Field conserving adaptive mesh refinement (AMR) scheme on massively parallel adaptive octree meshes

Adaptive mesh refinement (AMR) is widely used to efficiently resolve localized features in time-dependent partial differential equations (PDEs) by selectively refining and coarsening the mesh. However, in long-horizon simulations, repeated intergrid interpolations can introduce systematic drift in conserved quantities, especially for variational discretizations with continuous basis functions. While interpolation from parent-to-child during refinement in continuous Galerkin (CG) discretizations is naturally conservative, the standard injection-based child-to-parent coarsening interpolation is generally not. We propose a simple, scalable field-conserving coarsening operator for parallel, octree-based AMR. The method enforces discrete global conservation during coarsening by first computing field conserving coarse-element values at quadrature points and then recovering coarse nodal degrees of freedom via an $L^2$ projection (mass-matrix solve), which simultaneously controls the $L_2$ error. We evaluate the approach on mass-conserving phase-field models, including the Cahn--Hilliard and Cahn--Hilliard--Navier--Stokes systems, and compare against injection in terms of conservation error, solution quality, and computational cost.

==> Data/1D_Quad/L2.csv <==
Points_0,Points_1,Points_2,Points_Magnitude,arc_length,ch,Point ID,vtkValidPointMask
0,0.5,0,0.5,0,11.0196,0,1
0.01,0.5,0,0.5001,0.01,11.0097,1,1
0.02,0.5,0,0.5004,0.02,10.9971,2,1
0.03,0.5,0,0.500899,0.03,10.9819,3,1
0.04,0.5,0,0.501597,0.04,10.964,4,1
0.05,0.5,0,0.502494,0.05,10.9436,5,1
0.06,0.5,0,0.503587,0.06,10.9204,6,1
0.07,0.5,0,0.504876,0.07,10.8946,7,1
0.08,0.5,0,0.50636,0.08,10.8662,8,1
0.09,0.5,0,0.508035,0.09,10.8351,9,1
0.1,0.5,0,0.509902,0.1,10.8014,10,1
0.11,0.5,0,0.511957,0.11,10.7651,11,1
0.12,0.5,0,0.514198,0.12,10.7261,12,1
0.13,0.5,0,0.516624,0.13,10.6844,13,1
0.14,0.5,0,0.51923,0.14,10.6401,14,1
0.15,0.5,0,0.522015,0.15,10.5932,15,1
0.16,0.5,0,0.524976,0.16,10.5436,16,1
0.17,0.5,0,0.52811,0.17,10.4914,17,1
0.18,0.5,0,0.531413,0.18,10.4365,18,1
0.19,0.5,0,0.534883,0.19,10.379,19,1
0.2,0.5,0,0.538516,0.2,10.3188,20,1
0.21,0.5,0,0.54231,0.21,10.256,21,1
0.22,0.5,0,0.54626,0.22,10.1906,22,1
0.23,0.5,0,0.550364,0.23,10.1225,23,1
0.24,0.5,0,0.554617,0.24,10.0518,24,1
0.25,0.5,0,0.559017,0.25,9.97838,25,1
0.26,0.5,0,0.56356,0.26,10.0518,26,1
0.27,0.5,0,0.568243,0.27,10.1225,27,1
0.28,0.5,0,0.573062,0.28,10.1906,28,1
0.29,0.5,0,0.578014,0.29,10.256,29,1
0.3,0.5,0,0.583095,0.3,10.3188,30,1
0.31,0.5,0,0.588303,0.31,10.379,31,1
0.32,0.5,0,0.593633,0.32,10.4365,32,1
0.33,0.5,0,0.599083,0.33,10.4914,33,1
0.34,0.5,0,0.604649,0.34,10.5436,34,1
0.35,0.5,0,0.610328,0.35,10.5932,35,1
0.36,0.5,0,0.616117,0.36,10.6401,36,1
0.37,0.5,0,0.622013,0.37,10.6844,37,1
0.38,0.5,0,0.628013,0.38,10.7261,38,1
0.39,0.5,0,0.634114,0.39,10.7651,39,1
0.4,0.5,0,0.640312,0.4,10.8014,40,1
0.41,0.5,0,0.646607,0.41,10.8351,41,1
0.42,0.5,0,0.652993,0.42,10.8662,42,1
0.43,0.5,0,0.659469,0.43,10.8946,43,1
0.44,0.5,0,0.666033,0.44,10.9204,44,1
0.45,0.5,0,0.672681,0.45,10.9436,45,1
0.46,0.5,0,0.679412,0.46,10.964,46,1
0.47,0.5,0,0.686222,0.47,10.9819,47,1
0.48,0.5,0,0.693109,0.48,10.9971,48,1
0.49,0.5,0,0.700071,0.49,11.0097,49,1
0.5,0.5,0,0.707107,0.5,11.0196,50,1
0.51,0.5,0,0.714213,0.51,11.0097,51,1
0.52,0.5,0,0.721388,0.52,10.9971,52,1
0.53,0.5,0,0.728629,0.53,10.9819,53,1
0.54,0.5,0,0.735935,0.54,10.964,54,1
0.55,0.5,0,0.743303,0.55,10.9436,55,1
0.56,0.5,0,0.750733,0.56,10.9204,56,1
0.57,0.5,0,0.758222,0.57,10.8946,57,1
0.58,0.5,0,0.765768,0.58,10.8662,58,1
0.59,0.5,0,0.773369,0.59,10.8351,59,1
0.6,0.5,0,0.781025,0.6,10.8014,60,1
0.61,0.5,0,0.788733,0.61,10.7651,61,1
0.62,0.5,0,0.796492,0.62,10.7261,62,1
0.63,0.5,0,0.804301,0.63,10.6844,63,1
0.64,0.5,0,0.812158,0.64,10.6401,64,1
0.65,0.5,0,0.820061,0.65,10.5932,65,1
0.66,0.5,0,0.82801,0.66,10.5436,66,1
0.67,0.5,0,0.836002,0.67,10.4914,67,1
0.68,0.5,0,0.844038,0.68,10.4365,68,1
0.69,0.5,0,0.852115,0.69,10.379,69,1
0.7,0.5,0,0.860233,0.7,10.3188,70,1
0.71,0.5,0,0.868389,0.71,10.256,71,1
0.72,0.5,0,0.876584,0.72,10.1906,72,1
0.73,0.5,0,0.884816,0.73,10.1225,73,1
0.74,0.5,0,0.893085,0.74,10.0518,74,1
0.75,0.5,0,0.901388,0.75,9.97838,75,1
0.76,0.5,0,0.909725,0.76,10.0518,76,1
0.77,0.5,0,0.918096,0.77,10.1225,77,1
0.78,0.5,0,0.926499,0.78,10.1906,78,1
0.79,0.5,0,0.934933,0.79,10.256,79,1
0.8,0.5,0,0.943398,0.8,10.3188,80,1
0.81,0.5,0,0.951893,0.81,10.379,81,1
0.82,0.5,0,0.960417,0.82,10.4365,82,1
0.83,0.5,0,0.968969,0.83,10.4914,83,1
0.84,0.5,0,0.977548,0.84,10.5436,84,1
0.85,0.5,0,0.986154,0.85,10.5932,85,1
0.86,0.5,0,0.994786,0.86,10.6401,86,1
0.87,0.5,0,1.00344,0.87,10.6844,87,1
0.88,0.5,0,1.01213,0.88,10.7261,88,1
0.89,0.5,0,1.02083,0.89,10.7651,89,1
0.9,0.5,0,1.02956,0.9,10.8014,90,1
0.91,0.5,0,1.03832,0.91,10.8351,91,1
0.92,0.5,0,1.04709,0.92,10.8662,92,1
0.93,0.5,0,1.05589,0.93,10.8946,93,1
0.94,0.5,0,1.06471,0.94,10.9204,94,1
0.95,0.5,0,1.07355,0.95,10.9436,95,1
0.96,0.5,0,1.0824,0.96,10.964,96,1
0.97,0.5,0,1.09128,0.97,10.9819,97,1
0.98,0.5,0,1.10018,0.98,10.9971,98,1
0.99,0.5,0,1.1091,0.99,11.0097,99,1
1,0.5,0,1.11803,1,11.0196,100,1


==> Data/1D_Quad/injects.csv <==
Points_0,Points_1,Points_2,Points_Magnitude,arc_length,ch,Point ID,vtkValidPointMask
0,0.5,0,0.5,0,11,0,1
0.01,0.5,0,0.5001,0.01,10.9918,1,1
0.02,0.5,0,0.5004,0.02,10.981,2,1
0.03,0.5,0,0.500899,0.03,10.9675,3,1
0.04,0.5,0,0.501597,0.04,10.9513,4,1
0.05,0.5,0,0.502494,0.05,10.9325,5,1
0.06,0.5,0,0.503587,0.06,10.9111,6,1
0.07,0.5,0,0.504876,0.07,10.887,7,1
0.08,0.5,0,0.50636,0.08,10.8603,8,1
0.09,0.5,0,0.508035,0.09,10.8309,9,1
0.1,0.5,0,0.509902,0.1,10.7988,10,1
0.11,0.5,0,0.511957,0.11,10.7641,11,1
0.12,0.5,0,0.514198,0.12,10.7268,12,1
0.13,0.5,0,0.516624,0.13,10.6868,13,1
0.14,0.5,0,0.51923,0.14,10.6441,14,1
0.15,0.5,0,0.522015,0.15,10.5988,15,1
0.16,0.5,0,0.524976,0.16,10.5509,16,1
0.17,0.5,0,0.52811,0.17,10.5003,17,1
0.18,0.5,0,0.531413,0.18,10.447,18,1
0.19,0.5,0,0.534883,0.19,10.3911,19,1
0.2,0.5,0,0.538516,0.2,10.3325,20,1
0.21,0.5,0,0.54231,0.21,10.2713,21,1
0.22,0.5,0,0.54626,0.22,10.2075,22,1
0.23,0.5,0,0.550364,0.23,10.141,23,1
0.24,0.5,0,0.554617,0.24,10.0718,24,1
0.25,0.5,0,0.559017,0.25,10,25,1
0.26,0.5,0,0.56356,0.26,10.0718,26,1
0.27,0.5,0,0.568243,0.27,10.141,27,1
0.28,0.5,0,0.573062,0.28,10.2075,28,1
0.29,0.5,0,0.578014,0.29,10.2713,29,1
0.3,0.5,0,0.583095,0.3,10.3325,30,1
0.31,0.5,0,0.588303,0.31,10.3911,31,1
0.32,0.5,0,0.593633,0.32,10.447,32,1
0.33,0.5,0,0.599083,0.33,10.5003,33,1
0.34,0.5,0,0.604649,0.34,10.5509,34,1
0.35,0.5,0,0.610328,0.35,10.5988,35,1
0.36,0.5,0,0.616117,0.36,10.6441,36,1
0.37,0.5,0,0.622013,0.37,10.6868,37,1
0.38,0.5,0,0.628013,0.38,10.7268,38,1
0.39,0.5,0,0.634114,0.39,10.7641,39,1
0.4,0.5,0,0.640312,0.4,10.7988,40,1
0.41,0.5,0,0.646607,0.41,10.8309,41,1
0.42,0.5,0,0.652993,0.42,10.8603,42,1
0.43,0.5,0,0.659469,0.43,10.887,43,1
0.44,0.5,0,0.666033,0.44,10.9111,44,1
0.45,0.5,0,0.672681,0.45,10.9325,45,1
0.46,0.5,0,0.679412,0.46,10.9513,46,1
0.47,0.5,0,0.686222,0.47,10.9675,47,1
0.48,0.5,0,0.693109,0.48,10.981,48,1
0.49,0.5,0,0.700071,0.49,10.9918,49,1
0.5,0.5,0,0.707107,0.5,11,50,1
0.51,0.5,0,0.714213,0.51,10.9918,51,1
0.52,0.5,0,0.721388,0.52,10.981,52,1
0.53,0.5,0,0.728629,0.53,10.9675,53,1
0.54,0.5,0,0.735935,0.54,10.9513,54,1
0.55,0.5,0,0.743303,0.55,10.9325,55,1
0.56,0.5,0,0.750733,0.56,10.9111,56,1
0.57,0.5,0,0.758222,0.57,10.887,57,1
0.58,0.5,0,0.765768,0.58,10.8603,58,1
0.59,0.5,0,0.773369,0.59,10.8309,59,1
0.6,0.5,0,0.781025,0.6,10.7988,60,1
0.61,0.5,0,0.788733,0.61,10.7641,61,1
0.62,0.5,0,0.796492,0.62,10.7268,62,1
0.63,0.5,0,0.804301,0.63,10.6868,63,1
0.64,0.5,0,0.812158,0.64,10.6441,64,1
0.65,0.5,0,0.820061,0.65,10.5988,65,1
0.66,0.5,0,0.82801,0.66,10.5509,66,1
0.67,0.5,0,0.836002,0.67,10.5003,67,1
0.68,0.5,0,0.844038,0.68,10.447,68,1
0.69,0.5,0,0.852115,0.69,10.3911,69,1
0.7,0.5,0,0.860233,0.7,10.3325,70,1
0.71,0.5,0,0.868389,0.71,10.2713,71,1
0.72,0.5,0,0.876584,0.72,10.2075,72,1
0.73,0.5,0,0.884816,0.73,10.141,73,1
0.74,0.5,0,0.893085,0.74,10.0718,74,1
0.75,0.5,0,0.901388,0.75,10,75,1
0.76,0.5,0,0.909725,0.76,10.0718,76,1
0.77,0.5,0,0.918096,0.77,10.141,77,1
0.78,0.5,0,0.926499,0.78,10.2075,78,1
0.79,0.5,0,0.934933,0.79,10.2713,79,1
0.8,0.5,0,0.943398,0.8,10.3325,80,1
0.81,0.5,0,0.951893,0.81,10.3911,81,1
0.82,0.5,0,0.960417,0.82,10.447,82,1
0.83,0.5,0,0.968969,0.83,10.5003,83,1
0.84,0.5,0,0.977548,0.84,10.5509,84,1
0.85,0.5,0,0.986154,0.85,10.5988,85,1
0.86,0.5,0,0.994786,0.86,10.6441,86,1
0.87,0.5,0,1.00344,0.87,10.6868,87,1
0.88,0.5,0,1.01213,0.88,10.7268,88,1
0.89,0.5,0,1.02083,0.89,10.7641,89,1
0.9,0.5,0,1.02956,0.9,10.7988,90,1
0.91,0.5,0,1.03832,0.91,10.8309,91,1
0.92,0.5,0,1.04709,0.92,10.8603,92,1
0.93,0.5,0,1.05589,0.93,10.887,93,1
0.94,0.5,0,1.06471,0.94,10.9111,94,1
0.95,0.5,0,1.07355,0.95,10.9325,95,1
0.96,0.5,0,1.0824,0.96,10.9513,96,1
0.97,0.5,0,1.09128,0.97,10.9675,97,1
0.98,0.5,0,1.10018,0.98,10.981,98,1
0.99,0.5,0,1.1091,0.99,10.9918,99,1
1,0.5,0,1.11803,1,11,100,1


==> Data/1D_Quad/points_L2.csv <==
Points_0,Points_1,Points_2,ch
0,0.25,0,11.0196
0.125,0.25,0,10.7056
0.25,0.25,0,9.97838
0.25,0.25,0,9.97838
0.375,0.25,0,10.7056
0.5,0.25,0,11.0196
0,0.25,0,11.0196
0.125,0.25,0,10.7056
0.25,0.25,0,9.97838
0.25,0.25,0,9.97838
0.375,0.25,0,10.7056
0.5,0.25,0,11.0196
0.5,0.25,0,11.0196
0.625,0.25,0,10.7056
0.75,0.25,0,9.97838
0.75,0.25,0,9.97838
0.875,0.25,0,10.7056
1,0.25,0,11.0196
0.5,0.25,0,11.0196
0.625,0.25,0,10.7056
0.75,0.25,0,9.97838
0.75,0.25,0,9.97838
0.875,0.25,0,10.7056
1,0.25,0,11.0196


==> Data/1D_Quad/points_inject.csv <==
Points_0,Points_1,Points_2,ch
0,0.125,0,11
0.125,0.125,0,10.7071
0.25,0.125,0,10
0.25,0.125,0,10
0.375,0.125,0,10.7071
0.5,0.125,0,11
0.5,0.125,0,11
0.625,0.125,0,10.7071
0.75,0.125,0,10
0.75,0.125,0,10
0.875,0.125,0,10.7071
1,0.125,0,11


==> Data/1D_Quad/points_refine.csv <==
Points_0,Points_1,Points_2,ch
0,0.125,0,11
0.0625,0.125,0,10.9239
0.125,0.125,0,10.7071
0.125,0.125,0,10.7071
0.1875,0.125,0,10.3827
0.25,0.125,0,10
0,0.125,0,11
0.0625,0.125,0,10.9239
0.125,0.125,0,10.7071
0.125,0.125,0,10.7071
0.1875,0.125,0,10.3827
0.25,0.125,0,10
0.25,0.125,0,10
0.3125,0.125,0,10.3827
0.375,0.125,0,10.7071
0.375,0.125,0,10.7071
0.4375,0.125,0,10.9239
0.5,0.125,0,11
0.25,0.125,0,10
0.3125,0.125,0,10.3827
0.375,0.125,0,10.7071
0.375,0.125,0,10.7071
0.4375,0.125,0,10.9239
0.5,0.125,0,11
0.5,0.125,0,11
0.5625,0.125,0,10.9239
0.625,0.125,0,10.7071
0.625,0.125,0,10.7071
0.6875,0.125,0,10.3827
0.75,0.125,0,10
0.5,0.125,0,11
0.5625,0.125,0,10.9239
0.625,0.125,0,10.7071
0.625,0.125,0,10.7071
0.6875,0.125,0,10.3827
0.75,0.125,0,10
0.75,0.125,0,10
0.8125,0.125,0,10.3827
0.875,0.125,0,10.7071
0.875,0.125,0,10.7071
0.9375,0.125,0,10.9239
1,0.125,0,11
0.75,0.125,0,10
0.8125,0.125,0,10.3827
0.875,0.125,0,10.7071
0.875,0.125,0,10.7071
0.9375,0.125,0,10.9239
1,0.125,0,11


==> Data/1D_Quad/refine.csv <==
Points_0,Points_1,Points_2,Points_Magnitude,arc_length,ch,Point ID,vtkValidPointMask
0,0.5,0,0.5,0,11,0,1
0.01,0.5,0,0.5001,0.01,10.9973,1,1
0.02,0.5,0,0.5004,0.02,10.9909,2,1
0.03,0.5,0,0.500899,0.03,10.981,3,1
0.04,0.5,0,0.501597,0.04,10.9675,4,1
0.05,0.5,0,0.502494,0.05,10.9504,5,1
0.06,0.5,0,0.503587,0.06,10.9296,6,1
0.07,0.5,0,0.504876,0.07,10.9053,7,1
0.08,0.5,0,0.50636,0.08,10.8774,8,1
0.09,0.5,0,0.508035,0.09,10.8458,9,1
0.1,0.5,0,0.509902,0.1,10.8107,10,1
0.11,0.5,0,0.511957,0.11,10.772,11,1
0.12,0.5,0,0.514198,0.12,10.7296,12,1
0.13,0.5,0,0.516624,0.13,10.6833,13,1
0.14,0.5,0,0.51923,0.14,10.6346,14,1
0.15,0.5,0,0.522015,0.15,10.5843,15,1
0.16,0.5,0,0.524976,0.16,10.5326,16,1
0.17,0.5,0,0.52811,0.17,10.4794,17,1
0.18,0.5,0,0.531413,0.18,10.4247,18,1
0.19,0.5,0,0.534883,0.19,10.3685,19,1
0.2,0.5,0,0.538516,0.2,10.3108,20,1
0.21,0.5,0,0.54231,0.21,10.2516,21,1
0.22,0.5,0,0.54626,0.22,10.191,22,1
0.23,0.5,0,0.550364,0.23,10.1288,23,1
0.24,0.5,0,0.554617,0.24,10.0651,24,1
0.25,0.5,0,0.559017,0.25,10,25,1
0.26,0.5,0,0.56356,0.26,10.0651,26,1
0.27,0.5,0,0.568243,0.27,10.1288,27,1
0.28,0.5,0,0.573062,0.28,10.191,28,1
0.29,0.5,0,0.578014,0.29,10.2516,29,1
0.3,0.5,0,0.583095,0.3,10.3108,30,1
0.31,0.5,0,0.588303,0.31,10.3685,31,1
0.32,0.5,0,0.593633,0.32,10.4247,32,1
0.33,0.5,0,0.599083,0.33,10.4794,33,1
0.34,0.5,0,0.604649,0.34,10.5326,34,1
0.35,0.5,0,0.610328,0.35,10.5843,35,1
0.36,0.5,0,0.616117,0.36,10.6346,36,1
0.37,0.5,0,0.622013,0.37,10.6833,37,1
0.38,0.5,0,0.628013,0.38,10.7296,38,1
0.39,0.5,0,0.634114,0.39,10.772,39,1
0.4,0.5,0,0.640312,0.4,10.8107,40,1
0.41,0.5,0,0.646607,0.41,10.8458,41,1
0.42,0.5,0,0.652993,0.42,10.8774,42,1
0.43,0.5,0,0.659469,0.43,10.9053,43,1
0.44,0.5,0,0.666033,0.44,10.9296,44,1
0.45,0.5,0,0.672681,0.45,10.9504,45,1
0.46,0.5,0,0.679412,0.46,10.9675,46,1
0.47,0.5,0,0.686222,0.47,10.981,47,1
0.48,0.5,0,0.693109,0.48,10.9909,48,1
0.49,0.5,0,0.700071,0.49,10.9973,49,1
0.5,0.5,0,0.707107,0.5,11,50,1
0.51,0.5,0,0.714213,0.51,10.9973,51,1
0.52,0.5,0,0.721388,0.52,10.9909,52,1
0.53,0.5,0,0.728629,0.53,10.981,53,1
0.54,0.5,0,0.735935,0.54,10.9675,54,1
0.55,0.5,0,0.743303,0.55,10.9504,55,1
0.56,0.5,0,0.750733,0.56,10.9296,56,1
0.57,0.5,0,0.758222,0.57,10.9053,57,1
0.58,0.5,0,0.765768,0.58,10.8774,58,1
0.59,0.5,0,0.773369,0.59,10.8458,59,1
0.6,0.5,0,0.781025,0.6,10.8107,60,1
0.61,0.5,0,0.788733,0.61,10.772,61,1
0.62,0.5,0,0.796492,0.62,10.7296,62,1
0.63,0.5,0,0.804301,0.63,10.6833,63,1
0.64,0.5,0,0.812158,0.64,10.6346,64,1
0.65,0.5,0,0.820061,0.65,10.5843,65,1
0.66,0.5,0,0.82801,0.66,10.5326,66,1
0.67,0.5,0,0.836002,0.67,10.4794,67,1
0.68,0.5,0,0.844038,0.68,10.4247,68,1
0.69,0.5,0,0.852115,0.69,10.3685,69,1
0.7,0.5,0,0.860233,0.7,10.3108,70,1
0.71,0.5,0,0.868389,0.71,10.2516,71,1
0.72,0.5,0,0.876584,0.72,10.191,72,1
0.73,0.5,0,0.884816,0.73,10.1288,73,1
0.74,0.5,0,0.893085,0.74,10.0651,74,1
0.75,0.5,0,0.901388,0.75,10,75,1
0.76,0.5,0,0.909725,0.76,10.0651,76,1
0.77,0.5,0,0.918096,0.77,10.1288,77,1
0.78,0.5,0,0.926499,0.78,10.191,78,1
0.79,0.5,0,0.934933,0.79,10.2516,79,1
0.8,0.5,0,0.943398,0.8,10.3108,80,1
0.81,0.5,0,0.951893,0.81,10.3685,81,1
0.82,0.5,0,0.960417,0.82,10.4247,82,1
0.83,0.5,0,0.968969,0.83,10.4794,83,1
0.84,0.5,0,0.977548,0.84,10.5326,84,1
0.85,0.5,0,0.986154,0.85,10.5843,85,1
0.86,0.5,0,0.994786,0.86,10.6346,86,1
0.87,0.5,0,1.00344,0.87,10.6833,87,1
0.88,0.5,0,1.01213,0.88,10.7296,88,1
0.89,0.5,0,1.02083,0.89,10.772,89,1
0.9,0.5,0,1.02956,0.9,10.8107,90,1
0.91,0.5,0,1.03832,0.91,10.8458,91,1
0.92,0.5,0,1.04709,0.92,10.8774,92,1
0.93,0.5,0,1.05589,0.93,10.9053,93,1
0.94,0.5,0,1.06471,0.94,10.9296,94,1
0.95,0.5,0,1.07355,0.95,10.9504,95,1
0.96,0.5,0,1.0824,0.96,10.9675,96,1
0.97,0.5,0,1.09128,0.97,10.981,97,1
0.98,0.5,0,1.10018,0.98,10.9909,98,1
0.99,0.5,0,1.1091,0.99,10.9973,99,1
1,0.5,0,1.11803,1,11,100,1


==> Data/2DCH/Tol0p9.csv <==
inj_diff,consv_diff,energy_injec,energy_consv,massDiff_inj,massDiff_consv,Time
0.0,0.0,0.249997967250402,0.249997967250402,-1.5090142677087748e-14,-1.5090142677087748e-14,0.0
0.0,0.0,0.249998652820123,0.249998652820123,0.0,0.0,0.0005
0.0,0.0,0.249998708082646,0.249998708082646,-7.150096487107405e-15,-7.150096487107405e-15,0.001
0.0,0.0,0.249998657238138,0.249998657238138,-1.343998697056481e-14,-1.343998697056481e-14,0.0015
0.0,0.0,0.2499985648655,0.2499985648655,-2.6080049578269815e-14,-2.6080049578269815e-14,0.002
0.0,0.0,0.24999843888523,0.24999843888523,-3.797006112304935e-14,-3.797006112304935e-14,0.0025
0.0,0.0,0.249998275657508,0.249998275657508,-4.5660090292054534e-14,-4.5660090292054534e-14,0.003
0.0,0.0,0.249998067258984,0.249998067258984,-5.235005137715909e-14,-5.235005137715909e-14,0.0035
0.0,0.0,0.249997802551376,0.249997802551376,-5.951012252425336e-14,-5.951012252425336e-14,0.004
0.0,0.0,0.249997466896472,0.249997466896472,-6.686014589196709e-14,-6.686014589196709e-14,0.0045
0.0,0.0,0.249997041377222,0.249997041377222,-7.368996905732228e-14,-7.368996905732228e-14,0.005
0.0,0.0,0.24999650166807,0.24999650166807,-7.783010347317543e-14,-7.783010347317543e-14,0.0055
0.0,0.0,0.249995816533448,0.249995816533448,-8.069001196375769e-14,-8.069001196375769e-14,0.006
0.0,0.0,0.249994945873422,0.249994945873422,-8.241996495017556e-14,-8.241996495017556e-14,0.0065
0.0,0.0,0.24999383819494,0.24999383819494,-8.300001311245531e-14,-8.300001311245531e-14,0.007
0.0,0.0,0.249992427345448,0.249992427345448,-8.22601535499512e-14,-8.22601535499512e-14,0.0075
0.0,0.0,0.24999062829545,0.24999062829545,-7.744998219150201e-14,-7.744998219150201e-14,0.008
0.0,0.0,0.249988331693225,0.249988331693225,-7.100006346738574e-14,-7.100006346738574e-14,0.0085
0.0,0.0,0.249985396833527,0.249985396833527,-6.31200820777611e-14,-6.31200820777611e-14,0.009
0.0,0.0,0.249981642611976,0.249981642611976,-7.156016230969175e-14,-7.156016230969175e-14,0.0095
0.0,0.0,0.249976835725623,0.249976835725623,-8.178006882797462e-14,-8.178006882797462e-14,0.01
0.0,0.0,0.249970675593073,0.249970675593073,-8.525016630123172e-14,-8.525016630123172e-14,0.0105
0.0,0.0,0.249962774788731,0.249962774788731,-7.765012591254283e-14,-7.765012591254283e-14,0.011
0.0,0.0,0.249952633808974,0.249952633808974,-6.520999018544416e-14,-6.520999018544416e-14,0.0115
0.0,0.0,0.249939608514957,0.249939608514957,-6.382004300031774e-14,-6.382004300031774e-14,0.012
0.0,0.0,0.249922868155102,0.249922868155102,-7.378017467807307e-14,-7.378017467807307e-14,0.0125
0.0,0.0,0.249901341293438,0.249901341293438,-8.4930109819914e-14,-8.4930109819914e-14,0.013
0.0,0.0,0.249873646251302,0.249873646251302,-9.219014440731144e-14,-9.219014440731144e-14,0.0135
0.0,0.0,0.249838001786492,0.249838001786492,-8.574998350274754e-14,-8.574998350274754e-14,0.014
0.0,0.0,0.249792112668412,0.249792112668412,-7.234013735257783e-14,-7.234013735257783e-14,0.0145
0.0,0.0,0.24973302355689,0.24973302355689,-7.0269961724434e-14,-7.0269961724434e-14,0.015
0.0,0.0,0.249656933183821,0.249656933183821,-7.87000672963778e-14,-7.87000672963778e-14,0.0155
0.0,0.0,0.24955895935494,0.24955895935494,-9.206004014661318e-14,-9.206004014661318e-14,0.016
0.0,0.0,0.249432843918704,0.249432843918704,-9.31500970108301e-14,-9.31500970108301e-14,0.0165
0.0,0.0,0.249270585940806,0.249270585940806,-8.67101529467007e-14,-8.67101529467007e-14,0.017
0.0,0.0,0.24906199148851,0.24906199148851,-7.726002997088255e-14,-7.726002997088255e-14,0.0175
0.0,0.0,0.24879413066981,0.24879413066981,-7.426004255961516e-14,-7.426004255961516e-14,0.018
0.0,0.0,0.248450698428466,0.248450698428466,-8.047013576317763e-14,-8.047013576317763e-14,0.0185
0.0,0.0,0.248011287276004,0.248011287276004,-9.300004343015811e-14,-9.300004343015811e-14,0.019
0.0,0.0,0.247450600534504,0.247450600534504,-1.059701371791677e-13,-1.0596016251918083e-13,0.0195
0.0,0.0,0.246737667035464,0.246737667035464,-1.1021001819488951e-13,-1.1020004353490265e-13,0.02
0.0,0.0,0.245835165283655,0.245835165283655,-1.0687999964231754e-13,-1.0687999964231754e-13,0.0205
0.0,0.0,0.244699027067172,0.244699027067172,-9.665011846404781e-14,-9.665011846404781e-14,0.021
0.0,0.0,0.243278561875007,0.243278561875007,-8.232997616985926e-14,-8.232997616985926e-14,0.0215
0.0,0.0,0.241517408901841,0.241517408901841,-6.75700814745106e-14,-6.75700814745106e-14,0.022
0.0,0.0,0.239355654208655,0.239355654208655,-5.3250156020756556e-14,-5.3250156020756556e-14,0.0225
0.0,0.0,0.236733405609104,0.236733405609104,-4.031996091169443e-14,-4.0309986251707564e-14,0.023
0.0,0.0,0.233595954107982,0.233595954107982,-2.8260163306703667e-14,-2.8260163306703667e-14,0.0235
0.0,0.0,0.229900337148226,0.229900337148226,-2.2190149023826322e-14,-2.2190149023826322e-14,0.024
0.0,0.0,0.225622700373357,0.225622700373357,-1.5540086578669232e-14,-1.5540086578669232e-14,0.0245
0.0,0.0,0.220765391665007,0.220765391665007,-9.950157017768468e-15,-9.960131677755335e-15,0.025
0.0,0.0,0.215362416600479,0.215362416600479,-7.600257229123386e-16,-7.600257229123386e-16,0.0255
0.0,0.0,0.209481878031338,0.209481878031338,1.2429944226677314e-14,1.2419969566690447e-14,0.026
0.0,0.0,0.203224413996826,0.203224413996826,2.6329849758810475e-14,2.6329849758810475e-14,0.0265
0.0,0.0,0.196717364989255,0.196717364989255,2.850996348724433e-14,2.850996348724433e-14,0.027
0.0,0.0,0.190105235955852,0.190105235955851,1.9019941871478707e-14,1.9029916531465574e-14,0.0275
0.0,0.0,0.183537737864132,0.183537737864132,1.6979907063729982e-14,1.6969932403743115e-14,0.028
0.0,0.0,0.177157158264879,0.177157158264879,1.9949970495036773e-14,1.995994515502364e-14,0.0285
0.0,0.0,0.171086972225246,0.171086972225246,2.2869943785974733e-14,2.2859969125987867e-14,0.029
0.0,0.0,0.165423417672011,0.165423417672011,2.4429893871746877e-14,2.441991921176001e-14,0.0295
0.0,0.0,0.160231170709238,0.160231170709238,2.995997547272644e-14,2.996995013271331e-14,0.03
0.0,0.0,0.155543344803371,0.155543344803371,4.120987405487053e-14,4.12198487148574e-14,0.0305
0.0,0.0,0.151365090891633,0.151365090891633,4.372999358459584e-14,4.372999358459584e-14,0.031
0.0,0.0,0.147679448156095,0.147679448156095,3.904992648684491e-14,3.904992648684491e-14,0.0315
0.0,0.0,0.144453968688372,0.144453968688372,3.4059994408197625e-14,3.406996906818449e-14,0.032
0.0,0.0,0.141646939169958,0.141646939169958,2.906984548911584e-14,2.906984548911584e-14,0.0325
6.929063989247197e-09,3.837985484977935e-12,0.139212494380552,0.139212494380552,2.6209936998533578e-14,2.6189987678559845e-14,0.033
5.030990984922212e-09,3.515021607114477e-12,0.137104400505199,0.137104388016921,-4.256427683013361e-08,2.6780010500826457e-14,0.0335
1.1889182999214043e-08,9.664991029723069e-12,0.135278522827401,0.135278501271008,-7.374043502011117e-08,3.052983213458482e-14,0.034
0.0,0.0,0.133694334908666,0.133694294130165,-1.4664472954006857e-07,3.4359884729107115e-14,0.0345
5.068970992949673e-09,5.0829895847925854e-12,0.132315549793114,0.132315512639692,-1.4664472948000377e-07,3.460990175008227e-14,0.035
0.0,0.0,0.131110377214432,0.13111033740385,-1.7834867759003968e-07,3.4199856488448255e-14,0.0355
0.0,0.0,0.130051287443207,0.130051254175286,-1.783486789201389e-07,3.29699375439807e-14,0.036
5.5689399758307445e-09,4.585998247819134e-12,0.129114734301765,0.129114707944736,-1.7834867925017005e-07,3.2359965401740354e-14,0.0365
1.071073202352224e-08,8.783002103385229e-12,0.12828071849043,0.128280688647982,-2.1249491714012483e-07,3.2329824581345257e-14,0.037
1.7669912005802146e-08,1.5488998972301715e-11,0.127532339734796,0.127532295972263,-1.485283671099919e-07,3.2309875261371523e-14,0.0375
1.457992801490171e-08,1.3932993647713943e-11,0.12685537333532,0.126855304149022,-4.288782974007539e-08,3.209997372077833e-14,0.038
1.900435300794534e-08,1.72100111939244e-11,0.126237857227079,0.126237771581986,4.457561227988807e-08,3.183000737982944e-14,0.0385
1.4817749000028968e-08,1.4694023775518872e-11,0.125669776374529,0.125669671547033,1.589031832398887e-07,3.136987197782659e-14,0.039
1.735732899077469e-08,1.7606999191954742e-11,0.1251427023677,0.125142589033226,2.4861264986985633e-07,3.022994181367533e-14,0.0395
6.0335270113398565e-09,5.418998583195389e-12,0.12464955926697,0.124649436216193,3.5400130313982363e-07,2.869991570786379e-14,0.04
1.4488797994705038e-08,1.4759998778757222e-11,0.124184358122,0.124184248028596,3.903644074999043e-07,2.7769887084305722e-14,0.0405
1.494582999028715e-08,1.4642995149749538e-11,0.123742046193915,0.123741935002347,4.782739827199119e-07,2.701983602138025e-14,0.041
5.50412400379674e-09,5.873010411328039e-12,0.123318308409763,0.123318193924646,5.684395523800068e-07,2.6659880900115063e-14,0.0415
1.2046173003543714e-08,1.1649001208091647e-11,0.122909444308046,0.122909343762478,6.020848692599948e-07,2.7210005082434208e-14,0.042
9.992007221626409e-16,0.0,0.122512336867196,0.122512238526525,6.745648129800105e-07,2.303994668662046e-14,0.0425
0.0,9.992007221626409e-16,0.122124275536029,0.122124198975231,6.745648225600209e-07,3.240983870167469e-14,0.043
1.495851000010706e-08,1.1925002652013461e-11,0.121743035317776,0.121742978808694,6.745648310998477e-07,4.1249989535252496e-14,0.0435
1.7279385006174763e-08,1.2967002471775402e-11,0.121366793724857,0.121366726916546,6.564909768099099e-07,5.208984285576257e-14,0.044
0.0,0.0,0.120994085946343,0.120994002919091,6.162384038998613e-07,6.240992965478309e-14,0.0445
4.302279990597846e-09,3.156003236526317e-12,0.120623823450496,0.120623754524317,6.162384104699097e-07,6.868984547825363e-14,0.045
5.35653799094149e-09,3.402000903207636e-12,0.120255342822339,0.120255281674764,5.902255793800108e-07,7.226988105180077e-14,0.0455
9.452927995923233e-09,7.916001187879829e-12,0.119888293058079,0.119888235832547,5.577543308499418e-07,7.275994043376421e-14,0.046
2.608672899917508e-08,1.804399685223501e-11,0.119522657320874,0.119522595144352,5.659903358498988e-07,6.797990989571012e-14,0.0465
1.973914601216542e-08,1.8769000242890854e-11,0.11915866423515,0.119158568677982,4.694441242700329e-07,5.811995849869245e-14,0.047
2.0081883003730816e-08,1.9416995789001135e-11,0.118796720373782,0.118796602548078,3.5199031731989947e-07,4.650988795484867e-14,0.0475
3.013131399942637e-08,2.304099966377038e-11,0.118437397826376,0.118437263150415,2.2991863000997904e-07,3.5250014712717714e-14,0.048
1.5682039000708414e-08,1.1013995271369481e-11,0.118081336018729,0.118081172393634,4.894701074987205e-08,2.6419838539126772e-14,0.0485
5.678966999433932e-08,5.351399878783525e-11,0.117729139655271,0.117728974388931,1.2824187999938355e-08,1.511984981661385e-14,0.049
4.2758380003338203e-08,3.2746000355743377e-11,0.117381477926467,0.117381245524111,3.297938229993892e-08,4.870019318370389e-15,0.0495
1.1516108500142508e-07,1.1404099886647145e-10,0.117038794463658,0.117038525575721,1.740850087000867e-08,-4.199982375774347e-15,0.05
1.213159079999082e-07,2.449989933150931e-10,0.116701617993505,0.116701204803079,3.985423097500364e-07,-1.2470059707059278e-14,0.0505
4.408065198968636e-08,3.928900260685708e-11,0.116370240104031,0.116369663043006,-3.1270847943997045e-07,-2.125014574028139e-14,0.051
3.474380999568538e-08,2.424999090422375e-11,0.116044740705046,0.116044154247842,-5.273939174600152e-07,-2.7190055762460474e-14,0.0515
9.726929600661904e-08,9.549999679947518e-11,0.115725375993828,0.115724822171238,-6.777115561500818e-07,-3.361005050661614e-14,0.052
1.412874229972383e-07,2.40592004652207e-10,0.115412300779727,0.115411687907866,-7.700257098801691e-07,-3.778010890242989e-14,0.0525
1.8337093600495624e-07,3.21537005354422e-10,0.115105501441561,0.115104747541413,-1.1928281499599697e-06,-4.164008547691278e-14,0.053
5.30166440054769e-08,3.289900296632453e-11,0.114804972395327,0.114803998101023,-2.1406127728700736e-06,-4.4690163028549e-14,0.0535
3.6783446996646596e-08,3.42140066278418e-11,0.114510310972241,0.114509360026998,-2.4687084116299662e-06,-4.591010731302969e-14,0.054
9.681004700667906e-08,1.406080113453001e-10,0.114221565782841,0.114220695227199,-2.6388804322500115e-06,-4.788010266043585e-14,0.0545
1.1649981700168066e-07,2.573350005308228e-10,0.113938724005059,0.113937835541319,-3.038571758600013e-06,-4.7740023739750725e-14,0.055
5.3542382000282274e-08,4.416599030943047e-11,0.113661575785055,0.113660620848866,-3.819091527430124e-06,-4.9090072284929676e-14,0.0555
1.359900869968289e-07,1.8394799572440945e-10,0.113389825851601,0.113388917745347,-4.1530796176399674e-06,-4.7630085639460695e-14,0.056
1.395912800072896e-07,2.439970031575811e-10,0.113123510244796,0.113122513878901,-4.722327099040101e-06,-4.4630098228193305e-14,0.0565
5.0148343005984586e-08,3.7893993498627765e-11,0.112862343883748,0.112861257116483,-5.496310712610171e-06,-4.105006265464617e-14,0.057
1.9507305699939526e-07,3.4624199340971273e-10,0.112606025138011,0.112605003565316,-5.628102076640036e-06,-3.6000065775643186e-14,0.0575
1.8638540799642556e-07,4.741570053257149e-10,0.112354718436372,0.112353534235789,-6.552839108539977e-06,-3.436010156954161e-14,0.058
1.954667230019691e-07,4.885749999017364e-10,0.112108048077477,0.112106674688018,-6.1883440617600555e-06,-3.0870054776310774e-14,0.0585
7.830327299063189e-08,1.193069948390857e-10,0.111865841399509,0.111864306971352,-6.505352705540087e-06,-2.74201234634619e-14,0.059
7.658225199824731e-08,6.140299380064107e-11,0.111627829442295,0.111626355594056,-6.935053879000017e-06,-2.4530074152484538e-14,0.0595
1.6466016800054106e-07,4.042400025827675e-10,0.111394005336995,0.1113926233209,-6.952602919289971e-06,-2.173998828181034e-14,0.06
1.4579127199931818e-07,2.67279004484422e-10,0.111164365082055,0.111162914814558,-7.178454748170155e-06,-1.8399995069251496e-14,0.0605
1.8132577700447072e-07,4.2036800429468e-10,0.110938636395266,0.11093714679114,-7.85485020382017e-06,-1.4989962396350087e-14,0.061
1.333976570039308e-07,1.5482599924343532e-10,0.110716749876629,0.110715167785222,-7.52059992093e-06,-9.24997925477733e-15,0.0615
2.1684376200203914e-07,3.628840006264511e-10,0.110498532019594,0.110496940575949,-8.132836271959988e-06,-6.330005963839369e-15,0.062
3.968613749988359e-07,9.819879909223062e-10,0.110283964043564,0.11028223199031,-8.494873214820063e-06,-4.060120295523717e-15,0.0625
2.3754939700026956e-07,6.236060001718613e-10,0.110073084799234,0.110070871738539,-8.660987637420159e-06,3.729872313784632e-15,0.063
1.1082359499536842e-07,1.885990114081082e-10,0.109865305130997,0.109862914862538,-8.700023838950069e-06,9.580010396081917e-15,0.0635
1.7896594399491317e-07,3.2115599069015843e-10,0.109660543980964,0.109658265566823,-8.976980257410132e-06,1.2239992006057854e-14,0.064
1.916891539943677e-07,3.2613600708941703e-10,0.109459001173517,0.10945675131009,-9.46216540617011e-06,1.2409994906703581e-14,0.0645
1.1782628800416362e-07,2.4963599243310597e-10,0.109260538342227,0.109258292535906,-9.651055474740097e-06,1.5709872638880462e-14,0.065
2.604941749945189e-07,4.103200001992491e-10,0.109064923700114,0.10906279663059,-9.730923027930025e-06,2.0729945537922845e-14,0.0655
3.7063507900281234e-07,7.633480098023782e-10,0.108872382276214,0.10887014369738,-1.0166944803710132e-05,1.8359879588869532e-14,0.066
2.5433787601003566e-07,5.550929993436426e-10,0.108682760239096,0.108680163939413,-8.295035276280121e-06,1.6459923701805934e-14,0.0665
1.682222249971277e-07,4.727680052996064e-10,0.108495630643052,0.108492909912411,-8.065665429470015e-06,1.3039916368917659e-14,0.067
3.0837170099384803e-07,9.399999945092219e-10,0.108310943204328,0.108308264429408,-7.825396662109992e-06,1.2859938808285065e-14,0.0675
6.994243299807135e-08,5.505400302308061e-11,0.108128920731718,0.10812608578224,-6.722115344429992e-06,8.890024133512142e-15,0.068
1.1866625800049935e-07,2.0010398893433035e-10,0.107949084716106,0.107946463363037,-6.779239221650028e-06,6.359929943799969e-15,0.0685
3.8406732699725055e-07,8.746079971366783e-10,0.107771635587068,0.107769176117947,-6.5611865332801216e-06,5.349887199912473e-15,0.069
2.1159200400133749e-07,4.855229968070418e-10,0.107596838912256,0.107594064956425,-5.460800698270157e-06,7.119955666712308e-15,0.0695
1.3019014000192897e-07,3.15012002594095e-10,0.107423979182149,0.107421152661534,-6.309778058110043e-06,9.240004594790463e-15,0.07
2.480628900070059e-07,6.561200055488214e-10,0.107253131958594,0.107250400837805,-6.316724672950037e-06,1.5079951176666384e-14,0.0705
1.9534426400069638e-07,4.309100021249179e-10,0.107084417659,0.10708163665233,-5.943304094480073e-06,2.200995462275923e-14,0.071
1.743308740004279e-07,1.0476400302827926e-10,0.106917668777921,0.106914887283119,-5.277364206650011e-06,2.4759925013051465e-14,0.0715
3.1450757699558185e-07,8.375480031741489e-10,0.106752758524029,0.106750028879932,-4.406892922590019e-06,2.3239873567226788e-14,0.0720000000000001
1.0235336900255021e-07,3.624039957017544e-10,0.106589820259403,0.106586890911926,-4.781025613910007e-06,1.935994767277016e-14,0.0725000000000001
2.1127359699224524e-07,2.7141199010483064e-10,0.106428392478167,0.106425581235679,-4.472674939820119e-06,1.927993355244073e-14,0.0730000000000001
1.596571559958626e-07,4.4542099175703953e-10,0.106268769553215,0.106265983569814,-3.467777100969998e-06,2.044002987700022e-14,0.0735000000000001
1.9039109500074147e-07,1.8718600280909214e-10,0.106110717874502,0.106108006250535,-2.8572756317799767e-06,2.122997957987316e-14,0.0740000000000001
1.6767744499823767e-07,3.113080071504015e-10,0.105954339314959,0.105951666724563,-2.4852837536199802e-06,2.3700008969229636e-14,0.0745000000000001
2.1408891999474822e-07,5.793109880691816e-10,0.10579946371081,0.105796831309407,-1.9029774277999623e-06,2.4649986912761435e-14,0.0750000000000001
2.692265820003481e-07,5.816279957659987e-10,0.105646142381305,0.105643433726229,-2.884926624150113e-06,2.452985731205004e-14,0.0755000000000001
1.0654339199778207e-07,1.9261900408018562e-10,0.105494299941759,0.105491432033056,-3.0191132043401545e-06,2.200995462275923e-14,0.0760000000000001
1.6690293000443113e-07,2.4572999191008194e-10,0.105343635820214,0.105340919263738,-3.03222326057998e-06,1.8640037430239786e-14,0.0765000000000001
2.1863004198707792e-07,3.5224299865799225e-10,0.105194371980069,0.105191725614884,-2.16849046471017e-06,1.5299827377246444e-14,0.0770000000000001
1.8322570899398372e-07,2.5445399953749614e-10,0.105046511993548,0.105043847212652,-9.999594152000722e-07,1.1339887362460388e-14,0.0775000000000001
8.024060399458577e-08,8.422500197280414e-11,0.104899949996526,0.104897294704924,-1.0428859670600591e-06,7.520026268359459e-15,0.0780000000000001
1.4746048000724432e-07,2.53264992311486e-10,0.104754514102875,0.104752021693931,-7.709988376701071e-07,-3.8012128167341785e-16,0.0785000000000001
9.281052999743356e-08,2.681100064183539e-10,0.10461040709556,0.10460797315707,-4.710512712200604e-07,-8.660173272945215e-15,0.0790000000000001
2.0466154800058423e-07,3.6921399271250266e-10,0.104467442032561,0.104465118828589,-1.9459258213008583e-07,-1.5100117337074614e-14,0.0795000000000001
1.0892734800260762e-07,2.417870070825501e-10,0.104325825440465,0.104323459411071,1.1865254971989495e-07,-2.160012620155971e-14,0.0800000000000001
7.717897059916767e-07,5.910321995705736e-09,0.104185291935701,0.104183001537202,2.1267949716001315e-07,-2.7180081102473608e-14,0.0805000000000001
3.690829040031707e-07,1.013412007089265e-09,0.104047065794484,0.104043531032126,7.96157864157987e-06,-3.3469971585931013e-14,0.0810000000000001
1.0594687799292402e-07,1.502499930028378e-10,0.103909468513235,0.103905286566227,9.125554198809909e-06,-4.1410017775911356e-14,0.0815000000000001
8.219518900232092e-08,1.1900699870004416e-10,0.103772496419205,0.103768299872842,9.743106911829858e-06,-5.083997459132128e-14,0.0820000000000001
9.927910099571946e-08,9.250399057858516e-11,0.103636536780582,0.103632543787473,1.0160953000219915e-05,-6.227006757453246e-14,0.0825000000000001
2.2002381699914864e-07,5.984270023962068e-10,0.103501562796344,0.103497835731522,1.0622759652340009e-05,-7.66201338486816e-14,0.0830000000000001
1.0922291700243836e-07,1.6627199617147426e-10,0.103367764355903,0.103364098836778,1.0508783273409893e-05,-9.117012700343707e-14,0.0835000000000001
2.79128289010222e-07,5.311450029799047e-10,0.103234913742371,0.103231441890929,1.1052150315029848e-05,-1.0417014473240727e-13,0.0840000000000001
1.1484942699646616e-07,1.8158199943663078e-10,0.103103135934365,0.103099680359107,1.1805246391429977e-05,-1.2029006263292175e-13,0.0845000000000001
1.8299214600558944e-07,2.242730029466955e-10,0.102972031871234,0.10296877272535,1.1848681065770037e-05,-1.2782006356126807e-13,0.0850000000000001
1.3625173300724214e-07,2.3024500361845668e-10,0.102841775275967,0.102838614644474,1.2869084477899924e-05,-1.3785999251891834e-13,0.0855000000000001
1.53014898002235e-07,3.2849299669290843e-10,0.102712054588824,0.102709031977631,1.3745484087439959e-05,-1.3746013875770569e-13,0.0860000000000001
1.1737799000821614e-07,1.3976300672347008e-10,0.102582791410004,0.10257987433262,1.392663448295992e-05,-1.3868008304218638e-13,0.0865000000000001
4.2282426100659354e-07,2.399121998286624e-09,0.102453757976291,0.102450992236665,1.3945310118059938e-05,-1.3596003663185474e-13,0.0870000000000001
4.777616080114955e-07,2.8348689923296533e-09,0.102325166663246,0.102321891792426,1.8726813663959936e-05,-1.346099880866758e-13,0.0875000000000001
9.573951299801653e-08,2.065050075383823e-10,0.10219621543203,0.102192243807533,2.3405693701169855e-05,-1.3957997084534934e-13,0.0880000000000001
8.934810799554604e-08,1.5721399182488938e-10,0.102065915283017,0.102061834360485,2.2926200549719996e-05,-1.4496997352564378e-13,0.0885000000000001
2.073386439899183e-07,2.556930084329778e-10,0.101933988760266,0.101930075754649,2.2825025072369933e-05,-1.5026001276563505e-13,0.0890000000000001
2.3525755599163034e-07,5.907260097748335e-10,0.10180014945316,0.101796311112228,2.3590759558489872e-05,-1.578099630139551e-13,0.0895000000000001
1.912641949958216e-07,8.521860023202876e-10,0.101663507087373,0.101659670176277,2.3474838686899984e-05,-1.6878013743559794e-13,0.0900000000000001
1.941303670038863e-07,6.111089967397731e-10,0.101523213843636,0.101519408240995,2.5517998915559935e-05,-1.8005995999770263e-13,0.0905000000000001
1.7488653100694584e-07,2.806010007683213e-10,0.101378207282966,0.101374398868502,2.669033017218994e-05,-1.8867004313027902e-13,0.0910000000000001
5.650449000360602e-08,4.907599326919865e-11,0.101227447963139,0.101223723150234,2.7472723223589913e-05,-1.9421009939124545e-13,0.0915000000000001
1.0130126400220707e-07,1.3584899871688094e-10,0.101069581071943,0.101066109762435,2.7738180676129898e-05,-1.9021004389607743e-13,0.0920000000000001
2.87803853998847e-07,7.52069989617965e-10,0.100903636684324,0.100900348463318,2.7626063394550022e-05,-1.8406999015285752e-13,0.0925000000000001
2.0955411900169807e-07,4.542630022141836e-10,0.100728556652421,0.100725125280843,2.75447714127e-05,-1.820301721855433e-13,0.0930000000000001
3.740404909968742e-07,1.174095001776898e-09,0.100542984730195,0.100539504444033,2.8140172563590003e-05,-1.8495014547648125e-13,0.0935000000000001
5.95729834004799e-07,3.8251719985948895e-09,0.10034649882279,0.100342706672596,3.0412172537990032e-05,-1.8882009671095101e-13,0.0940000000000001
1.733422079902569e-07,4.592910080036816e-10,0.100138850468517,0.10013414968549,3.8405736669560025e-05,-1.8385011395227746e-13,0.0945000000000001
2.5502501409258027e-07,9.702622039142739e-10,0.0999188539150328,0.0999139040807266,3.954252171843001e-05,-1.8112009288195896e-13,0.0950000000000001
1.427403374110181e-07,1.943434024820334e-10,0.0996875267700801,0.099682370828623,3.845350353815988e-05,-1.8364997023123664e-13,0.0955000000000001
1.6374608130531598e-07,2.6979289635686854e-10,0.0994455681039672,0.099440554322845,3.859578743412983e-05,-1.8726014662517887e-13,0.0960000000000001
2.204317142012746e-07,4.667427000448754e-10,0.0991945144276228,0.0991896794894389,3.971627187265999e-05,-1.9190009824254783e-13,0.0965000000000001
1.8972362070268645e-07,4.3389940251881143e-10,0.0989358757710456,0.0989311461699856,3.989835007689002e-05,-1.9791004772506948e-13,0.0970000000000001
3.0836467580785953e-07,1.3669923110137816e-09,0.0986713391912039,0.0986667150185667,4.097316388347984e-05,-2.0245003590213528e-13,0.0975000000000001
2.3081949700187732e-07,5.065980968055328e-11,0.0984025946145709,0.0983978372417473,4.204910752413993e-05,-2.0775004980211342e-13,0.0980000000000001
8.030951401116759e-08,1.9931650774296372e-10,0.0981309939937944,0.0981263889752148,4.324645730811004e-05,-2.123600774395218e-13,0.0985000000000001
1.41276709192395e-07,1.552227096857095e-10,0.0978579406653685,0.0978537085539108,4.3584340751790006e-05,-2.190901540050083e-13,0.0990000000000001
5.578583879978227e-07,2.680311694813753e-09,0.0975848371871492,0.0975808904296521,4.390403432293988e-05,-2.266600535733021e-13,0.0995000000000001
1.7934772490735273e-07,9.93631996126787e-10,0.0973133428686884,0.0973089028799362,4.973871551535998e-05,-2.307301485288127e-13,0.1
2.835065158884875e-07,2.7040333999694965e-09,0.0970432593364031,0.0970387436276123,5.1339597972210015e-05,-2.3323010189812976e-13,0.1005
2.43653349996098e-07,3.0237820580758523e-10,0.0967756442937694,0.0967707841686818,5.455584933721988e-05,-2.2069000273072792e-13,0.101
1.6071094860459212e-07,4.5659720449009455e-10,0.0965106384945134,0.0965057463011757,5.424280578410993e-05,-2.2154001723395655e-13,0.1015
1.0153692980852114e-07,1.031573992893442e-10,0.0962486455510984,0.0962439328589215,5.465444994570993e-05,-2.23340009680717e-13,0.102
2.2221268310140818e-07,6.209949915403357e-10,0.095990019395871,0.095985657135592,5.505184653770991e-05,-2.238699677026279e-13,0.1025
1.2630014419034996e-07,1.0526139682109914e-10,0.0957351013412577,0.0957308999435712,5.581503389868992e-05,-2.2427003830427505e-13,0.103
1.353783223023708e-07,1.948314010125074e-10,0.0954837201347851,0.0954798337175851,5.6384882172379885e-05,-2.2630009845203691e-13,0.1035
1.4737789749696972e-07,2.828148965017263e-10,0.0952360925288415,0.0952324834972652,5.6861019754570006e-05,-2.3035002724713927e-13,0.104
1.5098642100475068e-07,3.0533690853484785e-10,0.0949921262828659,0.0949887560528049,5.7442729019329926e-05,-2.3505004366486393e-13,0.1045
1.6579486300516422e-07,2.2245880137994334e-10,0.0947517427692501,0.0947485692021481,5.702223234111e-05,-2.2516016828788565e-13,0.105
1.377364769045153e-07,3.191309994043934e-10,0.0945148834318358,0.0945118752607048,5.742962902675983e-05,-2.157100453120675e-13,0.1055
1.2863341231073022e-07,1.988152975584967e-10,0.0942814127858625,0.0942785641265791,5.7702917048829856e-05,-2.0863996294528953e-13,0.106
2.615608441919326e-07,1.2416302014317537e-09,0.0940511258060588,0.0940484540560291,5.800095495358984e-05,-1.9970006551184305e-13,0.1065
1.7064600631166993e-07,4.67091504363637e-10,0.0938241663083064,0.093821367107597,5.990543058907987e-05,-1.927401380857896e-13,0.107
1.561229137914122e-07,3.5386120422753464e-10,0.0935999842265891,0.0935971680826396,5.952221458628993e-05,-1.8492997931607302e-13,0.1075
2.3001473470340983e-07,6.965518023482886e-10,0.0933785338265412,0.0933757778203279,5.964371481608985e-05,-1.7803011669037527e-13,0.108
4.2357229002032426e-08,3.280110905112821e-11,0.0931598163032647,0.0931570026835921,5.884105905353985e-05,-1.7145009370556075e-13,0.1085
1.8268824890366187e-07,3.93164195644502e-10,0.0929433390833626,0.0929407964192929,5.8822103457329983e-05,-1.6436006201880904e-13,0.109
2.877024802977468e-07,1.8073908897298097e-09,0.0927294497573158,0.0927269743727775,5.867710269960992e-05,-1.5845007597659055e-13,0.1095
2.1725613520706677e-07,3.7602619629151235e-10,0.0925179530226937,0.0925152434871528,6.072262216763992e-05,-1.5465016420246336e-13,0.11
2.619288198973946e-07,4.1670310257924115e-10,0.0923085119239557,0.0923057520109275,6.10477591454499e-05,-1.509901145085868e-13,0.1105
2.1382700310379477e-07,1.0753364032556334e-09,0.0921010995268687,0.0920982715671934,6.107941413119994e-05,-1.482600934382683e-13,0.111
8.2646272298037e-08,1.040648955896728e-10,0.0918958725264269,0.0918929631742576,6.326661987948994e-05,-1.4806016655766197e-13,0.1115
2.811592200030466e-07,7.170841975767672e-10,0.0916922162863989,0.0916894710455343,6.29661875038599e-05,-1.4837003153855832e-13,0.112
2.9508184799798e-07,5.728553881256815e-10,0.0914905751803587,0.0914877053190078,6.365041833262999e-05,-1.4783009885666054e-13,0.1125
1.1011131530180851e-07,9.992889848930986e-11,0.0912907154486108,0.0912876801675827,6.298674297166998e-05,-1.4992998162433047e-13,0.113
1.9699848140264375e-07,3.684619970245606e-10,0.0910922338327361,0.0910893462230746,6.270728158853001e-05,-1.534200284175613e-13,0.1135
2.492394271108589e-07,8.093463954583768e-10,0.0908954820533406,0.0908926341665436,6.267679701060986e-05,-1.555301026856526e-13,0.114
3.990434837009005e-07,6.514105921340274e-10,0.0907003667295164,0.090697435239465,6.212894031088e-05,-1.5845007597659055e-13,0.1145
2.0525782599978282e-07,4.054264979291844e-10,0.0905069131358021,0.0905037398283725,6.076132250365995e-05,-1.6237011735142914e-13,0.115
1.52360562305498e-07,3.3420011202878186e-10,0.0903146069701752,0.0903114431309218,6.0807336087689975e-05,-1.6573005988396172e-13,0.1155
2.9848426250089766e-07,2.990809960801144e-10,0.0901234180946086,0.09012036511744,6.0633284241650006e-05,-1.688200360755454e-13,0.116
6.02980023398092e-07,1.8175723009994371e-09,0.0899333952747438,0.0899302828772297,6.050876660508987e-05,-1.7229013354880252e-13,0.1165
1.736174975869309e-07,4.2119759069425555e-10,0.0897443781189659,0.0897406820851812,6.132799082502003e-05,-1.755600873010188e-13,0.117
1.8502601870085122e-07,3.799335013265903e-10,0.0895549705283688,0.0895512775569474,6.0743918048069894e-05,-1.7878016775330074e-13,0.1175
2.2991306790343113e-07,3.7848639500293046e-10,0.0893649337966933,0.0893612895028484,6.021304202820984e-05,-1.8172009036421244e-13,0.118
3.128992834000588e-07,5.414811099502259e-10,0.0891733676145496,0.0891697168151415,5.975925903991988e-05,-1.834500433506303e-13,0.1185
8.887473029739468e-08,2.5090569899521853e-10,0.0889790537018016,0.08897526593257,5.825212711582e-05,-1.8409015631326575e-13,0.119
4.57323609995286e-07,1.9516638999350633e-09,0.0887798138842867,0.0887761575798753,5.8381237082430005e-05,-1.8243002594675595e-13,0.1195
4.705286532902253e-07,1.2281544115033682e-09,0.0885741299164897,0.088569941776652,5.869476470561001e-05,-1.7867001281257622e-13,0.12
1.074002169004773e-07,1.0409750839102117e-10,0.0883587107358609,0.0883539391237374,5.617153064918002e-05,-1.7598010722263968e-13,0.1205
3.202610490971036e-07,8.378927135455072e-10,0.0881295812906215,0.0881247737737045,5.583143733924002e-05,-1.7413999929549728e-13,0.121
5.013207935028463e-07,2.3534651033552123e-09,0.0878837467552725,0.0878785531276051,5.575706096319004e-05,-1.7204011652782736e-13,0.1215
1.6380445790054043e-07,4.222119043273409e-10,0.0876176462345988,0.0876116172958641,5.6929611902780015e-05,-1.6955013781849715e-13,0.122
1.7904236779275884e-07,3.625511973970319e-10,0.0873276188641736,0.0873213388161609,5.624843356371993e-05,-1.6593996142455492e-13,0.1225
3.9790552790186506e-07,8.668275958134686e-10,0.0870124267820274,0.087005941542733,5.5554326237790014e-05,-1.701000451603818e-13,0.123
1.697245316095719e-07,3.6491290544837796e-10,0.0866718787566298,0.0866649135932757,5.389777282977003e-05,-1.7224004340843369e-13,0.1235
1.2749815059276415e-07,1.9208999668673954e-10,0.0863062054174868,0.0862990234936456,5.2878865112199885e-05,-1.7147004302553448e-13,0.124
2.402621503971858e-07,2.245982094750687e-09,0.0859174668626525,0.0859101937087475,5.2458544998450034e-05,-1.7388000761453526e-13,0.1245
5.54836603702813e-07,1.0634397945574747e-09,0.0855083540064851,0.0855008025272401,5.201505909271996e-05,-1.7858002403225992e-13,0.125
3.2712931440082027e-07,7.090205089710366e-10,0.0850828303885615,0.085074544089607,5.155745926051984e-05,-1.765399892245112e-13,0.1255
3.8017022890857177e-07,9.348015972410195e-10,0.0846449896053919,0.0846363932345351,5.108847617450989e-05,-2.138701542253596e-13,0.126
3.0470640760560386e-07,4.971379002904897e-10,0.084201476525162,0.084192721333335,4.9024468648069947e-05,-2.0609013627603812e-13,0.1265
5.549753916006539e-07,1.4969582101675982e-09,0.0837594834480619,0.0837508350998619,4.7742685551879945e-05,-1.982301042063872e-13,0.127
3.4205835650058525e-07,8.768892972854658e-10,0.0833270314173371,0.0833182228030591,4.449157861304985e-05,-1.9008015647581367e-13,0.1275
2.4084365210508274e-07,5.121507107297418e-10,0.0829099915693065,0.0829014552189667,4.2995234772479985e-05,-1.775201079884381e-13,0.128
2.692372456092329e-07,4.4522209530217793e-10,0.0825138084465812,0.0825058749752957,4.1358978763480006e-05,-1.6509016376176078e-13,0.1285
5.287695077071941e-07,2.2814014011274253e-09,0.082141960006582,0.0821346807886956,3.9981426235149954e-05,-1.5682008643047585e-13,0.129
2.808848745955439e-07,9.003005979613121e-10,0.0817964910988903,0.0817894478120151,3.540220619655996e-05,-1.5291001971562412e-13,0.1295
2.902140064930947e-07,4.3978910790887227e-10,0.0814769979639347,0.0814704908682179,3.522636144344003e-05,-1.4171996909340123e-13,0.13
3.988498839951893e-07,1.5341567877191764e-09,0.0811829315175096,0.0811770634135286,3.4262486390049945e-05,-1.2784998754122867e-13,0.1305
5.059110919081178e-07,2.493003206649469e-09,0.0809131480652323,0.080907675522011,3.165313041658983e-05,-1.1256013482396909e-13,0.131
3.1045614520830433e-07,7.80224301832888e-10,0.0806658628585841,0.0806605382937033,3.089938355222994e-05,-9.703002290528673e-14,0.1315
3.0519612760626647e-07,7.935263973690709e-10,0.0804387043900896,0.0804338651122159,3.0220602835919928e-05,-8.414016011704106e-14,0.132
1.6802662769488386e-07,2.781460062273311e-10,0.0802299585520682,0.0802256368185916,3.0108373628959847e-05,-7.346011819675535e-14,0.1325
1.8386224309718813e-07,5.274544967459605e-10,0.0800377011641234,0.0800341215377592,2.928154384976983e-05,-6.687012055195396e-14,0.133
3.311661316007797e-07,7.246862970822221e-10,0.0798604169211012,0.0798575210775333,2.9061752990639823e-05,-6.069016816878658e-14,0.1335
2.550841638054857e-07,5.091612964580605e-10,0.0796966267650906,0.0796941111254193,2.834834951052998e-05,-5.4880145566871263e-14,0.134
2.7677841389628366e-07,3.9527320305765556e-10,0.0795446105645899,0.0795426101092881,2.996128382121003e-05,-5.56700952697442e-14,0.1345
3.8354136579210607e-07,9.074185014501523e-10,0.0794032196942884,0.0794016195509224,3.037394529358992e-05,-6.04800497877589e-14,0.135
3.5666165139336403e-07,7.296405979406728e-10,0.0792713947906801,0.0792699419591215,2.9459444821369968e-05,-6.357002597934258e-14,0.1355
2.981976165022937e-07,9.050582089331627e-10,0.0791479494958212,0.07914665767372,2.9868810615989866e-05,-6.997007140352451e-14,0.136
2.1248647119609387e-07,7.585035932677897e-10,0.0790318919312961,0.0790307946812623,2.9108374032249962e-05,-7.316001103541137e-14,0.1365
3.16188662002892e-07,6.27596002944486e-10,0.0789223901231282,0.0789215985810629,2.8600479078519847e-05,-7.351996615667655e-14,0.137
2.1922442709765289e-07,3.7966009502898856e-10,0.0788189894792667,0.0788183921583194,2.8502633128229876e-05,-8.061997250341513e-14,0.1375
2.0551182119965539e-07,3.061529696424259e-09,0.0787207767866141,0.0787204993221633,2.9043043649669897e-05,-8.212007462926607e-14,0.138
3.9519201490423317e-07,8.051460886893125e-10,0.078627237194468,0.0786271861303885,2.8842516846759895e-05,-8.361995991468252e-14,0.1385
1.9164986610198387e-07,4.2909720221473435e-10,0.078538231477362,0.0785380942344012,3.110877289684002e-05,-8.428002219729169e-14,0.139
2.490741197042068e-07,6.070793034940181e-10,0.0784526494718541,0.0784527400022282,3.095985058727e-05,-8.377001349535451e-14,0.1395
2.2475395410059829e-07,5.459356022807782e-10,0.0783705182381856,0.0783707550518198,3.076650847146003e-05,-8.334999357373363e-14,0.14
3.1624774339544803e-07,8.944457952075879e-10,0.0782913211198824,0.078291729041125,3.0078144207039978e-05,-8.115014736576054e-14,0.1405
3.035550404928422e-07,1.0225486013482055e-09,0.0782149249422399,0.0782153563489406,2.994667204855991e-05,-7.888004485701039e-14,0.141
1.982296759933666e-07,2.0758747915072817e-09,0.0781410075073172,0.0781414685519586,2.902189527702998e-05,-7.102001278735948e-14,0.1415
3.1949220469229545e-07,7.932187962023107e-10,0.0780691383487701,0.0780696791364853,3.179299397700996e-05,-6.76600702548269e-14,0.142
2.4115545090019896e-07,7.22563897603834e-10,0.0779993674326041,0.0779998762243055,3.291411035554002e-05,-6.943013872162673e-14,0.1425
1.7674741399631433e-07,5.440668054967901e-10,0.0779312658619145,0.0779318363140125,3.262728620886989e-05,-6.293012985714164e-14,0.143
1.510263468035289e-07,3.845267021462817e-10,0.077864632236,0.0778654218398117,3.2888851612779876e-05,-5.895999834193422e-14,0.1435
5.527682484934848e-07,2.892188502578996e-09,0.0777992918117901,0.0778003443727211,3.2362758275859826e-05,-5.383996200258867e-14,0.144
2.1830746900486364e-07,5.753739984459827e-10,0.0777358317150709,0.0777364662901925,3.426164111484985e-05,-4.892006938428395e-14,0.1445
1.8170916731008457e-07,4.885545995536589e-10,0.077673177254366,0.0776738056419387,3.421401132093992e-05,-4.375015974500407e-14,0.145
7.872436280642603e-08,3.575190005156159e-10,0.0776114954768187,0.0776122495675059,3.369472030471986e-05,-3.93500336481889e-14,0.1455
2.179012007080816e-07,4.6141400422694545e-10,0.077550577663123,0.0775516117686882,3.327759989691986e-05,-3.499999769174256e-14,0.146
1.574351295996479e-07,5.014463011487891e-10,0.0774907362463824,0.0774918777771889,3.3750505594799893e-05,-3.0750142016033877e-14,0.1465
1.997935794029182e-07,1.3971522966338412e-09,0.0774316890745696,0.0774329955044684,3.3143985519840016e-05,-2.6270001798889275e-14,0.147
1.998716886997265e-07,4.023958943832895e-10,0.0773734441270481,0.0773747649475339,3.5056411060490006e-05,-2.2460115364775213e-14,0.1475
1.8288751790773716e-07,1.5000247988172788e-09,0.0773157981684792,0.0773171828662094,3.506806560378984e-05,-1.9230060252506398e-14,0.148
2.4912596999215886e-07,3.0072490331267687e-10,0.0772588931853637,0.0772602506661376,3.27740951145e-05,-1.4530043834781736e-14,0.1485
1.8193609620242857e-07,9.230029934803596e-10,0.0772026516421146,0.0772039770022802,3.264129666793992e-05,-8.500145032286355e-15,0.149
1.4200369080619168e-07,4.712722989630436e-10,0.0771467344603794,0.0771480954407784,3.219878448369002e-05,-3.3900833529276753e-15,0.1495
9.672783339575997e-08,3.847369645093579e-11,0.0770911911171613,0.0770926948710155,3.219935134213996e-05,1.2398936044544229e-15,0.15
4.0993669489508555e-07,3.064544409903114e-09,0.0770360994839781,0.0770378751493575,3.25498133594e-05,6.189927043154242e-15,0.1505
1.193069534971558e-07,2.9280129709707836e-10,0.0769818190400854,0.07698322142595,3.5008343940959915e-05,1.054993765958745e-14,0.151
1.3631620179865855e-07,3.302172008057269e-10,0.0769275539636904,0.0769290812569794,3.487110146585992e-05,1.4989962396350087e-14,0.1515
1.260826506949142e-07,3.434820067260702e-10,0.0768736542004764,0.0768753390807699,3.430396301225985e-05,1.91999194321113e-14,0.152
1.8058505900364619e-07,6.375567990213327e-10,0.0768201217780406,0.076821992106621,3.4667715399230034e-05,2.2979881886264764e-14,0.1525
2.0386834739816173e-07,6.571981014946715e-10,0.0767669758170641,0.076768888944677,3.451895474613988e-05,2.6780010500826457e-14,0.153
2.0395220928781654e-07,9.85154999244564e-10,0.0767142407737332,0.0767161404533252,3.4837663766049956e-05,3.063998707530935e-14,0.1535
2.472328741037755e-07,2.9702300341494237e-10,0.0766617834126007,0.0766636479789788,3.5259588583580036e-05,3.4629851070056006e-14,0.154
1.4528507169542237e-07,5.068614000736105e-10,0.0766096083188056,0.0766114682893235,3.4342307055459974e-05,3.861993190523716e-14,0.1545
4.5339462430293853e-07,5.644679307303946e-09,0.076557672959227,0.0765596478113843,3.4176799654599826e-05,4.2819914281011506e-14,0.155
1.9419038839452174e-07,6.461979978888976e-10,0.0765064974292154,0.0765078993740521,2.902420154179985e-05,4.6039994733293454e-14,0.1555
1.3928950511055138e-07,1.5928779129037451e-10,0.0764550939521395,0.0764564180933659,2.7748457996979933e-05,4.962003030684059e-14,0.156
2.3872414170456047e-07,8.665701073384824e-10,0.076403794247593,0.0764052630898729,2.8028115965459928e-05,5.199985407544627e-14,0.1565
1.4934769439201023e-07,5.449041079463868e-10,0.076352859330182,0.0763543319274758,2.7836602372149823e-05,5.464986102543534e-14,0.157
1.5737064160137315e-07,4.953709109578597e-10,0.0763022602761052,0.0763038725839763,2.7101937951119846e-05,5.811995849869245e-14,0.1575
1.761781339010282e-07,5.798111019084118e-10,0.07625174492394,0.0762534988640051,2.7266881974489935e-05,5.608989835093059e-14,0.158
3.3480974910571337e-07,8.162571035752464e-10,0.0762013966398043,0.0762032734244467,2.7440420485809903e-05,5.5239883847701954e-14,0.1585
1.3416627989149e-07,1.562038970392976e-10,0.0761515547100033,0.0761532908595676,2.607129427504998e-05,5.481986392608107e-14,0.159
4.203690307097441e-07,1.585130901538001e-09,0.0761016380708664,0.0761034596987582,2.6142793167590033e-05,5.3699883081903543e-14,0.1595
3.072794110964283e-07,9.74719804869295e-10,0.0760523359579576,0.076053835316553,2.6198752624800002e-05,5.300989681933377e-14,0.16
2.6223024118809946e-07,7.51788006847498e-10,0.0760030534161815,0.0760043438832524,2.52783742563799e-05,5.2319910556763993e-14,0.1605
1.326697104953034e-07,3.700097034320393e-10,0.0759538304131836,0.0759550197323855,2.4891171173170015e-05,6.083003024903721e-14,0.161
3.5432116439471084e-07,1.5799749980560662e-09,0.0759046010714073,0.0759059445663295,2.4300833801029842e-05,6.13098981305793e-14,0.1615
1.8974282919859142e-07,5.107766015699511e-10,0.0758559331596235,0.0758570430349714,2.6745546383089925e-05,6.2939887676694e-14,0.162
1.243264874106753e-07,4.22749793504984e-10,0.075807251215852,0.0758083490173383,2.6684662088850017e-05,6.212001399386047e-14,0.1625
2.424159348951571e-07,7.180046973642717e-10,0.0757585446389043,0.0757598005090097,2.6060548925050005e-05,6.201983371312281e-14,0.163
1.4425548930385723e-07,2.772513052473613e-10,0.0757101511840228,0.0757114104047983,2.5983493393509898e-05,6.144000239127756e-14,0.1635
1.2794528500559288e-07,3.6668330871680865e-10,0.0756617969293507,0.0756632052593254,2.5320344502469854e-05,6.198990973316221e-14,0.164
1.3652395600138867e-07,4.989779006647765e-10,0.0756135769998367,0.075615167988981,2.5155156259380014e-05,6.294986233668087e-14,0.1645
1.0949205629662284e-07,3.143541954520046e-10,0.0755656049473533,0.0755673636687729,2.449771867698994e-05,6.440984898214985e-14,0.165
1.8929712689019773e-07,6.709697936146952e-10,0.0755176920411949,0.0755196500170999,2.377781611700991e-05,6.58498863076451e-14,0.1655
1.9940992329603446e-07,2.6283801107807037e-09,0.0754700881376724,0.075472088658039,2.3206688842379846e-05,7.061994218571233e-14,0.166
2.437002920990805e-07,2.1613449918689298e-10,0.0754226402165518,0.0754245563071313,2.226776820122992e-05,9.152986528426776e-14,0.1665
1.3789713020073702e-07,3.233618095510593e-10,0.0753754444352477,0.0753773189589125,2.4585303647449994e-05,9.41599229142831e-14,0.167
2.306365878973482e-07,5.717590012555007e-10,0.0753282697062342,0.0753302501677826,2.4206034068559963e-05,9.966983835485443e-14,0.1675
3.7771517520657216e-07,3.78809079937259e-09,0.0752813923997034,0.0752833335762435,2.3189628878059936e-05,1.0408991377164334e-13,0.168
1.7196235929661796e-07,1.8557886061199014e-09,0.0752349397910097,0.0752363979754264,1.8699151442549966e-05,1.077499634655199e-13,0.1685
1.2745589189622208e-07,1.874216060127054e-10,0.0751884011793522,0.0751896493580239,2.1073318091409908e-05,1.0966986867255724e-13,0.169
1.7651570760612856e-07,4.888033866556896e-10,0.0751417974911129,0.0751431107074449,2.101066779533001e-05,1.1261998278389029e-13,0.1695
8.073671380059988e-08,1.0912559744724604e-10,0.0750954789350969,0.0750968507358465,2.0500302515220024e-05,1.1589991119609344e-13,0.17
1.051936762974659e-07,3.115683128163127e-10,0.0750491096770492,0.0750507473171863,2.0516393287359864e-05,1.1945002278967998e-13,0.1705
3.1294089730682373e-07,2.1633591029690535e-09,0.0750029381072227,0.0750047947802569,1.9892423723820007e-05,1.240999490670358e-13,0.171
2.717317204026237e-07,4.250152105256255e-09,0.0749571587947763,0.0749588330351586,2.1955213342139896e-05,1.288199148047342e-13,0.1715
1.633484894986159e-07,5.657059959363053e-10,0.0749119019839559,0.0749128863901653,2.7136787655959857e-05,1.306600227318766e-13,0.172
1.1409434529097151e-07,4.407093995295597e-10,0.0748664123454832,0.0748673041192055,2.7296316570079833e-05,1.3221997281764875e-13,0.1725
1.4034925741035487e-07,3.065605963525897e-10,0.0748208261196406,0.0748219095664945,2.6627432137500033e-05,1.3417001884508117e-13,0.173
3.3072416780188796e-07,3.791435707056756e-09,0.0747752729051256,0.0747766165482676,2.6786296205659824e-05,1.378398263585101e-13,0.1735
2.1209961109658337e-07,5.997249918898717e-10,0.0747301958636687,0.0747313178519687,2.581652591467998e-05,1.4482989460495865e-13,0.174
1.9712794629977992e-07,6.170733091170888e-10,0.0746850770880338,0.0746862319967476,2.6668936533599894e-05,1.4957002650306528e-13,0.1745
1.8906210229319154e-07,5.086724930158937e-10,0.0746400495252051,0.0746413059202242,2.5771040334889896e-05,1.5522002086432174e-13,0.175
7.58427899094638e-08,1.5519049934020757e-10,0.0745951252789677,0.0745965441925354,2.6316847557189983e-05,1.5809987867487774e-13,0.1755
1.8476649989163096e-07,6.800521951122462e-10,0.0745502156224798,0.0745519738480889,2.585969138571998e-05,1.5788997713428454e-13,0.176
2.3671293289395656e-07,9.951174884115233e-10,0.074505840743015,0.0745077464414454,2.5327735984309856e-05,1.5562984928552126e-13,0.1765
2.7532685981102034e-07,8.453995975488127e-10,0.07446158729998,0.0744635334874572,2.3781144844449865e-05,1.5370994407848393e-13,0.177
3.060408087091071e-07,2.050908096129511e-09,0.0744175187251938,0.0744194382764195,2.5237563561169955e-05,1.5194985027167096e-13,0.1775
1.2576999861013682e-07,3.963813027807461e-10,0.0743737851402829,0.0743754541314751,2.1174765608819937e-05,1.500399197246205e-13,0.178
1.2269636569250952e-07,4.6057010982814006e-10,0.0743298914451143,0.0743316249334035,2.147779251551003e-05,1.49179930561405e-13,0.1785
2.960365850929181e-07,1.0679910983357743e-09,0.0742860842456344,0.0742879841607821,2.0871348726249914e-05,1.4775984255588348e-13,0.179
1.7688505339619187e-07,4.795894098519327e-10,0.0742425949071286,0.0742444224298437,1.983492026199989e-05,1.463898446907308e-13,0.1795
3.684936569769981e-08,2.181793079536476e-10,0.0741990538495924,0.074200971465969,1.9246700724959934e-05,1.4397988010173002e-13,0.18
1.67285352098423e-07,5.433487965111894e-10,0.0741555360041877,0.0741577752019118,1.9110998556779932e-05,1.415198253723604e-13,0.1805
2.2108831360112546e-07,2.3004681076743694e-09,0.0741123790797106,0.0741147249049027,1.840732831903994e-05,1.392098242236628e-13,0.181
1.087947410077783e-07,4.307468964848127e-10,0.0740695237523656,0.0740718162242796,1.5631658492819842e-05,1.3676993565470141e-13,0.1815
1.8707540719309357e-07,5.86929296830796e-10,0.0740265984930558,0.074029012539194,1.5056746851050025e-05,1.3406983856434351e-13,0.182
1.5868092169413206e-07,6.067387980923655e-10,0.0739839535511949,0.0739864259442096,1.527974525941992e-05,1.2995984496888546e-13,0.1825
2.71279779598399e-07,7.111424088490637e-10,0.0739413861954757,0.0739439496719174,1.4895342505479936e-05,1.2566987381279482e-13,0.183
1.5429835399649594e-07,5.148210885375093e-10,0.0738991737007202,0.0739016838464877,1.4945343321749868e-05,1.207799051744507e-13,0.1835
1.1946541450535975e-07,1.4826759264785494e-10,0.0738569055985846,0.0738595227937037,1.5048607596929945e-05,1.1616987753704233e-13,0.184
3.1446378695454413e-08,3.761049804928973e-11,0.0738147404561993,0.07381754999646,1.5296041269370012e-05,1.1247990386320517e-13,0.1845
1.7090823810350653e-07,5.356435017755956e-10,0.0737727057191647,0.0737758283243719,1.510874661251986e-05,1.0961002071263604e-13,0.185
3.081522415016025e-07,9.73115588109863e-10,0.0737309823544336,0.0737341926078161,1.5596191079119857e-05,1.0636001628039349e-13,0.1855
2.754742867983051e-07,1.219960507614637e-09,0.0736895930380805,0.0736926666574751,1.8105548211399917e-05,1.0411983775160394e-13,0.186
1.0162984551143062e-07,2.435925905430736e-10,0.0736483574740625,0.07365127660691,1.6378282656080018e-05,1.0105002772042848e-13,0.1865
7.944149399419231e-08,1.9929109751348761e-10,0.0736070450435089,0.0736101275831699,1.6865603651370015e-05,9.86999110913489e-14,0.187
1.669504044038428e-07,4.022058935904127e-10,0.0735658628815335,0.0735691525751173,1.6493363320229824e-05,9.601998016139923e-14,0.1875
2.933913536978805e-07,2.887923705729989e-09,0.0735250178185132,0.0735283839820367,1.5783058412559845e-05,9.661997764365271e-14,0.188
1.131757498967767e-07,2.3441640295551736e-10,0.0734847071191992,0.0734878179559752,1.6047743359239985e-05,9.800992482877913e-14,0.1885
4.3737415199307517e-07,2.889260608540667e-09,0.0734442073489753,0.0734473816821906,1.5472612421309944e-05,9.88798886519815e-14,0.189
6.741917829566901e-08,1.0536810313155343e-10,0.0734041647039783,0.073406972313682,1.3241133556770018e-05,1.0066990643875506e-13,0.1895
2.9864713999017134e-07,1.491021597854747e-09,0.0733640225417593,0.0733669996279165,1.3661596893569826e-05,1.0257983698580553e-13,0.19
1.1262007629242454e-07,1.3985089475365697e-10,0.0733243697806218,0.0733270881141231,1.0666662941329974e-05,1.0465001261394935e-13,0.1905
1.80677715497235e-07,5.526828994462107e-10,0.0732845932846541,0.0732874022385434,1.0508944242009887e-05,1.0474997605425251e-13,0.191
1.9405616649703639e-07,1.0857437032774087e-09,0.0732449404549827,0.0732478122753349,1.0114355969539955e-05,9.503986139747234e-14,0.1915
3.886367583999517e-07,2.5223344940483727e-09,0.0732054332215043,0.073208316618097,9.366443548219873e-06,8.49899577798352e-14,0.192
3.226101906034229e-07,1.3756073918846923e-09,0.0731664037883111,0.0731689836088499,4.906131563569985e-06,8.903988657493755e-14,0.1925
1.387131274011022e-07,3.6895420052474037e-10,0.0731273637308974,0.0731297261423567,4.679548039829935e-06,8.505999724017776e-14,0.193
1.2227433550393574e-07,1.9930969374915009e-10,0.073088335339312,0.0730908633706649,4.641892412929902e-06,8.003992434113538e-14,0.1935
8.595695129287595e-08,2.3667461046539273e-10,0.0730494792230259,0.0730522630968569,5.083502026970036e-06,7.803003035378175e-14,0.194
2.066544272094628e-07,1.5807344877494245e-09,0.0730107448574701,0.0730138298449031,5.194292027950031e-06,7.729992861083002e-14,0.1945
1.013868063948209e-07,2.264372994664754e-10,0.0729723777990619,0.0729755527205581,3.9364883111898345e-06,7.535985724338445e-14,0.195
9.106029709438079e-08,1.1803380495223337e-10,0.0729340202541158,0.0729373539405608,3.5083778666198783e-06,7.22599063918139e-14,0.1955
1.7877909190555652e-07,8.996347000689298e-10,0.0728958040742964,0.0728994164803888,3.4777950621298417e-06,6.77498421947087e-14,0.196
7.649200031989434e-07,7.740613094942006e-09,0.0728578512845472,0.0728615017799585,3.3389142701100057e-06,6.150982501118563e-14,0.1965
4.3502243408932717e-07,5.767001098888613e-09,0.0728207808472812,0.0728234508921442,-3.445105124489983e-06,5.514989506738566e-14,0.197
3.182595865042215e-07,1.2531736065524157e-09,0.0727838347346865,0.0727855349729391,3.3882113290098492e-06,4.8399869181925403e-14,0.1975
1.0768605830657751e-07,3.025841938120166e-10,0.0727465778291152,0.0727479368189761,8.810956492100088e-07,4.061985123260392e-14,0.198
4.4206305005456414e-08,2.7819899162118134e-11,0.0727091224266981,0.0727107344302954,7.249999052899841e-07,3.2439979522069784e-14,0.1985
8.712356058815374e-08,1.7555271125679894e-10,0.0726715468489035,0.0726736504217951,7.875414015999071e-07,2.319997492727932e-14,0.199
1.1147820340451364e-07,3.81938300431095e-10,0.0726341877738099,0.0726367101113988,1.153469876119832e-06,1.430995079376718e-14,0.1995
3.799819159322482e-08,5.787899326481494e-11,0.0725969212801219,0.0725997886089094,3.3987464859988256e-07,4.6200022973952315e-15,0.2
2.8495655379767726e-07,1.9858994032562194e-09,0.072559806066525,0.0725630876424871,2.68231554010007e-07,-4.900160138765486e-15,0.2005
1.7979546079738284e-07,1.9808193973958055e-09,0.0725231986548801,0.0725263595605371,1.057138405079986e-06,-1.4930114436428887e-14,0.201
1.1760830109786014e-07,6.51513593075137e-10,0.0724865319542644,0.0724896355429491,-7.672419391801036e-07,-2.455002347245827e-14,0.2015
1.656796392995874e-07,3.374358986674153e-10,0.0724496680504631,0.0724528708668221,-9.489391405599883e-07,-3.486013561149193e-14,0.202
1.2350818680284537e-07,4.207969944713952e-10,0.0724129022721447,0.0724161565639917,-1.7710225037601609e-06,-4.5600025491698837e-14,0.2025
3.2585665869777625e-07,1.003842606261962e-09,0.0723761534008369,0.072379318766544,-2.711879453310166e-06,-5.5719968569678535e-14,0.203
6.915663780526771e-08,1.3591990033479107e-10,0.0723394681328791,0.0723424477630104,-3.9241282363100104e-06,-6.699003331223086e-14,0.2035
1.1688546630583829e-07,2.533510901070457e-10,0.0723022819300934,0.072305410675235,-4.153455315950103e-06,-7.785005279314916e-14,0.204
2.025797390947659e-07,9.353929991684495e-10,0.0722651056515181,0.072268265463567,-4.500187076660099e-06,-8.750010264957364e-14,0.2045
1.5911560480308395e-07,3.5025010669542667e-10,0.0722278158054664,0.0722307370311345,-6.710841541180106e-06,-9.660002832367898e-14,0.205
8.099171769360147e-08,7.667579071668484e-11,0.0721902618735821,0.0721929417267692,-5.584815122380068e-06,-1.0213010992465854e-13,0.2055
8.816191929272854e-08,1.9167160913990955e-10,0.07215205114896,0.0721546020780463,-5.543042725079982e-06,-1.0874005688943367e-13,0.206
1.6900325670865524e-07,9.028660041821013e-10,0.0721132713754252,0.0721155790970064,-4.9802144802500985e-06,-1.16120004237108e-13,0.2065
1.3653209350594775e-07,9.520459420819805e-11,0.0720738803444948,0.0720757164593165,-4.9668262034499675e-06,-1.209600995755178e-13,0.207
1.9182488097957417e-08,3.9012160168994114e-10,0.0720336862709949,0.072035056060647,-5.493874510230151e-06,-1.26479989676076e-13,0.2075
2.6579228799838983e-07,2.9890029340506885e-10,0.0719924014088645,0.071993376088435,-5.555392593490022e-06,-1.3169001479573783e-13,0.208
1.7277689609573876e-07,2.1308406011888437e-09,0.0719503133158503,0.0719504425105698,-7.44454055293998e-06,-1.367701524951359e-13,0.2085
2.6672729769305903e-07,1.1235656988128895e-09,0.0719068468728634,0.0719059599647466,-9.81046370798007e-06,-1.3895004938313527e-13,0.209
1.561031948010827e-07,3.804814935337575e-10,0.0718619320139824,0.0718597765316958,-7.091469073050019e-06,-1.387301731825552e-13,0.2095
3.9679660529534644e-07,1.5342061926437722e-09,0.0718150121637702,0.0718116277942818,-7.364384242340141e-06,-1.3592013799190727e-13,0.21
1.6743875601299418e-07,4.3950010297777453e-10,0.0717663466665363,0.0717612915899161,-1.0371055995150045e-05,-1.3466007822704462e-13,0.2105
1.905223496051489e-07,1.2819175998490806e-09,0.0717148867850847,0.0717082434633162,-1.0125438346199984e-05,-1.381100095398935e-13,0.211
2.3183904579449077e-07,7.230435972171989e-10,0.0716607207384648,0.0716522505815484,-8.815281752729996e-06,-1.3741004861733686e-13,0.2115
5.450533507034283e-07,3.7083078968658256e-09,0.0716033985054339,0.0715928861808563,-9.993356995169995e-06,-1.4047010082895994e-13,0.212
4.4801092850821345e-07,4.151467919433216e-10,0.0715432726883644,0.0715298107455981,-1.739195512254015e-05,-1.4498016502606514e-13,0.2125
9.618670909761207e-08,4.431872091537059e-10,0.0714791670908841,0.0714628817538523,-1.7864971039569964e-05,-1.505700945869659e-13,0.213
6.263654510341166e-08,1.4689299776549092e-10,0.0714102380476182,0.0713915016790728,-1.854555620594005e-05,-1.5512005742401858e-13,0.2135
1.1276216789479765e-07,2.2505490526736338e-10,0.0713366351246239,0.0713154400568648,-1.8552054399209985e-05,-1.5697014001114784e-13,0.214
1.3690934479171357e-07,1.0965254954031778e-09,0.0712582404863213,0.0712344782866388,-1.8638709702260142e-05,-1.5663013420985639e-13,0.2145
1.9804101519804718e-07,1.9835350029140386e-10,0.0711748916102717,0.0711484405138533,-1.9438126708049962e-05,-1.5860012955726255e-13,0.215
1.8933696879774864e-07,8.303568943546225e-10,0.0710865521672771,0.0710573229198726,-2.1460762296010008e-05,-1.614600380478448e-13,0.2155
1.0827584200068241e-07,3.5779648688283316e-10,0.0709931891531334,0.0709611444306198,-2.290692093396998e-05,-1.6441015215917787e-13,0.216
1.8982093230590635e-07,4.4808419474851036e-10,0.0708946957083341,0.0708600730038471,-2.3619672902340082e-05,-1.680500356926462e-13,0.2165
8.767000930776092e-08,9.710671156071271e-11,0.0707914808836834,0.070754362019164,-2.4875769760900144e-05,-1.6261015971241743e-13,0.217
3.2783227604804566e-08,3.4811439841853087e-10,0.0706837902786585,0.0706446012845702,-2.5288907918239985e-05,-1.608400912456176e-13,0.2175
2.4261398490210695e-07,6.241877015256136e-10,0.0705720166954127,0.0705310661903891,-2.5466823039480132e-05,-1.6635000668618893e-13,0.218
7.943270580179629e-08,8.381090266240676e-11,0.0704570727919409,0.0704143505235942,-2.6745128304030055e-05,-1.6608004034524004e-13,0.2185
8.325003539311204e-08,1.4843121176610907e-10,0.0703388882407346,0.0702949471800337,-2.6476214884760046e-05,-1.67430088890419e-13,0.219
1.975821797006727e-07,5.004450881473943e-10,0.0702183713870065,0.07017356103676,-2.6842560034200016e-05,-1.6694002950845555e-13,0.2195
2.0905730119258337e-07,3.5416990173953167e-10,0.0700962348675858,0.0700506852911173,-2.7051978663660036e-05,-1.6733012545011583e-13,0.22
4.57420895300098e-07,2.255478998014482e-09,0.0699729467108066,0.0699269744627325,-2.7073152713250103e-05,-1.672199705093913e-13,0.2205
1.720895022039315e-07,4.97955510159187e-10,0.0698494037247738,0.0698028764265946,-2.3729309327860095e-05,-1.6723016200981267e-13,0.221
1.6459156389203589e-07,2.0509659248713064e-10,0.069725404256192,0.0696790134155844,-2.446841535422013e-05,-1.7444010645684127e-13,0.2215
3.0972858749978016e-07,4.065487099746967e-09,0.0696017993615911,0.0695557856699269,-2.4615478017920136e-05,-1.7600005654261341e-13,0.222
3.3128455520503586e-07,1.1557408086115828e-09,0.0694790196842274,0.0694332702708634,-2.7233631028120153e-05,-1.7890008051357764e-13,0.2225
3.2243812610188716e-07,2.5897123057117e-09,0.0693573091463055,0.0693119765287138,-2.811077043316998e-05,-1.83100062889352e-13,0.223
9.544622908697065e-08,2.230692991433969e-10,0.0692370294986853,0.0691921692962287,-3.118705473989015e-05,-1.8727012128516574e-13,0.2235
1.3337458749929088e-07,2.436287005469495e-10,0.0691179127320836,0.0690740400586094,-3.122956465141007e-05,-1.9159999108120385e-13,0.224
8.931991510308102e-08,1.3499688866769333e-10,0.0690004974268922,0.0689578035004404,-3.1773492480240096e-05,-1.9661008932025936e-13,0.2245
4.302000881917234e-07,3.7012546083570186e-09,0.0688849364956669,0.068843558973708,-3.18208144659e-05,-2.0232014848187152e-13,0.225
1.2362972749702106e-07,5.817782089412304e-10,0.0687717332216405,0.0687311327465519,-3.611270083349002e-05,-2.0925015192796437e-13,0.2255
4.40008908003664e-07,1.2458253040303902e-09,0.0686600663671377,0.0686205927814793,-3.573405587130015e-05,-2.1466010392823254e-13,0.226
4.1266216110891207e-07,1.3787757990879612e-08,0.068550710803336,0.068512002189753,-3.9096463229459965e-05,-2.2143007913366652e-13,0.2265
6.732951110949292e-07,6.571354502216131e-09,0.0684434065038557,0.0684050119077058,-4.4082088795800115e-05,-2.2275996151843724e-13,0.227
8.833673875996428e-07,9.152674410040085e-09,0.0683384430160693,0.0682999384641494,-4.813394764984001e-05,-2.2548998258875574e-13,0.2275
4.594577537042621e-07,2.560931203210437e-09,0.0682355775839998,0.0681967374809099,-5.7974112863819986e-05,-2.2922007174297487e-13,0.228
6.547909729703871e-08,2.5001710424188417e-10,0.0681338601634556,0.0680956225959253,-6.124286400662014e-05,-2.353200100058128e-13,0.2285
1.0143911349791424e-07,6.764699911343541e-11,0.0680333287362974,0.0679965726095363,-6.170267138969e-05,-2.380901465565133e-13,0.229
1.5184845600368924e-07,5.328501945234265e-10,0.067934597583308,0.0678994552276552,-6.239869586257998e-05,-2.416200919896916e-13,0.2295
3.082412765031961e-07,5.821332610400631e-09,0.0678378480841623,0.067804170963475,-6.193161115456997e-05,-2.3866997787835853e-13,0.23
3.911372735004859e-07,3.1581022935656122e-09,0.0677429563097908,0.0677102754602844,-6.155391445810017e-05,-2.343401080823204e-13,0.2305
1.6264794160114615e-07,5.406260994433865e-10,0.0676499775214278,0.0676179957332041,-6.663019292089001e-05,-2.3480002664388877e-13,0.231
5.608840508986024e-07,8.304859092089778e-09,0.0675581429752788,0.0675272904962017,-6.782311983696008e-05,-2.3427006862197786e-13,0.2315
1.457871416088441e-07,1.26969459945947e-09,0.067468274772404,0.0674377646229278,-7.334660918388016e-05,-2.3412001504130586e-13,0.232
3.019965835043825e-07,5.019687998597533e-10,0.0673792797708106,0.0673498324261378,-7.434448299009004e-05,-2.3017004968650667e-13,0.2325
1.7359134220351624e-07,4.459028979386659e-10,0.0672918921496723,0.0672633841358884,-7.609803147140006e-05,-2.268101071539741e-13,0.233
5.890144493120308e-07,5.983582809787613e-09,0.0672057115798746,0.0671782621738389,-7.659923826262003e-05,-2.242899876242488e-13,0.2335
1.3270985899094256e-07,3.806712028930903e-10,0.0671213558724005,0.0670941789241619,-8.324971487788007e-05,-2.2003015728855324e-13,0.234
1.7415769380801915e-07,4.604984032985371e-10,0.0670377813486892,0.067011499363436,-8.338954090880007e-05,-2.1472016872858823e-13,0.2345
3.177275498950083e-07,7.434143994844433e-10,0.0669552842634737,0.0669299125356703,-8.395103760165017e-05,-2.075800469014677e-13,0.235
1.226739111959141e-07,2.0576279569084477e-10,0.0668742157899546,0.0668495298304747,-8.216224209437015e-05,-2.0332997438532452e-13,0.2355
1.0998232570502697e-07,3.13531908768816e-10,0.0667939256934972,0.0667701164511803,-8.206770004543017e-05,-1.9697004444152455e-13,0.236
1.5366593809906792e-07,2.398425694161155e-09,0.0667146400075998,0.0666917064575394,-8.308141093808005e-05,-1.89979976195076e-13,0.2365
2.3126814970020337e-07,8.695346109810487e-10,0.0666364848111956,0.0666141223598623,-8.499167947640003e-05,-1.8426015921391148e-13,0.237
3.3774749530479653e-07,3.2122786930433023e-09,0.0665593454452588,0.066537519173548,-8.590610554097002e-05,-1.7695003448614521e-13,0.2375
1.0990400418908752e-07,2.3700959250749776e-10,0.0664833694477874,0.0664616833222642,-8.964195342084998e-05,-1.6840001615392453e-13,0.238
1.3879849070086436e-07,3.080075916539471e-10,0.0664077722432922,0.066386706041301,-8.947577179933006e-05,-1.6051006010431301e-13,0.2385
1.4468955510105186e-07,1.8592249961812968e-10,0.0663329415331266,0.0663125358109464,-9.008358124085007e-05,-1.5340007909758757e-13,0.239
7.467174140129984e-08,1.2536929827611232e-10,0.0662588752854671,0.0662391590099134,-8.989348279025999e-05,-1.4505996230596008e-13,0.2395
3.3846360120159957e-07,1.928627799130389e-09,0.0661855476969594,0.0661665809192359,-9.002280878856015e-05,-1.3760000083795632e-13,0.24
3.2770184539565594e-07,1.0422318980074508e-09,0.0661133081706048,0.0660945258584891,-9.277110219167001e-05,-1.2860003860415414e-13,0.2405
1.9393066030826134e-07,2.7818319869865604e-10,0.0660417094245578,0.066023103147394,-9.301486386894013e-05,-1.1948016361007507e-13,0.241
2.4297548270602043e-07,1.3496340017793429e-09,0.0659705443466052,0.0659523217737441,-9.331722102425e-05,-1.1075016771722179e-13,0.2415
8.105102820843424e-08,2.708798879647034e-10,0.0659001006272834,0.0658821767037975,-9.24275441242801e-05,-1.02320062145278e-13,0.242
5.859458269974471e-08,1.7591750972600906e-09,0.0658299942854236,0.0658125668955529,-9.251949653620007e-05,-9.447997939560082e-14,0.2425
4.623769451067572e-07,9.70385022336373e-11,0.0657603944019026,0.0657435021996419,-9.225149443888004e-05,-8.485009569958457e-14,0.243
1.9298852160787305e-07,1.0324214955170774e-09,0.0656919614159507,0.0656750162930785,-8.776627266807017e-05,-7.589003210572987e-14,0.2435
1.335743788077881e-07,6.264325030924667e-10,0.0656237587159437,0.0656070649408136,-8.863319221443997e-05,-6.734001377350918e-14,0.244
1.377904566973731e-07,6.201356927970636e-10,0.0655559006603638,0.0655395317175454,-9.022254766281011e-05,-6.037011168746886e-14,0.2445
2.645978735005272e-07,2.7873753027929382e-09,0.0654885776244165,0.0654725473877366,-9.046199505404005e-05,-5.362008580200861e-14,0.245
5.086764154060841e-07,2.6524830110119524e-09,0.0654219040648576,0.0654060090331133,-9.310754869092997e-05,-4.729007983816924e-14,0.2455
1.8920717749504323e-07,5.510611966741408e-10,0.0653559117256281,0.0653397699431094,-9.902330140426998e-05,-4.0440090512405824e-14,0.246
2.3231814580415566e-07,1.4792792962792234e-09,0.0652898949884583,0.065273973481628,-9.854955836802008e-05,-3.38301435476307e-14,0.2465
1.4837253328736644e-07,7.169622950886634e-10,0.0652243946962063,0.0652086484311335,-9.682646406601017e-05,-2.6650123080562693e-14,0.247
3.0910506429449036e-07,8.836577997106687e-10,0.0651592097284961,0.0651437622317696,-9.727428846103008e-05,-1.9130096812203234e-14,0.2475
1.5014356510856253e-07,5.085542958971345e-10,0.065094496849385,0.0650791724169621,-9.698448624008015e-05,-1.2380070926742981e-14,0.248
2.6403396610752417e-07,5.038840039661707e-10,0.0650299069782051,0.0650149275370612,-9.731729881253003e-05,-6.2300425235362056e-15,0.2485
2.4578315249712546e-07,5.603660035990998e-10,0.0649658934816088,0.0649511475757186,-9.626439777657013e-05,-1.0900568642169262e-15,0.249
1.5573822299830287e-07,1.6461405988321687e-09,0.0649021593511387,0.0648876655769291,-9.652763517056014e-05,4.16984155537925e-15,0.2495
4.826626697901348e-07,1.0624797985858692e-09,0.06483865032426,0.0648244641078116,-9.647650556082006e-05,1.2839989488311332e-14,0.25
3.649108536035728e-07,1.1368136015876829e-09,0.0647758809298937,0.0647614912384362,-0.00010042680178167017,1.8319980948922066e-14,0.2505
1.0453273209531933e-07,1.5157980426394602e-10,0.0647133220989524,0.0646988726519067,-9.845377720178001e-05,2.3579879368518242e-14,0.251
9.01226222954632e-08,7.985509475894048e-11,0.0646507216304088,0.0646366427858673,-9.841401347482999e-05,2.8219830985887207e-14,0.2515
1.2333835089362033e-07,1.533372040452008e-10,0.0645883574207253,0.0645747001536277,-9.828411658577003e-05,3.425992128880395e-14,0.252
5.515217309237652e-08,1.0004390371687322e-10,0.0645263571608787,0.064513064483097,-9.79094170269301e-05,4.1930001137835404e-14,0.2525
1.2130494490836252e-07,2.2999789572875073e-10,0.0644645339158145,0.0644516780851992,-9.777477126590001e-05,4.8719925663243124e-14,0.253
8.861081540745275e-08,1.9871310152907995e-10,0.064403089281768,0.064390681369438,-9.864059723253002e-05,5.464986102543534e-14,0.2535
1.1472897459841036e-07,2.2338199345828258e-10,0.0643421587071492,0.0643300165755952,-9.862331194496004e-05,6.201983371312281e-14,0.254
2.2414658799874143e-07,7.024578974057505e-10,0.0642814378561362,0.0642695517746355,-9.850651431529017e-05,7.02998857043946e-14,0.2545
1.1198247709676146e-07,9.04614022578798e-11,0.0642210807421361,0.0642092607011426,-9.844939380530002e-05,7.803003035378175e-14,0.255
1.4394196670708403e-07,2.0737801892378727e-09,0.0641607287328273,0.0641491691773911,-9.781160509025996e-05,8.636993030497475e-14,0.2555
1.6929347319838417e-07,3.1107490194859366e-10,0.0641006945977406,0.0640892193164097,-9.994662488374008e-05,9.484990917685288e-14,0.256
1.81248185196492e-07,9.733709671611024e-11,0.0640409082595263,0.0640295292832762,-0.00010006099947159003,1.0302999772782151e-13,0.2565
2.3816132360687803e-07,1.7079645892037476e-09,0.0639813713736811,0.0639701909270546,-9.993407862285007e-05,1.1075992553677416e-13,0.257
2.9656932321042717e-07,1.521495096579173e-09,0.0639221103906741,0.0639109062933133,-9.842534864634017e-05,1.1839986456541052e-13,0.2575
1.7436660859626585e-07,2.402665011391747e-10,0.0638631774659473,0.0638518963208512,-0.00010106853510128007,1.2434996608801097e-13,0.258
2.3250735479984908e-07,5.304594957733499e-10,0.0638044377097646,0.0637932216726958,-0.00010042402316015999,1.3144997243474954e-13,0.2585
3.3512535699276036e-07,7.566737930675416e-10,0.0637458719708657,0.063734706587464,-0.00010198569063922004,1.3919984956367593e-13,0.259
2.366910677037426e-07,4.5512749125009577e-10,0.0636878757229821,0.0636766142326716,-9.998863890343999e-05,1.5445002048142253e-13,0.2595
8.561436340426276e-08,4.402170294959262e-11,0.063629909051344,0.0636186575927067,-9.845377775443017e-05,1.6617002912555634e-13,0.26
8.147609940889478e-08,2.389599906837958e-10,0.0635718510283239,0.063560851116633,-9.797439690710009e-05,1.780498491699145e-13,0.2605
1.8215514159536372e-07,2.5037321105259025e-09,0.0635140266669883,0.0635032925086061,-9.801590869830011e-05,1.8363999557124977e-13,0.261
2.995883051915005e-07,1.0103324982191353e-09,0.063456500989382,0.0634457656766516,-9.987073804592012e-05,1.902499425360249e-13,0.2615
2.2883449779520504e-07,8.658853078991058e-10,0.0633992316655632,0.0633883824477273,-9.936254609278013e-05,1.9865988194756046e-13,0.262
4.6372117798454404e-08,4.715949852851509e-11,0.0633420497275197,0.0633312356290196,-9.888538640731017e-05,2.0611984341556422e-13,0.2625
8.088658139115967e-08,1.0877759804017728e-10,0.0632848501817657,0.0632743538678161,-9.885038877136009e-05,2.1431988128650659e-13,0.263
2.9242809750085197e-07,1.6938861979731712e-09,0.0632278811270554,0.0632176888631699,-9.843878376648006e-05,2.222098373361181e-13,0.2635
1.32126849808345e-07,5.410466935584779e-10,0.0631713624940779,0.0631611374256679,-9.980853786440997e-05,2.2934995916323864e-13,0.264
1.470905164890901e-07,7.032160964648426e-11,0.0631148850265734,0.0631048168221273,-0.00010085406630348012,2.4319999139543746e-13,0.2645
1.917950477048347e-07,4.4083149630669283e-10,0.063058646946636,0.0630487859669918,-9.999164741202006e-05,2.4964991011955373e-13,0.265
1.3395189690790232e-07,2.6065830049937233e-10,0.0630027618855982,0.0629930225492691,-0.00010013794814153006,2.567199924863317e-13,0.2655
1.5215226530085335e-07,4.5649369007083607e-10,0.0629469417190827,0.0629374246265418,-9.99792229268901e-05,2.640199257136766e-13,0.266
2.888181174082183e-07,1.2578887931269378e-09,0.0628912995080035,0.0628819266415354,-9.989373170670997e-05,2.726898568061742e-13,0.2665
5.278460109975347e-07,1.0081949011753188e-08,0.06283611539182,0.0628266957778676,-0.00010190126287468008,2.8015003511461245e-13,0.267
1.503068665087426e-07,1.4437298578862112e-11,0.0627815614942172,0.0627713536503007,-0.0001097183280897101,2.8837002230552855e-13,0.2675
2.2028503220139495e-07,5.051019200119633e-09,0.0627266462732992,0.062716439878185,-0.00011191897832685,2.9659000949644465e-13,0.268
6.612351459017729e-07,5.535244401722039e-09,0.0626718939398005,0.0626615865839668,-0.00011148445176643006,3.04380002105753e-13,0.2685
6.479079969756718e-08,1.1250122916584004e-09,0.0626180070870138,0.0626068015108464,-0.00012290156759067012,3.124200117360365e-13,0.269
1.4203706749649214e-07,2.606777987912423e-10,0.0625634464891569,0.0625523594317578,-0.00012287910264700006,3.177898482559227e-13,0.2695
5.38011391798543e-07,3.53129599867108e-09,0.0625091681617994,0.0624983374068621,-0.00012430604984256,3.230699128359271e-13,0.27
2.745988256017129e-07,4.643748198474018e-09,0.0624556329904129,0.0624443902572104,-0.00012318441850547998,3.2990992750170367e-13,0.2705
3.340587039976639e-07,4.988838994690603e-10,0.0624018214944841,0.0623904839837381,-0.00012111692060812998,3.377298440909726e-13,0.271
3.078661263006266e-07,1.8017298000772008e-09,0.0623484313024908,0.0623369082247644,-0.00012505338959071014,3.4083001178297767e-13,0.2715
1.137159495942508e-07,2.2253229814417352e-10,0.0622951050436612,0.0622835836661359,-0.00012171980130769007,3.4376993439388936e-13,0.272
1.633867415043455e-07,3.5779930407375815e-10,0.0622416605615048,0.0622304965415138,-0.00012180426442687004,3.470899782864745e-13,0.2725
8.788312509666607e-08,1.7102010085867647e-10,0.0621884051356023,0.0621776450803012,-0.00012140541608075014,3.5825986274828914e-13,0.273
3.1351904709875367e-07,1.8380865995926143e-09,0.0621352277917068,0.062125019463096,-0.00012195529832126004,3.5471994265512397e-13,0.2735
1.3891428370105263e-07,2.3472993965212297e-09,0.0620826834785718,0.0620726509161436,-0.00012218068591090007,3.503798813586645e-13,0.274
1.6874811929745714e-07,2.61464697115521e-10,0.0620302809484079,0.062020506748337,-0.00012470743826070003,3.454799380603335e-13,0.2745
5.393957860991283e-07,2.7027012017288854e-09,0.0619779643330889,0.0619685035523641,-0.0001244292400627001,3.4023998896071106e-13,0.275
5.454483574043878e-07,6.710631099415831e-09,0.0619262328789666,0.0619165635742936,-0.00012439870334442996,3.362798321054905e-13,0.2755
1.433975865966497e-07,3.064239001426827e-10,0.061874837130257,0.0618647103794895,-0.0001321566891895401,3.3008990506233626e-13,0.276
1.0907891419970062e-07,1.5867390040780194e-10,0.0618231211211084,0.0618132024427991,-0.0001319938827515001,3.250299335233464e-13,0.2765
1.460736430980436e-07,2.80888201587004e-10,0.0617715498023908,0.0617620081060699,-0.00013221991557431996,3.2083992580755893e-13,0.277
1.3002863569894219e-07,5.489747961773261e-10,0.0617202550289701,0.0617110889276392,-0.00013146665894449012,3.1742989313465753e-13,0.2775
1.7231773490056224e-07,7.880671948345963e-10,0.061669377231526,0.061660599092249,-0.0001304499856183,3.13280000899252e-13,0.278
7.168564310211512e-08,5.280730019929791e-11,0.0616187009984243,0.0616101859481988,-0.00012880407246477002,3.0952996242505915e-13,0.2785
5.959395580484861e-08,1.265824702001428e-09,0.0615680757125743,0.0615600068991584,-0.00012880666581974003,3.069298287750044e-13,0.279
5.958041511058831e-07,4.622186501601622e-09,0.0615176848623958,0.061510004827548,-0.00012867553164889003,3.0361997638284066e-13,0.2795
2.069555079045604e-07,2.7896499693591537e-10,0.0614682357806379,0.0614600401004606,-0.00012259602281339006,3.013899893544725e-13,0.28
1.163811556015304e-07,1.3964650269482348e-10,0.061418494724141,0.0614103861614916,-0.00012347540381061999,3.0053000019125697e-13,0.2805
7.030342540070844e-08,1.2006472968617565e-09,0.0613687954859651,0.0613610247810205,-0.00012308468153214005,2.9901992340541916e-13,0.281
4.4928434560220776e-07,3.0520340005280033e-09,0.0613192942574637,0.0613118825446642,-0.00012333126106777999,2.9631982631506126e-13,0.2815
2.0764914120119382e-07,5.972650152230585e-11,0.0612704885676311,0.0612629229706894,-0.0001199020236203501,2.9293993446255495e-13,0.282
3.3429915479582517e-07,2.309705295078235e-09,0.0612216890104899,0.0612142872892481,-0.00011825303104043999,2.9925996576640745e-13,0.2825
1.295086517957844e-07,8.95910796938626e-10,0.0611732741771641,0.0611657925581397,-0.0001221037847849301,3.061899692125003e-13,0.283
2.0594260920214769e-07,2.9959770081466885e-10,0.0611248347825364,0.0611176121033893,-0.00012243941156097997,3.1213985389466625e-13,0.2835
1.0993521239871518e-07,4.4522070058450325e-10,0.0610768164353281,0.0610697573205324,-0.00012080156279832012,3.1736982833430183e-13,0.284
2.980075297989715e-07,4.913431050912465e-10,0.0610289703534349,0.0610222866544952,-0.00012032839359704998,3.2080002716761147e-13,0.2845
8.826314199655849e-08,7.183868985793929e-10,0.060981544891319,0.0609749407852799,-0.00012238853359912015,3.1961998152307824e-13,0.285
2.902744515934086e-07,7.921659994636343e-10,0.0609340785507352,0.0609277839154566,-0.00012262697870170998,3.191299221411148e-13,0.2855
7.080779479418098e-08,1.6713901096476746e-11,0.060887115546944,0.060880955476493,-0.00012224902122077996,3.184698598585056e-13,0.286
1.842232700000057e-07,3.6559410360181843e-10,0.0608402504710006,0.0608345083632903,-0.00012268899362601017,3.1794987649658157e-13,0.2865
7.791514810423505e-08,1.3437529561288741e-10,0.0607937404429793,0.0607882798065545,-0.00012131691735340006,3.169699745730892e-13,0.287
1.441612237987333e-07,8.171879006813043e-10,0.0607473345254308,0.060742285974805,-0.00012144564940412008,3.163999010707963e-13,0.2875
2.2647038490364313e-07,1.0622400181681257e-10,0.0607013386808161,0.0606966713425861,-0.00012204562981828009,3.187500176998759e-13,0.288
1.9724957080191619e-07,4.2920639958810014e-10,0.0606558972244323,0.0606512829947446,-0.00012093903195897998,3.182998569578599e-13,0.2885
2.468522911011628e-07,9.759952013244089e-10,0.0606106000224804,0.060606053148678,-0.00012156495632583016,3.184798345184925e-13,0.289
1.0566800039829571e-07,1.5529380004153381e-09,0.0605655446779473,0.0605610313191998,-0.00012226671561828013,3.1928995038177366e-13,0.2895
2.7296904270279754e-07,3.8092629744967965e-10,0.060520628125893,0.060516278353259,-0.00012212784518364017,3.296698851407154e-13,0.29
1.6065951950056112e-07,3.786684993345446e-10,0.0604761067673777,0.0604717505319582,-0.00012361042696556004,3.6231998304381285e-13,0.2905
5.855335150073415e-08,3.5070559650796085e-10,0.0604317280065323,0.0604275499545208,-0.00012375869684710006,3.671199629018407e-13,0.291
2.2449631500304212e-07,4.3463359994388995e-10,0.060387563519323,0.0603837210966684,-0.00012361049834592,3.724299514618057e-13,0.2915
1.9308059780176468e-07,2.6238970024516917e-10,0.0603438919518167,0.0603401930057725,-0.00012240190575908997,3.7739993422047924e-13,0.292
1.7268309610019017e-07,6.814879979777366e-10,0.0603004394650759,0.060296741981178,-0.00012190080340866998,3.7994997773016514e-13,0.2925
2.2884869340517033e-07,4.25986405871992e-10,0.0602569796208566,0.0602533421878628,-0.00012250069083213,3.833799597230403e-13,0.293
1.1227091999826966e-07,3.602424955562178e-10,0.0602136390310162,0.0602099919709471,-0.00012289833776276998,3.853699043904202e-13,0.2935
2.562729640026573e-07,1.1448059999974447e-09,0.0601702332596502,0.0601667104634742,-0.00012315138301483008,3.881198747807124e-13,0.294
1.6052535090071984e-07,9.704050063508163e-11,0.0601270624747365,0.0601234069174297,-0.00012307303152832012,3.9063001965045085e-13,0.2945
1.0121181260452916e-07,3.655781996569907e-10,0.0600838028115795,0.0600801005202124,-0.00012183071606680011,3.981799698987709e-13,0.295
2.075245539995274e-07,6.408180999728508e-10,0.0600403551624575,0.0600366100703077,-0.00012187865435072005,4.0353983175867025e-13,0.2955
2.1088960620169184e-07,6.108754960210128e-10,0.0599968686198237,0.0599928332210661,-0.00012091484467478017,4.095499980816264e-13,0.296
1.357501627011204e-07,2.6145960396739554e-10,0.0599530638916735,0.0599486741863705,-0.00011996734511120015,4.161399957264278e-13,0.2965
7.903823610183602e-08,7.171979676812157e-11,0.059908590934661,0.0599037590828508,-0.00011904495114129009,4.2012985972117445e-13,0.297
3.676268435018337e-07,2.6919245027512417e-09,0.0598632890969064,0.0598578843833662,-0.00011883887455718016,4.2033997810220214e-13,0.2975
5.344833829690199e-08,1.4768603007198067e-11,0.0598173017964572,0.0598106336042472,-0.00012175921305706996,4.213899194860371e-13,0.298
9.526457099562347e-08,3.0672410444854137e-10,0.0597694128018007,0.0597617000628394,-0.00012161579414062007,4.2205995642863314e-13,0.2985
9.255793750190255e-08,7.926969497473735e-11,0.0597196958307044,0.0597106644483304,-0.00012089817271585999,4.262499641444206e-13,0.299
1.1532549209353204e-07,9.447589932598532e-11,0.0596675929227754,0.0596567693858853,-0.00012082998416295017,4.3267993354856316e-13,0.2995
9.300165901282575e-09,1.4014460425482156e-10,0.0596124302202962,0.0595993855715628,-0.00012014665244534017,4.375699021869073e-13,0.3
7.13948899028205e-08,7.047143008032108e-10,0.0595533121650838,0.0595377184392568,-0.00012012783976416016,4.412100025608101e-13,0.3005
3.682589138978565e-07,5.413470990922598e-10,0.0594898510091187,0.0594710899519956,-0.00012043237574017006,4.493198348110017e-13,0.301
1.8877285419549583e-07,5.234487981953251e-10,0.0594214289987326,0.0593987466139862,-0.00012033907411915018,4.558499844958819e-13,0.3015
3.8782431959621944e-07,1.2016099990019846e-09,0.0593469268942884,0.0593201707365852,-0.00012144013921357014,4.590598734477425e-13,0.302
2.907313239042253e-07,1.2432730955858062e-09,0.0592663099730714,0.0592351834811216,-0.00011841192997587009,4.615598268170595e-13,0.3025
1.5910744560060364e-07,2.722333053428727e-10,0.0591793425716323,0.0591440383493386,-0.00011717443665975008,4.640500223668242e-13,0.303
1.0442997899762219e-07,1.2635859997223164e-09,0.0590861513809066,0.0590471536582709,-0.00011916907995560997,4.67249936658698e-13,0.3035
8.422232539856411e-08,1.1403600286286064e-10,0.0589874403449772,0.0589453302961175,-0.00011924709674718996,4.721000066570946e-13,0.304
1.1826046909801935e-07,1.758039061550143e-10,0.0588841567401771,0.0588396932629086,-0.00011970566892042004,4.715698317947492e-13,0.3045
1.573584864980604e-07,6.04099402445879e-10,0.0587774719578674,0.0587313629748706,-0.00011921211591771016,4.716298965951049e-13,0.305
5.81539791898178e-07,3.6250284995986704e-09,0.0586686476885091,0.0586213856066341,-0.00011933125327492,4.722199194173715e-13,0.3055
1.9460611840049769e-07,2.9489770347890243e-10,0.0585589638021647,0.0585104989850845,-0.00011766827442462996,4.689599403251421e-13,0.306
8.013891909797177e-08,1.273912988986048e-10,0.0584484378375094,0.0583997591840174,-0.00011619357452299006,4.65940003593901e-13,0.3065
1.1955080619907577e-07,2.7576420313923933e-10,0.0583380591193653,0.0582897381688929,-0.00011569886739743016,4.630699036028973e-13,0.307
2.2340803490505934e-07,2.8338150576123766e-10,0.058228552533838,0.0581808938025918,-0.00011541221001747006,4.5370998624783e-13,0.3075
1.9863436129946566e-07,8.097501974502208e-10,0.0581204978115771,0.058073577096144,-0.00011453233063342004,4.482698934271667e-13,0.308
1.084286028046888e-07,1.3593370179476594e-10,0.0580139706624101,0.0579679339912151,-0.00011553302887076008,4.4433987739234126e-13,0.3085
7.284423930026263e-08,2.6744359504782267e-10,0.0579091706808309,0.0578641582056747,-0.00011546327420699012,4.45220032715965e-13,0.309
2.3356791040152203e-07,3.0381620136354925e-10,0.0578060838371421,0.0577622312162255,-0.00011550092143545001,4.489000317298153e-13,0.3095
2.1170559370148334e-07,3.6101471048710643e-09,0.0577051046863799,0.0576622183509543,-0.0001149129988570201,4.5341985374647287e-13,0.31
1.2622343169982342e-07,2.660911005425426e-10,0.057606160987064,0.057564112756815,-0.00011807917954070012,4.58609929546161e-13,0.3105
1.1366237970267257e-07,2.691982955993488e-10,0.0575088865385203,0.0574679053806852,-0.00011832289561151997,4.659098627735059e-13,0.311
1.524548803033543e-07,5.075650316710423e-11,0.0574135286854792,0.057373705096228,-0.0001177162371252601,4.637100165655328e-13,0.3115
1.6642578710285294e-07,1.0183920373663113e-10,0.0573200270230678,0.0572812405048501,-0.00011785111585787015,4.616298662774021e-13,0.312
1.7275252949672248e-07,3.5941363010771887e-09,0.0572282696041433,0.0571905358043634,-0.00011947085258409013,4.65680011912939e-13,0.3125
2.576149936012184e-07,6.300970162298469e-11,0.0571384345435658,0.0571014279800095,-0.00012106918239889017,4.714499190344723e-13,0.313
4.5865240609621605e-07,3.234492194914562e-09,0.0570503272708771,0.0570140849714201,-0.00012191961404752014,4.755499379699435e-13,0.3135
1.5192526610363632e-07,7.141640057106713e-11,0.0569640356438507,0.0569282481187042,-0.00012666345680946,4.679999877216234e-13,0.314
2.617875978980222e-07,1.4110380017196e-09,0.0568790255496789,0.0568441279376772,-0.00012759186977438016,4.651199130706329e-13,0.3145
2.228020076003312e-07,2.635137601181281e-09,0.0567957614010058,0.0567614655280758,-0.00012472362116954004,4.596099976300616e-13,0.315
5.150165117012717e-07,8.040169016676479e-10,0.0567139294376524,0.0566802170922404,-0.00012594937491647003,4.55169972893299e-13,0.3155
2.1225249709905247e-07,6.218142944991456e-10,0.056633876201372,0.0566004650018691,-0.00012297574204503002,4.5187985298067446e-13,0.316
1.2395590689995295e-07,1.2562720308473274e-10,0.0565549620155323,0.0565222340160244,-0.00012128461928309002,4.487499781491433e-13,0.3165
9.165700200208793e-08,5.1528697975200544e-11,0.0564773023496603,0.0564454898640435,-0.00012105831316796016,4.458399795181922e-13,0.317
1.532110383978269e-07,7.132190046887921e-10,0.0564010497998532,0.0563701727735302,-0.00012095022895024015,4.41069923640125e-13,0.3175
2.0081591869947069e-07,1.695313958660627e-10,0.0563260979178478,0.0562961236931503,-0.00012108599292222008,4.3498993469726077e-13,0.318
9.958458710435103e-08,3.0613159923698063e-10,0.0562526441121475,0.0562234935804128,-0.00012070505140815012,4.264399163650401e-13,0.3185
1.8697427550673495e-07,2.348085961778601e-10,0.0561802894942184,0.0561520478489478,-0.00012096805658786997,4.1691997076931386e-13,0.319
1.5788202920030692e-07,1.8400540119367648e-10,0.0561092461472071,0.0560818037468803,-0.00012219144418694006,4.1151999342903256e-13,0.3195
1.5011164519740383e-07,2.446430974467617e-10,0.0560394324303411,0.0560127934867158,-0.00012217707362003997,4.057199454871041e-13,0.32
1.512565799000054e-07,3.9815029745371433e-10,0.0559707997535019,0.0559449384670931,-0.00012200575783760008,3.948599260061858e-13,0.3205
2.053275554997347e-07,1.4572676954038855e-09,0.0559033632620919,0.0558782820926156,-0.0001221505836607401,3.9959984106385793e-13,0.321
2.9290098370327033e-07,3.369098958150296e-10,0.0558372689168516,0.0558127420844151,-0.00012184542698746013,3.9288993065877964e-13,0.3215
2.6886479449761413e-07,6.080382031203868e-10,0.0557723162151773,0.0557482797118456,-0.00012132396888648016,3.861299301133325e-13,0.322
1.4471769890084252e-07,1.8755190456243298e-10,0.0557084141399122,0.0556848441453917,-0.00012262661681153005,3.795199831485574e-13,0.3225
5.249008405011635e-07,5.278165897404374e-09,0.0556454220047699,0.0556225506812584,-0.0001230906833570701,3.739098874272484e-13,0.323
1.6284623600287818e-07,7.983320254867365e-11,0.0555839814415331,0.0555610688161541,-0.00012214991819237,3.6765989558373846e-13,0.3235
1.7051078399915598e-07,1.0054640037227003e-09,0.0555231035518726,0.0555007439124245,-0.00012340925880178003,3.598200296744958e-13,0.324
2.7775680899733146e-07,8.195236017582985e-10,0.0554632909266615,0.0554414425346908,-0.00012154239269922002,3.5388987747186906e-13,0.3245
2.4219221730209517e-07,1.5544531009603624e-09,0.0554045090166473,0.055383113695922,-0.00011945934073748004,3.4831989723094203e-13,0.325
1.840803188976614e-07,6.404348024124928e-10,0.0553466063286381,0.0553256876543936,-0.00011807458981273004,3.4190987714677323e-13,0.3255
1.3399057979812667e-07,2.1436900865534625e-11,0.0552895532365551,0.0552691861956631,-0.00011658015724555016,3.3566985996325016e-13,0.326
3.3788181889871094e-07,1.3777528978797804e-09,0.0552333566233546,0.0552136264121428,-0.00011538721208695997,3.295198315600434e-13,0.3265
1.5724127679778155e-07,4.948325985076885e-10,0.0551783208015962,0.0551588892661797,-0.00011526245350163,3.233498538368629e-13,0.327
7.521908330226923e-08,2.2963084003735368e-09,0.0551239064389375,0.055105098556027,-0.00011607846346522012,3.1727983955398553e-13,0.3275
4.398838115010628e-07,2.0132557010388297e-09,0.0550702991468361,0.0550520546959511,-0.00011628534727276007,3.12569848476274e-13,0.328
9.239637846977788e-07,3.819892305245709e-09,0.0550180492180695,0.0549998000869051,-0.00012081655329551004,3.066399131140818e-13,0.3285
1.0176111390342024e-07,1.8846640220671063e-10,0.0549669889033928,0.0549483186789917,-0.00011072427459901018,2.9996990134895096e-13,0.329
1.1975281259679615e-07,3.201390055829201e-10,0.0549158329221096,0.054897635338182,-0.00011099216645569002,2.930398979028581e-13,0.3295
1.7622359269747756e-07,4.0259559574984394e-10,0.0548654422135367,0.0548477284075277,-0.0001114457642331201,2.8615000993714723e-13,0.33
1.1262364709579975e-07,1.4385150987061834e-09,0.054815813745428,0.0547985734047958,-0.00011170330003349013,2.810499229177754e-13,0.3305
1.9347743759889902e-07,2.223434977799421e-10,0.054766919327445,0.0547502104347409,-0.00011188997195412005,2.92300038340354e-13,0.331
1.5833866229969518e-07,5.172490005755925e-10,0.0547187639119459,0.0547025217764939,-0.0001103704828814701,2.8878982538671494e-13,0.3315
1.3449785260521985e-07,9.542059017930704e-10,0.0546712373098534,0.0546555335490812,-0.00010945168529788007,2.8242989544291497e-13,0.332
2.484472877012367e-07,6.5234923019019675e-09,0.0546243557606017,0.0546092194495398,-0.00010845824384208007,2.765099347407096e-13,0.3325
3.5629613360371737e-07,2.0623019958421196e-10,0.0545784030471259,0.0545634934712477,-0.00010927446068784998,2.7157985062198353e-13,0.333
1.3591767129839116e-07,2.0447638998666307e-09,0.0545333799960131,0.0545184548501234,-0.00010032242368746003,2.6516983053781473e-13,0.3335
2.7515338859446237e-07,4.693207975026148e-10,0.0544887495846518,0.0544739693073969,-0.00010266413490082004,2.602599125794969e-13,0.334
1.4244981619976338e-07,7.312309785456605e-11,0.0544447172075252,0.054430100246956,-0.00010510556590655998,2.544000166776472e-13,0.3345
1.3332007819943925e-07,1.3588467018266215e-09,0.0544010532926111,0.0543869075259202,-0.00010555568713507,2.4789003315317526e-13,0.335
1.4624903629800734e-07,2.8763180032198576e-10,0.0543579251671698,0.054344282575948,-0.00010658891696484012,2.437800395577172e-13,0.3355
2.4656211649459747e-07,1.3325298989230738e-09,0.0543154823952321,0.054302258931245,-0.00010779024471479007,2.372800306932321e-13,0.336
9.117059019542184e-08,4.651429935664808e-11,0.0542738135952788,0.0542607220792824,-0.00010472721933645003,2.324100113748617e-13,0.3365
1.1715900419956293e-07,3.935365991414308e-10,0.0542323905722839,0.054219783678437,-0.00010482794683528015,2.2859990810031316e-13,0.337
2.0196116879561687e-07,1.490641700352402e-09,0.054191501154159,0.0541793806490856,-0.0001059137556944801,2.2051002517009533e-13,0.3375
2.1198346769613075e-07,1.0702767005987823e-09,0.0541511669554214,0.0541394125206726,-0.00010767658999863016,2.1383003874497764e-13,0.338
7.389274830210679e-08,2.0051800497800087e-11,0.0541113987037528,0.0540999635300327,-0.00010972537992622001,2.0701994805916168e-13,0.3385
9.594543520091703e-08,3.557983005442189e-10,0.0540719780113892,0.0540610295538448,-0.0001098962111539801,1.9972001483181678e-13,0.339
1.3054232920334252e-07,3.7324900115098814e-10,0.0540330966705518,0.0540225553239313,-0.00010937940321886015,1.9284985934564514e-13,0.3395
1.546257186943456e-07,4.722354035591181e-10,0.0539946972549144,0.0539845401186931,-0.00011045456355375017,1.8723998046477064e-13,0.34
2.0267209789592844e-07,4.0550150043339173e-10,0.0539568373779282,0.0539469719038788,-0.00011059548563063012,1.8141000854288158e-13,0.3405
1.4774287580149315e-07,9.077684021141508e-10,0.0539194375839425,0.0539098474196912,-0.00011179387133096008,1.7679998090547322e-13,0.341
1.796999059000548e-07,9.667624964460053e-10,0.0538824566282405,0.0538732062048957,-0.00011116737872374997,1.7197983488703716e-13,0.3415
2.061195014044226e-07,2.312368976853385e-10,0.0538460196823609,0.0538370116118007,-0.00011218981415384,1.6701982678835048e-13,0.342
2.398597001990188e-07,1.6319842977008392e-09,0.0538100770080943,0.0538013055697556,-0.00010965166166037005,1.6106994210618453e-13,0.3425
1.022980965978415e-07,7.306059923717356e-11,0.0537746388493115,0.0537660192006116,-0.00011085417803362004,1.525899632343064e-13,0.343
2.672133699727075e-08,3.0984449728155283e-10,0.0537394808798649,0.0537310998251832,-0.00011109216941694003,1.4518984972622384e-13,0.3435
1.0396189190076122e-07,3.667142978169835e-10,0.053704455752733,0.0536964597512618,-0.00011106327276709017,1.3785999251891834e-13,0.344
1.5272191030563098e-07,1.5509950268555173e-10,0.0536698178847201,0.0536621633236306,-0.00011139086828762003,1.3333995366182627e-13,0.3445
2.043750947991474e-07,5.648183497297676e-09,0.0536356360587084,0.0536283168501353,-0.00011144806131254,1.3247996449861077e-13,0.345
1.7526378769811002e-07,2.620696992750027e-10,0.0536020135596958,0.0535947158074756,-0.00010573530825128,1.3197993045666045e-13,0.3455
7.427330400017196e-08,6.969072402496224e-09,0.0535686956860603,0.053561458063527,-0.00010430752439698015,1.3242987435824194e-13,0.346
3.7429484570083993e-07,7.721769751389829e-11,0.0535355487050691,0.0535284819932583,-0.00010400248432127011,1.3215990801729305e-13,0.3465
2.064088069908543e-08,2.522899944512602e-11,0.0535032167783201,0.0534958862670518,-9.524210152944018e-05,1.317299134356853e-13,0.347
3.078974970122106e-08,2.772568008513332e-10,0.0534707443707122,0.0534636851543008,-9.521339030606007e-05,1.337499989234603e-13,0.3475
2.1407120150140901e-07,8.697862985407312e-10,0.0534386164114048,0.0534318085657777,-9.50855529280501e-05,1.3520998556892927e-13,0.348
4.190236579937334e-08,4.846530121671577e-11,0.0534068952933411,0.0534001889944782,-9.703242001689013e-05,1.3885984376238447e-13,0.3485
1.1127102890473584e-07,9.913020404539452e-11,0.053375244670153,0.0533689154759029,-9.717901052832016e-05,1.3931000450440045e-13,0.349
1.0148957849814844e-07,1.94012059889781e-09,0.0533439376355537,0.0533379400710176,-9.676711353184017e-05,1.4266994703693303e-13,0.3495
1.9249074109661812e-07,7.068183954794804e-10,0.05331290027063,0.0533071510414518,-9.708414997981014e-05,1.45589920327871e-13,0.35
1.775683230037517e-07,4.8846697520144033e-11,0.0532823306201067,0.0532767039698411,-9.467139363959006e-05,1.4844982881845326e-13,0.3505
1.6503796630013e-07,3.915519991570804e-10,0.0532520368842121,0.0532465921019429,-9.698688190899014e-05,1.5147995705011574e-13,0.351
1.2658913110114023e-07,2.4592959613212173e-10,0.0532221056648454,0.0532168844070344,-9.584411804415007e-05,1.5440990500104057e-13,0.3515
1.8956341609616123e-07,9.683047003106182e-10,0.0531923005057417,0.0531873024329162,-9.601221745766009e-05,1.5660996804944816e-13,0.352
7.367269659608322e-08,2.3667712997776924e-09,0.0531628304519229,0.0531579414539796,-9.422573772566016e-05,1.591799608791078e-13,0.3525
1.5532508210180929e-07,4.726364022378249e-10,0.0531334314609647,0.0531287605641998,-9.397977018999002e-05,1.617300043887937e-13,0.353
1.320179725053383e-07,2.663273004910316e-10,0.0531044547065419,0.0530998859736786,-9.738319271285017e-05,1.6482995524036426e-13,0.3535
3.333971029806371e-08,3.23892794529268e-10,0.0530755904974544,0.05307120903632,-9.781672415551997e-05,1.6640985464611013e-13,0.354
1.44269751201076e-07,1.5459310220844458e-10,0.0530468640070488,0.0530428066008468,-9.768885963823003e-05,1.7003000570003923e-13,0.3545
1.3264245350003145e-07,4.0939809875517597e-10,0.0530185057626834,0.0530146440996457,-9.844894098304008e-05,1.7235995616871058e-13,0.355
3.978428270157153e-08,2.0426320357369576e-10,0.0529904167539328,0.0529867042129344,-9.998312555691002e-05,1.7501993777868652e-13,0.3555
3.6673574199674874e-07,2.910073300388394e-09,0.0529624020863969,0.052958995271837,-0.00010005859820547006,1.7815002945065217e-13,0.356
3.5464614339675293e-07,4.053955990346303e-10,0.052934999780743,0.0529313212755151,-9.811435088993999e-05,1.7888988901315628e-13,0.3565
1.5997385759830562e-07,4.792872973502504e-10,0.0529077958330725,0.0529038939451831,-9.929401311994002e-05,1.8269999228770484e-13,0.357
5.016222366024947e-07,1.7827518003499243e-09,0.0528804946772687,0.0528767093886637,-9.864811698869001e-05,1.8566983887857713e-13,0.3575
3.317043009709586e-08,1.6060480029223e-10,0.052853779524778,0.0528496512731063,-9.774291079509998e-05,1.8716994100442808e-13,0.358
1.3660362360029543e-07,3.182668989465398e-10,0.0528267095884864,0.0528228570943379,-9.790000619847006e-05,1.8785992726699785e-13,0.3585
3.3199344099538175e-07,4.096884699544834e-09,0.0528000333839132,0.0527963339829733,-9.682451542366004e-05,1.9117997115958296e-13,0.359
9.858523529471253e-08,1.2629410017783727e-10,0.0527737856975045,0.0527698836485464,-0.00010252793790019006,1.9216984774306223e-13,0.3595
5.965490919995764e-08,2.393798499700228e-09,0.0527473460794789,0.052743629707021,-0.00010183071876654001,1.9248990422437995e-13,0.36
2.2460219709780072e-07,6.101973024086327e-10,0.0527210660545529,0.0527174861779234,-0.00010145358462934,1.926798564449994e-13,0.3605
2.0521698559927692e-07,4.938765993389715e-10,0.0526952235235384,0.0526916451836605,-0.00010716050389719006,1.9251982820434055e-13,0.361
1.034907234978566e-07,4.432637035201026e-10,0.0526694729669255,0.0526659230312421,-0.00010757782529828,1.9239991544406365e-13,0.3615
1.893260260371621e-08,2.9456689865092756e-10,0.0526437269197695,0.0526403466003482,-0.00010844385247209005,1.9114983033918787e-13,0.362
1.2297346939360576e-07,4.36276598181351e-10,0.0526180866047322,0.0526149905064016,-0.00010851612665451014,1.903999961166969e-13,0.3625
9.843365390144188e-08,1.7152002040887737e-11,0.0525927227327481,0.052589770782483,-0.00010812068196326013,1.8560001625866906e-13,0.363
8.668363699754211e-08,2.2216052955603693e-09,0.0525674495522159,0.0525647417631394,-0.00010804842699954002,1.809598478008656e-13,0.3635
1.7272311809979346e-07,1.946262297158885e-09,0.0525423354808238,0.0525397760919347,-0.00010737804463307001,1.7835993099124536e-13,0.364
1.2636021969741895e-07,2.0671588052412204e-09,0.0525174809633595,0.0525149343566898,-0.00010895436396032008,1.7370003005390267e-13,0.3645
2.3816362209466702e-07,9.408896106677389e-09,0.0524927518008186,0.05249023778534,-0.00011109391774387009,1.7593001708227085e-13,0.365
5.605908370148738e-08,1.4194630193475888e-10,0.0524682799041687,0.0524655697428436,-0.00011298028096647008,1.8107000274159013e-13,0.3655
1.67534806999603e-08,1.819690231830151e-11,0.0524439675917819,0.0524410998947678,-0.0001255494213856401,1.7882982421280058e-13,0.366
3.178480219995228e-08,5.403529707015409e-11,0.0524197243663334,0.0524169899495927,-0.00012553793310729998,1.7953000197579172e-13,0.3665
3.810840230183965e-08,4.625780314349015e-11,0.0523955555267039,0.0523929755384707,-0.00012585596902008013,1.8117994084188016e-13,0.367
8.397386660335959e-08,8.21639978276778e-11,0.0523714512537063,0.0523691041470864,-0.00012610816239824003,1.818499777844762e-13,0.3675
1.9658532859900824e-07,7.359379980420577e-10,0.0523476654932415,0.0523454878796267,-0.00012577512240031998,1.840799648128444e-13,0.368
7.270346279869555e-08,6.247748984833379e-10,0.0523240954881648,0.0523218890530008,-0.0001251772758189601,1.808399350405887e-13,0.3685
2.4405666529392356e-07,1.5535102995678507e-09,0.0523005130445687,0.0522983994057642,-0.00012712353611059996,1.7679998090547322e-13,0.369
7.688171949765676e-08,3.1446299730841787e-10,0.0522771910979265,0.052275022226089,-0.00012866094820363004,1.7088999486325473e-13,0.3695
1.6765584579664372e-07,5.964835986249639e-10,0.0522537348707527,0.0522517141902212,-0.00012879198859821008,1.6364990959583103e-13,0.37
7.397146069981764e-08,3.5217988039737413e-09,0.052230705469764,0.0522286592311978,-0.00012926967733713018,1.625299287516535e-13,0.3705
1.54313991800048e-07,3.983842977728358e-10,0.052207533291727,0.0522055639289467,-0.00012885858111173006,1.6268995699231237e-13,0.371
2.8588264940065944e-07,1.1595398252683964e-11,0.0521846103052595,0.0521827010942304,-0.00012843167392676013,1.6035003186365415e-13,0.3715
5.6261122996503765e-08,2.859936398813545e-09,0.0521619342443628,0.0521599828644708,-0.0001334775897234,1.5788000247429768e-13,0.372
1.5631714080088788e-07,1.0903399710882056e-10,0.0521390867163386,0.0521372769803706,-0.00013316232783945007,1.5871982547710495e-13,0.3725
6.192701950541446e-08,2.0246460064043958e-10,0.0521164603052621,0.0521147257050668,-0.00013491959616987004,1.5922983417904213e-13,0.373
1.0725102359693262e-07,1.114257019985132e-10,0.0520937845777577,0.0520922515298002,-0.00013440049299746014,1.61109840746132e-13,0.3735
1.1054868109816596e-07,1.6282189485572474e-10,0.0520712730687801,0.0520699116069409,-0.0001345911625646901,1.6138002392751538e-13,0.374
3.802022140175776e-08,1.4766089739826072e-10,0.0520488511989572,0.0520476624837734,-0.00013441169398422997,1.6129003514719908e-13,0.3745
1.0761436180367623e-07,1.7228990456530369e-10,0.0520264870918473,0.0520255097336504,-0.00013438632238155007,1.6132993378714655e-13,0.375
1.3009088700027815e-07,4.168085043776415e-10,0.0520042953878412,0.0520034449672054,-0.00013414497076052003,1.616998635683986e-13,0.3755
2.336499900501554e-08,8.019070130149686e-11,0.0519822940351063,0.0519815579909154,-0.0001331923129175201,1.6136983242709402e-13,0.376
6.969525710026625e-08,2.091814985116791e-10,0.0519602636255333,0.0519597517429706,-0.00013313946851302005,1.6113000690654022e-13,0.3765
6.396529789870486e-08,5.154449783661974e-11,0.0519383770304547,0.0519379898920376,-0.00013357462789550015,1.7625983138314094e-13,0.377
4.37491445015592e-08,5.159569993473667e-11,0.0519165524596676,0.0519163562743817,-0.00013409217326279012,1.7886993969318254e-13,0.3775
4.598726420501631e-08,6.022380510950498e-11,0.0518948424927077,0.0518948525020792,-0.00013393635228257017,1.8108995206156386e-13,0.378
2.466426607047878e-07,1.3221908984339947e-09,0.051873283890329,0.0518734451852061,-0.0001337009156565001,2.0516986547203242e-13,0.3785
4.838696979897472e-08,8.990230088157247e-11,0.0518521102144055,0.0518521000087054,-0.0001314718923566601,2.0584987707461533e-13,0.379
1.713938938968651e-07,1.8223904954539627e-09,0.0518307078199721,0.0518308054212151,-0.00013128731493979007,2.0720990027978115e-13,0.3795
1.0108045390283538e-07,3.303307974378278e-10,0.0518095560865567,0.05180953372603,-0.00013387254720762009,2.0927985906749047e-13,0.38
1.3051403201236322e-08,9.90110077259132e-12,0.0517883616473244,0.0517883757150826,-0.00013310377156975002,2.114998714358718e-13,0.3805
1.527114164012744e-07,1.4168246020851427e-09,0.0517672093003904,0.0517674138990249,-0.00013316652457779016,2.1420994318621656e-13,0.381
1.6883555990082622e-07,2.3851943961594735e-09,0.0517463375045669,0.0517464614697696,-0.00013513198505421997,2.1504998302945832e-13,0.3815
7.284331939722e-08,4.531250374917306e-11,0.0517255392294223,0.0517254972457151,-0.00013715272670624008,2.177598379393686e-13,0.382
2.091447258989465e-07,5.672349048801983e-10,0.0517047694363015,0.0517047816849848,-0.00013835612926019008,2.211100226523488e-13,0.3825
4.3504229503554814e-08,1.2535403270952372e-11,0.0516841782509331,0.0516840802686122,-0.00013872008308822006,2.2182993289487918e-13,0.383
1.7348913299020108e-08,1.0549559836814382e-10,0.0516634372084171,0.0516635023347341,-0.00013839739382050004,2.2776984291705826e-13,0.3835
2.1058099902715455e-08,9.50960143963897e-12,0.0516427243454113,0.0516430100883791,-0.00013839328255171998,2.331299216173921e-13,0.384
3.105024580507543e-08,6.345870356971872e-11,0.0516221157471984,0.0516225996166368,-0.00013850834738002,2.4029996742447324e-13,0.3845
7.366753670273729e-08,6.149070141958646e-11,0.0516016526374121,0.0516023026973441,-0.00013847568559220008,2.434500084164126e-13,0.385
6.574852780272256e-08,6.186910012084823e-11,0.0515813256667874,0.0515821127129465,-0.00013808840278790998,2.473099849908955e-13,0.3855
3.522050699700241e-08,1.1741660421726863e-10,0.0515610467217684,0.0515619566357747,-0.00013858172006260007,2.5129984898564217e-13,0.386
4.2711284398144755e-08,2.601553000802781e-10,0.0515408360740513,0.0515418628339765,-0.00013884712296124003,2.5539986792111335e-13,0.3865
7.270660279390384e-08,6.918499800834255e-11,0.0515206875262311,0.0515218420503728,-0.00013918799019013999,2.596299911172828e-13,0.387
6.471164260002382e-08,3.912389023863483e-10,0.0515007395872553,0.0515020374060764,-0.00013933580291769,2.626898264884714e-13,0.3875
2.4858316099996003e-07,8.111688057366173e-10,0.0514809349678217,0.0514822431903012,-0.00014064001699462016,2.667200228040345e-13,0.388
1.2842825460046559e-07,1.268468038939652e-10,0.0514613375037493,0.0514624276440932,-0.00014142918293507008,2.711999461807446e-13,0.3885
6.850011140258072e-08,1.478683009370485e-10,0.0514417070237561,0.0514427872614428,-0.00014163020835763996,2.841398991093591e-13,0.389
5.952413240084553e-08,5.859839696809033e-11,0.0514220077914449,0.0514231634008568,-0.00014142942284630007,2.947000282693679e-13,0.3895
2.8873221030040197e-07,1.1586702014509953e-09,0.0514023879841743,0.0514036425613123,-0.00014133389373540014,3.0798996165926074e-13,0.39
4.5041229301823194e-08,1.581072398004757e-09,0.0513831639320674,0.0513841502701956,-0.0001445251756593,3.1302000921829e-13,0.3905
1.6712284849756953e-07,5.320653015394861e-10,0.0513636803544173,0.0513646947730587,-0.00014432927087119018,3.192498349013917e-13,0.391
7.262109283992513e-07,4.041608603344571e-09,0.0513443947614607,0.0513453191854223,-0.00014298520528594014,3.251799871040184e-13,0.3915
3.42125442004404e-08,1.736409599439881e-09,0.0513258037127367,0.0513258811494162,-0.00013786072838985002,3.3048000100399655e-13,0.392
2.7553629659837764e-07,3.703748002736873e-10,0.0513065444640914,0.0513065068524709,-0.0001377189017292401,3.333498841545657e-13,0.3925
4.1734736701271036e-08,1.061530030543878e-11,0.0512876290013224,0.0512872954351172,-0.00013839838650115018,3.381800048329886e-13,0.393
4.1962685402852085e-08,4.486919863433414e-11,0.0512684862039779,0.0512682225510781,-0.00013821522460035016,3.437599597339025e-13,0.3935
5.329262740133567e-08,5.126300078872603e-11,0.0512494157458497,0.0512492856810425,-0.0001379817616459101,3.5077995196031164e-13,0.394
5.245525840080756e-08,2.1958219964535175e-10,0.0512303532184435,0.0512303637529544,-0.0001379699149946401,3.563399575412518e-13,0.3945
9.163577280313362e-08,9.15819989288913e-11,0.051211426116426,0.0512115632484957,-0.00013753893829947,3.623399323637866e-13,0.395
1.0959390620013387e-07,2.8297460208381864e-10,0.051192602301667,0.0511927787752042,-0.00013793662679968005,3.6875992710794225e-13,0.3955
7.988337559494685e-08,1.1342340261455419e-10,0.0511737773916764,0.0511740215521434,-0.00013793824670352002,3.7446001160956754e-13,0.396
1.1782066580007244e-07,2.7204639929667707e-10,0.0511549601720394,0.0511553223302743,-0.00013756207821643998,3.823399929991922e-13,0.3965
1.7548999697858392e-08,3.445642035582175e-10,0.0511362705969721,0.0511366836538258,-0.00013776103425002005,3.8845988058200387e-13,0.397
1.2345217279691179e-07,1.5710974188287707e-12,0.0511175961495455,0.0511181993089469,-0.00013780859519385005,3.9474998790589577e-13,0.3975
5.145966099767696e-08,1.4102009837646534e-10,0.0510991438548601,0.0510997593312583,-0.00013648061594093,4.01240022110394e-13,0.398
2.8056771496365318e-08,5.23379048433803e-11,0.0510806237472552,0.0510813383952972,-0.00013679500627941004,4.0689001647165046e-13,0.3985
1.721928519909932e-08,3.103399481840796e-12,0.051062149441133,0.0510629920626427,-0.00013654496164993,4.1335988451574046e-13,0.399
3.807627720064932e-08,5.5538497412133125e-11,0.0510437222741977,0.0510447720371573,-0.00013654564490383006,4.4864004004885327e-13,0.3995
2.1629346300122698e-08,8.711101284752942e-12,0.0510253510990664,0.0510265380671999,-0.00013680324809118996,4.578598784832355e-13,0.4
4.0642816501179624e-08,6.379009820367543e-11,0.0510070978271882,0.0510084325363081,-0.00013686683385183006,4.646198790286826e-13,0.4005
1.74152812802697e-07,1.6055201057518786e-09,0.0509888941213835,0.0509903308536841,-0.00013705016049781003,4.706799186515731e-13,0.401
6.432577290271801e-08,9.921000132528945e-11,0.050970916667923,0.0509721887020304,-0.00013912915991466006,4.77719860197956e-13,0.4015
5.641168079884018e-08,8.599670281439487e-11,0.0509528253283998,0.0509541252386564,-0.00013932246052113,4.845000269038113e-13,0.402
4.6153681099170285e-08,5.1912793508357424e-11,0.0509348583576286,0.0509361982389392,-0.00013884210495881,4.911498725085339e-13,0.4025
1.0991598400206248e-07,1.367580007571867e-10,0.0509168825778221,0.0509182963289067,-0.0001386256564921901,4.974699038123864e-13,0.403
3.7960132502623534e-08,1.6973543057186014e-09,0.0508990232251612,0.0509004674151636,-0.00013872620289304008,5.040798507771616e-13,0.4035
1.0505170559838017e-07,1.2845179780951455e-10,0.0508811887865759,0.0508826350257628,-0.00013845740441391016,5.105399610016992e-13,0.404
3.5146607096914195e-08,3.8582054218139206e-12,0.0508634546628738,0.0508649184166485,-0.00014037609004370014,5.176499420084246e-13,0.4045
8.553606860306484e-08,3.024355002545498e-10,0.050845672169221,0.0508472376889535,-0.00014032975674075016,5.240499874326066e-13,0.405
1.2033481670142843e-07,1.432422028213587e-10,0.0508280254168942,0.0508295949337273,-0.00014068502235814006,5.306599343973817e-13,0.4055
2.046423102988748e-07,1.9570123022116803e-09,0.0508104331803641,0.0508120014087094,-0.00014093492531203002,5.377898647240809e-13,0.406
9.942909398596989e-09,9.86495954369282e-11,0.0507930324559097,0.0507943718941686,-0.00014342687744600007,5.440899467079596e-13,0.4065
6.777776540012326e-08,1.489968981527312e-10,0.050775426953288,0.0507768554942784,-0.00014341507304825997,5.509000373937756e-13,0.407
3.303636220142181e-08,2.3422500050607198e-11,0.0507579196716781,0.0507594349287995,-0.00014363317109956008,5.571099137569036e-13,0.4075
5.4684458496156996e-08,4.7818499160356964e-11,0.0507404845378394,0.050742083834124,-0.00014388798632287004,5.611099692520716e-13,0.408
1.1738691150370295e-07,5.989689022545264e-10,0.0507230975050412,0.050724887237685,-0.00014363816149451998,5.656300081091636e-13,0.4085
2.0931435409932142e-07,1.7376435013094493e-09,0.0507059963553605,0.0507079693941202,-0.00014591887635373012,5.706398895077847e-13,0.409
7.465290549624193e-08,2.1979550124395786e-10,0.0506889858049599,0.0506908463544579,-0.00014765692292469015,5.776900225545889e-13,0.4095
4.503154749785354e-08,1.5085659804681129e-10,0.050671883890394,0.050673775543135,-0.00014722112449423014,5.842698286989689e-13,0.41
4.594607429936337e-08,1.1486200879318176e-11,0.0506548691848456,0.0506566919974761,-0.00014747368243057013,5.901800315816219e-13,0.4105
4.2096964296411965e-08,4.977689788132622e-11,0.0506378216044173,0.0506396472943441,-0.00014774258514196003,5.960900176238404e-13,0.411
6.43849557974141e-08,2.2957650364086035e-10,0.0506208780822426,0.0506226802590147,-0.00014769163144846007,6.016599978647674e-13,0.4115
6.687374729669182e-08,2.6013639853328385e-10,0.0506039243010988,0.050605743717055,-0.00014750852839779012,6.086999394111503e-13,0.412
3.7278081094216375e-08,1.3787530145359383e-10,0.0505870685924763,0.050588825269191,-0.00014700312912666004,6.139398885107727e-13,0.4125
1.5339245809653512e-07,3.972418990971782e-10,0.0505701589500468,0.0505720549731518,-0.00014733119266322012,6.192800178911329e-13,0.413
3.490922190207968e-08,6.941697217044407e-12,0.0505534002465759,0.0505553267310193,-0.00014655718309483016,6.247500346917567e-13,0.4135
5.690934289787064e-08,9.883580065483955e-11,0.0505365693181342,0.0505385921453041,-0.00014684889356506004,6.315299845571776e-13,0.414
9.997756759971832e-08,6.114769801612852e-11,0.0505198597336447,0.0505218955727067,-0.00014695172806616008,6.370800154781309e-13,0.4145
3.873369710388763e-08,2.1557677032379985e-09,0.0505032386583544,0.0505052641074828,-0.00014854151658230002,6.426898943590054e-13,0.415
1.404509128999365e-07,1.6121997001294908e-09,0.0504866236103686,0.0504885507794529,-0.00014891959918420005,6.487200100019352e-13,0.4155
1.3027527510228731e-07,1.5205899039916204e-11,0.0504701208203869,0.050471984465997,-0.00015079347749368,6.540599225418608e-13,0.416
2.78846627038698e-08,2.423599515521957e-11,0.0504536440211429,0.0504554327418858,-0.00015272166478257011,6.595399140024716e-13,0.4165
1.2351929160048236e-07,1.875682602292539e-09,0.0504370426792254,0.0504389355561028,-0.00015264514685084016,6.639599894192605e-13,0.417
1.3857629889424405e-07,1.0765146968294559e-09,0.0504206857997541,0.0504224297059891,-0.00015090219254912016,6.700798770020722e-13,0.4175
7.790630859871861e-08,3.2043603881426463e-11,0.0504044880619028,0.0504060026635567,-0.00015285035168515013,6.755000205027617e-13,0.418
3.530380780075726e-08,5.124919932875116e-11,0.0503881144457791,0.0503896466383996,-0.00015290832084127,6.807798682423316e-13,0.4185
7.043018600272344e-08,1.8057780271085733e-10,0.0503717226336909,0.0503733427770196,-0.00015275014598154012,6.862299357229817e-13,0.419
1.934790126029151e-07,2.3131963983180626e-09,0.0503555032449693,0.0503571816336413,-0.00015247235506855015,6.926100318271899e-13,0.4195
1.8711417930361574e-07,7.154849629431581e-11,0.0503394165300317,0.050340895241862,-0.00015546904707517003,6.979200203871549e-13,0.42
1.3682797499192656e-08,8.419411001714394e-10,0.0503233087459618,0.0503246707697721,-0.00015744613532877,7.031799188067511e-13,0.4205
2.1178262880200416e-07,2.623041298055462e-09,0.050307006029899,0.0503085190399391,-0.00015745998061269997,7.083298791260573e-13,0.421
1.5522318470156948e-07,5.176338600809682e-09,0.0502910179631344,0.0502922719122017,-0.0001557197079341201,7.131799491244539e-13,0.4215
3.9644984799885874e-07,6.215902792483519e-12,0.0502750136256365,0.0502759419573869,-0.00015781818810834997,7.202099160108499e-13,0.422
5.414597540470689e-08,6.408330116558503e-11,0.0502593465834931,0.0502597805754484,-0.00016336372178651004,7.272999476976016e-13,0.4225
5.1238277405663e-08,6.774310279400453e-11,0.0502432301683946,0.0502437633966595,-0.00016303483303605013,7.342598751236551e-13,0.423
1.0257617279879616e-07,1.5403239794764545e-10,0.050227094076284,0.0502278037503265,-0.00016323318365626016,7.397600327446741e-13,0.4235
7.422732110212715e-08,1.6153769988314082e-10,0.0502110895073774,0.0502118804840317,-0.0001633958763878,7.461598613284215e-13,0.424
1.3577442996293154e-08,1.0833299535217833e-11,0.050195077866951,0.0501960546224986,-0.00016294881328277012,7.517599823897436e-13,0.4245
6.021374399783896e-08,1.479815991967115e-10,0.0501790534974026,0.0501802782024011,-0.0001629143414847501,7.570198808093398e-13,0.425
3.0242840010075156e-07,9.926180016828212e-10,0.0501631073404487,0.0501645027597456,-0.00016306497508212017,7.626100272106751e-13,0.4255
4.976878029833154e-08,7.555032016659524e-10,0.0501475318180891,0.0501487756055851,-0.00016019500124715008,7.678699256302712e-13,0.426
3.250890109884885e-08,3.2635005808856477e-12,0.0501318426543275,0.0501330917892321,-0.00016287027343899006,7.735600354719097e-13,0.4265
1.693184750045651e-08,7.527600071055573e-11,0.0501161158331717,0.0501174495238868,-0.00016264147195813017,7.792499284731136e-13,0.427
1.2080803198089018e-08,1.5890958965369961e-09,0.0501004174856119,0.0501018701417029,-0.00016258315905434,7.842899506921297e-13,0.4275
2.1208383710336065e-07,5.586898998988232e-12,0.0500847027821552,0.0500862570118189,-0.00016266516467587015,7.904998270552577e-13,0.428
3.366663380022228e-08,9.026593014715978e-10,0.0500692906103608,0.0500707359437746,-0.0001632358506797201,7.96609956818517e-13,0.4285
3.045719520339274e-08,6.364880150711016e-11,0.0500536787597769,0.0500551899153638,-0.00016357534695504998,8.021699623994571e-13,0.429
2.0707236494943437e-08,9.357396801856765e-12,0.0500381014995815,0.0500397538371435,-0.00016378860040612,8.082898499822688e-13,0.4295
1.7339951910444462e-07,5.406581016220713e-10,0.0500225738148248,0.0500243447290843,-0.00016370930673918,8.14409954405515e-13,0.43
8.056999279554278e-08,1.6357459831084498e-10,0.0500072530117715,0.0500089146980588,-0.00016241581952978015,8.189200186026202e-13,0.4305
1.3708034200810015e-08,5.498899946498881e-12,0.049991931840907,0.0499935908420781,-0.00016242136737475003,8.251899597661039e-13,0.431
5.351642110018595e-08,8.937550005638784e-11,0.049976549161899,0.0499783545936235,-0.00016243742813104004,8.301798918447512e-13,0.4315
1.4855020998016943e-08,4.900198302681957e-12,0.0499612639981783,0.0499632132565132,-0.00016247219085848016,8.350900266435035e-13,0.432
5.646926999613999e-08,6.689431022999237e-10,0.0499459479203417,0.0499480649599561,-0.00016252629782876997,8.410099873457089e-13,0.4325
1.6498016598698317e-08,5.111799872281608e-12,0.0499307169006232,0.0499328475162252,-0.00016403908919656002,8.46799843787216e-13,0.433
2.0466335799718127e-08,1.2866389897947528e-10,0.049915475485143,0.0499177063435966,-0.00016408610887420016,8.521599224875498e-13,0.4335
4.457780759803409e-08,1.6688803117226314e-11,0.0499002550932693,0.0499025783310253,-0.00016405671264901,8.582000127904665e-13,0.434
1.1499112179819138e-07,4.271056008864349e-10,0.0498851171865535,0.0498874552775653,-0.0001643510289683701,8.640499340323293e-13,0.4345
1.0128059897696051e-08,4.59989685230866e-12,0.0498700477702143,0.049872344452652,-0.00016347702073152,8.693399732723206e-13,0.435
1.635878792011214e-07,7.748476027469309e-10,0.0498548926018782,0.0498572787537011,-0.0001635154170249,8.750699817539065e-13,0.4355
6.025086610184083e-08,6.340560021467212e-11,0.0498399808746923,0.0498422189678578,-0.00016069180137710999,8.799898743722112e-13,0.436
1.3025002019995124e-07,7.92765297852327e-10,0.0498249752361878,0.049827203679429,-0.00016069504158224002,8.848598936905816e-13,0.4365
1.4039139899918451e-07,3.486018973486438e-10,0.0498100616083265,0.0498121806711939,-0.00015968204656993017,8.903398851511923e-13,0.437
3.000746880144067e-08,1.5983043014089482e-09,0.0497952203656906,0.0497972523057915,-0.00015876685254017004,8.978698860795387e-13,0.4375
3.670447783002406e-07,2.7109749861642385e-10,0.0497802579733579,0.0497822876358696,-0.00015882357217209008,9.047500162256972e-13,0.438
1.632216983030177e-07,1.8883280356041254e-10,0.049765660005379,0.0497673603578598,-0.00015732282673384013,9.122299270136747e-13,0.4385
4.8489049400690654e-08,2.9380890081975863e-10,0.0497508689597635,0.0497524911040764,-0.00015715901740765998,9.185499583175272e-13,0.439
3.8637333402147256e-08,1.7293093970693896e-09,0.0497359725565701,0.0497376375146177,-0.00015685884252582011,9.24430020379785e-13,0.4395
1.5758271289939563e-07,6.022239651404249e-11,0.0497211123256484,0.0497227929872318,-0.0001571946239444801,9.310898406444945e-13,0.44
1.2878293779994276e-07,7.282996983271062e-10,0.0497064270235591,0.0497080304625145,-0.00015881421426940014,9.352499243803214e-13,0.4405
1.3831237669764684e-07,3.5381329810402207e-10,0.0496917789012586,0.0496932566566734,-0.00016081031847928,9.411599104225399e-13,0.441
5.939554120065749e-08,4.6475198689499564e-11,0.0496770823862969,0.0496785166411083,-0.00016146758688078008,9.474699670664055e-13,0.4415
2.211333460094833e-08,3.486599897684073e-12,0.0496623335966763,0.0496638668937009,-0.00016167756462858005,9.534699418889403e-13,0.442
1.5253921598068487e-08,1.470821034410541e-10,0.049647592392327,0.0496492910038136,-0.00016163831226109998,9.606898609959558e-13,0.4425
6.583752229505357e-08,5.094620558754315e-11,0.0496328677849763,0.049634688696878,-0.0001616977082680301,9.684499296253035e-13,0.443
3.1660325999771644e-08,6.815335032439584e-10,0.0496182290497716,0.0496201239477997,-0.00016178046698930013,9.75139890710408e-13,0.4435
4.0120579829910907e-07,8.860292985413132e-10,0.0496036142706964,0.0496055652217174,-0.00016205870162945015,9.821900237572123e-13,0.444
4.32874179973064e-08,5.745420111891164e-11,0.0495894247063514,0.049591043354614,-0.00015774452433473017,9.908998534896574e-13,0.4445
2.2719111598956676e-08,2.7447600442487285e-10,0.0495748944136898,0.0495765513794571,-0.00015758951450761,9.993299590616012e-13,0.445
1.0700008130221095e-07,6.0838972748555875e-12,0.0495604123665461,0.0495620535932581,-0.00015754243400346998,1.0069798727502244e-12,0.4455
4.637668729601252e-08,1.2238969560041113e-10,0.0495460235423404,0.0495477521264451,-0.0001585812670773601,1.0143199214579512e-12,0.446
6.776953830056609e-08,7.088770542784673e-11,0.0495316119985076,0.0495334672591622,-0.00015882599148065,1.0219598604865876e-12,0.4465
1.076554546966535e-07,9.628201014244553e-12,0.0495172990256435,0.0495191386285286,-0.00015931598329722006,1.0285099594914415e-12,0.447
3.275491679971543e-08,6.369125019056732e-10,0.0495030194055307,0.0495048372969929,-0.00016048446869905007,1.0350398923358872e-12,0.4475
1.5395689195729645e-08,1.4781229712435007e-10,0.0494886616590841,0.0494905216612122,-0.00016038550502474997,1.0365998424216594e-12,0.448
9.836786769856776e-08,2.0803200134755784e-10,0.0494743058034477,0.0494762156417545,-0.00016045264986344013,1.0434498317474228e-12,0.4485
3.214308889887274e-08,7.330339807376518e-11,0.0494600646003754,0.049461966260632,-0.00016099885050164012,1.0503100125736076e-12,0.449
7.601496290060572e-08,9.574550180468933e-11,0.0494457459176669,0.0494477313339624,-0.00016077928154268,1.0574299682403199e-12,0.4495
5.1930953703926974e-08,2.5144489962380945e-10,0.0494315435668843,0.0494335228411163,-0.00016015519497956,1.0644399858067422e-12,0.45
1.4008194701431442e-08,2.0733759847901823e-10,0.0494172966711822,0.0494193226277585,-0.00016049885232010015,1.0711698455317942e-12,0.4505
9.65128041027774e-08,1.7481350048087485e-09,0.0494030650207288,0.0494051656353828,-0.00016053054432978013,1.0773998880553304e-12,0.451
1.185018624963452e-07,1.47129697314341e-10,0.049388940767654,0.0493909579789706,-0.00016046093183591016,1.083859998279868e-12,0.4515
1.207343975004327e-07,2.751013999935381e-10,0.0493748863017769,0.0493768093660852,-0.00016238703929494008,1.0898998717423503e-12,0.452
2.266743619888656e-08,4.239849443754551e-11,0.0493608543859436,0.0493627078026285,-0.00016165195664262,1.0963699566268748e-12,0.4525
9.341149029978846e-08,5.876089892442593e-11,0.0493467191782697,0.049348638315427,-0.00016171110026275007,1.103349833372902e-12,0.453
8.856778809657184e-08,1.2768940071961055e-10,0.0493326950882621,0.0493346099360149,-0.00016171315494835012,1.109739904137097e-12,0.4535
1.1267629905498122e-08,1.2320006126387284e-12,0.0493186882398931,0.0493206141928048,-0.00016167513462886016,1.116290003141951e-12,0.454
6.619822279924081e-08,7.96286994675377e-11,0.0493045885051845,0.0493066357841923,-0.00016170446802508997,1.1228800007867523e-12,0.4545
8.330585950233615e-08,3.238102008751298e-10,0.0492905918025841,0.0492926869672823,-0.00016135856079344001,1.1289699643896034e-12,0.455
1.026801040998615e-07,1.9138320095368755e-10,0.0492766530006433,0.0492787185211314,-0.00016119264754301,1.1345299699705436e-12,0.4555
6.82835100268564e-09,9.477994777906673e-12,0.0492627406806423,0.0492647830506296,-0.00016152072436408007,1.1408998745743304e-12,0.456
1.712902800155014e-08,1.269983007645692e-10,0.0492487299055688,0.0492508909178184,-0.00016153097639426016,1.1467599873166145e-12,0.4565
1.4013854989641805e-07,9.362503827770041e-12,0.0492347690295545,0.0492370085042529,-0.00016151810590518006,1.1524999704581873e-12,0.457
3.514484079453206e-08,2.8310104260853564e-11,0.0492210090408193,0.0492231915986578,-0.00016514700465882002,1.157610032137546e-12,0.4575
4.4019254200056146e-08,1.5681034040704311e-09,0.0492071457332462,0.0492093731003324,-0.00016505196119723014,1.1627599924568521e-12,0.458
1.5222272419651572e-07,4.830537983502303e-10,0.0491933063525128,0.0491955453318244,-0.00016525258876088017,1.1688200320797426e-12,0.4585
4.6318028100456043e-08,2.825644995763099e-10,0.0491797643840836,0.0491817196341894,-0.00016577585303312,1.1742599080599714e-12,0.459
1.1627582410106418e-07,2.622392025752873e-10,0.0491660517082728,0.0491679284482014,-0.00016605717317674015,1.1798298883008984e-12,0.4595
6.173965120398472e-08,1.7692360076981828e-10,0.0491523799058132,0.0491541677846983,-0.00016630907363406012,1.1856800263831957e-12,0.46
2.1015601099627634e-08,9.291400981936704e-12,0.0491386320870849,0.0491404451112425,-0.00016679329902507005,1.1915800377654273e-12,0.4605
2.740720010663278e-08,6.052889439667197e-11,0.0491248510693655,0.0491267551672338,-0.00016675707132061002,1.1969999644256824e-12,0.461
2.8668622004124344e-08,2.9610196239371334e-11,0.049111161988674,0.0491130792169711,-0.00016660330424083,1.2027698715472157e-12,0.4615
3.6319547098984106e-08,1.5426895039194477e-09,0.0490974888908327,0.0490995040859326,-0.00016648386941473014,1.2300299667700187e-12,0.462
1.373850432029311e-07,3.5820402199959744e-11,0.0490838150614889,0.0490859243782326,-0.00016642256926541004,1.2591199784195428e-12,0.4625
1.7119889304806346e-08,3.1378790538161283e-10,0.0490703337996836,0.0490723905257742,-0.00016807096193530006,1.2893100215932707e-12,0.463
1.121868263009862e-07,3.258412983875303e-10,0.0490567629304845,0.0490588635613895,-0.00016807559127325015,1.2953000217558186e-12,0.4635
2.185701779983118e-08,1.231738946949612e-10,0.0490432891469224,0.0490453337301722,-0.00016710473400280011,1.3019199433805806e-12,0.464
3.274309570006073e-08,8.648803895283663e-12,0.0490297102595626,0.0490317970538369,-0.00016706497193342998,1.3075599630818502e-12,0.4645
1.0226040880051412e-07,9.915070153798666e-11,0.0490161451260325,0.0490183112727446,-0.0001673694421638601,1.3143199636272973e-12,0.465
7.942892869816642e-08,8.875594703638967e-12,0.0490026538748999,0.0490048150022277,-0.00016837270891894,1.3211198628126919e-12,0.4655
5.96917942019548e-08,2.914918029173208e-10,0.0489891922497668,0.0489913452778784,-0.00016835729407916017,1.3271799024355824e-12,0.466
3.5105282798764126e-08,2.463371034933104e-10,0.0489757583019835,0.0489779584475395,-0.00016848947671571006,1.3334199196191054e-12,0.4665
1.5321205103224766e-08,1.3798560211109034e-10,0.0489622853684314,0.0489646373994028,-0.00016877321856134013,1.3390399900004013e-12,0.467
6.415071900078839e-08,1.805766994267266e-10,0.0489488126613755,0.04895128598865,-0.00016882643488283,1.3443400039003794e-12,0.4675
1.9736660210323276e-07,7.06609597223018e-10,0.0489353831981217,0.0489378947194373,-0.00016889051484667017,1.3502998632425323e-12,0.468
5.97150593001361e-08,4.513701912234325e-12,0.0489222923727079,0.0489245135111481,-0.00016774784766193,1.3568200382674256e-12,0.4685
7.305188289702391e-08,1.835102972358449e-10,0.0489089565656962,0.0489111522965643,-0.00016820430174971997,1.3628798610498816e-12,0.469
8.218389849906638e-08,1.6572460070918282e-10,0.0488956189544495,0.0488977808200647,-0.00016772686563623,1.3689000020328246e-12,0.4695
1.8660954601013025e-08,1.937535965002013e-10,0.0488824066933353,0.0488845763203091,-0.00016738736466926003,1.3746200358544236e-12,0.47
4.128401449865482e-08,2.059405979082385e-10,0.0488690493049022,0.0488712909334324,-0.00016737236648683008,1.3805699205365896e-12,0.4705
8.379556729748439e-08,6.527429985414557e-11,0.0488557174326908,0.0488579939420494,-0.00016722184639620004,1.3865698953591243e-12,0.471
1.202002656019996e-07,5.811279998879648e-10,0.0488424412855542,0.0488447326794286,-0.00016758084091621998,1.3926399096420017e-12,0.4715
7.658845820046611e-08,6.280198583397123e-12,0.0488292255148904,0.0488314163903351,-0.00016667759738659012,1.397779895301321e-12,0.472
2.609610876003199e-07,3.0615929930144503e-10,0.0488159617086333,0.0488181855613982,-0.0001672659075082001,1.4016899620161727e-12,0.4725
1.885089261008388e-07,3.040536100673563e-09,0.0488030038520976,0.0488049695946336,-0.00016334446635494007,1.4059500091923027e-12,0.473
3.053699870053661e-08,4.592950325621459e-11,0.0487900313193049,0.0487917690303285,-0.00016441922160184003,1.410009912647392e-12,0.4735
6.954063230119045e-08,4.330320130252474e-11,0.0487768147306542,0.0487785934886052,-0.00016434975022781005,1.413859914561888e-12,0.474
5.63464293001914e-08,5.947146039519957e-10,0.0487636485080854,0.0487654503368663,-0.00016450389158252014,1.4172699472347894e-12,0.4745
2.3918977298809097e-08,2.1239759950830717e-10,0.0487506229927723,0.0487523907560782,-0.00016614584071427004,1.4207298532076251e-12,0.475
6.223443900499337e-08,5.280609977065254e-11,0.0487374383008109,0.0487392953448863,-0.00016609826657925015,1.427129898631807e-12,0.4755
6.114273169710582e-08,2.292483980426141e-10,0.0487243172651449,0.0487262166683676,-0.00016620382592997,1.4303599537440759e-12,0.476
4.399481910027925e-08,9.686099144978755e-12,0.0487112237978799,0.0487131358705615,-0.00016601152282689005,1.4336999469566347e-12,0.4765
2.1436597302804117e-08,1.0677500550393404e-11,0.0486981471133957,0.0487001180785313,-0.00016634032357308007,1.436750024508271e-12,0.477
4.9356646963927275e-09,7.523981437884686e-13,0.0486850389462342,0.0486871685132499,-0.00016640680953190008,1.4403899080417393e-12,0.4775
3.110350759588654e-08,2.5656289592834725e-10,0.0486720218183541,0.0486742326035821,-0.00016637502283465004,1.4438298646946013e-12,0.478
1.0035229950494662e-07,2.381923963623578e-10,0.0486589887114514,0.0486612227603596,-0.0001665834648686801,1.4471999987275552e-12,0.4785
6.532763729971691e-08,1.0495299074264608e-11,0.0486460356927297,0.0486482000514326,-0.00016693284180504002,1.449089979954632e-12,0.479
1.8198619299025776e-08,4.119939805979911e-11,0.0486330823850361,0.0486352901713482,-0.00016698979491094998,1.4520799927059125e-12,0.4795
8.485951594194852e-09,6.036504629491901e-12,0.048620099464532,0.0486223763301759,-0.00016703608312094997,1.4548299630962047e-12,0.48
1.01692260029429e-08,1.3456880054718567e-10,0.048607106167776,0.0486094598352134,-0.00016698152097426012,1.4575899081464838e-12,0.4805
9.545866259952351e-08,6.392611995309494e-10,0.0485941081384419,0.0485965364272935,-0.00016696418430358012,1.4602099911165123e-12,0.481
3.944320040027982e-08,1.2790980080668035e-10,0.0485812755135036,0.0485836053201829,-0.0001701500401030101,1.4625299669251968e-12,0.4815
6.249601899877e-08,1.1378910313997181e-10,0.0485683589931901,0.0485706840207706,-0.00017041724584006008,1.481209902995384e-12,0.482
1.9770827697218607e-08,1.1161800650416609e-11,0.048555489263028,0.0485577922336735,-0.00017050929097271001,1.4876999371998822e-12,0.4825
6.034872059718088e-08,2.467380952331233e-10,0.0485426805670185,0.0485449799274151,-0.00017048839696767,1.4932198273004404e-12,0.483
4.646025129895204e-08,1.480476498338934e-09,0.04852986666177,0.0485321833414695,-0.00017012740736276,1.4938399909431022e-12,0.4835
1.5476755629850736e-07,1.6600739533023656e-10,0.0485170415984862,0.0485193355316969,-0.00017044123307284002,1.4978699704182308e-12,0.484
1.4946104429786056e-07,4.982859957980423e-10,0.048504416056969,0.0485065546254612,-0.00017234324758943998,1.5031799589781958e-12,0.4845
5.953570759997806e-08,5.447367001920611e-10,0.0484917967239562,0.0484937668068159,-0.00017094937804188002,1.505819991268198e-12,0.485
1.219877793015578e-07,2.4640983697921115e-12,0.0484790174408735,0.0484809229077686,-0.0001706421992269801,1.5167498333690244e-12,0.4855
1.802132647971133e-07,5.210824965962146e-10,0.0484662773223671,0.0484681662053894,-0.0001700796221281301,1.5266100016064765e-12,0.486
9.528980869644155e-08,7.111544964022443e-10,0.0484537146870959,0.0484553647220522,-0.00017046936239486013,1.538609951251546e-12,0.4865
7.692717360341383e-08,1.114858969031296e-10,0.0484409674554476,0.0484425817103199,-0.00017135159489335998,1.5470398399830554e-12,0.487
2.3576211198583774e-08,1.4237959422569446e-10,0.0484282280816679,0.0484298421633059,-0.0001716383627054501,1.5554998695349598e-12,0.4875
4.291472840284305e-08,5.523095869541805e-12,0.048415417531395,0.0484171383623543,-0.00017163926433400012,1.5653398716120037e-12,0.488
9.879261810008533e-08,3.804366058290931e-10,0.0484026304830409,0.0484044543205291,-0.00017195000051977013,1.5739200307646195e-12,0.4885
1.5112796750149649e-07,2.534305959533967e-10,0.0483899334677907,0.0483917248354461,-0.00017181562480949003,1.580459938269052e-12,0.489
5.118008149923581e-08,4.693979996361897e-10,0.0483774380738022,0.0483791428210339,-0.00017383936334705,1.5887898635602582e-12,0.4895
1.2805064220078322e-07,8.380001970120787e-10,0.0483647672158299,0.048366474155078,-0.00017414316495528996,1.5972498931121626e-12,0.49
3.362769050024861e-08,6.227601767605506e-12,0.0483521483107519,0.0483538305408126,-0.00017516366792152006,1.6019798335098479e-12,0.4905
3.2893160880481664e-07,1.1660609006147737e-09,0.0483394526586484,0.048341200391459,-0.00017487915776481008,1.6072598980898523e-12,0.491
3.109523840499895e-08,9.581369725397693e-11,0.04832725449489,0.0483286728456895,-0.00017015555876808016,1.611959914507577e-12,0.4915
1.667003910604814e-08,1.6823403781174306e-11,0.0483146889944694,0.0483161284384307,-0.00016997562040838,1.6164500293847084e-12,0.492
8.640186979769204e-08,1.3013339711376304e-10,0.0483020513168731,0.0483035435741016,-0.00016997178312502998,1.6212998825426705e-12,0.4925
2.281296600237237e-08,2.2112298103671435e-11,0.0482894812016922,0.0482909560058718,-0.00016984218867575006,1.625899935520092e-12,0.493
5.1432791900452024e-08,1.738643500004411e-09,0.0482769016465578,0.0482784576722805,-0.00016982695427589017,1.6310299465194245e-12,0.4935
1.377577876007785e-07,6.743203218029237e-12,0.0482643499900733,0.0482658750627592,-0.00017020771840479,1.636829994461353e-12,0.494
3.975629030150696e-08,1.678700234375441e-11,0.0482519005705052,0.048253352997401,-0.00017239967635363017,1.6410798501370616e-12,0.4945
4.0137803997142285e-08,1.0638960545872322e-10,0.0482393169847932,0.0482408317963197,-0.00017268818737729017,1.6452999986732442e-12,0.495
5.433139690230737e-08,6.072760350139816e-11,0.0482267579694112,0.048228318392121,-0.0001726038739589301,1.6496600092896774e-12,0.4955
2.3632898290409932e-07,8.600191045426975e-10,0.0482142039496674,0.0482158147903449,-0.00017245953573934007,1.6526899206809054e-12,0.496
4.2635137205426776e-08,1.4429830247353337e-10,0.0482019320137505,0.0482033354937944,-0.00017048759910496007,1.6541999974667432e-12,0.4965
1.9810167700695658e-08,8.811000540287495e-12,0.0481894359918288,0.0481908636759149,-0.00017028760605297005,1.6584598278024387e-12,0.497
1.2935362704580289e-08,1.0808597072919923e-11,0.0481769108472915,0.048178412634602,-0.00017026522690393006,1.6602700117496205e-12,0.4975
2.0232254996366272e-08,4.1219459789854085e-10,0.0481643619004327,0.0481659744300256,-0.00017035380541491015,1.6637999571827988e-12,0.498
1.1603741430221692e-07,1.1137396560556567e-11,0.048151832388493,0.0481535207577474,-0.00017043473807363011,1.668269905899522e-12,0.4985
4.4385074199349006e-08,2.743250973602507e-10,0.0481394529819607,0.0481411045499226,-0.00016963869371973005,1.671599924452094e-12,0.499
8.980289059601354e-08,6.904010002584116e-11,0.0481269989222053,0.0481286920460359,-0.00016932792235567007,1.6743399201823994e-12,0.4995
4.1161582600701685e-08,4.354079596868843e-11,0.0481146283537296,0.0481163083758017,-0.00016925612303464997,1.678109907976566e-12,0.5
1.631171940574827e-08,6.2028993053075965e-12,0.048102210678094,0.0481039554334576,-0.00016910779424386007,1.680609861345883e-12,0.5005
3.015584720128528e-08,1.2471100541144864e-11,0.0480898143229615,0.0480916470508901,-0.00016910325821005998,1.6829899019549233e-12,0.501
2.519912419701731e-08,5.09359915357166e-12,0.0480774964333925,0.0480793701340774,-0.00016912789924884014,1.6882799411949145e-12,0.5015
1.0660013480268127e-07,3.491753969298017e-10,0.0480651000952831,0.048067062886916,-0.00016937313869426008,1.6930599717329686e-12,0.502
1.9752287500063304e-08,2.2088950113463568e-10,0.0480528135360663,0.0480547609718868,-0.00016854999760855006,1.6976398585499819e-12,0.5025
4.0400002197793494e-08,7.838799054304957e-12,0.0480404726274522,0.0480424554760096,-0.00016856769883505005,1.6997898314580207e-12,0.503
3.7140064600149625e-08,6.933599527858547e-12,0.04802816434431,0.0480301824291896,-0.00016880567920292996,1.7047600310571287e-12,0.5035
5.5000018900353e-08,1.5365100997088987e-09,0.0480158355189946,0.0480179011785844,-0.00016910890564458998,1.7094700221348402e-12,0.504
1.40250091200389e-07,2.2835749957650364e-10,0.0480035387215115,0.048005574227683,-0.00016879492255364014,1.7087498950518754e-12,0.5045
1.035577689573186e-08,8.521239963643623e-11,0.0479914040040771,0.0479932781989148,-0.00017095250537937012,1.708139922909635e-12,0.505
1.1455901900714327e-08,8.49439962813392e-12,0.0479790845165195,0.0479810225130634,-0.0001710225687722301,1.7075598747473553e-12,0.5055
1.217039682990806e-07,1.3865279757663274e-10,0.047966851864279,0.0479688398065473,-0.00017094580794627004,1.7101899323773706e-12,0.506
1.2023753030027118e-07,6.108136010873899e-10,0.0479547383894399,0.0479566229019432,-0.00017044619053994004,1.7123399052854094e-12,0.5065
6.601264739697354e-08,1.124042900424449e-09,0.0479425951656338,0.0479444072992454,-0.0001693531464931901,1.7147498698744101e-12,0.507
1.321542940982412e-07,4.3288095330495935e-11,0.0479304546535632,0.047932157966818,-0.0001710700607922,1.717299913384096e-12,0.5075
3.3187222504837965e-08,6.246131042941805e-10,0.0479183503152051,0.047919938293381,-0.00017267592068729003,1.7200399091144014e-12,0.507999999999999
1.8917433800003103e-08,3.019196004316882e-12,0.0479060976034185,0.0479077129181464,-0.0001728833826989001,1.7224899891837842e-12,0.508499999999999
1.0384467930002472e-07,1.1667170007889638e-09,0.0478938337054859,0.0478955524390027,-0.00017296456382806004,1.7242099675102152e-12,0.508999999999999
1.4815341629892398e-07,7.521100409135784e-11,0.0478816920956127,0.0478833260741809,-0.00017199972121118012,1.6856099849249517e-12,0.509499999999999
1.4643320396523496e-08,8.87284398731758e-10,0.0478696283329953,0.0478711776070494,-0.00017133799330709015,1.6879000367536756e-12,0.509999999999999
1.4649352909901214e-07,2.274014310188477e-13,0.0478574007888898,0.0478590427111061,-0.00017140340076624017,1.690869883344548e-12,0.510499999999999
1.9133059900311444e-08,1.3655349767605074e-10,0.0478456093443258,0.0478470895424147,-0.00016957240597420997,1.6873000392714221e-12,0.510999999999999
7.052725109479852e-08,4.769129535731054e-11,0.047833531632647,0.0478350198626773,-0.00016955345036835006,1.6836998375374668e-12,0.511499999999999
1.580271462020555e-07,7.354183026442307e-10,0.0478214270874295,0.0478229283855943,-0.00016972047383538016,1.6792899536210992e-12,0.511999999999999
1.940421819057736e-07,1.8089486991668124e-09,0.0478094515219479,0.0478108245943389,-0.00017291682414603002,1.6801599174443016e-12,0.512499999999999
1.5907134498505116e-08,8.536370221801093e-11,0.0477975229391505,0.0477987120266583,-0.00017160910821593998,1.6785199532382e-12,0.512999999999999
8.130922519999917e-08,2.7402100033491195e-10,0.0477853808584211,0.0477866108940605,-0.00017156421776574004,1.673620009939869e-12,0.513499999999999
3.934766470287121e-08,1.4813839044336419e-09,0.0477733374147872,0.0477745028565842,-0.00017092837633808015,1.669510016344411e-12,0.513999999999999
1.203795668008878e-07,1.6758400223082504e-11,0.0477612543583381,0.0477624098390281,-0.0001708437932927201,1.6691700105431195e-12,0.514499999999999
2.8678188900010948e-08,8.959499808725013e-12,0.0477493101195622,0.0477503657253459,-0.00017270208086247,1.6728500095569698e-12,0.514999999999999
7.420483900955066e-09,1.3933570269797357e-10,0.0477372752208238,0.0477383582006759,-0.00017257016752948002,1.6767099861314527e-12,0.515499999999999
5.025960490151471e-08,1.514600944663158e-12,0.0477252193275822,0.0477264078160297,-0.00017262028776870997,1.6801499427843147e-12,0.515999999999999
4.1630587865881807e-13,9.225502306531297e-12,0.0477132000324503,0.0477144553392337,-0.00017299217460584005,1.6846699816414068e-12,0.516499999999999
1.9053507020055926e-07,1.1749738959565548e-09,0.0477011435987528,0.0477025283854736,-0.0001729921746012001,1.6896898377000147e-12,0.516999999999998
2.106233339821406e-08,8.932903028391337e-12,0.0476892943367693,0.0476905663938285,-0.00017050004452302011,1.6949998262599797e-12,0.517499999999998
3.3532823198734185e-08,7.17330014832207e-11,0.0476772562139738,0.0476785892320791,-0.00017057551548212016,1.6990499718955165e-12,0.517999999999998
2.182756830143573e-08,8.659295502866371e-12,0.047665285969503,0.0476666829007765,-0.00017042550606111997,1.7036699741929118e-12,0.518499999999998
4.829085925028842e-07,3.024432898568463e-09,0.047653304183432,0.0476547455687827,-0.00017045320431673008,1.7090599768732062e-12,0.518999999999998
1.0628580399824061e-07,1.0364679947638678e-10,0.0476418209782126,0.0476427023377672,-0.00016457048592054008,1.7143500161131975e-12,0.519499999999998
1.7014588495067873e-08,1.3406390581005567e-10,0.0476299723755414,0.0476307505817983,-0.00016526885796735004,1.7194598609521217e-12,0.519999999999998
5.7674067299728904e-08,1.2347209366048162e-10,0.0476179878152665,0.0476187947305837,-0.00016525817724835005,1.7234200178073422e-12,0.520499999999998
1.9502001104287903e-08,1.132101357104176e-12,0.047606043997501,0.0476068599407412,-0.0001654042302132201,1.7270898253207712e-12,0.520999999999998
3.6591550400810746e-08,9.201489570287436e-11,0.0475940636182952,0.0475949609776897,-0.00016544411502765997,1.7311898442562423e-12,0.521499999999998
2.5865333999619544e-08,9.991799054809292e-12,0.0475821899774205,0.0475831213068549,-0.00016566880501512997,1.735409992792425e-12,0.521999999999998
3.169489269649883e-08,3.65368985066894e-11,0.0475703175526143,0.0475713048489049,-0.00016565281779277,1.7388200254653263e-12,0.522499999999998
8.142285759515921e-08,2.1831459556809207e-10,0.0475584403368144,0.0475594936741781,-0.00016550526310720013,1.7421600186778852e-12,0.522999999999998
5.00092679767139e-09,4.10018963226122e-11,0.0475465974990201,0.0475476417167324,-0.00016558405663409008,1.7456899641110635e-12,0.523499999999998
4.65166462987332e-08,1.5034176958916845e-09,0.0475346491719435,0.0475357830746693,-0.0001656191020599901,1.7491498700838992e-12,0.523999999999998
1.927581950028623e-07,1.7091920240241976e-10,0.047522779929752,0.0475239034355793,-0.00016542894820687003,1.7521598321551535e-12,0.524499999999998
3.248458840116042e-08,6.273888977781361e-10,0.0475111107804349,0.0475120289220664,-0.00016843052395201005,1.7554300027478043e-12,0.524999999999998
1.332767985973149e-07,5.445399686720975e-11,0.0474992322207663,0.0475001618094738,-0.0001687166660057401,1.7587600213003762e-12,0.525499999999998
3.626083639601818e-08,1.0797934976713996e-09,0.047487503837812,0.0474883692920716,-0.00016998993273563997,1.761549890330616e-12,0.525999999999997
1.4583222400499363e-08,1.0464910188412446e-10,0.0474756604650371,0.0474765711487619,-0.00016967725720133013,1.7650598864438205e-12,0.526499999999997
1.914464164975982e-07,7.490794998177286e-10,0.0474638244312704,0.0474647690526767,-0.0001696384566764401,1.7674499017128475e-12,0.526999999999997
1.967332999980309e-08,8.85444981224559e-11,0.0474521836418061,0.0474529659906057,-0.00017057185113138998,1.7700999086628366e-12,0.527499999999997
8.904391120279076e-08,5.799290977992477e-10,0.047440369576473,0.0474412136475723,-0.00017058436523707007,1.7718500278096627e-12,0.527999999999997
5.3410246003693373e-08,1.4219059957243374e-10,0.0474286614787652,0.0474294519639624,-0.00016925992051765011,1.774299891038611e-12,0.528499999999997
2.853881810038761e-08,2.4997409697746775e-10,0.0474168936583292,0.0474177043306566,-0.00016907447859711004,1.7756200156038293e-12,0.528999999999997
2.283343115971892e-07,3.9264270307315385e-10,0.0474050687419729,0.0474059197357174,-0.00016930837807418997,1.7777099237115124e-12,0.529499999999997
5.32116102985869e-08,1.5439740458367268e-10,0.0473934708219611,0.0473941586719767,-0.00016878969655931015,1.7795398401382334e-12,0.529999999999997
1.1273451799853618e-07,5.101398470319651e-12,0.0473816996008078,0.0473824032146254,-0.00016841401839370017,1.7818298919669573e-12,0.530499999999997
2.3224369802288258e-08,1.1295294977120562e-09,0.047370016497527,0.047370690507631,-0.00016681304285098017,1.7850098569388573e-12,0.530999999999997
2.8583339890114745e-07,1.216579614826685e-11,0.0473582710448549,0.0473589309976874,-0.0001668424858249501,1.7876800300492546e-12,0.531499999999997
5.2470165802509516e-08,5.351987998614138e-09,0.0473468893241003,0.0473472842123847,-0.00017404093498564,1.7905798371797843e-12,0.531999999999997
2.8660924002166244e-08,4.346310117364638e-11,0.0473352061977396,0.0473355111395938,-0.00017395640103414,1.7847498652578953e-12,0.532499999999997
2.5340918405336588e-08,1.1360898333201419e-11,0.0473234685407409,0.0473237493863193,-0.00017372041746370015,1.7872999087675812e-12,0.532999999999997
4.3534942199829896e-08,1.6472410241386015e-10,0.0473117085859711,0.0473120262406324,-0.00017374089597732003,1.7903400116592305e-12,0.533499999999997
4.1944426702744675e-08,1.518987297055574e-09,0.0472999722424075,0.0473003078565804,-0.0001736181517772101,1.7944998785546229e-12,0.533999999999997
9.80081329010618e-08,6.883001113511256e-12,0.0472882290558714,0.04728856843628,-0.00017394989710705017,1.7980499901482094e-12,0.534499999999997
6.542784850016581e-08,3.227020040075246e-11,0.047276587028208,0.0472768852578476,-0.00017577823714891002,1.8002700025165908e-12,0.534999999999996
1.278238310337132e-08,8.0945000702215e-11,0.0472649091329209,0.0472652319058567,-0.00017587429065112005,1.8096199452116712e-12,0.535499999999996
2.0762457801637435e-08,9.07020292206795e-12,0.0472531689178778,0.047253581620561,-0.00017589346625352005,1.8128799243039007e-12,0.535999999999996
4.9436946501779655e-08,6.045759726180933e-11,0.0472414457942673,0.0472419542584121,-0.0001759636223755401,1.8160698639357875e-12,0.536499999999996
4.3134865998495364e-08,5.680510228867064e-11,0.0472297883765616,0.0472303582674364,-0.00017587520971088996,1.8182998509641557e-12,0.536999999999996
1.0614628100091839e-08,1.061530030543878e-11,0.0472181174944238,0.0472187487338077,-0.0001757188497545901,1.8215299060764245e-12,0.537499999999996
2.5307546502872924e-08,1.471978997025225e-10,0.0472065248177675,0.0472071558356562,-0.00017575902919478997,1.823839907225122e-12,0.537999999999996
2.119791159965745e-08,2.3418003647357466e-12,0.0471949572067844,0.0471956669402343,-0.00017588851505965998,1.8266898410557175e-12,0.538499999999996
3.718494100135583e-08,1.0205577008481903e-09,0.0471834534811472,0.0471841782103736,-0.00017940446290565996,1.8077299639845945e-12,0.538999999999996
6.772974169705348e-08,1.3146199406843806e-11,0.0471718787763632,0.0471725933144239,-0.00017970420103857005,1.8138099529274587e-12,0.539499999999996
1.2639495498845132e-08,8.951850372085346e-11,0.0471603056979797,0.0471610264343573,-0.00018019775267401014,1.8201299842313112e-12,0.539999999999996
4.883165900110287e-08,1.4839299927738026e-10,0.0471486765994709,0.0471494604634467,-0.00018021605235797014,1.8281398530411996e-12,0.540499999999996
4.059863299710198e-09,5.091697896641989e-12,0.0471371015853963,0.0471378943238518,-0.00017991475746731,1.840879879089208e-12,0.540999999999996
4.874867470111566e-08,1.3771900286840832e-11,0.0471254829117685,0.0471263518154324,-0.00017988993145626013,1.852970034355028e-12,0.541499999999996
5.3848893295793676e-08,1.549938025147135e-10,0.0471139155157528,0.0471148545077988,-0.0001802114662630401,1.859130037418222e-12,0.541999999999996
1.288151659020742e-07,5.814654036040423e-10,0.0471023613996767,0.0471033221803082,-0.00017983548028195,1.8662998663848684e-12,0.542499999999996
2.6026443000759514e-08,1.5811239817420386e-10,0.0470909517758166,0.0470918273568918,-0.00017820960718025998,1.873919856093531e-12,0.542999999999996
4.9216328901202644e-08,9.729897443300217e-12,0.047079437142902,0.047080302204896,-0.00017806469596524997,1.8794399630345238e-12,0.543499999999996
3.854885270021535e-08,1.5867538949443372e-09,0.0470679137806517,0.0470688137958539,-0.00017834147953180017,1.8869599893028832e-12,0.543999999999995
1.6079846120592434e-07,1.2456720377418407e-10,0.0470564002277945,0.0470572896057023,-0.00017813079519172006,1.895779973976053e-12,0.544499999999995
8.542200249928023e-08,1.1494419999147354e-10,0.0470451110429067,0.0470458579217824,-0.00017947466127749,1.899939840871445e-12,0.544999999999995
5.011095802198717e-09,4.7582195128459404e-11,0.0470337217912857,0.0470344209900013,-0.00017936150844992003,1.904889874310145e-12,0.545499999999995
1.9031434803085112e-08,5.642500355840241e-12,0.0470222166714986,0.0470230042247543,-0.00017932939680608017,1.9093298990469076e-12,0.545999999999995
1.678822708003902e-07,2.0353546001383727e-09,0.0470107889384639,0.0470116531386179,-0.00017940920483918007,1.9138798618839603e-12,0.546499999999995
3.911342300044751e-08,5.058106711253174e-12,0.0469996465643634,0.0470001715189475,-0.00017706555136663,1.9189099094429896e-12,0.546999999999995
6.21041712986492e-08,1.425728979320695e-10,0.0469882380167522,0.046988786707947,-0.00017683628220263006,1.927779984256528e-12,0.547499999999995
1.0769336998561752e-08,1.357469969764935e-10,0.0469768587998552,0.0469774454922869,-0.00017633987946757013,1.9312498648893506e-12,0.547999999999995
3.800027709860432e-08,1.9124979377949103e-12,0.0469653627296894,0.0469660542425418,-0.00017638164436047012,1.9349799540435697e-12,0.548499999999995
5.124932399985793e-08,2.121097950058548e-10,0.0469538845080565,0.046954657217574,-0.00017665453397029012,1.937319879172228e-12,0.548999999999995
9.691337760076024e-08,6.7313994656093e-11,0.0469424225264891,0.0469432312620883,-0.00017691486742973006,1.9425899690922455e-12,0.549499999999995
7.709769010016965e-08,5.947430048447444e-10,0.0469310654055753,0.0469318505706695,-0.00017721058778069013,1.946889914908323e-12,0.549999999999995
9.606281470286859e-08,5.441598560640415e-12,0.0469196803760562,0.046920451684972,-0.00017719883768264996,1.951139987424466e-12,0.550499999999995
5.613313501517947e-09,5.04810082624374e-12,0.0469083557199333,0.0469090954069444,-0.00017599112062897005,1.955570037501242e-12,0.550999999999995
1.50233191026361e-08,2.7175209998953065e-10,0.0468969161624749,0.0468977426926631,-0.00017595489331355017,1.9595599014959886e-12,0.551499999999995
1.9834908798754824e-08,1.2996999310121993e-11,0.0468854986060951,0.0468863707391179,-0.00017591070161229,1.9644899856147147e-12,0.551999999999995
8.284840929961845e-08,1.378294006704195e-10,0.0468740782293451,0.0468750405841227,-0.00017593293651904,1.969090038592136e-12,0.552499999999995
2.5306952103343328e-08,1.4396303593677828e-11,0.0468627767956891,0.0468636890958065,-0.00017579329556407,1.97358991128882e-12,0.552999999999994
9.526686099714521e-09,1.8193629935936428e-10,0.0468513863356295,0.0468523463140573,-0.00017567441155210014,1.9781498487858595e-12,0.553499999999994
4.6163827996381634e-08,1.5747025974843787e-09,0.0468400291483979,0.0468410177993158,-0.0001756674286335501,1.982129954961054e-12,0.553999999999994
1.3324751740179108e-07,4.1034300957143444e-11,0.0468287138027485,0.0468297093864888,-0.00017604220802824996,1.986640019158159e-12,0.554499999999994
9.506393700009497e-09,1.4425858008149106e-09,0.0468175273339721,0.0468183906924239,-0.00017765873284810016,1.9902699280316405e-12,0.554999999999994
1.8632604750074e-07,7.880598951182094e-12,0.046806167536364,0.046807024140888,-0.00017764345892154,1.9944998343873754e-12,0.555499999999994
5.290682600356256e-09,9.507091988658622e-10,0.0467951378802699,0.0467957529824317,-0.00017556331401555997,1.998519839202517e-12,0.555999999999994
3.2879738669916447e-07,2.7474966746154905e-12,0.0467838197426347,0.0467844643261294,-0.00017552911149615,2.002210029716789e-12,0.556499999999994
1.1049932899243053e-08,7.014070019240037e-10,0.0467728815929259,0.0467731994417687,-0.0001737568206049301,2.0061899190515486e-12,0.556999999999994
5.574803319668975e-08,1.7234630389495464e-10,0.0467615611515874,0.0467618875044584,-0.0001737890029550001,2.0094199741638175e-12,0.557499999999994
7.01660304996965e-08,2.4674730314533377e-10,0.0467502633426264,0.0467505897712384,-0.0001734500095430401,2.013770010120264e-12,0.557999999999994
1.5070798820016051e-07,3.5462110331563323e-10,0.0467389676890419,0.0467392855006482,-0.00017366746669008,2.01762001203476e-12,0.558499999999994
9.872306539621123e-08,3.2545156014585075e-09,0.0467277772839174,0.0467280217260397,-0.0001750672301032701,2.022199898851773e-12,0.558999999999994
2.1617321810385448e-07,1.4290420236040546e-10,0.046716521275131,0.04671665029501,-0.00017413695696119006,2.0266598729085095e-12,0.559499999999994
4.554918270338604e-08,2.0780255988173124e-09,0.0467054318183981,0.046705354569702,-0.00017774506702659997,2.030219959162083e-12,0.559999999999994
1.2302666470287438e-07,3.6808379955122206e-10,0.0466941165241698,0.0466940197092413,-0.00017801481075135016,2.033790020075643e-12,0.560499999999994
1.1909715470076465e-07,1.515636019466804e-10,0.0466828863943522,0.0466827559087574,-0.00017682402485949002,2.037139987948189e-12,0.560999999999994
7.649450795010893e-09,1.6085098530904673e-11,0.0466717333473393,0.046671555443326,-0.00017892414936388997,2.040729998181723e-12,0.561499999999994
8.074972629446009e-08,4.548242400759239e-09,0.0466604446704979,0.0466603851745527,-0.00017892964027371012,2.0431499374307105e-12,0.561999999999994
1.7947853209882014e-07,6.211101077902015e-12,0.0466492295950652,0.0466491371112856,-0.00017905705860050015,2.045989896601319e-12,0.562499999999993
5.907949249955857e-08,7.619943009906649e-10,0.0466382575459962,0.0466379004060909,-0.00018682644154860016,2.0493398644738647e-12,0.562999999999993
2.434179999927233e-08,5.01221009141517e-11,0.046627146483202,0.0466266364398269,-0.00018831546691450997,2.0523199025651584e-12,0.563499999999993
6.876206519457195e-08,1.7328991991361065e-09,0.046615918614225,0.0466154168426093,-0.00018837588628708014,2.055190002556162e-12,0.563999999999993
1.6786615670422167e-07,2.0801542988113653e-09,0.0466047231697476,0.0466041915166451,-0.00018842275564715004,2.0580399363867574e-12,0.564499999999993
1.5949804690190694e-07,3.017906965996353e-10,0.0465937051428236,0.0465929658876045,-0.00018980706150028008,2.060609929216417e-12,0.564999999999993
1.8106128402139987e-08,1.4421960153887525e-10,0.0465826139504634,0.0465817436808368,-0.00019239689421508008,2.0634498883870256e-12,0.565499999999993
1.0706555040457255e-07,1.8154770048406377e-10,0.0465713450396673,0.0465705761229692,-0.00019239140579941,2.0670999634209153e-12,0.565999999999993
8.969491859661671e-08,2.9272629459287103e-10,0.0465601603829651,0.0465594023279586,-0.0001927819858012201,2.0697198295505093e-12,0.566499999999993
4.063083849925597e-08,3.912513299453302e-09,0.0465489381948226,0.0465482205382102,-0.00019313526459318014,2.0721399856399314e-12,0.566999999999993
1.6612052840259128e-07,5.972509986573726e-11,0.0465376862912023,0.0465370088458826,-0.00019299846336203017,2.0752100125115414e-12,0.567499999999993
3.179304020051177e-08,3.275382048917308e-10,0.0465266689057598,0.0465258366013734,-0.00019822606407911,2.0774499741998964e-12,0.567999999999993
1.0689383801720798e-08,6.064503066394167e-12,0.0465154956261863,0.0465146680054605,-0.00019808310396889008,2.0800800318299117e-12,0.568499999999993
6.59224596993857e-08,1.3292929951225219e-10,0.0465042751130729,0.0465035442278598,-0.0001980687891602001,2.0831398672011003e-12,0.568999999999993
9.303386790115997e-08,2.1033162017625173e-09,0.0464931617161114,0.0464924265583122,-0.0001985932110310101,2.085749975511142e-12,0.569499999999993
2.2446647297835742e-08,3.002262952134238e-10,0.0464821126752244,0.0464813338409779,-0.00019939041279405005,2.0883800331411573e-12,0.569999999999993
2.553874993010963e-07,7.827630210677228e-11,0.0464709379177961,0.0464702595580233,-0.00019940188957173017,2.0906199948295123e-12,0.570499999999993
3.140329010026255e-08,9.454287006049888e-10,0.0464600660295515,0.0464591817209714,-0.00020438999098980012,2.0927500184175774e-12,0.570999999999993
4.2000986501256055e-08,4.801380126817634e-11,0.046448895179954,0.0464480624734646,-0.00020419123981756018,2.0956099269081596e-12,0.571499999999992
6.305952499757739e-08,1.1463101301512069e-11,0.0464377392331151,0.0464370072137531,-0.00020451238799142003,2.0967598317322977e-12,0.571999999999992
1.2449161201910641e-08,3.7653171969243004e-09,0.0464265984148165,0.0464259690788569,-0.00020459406575513007,2.073479842684689e-12,0.572499999999992
5.8120940803207954e-08,1.6091429577702598e-10,0.0464154259617849,0.0464148547350357,-0.00020467854761286003,2.05326988050869e-12,0.572999999999992
2.2398883720020635e-07,1.948408032137472e-10,0.0464043065636,0.0464037431460848,-0.00020470918413197006,2.033549977714655e-12,0.573499999999992
3.9225146103438746e-08,1.7218094033877307e-09,0.0463934625803732,0.0463926675676124,-0.00020940193208415,2.0350700291604795e-12,0.573999999999992
2.2528482530176364e-07,6.453187012533945e-10,0.0463824340476706,0.0463815631462318,-0.0002091124277501901,2.0337199806153006e-12,0.574499999999992
9.410995489844698e-08,2.899473022788257e-10,0.0463715792080101,0.0463704540639892,-0.00021031322360298005,2.048129894849371e-12,0.574999999999992
3.109235859749537e-08,6.552260123360298e-11,0.046360514649389,0.0463593636788232,-0.00021110650048809017,2.0303999367227155e-12,0.575499999999992
3.6411542399250596e-08,2.16124750040958e-09,0.0463493653850274,0.0463483233297097,-0.00021090815218284,2.0388799155945936e-12,0.575999999999992
1.7438659619811725e-07,3.765405973132907e-10,0.0463382310981879,0.0463372032550567,-0.00021073585201704013,2.0403999670404183e-12,0.576499999999992
1.506606180021186e-07,1.9719050003974559e-10,0.0463274029395322,0.0463262584991841,-0.00020953444985462007,2.040429891020379e-12,0.576999999999992
2.6318080999232496e-08,2.0029949920896684e-12,0.0463164874465462,0.046315261976202,-0.00021139321858111007,2.0416398606448727e-12,0.577499999999992
3.500978919962483e-08,1.7635360533008182e-10,0.0463053969152567,0.0463042951339778,-0.00021117155374484014,2.04243002718818e-12,0.577999999999992
1.4628827899043628e-08,1.1588299764220267e-11,0.0462943356407381,0.046293341299144,-0.00021094239766112017,2.0459699472813453e-12,0.578499999999992
7.496030119541475e-08,2.0197219591233662e-10,0.0462832530376207,0.046282391778842,-0.00021094494415882016,2.0489898840125864e-12,0.578999999999992
3.978694740336408e-08,1.6423139931331932e-10,0.0462722105840227,0.0462714223173255,-0.00021102735041383003,2.051029918820335e-12,0.579499999999992
5.7034603297145825e-08,3.7670531971567556e-09,0.046261167520623,0.0462604686338117,-0.00021088315327731015,2.0514299894219823e-12,0.579999999999992
3.1363259100913865e-08,3.405296877811992e-12,0.0462501279949096,0.0462494292202639,-0.00021101960741218002,2.0516299163025886e-12,0.580499999999991
2.304487060969529e-07,7.940707952291959e-10,0.0462391157674705,0.0462384790382994,-0.00021082045288106015,2.050929955380032e-12,0.580999999999991
5.409054389809986e-08,2.0630890051887008e-10,0.046228404433613,0.0462274943093395,-0.00021745481248113007,2.0517498290628655e-12,0.581499999999991
1.2196596770042145e-07,5.111533973867211e-10,0.0462174670828521,0.0462165099319909,-0.00021702772016997016,2.051599992322628e-12,0.581999999999991
2.2092204179924302e-07,1.846554797957367e-09,0.0462065562997116,0.0462055000454654,-0.00021682418456725016,2.051609966982615e-12,0.582499999999991
2.5747430450195896e-07,8.390490385812299e-11,0.0461957336438626,0.0461945210648515,-0.00021467668445848014,2.0521999898048815e-12,0.582999999999991
4.188422580292395e-08,9.801640055151495e-11,0.0461849452118695,0.0461835868048103,-0.00021267040454432998,2.05525982517607e-12,0.583499999999991
6.273355999952823e-08,1.5956429927355131e-10,0.0461739566223646,0.0461726532889363,-0.00021291464815042008,2.058899925549973e-12,0.583999999999991
1.3432762603626802e-08,1.9388084956939444e-09,0.0461629888137306,0.0461617335384852,-0.00021242130128397018,2.062859865564759e-12,0.584499999999991
3.392330169549318e-08,1.823086799579432e-09,0.0461519819247329,0.0461507675001272,-0.00021243319498425004,2.062439845643138e-12,0.584999999999991
2.531037787967261e-07,1.961740006550805e-10,0.0461410236942825,0.0461398012765311,-0.00021218804586778015,2.0629899698254572e-12,0.585499999999991
4.4811067301253615e-08,8.246202332085062e-12,0.0461303231379962,0.0461288898540423,-0.00021577103558140004,2.065280021654181e-12,0.585999999999991
1.1895039897513726e-08,4.783902440852472e-12,0.0461193752101837,0.0461180284050832,-0.00021546951180299,2.0674698932021673e-12,0.586499999999991
2.6645718999296353e-08,1.410462996398465e-10,0.0461083867069231,0.0461071752631678,-0.00021539197390474016,2.0680898400043946e-12,0.586999999999991
8.3572343975713e-09,8.886898161808432e-12,0.0460974156084306,0.0460963034937371,-0.00021547897625672006,2.0689099305276626e-12,0.587499999999991
4.737541110105825e-08,9.473706541474058e-12,0.046086444817902,0.0460854790632944,-0.00021548102440566998,2.069379823749218e-12,0.587999999999991
2.7846822001076355e-09,1.281807021635828e-10,0.0460755488549958,0.0460746678556169,-0.00021573235373876002,2.069249936328954e-12,0.588499999999991
5.757533660250003e-08,1.609281943815155e-10,0.0460647082679519,0.0460638893934651,-0.00021571426462539006,2.0681199808247896e-12,0.588999999999991
6.138900010554948e-08,8.876740315022502e-11,0.0460538832179001,0.046053101987511,-0.00021594685254169009,2.066339937698003e-12,0.58949999999999
3.614386169525918e-08,3.5611276011371373e-09,0.0460430485718439,0.0460422823866097,-0.00021656564478375,2.0644499564709262e-12,0.58999999999999
1.1145258299594119e-08,2.1954939949386798e-10,0.0460321554614235,0.0460314165173839,-0.00021678203585891002,2.0625599752438495e-12,0.59049999999999
2.942235811029259e-07,3.804490056324994e-10,0.0460212414344336,0.0460205386165812,-0.00021682599103826005,2.0606498278563645e-12,0.59099999999999
4.5616497294787006e-08,5.976029393561788e-11,0.0460108079958922,0.0460097157678316,-0.0002215921016100401,2.0589099002099598e-12,0.59149999999999
3.5077460797117155e-08,3.352592023442291e-10,0.0460000430847554,0.0459989658505252,-0.00022133822080042998,2.0571998965435156e-12,0.59199999999999
9.392789619699915e-08,7.170701532555057e-12,0.0459892213625242,0.0459883104566052,-0.00022160225765145009,2.0551000137758457e-12,0.59249999999999
4.450301620273489e-08,2.1371480279919197e-10,0.0459785815146365,0.0459775794799442,-0.00022058958132964998,2.0537798892106274e-12,0.59299999999999
1.2996928602793112e-08,9.550804591640372e-12,0.0459678328718107,0.0459668026510317,-0.00022035700310704003,2.0536198609699685e-12,0.59349999999999
4.67884318997025e-08,1.0676501349671241e-11,0.0459569915303067,0.045956034697012,-0.00022031839825650996,2.0514798627219166e-12,0.59399999999999
2.4253751992886485e-09,6.648397110620152e-12,0.0459461619475302,0.0459452696983529,-0.00022070084021102998,2.049059923472929e-12,0.59449999999999
1.683266689922469e-08,1.466189669674378e-11,0.0459352931663915,0.0459345141065569,-0.00022068515984032,2.0491499122532453e-12,0.59499999999999
4.3608750499579685e-08,1.6448790246537115e-10,0.0459244464958165,0.045923785700376,-0.00022067189455090013,2.0401300006994694e-12,0.59549999999999
6.5701680797281e-08,1.0636498626315216e-11,0.0459137939779006,0.0459132169666341,-0.00022057942274551008,2.0305998636033218e-12,0.59599999999999
4.089139980095746e-08,3.696317203705224e-09,0.0459030797650268,0.0459025434562964,-0.00022064096751828015,2.028439916035296e-12,0.59649999999999
1.5613870860131662e-07,2.9898999942545856e-12,0.0458923688780367,0.0458916765474505,-0.00022078761878914998,2.0271599069504598e-12,0.59699999999999
1.844959685026737e-07,8.799315998064827e-10,0.0458817575334294,0.0458809128859907,-0.00022217500508831,2.023819913737901e-12,0.59749999999999
1.590097098019827e-07,1.1700123994651257e-09,0.0458712622081387,0.0458701928541959,-0.00022556761965722015,2.0212499209082413e-12,0.59799999999999
1.7222789701343277e-08,1.197320020907e-11,0.0458607243127701,0.0458594735588139,-0.00022348119706659003,2.022459890532735e-12,0.598499999999989
1.4972535100632456e-08,6.1037980225719934e-12,0.0458499817525484,0.0458487965399968,-0.00022347678751459,2.0054099440086626e-12,0.598999999999989
4.111743039797444e-08,5.331401986552464e-12,0.0458392379994951,0.0458381927119269,-0.00022354114438510007,2.002019860655735e-12,0.599499999999989
2.227063862977885e-07,2.5123583005659533e-09,0.0458284783862476,0.0458275420001808,-0.00022386227987957006,1.998620019483255e-12,0.599999999999989
4.640831829938463e-08,5.664570201791008e-11,0.0458180112319389,0.0458167779126208,-0.00022142647692261017,1.9959999365132264e-12,0.600499999999989
4.174691250330431e-08,1.4093309852469815e-10,0.0458072788402887,0.0458060621588417,-0.0002210933346705401,1.99294985896159e-12,0.600999999999989
4.613228089811461e-08,6.232001026340583e-12,0.0457965015549599,0.0457953801098865,-0.0002214216681789801,1.9897599193297033e-12,0.601499999999989
1.4309924994959644e-08,8.861300582196918e-12,0.0457857892990164,0.04578477133484,-0.00022107724165291998,1.986969833459029e-12,0.601999999999989
3.435936290346886e-08,2.683614025444925e-10,0.0457750009354753,0.0457741249294868,-0.00022114118111413,1.9841298742884206e-12,0.602499999999989
8.74673489054123e-08,1.8788498534760834e-11,0.0457642776094694,0.0457634362052547,-0.00022112687146279004,1.980769931755888e-12,0.602999999999989
3.1498607701296866e-08,1.185503084588646e-12,0.0457536119491926,0.0457529049725221,-0.00022164760654513004,1.9787298969481393e-12,0.603499999999989
2.6594229901588662e-08,3.7969830959938555e-09,0.0457428788740129,0.0457423212955376,-0.0002218478921995001,1.9754300192159624e-12,0.603999999999989
1.0570067830034668e-07,6.537201335810039e-12,0.045732158766815,0.0457316269190945,-0.00022161968860204013,1.97358991128882e-12,0.604499999999989
1.4133510049807452e-07,1.520763029394523e-10,0.0457216830509142,0.0457209552147406,-0.00022026504400402013,1.9712198453397667e-12,0.604999999999989
9.236207610535674e-08,2.8969630166963967e-10,0.0457113262398991,0.0457103878366783,-0.00022525874150563997,1.9683499621891976e-12,0.605499999999989
3.6188230100042684e-08,1.218849327022653e-11,0.0457008104978911,0.0456998020242174,-0.00022431887831594,1.966309927381449e-12,0.605999999999989
8.44947836003973e-08,7.071697394334109e-12,0.0456902961695101,0.0456893077915188,-0.00022418928808455997,1.965099957756955e-12,0.606499999999989
6.982302880320645e-08,7.204769003621436e-10,0.0456797760575607,0.0456787654765003,-0.00022562939235407,1.9633199146301683e-12,0.606999999999989
8.624809998136751e-09,4.843098144746705e-12,0.0456692393748342,0.0456682164502668,-0.00022573047402639013,1.96058989355985e-12,0.607499999999988
9.92881232023124e-08,1.2094642024007562e-09,0.045658625826149,0.0456576744283856,-0.00022567466517142004,1.958449895311798e-12,0.607999999999988
3.2564894204833994e-08,9.477180151762354e-11,0.0456481585464036,0.045647120524543,-0.00022706774479192005,1.9557500150618745e-12,0.608499999999988
7.728135870133102e-08,1.8493824041621032e-09,0.0456376044968353,0.0456366337299003,-0.00022731888933481,1.9497099247589578e-12,0.608999999999988
1.210706569026998e-07,1.332641011431157e-10,0.0456270414998078,0.0456260703274688,-0.0002273375231625701,1.9475799011708927e-12,0.609499999999988
2.454693739939451e-08,1.546150013576053e-11,0.0456165869558141,0.0456154993492574,-0.00022916453438842003,1.944479950319322e-12,0.609999999999988
9.676305399997087e-08,9.559823974103487e-10,0.0456060248067612,0.045605089086034,-0.00022922782229461004,1.9148098905075184e-12,0.610499999999988
6.982154079904213e-08,1.0752430196214746e-10,0.0455956839039003,0.0455945841453511,-0.00023100432662241004,1.910619882791731e-12,0.610999999999988
1.0813401604692352e-08,1.4803760300940993e-10,0.0455851708802039,0.0455840600798922,-0.00023089901766885,1.906919934457907e-12,0.611499999999988
5.960850440328569e-08,6.076879971450566e-11,0.0455746641524373,0.0455736465046825,-0.00023094101785883,1.9030400085634502e-12,0.611999999999988
2.3856383829512495e-07,2.7180973999341163e-09,0.0455641268689776,0.0455632245443918,-0.00023159494101947014,1.8983399921457256e-12,0.612499999999988
1.0883606897660325e-08,1.857749502842676e-09,0.0455538231189374,0.045552604155887,-0.00023449737917190998,1.8938199532886335e-12,0.612999999999988
9.660140500022951e-08,7.726490280912657e-11,0.0455432659135754,0.0455420696626926,-0.00023448109316705017,1.888839995869973e-12,0.613499999999988
1.6668034510253227e-07,7.085051989541569e-10,0.0455327394147282,0.0455315667927403,-0.00023450552149754012,1.8851398306957146e-12,0.613999999999988
4.1966853298047724e-08,1.9531350148316307e-10,0.0455225076765478,0.0455211177080848,-0.00023797444829364,1.8809099243399796e-12,0.614499999999988
2.8759658800281418e-08,4.7756097687479127e-11,0.0455120290772965,0.0455106382375998,-0.00023770949155042017,1.8768998941848247e-12,0.614999999999988
3.4911582499908e-08,8.862799383280162e-12,0.0455014545366063,0.0455002211682266,-0.00023748939133543,1.8724498947880752e-12,0.615499999999988
2.1210372701252478e-08,1.7340490154893473e-10,0.0454911182735532,0.0454898228492474,-0.00023731757289035009,1.869740039878165e-12,0.615999999999988
6.747175940180483e-08,4.742349568598314e-11,0.0454807052134798,0.0454795477364399,-0.00023728380499951,1.8666099482061993e-12,0.616499999999988
3.042323550028758e-08,1.9489510005854527e-10,0.0454702491739606,0.0454692497263393,-0.0002373459025936601,1.8637899383555645e-12,0.616999999999987
5.596642370375715e-08,2.7824340054216634e-10,0.0454598084235152,0.0454589128384489,-0.00023707377715348,1.8613899484265506e-12,0.617499999999987
5.2332972504121056e-08,1.5142800208201024e-10,0.045449366109811,0.0454484959060141,-0.00023672665047659016,1.8594000037591707e-12,0.617999999999987
3.249900230178904e-08,1.0058069654927948e-10,0.0454389715453881,0.0454380544206687,-0.00023687832035651003,1.8576999747527134e-12,0.618499999999987
7.415906289748309e-08,7.66670060770025e-12,0.0454285108441542,0.0454275964230652,-0.0002371293794869501,1.8558399175055973e-12,0.618999999999987
2.90934049768099e-09,1.5852597012866454e-11,0.0454180727825944,0.0454171537603097,-0.00023777745803567015,1.8523498707123665e-12,0.619499999999987
9.991714509938188e-08,4.6245490076257667e-10,0.0454075361184836,0.0454067309767689,-0.00023775857874015,1.8483398405572116e-12,0.619999999999987
2.751863049932357e-08,5.554120358075565e-11,0.0453971468040415,0.0453962876827046,-0.00023671162698288002,1.84470993168373e-12,0.620499999999987
4.5506351395441236e-08,8.47331996234324e-11,0.0453866618727467,0.0453858492543055,-0.00023650100424557011,1.8419300373134773e-12,0.620999999999987
6.119618810307426e-08,1.5706979467067228e-10,0.0453762685100746,0.0453754709879693,-0.00023608976819792008,1.8385599032805233e-12,0.621499999999987
4.380528120101479e-08,1.6730260232744598e-10,0.0453658597515781,0.0453650638721916,-0.00023641688080606018,1.834509974485421e-12,0.621999999999987
1.548052660990673e-07,5.809175016024959e-10,0.0453554463663079,0.0453546524967869,-0.0002361287396928501,1.8305799584505955e-12,0.622499999999987
2.3666812801192982e-08,1.7781806999073169e-09,0.0453452136973876,0.0453442471731747,-0.00023262400330521012,1.828999842204415e-12,0.622999999999987
2.3591641089976134e-07,3.1142559989150165e-09,0.045334816624016,0.0453337813362888,-0.00023273540626415012,1.827019872197022e-12,0.623499999999987
5.400985159803584e-08,5.532109492722981e-11,0.0453246543296926,0.045323303163869,-0.00023483580822889014,1.825619950351909e-12,0.623999999999987
1.5905410720440383e-07,1.14850004506728e-11,0.0453142484537325,0.0453128635123983,-0.00023472306576184003,1.82238989523964e-12,0.624499999999987
2.4249178900981327e-08,1.8845300320258218e-11,0.0453040386070838,0.0453024855604066,-0.00023966834145133006,1.8172399349203339e-12,0.624999999999987
4.3507127803210643e-08,2.85845298819698e-10,0.0452936506977543,0.0452921090882238,-0.0002397409809141301,1.8139699811681176e-12,0.625499999999987
5.356258780259138e-08,2.0399799904868843e-11,0.0452833041178526,0.0452817484802473,-0.00023984643503893017,1.8107798246957962e-12,0.625999999999986
4.948712439833969e-08,2.0507401332636732e-11,0.0452729343161499,0.0452713869191537,-0.00024026973489541014,1.8055899657365426e-12,0.626499999999986
9.82238523988821e-08,1.5490170257592695e-10,0.04526253119422,0.0452610295103315,-0.00024020256443534017,1.8015998849013615e-12,0.626999999999986
9.262351630123788e-08,2.8242230082353714e-10,0.0452521666856938,0.045250651708714,-0.00024021614227933016,1.7971000122046776e-12,0.627499999999986
6.610477620155875e-08,4.9580096972423604e-11,0.0452418690845487,0.0452403524255278,-0.00024040596651043003,1.7941000247934102e-12,0.627999999999986
2.077467450151138e-08,1.5682959791929463e-10,0.0452315010551436,0.0452300383842027,-0.00024034532096928012,1.7911100120421297e-12,0.628499999999986
2.023803970241378e-08,3.6309982798243823e-12,0.0452210796510621,0.0452196987724858,-0.00024035966116099,1.7877700188295709e-12,0.628999999999986
3.1715396302256504e-08,1.7456179557395757e-10,0.0452106678783501,0.0452093771191607,-0.0002403991878389901,1.7843699608166563e-12,0.629499999999986
8.556831269934673e-08,1.3432530088230976e-10,0.0452002851329203,0.045199099503929,-0.00024018794364765003,1.7813398325849938e-12,0.629999999999986
8.353470610372726e-08,3.9940820095729634e-10,0.0451900274724728,0.0451888214824332,-0.00024078749773321002,1.7780100308728564e-12,0.630499999999986
1.0461227130387218e-07,2.3891529726816074e-10,0.0451797308634783,0.045178472085024,-0.00024082260911247,1.7747199109602319e-12,0.630999999999986
8.301384329945094e-08,4.5586959901422475e-10,0.0451694684015702,0.045168159719492,-0.00024064093652197008,1.771229864167001e-12,0.631499999999986
9.425879190366748e-08,1.7970479965212505e-10,0.0451592345742846,0.0451578602322974,-0.0002393126768121701,1.768350006356445e-12,0.631999999999986
1.926245030148266e-08,2.9861897676841664e-11,0.0451489565884515,0.0451475582077608,-0.00023929855436603006,1.7660198390473392e-12,0.632499999999986
7.642416249842299e-08,6.096300547708822e-11,0.0451385835458023,0.0451372621750696,-0.00023917405389888013,1.7626499218548197e-12,0.632999999999986
2.997780539776285e-08,6.912005690029588e-12,0.0451283562649994,0.0451270763049338,-0.00023988322383844017,1.7602499319258058e-12,0.633499999999986
2.9768621102876924e-08,2.1500269620222667e-10,0.0451180535565882,0.045116852211534,-0.00023974683821204002,1.7571599557342221e-12,0.633999999999986
9.271382169634412e-08,1.0969267993932164e-09,0.0451077470887902,0.0451066154776919,-0.00024002513877030996,1.7556099803084368e-12,0.634499999999986
3.3233351903749764e-08,3.0613540175084e-10,0.0450975357870939,0.0450963311243701,-0.00024328886021905,1.7516099248132688e-12,0.634999999999985
1.3710883059459e-07,9.247459742400821e-11,0.0450872413969402,0.0450860509548151,-0.00024361243428769005,1.7499400366272067e-12,0.635499999999985
9.331838503323642e-09,1.6839015945513403e-09,0.0450770986374819,0.0450758089543099,-0.00024263853162694005,1.7482998555806706e-12,0.635999999999985
4.239655330279257e-08,6.158430015945626e-11,0.0450667963251771,0.04506549845762,-0.00024257905815463013,1.7463500263936726e-12,0.636499999999985
1.5493620510176331e-07,2.413450064797651e-10,0.0450565484155747,0.0450552479450568,-0.00024232185970871002,1.744409955026227e-12,0.636999999999985
3.663746500626175e-09,8.287696917630427e-12,0.0450464262458612,0.0450449804098505,-0.00024392794004075,1.7428298387800467e-12,0.637499999999985
9.203411249769644e-08,3.2539369809736485e-10,0.0450361146079044,0.0450347494828622,-0.00024390427973767018,1.7404998883113754e-12,0.637999999999985
3.693062290005544e-08,1.816764495787826e-09,0.0450259169636256,0.0450245473308743,-0.00024295346365962,1.7386099070842986e-12,0.638499999999985
1.8928251729888323e-07,1.748593006500876e-10,0.0450156605385826,0.0450142714113158,-0.00024328924752162998,1.7366099877569319e-12,0.638999999999985
2.7336880099870786e-08,1.1703819857711295e-10,0.045005626378401,0.0450040396707863,-0.0002449677367600501,1.7367999399775513e-12,0.639499999999985
2.2898579296604105e-08,8.620298919126412e-12,0.0449954080951946,0.0449938714103362,-0.00024484319738181013,1.7362398411352453e-12,0.639999999999985
1.9199295001048888e-08,8.118804240009325e-12,0.0449851716433305,0.0449836928057033,-0.00024479907556113,1.7362298664752585e-12,0.640499999999985
2.9376091399690996e-08,4.2937403632592464e-11,0.0449749146832252,0.0449735815224584,-0.00024483297472875014,1.733010002863411e-12,0.640999999999985
7.143275401744198e-09,8.599697343125712e-12,0.0449647420328881,0.0449634317352074,-0.0002446165758306,1.7291799502688887e-12,0.641499999999985
6.4187693007977664e-09,7.024096582153305e-12,0.044954525584305,0.0449532864039246,-0.00024461554444947997,1.724899953772785e-12,0.641999999999985
7.815907750174933e-08,1.7845350197553955e-10,0.0449442984467288,0.0449431307361648,-0.00024462607055694,1.7204898530159829e-12,0.642499999999985
3.006657760262765e-08,2.559229980714228e-10,0.0449341571246933,0.0449329541126753,-0.00024465227903003013,1.7183299054479573e-12,0.642999999999985
5.893022540087722e-08,3.624240005328794e-10,0.0449239702249951,0.0449227790090528,-0.00024492887592674015,1.7147398952144233e-12,0.643499999999985
1.3781237789833867e-07,2.7205970115629086e-10,0.0449138480052468,0.0449126368309675,-0.0002445831447513401,1.710789929859624e-12,0.643999999999984
2.2742643802919904e-08,4.5463979803095356e-12,0.0449038350528357,0.0449025273000533,-0.00024396297461780998,1.7071099308457738e-12,0.644499999999984
1.2391260210270483e-07,2.2852049419430642e-10,0.0448936854151025,0.0448924420570985,-0.00024396192249444,1.7028099850296963e-12,0.644999999999984
5.007475810392403e-08,2.7831020127377926e-10,0.0448836336059184,0.0448823149640453,-0.00024318785234666,1.696589917166147e-12,0.645499999999984
1.534936332966974e-07,7.488365968977284e-10,0.044873488826596,0.0448721965834503,-0.00024283422669424013,1.6958899562435903e-12,0.645999999999984
5.69870716032872e-08,1.4969550599097659e-10,0.0448634896783042,0.0448620240090787,-0.00024220929575837998,1.6929699829526523e-12,0.646499999999984
4.0921407803984344e-08,1.0857670318387136e-10,0.0448534298542859,0.0448518716730728,-0.0002424355189523501,1.691160015845905e-12,0.646999999999984
9.777615599809719e-08,2.7118219475541494e-10,0.0448433167895488,0.0448418385324507,-0.00024264453481055,1.6898800067610686e-12,0.647499999999984
8.268446759912562e-08,1.677964989177383e-10,0.0448332440402883,0.0448317548693892,-0.00024232341405384006,1.6894699614994346e-12,0.647999999999984
1.6994799699465712e-08,1.648009020915886e-10,0.0448231557549588,0.0448216980230563,-0.00024189069676681008,1.6862800218675478e-12,0.648499999999984
2.6869337602097865e-08,3.840310014435744e-11,0.0448129814334425,0.0448115973638596,-0.00024189023126175001,1.7057999977809768e-12,0.648999999999984
8.631012571314045e-13,9.429956815409923e-14,0.0448028362234405,0.044801514201741,-0.00024167949450618997,1.7275898593627215e-12,0.649499999999984
2.3713703001249087e-08,4.9993301165507376e-11,0.0447927307746551,0.0447914420250543,-0.00024167949450772997,1.7237899475885943e-12,0.649999999999984
1.1912691701143618e-08,2.698213499852109e-09,0.0447826561023595,0.0447814819174714,-0.00024153757237590015,1.715999954979286e-12,0.650499999999984
3.9548564804980924e-08,5.217070525587175e-11,0.0447726898633479,0.0447715045833751,-0.0002416187288736501,1.7179998743066527e-12,0.650999999999984
1.2470815699550108e-07,7.597200646358715e-12,0.0447626721903685,0.0447614607406333,-0.00024140754093882012,1.7195199257524774e-12,0.651499999999984
3.891452520637939e-08,1.5423981536422104e-12,0.0447528039259549,0.0447514069064215,-0.0002461252656355201,1.7196500300131756e-12,0.651999999999984
1.5822211402172215e-08,1.0335197975219756e-11,0.0447428082694561,0.0447413539337239,-0.00024648051224379,1.719959894994072e-12,0.652499999999984
1.2060627399557156e-08,1.26846096126787e-10,0.0447327492456252,0.0447313561423705,-0.0002464263114631,1.718800015509947e-12,0.652999999999983
4.697968300493294e-08,6.449396572349997e-12,0.0447227280209176,0.0447213265373048,-0.00024650845558702003,1.717829871406007e-12,0.653499999999983
1.5589938799631664e-07,1.8417856961772117e-09,0.0447127319226933,0.0447113319418063,-0.00024674580230688004,1.718909953610237e-12,0.653999999999983
1.4927022639471543e-07,1.8049262015540357e-09,0.0447028462133959,0.0447012374547663,-0.00024885399940121006,1.7177999474260464e-12,0.654499999999983
5.765057105311389e-09,5.915504197595567e-12,0.0446929539135817,0.0446911015867283,-0.00025174316041769607,1.7182099926876804e-12,0.654999999999983
8.884996159641556e-08,2.676426996695014e-10,0.044682857183114,0.0446810517168774,-0.0002517058963437341,1.7187798493495388e-12,0.655499999999983
7.502151698479675e-09,1.6424014925853214e-12,0.0446729142925262,0.0446710372813195,-0.000250577444369082,1.7188900042902633e-12,0.655999999999983
1.3069986699865144e-07,7.143697994260734e-10,0.0446628452306971,0.0446610642659219,-0.00025058466545879407,1.7167899046821589e-12,0.656499999999983
4.7625143301255335e-08,2.4233320211619613e-10,0.0446529672802499,0.0446510571635984,-0.00024898459969318015,1.716249972000261e-12,0.656999999999983
3.4097111301090166e-08,7.888290021185185e-11,0.0446429559389673,0.0446410162319245,-0.0002487079083583401,1.7153498673566636e-12,0.657499999999983
5.235578429824139e-08,4.319049978773748e-11,0.044632960020677,0.0446310334540937,-0.00024843765447149003,1.7160699944396285e-12,0.657999999999983
6.73422205985097e-08,4.511897799819309e-12,0.0446229682322624,0.0446210977963662,-0.00024831189192446004,1.7174998402647024e-12,0.658499999999983
1.463312282040663e-07,6.37085599553e-10,0.0446130386966844,0.0446111546137768,-0.0002505827474215581,1.7185499984889718e-12,0.658999999999983
2.5230681502397267e-08,8.679749974316309e-11,0.0446031779643395,0.0446012067645512,-0.00024915718338002,1.7183598294279179e-12,0.659499999999983
3.2892929803518545e-08,1.303408103670023e-09,0.0445931279582252,0.0445912394551173,-0.0002494200376025801,1.7194999764325036e-12,0.659999999999983
7.697732919836886e-08,2.4095598988305156e-09,0.0445830805400226,0.044581242687892,-0.0002497441683639201,1.7189799930705796e-12,0.660499999999983
9.912591400484949e-09,1.4150179639127458e-10,0.0445731006231473,0.0445711564656711,-0.00024911245768742,1.7192300100915547e-12,0.660999999999983
2.6114117160358497e-07,2.6437600025852603e-10,0.0445630533365511,0.0445611720367323,-0.00024904884692173996,1.719319998871871e-12,0.661499999999983
8.84902941963861e-08,1.7267649810026597e-10,0.0445533636059093,0.044551187920277,-0.0002473030578611301,1.7180399897870346e-12,0.661999999999982
2.1215553404341225e-08,1.3777999574582367e-11,0.0445434391369045,0.0445412411767031,-0.00024706717116818,1.7183099561279835e-12,0.662499999999982
1.824043399656361e-08,1.3872060444786172e-10,0.0445334127278384,0.044531305936207,-0.00024703729735861004,1.7149998868953853e-12,0.662999999999982
1.0751540470421705e-07,1.4350360483250668e-10,0.0445233784576361,0.0445213664746618,-0.00024707321586641003,1.7123399052854094e-12,0.663499999999982
1.6590866902532753e-08,5.420698612201846e-12,0.0445134537459271,0.0445115288699232,-0.00024675277374779005,1.7093999826744977e-12,0.663999999999982
2.0383327029721565e-07,8.944391963194853e-10,0.044503529231742,0.0445016723796864,-0.00024678478227248,1.7074798606270258e-12,0.664499999999982
1.857986409864454e-08,1.3075998617217977e-12,0.0444938198457223,0.0444917511723855,-0.00024462708157510006,1.7056200202203442e-12,0.664999999999982
2.479618979589482e-08,1.3390619862940767e-10,0.0444838698274674,0.044481963588793,-0.00024466927553566014,1.7032798782512515e-12,0.665499999999982
3.9490380500384337e-08,6.152549997251455e-11,0.0444739834659853,0.0444720874026139,-0.00024460571806776015,1.7002699161799972e-12,0.665999999999982
6.522807294295774e-09,1.32425501120359e-10,0.0444640636207056,0.0444622039432878,-0.0002442860294230001,1.6977198726703113e-12,0.666499999999982
1.77745208704283e-07,1.423863797700431e-09,0.0444541254229311,0.044452321546389,-0.00024429812701911007,1.6956100152426545e-12,0.666999999999982
2.0468390200117925e-07,4.7087218985053525e-09,0.0444444592764812,0.0444424099341435,-0.00024209754181367003,1.6965699678461732e-12,0.667499999999982
3.1137428349592433e-07,8.965193934451499e-10,0.0444347557830531,0.04443231782172,-0.00024299742981240009,1.6963598494651455e-12,0.667999999999982
2.222402354992714e-07,1.6357714002768198e-09,0.044425138430229,0.0444223259540648,-0.00023961681306932997,1.6943200314978313e-12,0.668499999999982
1.647922130004753e-08,3.4486996591809316e-12,0.0444154399160674,0.044412396313889,-0.00024467086597741,1.6940700144768561e-12,0.668999999999982
3.46479359786267e-09,8.714001742404776e-13,0.0444054920601048,0.0444025111053699,-0.00024461586804995017,1.6929198928122835e-12,0.669499999999982
2.3921057995535122e-08,1.451125296314526e-09,0.0443956457610788,0.0443928172861895,-0.00024459290484203015,1.6910700270655887e-12,0.669999999999982
3.25185376057191e-08,2.0716520165997565e-10,0.0443858564102956,0.0443830195979268,-0.00024828687000715997,1.6897999926407392e-12,0.670499999999982
8.953283110041399e-08,1.9644599835721976e-10,0.0443759847464555,0.0443731642748682,-0.00024856930411424,1.6865198473881016e-12,0.670999999999982
1.571169520181437e-08,6.825900955576003e-12,0.0443661574917898,0.044363322119412,-0.00024840545079460015,1.6848200352220788e-12,0.671499999999981
2.3902998302904876e-08,1.2846099184393722e-11,0.044356234102081,0.0443535040692362,-0.00024846759277591,1.6821199381317209e-12,0.671999999999981
5.2326242894196184e-08,3.252886987548109e-10,0.0443464517372382,0.0443438247198307,-0.00024847545135235,1.6783399756775674e-12,0.672499999999981
8.494764409949784e-08,4.474847020707884e-10,0.0443366612126654,0.0443341088171404,-0.00024810771007387016,1.675760008187921e-12,0.672999999999981
5.1854106702942104e-08,1.0559310370528152e-10,0.044326929923799,0.0443243024568426,-0.00024847376344881017,1.6785999673585295e-12,0.673499999999981
6.848758739991245e-08,4.0127610262397084e-10,0.0443171261974519,0.0443145105869202,-0.00024829864820208,1.6827299102739612e-12,0.673999999999981
1.435746698960627e-07,2.342638999452973e-10,0.0443072997369425,0.0443046780414333,-0.00024893223330069007,1.6857799878255975e-12,0.674499999999981
1.582757130219603e-08,8.434794529499356e-12,0.0442975297181063,0.0442948686419562,-0.00024951626896340014,1.6887199104365092e-12,0.674999999999981
7.084955769981471e-08,2.770859999778885e-10,0.0442876338124814,0.0442850889089435,-0.00024962363272222014,1.6730798604175368e-12,0.675499999999981
2.174830260326388e-08,1.2105899616088323e-11,0.0442777995154081,0.0442752870639802,-0.000250309812975834,1.6759399857485535e-12,0.675999999999981
4.157382439695656e-08,8.118219985142616e-11,0.0442679384288345,0.0442655218731726,-0.000250378535310518,1.6791099760604666e-12,0.676499999999981
1.5854658300118452e-07,1.4253083019388768e-09,0.0442581039291539,0.0442557591047365,-0.0002506863034747631,1.6677698718575718e-12,0.676999999999981
1.455218567938954e-07,2.1682707018744196e-09,0.0442484065627692,0.0442459222003333,-0.00025232456662137716,1.6677100238976506e-12,0.677499999999981
1.6152834329818955e-07,2.9542199936338776e-10,0.0442387426506863,0.0442360812646066,-0.00025400411019964016,1.6690800217628032e-12,0.677999999999981
2.6828438796921983e-08,1.880251995767246e-10,0.0442290334443461,0.0442262690082173,-0.00025408405248080303,1.6726299165159553e-12,0.678499999999981
7.37138299983231e-08,4.065213998760697e-10,0.0442192040004083,0.0442164906125351,-0.00025383871080548017,1.6742898300420306e-12,0.678999999999981
1.1527674759898021e-07,7.925000933273196e-12,0.0442094018995189,0.044206724655143,-0.00025451557227991906,1.6758799209481978e-12,0.679499999999981
1.2877279999962132e-07,6.984920974950626e-10,0.0441996669353073,0.0441969931876591,-0.0002538013442307781,1.6774099470540094e-12,0.679999999999981
2.768093294996943e-07,5.236223697691056e-09,0.0441899733789673,0.0441872273687609,-0.0002529702872684891,1.6801200188043541e-12,0.68049999999998
5.14940660042984e-08,2.313106026163858e-10,0.0441805195348505,0.0441774194977476,-0.0002605728050464721,1.6870998955503813e-12,0.68099999999998
1.2210361879927412e-07,1.9142128993010488e-09,0.0441707974868997,0.0441676451533753,-0.00026112220302433316,1.6905498268632302e-12,0.68149999999998
1.4020867220021493e-07,1.5859001056828248e-09,0.0441610893863523,0.0441578656975502,-0.0002613748648786741,1.694039873656461e-12,0.68199999999998
5.940801439674459e-08,1.0613485021404578e-09,0.0441514275297663,0.0441480529605408,-0.0002631631872793321,1.6937699073155121e-12,0.68249999999998
1.064748324994258e-07,6.161099408430459e-12,0.0441416831192084,0.0441382965521667,-0.000262901109933285,1.6946398711387145e-12,0.68299999999998
2.116295366033638e-07,3.8453639578106547e-10,0.0441320174925973,0.0441285829747754,-0.00026454576417841015,1.6978300276110359e-12,0.68349999999998
1.3216170250546222e-07,8.236073004153077e-10,0.0441224157775793,0.0441188443451365,-0.000263039808290591,1.7014699111445042e-12,0.68399999999998
4.213757729548684e-08,9.240400111742986e-12,0.0441129135250886,0.0441092765054218,-0.00026222698928956103,1.7083699906106364e-12,0.68449999999998
2.1177158310292654e-07,4.530143697667466e-09,0.044103220402699,0.0440997053487577,-0.0002625827139177601,1.7149899122353984e-12,0.68499999999998
3.120586510030332e-08,3.162990008798161e-11,0.0440936985388441,0.0440898925053625,-0.00026134274119720313,1.7210599265182758e-12,0.68549999999998
3.584298473024994e-07,1.683016018216854e-10,0.0440839308011467,0.0440801790355875,-0.0002616564901674792,1.7273799578221283e-12,0.68599999999998
3.917311600099005e-08,4.034599043745146e-12,0.0440745309844573,0.0440705063682678,-0.00025809956076367304,1.7320498334194578e-12,0.68649999999998
7.543538300958108e-09,2.617365900403623e-09,0.0440647698398733,0.0440608678800469,-0.00025795857515255706,1.7368699794378939e-12,0.68699999999998
4.721740690105669e-08,1.4091096345314469e-11,0.0440549764593856,0.0440511556553417,-0.0002579649157075901,1.7395499103678436e-12,0.68749999999998
1.3547246219963727e-07,7.581497929454173e-12,0.0440452341520084,0.0440414930404073,-0.00025822115172781813,1.7427999148000861e-12,0.68799999999998
6.91252685994237e-08,2.678290020319274e-10,0.044035683878307,0.0440318612543874,-0.0002627245815059441,1.745879916331683e-12,0.68849999999998
3.551339169960421e-08,1.0014709894701213e-10,0.0440260605728699,0.0440222328669176,-0.00026336417561668014,1.743369988302379e-12,0.68899999999998
4.4218375003235444e-08,1.3159397183049037e-11,0.0440163695689505,0.044012611512929,-0.00026361004952045203,1.7456498486306815e-12,0.689499999999979
4.718041849566257e-08,1.6968639687808817e-10,0.044006714773256,0.0440030537097795,-0.000263939440969464,1.7454798457300358e-12,0.689999999999979
1.320619440192683e-08,1.4198960063271926e-10,0.0439970958604203,0.0439934904177392,-0.000263699862621568,1.7443900057062534e-12,0.690499999999979
4.584817949598863e-08,6.251560380476917e-11,0.0439873942330575,0.0439838889175733,-0.00026372314251622603,1.7433099235020233e-12,0.690999999999979
9.445687910308864e-08,2.1518929693709055e-10,0.043977725108287,0.0439743277174492,-0.0002634263842641361,1.7396999639485156e-12,0.691499999999979
3.653817340354415e-08,1.6938069696825764e-10,0.0439681548526175,0.0439647608009785,-0.00026334226071360713,1.7373099486794885e-12,0.691999999999979
4.057017603809054e-09,2.0262860139785843e-10,0.0439585374710035,0.0439552179159126,-0.00026308646271249315,1.7339599808069428e-12,0.692499999999979
1.0026974969767899e-07,1.3699701095770678e-11,0.0439488611581941,0.0439456346618456,-0.0002631140574825871,1.7307399003546609e-12,0.692999999999979
4.1148164799109654e-08,1.5494130284343655e-10,0.0439392872251498,0.0439360876088544,-0.000263547995739088,1.7236700348283174e-12,0.693499999999979
6.296572739594719e-08,1.9880130180949251e-10,0.043929657510682,0.0439265180665876,-0.0002638496495823751,1.7185699478089456e-12,0.693999999999979
6.771979100400616e-08,1.6707379923985854e-10,0.0439200608891059,0.0439169475526958,-0.00026341506272729615,1.7135800157302983e-12,0.694499999999979
3.8414354495974745e-08,1.216709372142688e-11,0.0439104700101861,0.0439073753588986,-0.00026293912007514515,1.7083099258102807e-12,0.694999999999979
1.0915762720109523e-07,3.9841459992251416e-10,0.0439008645048422,0.0438978499410988,-0.0002632059391902322,1.6913198272461294e-12,0.695499999999979
6.41945159945978e-08,1.479504990742342e-10,0.0438913653917609,0.0438883184621594,-0.000262284029577346,1.6873000392714221e-12,0.695999999999979
7.197892260002448e-08,1.0543289852282811e-10,0.0438817959798709,0.0438788413812493,-0.000262412753420105,1.6800699286639853e-12,0.696499999999979
2.845743640039755e-08,3.980092019850723e-10,0.0438723299416291,0.0438693477200621,-0.000262492309664482,1.6705400084082722e-12,0.696999999999979
8.793592710248932e-08,1.7317169920261222e-10,0.0438627607522532,0.0438599368072518,-0.00026274055949392517,1.6733099281185382e-12,0.697499999999979
9.887563520022402e-08,2.3017780043099734e-10,0.0438533918275584,0.0438504766355663,-0.00026257294896898605,1.6661199329914833e-12,0.697999999999979
1.0148375299834367e-08,1.48865995919234e-10,0.0438439206129745,0.0438409632873018,-0.00026350414443425114,1.6586898955034401e-12,0.698499999999978
3.9634442998426334e-08,1.4895420313854046e-10,0.0438343650759515,0.0438314431750349,-0.00026348768011118,1.652079948538665e-12,0.698999999999978
4.03020560049705e-08,1.1172500424816434e-11,0.0438248124289595,0.0438219259231466,-0.00026381960445623115,1.6489598315266862e-12,0.699499999999978
9.39562136981209e-08,7.81301398578016e-10,0.0438152831496691,0.0438124788695473,-0.000264073783504352,1.646619906398028e-12,0.699999999999978
8.980265910063512e-08,1.915122019302551e-10,0.0438058269075012,0.0438029878482113,-0.0002628344532372821,1.6428499186038614e-12,0.700499999999978
1.5734539630246624e-07,6.504297100917711e-12,0.0437963488185233,0.0437935343182611,-0.00026284390008183113,1.6396400296520008e-12,0.700999999999978
3.5593763401953193e-08,1.0353450041744594e-10,0.0437869180942011,0.0437840921228501,-0.00026349009035353207,1.6352399035551857e-12,0.701499999999978
3.3395744294950624e-08,4.7076897935482975e-11,0.0437773814179003,0.0437746912245573,-0.00026368716810711403,1.6314898650809928e-12,0.701999999999978
4.614282320125618e-08,1.726871978746658e-10,0.0437679428127061,0.0437652707878277,-0.0002634791130583761,1.6291798639322952e-12,0.702499999999978
4.823468603698533e-09,1.362388951653415e-10,0.0437584996275036,0.0437558039919745,-0.00026326400861038,1.6247198898755588e-12,0.702999999999978
4.1892500024509616e-09,7.830500137195884e-12,0.0437489978095253,0.0437463526933375,-0.00026323303482070804,1.6190399715343418e-12,0.703499999999978
4.7721663100352973e-08,1.195315027513466e-10,0.0437395524576037,0.0437369360245249,-0.00026326193038061813,1.6148300144985805e-12,0.703999999999978
3.736853280283947e-08,1.1741018990374386e-09,0.0437301074681008,0.0437275412016616,-0.00026356601459222003,1.6119798638275507e-12,0.704499999999978
1.5600347229999256e-07,9.9071029158182e-12,0.0437206917689854,0.043718106023726,-0.0002633603233336871,1.6074999404508405e-12,0.704999999999978
6.811762169600666e-08,1.8957100472727362e-10,0.043711495334126,0.0437087383145684,-0.00026151418997861814,1.6021700025709018e-12,0.705499999999978
3.621817689508644e-08,1.081034983752005e-10,0.0437021430901911,0.0436993342607422,-0.00026102859338224,1.5976098482334278e-12,0.705999999999978
3.442585920498953e-08,6.935569479837866e-11,0.0436926970368481,0.0436899113513278,-0.0002612749650151051,1.5923698991338053e-12,0.706499999999978
2.6159934302105725e-08,1.490002565773807e-12,0.0436832680553773,0.0436804964149793,-0.00026111202300820404,1.5867498287525095e-12,0.706999999999978
8.506268309865783e-08,9.736762021650414e-10,0.0436738187514948,0.0436711805093926,-0.0002608721539642091,1.5803799241487226e-12,0.707499999999977
6.137298905195543e-09,2.4830970613010095e-12,0.0436645426054441,0.0436618704129989,-0.00026236038088245806,1.5750599609287708e-12,0.707999999999977
3.229635996138125e-09,2.363306009223187e-10,0.0436551384451629,0.0436525090002954,-0.00026236651115569805,1.5687299549649314e-12,0.708499999999977
9.21939320996934e-08,4.1943497286478504e-11,0.0436457209716747,0.0436431343232609,-0.0002623455284422561,1.5638098455061922e-12,0.708999999999977
7.744180820223878e-08,1.9323141003946276e-09,0.0436364077577922,0.0436337776739113,-0.000261179452201919,1.5591599192288363e-12,0.709499999999977
9.908134201985774e-09,1.8626110376285254e-10,0.043627123752243,0.043624317514037,-0.000261008500392579,1.5551800298940766e-12,0.709999999999977
1.6097075779958336e-07,4.2060036009594626e-12,0.0436177354397421,0.0436149346561423,-0.00026099226565476797,1.5498800159940984e-12,0.710499999999977
3.063499229988276e-08,1.630582058265162e-10,0.0436085557823121,0.043605620088266,-0.00026302157571488505,1.5450199713357149e-12,0.710999999999977
7.56709545024492e-08,3.208499022022693e-10,0.0435991625947327,0.0435962554121605,-0.00026333556047373704,1.5404999324786228e-12,0.711499999999977
2.402211570010082e-07,2.3787025960064767e-09,0.0435898142983905,0.0435868956228134,-0.00026316518596684597,1.5368398827847463e-12,0.711999999999977
1.666512733991543e-07,1.3372456961202595e-09,0.0435807093962739,0.0435774488388744,-0.00026099688419478997,1.5323300354280756e-12,0.712499999999977
3.77209332935724e-08,1.6447320588808267e-10,0.0435714833715273,0.0435680203706925,-0.0002628028123401571,1.5275998781899558e-12,0.712999999999977
6.957218050274161e-08,1.9360429925896483e-10,0.0435620978293124,0.0435586487616301,-0.00026261534983269504,1.5238899551961449e-12,0.713499999999977
4.2130204096213486e-08,6.281017372877784e-13,0.0435527003450386,0.043549317759992,-0.00026265925459911517,1.5202398801622552e-12,0.713999999999977
7.116660705186462e-09,3.1633300145994525e-11,0.043543332707789,0.043540041618636,-0.00026239433395289615,1.5149298916022902e-12,0.714499999999977
8.92953076966907e-08,1.0669339717273019e-10,0.043533941901845,0.0435307988715571,-0.00026240302573279613,1.5098098552629446e-12,0.714999999999977
6.174665530267465e-08,9.913763004965048e-10,0.0435246115249774,0.0435215015048521,-0.000262224980141783,1.5047800245443499e-12,0.715499999999977
2.8957491240294564e-07,4.892612009976816e-10,0.0435153299457991,0.0435121569243538,-0.0002618079697610631,1.4993299570636998e-12,0.715999999999977
2.994482502238771e-09,5.952904835737627e-12,0.0435063663023343,0.043502838062939,-0.0002587894139778101,1.494420039105382e-12,0.716499999999976
1.824439149755719e-08,1.3570439910681742e-10,0.0434970054009315,0.0434935344268336,-0.0002587698008762571,1.4880598923211474e-12,0.716999999999976
1.2978429102250555e-08,5.363799682189807e-12,0.0434876273648396,0.0434842546997723,-0.0002588109052009031,1.4819098639179407e-12,0.717499999999976
6.488177994867783e-09,1.338749944235218e-11,0.0434782666318877,0.0434750017189941,-0.00025872575694702417,1.4759298384153796e-12,0.717999999999976
6.534187699941407e-08,3.27788976517418e-11,0.0434688957889329,0.0434658119692206,-0.000258732065542816,1.4701499566338594e-12,0.718499999999976
4.402378259854567e-08,1.7238059590862775e-10,0.0434596716029417,0.0434565799064766,-0.00025882553389381204,1.4640398268706e-12,0.718999999999976
2.6158128996200958e-09,2.7139956948474264e-12,0.0434504000477019,0.0434473117678496,-0.000258540058885173,1.4579999534081178e-12,0.719499999999976
8.829729140208409e-08,2.9487039893139055e-10,0.0434410621897175,0.0434380569473446,-0.00025852319215638204,1.4514199304233033e-12,0.719999999999976
1.5826253994821737e-08,4.5487988376002875e-12,0.0434318436810562,0.0434288170072766,-0.00025791485395251497,1.4445799157575268e-12,0.720499999999976
2.2134088700775933e-08,1.0724705845621685e-11,0.0434225794398942,0.0434196287096543,-0.0002578590657537391,1.4358299705446997e-12,0.720999999999976
9.680538703982222e-09,1.1729499316270875e-11,0.0434133085544104,0.0434104282905573,-0.00025787694065057304,1.4283498429162877e-12,0.721499999999976
4.2294563400158136e-08,5.038550063285463e-10,0.0434040175303781,0.0434012046592482,-0.0002578143006468751,1.4210999998293117e-12,0.721999999999976
1.1969375229847756e-07,4.541759954235225e-10,0.0433947650844149,0.0433920066524095,-0.000257543624561031,1.4123398631160633e-12,0.722499999999976
6.070143130504357e-08,1.9546496365929755e-11,0.0433857626625689,0.0433827834730941,-0.00025681572950516903,1.3991900086468556e-12,0.722999999999976
1.1287975489743252e-07,1.0734287972380407e-09,0.0433765986351202,0.0433736229216546,-0.00025685735892397006,1.3892999164294428e-12,0.723499999999976
9.947500496931827e-09,9.804504430555028e-12,0.0433674695193173,0.0433644144386714,-0.0002586573784358031,1.3805798951965764e-12,0.723999999999976
4.6860260304038004e-08,1.111728001323975e-10,0.0433582294701525,0.0433552241252283,-0.0002586396264816391,1.3706798283191768e-12,0.724499999999976
4.872918929477166e-08,6.803574995051243e-10,0.0433490036096079,0.0433460466446577,-0.000259018677582785,1.3617299562257434e-12,0.724999999999976
1.8017376830076204e-07,1.438216976068496e-10,0.0433398033175246,0.0433368628484447,-0.00025882461262753415,1.3544499723183723e-12,0.725499999999975
1.889086530260098e-08,5.772694822159252e-12,0.0433307652783825,0.0433276594553034,-0.0002558994248899921,1.3456898356051239e-12,0.725999999999975
1.9992913803668078e-08,6.038639727146133e-11,0.0433216146053433,0.043318504758467,-0.000255943688452329,1.3387099588590967e-12,0.726499999999975
6.97123963971924e-08,5.708898631606729e-12,0.0433124227151632,0.0433093433045955,-0.0002560800086597421,1.3306799238888e-12,0.726999999999975
1.4488553398694926e-08,8.113301697143527e-12,0.0433033030433919,0.043300211161525,-0.00025624508604448317,1.3239799881437087e-12,0.727499999999975
4.54626932974711e-08,1.0180040144192049e-10,0.0432940964132415,0.0432910831211711,-0.000256254276807398,1.3172399369182353e-12,0.727999999999975
6.737224403363662e-09,8.979594845470729e-12,0.0432849253187357,0.0432819602540527,-0.00025605254877443203,1.310229919351813e-12,0.728499999999975
4.1623897800713294e-08,1.2459019926858161e-10,0.0432757644403358,0.0432728144627162,-0.00025609772560425815,1.3033799300260496e-12,0.728999999999975
4.6528552302693704e-08,1.0851839565839683e-10,0.0432666086514592,0.0432636733653293,-0.00025641168644996806,1.2972799917632116e-12,0.729499999999975
1.3728530298684483e-08,6.555289644438744e-11,0.0432575366073934,0.0432545938276422,-0.000256697219036023,1.290969935119346e-12,0.729999999999975
3.879330610218057e-08,8.078449714732372e-11,0.0432484786152856,0.0432455620281514,-0.000256716799259576,1.28603985100062e-12,0.730499999999975
4.27879962017208e-08,9.679701484799352e-12,0.0432393802955725,0.043236469708171,-0.000256470558401012,1.2836999258719617e-12,0.730999999999975
2.0463944149645696e-07,1.0232002745080848e-11,0.0432302683120436,0.0432273636971595,-0.0002561338890928991,1.2777398496893744e-12,0.731499999999975
1.809990109874482e-08,5.274588960046955e-10,0.0432213394744146,0.0432182538079969,-0.0002534637382415651,1.271709950886879e-12,0.731999999999975
2.3869607901350065e-08,5.999797880740232e-12,0.0432122151377901,0.043209149783688,-0.0002534551639156971,1.2666499793478891e-12,0.732499999999975
1.073411709517913e-08,3.5677988341475952e-12,0.0432030909279558,0.0432000508032583,-0.00025345768946878297,1.2602399592637203e-12,0.732999999999975
1.1411597201915757e-08,3.7876021763416645e-12,0.0431939648758347,0.0431909842972557,-0.000253497208762482,1.2535098826982338e-12,0.733499999999975
7.669178000990762e-09,8.959798181162881e-12,0.0431848592304091,0.0431819030249363,-0.000253530038319034,1.2469998991737619e-12,0.733999999999975
1.1312328319912357e-07,1.301172898593439e-09,0.043175788751406,0.0431728710101234,-0.0002535356514949381,1.2394798729054024e-12,0.734499999999975
3.2223697044031496e-09,1.333622934307499e-10,0.0431668265393246,0.0431637359586854,-0.000255368822302125,1.234089870225108e-12,0.734999999999974
1.8564743999027744e-08,2.474753402204044e-09,0.0431577147971081,0.0431546522240938,-0.000255347536058878,1.2279999066222569e-12,0.735499999999974
3.922207399836841e-08,1.6433805705151627e-11,0.0431486283196071,0.0431455227594937,-0.00025533887250487903,1.222799856162582e-12,0.735999999999974
2.4958258110219234e-07,2.985662966858982e-10,0.0431395747841548,0.0431364457753853,-0.00025506853206326997,1.217899912864251e-12,0.736499999999974
3.1621683799221145e-08,4.739829362332415e-11,0.0431307989660098,0.0431273639997122,-0.00026021707649013116,1.2115898562203853e-12,0.736999999999974
3.770308910217013e-08,9.16697273645184e-13,0.0431217678017089,0.0431183144902005,-0.000260009576257558,1.2087598717097636e-12,0.737499999999974
1.007289359561403e-08,1.208159960963684e-11,0.0431127705943388,0.0431093754078573,-0.0002598278962332901,1.201289935581773e-12,0.737999999999974
3.845241039468483e-08,1.1325099885661771e-10,0.0431037719035712,0.0431003714413834,-0.000259818344824952,1.194109915114705e-12,0.738499999999974
2.0550547603914726e-08,1.27561988749747e-11,0.0430947496962679,0.0430913403959607,-0.000259999699141183,1.1857999391434726e-12,0.738999999999974
2.1542318005829397e-08,1.2498994894638571e-11,0.0430856802941794,0.0430823154227884,-0.0002599755063785081,1.1811599875261036e-12,0.739499999999974
1.0611273980332125e-07,2.33957603290591e-10,0.0430766132057291,0.0430732975576084,-0.00025994337514643703,1.175489827004439e-12,0.739999999999974
5.2078453799397906e-08,1.1564699892163688e-10,0.0430676564790896,0.0430642893730242,-0.00025901236357822317,1.1678598626357894e-12,0.740499999999974
3.320036559562034e-08,5.475660203035915e-11,0.0430586495584866,0.0430552686885027,-0.0002587113101640251,1.1591198920829493e-12,0.740999999999974
1.0259267790163618e-07,1.3149680996860091e-09,0.0430496533265609,0.0430462755941873,-0.00025842436044435204,1.1526599986988462e-12,0.741499999999974
1.2355318594614584e-08,9.643993936769846e-12,0.0430407068345357,0.0430372306936448,-0.00026004330729777615,1.1465398942756e-12,0.741999999999974
6.816656589886394e-08,1.9253715982658903e-09,0.0430316471023836,0.0430282419619311,-0.000259963371491795,1.1400498600711018e-12,0.742499999999974
1.7627260699704106e-08,1.1166439994880761e-10,0.0430227964660355,0.0430192622159354,-0.00026376665046607306,1.1343799163898716e-12,0.742999999999974
6.09986261987383e-08,1.4054400004903655e-10,0.0430137969013757,0.0430102813472537,-0.00026375981573257797,1.1293800096512374e-12,0.743499999999974
1.471651746021152e-07,2.8893318987366357e-09,0.0430048461095042,0.0430013609182908,-0.00026435084393751796,1.125440018956425e-12,0.743999999999973
1.6878395020514247e-07,4.9501694410203356e-11,0.0429960406044371,0.042992310025682,-0.00026568659647275097,1.1217899439225354e-12,0.744499999999973
1.1265988142383776e-12,4.8448703382497627e-11,0.0429871997606149,0.0429833361082233,-0.000266450646556023,1.1175600375668004e-12,0.744999999999973
1.280134009906675e-08,2.792880995916569e-10,0.0429781861170739,0.0429744248493602,-0.00026645064656015817,1.1134298778109342e-12,0.745499999999973
4.971132309961046e-08,8.386059902054654e-11,0.0429691865759028,0.0429655778494606,-0.00026653827838245703,1.1091598559748173e-12,0.745999999999973
7.851776839817859e-08,8.400139611675073e-11,0.0429602311077401,0.0429566779991536,-0.000266211136704293,1.104539853677422e-12,0.746499999999973
3.625610450058714e-08,1.6959094961688237e-09,0.0429513750318465,0.0429477532645138,-0.000266143145279969,1.0981198589332664e-12,0.746999999999973
2.2284486119600322e-07,2.097703954984098e-12,0.0429424900979201,0.0429387938527015,-0.0002659609728066061,1.0942900231791786e-12,0.747499999999973
6.9430452012686494e-09,7.091903453382287e-12,0.0429338062012054,0.0429298688187094,-0.0002646016684826381,1.0889900092792004e-12,0.747999999999973
2.5493782501717632e-08,1.1580000847111194e-11,0.0429248296478092,0.0429209690235892,-0.00026461234912063714,1.086779971570806e-12,0.748499999999973
1.4739597098412105e-08,1.6926800239236428e-10,0.0429158466774336,0.0429120637262319,-0.00026466893862231813,1.0833599642379177e-12,0.748999999999973
5.86826582049671e-08,1.7255769729773718e-10,0.0429068611732266,0.0429031631705255,-0.0002646796758302881,1.0795800017837642e-12,0.749499999999973
2.8123964102011456e-08,4.307249001911373e-10,0.0428979469809478,0.042894262933021,-0.00026478628031974716,1.0765899890324837e-12,0.749999999999973
6.20517008054211e-08,6.365480365033704e-11,0.042888987289474,0.0428853401921122,-0.00026455128382025096,1.0744599654444187e-12,0.750499999999973
3.81059730991673e-08,1.1372789515684545e-10,0.0428800924739052,0.0428764709859397,-0.00026456965000689215,1.0720799248353785e-12,0.750999999999973
4.108629159810251e-08,5.7634036432219204e-12,0.0428711549159203,0.0428676185490437,-0.00026437973961357104,1.069609895446022e-12,0.751499999999973
8.50441886982023e-08,3.0582919530175445e-10,0.0428622735880267,0.0428587830522292,-0.0002646698414518931,1.0664899952744777e-12,0.751999999999973
4.162053000855703e-09,1.9415025143132425e-12,0.0428534415499929,0.0428500147039274,-0.00026349937147913016,1.0663299670338189e-12,0.752499999999973
7.830630796568094e-09,1.4862529956749526e-10,0.0428446725963516,0.0428412330673557,-0.00026352771393303416,1.063400019082894e-12,0.752999999999972
6.894079859764979e-08,1.4383570029474768e-10,0.0428358114531973,0.0428323864178128,-0.00026358091763400006,1.0600199103899532e-12,0.753499999999972
2.8987154197801512e-08,1.0585900211967925e-11,0.0428269808563946,0.0428235188211861,-0.0002635919010126511,1.0549599388509634e-12,0.753999999999972
1.5801265169923528e-07,6.101743971198559e-10,0.0428180894381968,0.0428146725398293,-0.00026356495569255806,1.0522999572409875e-12,0.754499999999972
5.362981610190776e-08,1.2778701707905071e-11,0.0428093434064904,0.0428058078354379,-0.00026262363745613,1.050390026693937e-12,0.754999999999972
1.992017661933687e-13,1.9191419980968405e-10,0.0428004799002193,0.0427969605207476,-0.00026236209024896014,1.0468900052407193e-12,0.755499999999972
1.311536690362658e-08,9.150201429886096e-12,0.0427915635473183,0.0427880970445429,-0.0002623620902535331,1.0446899421923117e-12,0.755999999999972
4.398492520207853e-08,1.375528996261366e-10,0.0427826921804565,0.0427792729076173,-0.0002623775942359641,1.0423699663836272e-12,0.756499999999972
1.0389973029850674e-07,2.4434050616140013e-10,0.0427739397287267,0.0427705519828149,-0.00026259556361864613,1.0416799801210574e-12,0.756999999999972
4.593685500042799e-08,1.1133170080279697e-10,0.0427652166594921,0.0427617496511335,-0.00026221155348706417,1.0409698276980794e-12,0.757499999999972
5.586259069906285e-08,1.391529946825898e-11,0.0427563898495215,0.0427529621794776,-0.00026253530562571803,1.0392398747116616e-12,0.757999999999972
4.084271650051097e-08,1.586066972203426e-10,0.0427475646818471,0.0427441954278925,-0.000262944998688498,1.037900017666904e-12,0.758499999999972
1.9782473700824532e-08,5.1761026020891165e-12,0.0427387770057894,0.0427354188993267,-0.0002626274069700951,1.036399915541053e-12,0.758999999999972
2.83901802969333e-08,1.7593398959903084e-11,0.0427299554763626,0.042726699805912,-0.00026271796181004804,1.0361900140004598e-12,0.759499999999972
1.7050023280035242e-07,1.0392832011651976e-09,0.0427211390162709,0.0427179295319825,-0.0002627481564104581,1.0338800128517622e-12,0.759999999999972
5.6818612294284865e-08,1.7784260175623956e-10,0.0427125456574801,0.0427091492250029,-0.000261013252834519,1.0350199430159135e-12,0.760499999999972
1.212205369971464e-07,2.3045079733385876e-10,0.0427038763979385,0.0427003791140771,-0.000260589297393862,1.0334500182701545e-12,0.760999999999972
1.1428310200956027e-08,3.6004969838909773e-10,0.0426952107003039,0.0426915817670163,-0.00025967799184698306,1.0334099027897725e-12,0.761499999999972
5.191163840456703e-08,2.843335983326867e-10,0.042686429286819,0.0426827979771815,-0.00025971702097215806,1.0346198724142663e-12,0.761999999999971
2.1041386839837362e-07,4.06221202509105e-10,0.0426778160534757,0.042674212577144,-0.000259432547455145,1.0370298370032671e-12,0.762499999999971
4.168834229906215e-08,1.1098630348094218e-10,0.0426692827771658,0.0426654905846955,-0.0002578463748256251,1.0371300172840048e-12,0.762999999999971
1.055521181014818e-07,3.0983580284749124e-10,0.0426605082676315,0.0426567971121753,-0.000258136622612305,1.0372798540242423e-12,0.763499999999971
3.738047755982854e-07,1.0712601014595258e-09,0.0426518492009336,0.0426480751122825,-0.00025690099370294806,1.0364198648610268e-12,0.763999999999971
9.116126280239722e-08,3.851731197879182e-09,0.0426434660534947,0.042639359344597,-0.000251931384991415,1.035250010716915e-12,0.764499999999971
1.9781378299277286e-08,4.687299159922276e-12,0.0426348253806217,0.0426304951193299,-0.00025342079321981803,1.036960014383359e-12,0.764999999999971
1.9610873579906096e-07,2.781226984827079e-10,0.0426260480328376,0.0426217433324131,-0.0002533939605669541,1.040249917455549e-12,0.765499999999971
4.088944279695417e-08,6.709739708288254e-11,0.0426175181544277,0.0426130406602317,-0.00025405243597981003,1.0407699008174731e-12,0.765999999999971
1.6304213201756568e-08,1.0831800734134589e-11,0.0426088019633439,0.0426043500716206,-0.0002539000137206061,1.0493498431296544e-12,0.766499999999971
3.306557029569834e-08,1.1628710494537842e-10,0.042600036146028,0.0425957094471939,-0.00025395751687843217,1.056219998615826e-12,0.766999999999971
4.513930799976418e-08,3.6214017895552786e-12,0.0425912753589526,0.0425870434641651,-0.00025422858293353413,1.06169001541645e-12,0.767499999999971
1.1980271295841671e-08,1.4549040444622463e-10,0.0425825699851746,0.0425783783108647,-0.00025449779272550006,1.0590400084664608e-12,0.767999999999971
3.686399809715857e-08,3.401379872203236e-11,0.0425738390421305,0.042569701950694,-0.000254534994469831,1.0563000127361555e-12,0.768499999999971
2.54091876011886e-08,1.402958027529877e-10,0.0425651384019896,0.0425610551251393,-0.0002543068013423121,1.0539900115874579e-12,0.768999999999971
2.2610385785881704e-13,2.5332028141811236e-12,0.0425564871943502,0.0425524280766624,-0.000254402627018678,1.0516498696183652e-12,0.769499999999971
2.7599857899129887e-08,4.7072401532233243e-11,0.0425477659228769,0.0425437828149892,-0.000254402627022945,1.0516398949583783e-12,0.769999999999971
1.5088074840213794e-07,5.683572015802163e-10,0.0425390748783576,0.0425351373319051,-0.0002542102707425481,1.048749845647401e-12,0.770499999999971
1.0300356260289911e-07,2.8727620282609223e-10,0.0425305588951962,0.0425265164742325,-0.00025344882630468513,1.046239917618097e-12,0.77099999999997
1.020854865987908e-07,6.895073956236786e-10,0.042522044028522,0.0425178727306276,-0.00025216098668744504,1.040519883796498e-12,0.77149999999997
7.842647559846982e-08,2.0001895972843187e-11,0.0425135781808644,0.0425092645162369,-0.000250700277468593,1.035760019418852e-12,0.77199999999997
2.3985319605457356e-08,4.905395534215984e-12,0.0425049856742838,0.0425006452093899,-0.00025142173956589305,1.0299599714769236e-12,0.77249999999997
7.184881749972005e-08,3.3377440394888325e-10,0.0424963632138682,0.0424920893058979,-0.0002513194003057231,1.0298398418762122e-12,0.77299999999997
4.1850012399979875e-08,3.72309696961004e-10,0.0424877149064394,0.042483433060435,-0.00025187258483729403,1.0302299378178725e-12,0.77349999999997
1.5005109800514393e-08,1.291002998948798e-10,0.0424790612662168,0.0424749184848393,-0.00025171490703640204,1.0258599525414525e-12,0.77399999999997
7.068952650318705e-08,1.489754014594169e-10,0.0424703871845094,0.0424663608693673,-0.000251777023107709,1.0203699864208549e-12,0.77449999999997
8.692105120389204e-08,8.962280223512309e-11,0.0424617493140355,0.042457770674921,-0.00025193741162892304,1.0145198483385576e-12,0.77499999999997
5.587220919950342e-08,6.009599970435708e-10,0.0424532553823186,0.0424491919624418,-0.0002517840892745831,1.014530039838979e-12,0.77549999999997
1.0285141920085561e-07,4.792603813807972e-12,0.0424446533139691,0.0424406034180426,-0.0002522686353436431,1.0121198584095437e-12,0.77599999999997
5.993380899904643e-08,7.70244978909318e-11,0.0424361624234358,0.042432014776823,-0.00025119675519859005,1.0103899054231258e-12,0.77649999999997
7.97276070163555e-09,4.555900101621546e-11,0.0424275657265201,0.042423426421178,-0.000250737531247065,1.0091998851186057e-12,0.77699999999997
3.2597512099330483e-08,3.8523004231016955e-12,0.0424189585300324,0.0424148829367345,-0.0002507920138852301,1.0057998271056912e-12,0.77749999999997
1.2057564099943185e-08,2.3207540056358056e-10,0.0424103518516224,0.0424063734708023,-0.00025057697395054496,1.0032699497564135e-12,0.77799999999997
8.242010289538637e-08,8.64670141043078e-12,0.0424017585175711,0.0423978252712574,-0.00025049864709648603,1.0075200222725567e-12,0.77849999999997
1.2768005000496352e-08,1.649980152507169e-11,0.0423932537006945,0.0423892764488602,-0.00024938334155601,1.007600036392886e-12,0.77899999999997
4.331650910183171e-08,3.8599189816634905e-10,0.0423847085631485,0.0423807439385467,-0.0002492999588696401,1.0094598767995677e-12,0.77949999999997
4.567183201076297e-09,2.7981939682009127e-10,0.0423762031065661,0.0423722611098983,-0.00024963587987197997,1.0101498630621375e-12,0.779999999999969
1.1132042789657737e-07,2.2072607006040634e-09,0.0423676154966824,0.0423637405775319,-0.0002496674364707101,1.0107199365644304e-12,0.780499999999969
1.157984209979035e-07,1.4437210454909533e-10,0.042359266657451,0.0423551700430295,-0.00025367363526126703,1.0109799282453924e-12,0.780999999999969
3.599456099845355e-08,1.4657199759460227e-10,0.0423508252246254,0.0423466465588338,-0.000254578946894753,1.0110798916856956e-12,0.781499999999969
1.789679090341556e-08,5.198509678283614e-11,0.0423423023349341,0.0423381107874845,-0.0002549294426798141,1.0092599499189614e-12,0.781999999999969
7.583888919637793e-08,1.408354960430458e-10,0.0423337504703499,0.0423296105012419,-0.000254924901654661,1.0083299212954033e-12,0.782499999999969
2.006252056985236e-07,5.7242596981921245e-09,0.04232524068087,0.0423210805965734,-0.00025495943169916613,1.0072498390911733e-12,0.782999999999969
5.0785517798079827e-08,1.103653002321181e-10,0.0423169454611962,0.0423123632622049,-0.0002526434105629251,1.0072298897711995e-12,0.783499999999969
6.192669930321637e-08,4.140798814944446e-12,0.0423084098444054,0.0423037663338899,-0.0002530555869549281,1.0070798361905275e-12,0.783999999999969
1.6737138090056058e-07,2.104498603161531e-09,0.0422998689800567,0.0422952474604982,-0.0002530962693831041,1.0074098673318321e-12,0.784499999999969
4.570600670161795e-08,7.366119519902625e-11,0.0422914929822798,0.0422866730061523,-0.00025658577193087397,1.005890032726442e-12,0.784999999999969
3.3635616396299195e-08,1.42850800632921e-10,0.0422829489251339,0.0422781993536952,-0.0002563739322185331,1.0040399501393127e-12,0.785499999999969
1.1355744550245461e-07,4.0092980324590854e-10,0.042274365851422,0.042269714112362,-0.00025676196900846905,1.0032599750964266e-12,0.785999999999969
9.271501690000239e-08,1.1984239989271117e-10,0.0422658940674632,0.0422612164231964,-0.000258905345793485,1.0032400257764529e-12,0.786499999999969
3.82856718966762e-08,6.543800223912655e-12,0.0422573959273905,0.0422527331093564,-0.000259231092762939,1.0023800366132374e-12,0.786999999999969
3.840889930412095e-08,3.9844405552713624e-11,0.0422488288109784,0.0422442781391159,-0.0002595622873361081,1.0022200083725785e-12,0.787499999999969
2.1510616100839375e-08,1.4766270151067573e-10,0.0422402805718968,0.042235822621615,-0.0002593829668656631,1.0018099631109445e-12,0.787999999999969
4.198142959654927e-08,2.06299000105048e-09,0.042231737465289,0.0422273651435009,-0.000259292155175093,1.0002298468647641e-12,0.788499999999969
1.533982180168536e-08,5.782009593335857e-11,0.0422232402704667,0.0422188478286659,-0.000259070005718152,1.0007298809067144e-12,0.788999999999969
7.021836710002782e-08,1.377059993812324e-10,0.0422147595758857,0.0422103881401846,-0.0002591285463519101,1.000009970664184e-12,0.789499999999968
1.049875688954871e-07,1.0801297356533013e-11,0.0422063042999918,0.0422019325613588,-0.00025979164995427,1.0006199428064244e-12,0.789999999999968
5.124587129645697e-08,8.398400030973363e-12,0.0421979161658986,0.0421935260493341,-0.00026183647142790896,9.999698551838021e-13,0.790499999999968
5.501673119856498e-08,2.6463180258229357e-10,0.0421894652023295,0.0421851382337114,-0.0002615458896774211,9.98819950359664e-13,0.790999999999968
1.3729989367661233e-13,1.205077010402178e-10,0.0421810485843207,0.0421767490296016,-0.00026138625062728906,9.972899242538524e-13,0.791499999999968
1.517899149011681e-07,1.5561840011057981e-09,0.0421725667815612,0.0421683521601752,-0.000261386250627234,9.96159968749688e-13,0.791999999999968
9.523199379773972e-08,2.290108699898319e-09,0.0421642503164518,0.042159864227585,-0.00026270027476923714,9.94959973785181e-13,0.792499999999968
7.416305299046133e-09,8.505501858380171e-12,0.0421558830270132,0.0421513539528797,-0.00026169775830724596,9.950699118854711e-13,0.792999999999968
6.372933390036417e-08,4.725749652711997e-11,0.0421474094821243,0.0421429243495821,-0.000261706212837072,9.936498238799496e-13,0.793499999999968
7.903286504407081e-09,8.029799047903907e-12,0.0421390126919127,0.0421345314844842,-0.00026176972602705707,9.914300283520028e-13,0.793999999999968
1.0651397670119467e-07,1.015170031370971e-10,0.0421305762021753,0.0421261728618317,-0.0002618237546415281,9.897499486655192e-13,0.794499999999968
3.6104973198669565e-08,7.588103756450693e-12,0.0421222801229673,0.0421178694951611,-0.00026390700943688017,9.872799192761628e-13,0.794999999999968
3.3000389094983706e-08,2.265730700279356e-09,0.0421138640991252,0.0421095248868443,-0.000263609429845842,9.844499347655411e-13,0.795499999999968
4.033487370491695e-08,2.167586402035404e-09,0.0421054643658821,0.0421011160087301,-0.00026339238234736003,9.801300396294899e-13,0.795999999999968
1.946096630026095e-07,3.5154969907358335e-10,0.0420970896258641,0.0420927102782203,-0.00026377490466638915,9.784599346029932e-13,0.796499999999968
8.173487620055653e-08,2.8417460051777255e-10,0.0420890006270039,0.0420843053890313,-0.0002679201490596761,9.771198607178011e-13,0.796999999999968
1.0302020689995084e-07,1.613566988356574e-10,0.0420806927328502,0.0420759276226752,-0.000267980437838271,9.759500065736892e-13,0.797499999999968
4.743675570406669e-08,3.883295976447876e-10,0.042072412853899,0.0420676212756485,-0.00027000358658404,9.73429887043964e-13,0.797999999999968
1.0978310810427772e-07,1.2471099847255473e-10,0.0420640655064357,0.0420592479203592,-0.00026974163067414614,9.703299361923934e-13,0.798499999999967
1.0708941899917335e-08,3.5857983249343306e-12,0.0420557616580195,0.0420509072849502,-0.00026989132225273705,9.678100335031026e-13,0.798999999999967
4.09367870157773e-09,2.6427239008253167e-09,0.042047369285694,0.0420426203234246,-0.00026993135884829,9.634298567262611e-13,0.799499999999967
1.5139309940404022e-07,2.5461369818069457e-10,0.0420389477782627,0.0420342894858871,-0.000269959258953682,9.604899341153494e-13,0.799999999999967
3.4630932295443007e-08,1.6136952885048572e-12,0.0420307716120274,0.0420259283363807,-0.000274867818629291,9.563099010595488e-13,0.800499999999967
1.4064351495923777e-08,6.775399685743366e-12,0.0420224388581025,0.0420176548487118,-0.00027458136077114904,9.52029904563445e-13,0.800999999999967
6.703293990023562e-08,1.0528750093996564e-10,0.0420140481208841,0.0420093647631197,-0.00027455200521700907,9.47809972867697e-13,0.801499999999967
5.198873290201966e-08,1.898173007663928e-10,0.042005713110554,0.0420010573249832,-0.00027469311974272605,9.437799933925684e-13,0.801999999999967
1.1654539480016046e-07,1.2255880338374325e-10,0.0419973912417736,0.0419927456918322,-0.00027445779146960804,9.396298843167283e-13,0.802499999999967
9.280656305954427e-09,2.1578119846488164e-10,0.0419891558001837,0.04198447121047,-0.00027397646729696403,9.361198882035238e-13,0.802999999999967
7.284728060358292e-08,3.8064729840359135e-10,0.041980896123388,0.0419762169242401,-0.0002739161175776731,9.319600213081314e-13,0.803499999999967
1.0248056290379504e-07,2.0382438029042937e-09,0.0419726272054062,0.041967977013196,-0.00027356786378586906,9.296398286590124e-13,0.803999999999967
1.0003617510051521e-07,1.5741558959114776e-09,0.0419643816015451,0.0419596434501401,-0.0002727065023109031,9.279098756725945e-13,0.804499999999967
5.487573379731048e-08,1.9921292046531924e-09,0.0419561342365478,0.0419513134103198,-0.0002744735194591991,9.298798710200007e-13,0.804999999999967
1.4041207080373042e-07,2.8941830182427353e-10,0.0419478814101466,0.0419430177176638,-0.0002740607385911571,9.291998594174178e-13,0.805499999999967
6.697070020073026e-08,2.478459035226699e-10,0.0419397002326238,0.0419347235765595,-0.00027656066462181507,9.27199940090051e-13,0.805999999999967
2.1304765100010892e-07,6.2733499020528605e-09,0.0419313891329524,0.0419264505662036,-0.00027717839382617306,9.283199209342285e-13,0.806499999999967
1.5391353239829764e-07,6.647300765383335e-12,0.0419233237116906,0.04191808449824,-0.00028570619130755405,9.246299472603914e-13,0.806999999999967
6.184787099128286e-09,4.1295501740368223e-11,0.0419152043427124,0.0419098444044794,-0.0002878547065795951,9.225198729923e-13,0.807499999999966
3.3013535301329444e-08,8.031006415443187e-13,0.0419068493097662,0.0419016093264363,-0.000287814238319116,9.20649841085197e-13,0.807999999999966
1.4281282870176604e-07,1.3261704026601429e-09,0.0418985780379196,0.0418934747535618,-0.0002875984766853901,9.18979952899135e-13,0.808499999999966
3.5517099303272737e-08,3.8796299506316245e-11,0.0418905155396285,0.0418852803372921,-0.00028568416530213203,9.174599014533102e-13,0.808999999999966
7.748245697825062e-09,7.002294577507229e-12,0.041882280872424,0.0418770477326988,-0.0002855131873641711,9.162200078488558e-13,0.809499999999966
8.666911090193796e-08,8.401770251742491e-11,0.0418739707877199,0.041868843229824,-0.0002855244880148361,9.152800045653109e-13,0.809999999999966
1.4060343299371336e-08,3.934140513361939e-11,0.0418657360799638,0.0418606443812239,-0.0002854460887418321,9.148799339636637e-13,0.810499999999966
5.782124979508696e-08,3.064136694375108e-09,0.0418574338715773,0.0418524564287082,-0.00028541059590793806,9.129700034166133e-13,0.810999999999966
2.3481386930007675e-07,1.3067699700108903e-10,0.0418491993539483,0.041844158715624,-0.00028496250541138303,9.106799515878894e-13,0.811499999999966
4.3389308701513585e-08,1.311536018677728e-10,0.0418412152926484,0.0418359223375224,-0.00028241709113189107,9.086900069205095e-13,0.811999999999966
3.148599360403015e-08,1.6679659736729135e-10,0.0418329602343102,0.0418277205083994,-0.0002826756997901011,9.070799666943685e-13,0.812499999999966
5.381232959927873e-08,2.178765799720761e-09,0.0418247060903046,0.0418195794395673,-0.0002825409554879411,9.046298866249858e-13,0.812999999999966
1.1425789260555153e-07,3.98372240056899e-09,0.0418164647279762,0.0418113508496542,-0.0002826868990390741,9.018699415747067e-13,0.813499999999966
3.7071966198232165e-08,3.801105263878668e-12,0.041808399195275,0.0418030412443389,-0.0002864035855249011,8.999298702072611e-13,0.813999999999966
1.0466992320101731e-07,1.2576009678078037e-10,0.0418001503948161,0.0417948545143092,-0.0002867169482999491,8.975699957586292e-13,0.814499999999966
3.774523799765506e-08,8.122100214613681e-12,0.0417920362957971,0.0417867317585429,-0.0002888135198364821,8.937698671440675e-13,0.814999999999966
5.355492910252835e-08,3.344360205437269e-11,0.0417837780000492,0.041778606318262,-0.0002891361091907391,8.912098489743947e-13,0.815499999999966
9.749601397046614e-09,7.306204252710558e-12,0.0417755448150518,0.0417705482687868,-0.0002892330048669021,8.885598420244056e-13,0.815999999999966
3.1705566991280243e-09,8.427009090539173e-13,0.0417672813195901,0.0417624644946894,-0.00028922062928217907,8.851398346915174e-13,0.816499999999965
1.40179951049757e-08,9.51290435313723e-12,0.0417591124590771,0.0417544149314224,-0.0002891996384160641,8.839298650670235e-13,0.816999999999965
4.722241050275633e-08,2.686011968400237e-10,0.0417509658648213,0.041746347491811,-0.00028916239315416204,8.819598697196174e-13,0.817499999999965
1.4824854399630993e-08,1.1653095155494952e-11,0.0417428881378993,0.0417383315375003,-0.0002895043146924801,8.824698784215546e-13,0.817999999999965
7.066361801255638e-09,6.579942007922668e-10,0.0417347912326691,0.0417302672116,-0.00028940783298476004,8.807399254351367e-13,0.818499999999965
1.438648030011036e-07,4.027195243949677e-12,0.0417266480531072,0.0417221670037624,-0.0002894123599596111,8.782399720658196e-13,0.818999999999965
1.5017299299924236e-08,6.314102019011614e-12,0.0417186931960154,0.0417140837879593,-0.00028830530591357907,8.761099484777546e-13,0.819499999999965
1.4014944101081728e-08,6.333270019531767e-11,0.0417105697982251,0.0417060104689452,-0.0002883673651268891,8.790299217686925e-13,0.819999999999965
3.0385917497433024e-08,1.3211501337373477e-11,0.0417024305292321,0.0416979385231949,-0.00028837901215334307,8.822098867405925e-13,0.820499999999965
5.1501365602724114e-08,1.622552994740012e-10,0.041694321032476,0.0416898714705129,-0.0002881220635429821,8.851799501718993e-13,0.820999999999965
3.896576770273663e-08,1.4284499971761733e-10,0.0416862166947588,0.0416818212695392,-0.0002884909057260011,8.891598395066591e-13,0.821499999999965
6.584819129545894e-08,2.2468841995304523e-09,0.0416781430833529,0.0416737555792961,-0.00028833653298448005,8.911400263544866e-13,0.821999999999965
9.80061979974356e-08,2.359792999895305e-09,0.0416700752044385,0.0416655838317477,-0.00028798274152057703,8.937399431641069e-13,0.822499999999965
8.444074560409742e-08,8.23859730436638e-12,0.041662032823761,0.0416574058757489,-0.000288251280996497,8.958099019518162e-13,0.822999999999965
1.2491641489947858e-07,5.9832971910367405e-12,0.0416540202636475,0.0416493166637077,-0.000286961854733512,8.978200127796043e-13,0.823499999999965
1.0701090360359933e-07,8.594500111591685e-12,0.0416460677086312,0.0416413647226736,-0.00028872826606412107,9.016498485336921e-13,0.823999999999965
2.062321020207536e-08,9.424010183334275e-11,0.0416381457968684,0.0416336233751008,-0.00029071236893904906,9.071699554746848e-13,0.824499999999965
1.1235551100607921e-08,3.84570153499908e-12,0.0416300983018901,0.0416258806023989,-0.00029068852193059704,9.10449883886888e-13,0.824999999999965
1.3806371802760342e-08,4.306298373446538e-12,0.0416219833197211,0.0416179999381993,-0.00029061457130304504,9.1507986084427e-13,0.825499999999964
1.135177679634225e-08,2.586768993451116e-10,0.0416138789254918,0.0416100536103219,-0.0002906304803441301,9.160298387878019e-13,0.825999999999964
3.3540105796869835e-08,7.34540206437373e-12,0.0416060421603256,0.041602025577492,-0.0002906666023709851,9.192499192400838e-13,0.826499999999964
7.4239173974977035e-09,6.424999421383859e-12,0.0415983185582787,0.0415941839377494,-0.0002909206974216381,9.213998921481226e-13,0.826999999999964
1.136124617023837e-07,2.247958999501698e-09,0.0415903942297648,0.0415862757208497,-0.00029092787162145607,9.25890007025254e-13,0.827499999999964
3.668032400039323e-08,1.5974015027397925e-09,0.0415825564223765,0.04157821706405,-0.00029335701499718205,9.285400139752431e-13,0.827999999999964
3.6261372703128014e-08,3.3172978253226404e-12,0.0415745372435763,0.0415701278397305,-0.0002931659636004381,9.36469868664802e-13,0.828499999999964
1.7828859519980478e-07,7.179112027078105e-10,0.0415665614285609,0.0415621792282159,-0.00029341829237293905,9.374998607286633e-13,0.828999999999964
1.4937864890179897e-07,1.8746530022761831e-10,0.041558785791522,0.0415542179010184,-0.00029419754354876205,9.383698245518657e-13,0.829499999999964
3.0229778957835407e-09,1.981405997608654e-09,0.0415509295831466,0.0415462281808799,-0.0002932263096732151,9.40260022619377e-13,0.829999999999964
6.317817760614908e-08,3.991890151766597e-11,0.0415428893623291,0.0415381871309925,-0.00029320649248782305,9.425799984280614e-13,0.830499999999964
1.9231177601775062e-08,6.084001358264146e-12,0.0415348976893878,0.0415302307217597,-0.0002933394409443161,9.44479954315125e-13,0.830999999999964
1.0037643669719154e-07,1.3114270086544977e-10,0.041526909579341,0.0415222915190966,-0.0002933162305736771,9.439400216332272e-13,0.831499999999964
1.977953403009547e-07,1.866785698245721e-09,0.0415190009845201,0.0415143386253187,-0.0002953249691224661,9.44479954315125e-13,0.831999999999964
3.4578483902591994e-08,1.2665779536291666e-10,0.0415112420355925,0.041506326680519,-0.000293032180206908,9.464300003425574e-13,0.832499999999964
5.904853109944819e-08,1.724218962051438e-10,0.0415032527289193,0.0414984414597287,-0.0002932758056538071,9.441399485138335e-13,0.832999999999964
1.2473938190010747e-07,3.6477740272822246e-10,0.041495306560442,0.0414905302167455,-0.000293372043382232,9.426699872083777e-13,0.833499999999964
5.785016299331147e-09,2.6286239851458504e-10,0.0414874008954013,0.0414826099224642,-0.00029277541757913707,9.433098833305786e-13,0.833999999999964
3.6200179395762255e-08,8.655992589368111e-13,0.0414794019079922,0.0414746768026259,-0.0002927376078483881,9.4563983379925e-13,0.834499999999963
3.0281299100154424e-08,1.3136500220944924e-10,0.0414714747211038,0.0414667910744112,-0.0002930775142167321,9.469499837044815e-13,0.834999999999963
3.7345703501889815e-08,8.256000050277379e-12,0.0414635266354239,0.0414588978135858,-0.0002933919366126291,9.454899970590125e-13,0.835499999999963
7.913525609803962e-08,1.3072589538642987e-10,0.0414556011723481,0.0414510044599606,-0.00029370558029074103,9.438699821728846e-13,0.835999999999963
1.5171106697298153e-08,7.564100040768906e-11,0.04144767849921,0.0414430933236627,-0.00029415278155875803,9.463400115622411e-13,0.836499999999963
8.04200628035101e-08,3.658513977877753e-10,0.0414396948087939,0.041435215079493,-0.000294215439332686,9.45789887379922e-13,0.836999999999963
1.2738858259919716e-07,2.2080714062733264e-09,0.0414317913275157,0.0414272883198606,-0.00029426301721372406,9.464499496625312e-13,0.837499999999963
3.1895849017526956e-09,1.121401582704351e-12,0.0414239228128973,0.0414192918509813,-0.0002953524397960771,9.470399724847978e-13,0.837999999999963
8.351765239805742e-08,7.105328964085444e-10,0.0414159436286407,0.041411391332667,-0.0002953318212460431,9.476698939470118e-13,0.838499999999963
1.8161139700434425e-07,2.3322717992990682e-09,0.0414080786177417,0.0414034901138829,-0.00029474696066921304,9.488798635715057e-13,0.838999999999963
1.8313641839823314e-07,3.437339995970845e-11,0.0414003428788827,0.0413954874990909,-0.0002989555047651541,9.517200395825487e-13,0.839499999999963
5.818929095513514e-09,5.12379028094756e-11,0.0413925689782533,0.0413876131628058,-0.0002961623042964141,9.517898622024568e-13,0.839999999999963
3.527414999676681e-08,1.985751979516337e-10,0.0413846138936019,0.0413797865250532,-0.0002961244623490751,8.995798897459828e-13,0.840499999999963
2.362585450194077e-08,3.5484419569353776e-10,0.0413766969491716,0.0413719465770359,-0.00029599981473789707,8.961299584331339e-13,0.840999999999963
1.1174340349556777e-07,1.2548630190512e-10,0.0413688212411857,0.0413642270894329,-0.0002957807800415171,8.99149895164375e-13,0.841499999999963
1.0072103109881603e-07,1.467349020067843e-10,0.0413611366340026,0.0413564414816258,-0.0002944872640075801,9.024098742566045e-13,0.841999999999963
5.0261148694386026e-08,4.9586029726711445e-12,0.0413533629008974,0.0413486363484942,-0.00029428009919119503,9.061200140908499e-13,0.842499999999963
3.734312900571801e-09,2.119460301708287e-09,0.0413455314842252,0.0413408209928059,-0.00029383753225187704,9.088099196807864e-13,0.842999999999963
3.8888941594761306e-08,2.515207597753033e-09,0.0413376857520632,0.0413329138288679,-0.00029381367781217507,9.116598535113818e-13,0.843499999999963
2.1293645129788485e-07,2.6930770113953173e-10,0.0413298410787533,0.0413249734412226,-0.0002936095132885691,9.137898770994468e-13,0.843999999999962
1.4625247279909104e-07,9.55264964352942e-11,0.0413222000963266,0.0413170894383203,-0.0002919390951623181,9.158899767075512e-13,0.844499999999962
7.375577160129154e-08,1.942118500741774e-09,0.0413146603628371,0.0413094555378657,-0.0002937893115280741,9.197200293020735e-13,0.844999999999962
3.972498839599492e-08,1.3324050196494852e-10,0.0413069083065382,0.0413016578330219,-0.0002938893032041381,9.22040005110758e-13,0.845499999999962
3.6549503597271826e-08,1.2321494602396399e-08,0.041299041246224,0.0412938919072409,-0.0002937508764976521,9.245898317800094e-13,0.845999999999962
7.858184628006804e-07,2.2793896006789716e-09,0.0412911728713977,0.0412856775660417,-0.00029356828668443804,9.243298400990474e-13,0.846499999999962
1.1648807379804893e-07,1.634540419681585e-11,0.0412843137564076,0.0412776107869953,-0.000285617462920985,9.255500012239626e-13,0.846999999999962
1.2809068290070558e-07,3.608627008322429e-10,0.0412765050332177,0.0412697853445868,-0.0002874283192328031,9.276598586516194e-13,0.847499999999962
1.0866409903831364e-08,2.0577447940040017e-09,0.0412686689955408,0.0412621564181939,-0.0002866813311955301,9.298098315596581e-13,0.847999999999962
2.403442752041407e-07,3.735528004977784e-09,0.0412606375384334,0.0412543758622401,-0.0002867547615635391,9.326098920903192e-13,0.848499999999962
2.5047898498387067e-08,3.32242970635388e-09,0.04125289016223,0.0412466246522907,-0.0002913682242976261,9.35049997499715e-13,0.848999999999962
1.047614970051125e-07,9.00870350539762e-12,0.041245027967295,0.0412387938594021,-0.00029137248254778203,9.372600352081095e-13,0.849499999999962
2.077003806999489e-07,1.1058598481383797e-11,0.0412373412362004,0.0412310346125225,-0.00029185674303614407,9.39909825317664e-13,0.849999999999962
1.4596235049790796e-07,2.2960310042119403e-10,0.0412296861985615,0.0412232923055775,-0.000295722188905977,9.41939885465426e-13,0.850499999999962
1.2717318330357497e-07,4.430566954982673e-10,0.0412219152013483,0.0412155275592798,-0.00029883921278251303,9.442498866141236e-13,0.850999999999962
2.1804551859905263e-07,8.020305045097764e-10,0.0412140639105406,0.0412078527077738,-0.0002976842264668701,9.46089994541266e-13,0.851499999999962
7.873503420074979e-08,1.4583909774268378e-10,0.0412063924523133,0.0412001300557453,-0.00029488327244925707,9.480998885286196e-13,0.851999999999962
1.1304512104182152e-08,2.3373838975437877e-09,0.0411985478060362,0.0411923848331418,-0.00029557216227292906,9.505300192780286e-13,0.852499999999962
1.9740952900137998e-08,4.4909909124868364e-13,0.0411906233775824,0.0411845860567534,-0.000295611821705265,9.519800312635107e-13,0.852999999999961
1.9740459267225674e-13,5.666599134368511e-12,0.0411828131766148,0.0411769141276715,-0.00029574610138036607,9.54839939754093e-13,0.853499999999961
9.793997139684318e-08,3.8056016671284e-12,0.0411749797009285,0.0411692580425825,-0.00029574610137763203,9.574099325837526e-13,0.853999999999961
1.31843813019894e-08,5.5414006716603126e-12,0.0411673161663522,0.0411615787768912,-0.000297990513705219,9.604198946550069e-13,0.854499999999961
3.069827801682745e-09,8.184300459568306e-12,0.0411594951353113,0.0411539114007838,-0.0002979617637686911,9.634198820662743e-13,0.854999999999961
8.397180480124167e-08,1.9726955971521853e-09,0.0411516902719374,0.0411462857500943,-0.00029794174354304704,9.662899820572779e-13,0.855499999999961
2.501796610154816e-08,8.418030161827517e-11,0.0411440346151078,0.0411385714677909,-0.0002999245459124511,9.69429831548796e-13,0.855999999999961
5.049319949657072e-08,4.3161703378036265e-11,0.0411363187586281,0.0411309024472618,-0.000299928164843273,9.737599181852685e-13,0.856499999999961
6.702113140161226e-08,7.143702296374954e-12,0.0411285914487513,0.041123241745274,-0.0002997610281588361,9.75600026112411e-13,0.856999999999961
3.569531509955981e-08,5.859560059384705e-11,0.041120862010219,0.0411155960620255,-0.0002999780504022901,9.775899707797908e-13,0.857499999999961
8.848797194982438e-09,8.631498293887319e-12,0.0411131015447837,0.041107929363232,-0.00029983136996695006,9.799099465884753e-13,0.857999999999961
3.62759913011268e-08,2.628439063623311e-10,0.0411053271646295,0.041100298897511,-0.0002998920033951451,9.839598753835777e-13,0.858499999999961
2.7298384899787642e-08,8.875997992152662e-10,0.0410976471464956,0.041092617407537,-0.00030020197370507907,9.86179887751959e-13,0.858999999999961
1.176836001981485e-07,8.461422500161131e-09,0.0410899895918306,0.0410849290748111,-0.00030004771179246005,9.89359852723859e-13,0.859499999999961
6.450372510430347e-08,1.8827023273715326e-12,0.0410825913808046,0.0410770887887733,-0.00029846846109903404,9.899099769061781e-13,0.859999999999961
2.400999478957555e-07,6.30951402236235e-10,0.0410749888176979,0.0410695288294878,-0.0002988486438006881,9.915798650922403e-13,0.860499999999961
2.2671579730237923e-07,2.2801917021197937e-09,0.0410676003819088,0.0410618855687652,-0.000301895104081494,9.93729838000279e-13,0.860999999999961
1.6074035796842523e-08,1.0565798236328305e-11,0.041060296530282,0.0410541591513155,-0.0003107727053123971,9.991998548009029e-13,0.861499999999961
1.464602149975347e-08,1.0116102400203886e-11,0.0410526608166249,0.0410465339258335,-0.000310728018033533,1.0029900087554777e-12,0.86199999999996
1.0657843801942235e-08,7.783110267389759e-11,0.0410449291827535,0.0410389120635184,-0.0003107383304499821,1.0084099354157328e-12,0.86249999999996
6.468919690194586e-08,4.2197700195201193e-10,0.0410372258377232,0.0410314208976425,-0.0003107249291660661,1.0093399640392908e-12,0.86299999999996
8.739537189772495e-08,6.9527994472906585e-12,0.041029545168139,0.0410238368524141,-0.0003107870400300461,1.0106999872444566e-12,0.86349999999996
2.061512840295654e-08,1.3571530010914046e-10,0.041021917431695,0.0410162430397848,-0.00030959110830440907,1.0133799181744063e-12,0.86399999999996
1.7281333905549978e-08,1.7823132969496669e-09,0.0410142390047987,0.0410086550628912,-0.00030956671257389003,1.017399922989548e-12,0.86449999999996
9.677509420213948e-08,7.52899825817721e-12,0.041006620509264,0.0410009982275086,-0.00030956912639941805,1.021109845983359e-12,0.86499999999996
4.146146869582479e-08,1.7147010200613266e-10,0.0409990683136869,0.0409934027349405,-0.00031151348761657605,1.0274099279672377e-12,0.86549999999996
1.2218917502804238e-08,1.6394150620380188e-10,0.0409914740021754,0.0409858349162197,-0.00031184810813363506,1.0299198559965417e-12,0.86599999999996
6.562860500186618e-08,8.048194055643165e-12,0.040983804534446,0.0409782596910267,-0.0003117678596153041,1.0350299176759004e-12,0.86649999999996
6.071127470197446e-08,1.783290799750592e-09,0.0409761822513475,0.0409707088608548,-0.0003118791055075241,1.0395300072130187e-12,0.86699999999996
1.3670283740413458e-07,2.2023960433159573e-10,0.0409685638946787,0.0409630807692775,-0.00031230048779184007,1.04514986075388e-12,0.86749999999996
4.853161460205424e-08,3.4207128934982123e-09,0.0409610630880342,0.040955485609034,-0.0003139389309898171,1.0498598518315916e-12,0.86799999999996
2.1294730479654023e-07,3.6017994142767407e-12,0.0409534257890487,0.0409478116594436,-0.00031421436458409604,1.0532200112045587e-12,0.86849999999996
2.7161635995920363e-09,6.375497352273385e-12,0.0409459895415882,0.0409402208340689,-0.0003174811702451781,1.0564598241363798e-12,0.86899999999996
6.727979805221107e-09,5.291503346604998e-12,0.0409382972341099,0.0409327915042703,-0.00031746369954352806,1.0598000341893732e-12,0.86949999999996
1.0089814400648933e-08,3.6853700646766185e-11,0.0409306099968946,0.0409253181694644,-0.0003174762757264431,1.0638098475040936e-12,0.86999999999996
2.6544658901506146e-08,1.132698101979912e-12,0.0409230148823701,0.0409178677398461,-0.0003174673835966051,1.0683899511615413e-12,0.87049999999996
1.4521008999401896e-08,5.798675012380627e-10,0.0409154353631008,0.0409104003736109,-0.0003172961178650501,1.0724999447569994e-12,0.870999999999959
1.0080422739588979e-07,8.288994490790458e-13,0.0409078200090981,0.0409028933900862,-0.00031731572981158907,1.0764000368118642e-12,0.871499999999959
1.9575848303476917e-08,8.004201468292393e-12,0.0409004608607486,0.0408953983362191,-0.000315887551526704,1.080649892487573e-12,0.871999999999959
6.777746398844986e-09,8.890010255724334e-11,0.0408929656359823,0.0408878897461045,-0.00031586958279078805,1.0848899903437292e-12,0.872499999999959
2.8490601496067303e-08,1.7271531982387955e-09,0.0408854145587363,0.0408803976028658,-0.0003158815544215581,1.0895698406010457e-12,0.872999999999959
1.1331126398284042e-08,2.2800635962605398e-09,0.0408778689560865,0.0408728508533828,-0.0003156364843677111,1.0940098653378083e-12,0.873499999999959
1.0606521196054874e-08,7.097801513200608e-12,0.0408703373651234,0.0408652473652182,-0.000315672598602036,1.099639910379091e-12,0.873999999999959
3.582096429893822e-08,2.143151003886068e-10,0.0408627773555299,0.0408578010854874,-0.0003156695785139121,1.1048100368588054e-12,0.874499999999959
1.9411117600093286e-07,2.5249941026928013e-13,0.0408552461636727,0.0408503133406831,-0.0003155655393559981,1.1094300391562006e-12,0.874999999999959
4.026472950197091e-08,8.513904858897803e-12,0.0408479414857899,0.0408428711220435,-0.00031952589098672003,1.1147998756760868e-12,0.875499999999959
1.4019816196864099e-08,5.257301538552639e-12,0.0408404174910087,0.0408354206226829,-0.0003198548700738311,1.1196399710144966e-12,0.875999999999959
2.787898140121925e-08,8.919650434924264e-11,0.0408329145409296,0.0408279651458616,-0.00031981733627699607,1.1246899678934996e-12,0.876499999999959
2.6424507498790106e-08,4.148403842663129e-12,0.0408254145298604,0.0408205024604701,-0.00031964924123777507,1.1290699278299066e-12,0.876999999999959
1.3837074493150414e-08,8.263430217869683e-11,0.040817903189029,0.0408130459531314,-0.000319418094382244,1.1340698345685407e-12,0.877499999999959
2.4643136996294057e-08,4.3140997718627005e-11,0.0408103759284534,0.0408055891726667,-0.0003194382402060311,1.1383799718850396e-12,0.877999999999959
2.684627560534114e-08,3.093698908163134e-12,0.0408028681093501,0.0407981391052978,-0.00031921500670472204,1.1429698333620397e-12,0.878499999999959
2.7395342397373845e-08,8.378960025812177e-11,0.0407954153575672,0.0407906963977973,-0.0003190290738478331,1.1470100043375897e-12,0.878999999999959
2.6224137396335667e-08,6.977599747992613e-11,0.0407879752007839,0.0407833169949983,-0.000318837716309449,1.1509400203724152e-12,0.879499999999959
7.286226610253577e-08,1.3825880024187498e-10,0.040780509548417,0.0407759243750227,-0.0003186076312223131,1.1335598258666035e-12,0.879999999999958
5.2022226700032537e-08,6.309501532353323e-12,0.0407731179437366,0.0407685117940578,-0.0003182852398405701,1.1303299875947692e-12,0.880499999999958
1.208850169964748e-08,1.4086599942064737e-11,0.0407656792830279,0.0407611149301492,-0.0003178832121760631,1.131950002480897e-12,0.880999999999958
1.019942710150934e-08,5.319696072536573e-12,0.0407581974500498,0.0407536953771097,-0.00031785761218950206,1.1324899351627948e-12,0.881499999999958
1.1809430502940366e-08,4.795470270879676e-11,0.0407507445033097,0.0407462807524867,-0.0003178436464263731,1.1331898960853515e-12,0.881999999999958
5.3013392703471496e-08,1.8880410429522598e-10,0.0407433011043373,0.0407388694975528,-0.0003178200545935661,1.1341298993688964e-12,0.882499999999958
3.449947689332378e-08,7.759299452958501e-11,0.0407359355372626,0.0407314971036308,-0.00031775478349631704,1.1364099765376334e-12,0.882999999999958
1.0341185910367479e-07,2.431105039502057e-10,0.0407285172365406,0.0407240923160143,-0.000317585924493176,1.1390198680072405e-12,0.883499999999958
1.1617815569991974e-07,8.837530013350303e-11,0.0407211767667048,0.0407166915513433,-0.000316638477309232,1.142720033181499e-12,0.883999999999958
3.134020239853319e-08,3.523953004402891e-10,0.0407138418122875,0.0407093049568447,-0.000316397118915253,1.1451599217504604e-12,0.884499999999958
8.532294003271712e-09,2.951590361011114e-11,0.0407064117361534,0.0407018719562287,-0.000316130993990128,1.1486300192237175e-12,0.884999999999958
2.186603390019748e-08,1.2413330086058494e-10,0.0406989894327344,0.0406944986927868,-0.00031618902882938206,1.1510098429923232e-12,0.885499999999958
8.146555580124115e-08,4.679805154506056e-12,0.0406915858068218,0.0406871094116202,-0.0003159898370568751,1.1521699393168827e-12,0.885999999999958
1.1523873829494269e-07,3.6382001578072476e-11,0.0406842277972552,0.0406798105486885,-0.0003158898289978741,1.1526998973387936e-12,0.886499999999958
3.9130183301927524e-08,4.890116991895788e-10,0.0406769336145412,0.0406724747631423,-0.00031435838970494,1.1532998948210471e-12,0.886999999999958
8.192042204313577e-09,3.666400516522117e-12,0.0406695388843343,0.040665118706375,-0.00031406719084566405,1.1539098669632875e-12,0.887499999999958
9.488666706525262e-09,9.42860026165171e-11,0.0406621907586238,0.0406577600574537,-0.00031412272267933707,1.1541999994646446e-12,0.887999999999958
2.8692618996017938e-08,1.7659386036816827e-09,0.0406548200832506,0.0406504102089191,-0.000314060146768259,1.1524598549778053e-12,0.888499999999958
1.0758498610041745e-07,2.9404070150951256e-10,0.0406474567856302,0.040642994894008,-0.0003138127825746311,1.1515098770342735e-12,0.888999999999957
1.1801977820025122e-07,2.5767390304798354e-10,0.0406401854765518,0.0406356121058188,-0.0003123928439578051,1.1510798824526658e-12,0.889499999999957
9.54797509042371e-08,3.9188596812067544e-11,0.0406329736235447,0.0406283094127129,-0.0003139521161991441,1.1500999805291734e-12,0.889999999999957
6.705307410009853e-08,2.2496510210245901e-10,0.0406256816958388,0.0406210389177777,-0.0003131311859201801,1.149979850928462e-12,0.890499999999957
9.518370109456997e-08,3.622839528372168e-11,0.0406183873130874,0.0406136822548202,-0.00031361259204989,1.1480898697013853e-12,0.890999999999957
1.0723720930000402e-07,1.5931410010661118e-09,0.0406111532316327,0.0406063962524345,-0.0003140583200007161,1.1452499105307767e-12,0.891499999999957
1.8628329220143902e-07,1.612767974723539e-10,0.0406038959044482,0.0405990031466733,-0.0003118837607802331,1.1519600377762895e-12,0.891999999999957
7.368316998213054e-09,1.4103659906616883e-10,0.0405967372320134,0.0405916860446391,-0.00031094119046789104,1.1582898268996944e-12,0.892499999999957
5.0071808900542525e-08,9.297299041755025e-12,0.0405894196085617,0.040584395769682,-0.00031094855957650603,1.166739881791612e-12,0.892999999999957
1.5411388297470463e-08,1.7810609931334653e-10,0.0405821136492831,0.0405771158044811,-0.0003113709802546091,1.17499998446291e-12,0.893499999999957
5.867374529983094e-08,2.7969987437259647e-12,0.0405747451114393,0.0405697975247335,-0.00031144174053797803,1.1839099579163959e-12,0.893999999999957
7.35007389673914e-09,1.4086170424532085e-10,0.0405674023219328,0.040562498057055,-0.000311514596074276,1.1931098470308044e-12,0.894499999999957
3.0260687199079594e-08,3.941701132159636e-12,0.0405600074689951,0.0405551830024332,-0.00031152106555793304,1.2029799899282434e-12,0.894999999999957
8.48780391943249e-08,2.885261959906238e-10,0.0405526437487873,0.0405478906568827,-0.0003118354058627051,1.2122199945230339e-12,0.895499999999957
3.3678906101453077e-08,5.451959717017729e-11,0.040545334082677,0.0405405964037441,-0.0003126150474992191,1.21855997514686e-12,0.895999999999957
4.405129280099507e-08,5.147001019834008e-10,0.040538003233068,0.0405333079607037,-0.0003124664914437071,1.2242398934880772e-12,0.896499999999957
1.2395126339909135e-07,1.381095030006385e-10,0.0405306799614277,0.0405261613854331,-0.0003127422955427931,1.229079988826487e-12,0.896999999999957
1.4025467599820818e-08,1.776814043119579e-10,0.0405235146938721,0.0405189404722477,-0.00031184195070977207,1.233299920522235e-12,0.897499999999957
1.0841455450050219e-07,2.718338956708699e-10,0.040516254523676,0.0405116611108775,-0.000311855022550646,1.2369599702161116e-12,0.897999999999956
1.0970461439968604e-07,2.2539099753249303e-10,0.0405090314774896,0.0405044463158092,-0.00031234517775888704,1.2400200224277347e-12,0.898499999999956
1.5408906400837807e-08,1.748948208479817e-13,0.0405018563144393,0.0404972020748843,-0.000313332783087931,1.2449199657260657e-12,0.898999999999956
2.375481401861723e-09,5.46829942438265e-12,0.0404945265362881,0.0404899629481453,-0.0003133949012966191,1.24911994810184e-12,0.899499999999956
2.8145209600427545e-08,4.557958996342926e-09,0.0404871781682961,0.0404827174476404,-0.0003133794632736621,1.2535499981786158e-12,0.899999999999956
4.047254580086257e-08,9.959602587095162e-12,0.0404798830090069,0.0404754002144653,-0.00031319614489136905,1.2577400058944033e-12,0.900499999999956
1.0299916003431164e-08,1.320394002468639e-10,0.040472711873305,0.0404681121195137,-0.0003129813717995851,1.2602200099437466e-12,0.900999999999956
7.075579101789575e-09,1.27024599172465e-10,0.0404654586125459,0.0404608666033637,-0.000312966532971211,1.2663899876669271e-12,0.901499999999956
1.0545079799639812e-07,1.1380830305940393e-10,0.0404582094417451,0.0404536605345292,-0.00031297334709791803,1.2729600359917548e-12,0.901999999999956
9.923846819998028e-08,1.556467940644346e-10,0.0404511518118083,0.0404464224698254,-0.0003181030314755211,1.278209959751364e-12,0.902499999999956
8.491202900529071e-09,4.442099466039906e-12,0.0404439696155871,0.0404391766951715,-0.000319040889289514,1.2842600247142677e-12,0.902999999999956
1.5430018374118504e-13,4.272304732211296e-12,0.0404366798006656,0.0404319706094138,-0.0003190987737830451,1.2915599579416126e-12,0.903499999999956
7.972704697822852e-09,8.065364001663688e-10,0.0404293839386078,0.040424762993589,-0.0003190987737780361,1.297319890403159e-12,0.903999999999956
1.0434351119942287e-07,7.086480013906993e-11,0.0404220966845237,0.040417530473842,-0.00031904699248401904,1.3037299104873279e-12,0.904499999999956
7.223280729801163e-08,1.0476589734631503e-10,0.0404149985330695,0.0404103401009343,-0.00031756175032717306,1.30954990774923e-12,0.904999999999956
1.2049411898806817e-08,4.758103633317745e-12,0.0404078164263209,0.0404031391510867,-0.0003170285249804491,1.316479911195323e-12,0.905499999999956
4.4656562100953145e-08,1.8024804981919829e-09,0.0404005548452348,0.0403959366630623,-0.0003169496547822711,1.3224898606778446e-12,0.905999999999956
6.240570601945272e-09,3.4938996140709833e-12,0.0403933330197854,0.0403887360132565,-0.0003166184735422001,1.3277499759378752e-12,0.906499999999956
7.370115295834978e-09,3.0469030076751835e-12,0.0403860840408728,0.0403815507852878,-0.00031657761919610006,1.3335099083994217e-12,0.906999999999956
1.3230723398816036e-08,6.766802396196425e-12,0.0403788447233274,0.0403743848310142,-0.00031658515309928204,1.3400198919238937e-12,0.907499999999955
1.0066949109738266e-07,6.201296420815794e-12,0.0403716068685759,0.0403672717652014,-0.00031655263932150004,1.3471500390910274e-12,0.907999999999955
3.2363794005840774e-09,2.6744023662317318e-12,0.0403646157345196,0.0403601110342902,-0.00031844693446906203,1.3543400342180822e-12,0.908499999999955
8.094353798338005e-09,2.7618529685469184e-10,0.0403574352329934,0.0403529458974092,-0.00031842565496781707,1.3582800249128946e-12,0.908999999999955
1.8753732497489572e-08,8.10149863861298e-12,0.0403502075929133,0.0403457679445174,-0.00031848061757495006,1.371219977841509e-12,0.909499999999955
8.602548820513256e-08,8.012895902353989e-12,0.0403429972114285,0.0403386000107423,-0.00031841593290720207,1.3759900337195763e-12,0.909999999999955
6.069505502359629e-09,4.204029485643801e-11,0.0403358840609298,0.0403314589573226,-0.000317240548368643,1.3823098481829943e-12,0.910499999999955
1.3576290001926505e-08,4.6123035946088464e-12,0.0403286764667267,0.040324391423757,-0.00031720032565843805,1.3853499510746436e-12,0.910999999999955
2.9538012098762056e-08,6.611301783809864e-12,0.040321569888295,0.0403172848839759,-0.00031716683431363003,1.3896199729107606e-12,0.911499999999955
1.073494500236638e-08,3.819493332724022e-12,0.040314460533279,0.0403101592517798,-0.0003169684770152931,1.394449876748749e-12,0.911999999999955
1.5051923797637645e-08,2.3253197978245765e-11,0.0403073065727228,0.040303085072631,-0.00031695899122305806,1.3984299829239433e-12,0.912499999999955
7.178867279800105e-08,4.1678799300726155e-11,0.0403001837780471,0.040296028223372,-0.0003169164586627371,1.4015698324154613e-12,0.912999999999955
5.0770987004844503e-08,1.8545893987198525e-11,0.0402930838531487,0.0402889258510425,-0.00031719753766789205,1.4049098256280201e-12,0.913499999999955
1.38880580993761e-08,2.4555163943840164e-09,0.040285959240764,0.0402818798557838,-0.0003174710918157391,1.4090798840238339e-12,0.913999999999955
1.2975753050509242e-07,5.166804484257881e-12,0.0402787826815976,0.0402747332303687,-0.00031743763668260307,1.412960026758725e-12,0.914499999999955
8.567920296853604e-09,1.3493331937897146e-09,0.0402718088978041,0.0402675899849157,-0.00032188484092467607,1.4174299754754482e-12,0.914999999999955
2.0857291769399433e-07,3.1677640371929883e-10,0.0402646781997212,0.0402604239930995,-0.000321943321554778,1.421709971971552e-12,0.915499999999955
3.199245239560167e-08,4.5102810375396984e-14,0.0402580184264198,0.0402533172066969,-0.00031926158607699807,1.426079957247972e-12,0.915999999999955
8.465309300764723e-09,3.168097728600827e-12,0.0402509934681882,0.0402462160700623,-0.000319104432645271,1.430979900546303e-12,0.916499999999954
2.5229984860347665e-07,7.292960055305109e-10,0.0402438595739711,0.0402391361865003,-0.00031916202793471206,1.435099868801748e-12,0.916999999999954
3.539444501376998e-09,5.510519818230364e-11,0.0402369969619943,0.0402320109404352,-0.00031631939495644203,1.4395700343589057e-12,0.917499999999954
6.609780289767997e-08,3.8869750473846665e-10,0.040229849571798,0.0402249221728135,-0.00031629584653395206,1.4440200337556552e-12,0.917999999999954
7.687087300034534e-09,5.429004468204823e-12,0.0402227859155596,0.0402177839567389,-0.0003158061535869551,1.4478099708697956e-12,0.918499999999954
2.6390258499320307e-08,5.124504987019662e-12,0.0402156433651912,0.0402106831702406,-0.0003158162983466121,1.4524698718071383e-12,0.918999999999954
1.1901699598082516e-08,2.765299031426416e-10,0.0402085212237783,0.0402037355568835,-0.0003155840661219671,1.4549999659968504e-12,0.919499999999954
1.7183560803435416e-08,1.4942350134994342e-10,0.0402013917806253,0.0401966713040956,-0.0003156641218950611,1.4589299820316759e-12,0.919999999999954
7.683342070213817e-08,1.0547694662133011e-11,0.0401942503655542,0.0401895885351841,-0.0003156669243566571,1.463669897089348e-12,0.920499999999954
6.056062539644413e-08,1.0457149729470316e-10,0.0401871633014741,0.0401825130670302,-0.000316247771794666,1.4666798591606023e-12,0.920999999999954
6.691496259869645e-08,2.5575560419488497e-10,0.0401801516086026,0.0401754510955973,-0.00031639066535233307,1.4706499906758097e-12,0.921499999999954
1.216635963988133e-07,1.471947008724328e-10,0.0401731206004038,0.0401684101760644,-0.00031643189250873005,1.4739598430679735e-12,0.921999999999954
2.43316920084391e-09,1.507642968801015e-10,0.0401661222656068,0.0401613554563197,-0.000315658533323108,1.476009852535709e-12,0.922499999999954
1.758412340041593e-08,1.6420630133406888e-10,0.0401590070508729,0.040154417077516,-0.00031564280827859204,1.4786598594856981e-12,0.922999999999954
3.6785731002964006e-08,1.470669974690253e-10,0.0401520216783898,0.0401474085627999,-0.00031564545247224807,1.4809100126744745e-12,0.923499999999954
8.062764380450949e-08,1.2014957986861141e-09,0.0401449958284131,0.0401403710368406,-0.0003155909359095671,1.484019938186032e-12,0.923999999999954
2.069683900998709e-07,2.697210996216448e-10,0.0401380017700448,0.0401333334498242,-0.0003149527751480541,1.4864299027750327e-12,0.924499999999954
7.233784080074024e-08,5.7694293786880735e-11,0.0401311523920359,0.0401262677052979,-0.00031386660087922105,1.4893899915463527e-12,0.924999999999954
3.874228490102771e-08,2.4011001520385378e-12,0.0401241014401642,0.0401192279196579,-0.000314061955861468,1.491610003914734e-12,0.925499999999953
5.3303673794302675e-08,2.946447946738928e-10,0.0401170499738767,0.0401122095068971,-0.00031434450511579504,1.4947398787462651e-12,0.925999999999953
3.126565379513169e-08,3.7111029527192585e-10,0.0401099912083587,0.0401051619090008,-0.0003146745842471831,1.497399860356241e-12,0.926499999999953
2.423226278941426e-07,1.0325190008542151e-09,0.0401028938608286,0.0400981259044257,-0.00031476336728271804,1.5002298448668627e-12,0.926999999999953
1.1134363799014668e-08,5.379502399094349e-12,0.0400961218976692,0.0400910664975551,-0.0003116946989416881,1.5030398800575107e-12,0.927499999999953
3.786605579786384e-08,2.634200010898091e-10,0.0400890685765945,0.0400840254784394,-0.0003116826098117411,1.5057399771478686e-12,0.927999999999953
1.831039359995179e-07,2.6384643012078435e-09,0.0400819903276816,0.0400769580833404,-0.0003119648595448401,1.5085400376785296e-12,0.928499999999953
1.838552916993974e-07,8.491014974465472e-10,0.0400750396606695,0.04006981628078,-0.00031283673775395605,1.5109500022675304e-12,0.928999999999953
1.0975245101629838e-08,3.5131983017189228e-09,0.0400681313923833,0.0400627564395788,-0.0003161178030936561,1.5135499190771506e-12,0.929499999999953
4.032985755006435e-07,3.6960220300974456e-10,0.0400610010865206,0.0400556087344973,-0.0003161597379537401,1.518529876495811e-12,0.929999999999953
6.159102310110409e-08,3.0199037714950805e-12,0.0400543823121697,0.0400484813968004,-0.000313050687167308,1.523209943593562e-12,0.930499999999953
1.5500024249520683e-07,5.35183149880103e-09,0.0400473554364405,0.0400414760486753,-0.00031314427747367404,1.5280899375719192e-12,0.930999999999953
7.402120402733026e-09,9.351103225085922e-12,0.0400404751833571,0.0400343827050598,-0.0003202875084056851,1.5352298425586053e-12,0.931499999999953
4.646961049986631e-08,2.832924034246176e-10,0.04003335884718,0.0400273338580199,-0.0003202962432591091,1.5417799415634592e-12,0.931999999999953
3.5804612198708785e-08,6.674501229486651e-12,0.0400262409124223,0.0400202849623449,-0.0003206316099640161,1.5494099059321087e-12,0.932499999999953
2.273146110232105e-08,4.3540032690359e-12,0.0400191070184434,0.040013295372281,-0.00032090908782334406,1.5567399799798487e-12,0.932999999999953
8.359979375427429e-14,3.3955225020587676e-09,0.0400119639916277,0.0400063167045493,-0.0003208765057345391,1.5642398400878e-12,0.933499999999953
1.4467887849561878e-07,8.46578987467872e-11,0.040004822631029,0.0399993434278869,-0.00032087650572873807,1.569730023048832e-12,0.933999999999953
1.4599668410331113e-07,1.8072573992888863e-09,0.0399979997734741,0.0399924242957696,-0.00032301898880523106,1.5745699015468073e-12,0.934499999999952
1.61627009602483e-07,4.805560095688666e-09,0.0399911257448293,0.0399854004274259,-0.0003212041296675361,1.5790398502635306e-12,0.934999999999952
3.2742694699994246e-07,4.962398547636582e-12,0.0399842129667038,0.0399782735049788,-0.00032259548576909103,1.5850298504260785e-12,0.935499999999952
3.3082604017353745e-09,1.4362790123900737e-10,0.039977482436686,0.0399712258600646,-0.00031858178387482905,1.592320025833871e-12,0.935999999999952
6.71718449959946e-08,8.694017727961523e-13,0.0399704174197937,0.0399642384586749,-0.00031856080063607107,1.599309877239885e-12,0.936499999999952
9.138821949888909e-08,4.062268993410001e-10,0.0399633695883365,0.0399573039846508,-0.0003191656152793281,1.604879857480812e-12,0.936999999999952
7.312281197213721e-09,1.343075997639609e-10,0.0399563254709811,0.0399503509991943,-0.000318227168953346,1.6111198746643351e-12,0.937499999999952
1.191463099708967e-08,6.09199982126718e-11,0.0399491963744552,0.0399434086824374,-0.00031823552739334107,1.617259928407555e-12,0.937999999999952
2.7444752498384517e-08,9.731701555715233e-12,0.0399421115162866,0.0399365068643781,-0.00031828244772274107,1.6236098836913682e-12,0.938499999999952
3.3273572196124146e-08,1.4658390473654137e-10,0.0399350778531877,0.0399295825380112,-0.00031809446261739805,1.630539887137461e-12,0.938999999999952
8.584747489964739e-08,4.0956577990192145e-09,0.0399280358144047,0.0399226409009693,-0.0003184224213283361,1.6371600256026575e-12,0.939499999999952
4.9769531003385215e-08,3.195510522857603e-11,0.0399211362695597,0.0399156054224122,-0.0003236976043459641,1.6405900075955326e-12,0.939999999999952
7.702809695642188e-09,1.3360978989851446e-12,0.0399141613335753,0.0399086718521331,-0.00032333525127183505,1.6461500131764728e-12,0.940499999999952
3.073844960510552e-08,3.19601983767015e-11,0.0399071398455474,0.0399019687399714,-0.0003233468765785521,1.6495199303689922e-12,0.940999999999952
7.13799302998197e-08,8.726297462402499e-12,0.0399001976715573,0.0398952112703774,-0.0003231763811912721,1.6544599891477052e-12,0.941499999999952
9.127370297068449e-09,5.258203594760147e-12,0.0398932386231007,0.0398884508141984,-0.00032387921141087807,1.6592799183257068e-12,0.941999999999952
2.9374445598140397e-08,1.8856399774946908e-10,0.0398864059916781,0.0398816183264498,-0.0003238194711626161,1.664679895665988e-12,0.942499999999952
2.299745970046896e-08,5.182284948390681e-10,0.0398795338063356,0.0398747124463092,-0.0003236595865328581,1.6708800142095637e-12,0.942999999999952
1.3879194629695668e-07,1.6276749947863323e-09,0.0398727019245622,0.039867815181847,-0.0003237785038774821,1.6755900052872752e-12,0.943499999999951
4.6565277897481216e-08,1.4727469938025095e-10,0.0398659987128226,0.0398608945033024,-0.000322747777683281,1.680919943167214e-12,0.943999999999951
1.258023570038791e-08,3.032199491492804e-12,0.0398591023912102,0.0398539638933534,-0.0003231438454788971,1.6863600359878772e-12,0.944499999999951
7.303074200937232e-09,1.1277367997775123e-09,0.039852147825074,0.0398470824042461,-0.000323115922380925,1.6932199999736275e-12,0.944999999999951
4.029957631004888e-07,1.181194801691543e-09,0.0398451681033336,0.0398401912454783,-0.0003231227202687601,1.6975498697696656e-12,0.945499999999951
4.000042019836059e-08,8.035100362846492e-12,0.0398386387985669,0.0398333559787071,-0.00032065376178918204,1.7007198600815787e-12,0.945999999999951
2.994915739712445e-08,3.864210340598362e-11,0.0398317158750935,0.0398264972360126,-0.0003204364176844681,1.7049799072577088e-12,0.946499999999951
3.966091340068534e-08,4.646900919613728e-12,0.0398247774720634,0.0398196485990425,-0.0003202330543252041,1.7075698494073421e-12,0.946999999999951
1.09433348008392e-08,7.429203086051217e-12,0.0398179199294287,0.0398128103852172,-0.0003206092327433421,1.7100999435970543e-12,0.947499999999951
1.5625582897027535e-08,2.1055789750645815e-10,0.0398110010928671,0.0398059454628239,-0.0003206522300033171,1.7126499871067402e-12,0.947999999999951
5.576794095962789e-09,3.6075031850657524e-12,0.0398040666194613,0.0397990555679137,-0.000320716706787312,1.7129999675680185e-12,0.948499999999951
3.077097630171943e-08,2.9232033460502294e-12,0.039797142142948,0.039792194499533,-0.0003206803986490381,1.7175100317651237e-12,0.948999999999951
1.345066620583868e-08,2.794937101202599e-09,0.0397902435071367,0.0397853847714955,-0.0003204755927274691,1.7209400137579989e-12,0.949499999999951
3.139371899940624e-08,7.487205300193978e-12,0.0397833504368596,0.0397784824116811,-0.00032044232686447406,1.7246599114117966e-12,0.949999999999951
1.4300370679981578e-07,1.8573380333730682e-10,0.0397764513429593,0.0397715930353373,-0.0003207665202427971,1.7302398663127105e-12,0.950499999999951
1.4090936199806503e-07,2.255999900779848e-09,0.0397697594860905,0.0397647000777002,-0.00032536084380365305,1.7361999424952979e-12,0.950999999999951
5.1813550998314195e-08,1.3643045027045275e-12,0.039763067530115,0.0397577466827499,-0.000326769112299095,1.7407299560123768e-12,0.951499999999951
1.0191333402187475e-08,1.4440409978888624e-10,0.039756252842346,0.0397509207964852,-0.0003271500301863001,1.7438199322039605e-12,0.951999999999951
1.2345756929960094e-07,7.224650044879155e-11,0.0397493206433124,0.0397440599931581,-0.00032714700631793605,1.747069936636203e-12,0.95249999999995
3.4814197601151786e-08,1.0855996657177513e-11,0.0397425186009028,0.0397372515035367,-0.0003262017330390761,1.7487799403026472e-12,0.95299999999995
1.0078549397829484e-08,3.8436802352048716e-11,0.0397356438745846,0.0397304739089544,-0.000326022755803114,1.7523298350557992e-12,0.95349999999995
3.151019190017479e-08,3.8568696847374184e-11,0.0397287595247315,0.0397236691449265,-0.00032600845036859607,1.7567698597925618e-12,0.95399999999995
3.2885466301479926e-08,4.768498096385798e-12,0.0397218825209584,0.0397169539909564,-0.0003257391450786811,1.76304001779648e-12,0.95449999999995
8.777564049905484e-08,2.994289052815624e-10,0.0397150317691148,0.0397102983931046,-0.0003255221511151051,1.7695198605005569e-12,0.95499999999995
1.315301449700268e-08,1.6573320493762367e-10,0.0397082079491093,0.0397034876566531,-0.0003250486142037561,1.7755898747834342e-12,0.95549999999995
5.50679835065182e-08,1.43419096043651e-10,0.0397014551895595,0.0396966580536859,-0.00032502246133138803,1.7809200295038075e-12,0.95599999999995
1.5341181699990436e-08,1.7381998618226646e-12,0.039694689294684,0.0396898221350179,-0.00032508684790201903,1.7861400292834562e-12,0.95649999999995
3.3333845898819714e-08,1.6698519650359955e-10,0.0396878163019585,0.0396830096908569,-0.0003251065074040731,1.7924800099072824e-12,0.95699999999995
9.054300900007695e-08,3.89112977949857e-11,0.0396809520119008,0.0396761743208255,-0.0003254341653334031,1.7994598866533096e-12,0.95749999999995
4.2958865499598264e-08,1.9745929891179514e-10,0.0396741398109869,0.0396693507699682,-0.000325691798917772,1.8065900338204433e-12,0.95799999999995
7.687607710138433e-08,2.1493378951631392e-09,0.0396672698266217,0.0396625279752431,-0.00032598362756663,1.8126199326229386e-12,0.95849999999995
3.612470560188097e-08,1.2539099619734984e-10,0.039660439921806,0.0396556112384149,-0.0003261129940570111,1.820710032393591e-12,0.95899999999995
9.832243699769982e-09,1.8595383982633606e-09,0.0396535756813045,0.0396487545409216,-0.00032638607141883104,1.8309099895919e-12,0.95949999999995
1.3600844249450628e-07,3.5183009977624025e-10,0.0396466776611198,0.0396418582955282,-0.00032637622992318506,1.8387099568611953e-12,0.95999999999995
1.6048882799796216e-07,1.0074024947570592e-12,0.0396399465193217,0.039634999330653,-0.0003250007041150821,1.846339921229845e-12,0.96049999999995
9.82223557002837e-08,5.670289932035999e-11,0.0396332389324751,0.0396282023117357,-0.0003275226231428581,1.8530600231353445e-12,0.96099999999995
3.330303940257684e-08,2.7937399615929337e-10,0.0396264610762557,0.0396213971644937,-0.00032950779280046106,1.860259992922386e-12,0.96149999999995
1.021213499874385e-08,2.552792005561244e-10,0.0396195676299207,0.0396145659082256,-0.000329869838225753,1.867569900809718e-12,0.961999999999949
4.309899610116519e-08,3.866890141424051e-11,0.0396126733023914,0.0396077473483952,-0.0003298542927705661,1.875129825718025e-12,0.962499999999949
3.562982810179083e-08,6.170520344683794e-11,0.0396057977969574,0.0396009799276402,-0.0003301373621922611,1.8829098436673464e-12,0.962999999999949
8.652560150312905e-08,6.032897702235029e-09,0.0395989441790255,0.0395941922240986,-0.00033039303152646406,1.890049965494467e-12,0.963499999999949
3.34570423032865e-08,1.3733970211093904e-10,0.0395921315833224,0.0395872515725581,-0.00033027903624309907,1.8986999472669908e-12,0.963999999999949
1.79626351098916e-07,5.128099334061886e-12,0.0395852613227318,0.0395803645783081,-0.0003301093176437161,1.9054898717923985e-12,0.964499999999949
1.5670021519947896e-07,6.0842025861873594e-12,0.0395786280062015,0.0395735345561916,-0.0003352647490140651,1.9129799740807973e-12,0.964999999999949
3.961586859946298e-08,4.2050300741447444e-11,0.0395720417040156,0.0395667553461772,-0.00033982239560694405,1.9215798657129524e-12,0.965499999999949
3.390909310285739e-08,4.547279913724722e-11,0.0395652548923319,0.039559995837736,-0.00034011315998138205,1.929609900683249e-12,0.965999999999949
3.443919210227575e-08,0.0,0.0395584655477915,0.039553232595423,-0.00034002451541674907,1.9367500225103695e-12,0.966499999999949
3.004823360269748e-08,2.701045012654113e-10,0.0395516303897807,0.0395464625181437,-0.00033984942607841607,1.9438899274970556e-12,0.966999999999949
9.647616400210168e-09,3.44859002465725e-11,0.0395447760080694,0.039539658929994,-0.00034016382818246205,1.950639953382516e-12,0.967499999999949
3.2710104000410745e-09,5.1241996756878905e-12,0.0395379061716029,0.0395328962270267,-0.0003401610038411591,1.9582098529508096e-12,0.967999999999949
3.2499117598450145e-08,7.997309758867033e-11,0.0395310331411371,0.0395261708759245,-0.0003401395594062231,1.964990019656665e-12,0.968499999999949
4.11986330467462e-09,7.105982469113314e-13,0.0395243094972457,0.0395195058523243,-0.0003399276152174131,1.972809936245934e-12,0.968999999999949
6.281861649609644e-08,2.5981994333790226e-12,0.0395175267954947,0.0395128820078373,-0.0003399559319868001,1.9827000284633467e-12,0.969499999999949
2.306790598816111e-09,4.401999598169226e-12,0.0395107728084201,0.0395061961761469,-0.0003400648726740351,1.9927200081010232e-12,0.969999999999949
4.799008412881278e-13,2.7115749923201093e-10,0.0395039321929654,0.039499471185647,-0.00034004994925103805,2.0025899341580278e-12,0.970499999999949
3.938109630063913e-08,5.125265004068957e-10,0.0394971760922446,0.0394927071568717,-0.00034004994924408507,2.0088598753215114e-12,0.970999999999948
1.1159884619887928e-07,8.24509904795434e-12,0.0394904401658598,0.0394859332549838,-0.00034035488093632905,2.0152299967657328e-12,0.971499999999948
1.1335271901669053e-08,3.711148055529634e-10,0.0394837657659423,0.0394791750004647,-0.00033918109734232705,2.0218598930504816e-12,0.971999999999948
1.432487801988902e-07,2.6757179805159126e-10,0.0394769573936947,0.0394724014256962,-0.00033921641317032503,2.0280500369340704e-12,0.972499999999948
4.2172957903652275e-08,2.7733995655587762e-12,0.0394702972334337,0.0394656325398392,-0.0003381898104564031,2.0341998484968427e-12,0.972999999999948
3.969282980076372e-08,1.3769790169204654e-10,0.0394635645664624,0.0394589236357933,-0.00033795275547317705,2.040559995281077e-12,0.973499999999948
3.3220984102522166e-08,1.291050599760979e-13,0.0394568138794639,0.0394521983827479,-0.00033762374489150905,2.0474000099468537e-12,0.973999999999948
3.726484390509377e-08,6.7299013584154466e-12,0.0394500148666958,0.0394454693929909,-0.0003379497634169911,2.0535600130100473e-12,0.974499999999948
1.6549533903009728e-08,1.3842269691588527e-10,0.039443215219072,0.0394387322869749,-0.0003382258039220001,2.0608098560970234e-12,0.974999999999948
4.390329640113766e-08,8.309999910416366e-11,0.0394363963612058,0.039432048153176,-0.00033817364887481606,2.06742999456222e-12,0.975499999999948
4.803999060359887e-08,1.0182289733595695e-10,0.039429609416274,0.0394253344716718,-0.0003385064306428891,2.0742298937476145e-12,0.975999999999948
3.20189099053958e-08,1.1435102864609803e-11,0.0394228462271476,0.039418639954047,-0.00033815251946968806,2.0807799927524684e-12,0.976499999999948
3.5949749302433e-08,6.576399147473211e-12,0.0394161043298098,0.0394119464354872,-0.0003379425179695821,2.0869699197956226e-12,0.976999999999948
1.069818290205804e-08,8.787139765820129e-11,0.0394093681035757,0.039405244817627,-0.00033770172249381503,2.0932799764394883e-12,0.977499999999948
6.947384589839345e-08,2.6749355022670507e-09,0.0394026522453799,0.039398534198845,-0.00033768749001496603,2.099279951262023e-12,0.977999999999948
2.2417231897164935e-08,9.355129865218359e-11,0.0393960960841688,0.0393918624483141,-0.0003420904124556321,2.1059200390471933e-12,0.978499999999948
3.197873309906951e-08,6.014098941076185e-12,0.0393894605404188,0.0393851506765014,-0.00034191318990601106,2.112809927012904e-12,0.978999999999948
1.47877015979625e-08,1.1857460152642219e-10,0.0393827654038014,0.0393784323948665,-0.0003416413142550601,2.119379975337732e-12,0.979499999999948
8.364908499897128e-08,6.704920993416685e-10,0.0393760062911446,0.0393717598284997,-0.00034165677658431104,2.124670014577723e-12,0.979999999999947
1.0537203249533222e-07,5.7426008392980066e-12,0.0393693499144186,0.0393651129233489,-0.00034150812687241006,2.1308599416208773e-12,0.980499999999947
5.348663890264449e-08,2.668540041717016e-10,0.0393627050610688,0.0393584438593667,-0.0003401201678305581,2.137229846224664e-12,0.980999999999947
4.5496245396070556e-08,2.669139007038801e-10,0.0393559674174109,0.0393517134105759,-0.00034031093895107,2.143099933626935e-12,0.981499999999947
7.745780000040225e-08,4.900295447196612e-12,0.0393492918177222,0.0393449755472316,-0.00033993122856968306,2.1486399898879016e-12,0.981999999999947
4.082681102912655e-09,5.760640020557872e-10,0.0393426139377397,0.0393382633334911,-0.00033938818811573104,2.15444003782983e-12,0.982499999999947
1.3300127639503945e-07,8.64670141043078e-12,0.0393358344336868,0.0393315259998142,-0.0003394160043744031,2.160270009751719e-12,0.982999999999947
1.595334510329227e-08,2.069004689797538e-12,0.0393292388063626,0.0393248031928875,-0.00033789936456388604,2.1659399534329493e-12,0.983499999999947
2.738382379879889e-08,1.6452834997182642e-09,0.0393224856586835,0.0393180965436498,-0.00033784822731617204,2.1714498688735206e-12,0.983999999999947
1.4842198498010717e-08,1.5463639396751105e-10,0.0393157326466764,0.0393113210015987,-0.000337600139169687,2.1770198491144477e-12,0.984499999999947
5.386494790482477e-08,1.8364789550195937e-10,0.039308949049908,0.0393045689835351,-0.00033762504805321205,2.181629876751856e-12,0.984999999999947
1.3220345709830106e-07,7.112796462926951e-12,0.0393021974021055,0.0392978348380139,-0.00033804742099806807,2.1878200206354448e-12,0.985499999999947
1.3003021097357514e-08,1.2543790312014025e-10,0.0392955691656054,0.0392911267029448,-0.0003403589644177991,2.192029977671206e-12,0.985999999999947
6.181755159845315e-08,3.270392012755252e-10,0.0392887689109967,0.0392844247259918,-0.0003403274025380361,2.197309825410776e-12,0.986499999999947
9.194005379936643e-08,6.298593591136381e-12,0.0392820152610802,0.0392777195597321,-0.0003409590942313511,2.2022999743298577e-12,0.986999999999947
1.0307634003281496e-08,1.3981440311061633e-10,0.0392753367070553,0.039271028082463,-0.0003398040473810331,2.2066899089262515e-12,0.987499999999947
2.798851990448714e-08,2.4507218962521726e-09,0.039268556479327,0.0392644284605133,-0.00033978976335258704,2.2130298895500777e-12,0.987999999999947
1.3776331559550714e-07,5.906025044022378e-10,0.0392619186428276,0.0392576745940413,-0.000339626170134934,2.218829937492006e-12,0.988499999999947
1.4281899039791934e-07,7.201399199185943e-12,0.0392553719113587,0.0392509180052347,-0.00034235204024897904,2.224839886974528e-12,0.988999999999946
4.1019457698576733e-08,5.69432001551462e-11,0.0392487540468486,0.039244216250816,-0.0003415990293466661,2.229500004752305e-12,0.989499999999946
4.2152073699563974e-08,9.311559856506335e-11,0.0392419777031801,0.0392375112595657,-0.0003419013534659191,2.2356699824754855e-12,0.989999999999946
7.905459380175284e-08,1.2129679899386403e-10,0.0392351881687572,0.0392308061164595,-0.0003422882056086971,2.241159948596083e-12,0.990499999999946
3.2274093002271353e-08,1.5228027172575764e-12,0.0392284759014986,0.0392241184367195,-0.0003416028803977971,2.2457298607531095e-12,0.990999999999946
7.202868398947793e-09,1.3802880366453607e-10,0.0392216947744494,0.0392174326210242,-0.00034188571710168803,2.265739896048502e-12,0.991499999999946
6.775577280487832e-08,1.4983660145961863e-10,0.0392149085435881,0.0392107296145425,-0.0003418928779482151,2.2929499011309362e-12,0.991999999999946
7.530998699656344e-09,4.236694328696444e-12,0.0392081899196442,0.0392040458500468,-0.0003414379168468391,2.2987698983928384e-12,0.992499999999946
8.498343397056463e-09,4.9674986346559535e-12,0.0392014309760968,0.0391973577295035,-0.0003414462498235781,2.303989898172487e-12,0.992999999999946
4.519915379475048e-08,1.6140450989632349e-09,0.0391946545254022,0.0391906726111171,-0.000341390260128142,2.309569853073401e-12,0.993499999999946
8.940344919938781e-08,4.232399153369926e-12,0.0391879218094751,0.0391839230087094,-0.0003417240489421061,2.3137800269495967e-12,0.993999999999946
4.789415600225944e-09,7.576150123922432e-11,0.0391812659793016,0.0391772123728384,-0.0003436719782705421,2.319669846831407e-12,0.994499999999946
6.551445101699027e-09,3.4914987567802314e-12,0.0391744905160761,0.0391705082298072,-0.00034370526287064607,2.3245700069701725e-12,0.994999999999946
3.45959398004303e-08,3.7749010167731356e-10,0.0391677150769191,0.0391638993043784,-0.0003437194942966281,2.3296898264690835e-12,0.995499999999946
1.029204151972718e-07,2.8945689595216706e-10,0.0391609757102176,0.0391572576820302,-0.00034354165189200603,2.3305198916523384e-12,0.995999999999946
8.588755998073516e-09,7.791094158715595e-12,0.0391543298119959,0.039150628539113,-0.0003424744188442781,2.332090033238532e-12,0.996499999999946
5.315639030334385e-08,1.6300579636086e-10,0.0391476862022074,0.0391439876949947,-0.000342418137979268,2.3363598382342143e-12,0.996999999999946
7.261731399532678e-08,1.2771519952714527e-10,0.0391410197207208,0.0391373093189683,-0.00034286902983995005,2.3412298575525847e-12,0.997499999999946
2.3278376101720788e-08,9.638199960360083e-12,0.0391343346143341,0.0391306377617845,-0.0003434668506934371,2.3450898341270676e-12,0.997999999999945
5.974696859478712e-08,1.8033240178905174e-10,0.0391276474130365,0.0391239864346122,-0.00034356211653982906,2.3490799149622488e-12,0.998499999999945
8.12957150209126e-09,1.3312669716603054e-10,0.0391209757261382,0.0391172852537156,-0.00034375049049994,2.353039854977035e-12,0.998999999999945
4.4476804003656945e-08,8.295600317786977e-12,0.0391142348016297,0.0391105795619196,-0.0003438058034217111,2.3568300089316097e-12,0.999499999999945
3.183409529733394e-08,2.9651830296684167e-10,0.0391075127351252,0.0391039900299213,-0.00034419602051702803,2.3601899514641422e-12,0.999999999999945
3.1140380496452735e-08,3.7342004488571945e-12,0.0391007900477184,0.0390973461533524,-0.000344220114487347,2.36368997291736e-12,1.00049999999995
1.0562992598661669e-08,7.047896988243707e-12,0.0390941206145708,0.0390906845503178,-0.00034453395267145404,2.367909904613108e-12,1.00099999999995
3.49872803992457e-08,1.3796590259129715e-10,0.0390874868722869,0.0390840228053059,-0.0003445196860604781,2.371899985448289e-12,1.00149999999995
4.460635289610382e-08,2.1852580023296042e-09,0.0390808489719174,0.0390773810704355,-0.0003448446318145321,2.375779911342746e-12,1.00199999999995
8.875113010481384e-08,5.730189933661478e-11,0.0390741539703854,0.0390706277917883,-0.00034518176332478203,2.3816699480649905e-12,1.00249999999995
1.1589161479780286e-07,3.1240697528911454e-11,0.039067518718322,0.0390639041286534,-0.00034704679604144906,2.385589989439829e-12,1.00299999999995
7.025377320168946e-08,1.4123850006209082e-10,0.0390609090641691,0.0390572058361168,-0.0003454895164954801,2.3887400304317685e-12,1.00349999999994
5.479519900319918e-09,1.2860269793524282e-10,0.0390542573913373,0.0390505512921411,-0.0003456836224524821,2.3926698296261595e-12,1.00399999999994
1.0289637898674986e-08,6.25506597906611e-10,0.0390475183817474,0.0390438563827887,-0.0003456477859183391,2.3962598398596935e-12,1.00449999999994
1.0719676209886009e-07,9.544698365004933e-12,0.0390407763211316,0.039037119672441,-0.00034563427050852003,2.3964098934403655e-12,1.00499999999994
9.365856559750974e-08,5.039334019518726e-10,0.0390341388741786,0.0390304239432193,-0.0003443364760968191,2.399799976793293e-12,1.00549999999994
1.65232604799892e-07,7.350099695546675e-12,0.0390274820368084,0.0390237532386156,-0.00034472206538041907,2.4042799001700033e-12,1.00599999999994
3.8610197199140384e-08,2.937841983574607e-10,0.0390209190297632,0.0390171192743548,-0.0003444292970284131,2.4063799997781077e-12,1.00649999999994
3.275271939773283e-08,1.1442513048187664e-09,0.0390141966717978,0.0390104281054182,-0.0003447487569854011,2.410419953913223e-12,1.00699999999994
1.3062280569686724e-07,7.69495578367696e-13,0.0390074703461225,0.0390037204671114,-0.0003445570788365481,2.4153999113318836e-12,1.00749999999994
2.7970652495545867e-08,1.0556701346420283e-11,0.0390008575818278,0.0389970250949798,-0.00034344391453957203,2.4193698260066565e-12,1.00799999999994
7.39986370998369e-08,1.2458049869490395e-10,0.0389941390928651,0.0389903711139415,-0.000343248786352908,2.4239499296641043e-12,1.00849999999994
2.5614929698158928e-08,1.3172005153272437e-11,0.0389874649105623,0.038983708074082,-0.0003438974671697611,2.4264899985138033e-12,1.00899999999994
6.307837190078214e-08,4.624300942168702e-12,0.0389806912982555,0.0389770385771614,-0.0003439569269527331,2.42967993814569e-12,1.00949999999994
6.413659603410338e-09,1.584444034308241e-10,0.038973964472709,0.0389703945338338,-0.000344568349607142,2.4323000211157186e-12,1.00999999999994
2.2819472804413987e-08,1.0694420349288691e-10,0.0389672462604415,0.0389637123386456,-0.0003445263058307241,2.4349600027256946e-12,1.01049999999994
3.682256070197676e-08,2.0601889638705018e-10,0.0389605031446154,0.0389570073213208,-0.0003444046957678011,2.438699849699466e-12,1.01099999999994
1.1222492329876488e-07,7.873195151386625e-12,0.0389537646468055,0.0389503095334256,-0.000344323974358966,2.4405200083066347e-12,1.01149999999994
1.0816952701608873e-08,4.793430236071927e-11,0.0389471330174352,0.0389436112039083,-0.00034498265066619906,2.442329975413382e-12,1.01199999999994
5.472992080368666e-08,4.986142956853179e-10,0.0389403515056396,0.0389369046667864,-0.0003450275143392261,2.4447598893223565e-12,1.01249999999994
1.6750469739729157e-07,6.338750010992378e-10,0.0389336104780799,0.0389301861314416,-0.0003448258493765941,2.445300038844689e-12,1.01299999999994
4.6077854802539786e-08,4.4331600890235023e-11,0.0389269827249076,0.0389235288707682,-0.00034316249429160606,2.4459000363269423e-12,1.01349999999994
6.146405159834778e-08,1.272926000717156e-10,0.0389202347371016,0.0389168481260288,-0.00034342450131847203,2.4461099378675355e-12,1.01399999999994
3.9462900294773284e-08,5.062850139125885e-11,0.0389134988370539,0.038910186421841,-0.0003430701830055181,2.444999931683345e-12,1.01449999999994
7.866365100972494e-09,4.9024048709434e-12,0.038906861016582,0.0389035034165376,-0.00034342925155252503,2.444039979079826e-12,1.01499999999994
4.00390856025723e-08,1.5491880001050617e-10,0.038900112986361,0.0388968224993269,-0.00034344132084675606,2.4429399475556224e-12,1.01549999999994
7.13297978946481e-08,1.356622300607846e-09,0.0388933716539334,0.0388901009368977,-0.000343345192023632,2.4422798852730132e-12,1.01599999999994
7.944627959666217e-08,7.90462001409864e-11,0.038886658200633,0.038883342543397,-0.0003434574586516681,2.4429900376959912e-12,1.01649999999994
8.041080100384956e-09,3.805118997668444e-10,0.0388800241077071,0.0388766146627416,-0.0003453337534231921,2.4432899280169007e-12,1.01699999999994
1.1276372620383501e-07,9.808195922111906e-12,0.0388732648265753,0.0388698648941562,-0.00034528157305405605,2.4432099138965713e-12,1.01749999999994
1.1327940606375986e-08,3.1279749623802644e-10,0.0388666015805267,0.0388631682927902,-0.0003440327825532291,2.4433599674772433e-12,1.01799999999994
2.171833379804866e-08,1.0628026236858545e-12,0.0388598057225985,0.0388564125324791,-0.00034406685610672107,2.4435798436778233e-12,1.01849999999994
3.3841313598625966e-08,1.2208670185920312e-10,0.0388530130560525,0.0388496953313927,-0.00034389307688692907,2.4432099138965713e-12,1.01899999999994
1.0800389069892669e-07,1.9203943990575567e-12,0.0388462552774724,0.0388429752817377,-0.00034419120312962205,2.446029923747206e-12,1.01949999999994
1.361587953982446e-07,6.03753297356846e-10,0.0388395416621132,0.0388362731984628,-0.00034513397056779407,2.451229974206881e-12,1.01999999999994
8.642461030161641e-08,6.177496014725392e-12,0.0388329016121291,0.0388295754045985,-0.0003438569965567201,2.450259830102941e-12,1.02049999999994
9.812238098427795e-09,9.50439726921104e-12,0.0388262002220972,0.0388228881748997,-0.0003426913933234401,2.450190007483033e-12,1.02099999999994
1.1468919598744964e-08,8.894007960669192e-10,0.0388193932461766,0.0388161687763635,-0.0003426837428826031,2.4490199364984866e-12,1.02149999999994
9.821090130035515e-08,2.4059018666200416e-12,0.0388125753545278,0.0388094155782727,-0.00034271959385415607,2.4474298455923194e-12,1.02199999999994
7.53471549735929e-09,6.352599002390491e-12,0.0388059822835186,0.0388026704039518,-0.0003413570249391661,2.4464299943488532e-12,1.02249999999994
2.0441312101326936e-08,7.236439919511284e-11,0.0387992382911328,0.0387959541101296,-0.00034136567202388104,2.445910010986929e-12,1.02299999999994
3.773636710058259e-08,1.1767015001273862e-09,0.0387924495514437,0.0387892342554324,-0.000341430269174385,2.444999931683345e-12,1.02349999999994
3.987432830449e-08,1.4891976540809537e-12,0.0387856924024098,0.038782459066603,-0.0003412859629125701,2.4446399765620797e-12,1.02399999999994
1.0445960550026223e-07,1.098589968995256e-11,0.03877890214498,0.0387757880512291,-0.000341628915944571,2.442709879854621e-12,1.02449999999994
1.561579990316808e-08,1.584541602095424e-09,0.0387722978013988,0.0387690648471653,-0.00034014028970176904,2.4417898258910498e-12,1.02499999999994
1.504549970027247e-08,7.642997346124503e-12,0.0387655144059563,0.0387622993195968,-0.0003402059188591421,2.4392499738817852e-12,1.02549999999994
5.322153729531154e-08,1.273599004036896e-10,0.0387586946490343,0.0387555606171712,-0.000340274871315844,2.43791987465658e-12,1.02599999999994
1.0384971349530758e-07,9.292802638505293e-12,0.0387519372834504,0.038748789259423,-0.000340640714177738,2.4367398290120468e-12,1.02649999999994
2.0165627695467592e-08,1.2212890421192668e-10,0.0387452412286898,0.0387420258979236,-0.00034254333182725106,2.4351200309663534e-12,1.02699999999994
5.4324159795560156e-08,4.3457799858703794e-11,0.0387384014337579,0.0387352523573131,-0.00034246864151827206,2.433909844501425e-12,1.02749999999994
3.4554154697274964e-08,4.049899304803262e-12,0.0387315827621486,0.0387285064789063,-0.00034213700982054407,2.4329900073782884e-12,1.02799999999994
3.163573403242026e-09,8.57562978962001e-11,0.0387247590286286,0.0387217406719682,-0.0003419608739523331,2.4317299476134258e-12,1.02849999999994
3.1310826105468426e-08,3.292649000674608e-10,0.0387180328947886,0.038715106367583,-0.00034194004142218805,2.4314799305924506e-12,1.02899999999994
8.352504239639291e-08,2.7643998201654085e-11,0.0387113082645584,0.0387085071893252,-0.00034172994206921705,2.4301799721876405e-12,1.02949999999994
1.584982145530489e-13,1.1569784991172227e-09,0.0387047065926134,0.0387018109773499,-0.00034163010573018805,2.4297699269260065e-12,1.02999999999994
1.4720691380448736e-07,3.5978563045491185e-09,0.038697905091703,0.0386950218427146,-0.00034163010572961906,2.4301199073872848e-12,1.03049999999994
1.19097960299408e-07,8.942895035612963e-12,0.0386912377361774,0.0386881260611138,-0.0003405231542712761,2.4303898737282337e-12,1.03099999999994
1.7950099140406905e-07,3.159622979920229e-10,0.0386845521424195,0.0386812688762712,-0.00033896544944781305,2.430749828849499e-12,1.03149999999994
4.313795510385576e-08,3.801871040209903e-10,0.0386779171022928,0.0386744341739546,-0.00033655159372685407,2.4305900174492745e-12,1.03199999999994
1.0789795609755792e-07,5.585698570342856e-12,0.0386710665769042,0.038667623907766,-0.00033681661266767406,2.4294999605850576e-12,1.03249999999994
9.464437329687048e-08,3.273589732621929e-11,0.0386642763509236,0.0386608129530849,-0.00033537456412810907,2.428219951500221e-12,1.03299999999994
2.3253291396574394e-08,1.941357977153224e-10,0.0386574583497735,0.038653998505932,-0.0003342448384687681,2.426789888834713e-12,1.03349999999994
2.440533460046357e-08,1.1574005642778218e-12,0.0386505384700353,0.0386471591375391,-0.000334118358556572,2.425569944550232e-12,1.03399999999994
1.8341023144685664e-12,9.981702964179107e-12,0.0386436121947705,0.0386403982654576,-0.0003339301215153671,2.4245599018063446e-12,1.03449999999994
1.5559306794366012e-08,1.382264996907523e-10,0.0386367381064586,0.0386335947503903,-0.000333930121515687,2.4236398478427734e-12,1.03499999999994
1.1744074102093549e-08,1.6303389888117081e-10,0.0386298300026114,0.0386267890664218,-0.0003340350139506191,2.422389979578332e-12,1.03549999999994
5.447529859842204e-08,1.532460963682425e-10,0.0386229020986283,0.0386199483084395,-0.00033406785052005506,2.420129851729569e-12,1.03599999999994
9.78109691018858e-08,1.2389020365155545e-10,0.0386160715893821,0.0386131623928284,-0.00033454170759180204,2.4196699331680005e-12,1.03649999999994
3.9794875797416474e-08,5.027603333651598e-12,0.0386092386162521,0.0386063286747672,-0.00033502594337122106,2.420269930650254e-12,1.03699999999994
5.035743259884651e-08,1.513617009507584e-10,0.0386023453728152,0.0385994934974912,-0.00033536367291788307,2.420739823871809e-12,1.03749999999994
6.45402013985108e-08,4.5084901090231e-11,0.038595454458798,0.0385926294614473,-0.00033561283818492706,2.421729917295723e-12,1.03799999999994
1.0974165999544372e-08,2.554796652010083e-12,0.0385885481932259,0.0385857908293454,-0.00033583556759548107,2.4222698499776207e-12,1.03849999999994
9.121702999881354e-08,1.4120592958799527e-09,0.0385815779286265,0.0385789591793137,-0.00033582037017552003,2.4235299097424834e-12,1.03899999999994
8.504156601141233e-09,3.800030429212953e-11,0.0385747573899847,0.0385720506161772,-0.0003373351346985011,2.4236699886631685e-12,1.03949999999994
9.798570969887788e-08,5.728719026931728e-10,0.0385677884439124,0.0385651552534869,-0.00033733332818725406,2.4240598677643943e-12,1.03999999999994
3.9579389800314946e-08,4.9214701758337753e-11,0.0385609377295636,0.0385582317408977,-0.00033603365808600606,2.4244599383660415e-12,1.04049999999994
1.3398955570065318e-07,1.9238068013627263e-09,0.0385540082335441,0.0385513214204255,-0.00033569317062040905,2.4251399499686244e-12,1.04099999999994
1.3562020390045504e-07,4.648600948620185e-12,0.0385471807795966,0.0385443482297487,-0.0003340409504917661,2.4256699079905353e-12,1.04149999999994
4.232898650341488e-08,6.9444200390123e-11,0.0385403859767937,0.0385374090646002,-0.0003366432497974481,2.425959823651458e-12,1.04199999999994
4.675735597314823e-09,1.2752110478686518e-10,0.0385334170881967,0.0385305057876101,-0.000336384306161679,2.425689857310509e-12,1.04249999999994
4.342566001236392e-09,5.292301319403947e-12,0.0385263947579017,0.0385235869366199,-0.0003364166147897151,2.4257499221108647e-12,1.04299999999994
1.3431174700206938e-08,2.4954659866294193e-10,0.0385193406031401,0.0385166679545764,-0.000336446190704197,2.425959823651458e-12,1.04349999999994
1.1306327480503642e-07,1.5781599638220456e-10,0.0385122923169731,0.0385097911408933,-0.00033646646142051107,2.4260298631118005e-12,1.04399999999994
2.6128652103052374e-08,2.2772279895111325e-10,0.0385053527528641,0.03850287045051,-0.0003358804574407671,2.425579919210219e-12,1.04449999999994
3.332825810470341e-08,1.1336760002977897e-10,0.038498336936819,0.0384959244285032,-0.0003356750203013831,2.4250998344882424e-12,1.04499999999994
6.088970140594174e-08,1.1266360067097025e-10,0.0384913081075282,0.0384889741910017,-0.0003354495143800721,2.424749854026964e-12,1.04549999999994
4.0764386997904634e-08,2.5296986727596504e-12,0.0384843845674259,0.0384820669844768,-0.0003360870655917021,2.4243098847853695e-12,1.04599999999994
4.599449069525585e-08,1.857403120197887e-12,0.0384774143111527,0.0384751212272919,-0.00033637944354183004,2.424329834105343e-12,1.04649999999994
1.6824056398023757e-08,7.828300507828345e-12,0.0384704095504218,0.0384681563421189,-0.000336681071196114,2.424279960805409e-12,1.04699999999994
1.0815275702791283e-08,4.9354097197973346e-11,0.0384633901549121,0.0384612059849042,-0.0003367955635713611,2.423719861963103e-12,1.04749999999994
3.578187970226798e-08,6.540497310414395e-12,0.038456311790307,0.0384542167697002,-0.0003367853082951361,2.425009845707926e-12,1.04799999999994
1.7092688799069666e-08,6.14969880574634e-12,0.0384492436278255,0.0384472127789424,-0.000336543112530151,2.424639915926674e-12,1.04849999999994
1.6783377403128963e-08,4.294897770762418e-12,0.0384421423172169,0.0384402465082475,-0.00033660290604962007,2.424129907224737e-12,1.04899999999994
1.4693603299364977e-08,1.6320000906233645e-12,0.038435066118271,0.0384332339429279,-0.00033659909118495903,2.423609923862813e-12,1.04949999999994
6.422941498107626e-09,7.1911018806325444e-12,0.0384279578519629,0.0384262027250376,-0.00033661321289967406,2.4232499687415476e-12,1.04999999999994
9.379525697794655e-09,4.020901667178833e-12,0.0384208333006859,0.0384191997002633,-0.0003365708587308901,2.422659945919281e-12,1.05049999999994
4.6233503969705936e-09,6.002101593516329e-12,0.0384137070805743,0.038412169882028,-0.0003365650200946351,2.4215599143950772e-12,1.05099999999994
8.947742997922337e-09,1.1963260035385836e-09,0.038406642265477,0.0384051254862396,-0.0003365352827508951,2.4209898408927844e-12,1.05149999999994
1.0963818229681177e-07,2.3648999425418538e-12,0.0383995167695175,0.0383979989707486,-0.00033653136710424104,2.4205899871315717e-12,1.05199999999994
1.1217534005847352e-08,1.5977290324098448e-10,0.0383925148973191,0.0383908938161408,-0.00033819121335844804,2.4192598879063665e-12,1.05249999999994
2.9187835696997677e-08,4.3737027888290925e-12,0.0383853530013543,0.0383837770908688,-0.0003381746220485111,2.417459895459606e-12,1.05299999999994
4.018255297943973e-09,7.109039745767376e-11,0.0383782022729794,0.0383766795863184,-0.0003380006050427751,2.41598993415415e-12,1.05349999999994
3.7029159599688555e-08,6.234700256069203e-12,0.0383710544512738,0.038369577805278,-0.0003380278478519501,2.4141999163673766e-12,1.05399999999994
2.6618726299554307e-08,1.3997309561419868e-10,0.0383638760708308,0.0383624554871952,-0.00033833336934373606,2.412689839581539e-12,1.05449999999994
6.3616244008746214e-09,1.0501099989568274e-11,0.0383566696082907,0.0383552966478798,-0.00033809657217484903,2.4113898811767287e-12,1.05499999999994
2.5838705404457318e-08,1.6568801886052142e-11,0.0383494310460644,0.0383481367184313,-0.0003380544580389351,2.410220027032617e-12,1.05549999999994
1.7249371500605015e-08,1.8845899840691516e-10,0.0383422013950282,0.03834096350928,-0.0003380574825625381,2.408969941927741e-12,1.05599999999994
1.2431540519913797e-07,1.0884709800151882e-10,0.0383349568681461,0.0383338052155991,-0.0003380577807174281,2.4088899278074116e-12,1.05649999999994
4.522073369928048e-08,2.1762459889718144e-10,0.0383278542300021,0.0383266082837986,-0.0003382485180204351,2.40843998390583e-12,1.05699999999994
5.536959779561812e-13,3.202259013512787e-10,0.0383205988114847,0.0383194136870316,-0.0003385778818660771,2.4080999781045387e-12,1.05749999999994
1.5189670120319132e-07,8.745303092805301e-12,0.0383132981569813,0.0383121782483865,-0.0003385778818671731,2.4081099527645256e-12,1.05799999999994
4.041842097124437e-09,4.924803620465212e-12,0.0383061337444036,0.0383049382938916,-0.000337981790303716,2.408039913304183e-12,1.05849999999994
1.1012956602218793e-08,1.4629730066273439e-10,0.0382987893100357,0.0382976860969319,-0.00033800914108178906,2.4077400229832735e-12,1.05899999999994
6.19056761963499e-08,9.09148034633489e-11,0.0382914371434475,0.0382904063549514,-0.00033804145466844306,2.4072898622412575e-12,1.05949999999994
3.0861504199397594e-08,1.0018780249865245e-10,0.0382841566625352,0.0382831110604337,-0.0003381225417632041,2.406219971537449e-12,1.05999999999994
6.864163780428978e-08,1.4035023143676995e-12,0.0382768004848681,0.0382758545027054,-0.00033785765009593607,2.406739954899373e-12,1.06049999999994
4.231671402177284e-09,4.600710090674198e-11,0.0382695097697467,0.0382685619381308,-0.00033795997953830104,2.405269993593917e-12,1.06099999999994
2.6148902695921628e-08,1.265302029818116e-10,0.038262100211939,0.0382612405823056,-0.000337988751071984,2.405000027252968e-12,1.06149999999994
8.622881880054889e-08,5.892400456453117e-11,0.0382546907889916,0.0382539066598421,-0.0003378480101868021,2.404490018551031e-12,1.06199999999994
8.725580799562316e-09,5.685299453439541e-12,0.0382473560087967,0.0382465503038642,-0.0003365103336999311,2.4046298806312816e-12,1.06249999999994
6.537428419439717e-08,1.0264378999536028e-09,0.0382399065376508,0.038239176295908,-0.0003365702405316211,2.4036400040478023e-12,1.06299999999994
2.4986990180414503e-07,1.236926401582128e-09,0.0382324963641411,0.0382317927715051,-0.0003366829859960301,2.4027999642045605e-12,1.06349999999994
1.5610288240514025e-07,2.2475901001461907e-09,0.0382253237412439,0.0382244205911619,-0.0003330995976962611,2.4018799102409893e-12,1.06399999999994
1.1102364701198741e-08,4.665497155276199e-12,0.0382180167672947,0.0382168735881948,-0.00033106645983819007,2.400759929396812e-12,1.06449999999994
3.305588820029515e-08,7.648669891890947e-11,0.0382104986744331,0.0382094008019988,-0.00033114215243024603,2.3991698384906446e-12,1.06499999999994
2.7758014602141667e-08,7.420145956005264e-10,0.0382029931801767,0.0382019293562223,-0.00033146411969717606,2.3977399926655707e-12,1.06549999999994
2.670593167997115e-07,4.579302215201864e-12,0.0381954669577766,0.0381944539432185,-0.0003312734554094431,2.397050006403001e-12,1.06599999999994
4.224308201850047e-09,1.0596905297699521e-11,0.0381882363501139,0.0381869749179477,-0.00033129599103210307,2.395399850696478e-12,1.06649999999994
3.56246731003651e-08,6.488601322907073e-12,0.0381806581607323,0.0381794766719222,-0.0003313247146893751,2.393569934269757e-12,1.06699999999994
5.224716270041396e-08,7.434860366251073e-11,0.0381730302330401,0.0381719528003318,-0.00033137298649470604,2.3917599671630096e-12,1.06749999999994
3.2616439896160365e-08,8.950919866412832e-11,0.038165442310223,0.0381643971151587,-0.0003317428075557031,2.389860011275946e-12,1.06799999999994
2.9773067102001338e-08,1.7295027007757646e-09,0.0381577713741022,0.0381568135914888,-0.00033158142900200206,2.387989979368843e-12,1.06849999999994
1.0063101780338757e-07,1.0389501758911734e-11,0.0381500731524099,0.0381491738260447,-0.0003313839779791651,2.386909897164613e-12,1.06899999999994
8.225740900924539e-09,1.2955059941477387e-10,0.0381425206390675,0.0381415722401418,-0.00033585311763917704,2.38481998905693e-12,1.06949999999994
7.665730904216073e-09,9.483030333212739e-11,0.0381348199459977,0.0381339020744169,-0.0003359093577127341,2.383589853272028e-12,1.06999999999994
4.1247434398594685e-08,9.923079719031946e-11,0.038127070527295,0.0381262110645912,-0.0003358594231076301,2.3819498890659263e-12,1.07049999999994
6.848136450271491e-08,2.916202002101187e-12,0.0381193063622141,0.0381185294796455,-0.00033612444292047507,2.3809099223420782e-12,1.07099999999994
1.1649934197888179e-08,1.0773701375477174e-11,0.0381115258599758,0.0381108195720101,-0.0003367602171213581,2.379609963937268e-12,1.07149999999994
5.100082099696035e-09,6.57240234458456e-12,0.0381036637164493,0.038103098067983,-0.0003367417217538571,2.378470033773117e-12,1.07199999999994
3.2051614973216402e-09,3.501739870293008e-11,0.038095755837491,0.0380953610457606,-0.00033670824683926606,2.3775098643291637e-12,1.07249999999994
3.7764472195223053e-08,1.2117679776268986e-10,0.0380878291246325,0.0380875739861537,-0.0003366871128145421,2.3765000384257107e-12,1.07299999999994
5.374370129485051e-08,7.121303546853142e-12,0.0380799330475434,0.0380797620986823,-0.0003365281694729011,2.3757098718824032e-12,1.07349999999994
8.18173290992319e-08,6.5020003270355176e-12,0.0380720558403531,0.0380719802091229,-0.0003361314790831831,2.3770499457675953e-12,1.07399999999994
2.702658340181241e-08,1.0700600128199511e-10,0.0380642829000857,0.0380641215308688,-0.00033824901531113007,2.3797999161578876e-12,1.07449999999994
3.3909680619004234e-13,2.53666698757371e-10,0.0380563188581199,0.0380562324933909,-0.0003383484624106581,2.3791298792152915e-12,1.07499999999994
6.410244380444796e-08,5.3553966816721754e-12,0.0380482707572479,0.038048281190252,-0.00033834846240917305,2.3783598788323923e-12,1.07549999999994
2.266243430415482e-08,1.0482938961331456e-09,0.0380402450558726,0.0380403408418408,-0.00033798530074078304,2.3774699656892162e-12,1.07599999999994
2.330020330149063e-08,6.286503956287604e-10,0.0380321436471574,0.0380323657446003,-0.00033800895120674303,2.3787499747740526e-12,1.07649999999994
1.336107419008803e-07,1.0935974348313948e-12,0.0380241092400426,0.0380243189690605,-0.000337881828137505,2.3805898658607605e-12,1.07699999999994
1.8621943460167545e-07,5.803279939931016e-10,0.0380161469064512,0.0380163030859639,-0.0003370041318096251,2.3815099198243317e-12,1.07749999999994
6.153045929713219e-08,4.140720405443332e-11,0.0380081771109921,0.0380082115989422,-0.00033515883677360104,2.3847599242565742e-12,1.07799999999994
3.607765049901124e-08,1.2767879808972538e-10,0.0380000464747361,0.0380000905512582,-0.0003352015235060001,2.3873800072266027e-12,1.07849999999994
7.4422428011922115e-09,2.4715021695875805e-12,0.0379918207086214,0.037991916840479,-0.0003351561130856311,2.388629875491044e-12,1.07899999999994
6.758451969596235e-08,2.1360949814530628e-10,0.0379835058111609,0.0379837532705107,-0.0003351634285867251,2.3898999099158935e-12,1.07949999999994
2.6693953401879522e-08,9.4301101649652e-11,0.0379752153831382,0.0379755344565613,-0.00033471157575701706,2.39117991900073e-12,1.07999999999994
8.661701429713009e-08,9.894599029003359e-12,0.0379668491831577,0.0379672670436509,-0.0003345259157371311,2.3927099451065414e-12,1.08049999999994
1.8266032096592166e-08,2.0117900401128708e-10,0.0379585448794277,0.0379589881755294,-0.000334847921239671,2.393429855349072e-12,1.08099999999994
2.981400779727972e-08,6.513317038492339e-10,0.0379501069884653,0.0379506533696902,-0.00033478461134749506,2.394039827491312e-12,1.08149999999994
1.6748619229706163e-07,2.3386070163722295e-10,0.0379416380931526,0.0379422938280497,-0.0003346365346171041,2.3945498361932493e-12,1.08199999999994
9.540189629952955e-08,9.99650300037569e-10,0.03793336720545,0.0379338556879171,-0.0003349539889437491,2.3951099350355554e-12,1.08249999999994
4.524482220130688e-08,7.408069990777477e-11,0.0379249118993712,0.0379253518058314,-0.0003348155915334531,2.3957699973181645e-12,1.08299999999994
2.563788449594373e-08,1.064860005728363e-11,0.037916350633406,0.0379168502950425,-0.000334485615857934,2.396469958240721e-12,1.08349999999994
2.6940517205975567e-08,1.4222997779533841e-12,0.0379077202708103,0.037908357159702,-0.0003344148421231721,2.3977599419855444e-12,1.08399999999994
3.6219310099727675e-08,7.996944981214504e-10,0.0378990402413652,0.0378998332376515,-0.00033435154336460405,2.3983798887877716e-12,1.08449999999994
2.4950894829400827e-07,1.433604901457386e-09,0.0378903450450967,0.037891274596565,-0.00033465726647901207,2.3996199992326606e-12,1.08499999999994
1.4204631400283052e-07,6.080698444765886e-12,0.0378819150075395,0.0378825780188646,-0.00033041709663022103,2.400489963055863e-12,1.08549999999994
1.355998979768458e-08,3.304898021916358e-12,0.0378733832696306,0.0378738685948946,-0.00033257482469579004,2.4015899945800667e-12,1.08599999999994
3.3374691094101294e-08,9.464479894250033e-11,0.0378645927984437,0.0378652657060844,-0.0003325960176676811,2.4028099388645474e-12,1.08649999999994
3.804178219657395e-08,6.933002782982811e-12,0.0378558241802842,0.0378565617798745,-0.0003328739398411371,2.4048798976522567e-12,1.08699999999994
3.99502750325631e-09,1.7993450479592e-10,0.0378469694524001,0.0378477687683926,-0.00033319227521338003,2.4058398502557754e-12,1.08749999999994
4.0623072197765175e-08,3.904002121579708e-12,0.037837957938668,0.0378389196556987,-0.0003332190414599321,2.406880033820058e-12,1.08799999999994
1.5916642198687825e-08,7.280294422873368e-12,0.0378289126121246,0.0378300351968185,-0.0003330522477561121,2.4084998318657513e-12,1.08849999999994
3.654037809830424e-08,2.508266025436079e-10,0.0378197939654902,0.0378210846358315,-0.0003331179858523561,2.409869829730904e-12,1.08899999999994
3.6845689395381687e-08,9.579059767617082e-11,0.0378106869073542,0.0378120956463871,-0.00033343339770167504,2.411889915218679e-12,1.08949999999994
2.5985658701210834e-08,3.488098698767317e-12,0.0378015559078315,0.0378030410021464,-0.000333767932312078,2.413659983685479e-12,1.08999999999994
7.050538909647575e-08,4.070695169833272e-12,0.0377923299631872,0.0377939553507531,-0.00033376209576851,2.4160599736144928e-12,1.09049999999994
2.9072410034913787e-09,3.0431504538519505e-11,0.0377830963258142,0.0377848017708186,-0.00033429093078945105,2.418139907062189e-12,1.09099999999994
1.8344427019090226e-09,8.763920145149484e-11,0.0377737275514536,0.0377755999960735,-0.00033427292348416505,2.420519947671229e-12,1.09149999999994
6.425024789979972e-08,5.5633969653356985e-12,0.0377643038717974,0.0377663130575576,-0.000334261125554823,2.4231098898208625e-12,1.09199999999994
5.9861708021080595e-09,5.7610027859311685e-12,0.037754898166652,0.0377570444637996,-0.0003345067126894651,2.425989964471853e-12,1.09249999999994
5.7999779007333885e-09,1.2108819502643087e-10,0.0377454178983731,0.0377476830215708,-0.00033452380783844206,2.4297499776060327e-12,1.09299999999994
1.278139480365148e-08,6.654300027664206e-11,0.0377358615132941,0.0377382327896417,-0.0003345388369542831,2.43333001317958e-12,1.09349999999994
7.649145929849999e-08,3.645869717239236e-11,0.0377262660839474,0.0377287154918193,-0.00033456499011947206,2.4363898485507685e-12,1.09399999999994
7.806413789696043e-08,8.287143957175225e-10,0.0377166825655574,0.0377191405397673,-0.000334800147338142,2.4398198305436436e-12,1.09449999999993
3.155929159670556e-08,1.9076372981263745e-09,0.037707044309519,0.0377094751578366,-0.0003363791432280281,2.442559826273949e-12,1.09499999999993
3.076960709835763e-08,6.401802699063097e-12,0.0376972636775305,0.0376998216854822,-0.00033620107642907005,2.443329826656848e-12,1.09549999999993
2.1394224940241013e-07,4.0672729767488036e-10,0.0376874281297907,0.0376901095400108,-0.00033598645748813107,2.447219944051726e-12,1.09599999999993
1.0605409300756818e-08,4.060696223717741e-12,0.0376778804485078,0.0376802634826445,-0.00033113410615936,2.4533899217749067e-12,1.09649999999993
7.520519480080923e-08,8.659670203137182e-11,0.0376679677917591,0.0376703640904493,-0.000331120325517108,2.4599400207797606e-12,1.09699999999993
9.189766399936294e-08,1.4608940446247942e-10,0.0376580052719286,0.0376604056370469,-0.00033031403496411706,2.4655199756806745e-12,1.09749999999993
5.821241197412341e-09,6.17045997630683e-11,0.0376479965736117,0.0376503788497956,-0.0003306429182540941,2.4668398834054583e-12,1.09799999999993
6.5198805999922e-08,1.0496596647424639e-11,0.0376377725043495,0.037640277304608,-0.00033065754123873703,2.4688699435532202e-12,1.09849999999993
1.233886539470097e-08,3.252696723077264e-12,0.0376275178526615,0.037630111108419,-0.0003307923753771741,2.469659893256093e-12,1.09899999999993
2.218756329358529e-08,9.070091969154426e-10,0.0376171293765688,0.0376198779747189,-0.00033087625094319506,2.4722700015661347e-12,1.09949999999993
7.756623780080796e-08,9.74560016020476e-12,0.0376066923474058,0.0376095635574733,-0.0003309785318768481,2.4714598857028536e-12,1.09999999999993
4.0687181103449266e-08,1.6028130975231925e-09,0.0375963135854528,0.0375991845281733,-0.00033259630775735606,2.4679698389096227e-12,1.10049999999993
2.5138634701660223e-08,8.807100881913499e-12,0.0375857657985918,0.0375886856032942,-0.00033274384364353105,2.463209974531977e-12,1.10099999999993
5.281407389895465e-08,3.321121017085815e-10,0.0375751050177636,0.0375781329363207,-0.00033266405460558404,2.4553200184823654e-12,1.10149999999993
9.492653259973727e-08,3.664090003629994e-10,0.0375643952140605,0.0375675275149902,-0.00033303269683362003,2.4517300082488314e-12,1.10199999999993
7.440983801343393e-09,2.2638196872648564e-11,0.0375536908215846,0.0375568245613796,-0.00033485517944062805,2.448289834755535e-12,1.10249999999993
1.6280619830055798e-07,5.720500462214062e-12,0.0375428627224579,0.0375460596256988,-0.000334860620519021,2.445390027625005e-12,1.10299999999993
7.139042502990467e-09,4.220998550685806e-13,0.0375320540482509,0.0375352073494781,-0.000333930675667938,2.4438198860388116e-12,1.10349999999993
2.0709065899626733e-08,7.926999334717522e-12,0.0375210190573874,0.0375243471507305,-0.000333936820905396,2.4439998635994442e-12,1.10399999999993
8.70418220139113e-09,9.263201317111225e-12,0.0375099462354378,0.0375133460370738,-0.00033383425434108506,2.4439198494791148e-12,1.10449999999993
1.6427353997927607e-08,2.5486973642685484e-12,0.0374987480059093,0.0375022464024364,-0.0003338295203512881,2.4447499146623697e-12,1.10499999999993
3.106326397495085e-09,9.241205023435839e-12,0.0374874952239308,0.0374910591833575,-0.0003338288889333141,2.4455498390252295e-12,1.10549999999993
1.1617974797484276e-08,2.705800861146912e-12,0.0374761346591551,0.0374797798352962,-0.000333808202051051,2.446289915428168e-12,1.10599999999993
9.750406496089603e-09,8.855379624028714e-11,0.0374647112820346,0.0374684106809605,-0.0003338445899654281,2.4488100349578934e-12,1.10649999999993
3.7991224305367055e-08,4.7471096498163945e-11,0.0374531980782174,0.0374569421367061,-0.00033390944241560206,2.450769838804878e-12,1.10699999999993
7.257962800211182e-09,7.635649959536472e-10,0.0374416331662138,0.037445375799819,-0.0003337095687192301,2.452019923909754e-12,1.10749999999993
2.7913088500308714e-08,4.1698033914627786e-12,0.0374299383520617,0.0374336628486829,-0.0003337157792267971,2.452399828350993e-12,1.10799999999993
1.6103319040033925e-07,8.798302364443344e-12,0.0374181773063438,0.0374218667528799,-0.0003334636635455901,2.4483598742158774e-12,1.10849999999993
2.1083280996037068e-08,1.5310520212752365e-10,0.0374064780031286,0.0374099602092922,-0.00033230133127181306,2.432769914337274e-12,1.10899999999993
7.213169150172005e-08,3.1184013704610436e-12,0.0373944848841955,0.0373979087475923,-0.0003324036282550581,2.427969934479246e-12,1.10949999999993
2.9950229796238403e-08,7.720099559627158e-11,0.0373824244311998,0.0373857980322457,-0.00033293802545656206,2.4190898850057208e-12,1.10999999999993
1.206523580349339e-08,7.282827049759355e-10,0.0373701876730482,0.0373734776773802,-0.0003332462845761681,2.411099965515806e-12,1.11049999999993
3.24127690035092e-08,1.605263005854951e-10,0.0373577706788392,0.0373609296520093,-0.00033332809079795003,2.406309960317765e-12,1.11099999999993
1.0126761189332978e-07,5.6569304796028064e-11,0.037345211501267,0.0373481406902921,-0.00033357021462624304,2.4011398338380507e-12,1.11149999999993
5.7670630299044845e-08,3.1361996333245656e-12,0.0373325862864984,0.0373351132670575,-0.0003322123052749191,2.3981500379272047e-12,1.11199999999993
3.4146631008868944e-09,1.3307965840425595e-12,0.0373196278557777,0.0373217519885478,-0.0003323211144548771,2.395409825356465e-12,1.11249999999993
3.185903170443982e-08,5.0930024086959236e-12,0.0373062371254422,0.0373079777561253,-0.00033229862636797005,2.397040031743014e-12,1.11299999999993
1.53350690965115e-08,8.890079644663373e-11,0.0372924700484427,0.0372936513585719,-0.0003326331330477841,2.399759861312911e-12,1.11349999999993
7.466405299583201e-09,4.215629928472353e-11,0.0372781536932474,0.0372785590018146,-0.000332693217839509,2.403519874447091e-12,1.11399999999993
2.470504869428458e-08,1.4512002710631577e-12,0.0372630885463246,0.0372624954332476,-0.0003326970949228301,2.40746983980189e-12,1.11449999999993
7.911363800183757e-09,4.178839912993837e-11,0.0372471112556964,0.0372451430332556,-0.00033269378582115707,2.4111398641557535e-12,1.11499999999993
3.042042420048352e-08,5.209804809780394e-12,0.0372297959078791,0.0372260047813654,-0.0003326998711933911,2.4084200345858564e-12,1.11549999999993
4.317676702281226e-09,6.770604910055766e-12,0.0372107323744192,0.0372044430634919,-0.00033248355328369507,2.4058899403961442e-12,1.11599999999993
1.4457857099026139e-08,9.349582982820515e-10,0.0371892326175218,0.0371795561199106,-0.0003325129648225661,2.3976500038852544e-12,1.11649999999993
3.7111971398773314e-08,2.4975280177308434e-10,0.0371644184923461,0.0371501360950957,-0.00033252453056921807,2.397019865582606e-12,1.11699999999993
1.5210902500062407e-07,1.9226829850449434e-10,0.0371351652148967,0.03711468623467,-0.00033231774190724706,2.395009971595252e-12,1.11749999999993
3.100071380157665e-08,1.738997834621614e-12,0.0371000751167659,0.0370714193756278,-0.0003345338598148051,2.397939919546177e-12,1.11799999999993
4.7201777902960984e-08,5.008701786657355e-12,0.037056945640252,0.0370183685547249,-0.000334320017455637,2.3986700212891288e-12,1.11849999999993
8.2586435051768e-09,1.7436590366015636e-10,0.0370039816081149,0.0369537085320931,-0.00033474034690965805,2.4008399435171413e-12,1.11899999999993
8.007540489712861e-08,4.727560010131526e-11,0.0369393923465052,0.0368763771088699,-0.0003347956314782481,2.402739899404205e-12,1.11949999999993
1.1355559330350484e-07,5.049893003761241e-10,0.0368622782010486,0.0367865655781221,-0.000335193932528153,2.4103698637728543e-12,1.11999999999993
3.113688660377756e-08,5.138202363585975e-12,0.0367728974868689,0.0366858978551172,-0.0003370625937664701,2.4222299513376733e-12,1.12049999999993
3.823373700972965e-09,1.184823003597124e-10,0.0366727149661302,0.036577370255869,-0.0003368902528459491,2.432650001576997e-12,1.12099999999993
2.7389425602541984e-08,8.205810336781028e-11,0.0365647611524849,0.0364645522360148,-0.0003369159442850641,2.432769914337274e-12,1.12149999999993
3.881904849650786e-08,7.319449907283726e-11,0.0364526494069428,0.036350981511146,-0.0003367198271438431,2.4437199225985085e-12,1.12199999999993
9.071585198305865e-09,5.715260209537831e-11,0.0363398331621059,0.0362396315316068,-0.0003365578612366841,2.4443700102211308e-12,1.12249999999993
3.9367971500781085e-08,4.227500294273767e-12,0.0362292126775963,0.0361327291163566,-0.0003366175398140141,2.4546898801797168e-12,1.12299999999993
3.646699799769726e-08,9.522979627085704e-11,0.0361230113719816,0.0360317297355627,-0.00033692414395499306,2.4734498303702335e-12,1.12349999999993
8.268800900934625e-09,2.4888008320900212e-12,0.0360225949201475,0.0359374393225484,-0.00033720209904065,2.490679971295373e-12,1.12399999999993
1.1248317249856754e-07,1.556094975097011e-10,0.0359287536603062,0.0358502178369695,-0.0003371483235073871,2.493719857346588e-12,1.12449999999993
6.078048300772743e-09,4.109923998352194e-10,0.0358419639236715,0.0357699546529913,-0.0003368234562210231,2.491780002819577e-12,1.12499999999993
1.416406920015656e-07,1.8544740049142305e-10,0.0357619780161375,0.0356964136962879,-0.00033683309640974003,2.484809883893102e-12,1.12549999999993
4.583945859698568e-08,2.5577650414332354e-10,0.0356888154482944,0.035629190755142,-0.0003358704822660391,2.4730699259289946e-12,1.12599999999993
4.485655580310777e-08,3.782300861399079e-12,0.0356217843952958,0.0355678218715227,-0.000336143973578358,2.4615099455255196e-12,1.12649999999993
5.3892400798949414e-08,2.0269379924497954e-10,0.0355605435856315,0.0355118455395543,-0.000335943864557241,2.45456996741944e-12,1.12699999999993
5.817623640463898e-08,1.327721897703693e-09,0.0355046736474721,0.0354607245860823,-0.00033642144847019907,2.453629964135895e-12,1.12749999999993
1.8303229409877275e-07,1.5380840351353342e-10,0.035453622668274,0.0354139802741963,-0.00033620783935853606,2.4400000249447107e-12,1.12799999999993
4.9229874697631626e-08,3.43417030923554e-11,0.0354071401274501,0.0353711800398291,-0.0003364317882708671,2.443779987398864e-12,1.12849999999993
7.240225869536987e-08,1.0977172990034312e-09,0.0353643990478448,0.0353319467463124,-0.0003363205511309241,2.448019868414586e-12,1.12899999999993
2.2384594890179077e-07,6.398637036886257e-10,0.0353251892840497,0.0352958351583579,-0.00033688054038238,2.4475898738329782e-12,1.12949999999993
2.885846680372728e-08,6.917098838155056e-12,0.0352893797557608,0.0352625772676861,-0.00033841188004008307,2.458140028333e-12,1.12999999999993
5.8030951696763644e-08,2.609575056045088e-10,0.0352561435104987,0.035231886974303,-0.000338398225631382,2.5097400286472338e-12,1.13049999999993
1.1737795869992684e-07,3.4969000958784413e-09,0.0352254514330202,0.0352034792842888,-0.0003387897872124861,2.5132198839400433e-12,1.13099999999993
9.112103269842686e-08,9.00819002724873e-11,0.0351971076323883,0.0351770489772955,-0.00033919432995309807,2.5200100253058855e-12,1.13149999999993
8.528485299919009e-08,2.0152620544555688e-10,0.0351708217156073,0.0351525046043446,-0.0003392752642786721,2.513959960342982e-12,1.13199999999993
1.0704307529946222e-07,1.786160802597081e-09,0.035146342222907,0.0351296491173578,-0.0003387082582092571,2.4906600219753994e-12,1.13249999999993
1.04741954796983e-07,2.2217450101891245e-10,0.0351235736228873,0.0351083183250129,-0.00033853131814668303,2.4844798527517975e-12,1.13299999999993
7.336920530148783e-08,1.3021903000343116e-11,0.0351022644890166,0.0350882934899561,-0.00033773901431382203,2.4698999356170814e-12,1.13349999999993
2.754862168038996e-07,1.7239869948282305e-10,0.035082345190007,0.035069498156111,-0.00033785115833734705,2.4632199491919637e-12,1.13399999999993
8.274403219543647e-08,1.4329898379017436e-11,0.035063905076166,0.0350517846402329,-0.0003431341839644261,2.4548000351204413e-12,1.13449999999993
3.369678280157329e-08,2.335088303273558e-09,0.0350462115116722,0.0350350767131568,-0.0003430012811739731,2.4483000262559562e-12,1.13499999999993
2.8107046495806642e-08,3.93105201168531e-10,0.035029456200862,0.0350191701235337,-0.0003429675977160751,2.4424698374936327e-12,1.13549999999993
6.974205599835637e-08,2.1654264978354654e-09,0.0350136000577427,0.0350041268967949,-0.00034282431153593207,2.446959952370764e-12,1.13599999999993
1.6533832920134772e-07,1.977024703669894e-09,0.034998630205253,0.0349898146791332,-0.0003429840177354051,2.454249910938122e-12,1.13649999999993
3.197661612025504e-07,7.766449983126478e-11,0.0349845429390052,0.0349761556361724,-0.0003416256983826461,2.441499910230127e-12,1.13699999999993
3.831790109515287e-08,2.975501789403978e-12,0.0349713394351019,0.0349633297305438,-0.0003382342686063701,2.4392300245618115e-12,1.13749999999993
5.0198048898164593e-08,1.0055595245361815e-11,0.0349584383462921,0.0349510434912243,-0.00033803213387105903,2.4374499814350248e-12,1.13799999999993
2.3602996500338147e-07,6.937291990860572e-10,0.0349462310760156,0.0349392651821688,-0.00033833921488172103,2.4385198721388335e-12,1.13849999999993
7.716582602068645e-09,2.483332706137986e-09,0.0349347533853523,0.0349279320018509,-0.0003411915950330731,2.4402799659456464e-12,1.13899999999993
3.431888179888931e-08,1.0878804801439657e-11,0.0349234086834174,0.0349169941104391,-0.0003412015766808451,2.4396600191434192e-12,1.13949999999993
9.717995602676055e-09,4.826044008865438e-10,0.0349125257693139,0.0349065282232216,-0.00034103598845989104,2.441249893209152e-12,1.13999999999993
4.501291599873225e-08,5.655004242655082e-12,0.0349020468912849,0.0348964755950652,-0.000341028223363797,2.44206998373242e-12,1.14049999999993
3.75340676039837e-08,6.548102338133077e-12,0.0348919941052493,0.0348867986578611,-0.0003413260896695011,2.4443999342010914e-12,1.14099999999993
1.3712402509996613e-07,2.3053809555806382e-10,0.0348823085200798,0.0348774718634153,-0.0003415892356808571,2.445759957406257e-12,1.14149999999993
1.2389753550196003e-07,2.6988059703692e-10,0.0348730910258545,0.0348684076078963,-0.0003408145203028691,2.4479999190946122e-12,1.14199999999993
1.224709589020545e-07,7.89319998251159e-11,0.0348641588621924,0.0348596438725907,-0.0003427325212013901,2.4502700216033624e-12,1.14249999999993
4.393903296762147e-09,5.25479937341089e-11,0.0348555009468234,0.0348511497114341,-0.00034168840051531204,2.4533899217749067e-12,1.14299999999993
1.0255618201893135e-08,5.0527103334641055e-11,0.0348469640139941,0.0348429313481665,-0.00034171842820116406,2.462069827527391e-12,1.14349999999993
1.1607458501317058e-08,1.8699049947334956e-10,0.0348387210603038,0.0348349442708818,-0.000341718199944237,2.4692600394948805e-12,1.14399999999993
1.85282138798204e-07,6.7773980871876915e-12,0.0348307009539237,0.0348271597640835,-0.0003417573931126281,2.4754699158580085e-12,1.14449999999993
1.3977957370042704e-07,4.868575959049437e-10,0.0348231373680101,0.0348196737256533,-0.0003390434305143201,2.4811899496796075e-12,1.14499999999993
1.2040288599468596e-08,1.0529299654393753e-11,0.0348157410598422,0.034812300239451,-0.0003383775857924891,2.481649868241176e-12,1.14549999999993
1.0719134049819168e-07,3.96248630435414e-09,0.0348083801565486,0.034805162741602,-0.000338417481472832,2.485010027614143e-12,1.14599999999993
1.223820560170008e-08,5.981173958891084e-10,0.0348013685532624,0.0347980475910391,-0.0003375323974823581,2.489120021209601e-12,1.14649999999993
4.288669620128305e-08,2.308195301559124e-12,0.0347944107020347,0.0347911494294099,-0.0003374520541793341,2.4940598631478794e-12,1.14699999999993
1.3218253019919857e-07,3.2906559421785886e-10,0.0347876190209422,0.0347844683766334,-0.0003378075853174051,2.499179899487225e-12,1.14749999999993
1.1443278540024249e-07,1.6494999810490185e-12,0.0347811209319698,0.0347779737542728,-0.00034078823121526803,2.5041698315658723e-12,1.14799999999993
2.3084582199961456e-07,6.609129910017941e-11,0.0347747469398779,0.0347716536190042,-0.0003384946794672451,2.508909963463979e-12,1.14849999999993
3.6161372299337025e-08,8.555429975576345e-11,0.0347685847787363,0.0347654387764487,-0.0003366619812160311,2.513959960342982e-12,1.14899999999993
4.887011180454426e-08,7.963135498223473e-09,0.0347623365746843,0.0347593581343821,-0.0003369554751771381,2.530710016546145e-12,1.14949999999993
2.885444099626211e-08,2.5656664986994926e-09,0.0347563202280821,0.0347532148901444,-0.0003386068608731321,2.5624899337856055e-12,1.14999999999993
2.339626140046569e-08,5.873981856474586e-13,0.0347503856157592,0.0347471744930365,-0.00033835612330796307,2.5669798318223025e-12,1.15049999999993
8.698528809747419e-08,5.2503001946035965e-12,0.0347445537110357,0.0347414359311143,-0.0003381395545037681,2.569749968373003e-12,1.15099999999993
1.1883660999689738e-08,5.203359965122445e-11,0.0347388832647263,0.0347358233737688,-0.0003369473930064971,2.577569884962272e-12,1.15149999999993
9.855148197512875e-09,7.843539706620106e-11,0.034733236362155,0.0347303275679582,-0.0003369858164646481,2.5869499684777475e-12,1.15199999999993
1.7383953999916546e-07,6.682293607340739e-12,0.0347276879484871,0.0347249062449109,-0.00033692063029964006,2.5913299284141544e-12,1.15249999999993
1.493699004970206e-07,1.772956781387336e-13,0.0347226338087143,0.0347196436044538,-0.0003452472491643671,2.59041984911057e-12,1.15299999999993
7.859372097573925e-09,4.8517995177022044e-12,0.0347175591234036,0.0347144387132083,-0.00034692879047080007,2.5899699052089886e-12,1.15349999999993
4.583500405608287e-09,9.606704320930248e-12,0.034712324559388,0.0347093088310876,-0.000346937586247407,2.589519961307407e-12,1.15399999999993
4.038398698780199e-09,6.967670190816122e-11,0.0347071370515871,0.0347042676012026,-0.0003469692848794741,2.5588498334117027e-12,1.15449999999993
1.5039577902498102e-08,3.1376239800762207e-10,0.0347020255527142,0.034699299976249,-0.000346996631474754,2.529260004560663e-12,1.15499999999993
1.8765239105655862e-08,3.497896416959634e-12,0.0346970161765839,0.0346943757148989,-0.0003470159505325101,2.499730023669544e-12,1.15549999999993
4.051011900929602e-09,1.4252002356052174e-12,0.0346920978034914,0.0346895747203023,-0.0003470552644597901,2.468729864632535e-12,1.15599999999993
3.826667960282748e-08,6.207798164403755e-12,0.0346872561868082,0.0346848601416758,-0.00034708264537646307,2.438489948158873e-12,1.15649999999993
2.592068370360634e-08,2.962498302228056e-12,0.0346825374794629,0.0346802261981035,-0.00034744054570378204,2.4356998622881987e-12,1.15699999999993
2.5420944203824458e-08,0.0,0.0346778784350833,0.0346756820069823,-0.0003474906982061831,2.4327300156973264e-12,1.15749999999993
1.3549323801820279e-08,1.315800038370618e-10,0.0346733256276126,0.0346711804692175,-0.00034780499306022905,2.4296400395057427e-12,1.15799999999993
3.737136419768028e-08,2.02800276571935e-12,0.0346687983729997,0.0346667791190594,-0.00034777195852492705,2.4330398806782227e-12,1.15849999999993
1.0672941398726099e-08,5.993004703608307e-12,0.0346643579808458,0.0346624141259007,-0.0003480476914541241,2.4372298883940102e-12,1.15899999999993
6.584391303021686e-09,1.3280329613785113e-10,0.0346600169718388,0.0346581017028648,-0.0003480378510937511,2.4390398555007575e-12,1.15949999999993
2.3320234632251413e-13,1.8128706036346642e-09,0.0346557006402546,0.0346538349976803,-0.0003479941200487291,2.441809992051458e-12,1.15999999999993
3.534002720323448e-08,9.840230019708684e-11,0.0346514552537249,0.0346495633806567,-0.0003479941200551131,2.452009949249767e-12,1.16049999999993
3.59012891013033e-08,1.0537404282473517e-11,0.0346472987482655,0.0346453954925488,-0.0003477495727436011,2.445300038844689e-12,1.16099999999993
1.3396008319982444e-07,2.089304097785405e-09,0.0346431908963135,0.034641308725539,-0.0003480124547715661,2.437929849316567e-12,1.16149999999993
1.572984939524069e-08,3.994998776235548e-12,0.0346392402704683,0.0346372043984612,-0.0003501787262389271,2.430519977988932e-12,1.16199999999993
8.862102503226499e-09,1.5781949358473213e-10,0.0346351897120869,0.0346332063286383,-0.0003501990533802031,2.4240399184444206e-12,1.16249999999993
3.9521265496333946e-08,8.522002548083663e-12,0.0346311862656282,0.0346292486770923,-0.00035014070815896504,2.399449996332015e-12,1.16299999999993
3.759441880024639e-08,7.694250098166933e-11,0.0346272635837544,0.0346253832489885,-0.0003499459632574131,2.382689965468865e-12,1.16349999999993
1.4633594301594055e-08,4.5030992823491545e-12,0.0346233882629355,0.0346215474664251,-0.00035022546521228505,2.363160014895449e-12,1.16399999999993
2.3650579702994e-08,8.364040016139995e-11,0.0346195428975713,0.0346177642557824,-0.0003501281567612661,2.334129851205846e-12,1.16449999999993
1.2837824960032496e-07,7.351799724553132e-11,0.0346157621069336,0.0346140158228535,-0.000349909685464574,2.319709962311789e-12,1.16499999999993
3.4832661095773876e-08,3.0698013575580774e-12,0.0346121534360881,0.0346103184606934,-0.0003523876288644461,2.2991298535141036e-12,1.16549999999993
3.620992394814948e-13,6.051499579218245e-12,0.0346084535460796,0.0346066674607163,-0.0003521479215713761,2.2877099520313138e-12,1.16599999999993
4.776988700438967e-09,0.0,0.0346047737782308,0.0346030569755912,-0.0003521479215778011,2.278219930415548e-12,1.16649999999993
7.917267501322822e-09,1.8096635301390052e-14,0.0346011344530141,0.0345994901497057,-0.0003521810506542701,2.272399933153646e-12,1.16699999999993
3.4970883966423116e-09,2.2827244955392345e-09,0.0345975427274761,0.0345959650225434,-0.0003521897472958151,2.266819978252732e-12,1.16749999999993
4.218643059883398e-08,7.964316012243344e-10,0.0345939947798839,0.0345923831142146,-0.00035216656014221506,2.246100007374796e-12,1.16799999999993
1.0679651607503615e-13,4.025089983539232e-11,0.034590587925353,0.0345888513462028,-0.0003538907374790771,2.230699999716812e-12,1.16849999999993
8.68450803978571e-08,4.237998840750379e-13,0.0345871282939451,0.034585406199784,-0.00035389073748618306,2.2159498628410157e-12,1.16899999999993
7.503527597874093e-09,6.153919734908087e-11,0.0345838189034949,0.0345820385910592,-0.000355910282934348,2.2095500342572683e-12,1.16949999999993
2.6372992199819034e-08,3.859301767050738e-12,0.0345804052980823,0.0345786938220518,-0.00035591747015823307,2.192829902034066e-12,1.16999999999993
3.199566799005904e-09,4.098998918067309e-12,0.0345770378513541,0.0345753823540507,-0.0003556811075080171,2.1795898419441073e-12,1.17049999999993
3.1587071985805792e-09,1.2145007222130744e-12,0.0345737030180188,0.0345721006477274,-0.0003556599141778851,2.16527989115034e-12,1.17099999999993
3.561286490011417e-08,4.82723028216725e-11,0.0345704093111117,0.0345688779031746,-0.0003556388038255991,2.15465991403041e-12,1.17149999999993
2.7939086599815255e-08,1.9695100411665223e-10,0.0345671871456824,0.0345656623925673,-0.0003559874962257891,2.1441299256907964e-12,1.17199999999993
3.270932569937601e-08,4.168461700815307e-09,0.0345639744268654,0.0345624469192971,-0.00035579259558449607,2.1328498862882572e-12,1.17249999999993
2.7711556604970156e-08,1.472197364016381e-12,0.0345607873168088,0.0345591890671871,-0.0003555813140810511,2.1255300037409386e-12,1.17299999999993
5.328546870408957e-08,0.0,0.0345576318890427,0.0345560356609846,-0.00035533312675977303,2.1160699061051336e-12,1.17349999999993
4.787975571574066e-13,1.3979789548201893e-13,0.0345545272019685,0.0345529206073465,-0.000355404641374919,2.1095898465606222e-12,1.17399999999993
7.4407525973985145e-09,1.5629150057483443e-10,0.0345514177624349,0.0345498494972206,-0.000355404641382552,2.1020099723323415e-12,1.17449999999993
2.8270404704711094e-08,4.368501997642493e-09,0.0345483358601547,0.0345467817281213,-0.00035541128313947403,2.0968198965326534e-12,1.17499999999993
4.004233249838007e-08,6.62390281513936e-12,0.0345453017914584,0.0345436726508617,-0.00035521772151785405,2.0906698681294467e-12,1.17549999999993
1.0881618520142133e-07,0.0,0.034542309915923,0.0345406768876881,-0.0003550091274907611,2.084450017106332e-12,1.17599999999993
7.750993506749904e-09,4.76003056415486e-11,0.0345395028618657,0.0345377174202318,-0.00036069478486353403,2.0791699525263274e-12,1.17649999999993
4.8405723873656825e-14,6.924970319399648e-11,0.0345365606863418,0.0345347724626757,-0.00036070602992315404,2.0711000189160833e-12,1.17699999999993
2.795934980065473e-08,2.7252020085022366e-12,0.0345336020634158,0.0345318701426478,-0.00036070602992955105,2.0661300361574098e-12,1.17749999999993
8.321221003915191e-09,3.872402398741315e-12,0.034530687849281,0.034528982779144,-0.00036052023263094903,2.0596499766128984e-12,1.17799999999993
1.2152375609975063e-07,8.88570467205696e-12,0.0345278126064681,0.0345261123187442,-0.00036053131342550905,2.0620098510615303e-12,1.17849999999993
1.0503477199108602e-08,7.396902534928529e-12,0.0345251740881539,0.0345232571439842,-0.00036616985868131004,2.0549499601951737e-12,1.17899999999993
3.104394998010296e-09,5.261700797287716e-12,0.0345223452369943,0.0345204249050895,-0.00036615399106914204,2.0559099127986924e-12,1.17949999999993
6.453296001740494e-09,1.340857980203225e-10,0.0345194941218386,0.0345176174611036,-0.000366133278299836,2.0569299302025668e-12,1.17999999999993
3.6647764899144786e-08,2.6309024403481374e-12,0.034516657114801,0.0345148128057451,-0.00036609055779992107,2.0630298684654047e-12,1.18049999999993
9.809514311953649e-14,1.0820511153752932e-13,0.0345138669221645,0.034512043659723,-0.000365853270281967,2.0685499754063974e-12,1.18099999999993
7.016843002471962e-09,9.464998229624655e-13,0.0345110660883589,0.0345093014453828,-0.00036585327028718507,2.0608300222574316e-12,1.18149999999993
3.739463599883308e-08,2.2292460238881873e-10,0.0345083006908995,0.0345065838772464,-0.00036580668003985807,2.0577799447057954e-12,1.18199999999993
4.149719998181034e-09,1.8012918032161984e-09,0.0345055829738242,0.0345038506830706,-0.0003661244951603291,2.05384992867097e-12,1.18249999999993
2.4541883400508446e-08,3.2438982056071097e-12,0.0345028478196287,0.0345010783539632,-0.0003661527146223601,2.053479998889718e-12,1.18299999999993
3.555226579798898e-08,8.812440360772555e-11,0.0345001604007003,0.034498380333899,-0.00036592756317297304,2.0523099279051715e-12,1.18349999999993
1.9739765377835283e-13,3.710226570419195e-14,0.034497515958941,0.0344957283339674,-0.0003656837446485751,2.054379886692881e-12,1.18399999999993
9.994695319981428e-08,1.5843039380403212e-10,0.0344948515006237,0.0344931023602375,-0.0003656837446565131,2.048659852871282e-12,1.18449999999993
7.789602296526255e-14,9.152498203768289e-12,0.034492317308737,0.0344904685204108,-0.0003675934111322571,2.043869847673241e-12,1.18499999999993
3.41695128996955e-08,1.1789769854830823e-10,0.0344896687115159,0.034487866840953,-0.0003675934111392231,2.046149924841978e-12,1.18549999999992
3.657257709871464e-08,1.9435980602722225e-12,0.0344870609379867,0.0344852837597468,-0.00036788820284953006,2.0613699549393294e-12,1.18599999999992
3.6433265598878606e-08,1.3107015472968442e-12,0.0344844701686692,0.0344827355785237,-0.0003681997959113961,2.0701298748121433e-12,1.18649999999992
0.0,1.5062410346766697e-10,0.0344818904362232,0.0344802592379067,-0.0003679558560933841,2.065450024554827e-12,1.18699999999992
5.3824982297612234e-08,1.805320962167123e-10,0.0344792956568859,0.0344777319174864,-0.00036795585610123905,2.0685098599260154e-12,1.18749999999992
3.748926460239721e-08,8.977800447507178e-11,0.0344767878205536,0.0344752577654267,-0.000368042878004325,2.0831498418610872e-12,1.18799999999992
3.4594542598631595e-08,2.0809221012996204e-09,0.0344742687252728,0.0344727584001448,-0.0003683685344398241,2.097529832115197e-12,1.18849999999992
5.76000480992378e-08,2.2114948761142728e-12,0.0344718187637308,0.0344701843982271,-0.00036807670787566006,2.114069986777767e-12,1.18899999999992
3.456349000063863e-08,1.3326461947849033e-09,0.0344694369401657,0.0344677155841966,-0.0003676642275422011,2.120949900083491e-12,1.18949999999992
7.100085890054952e-08,1.831568993693189e-10,0.0344670075116835,0.0344652331603717,-0.0003674400548948261,2.1306799640602447e-12,1.18999999999992
1.638331781003699e-07,2.349074962326725e-10,0.0344646052319044,0.0344627411543303,-0.0003673542489456051,2.127699925968951e-12,1.19049999999992
5.6620166999366006e-08,1.6358026044827056e-12,0.034462381203631,0.0344603058141801,-0.00036364749385402607,2.123730011294178e-12,1.19099999999992
6.695885010343794e-08,8.999480327620546e-11,0.0344600321388472,0.0344578778748581,-0.00036373581035277903,2.1192598457370204e-12,1.19149999999992
1.0158496410034301e-07,1.3259569831003404e-10,0.0344576484364247,0.0344554508331291,-0.00036313228899587503,2.1161798442054236e-12,1.19199999999992
1.208598529589544e-08,4.194096459020358e-12,0.0344553349525006,0.0344530340450588,-0.00036517100577683904,2.112959980593576e-12,1.19249999999992
6.279698983036042e-14,9.232020009575237e-11,0.0344528901181776,0.034450645451767,-0.0003652108389517641,2.072999974803147e-12,1.19299999999992
4.736952496919855e-09,6.991539985845563e-11,0.0344504363231419,0.0344482973540762,-0.0003652108389540261,2.0302498831420435e-12,1.19349999999992
3.6350132098794674e-08,3.4351116048880748e-09,0.0344480015958874,0.0344459378670075,-0.00036524362514563503,1.987679985882007e-12,1.19399999999992
8.310019339319297e-14,1.4773540030210697e-10,0.0344456135505194,0.034443563903142,-0.0003654965383534561,1.944089854377662e-12,1.19449999999992
1.2150478005679144e-08,5.314297613079333e-12,0.034443241400339,0.0344411848899509,-0.0003654965383581741,1.9362098729880373e-12,1.19499999999992
0.0,3.0061994560348637e-12,0.0344408720086907,0.0344388294076165,-0.0003655349956025771,1.9317999890716697e-12,1.19549999999992
2.208633417960515e-07,5.830058658062853e-14,0.0344385021901384,0.0344365030938296,-0.000365534995606005,1.927899897016805e-12,1.19599999999992
3.4250180053208013e-09,5.228900645803947e-12,0.0344365231621442,0.0344341973980144,-0.00036040021574958604,1.924289937463297e-12,1.19649999999992
8.933485597106827e-09,1.0990999776971933e-12,0.034434267539893,0.034431920548759,-0.0003603774395637601,1.919810014086587e-12,1.19699999999992
3.408783699754281e-09,4.450995128024715e-12,0.0344320147637392,0.0344296715092194,-0.00036043902193537804,1.9416098503283186e-12,1.19749999999992
3.8183036898953304e-08,9.419548474554063e-14,0.0344297068800233,0.0344274078838601,-0.0003604166133487391,1.9372799805322805e-12,1.19799999999992
3.2650504099007716e-08,4.7944981318437385e-12,0.0344274187924438,0.0344251542955516,-0.0003607379834056391,1.932949893895808e-12,1.19849999999992
1.390210820073623e-08,2.060157600070056e-14,0.0344251352042869,0.0344229062568158,-0.0003610702194710481,1.9434798822354216e-12,1.19899999999992
7.901040932623005e-13,8.484679625553326e-11,0.0344228555146891,0.034420704981773,-0.00036103516135955007,1.9391098969590015e-12,1.19949999999992
7.290001935444934e-14,1.3608639909401532e-10,0.0344205787574809,0.0344184779699189,-0.0003610351613635331,1.9344499960216588e-12,1.19999999999992
6.900036098045348e-14,6.140560199208167e-09,0.0344182963297393,0.0344162415108951,-0.000361035161367946,1.929759954263921e-12,1.20049999999992
7.392052296661955e-09,1.589700593385146e-14,0.0344160611339588,0.0344138528337769,-0.00036103516137248504,1.9309898732083886e-12,1.20099999999992
3.3113042932630954e-09,2.4755961169908858e-12,0.0344138222146077,0.0344115790684953,-0.00036104190067378207,1.9271298966339057e-12,1.20149999999992
1.012011130938073e-07,1.5203116543460737e-14,0.0344115875994403,0.034409361287044,-0.000361019804308198,1.9277199194561723e-12,1.20199999999992
2.990814729902924e-08,2.0353024821062604e-12,0.0344094780699067,0.0344071743418423,-0.00036298594764025806,1.9241700247030202e-12,1.20249999999992
4.716704402052407e-09,7.360105580556109e-12,0.0344072746026404,0.0344050036625136,-0.000363295658904199,1.924979923725867e-12,1.20299999999992
3.232548097253929e-09,2.015015800049813e-09,0.0344050582526954,0.0344028592148322,-0.0003633283256752231,1.9362400138084324e-12,1.20349999999992
1.1664861600257925e-07,5.58320056853745e-12,0.0344028473390392,0.0344006279477223,-0.0003633068036246371,1.938129995035509e-12,1.20399999999992
4.7084649026918335e-09,5.483209719603366e-11,0.0344008506530845,0.0343984543057407,-0.00036896355026388007,1.9395700323610043e-12,1.20449999999992
2.3349990899146356e-08,3.3232028240348654e-12,0.0343986862471145,0.0343963058891698,-0.00036899617223844607,1.9403998807038247e-12,1.20499999999992
9.669135603296297e-09,4.798157982044415e-10,0.0343965497050876,0.0343942303625941,-0.00036877867815575806,1.9426799578725618e-12,1.20549999999992
8.095916999295572e-09,1.886803213668742e-12,0.0343943787786199,0.034392133329317,-0.00036884580114078904,1.9412999853474222e-12,1.20599999999992
8.82143032024385e-08,1.0455330351488712e-10,0.0343922401527306,0.0343900654292062,-0.0003689008437222131,1.941939881469623e-12,1.20649999999992
2.6293535501653587e-08,3.3582026048861735e-12,0.034390240698808,0.0343879752901719,-0.0003677676182712211,1.941179855746711e-12,1.20699999999992
2.6843346295768455e-08,1.3092849721063615e-10,0.034388170726934,0.0343858938399879,-0.00036753127575868806,1.9409298387257357e-12,1.20749999999992
1.0521157749882049e-07,4.3388098669439046e-11,0.0343860779631908,0.0343838303149007,-0.00036729056005512406,1.9386799023773937e-12,1.20799999999992
2.3400870199918877e-08,2.063333504054299e-09,0.0343840870751898,0.034381755877563,-0.0003693313645292311,1.936679983050027e-12,1.20849999999992
1.4985228170144582e-07,1.6847009898235399e-12,0.0343819786657191,0.0343796020942792,-0.000369112529142669,1.9335498913780613e-12,1.20899999999992
4.7155950949617775e-09,6.51979858989904e-12,0.0343800324971244,0.0343775102501592,-0.0003683675176867951,1.927229860074209e-12,1.20949999999992
5.360878339855102e-08,3.409009186050582e-13,0.0343779080452029,0.0343754437605649,-0.00036840020433254606,1.9241199345626514e-12,1.20999999999992
0.0,2.0904955960743266e-09,0.034375871708268,0.0343734118878474,-0.00037057500104409704,1.9209898428906858e-12,1.21049999999992
3.659572644920672e-14,1.9082999069830464e-12,0.0343737431832889,0.0343712883136641,-0.0003705750010475111,1.9178799173791283e-12,1.21099999999992
7.533065900233726e-09,8.514799976211407e-12,0.0343716213790369,0.0343692340386276,-0.00037057500105087005,1.9144399607262663e-12,1.21149999999992
1.0969116295833636e-08,1.316703690523724e-12,0.0343695208249292,0.0343671938705759,-0.000370580429555294,1.9126599175994796e-12,1.21199999999992
1.523499389838312e-08,6.08010169989015e-12,0.034367438492281,0.0343651968968127,-0.000370562593773761,1.9102599276704657e-12,1.21249999999992
4.743540601981344e-09,8.366016213123828e-13,0.0343653754520463,0.0343631894256185,-0.00037057992887121606,1.9076600108608455e-12,1.21299999999992
4.1308493015090875e-09,1.8216840050322425e-09,0.0343633105243431,0.0343611980400555,-0.00037061279079531506,1.905189981471489e-12,1.21349999999992
1.0427471639623542e-07,2.1350005097175995e-12,0.0343613004937766,0.0343591268250985,-0.00037064087781309607,1.9063199369756534e-12,1.21399999999992
0.0,2.253070993663009e-10,0.0343594029822819,0.0343571075190714,-0.00037273223817506807,1.907429943159844e-12,1.21449999999992
9.967697339741122e-08,7.463719989275752e-10,0.0343573519997118,0.0343550800242941,-0.0003727322381761641,1.903739969486007e-12,1.21499999999992
3.546949900457008e-09,1.7491980086603576e-12,0.0343554181117108,0.0343530604349523,-0.000374651187241397,1.900099869112104e-12,1.21549999999992
3.621815140159024e-08,1.1078894746052725e-11,0.0343533702606694,0.0343511000833349,-0.0003746276481431291,1.902109979939892e-12,1.21599999999992
2.8645146601946614e-08,8.833619946635451e-11,0.0343513618198952,0.0343491271823334,-0.000374944971228493,1.904259952847931e-12,1.21649999999992
0.0,2.8112998040619175e-12,0.0343493800968409,0.0343471640544871,-0.0003747421860152741,1.899629975890549e-12,1.21699999999992
1.2034370194813349e-08,3.873804055309904e-12,0.0343473545249459,0.0343452097175147,-0.0003747421860162871,1.89499002427318e-12,1.21749999999992
4.1095890898623644e-08,4.497869798836263e-09,0.0343453511280678,0.0343432764992036,-0.00037478004424482505,1.8843399063328548e-12,1.21799999999992
8.106071903990486e-09,3.7753800086193223e-11,0.0343434080606879,0.0343412963504616,-0.0003750276863269301,1.878349906170307e-12,1.21849999999992
7.565858099745082e-09,1.3691509731517115e-10,0.0343414267122059,0.0343393286952976,-0.0003750395375265211,1.872079965006823e-12,1.21899999999992
3.1913320194809636e-08,5.574402051067295e-12,0.0343394491875333,0.0343373935886749,-0.0003750466357948141,1.8722998412074032e-12,1.21949999999992
3.653813940296402e-08,2.8686011899203834e-12,0.034337510533963,0.0343354643504674,-0.00037489537270084705,1.8715400323249254e-12,1.21999999999992
4.128445099671474e-09,1.40835697270969e-10,0.0343355785595255,0.0343335442537625,-0.00037515139497055106,1.871679894405176e-12,1.22049999999992
1.2675820430102513e-07,4.295404310017403e-12,0.0343337223373786,0.0343316498522851,-0.0003751794606850951,1.8728998386896567e-12,1.22099999999992
5.4410932599779915e-08,2.6128670962966005e-09,0.0343320162111412,0.034329741507099,-0.0003808249067050641,1.87386000813361e-12,1.22149999999992
3.959058400559989e-09,1.4844079437859037e-10,0.0343301488223519,0.0343277455554335,-0.0003809059347983691,1.875379842739e-12,1.22199999999992
9.357683929817062e-08,2.151552096207876e-09,0.0343282410533748,0.0343257893700722,-0.0003809328132613381,1.8741399491345456e-12,1.22249999999992
3.83774350978805e-08,5.921603485337101e-12,0.0343264145439418,0.034323794223594,-0.0003795737905763661,1.8685799435536055e-12,1.22299999999992
1.1031169500075322e-07,2.247903252428074e-12,0.0343245080890389,0.0343218732182826,-0.0003793770858185931,1.8606299227036383e-12,1.22349999999992
3.441027259659668e-08,2.8034660010112233e-10,0.0343226861622097,0.0343199853011398,-0.000381261747619534,1.853759984057901e-12,1.22399999999992
2.015956845902167e-13,7.737058396739549e-09,0.0343207570430303,0.0343180649158905,-0.00038155457895270206,1.842949837876917e-12,1.22449999999992
7.411293599657309e-09,1.93655499969303e-09,0.0343188021381758,0.0343160047579879,-0.000381554578953617,1.841000008689919e-12,1.22499999999992
3.259166719837836e-08,1.4151508020976422e-09,0.0343168683113648,0.0343139645560631,-0.0003815583719541841,1.8378699170179535e-12,1.22549999999992
1.624438155031771e-07,6.839919602930067e-11,0.0343150022094465,0.0343119821145731,-0.00038133770301027503,1.8357598427498623e-12,1.22599999999992
8.115587701862381e-09,6.329659019144174e-14,0.0343132523464508,0.0343100884492407,-0.00038402194509768307,1.8344900251654472e-12,1.22649999999992
1.1647319070329232e-07,2.613194383105366e-12,0.0343113109388263,0.0343082305601063,-0.00038403189151519203,1.8365298431327615e-12,1.22699999999992
8.732610559669673e-08,0.0,0.0343095016680965,0.0343063839253747,-0.000386127577305291,1.8376600154773604e-12,1.22749999999992
3.618480099581989e-08,4.651896923224541e-12,0.0343076628039416,0.0343045444146598,-0.000387700535194064,1.839719999605083e-12,1.22799999999992
2.453590029760644e-08,4.8099024763104126e-12,0.0343057450821955,0.034302708707669,-0.000388049156790628,1.8376198999969784e-12,1.22849999999992
2.3333893869881273e-07,5.892910465155055e-11,0.0343038257933469,0.0343008808877734,-0.0003878133698865011,1.839519855884042e-12,1.22899999999992
8.030874000530819e-09,2.425976086684045e-13,0.0343022847975847,0.0342990477174143,-0.0003982117536728741,1.840299830926928e-12,1.22949999999992
2.795133330346644e-08,5.009881398621019e-14,0.0343004127824993,0.0342972336693387,-0.0003982229866617181,1.841940011973464e-12,1.22999999999992
6.800116025829084e-14,6.740441538255482e-14,0.0342985276019434,0.0342954193123307,-0.00039803054884689605,1.8429700040373254e-12,1.23049999999992
7.598942398934216e-09,5.209721543053547e-14,0.0342966081474418,0.0342936086750326,-0.00039803054884534207,1.844579827423032e-12,1.23099999999992
3.3859264003677225e-09,8.592380001948285e-10,0.0342947096769985,0.0342918052469552,-0.00039803508198793904,1.846279856429489e-12,1.23149999999992
0.0,3.329003739338532e-13,0.0342928189690326,0.0342899641794647,-0.00039801251668832407,1.8457399237475913e-12,1.23199999999992
2.1996293675385914e-15,4.163699940384902e-11,0.0342909354196942,0.0342881906428967,-0.0003980125166874641,1.8477999078753138e-12,1.23249999999992
3.244616901543207e-09,5.719730244990728e-14,0.0342890680684952,0.0342864168252996,-0.0003980125166839531,1.8509200248872926e-12,1.23299999999992
1.1439780300132041e-07,1.9828028108292983e-12,0.0342872370628715,0.0342846305950941,-0.0003979912024338931,1.8552800355037258e-12,1.23349999999992
4.116126897657502e-09,8.083119590329702e-11,0.0342855308486599,0.03428284373633,-0.00039641716119705607,1.859039831797471e-12,1.23399999999992
5.200007091588077e-14,6.689787612756959e-14,0.0342837111076388,0.0342810657857436,-0.00039644515376080903,1.8604798691229663e-12,1.23449999999992
2.4410002900931982e-08,5.02028973947688e-14,0.0342818772133508,0.0342793205481902,-0.0003964451537550361,1.8680198447112994e-12,1.23499999999992
4.209518199294049e-09,1.430605633956361e-12,0.0342800644941091,0.0342775571910264,-0.0003962185817296441,1.8742498872348357e-12,1.23549999999992
6.650235917504688e-14,4.231399952647763e-12,0.0342782373240554,0.0342758085797091,-0.00039624731519343306,1.8787799007519146e-12,1.23599999999992
6.706533904610179e-09,0.0,0.0342764449811986,0.034274051780214,-0.0003962473151879381,1.881369842901548e-12,1.23649999999992
3.7450598178168093e-13,0.0,0.0342746447338176,0.0342722918639471,-0.0003962028349312651,1.8863298510002346e-12,1.23699999999992
4.77907719648174e-09,4.110302376236774e-12,0.0342728590666473,0.0342705347418693,-0.0003962028349276431,1.8915899662602653e-12,1.23749999999992
5.02028973947688e-14,1.3854560554360518e-10,0.0342710794791826,0.0342688016815355,-0.0003962360387459211,1.8944800155712427e-12,1.23799999999992
3.3174870975316573e-09,5.1907894649261266e-11,0.034269290010174,0.0342670367116315,-0.00039623603874189707,1.89838986544566e-12,1.23849999999992
3.279276503120876e-09,0.0,0.0342675278530791,0.0342653619164322,-0.00039621421109869005,1.9044299557485767e-12,1.23899999999992
2.357005579600724e-08,4.62476397455891e-10,0.0342657556696146,0.0342636504013749,-0.00039619241135044705,1.910979837912996e-12,1.23949999999992
7.531063002386151e-09,2.422402556323533e-12,0.0342640076202879,0.0342619095694393,-0.0003959720504827411,1.9138100392640522e-12,1.23999999999992
3.324847369645667e-08,4.1896972002852806e-12,0.0342622406483266,0.0342601728086741,-0.0003959772374405771,1.9175698355577975e-12,1.24049999999992
7.456727998955692e-09,5.861103269388934e-12,0.0342605009414484,0.0342584403341609,-0.000396264133624859,1.9261098792300313e-12,1.24099999999992
3.341493602648793e-09,3.8264177035229885e-09,0.0342588304557023,0.0342567259847474,-0.00039627179704416105,1.9263399469310327e-12,1.24149999999992
6.471672399366302e-09,3.909698953474816e-12,0.0342571068370183,0.0342549187718626,-0.0003962498660080901,1.926939944413286e-12,1.24199999999992
3.460621497697325e-09,1.559863349598345e-14,0.0342553642618844,0.0342531522371134,-0.00039620709051093207,1.9261599693704e-12,1.24249999999992
4.858767194138025e-09,1.5617021564828804e-12,0.0342536184109512,0.0342514232047992,-0.0003961843075978201,1.9322100343333037e-12,1.24299999999992
0.0,2.599601089947612e-12,0.0342518780264083,0.0342497061316259,-0.00039621819132070303,1.932269882293225e-12,1.24349999999992
1.5501488981328748e-14,2.3051005548779813e-12,0.0342501390915525,0.0342479982997021,-0.0003962181913161511,1.9321998428328824e-12,1.24399999999992
0.0,2.6387100976466016e-09,0.0342484111970343,0.034246296414874,-0.0003962181913114881,1.9330099586961635e-12,1.24449999999992
6.912625701016584e-09,4.483011184497343e-13,0.0342466856593263,0.0342445554900688,-0.00039621819130706106,1.9322299836532775e-12,1.24499999999992
1.0563450970196842e-07,1.5660760188662692e-10,0.0342449743955224,0.0342428981112372,-0.00039617216999362104,1.9308699604481117e-12,1.24549999999992
1.9180965070419997e-07,0.0,0.0342434553359096,0.0342411858147522,-0.0004016339105572431,1.9299900219649224e-12,1.24599999999992
2.5206008398559465e-08,1.8441984050987514e-12,0.0342420552183938,0.0342394862808135,-0.00039703777599535807,1.9352698697044923e-12,1.24649999999992
4.774943100638307e-09,2.986895453194194e-12,0.0342404153861356,0.034237795410594,-0.0003968016957378211,1.9347498863425683e-12,1.24699999999992
3.25809668966226e-08,1.0180051246422295e-13,0.03423878700596,0.0342361114517126,-0.0003968348925229751,1.9345699087819357e-12,1.24749999999992
3.3828898016174946e-09,3.749778265671466e-14,0.0342371172460359,0.0342344349094172,-0.00039716904863790605,1.9403998807038247e-12,1.24799999999992
1.0106075089971744e-07,2.4110019536394134e-12,0.0342354219298069,0.0342327626069523,-0.0003971464628269351,1.945829998864501e-12,1.24849999999992
2.549962480058454e-08,6.459797974311954e-12,0.0342338394727143,0.0342310916016901,-0.00039463873699905206,1.945799858044106e-12,1.24899999999992
7.327280497626543e-09,4.087799543306403e-12,0.0342321521858629,0.0342294230512248,-0.000394396378574265,1.9479899464325268e-12,1.24949999999992
3.2203398975250153e-09,1.932197457588103e-12,0.034230435968315,0.0342277587270083,-0.0003944028120074811,1.949590011998681e-12,1.24999999999992
3.3058444037781243e-09,1.629946178027808e-14,0.0342287148365998,0.0342261031673251,-0.000394381313563526,1.9509198943834516e-12,1.25049999999992
0.0,0.0,0.0342269971031375,0.0342244497369826,-0.0003943594287652741,1.955929992622507e-12,1.25099999999992
7.388994895107803e-09,5.502001632073927e-12,0.0342252822402177,0.0342227984931121,-0.00039435942876047303,1.9612300065224852e-12,1.25149999999992
1.1144487103986744e-08,6.450459610896075e-11,0.0342235816312002,0.0342211472886588,-0.00039436544978844004,1.964169929133397e-12,1.25199999999992
4.3395842475035806e-14,9.110799614742149e-11,0.0342218885962375,0.0342194984897481,-0.000394348454550015,1.9666299838627666e-12,1.25249999999992
2.7266847398010885e-08,7.43016759230386e-14,0.0342201919178541,0.0342178418382266,-0.00039434845454384005,1.9688799202111085e-12,1.25299999999992
3.2810027958407595e-09,5.197384501942626e-09,0.0342185285066931,0.0342162027353736,-0.0003941022242609681,1.9737599141894657e-12,1.25349999999992
2.849330269644179e-08,1.0669937156038145e-13,0.0342168450071113,0.0342145128670336,-0.00039408062841717506,1.973380009748227e-12,1.25399999999992
2.537501259808339e-08,6.282897813125743e-12,0.0342151903624844,0.0342128142023547,-0.00039382598969775907,1.9772499609826966e-12,1.25449999999992
1.6202317265623378e-14,1.2395015569488521e-12,0.0342135384972937,0.0342111388532454,-0.00039358714137819207,1.976499909919771e-12,1.25499999999992
2.3768364810355935e-07,1.3564689649303574e-10,0.0342118637584535,0.034209607960306,-0.0003935871413727521,1.9757899743372276e-12,1.25549999999992
6.566290101928107e-09,8.580983146266874e-13,0.0342105869558245,0.034207995353334,-0.000387631111931939,1.9701998279358923e-12,1.25599999999992
4.1163743039196454e-09,5.234118000130294e-10,0.0342090082677161,0.0342064067803622,-0.0003875877016412991,1.964329957374056e-12,1.25649999999992
6.571058905335825e-09,2.95456499543878e-10,0.0342074897785023,0.0342047703261753,-0.00038761564185480304,1.9590399181340645e-12,1.25699999999992
9.71445146547012e-17,1.0890612994751692e-09,0.0342058707772704,0.0342031531392022,-0.0003875719976791411,1.953659890113757e-12,1.25749999999992
1.0853227920548658e-07,6.285339609890528e-11,0.0342042080892536,0.0342015254560146,-0.00038757199767866903,1.9521699794883274e-12,1.25799999999992
1.1635836100198915e-08,9.549369628381044e-11,0.034202682985792,0.0341998950650297,-0.00038668827331217904,1.94808990987283e-12,1.25849999999992
0.0,2.3804985760378372e-12,0.0342010157276632,0.0341982804914043,-0.00038667639222419005,1.9421599745106377e-12,1.25899999999992
1.194464046005983e-07,8.968499554118381e-12,0.034199329935619,0.0341966763119698,-0.0003866763922235931,1.9365698281093024e-12,1.25949999999992
3.354053146331637e-13,1.4643424299520813e-08,0.034197787976745,0.0341950722035655,-0.000384982138836494,1.9300999600652124e-12,1.25999999999992
1.0685071900190524e-07,2.0956014701312142e-12,0.0341961388306994,0.0341933045361524,-0.0003849821388383671,1.9247598306848523e-12,1.26049999999992
6.475099699476683e-09,5.329764407591142e-14,0.0341946106777637,0.0341915232343511,-0.00038340046050324306,1.9199999663072065e-12,1.26099999999992
6.709018036052394e-07,1.4346840382373216e-10,0.0341929537108844,0.0341898166633236,-0.00038335755336522004,1.9176598243381138e-12,1.26149999999992
3.750472155061857e-14,5.589972928987663e-14,0.0341923612256823,0.0341881515948647,-0.0003671936699889451,1.9088999044653e-12,1.26199999999992
4.2509000000579e-09,2.0400972577938603e-12,0.0341908923364939,0.0341865396187567,-0.00036719366999129,1.905679824013018e-12,1.26249999999992
2.377328701952397e-09,7.888960318336302e-11,0.0341892786894636,0.0341849479362072,-0.00036722261093115707,1.8980598343043553e-12,1.26299999999992
3.3996969059368887e-09,2.3106030977437797e-12,0.0341875974451613,0.034183360506415,-0.0003672067040376331,1.890049965494467e-12,1.26349999999992
1.6338762599821255e-08,5.596398344742681e-12,0.0341858797488274,0.0341817924741255,-0.0003671839610898441,1.882459899765765e-12,1.26399999999992
1.1649708975269846e-13,1.2178036357113342e-12,0.0341841673095839,0.0341802250215638,-0.000367075935031828,1.874869834037063e-12,1.26449999999992
9.71445146547012e-17,8.949785357259543e-14,0.0341824441231844,0.0341786640619995,-0.0003670759350321471,1.8660199253839327e-12,1.26499999999992
3.369534019859177e-08,4.2759545904047513e-13,0.0341807312834781,0.0341771091518031,-0.0003670759350332301,1.8630099633126784e-12,1.26549999999992
2.4712740999410787e-08,7.789047185013942e-13,0.0341790566211852,0.034175599381694,-0.00036737284230751,1.857869977653359e-12,1.26599999999992
8.16871589814916e-09,8.509859483751825e-14,0.0341773825797914,0.0341741492402932,-0.0003671361780319861,1.8533200148163065e-12,1.26649999999992
7.169959070907339e-14,3.3906003005235164e-12,0.0341757462955831,0.0341726443832892,-0.0003671917755947901,1.8510399376475695e-12,1.26699999999992
1.797173521111972e-15,3.0754010449385305e-12,0.0341740969441955,0.0341711144033447,-0.00036719177559900906,1.844049869401121e-12,1.26749999999992
3.497709295807727e-09,1.1370002162003345e-12,0.0341724471979013,0.0341695748298566,-0.00036719177560252004,1.838000021278652e-12,1.26799999999992
3.321796199218241e-09,4.997995073363626e-12,0.0341708857334866,0.0341680333800141,-0.0003671687040283821,1.8305600091306218e-12,1.26849999999992
3.3431052995358534e-09,5.053402141186325e-12,0.034169289000079,0.0341664907220627,-0.0003671468239384901,1.824310017287112e-12,1.26899999999992
0.0,7.951169583853002e-11,0.0341676780137809,0.0341649495772592,-0.0003671248482130971,1.8184399298848408e-12,1.26949999999992
3.4869572992923814e-09,4.479949050617549e-10,0.0341660642851686,0.0341634005454684,-0.00036712484821706704,1.8118399575800526e-12,1.26999999999992
1.1185600598540013e-08,0.0,0.0341644604495495,0.0341618672957324,-0.0003671016095846731,1.8057699432971752e-12,1.27049999999992
3.3226488990734104e-09,2.412001154361576e-12,0.0341628734508314,0.0341603315169762,-0.00036717769896030706,1.8025800036652884e-12,1.27099999999992
8.209418359689247e-08,0.0,0.0341612836855208,0.0341588020103675,-0.0003671555491532901,1.7973198884052577e-12,1.27149999999992
4.780533399695308e-09,1.3583039554232457e-10,0.034159818412894,0.0341572755572723,-0.0003658955572028481,1.7937298781717237e-12,1.27199999999992
6.9854165993255e-09,3.080014021605848e-10,0.0341582475241754,0.0341557328425894,-0.0003659286625550441,1.7864399196043657e-12,1.27249999999992
9.040889696609877e-09,1.4309969875725415e-10,0.0341567022587494,0.0341541831166624,-0.0003658821604827821,1.7794799921783122e-12,1.27299999999992
3.819861094100929e-14,7.043179928167831e-11,0.0341551397892087,0.0341526436601433,-0.0003659444772486821,1.7771999150095752e-12,1.27349999999992
7.030337680069554e-08,1.4002687898084787e-14,0.0341535718202626,0.0341511345693555,-0.0003659444772526931,1.7732300003348023e-12,1.27399999999992
3.749108189871064e-08,3.4724029207566787e-12,0.0341520762440975,0.0341496228199004,-0.00036624515909524204,1.7693899730802931e-12,1.27449999999992
1.016083213956076e-07,3.8930859924679595e-10,0.0341505375996729,0.0341481574104816,-0.00036655927975510105,1.765279979484835e-12,1.27499999999992
4.19202210444336e-09,2.9827945668969846e-12,0.0341491093036675,0.0341466291853505,-0.00036514022209465204,1.7633999729177452e-12,1.27549999999992
7.838937832183035e-13,3.831997219538863e-12,0.0341475475467618,0.0341451131102248,-0.0003651688376311341,1.7609598675083493e-12,1.27599999999991
2.597006539678537e-08,2.1578017150858386e-12,0.0341460084421598,0.034143607709722,-0.00036516883763711605,1.7585798268993091e-12,1.27649999999991
3.405650469967547e-08,0.0,0.0341445051965623,0.0341421240035214,-0.0003655112190506691,1.7544399093238905e-12,1.27699999999991
3.3169010038580637e-09,5.009881398621019e-14,0.034142982519354,0.0341406285319222,-0.0003653377538138841,1.750030025407523e-12,1.27749999999991
3.308941100288454e-09,3.8708800054187975e-11,0.0341414270781827,0.034139134427449,-0.00036531571330484104,1.7453898569497195e-12,1.27799999999991
4.1066750000595675e-09,2.2460019954984034e-12,0.0341398829995127,0.0341376372663367,-0.0003652936032766021,1.7432799995220627e-12,1.27849999999991
2.3461161395565977e-08,1.9409959750582573e-12,0.0341383470778624,0.0341361437817962,-0.00036532147162369,1.7405898770916917e-12,1.27899999999991
0.0,1.6378850359322072e-10,0.0341368399437428,0.0341346720437862,-0.0003651010461813331,1.7386500225646806e-12,1.27949999999991
4.808028974956358e-13,8.212097668547358e-12,0.0341353098887928,0.0341331651128778,-0.000365101046186454,1.7355899703530575e-12,1.27999999999991
4.529709940470639e-14,1.6259910085025808e-13,0.0341338051627764,0.0341316720476968,-0.0003651010461920191,1.733759837085902e-12,1.28049999999991
3.549556370358031e-08,9.289791158550997e-14,0.0341322922714793,0.0341301946244651,-0.00036510104619643204,1.729529930730167e-12,1.28099999999991
6.98999170350989e-09,1.3258005804317463e-12,0.0341308095624253,0.03412871745414,-0.0003654459019019941,1.7243498295904658e-12,1.28149999999991
4.103358194895712e-09,1.3348974703397687e-12,0.034129297401161,0.0341272414519323,-0.00036539943157038303,1.7217698621008193e-12,1.28199999999991
7.349643803278294e-09,1.9261608974474598e-09,0.0341278071874297,0.0341258507380363,-0.00036542727054732606,1.7194999764325036e-12,1.28249999999991
4.2418216023021316e-09,4.104196149601336e-12,0.0341263082161392,0.0341243320958953,-0.0003654332443343331,1.7157898365982582e-12,1.28299999999991
3.387247898833934e-09,2.1495027979767656e-12,0.0341248104938941,0.0341228407552957,-0.000365462115675109,1.712290031985475e-12,1.28349999999991
3.3319796990949335e-09,0.0,0.0341233168312497,0.0341213924287744,-0.0003654398176026651,1.7088899739725605e-12,1.28399999999991
1.196959198423997e-13,2.9849941962645232e-12,0.0341219124191933,0.0341199327520845,-0.0003654175621509891,1.7038399770935575e-12,1.28449999999991
3.2490941950791274e-09,4.599792768900102e-14,0.0341204572464207,0.0341184710029329,-0.000365417562155514,1.7005700233413412e-12,1.28499999999991
4.0978054005602615e-09,4.0914979737571855e-12,0.0341189828542306,0.0341170120491135,-0.00036539588392009805,1.6962199873848949e-12,1.28549999999991
9.415744440383067e-08,2.599802317870825e-12,0.0341175322567239,0.0341155506814094,-0.0003654237076148911,1.6929298674722704e-12,1.28599999999991
0.0,0.0,0.0341161805176331,0.0341140918419015,-0.0003674936543320201,1.6899398547209898e-12,1.28649999999991
3.2637858041195678e-09,1.1541045896734659e-12,0.0341146888998405,0.0341126372796484,-0.0003674936543370301,1.6853599679039766e-12,1.28699999999991
0.0,1.3632850404121655e-10,0.0341131954663655,0.034111184615604,-0.000367471994977682,1.6827099609539875e-12,1.28749999999991
1.0847480601261505e-08,4.918981888479834e-13,0.034111701901546,0.0341097167889311,-0.0003674719949825951,1.6793198776010598e-12,1.28799999999991
0.0,3.639699652779882e-12,0.0341102244828684,0.0341082887792648,-0.0003674551439582551,1.6748399542243497e-12,1.28849999999991
3.6259883984257613e-13,4.327198321885106e-12,0.0341087435512029,0.0341069079686407,-0.00036745514396314006,1.6686198863608004e-12,1.28899999999991
3.3228333001789068e-09,2.4500956818940267e-12,0.0341072863547601,0.0341054855273657,-0.00036745514396802504,1.663229883680506e-12,1.28949999999991
3.677404299823328e-08,1.8542042901081857e-12,0.0341058240408775,0.0341040565936782,-0.00036743292641525506,1.6569300185370617e-12,1.28999999999991
3.3868947993398457e-09,1.6217999165846209e-12,0.0341044144585217,0.0341027782981355,-0.000367696425399193,1.6549398570292473e-12,1.29049999999991
1.2384162896561524e-08,1.6605659902690917e-10,0.0341029552213756,0.0341014276623945,-0.0003676741202806211,1.64568987777447e-12,1.29099999999991
1.904899848970132e-12,1.895900103576764e-12,0.0341015083222118,0.0340999862145965,-0.00036771292819288005,1.6404798526548081e-12,1.29149999999991
3.450539701188582e-09,0.0,0.0341002070886884,0.0340985889773961,-0.00036771292819748704,1.6345900327729979e-12,1.29199999999991
3.4865161396835376e-08,6.919000095084726e-12,0.0340988476264059,0.0340971743674142,-0.0003676899068713501,1.6302098559961564e-12,1.29249999999991
4.235916395423089e-09,1.5822870097492725e-10,0.0340975105477782,0.0340957482699154,-0.00036803309928748907,1.6250698703368371e-12,1.29299999999991
7.498826198881758e-09,1.5040052536718918e-13,0.0340961131713761,0.034094402789935,-0.00036806191803618205,1.6217398517842652e-12,1.29349999999991
6.662505200316637e-09,0.0,0.0340946791346097,0.0340930211416243,-0.000368066924185927,1.6170799508469225e-12,1.29399999999991
2.445793369915128e-08,2.940800380990538e-12,0.0340932394774111,0.0340916138018453,-0.0003680226616293071,1.6128600191511744e-12,1.29449999999991
1.891958811839345e-13,2.720531994127029e-10,0.034091819050005,0.0340902004492083,-0.000367792768870269,1.6073498868701686e-12,1.29499999999991
2.9115618395414433e-08,8.775806470406877e-12,0.0340903823044002,0.034088771024856,-0.0003677927688745991,1.602119912430533e-12,1.29549999999991
8.158515769907115e-08,4.732103597859805e-12,0.0340890733559774,0.0340873484084942,-0.00036758217892399604,1.5971399550118726e-12,1.29599999999991
4.6504466943986245e-14,9.608203122013492e-12,0.0340877840389505,0.0340859399325496,-0.00036642813766889605,1.5923300004938579e-12,1.29649999999991
8.160508005450318e-09,2.663001763547612e-12,0.0340863656899302,0.0340845479670089,-0.00036642813767293503,1.5890700214016285e-12,1.29699999999991
1.4670209491640662e-13,2.4919996621797225e-12,0.0340849393028484,0.034083143949446,-0.000366483571823899,1.5843398641635087e-12,1.29749999999991
3.3481575012483944e-09,2.597498605094728e-12,0.0340835093238187,0.0340817462337457,-0.000366483571828228,1.5795799997858628e-12,1.29799999999991
7.483695899090925e-09,5.306199923893473e-12,0.0340820856603303,0.0340803438300206,-0.0003664612125680491,1.5746698649871105e-12,1.29849999999991
0.0,4.320940133473172e-11,0.034080689693473,0.0340789407478091,-0.0003664664459572711,1.5700498626897152e-12,1.29899999999991
7.735860702018371e-09,7.063800933071462e-12,0.0340792720141612,0.0340775602447516,-0.00036646644596201707,1.565729967553664e-12,1.29949999999991
3.1959752698484944e-08,1.310630076689634e-11,0.0340778645668068,0.0340761678353451,-0.00036651830465954805,1.560939962355623e-12,1.29999999999991
1.8486504799186676e-08,8.650025140610751e-14,0.0340764875323325,0.0340747850010366,-0.0003663538357724001,1.5570700111211533e-12,1.30049999999991
4.101914599652368e-09,6.352910558726776e-11,0.034075085124046,0.034073398273729,-0.00036647980103356604,1.5529600175256952e-12,1.30099999999991
1.9502733900056413e-08,1.3292780071116894e-10,0.0340736970598552,0.0340720272586443,-0.00036650759531051504,1.547109879443398e-12,1.30149999999991
3.505474649445617e-08,7.9211012748992e-12,0.0340723049329489,0.0340707969033489,-0.00036654893687871205,1.5448898670750166e-12,1.30199999999991
1.1993784597430501e-08,1.280198169695268e-12,0.0340709299435111,0.0340696384191081,-0.0003663537528527011,1.5427899843073467e-12,1.30249999999991
4.229736200178635e-09,1.4108100104825994e-10,0.0340695259493058,0.0340685160915299,-0.00036639022109490505,1.538920033072877e-12,1.30299999999991
3.3634146023864275e-09,4.527496433315292e-12,0.0340681667120898,0.0340673174578132,-0.00036641900683931806,1.5310899249831866e-12,1.30349999999991
4.1089116699366546e-08,4.324006430689309e-12,0.0340667708970111,0.0340660172197963,-0.0003663965632905071,1.5270898694880186e-12,1.30399999999991
4.321247200345102e-09,2.663605447317252e-12,0.0340654363869044,0.0340646954588044,-0.00036668932100921304,1.5218499203883962e-12,1.30449999999991
3.3902635004912085e-09,4.54379589509557e-12,0.0340640554874955,0.0340633403506644,-0.0003667187404994461,1.517270033571383e-12,1.30499999999991
1.1219506899917686e-08,3.8897399190496174e-11,0.0340626676983785,0.0340620550668172,-0.00036669613446362504,1.513479879616808e-12,1.30549999999991
7.930570901371059e-09,4.457229724197376e-11,0.0340613509664372,0.0340607116600489,-0.0003666792581530951,1.5094299508217057e-12,1.30599999999991
5.799389640043229e-08,1.9843016119125423e-12,0.0340601588441304,0.0340593603511028,-0.00036662644675608904,1.5031999082981695e-12,1.30649999999991
2.7920518098911717e-08,0.0,0.0340591537615301,0.0340580170844123,-0.00036675249151562207,1.4984198777601154e-12,1.30699999999991
3.970435091815716e-14,5.017299076204296e-12,0.0340580008971009,0.0340566540665309,-0.00036655902956682807,1.4940598671436822e-12,1.30749999999991
3.3531096996219922e-09,2.531280046680351e-10,0.0340567089513059,0.0340552909066577,-0.0003665590295711021,1.4897798706475784e-12,1.30799999999991
8.508925810474244e-08,9.10019976041454e-12,0.0340554136956954,0.0340539934308207,-0.000366536584030273,1.4869000128370224e-12,1.30849999999991
8.613241099519886e-09,1.59131999244444e-10,0.0340541772505233,0.0340526805273588,-0.0003653293302148021,1.4814499453563723e-12,1.30899999999991
1.1179945857975326e-13,2.2240959074437683e-12,0.0340528935720399,0.0340513221275812,-0.0003653879611657991,1.4788099130663701e-12,1.30949999999991
3.3331867058117304e-09,1.317897180275196e-12,0.034051546240638,0.0340499912631123,-0.00036538796116949003,1.4759699538957616e-12,1.30999999999991
3.8685050399167586e-08,8.211949870107205e-11,0.0340501773452018,0.0340486452619187,-0.00036536589487224205,1.4731798680250874e-12,1.31049999999991
4.041834901491459e-09,2.6386046125814744e-12,0.0340488397560291,0.0340472843700777,-0.0003657373646057991,1.4712400134980763e-12,1.31099999999991
7.793290596191937e-09,1.1102022079434448e-12,0.0340474576250371,0.034045931490166,-0.00036576491448249806,1.466100027838757e-12,1.31149999999991
1.4988010832439613e-15,3.880229471064922e-14,0.0340461602462215,0.0340446025544556,-0.00036577121740128207,1.4619199947829564e-12,1.31199999999991
3.673833150197314e-08,5.390789897807835e-11,0.034044840125195,0.0340432616735539,-0.0003657712174052931,1.4568899472239272e-12,1.31249999999991
6.873145101671252e-09,2.5796031977165512e-12,0.0340435310720027,0.0340419094488719,-0.0003655731535324631,1.4537800217123698e-12,1.31299999999991
3.829020434054087e-13,6.892000858904623e-12,0.0340421754468241,0.0340405671408003,-0.00036552785442386005,1.4472800128478847e-12,1.31349999999991
2.403984269983006e-08,2.6460014734830395e-12,0.0340408305785612,0.0340392408688314,-0.0003655278544278011,1.4405698856023719e-12,1.31399999999991
4.3251348960660074e-09,2.0440470149818424e-10,0.0340394977019266,0.0340379034884231,-0.0003653008228715521,1.435929933985003e-12,1.31449999999991
7.635022399032909e-09,2.634899243236788e-12,0.0340381564742761,0.0340365384186685,-0.0003653302613501791,1.430869962446013e-12,1.31499999999991
4.832276800925683e-09,1.99060212757729e-12,0.0340368272328573,0.0340351973896712,-0.000365337083062096,1.4262200361686572e-12,1.31549999999991
3.880229471064922e-14,1.0705950015399424e-12,0.0340354777309858,0.0340338637763665,-0.000365370744768574,1.4225699611347675e-12,1.31599999999991
3.919781166317193e-14,8.468899886926451e-11,0.0340341259676813,0.0340326192966409,-0.0003653707447740141,1.4178799193770297e-12,1.31649999999991
4.1954530301258064e-08,4.2896242113954486e-14,0.0340327780862196,0.0340313728479246,-0.00036537074477935706,1.4156399576886747e-12,1.31699999999991
2.4627986199010632e-08,4.162205302638e-12,0.0340314677815622,0.0340301397743043,-0.0003657141486928981,1.4104000085890522e-12,1.31749999999991
4.327276398319313e-09,4.581501844569402e-12,0.0340301402679664,0.0340288703756393,-0.0003654771711083571,1.4060198318122108e-12,1.31799999999991
9.1100738064398e-14,2.3439028495886305e-12,0.0340287907497631,0.0340275760885503,-0.00036550662813981006,1.402299934158413e-12,1.31849999999991
2.9598723298718266e-08,3.817099414327174e-12,0.0340274448385819,0.0340262700175412,-0.0003655066281452081,1.3979698475219404e-12,1.31899999999991
0.0,2.6353988435978692e-12,0.0340261298264758,0.03402496257089,-0.0003652955589740391,1.3948798713303567e-12,1.31949999999991
3.3469747043324283e-09,8.004014118156988e-13,0.0340247866280591,0.0340236476877915,-0.0003652955589793271,1.390899981995597e-12,1.31999999999991
3.2767197982730423e-09,0.0,0.0340235345390449,0.0340223720018622,-0.0003652735680836391,1.3861899909178854e-12,1.32049999999991
3.4614496963181196e-09,7.683097213995183e-12,0.0340222928516073,0.0340210645675237,-0.00036525165171723706,1.3813399209194888e-12,1.32099999999991
4.2733713997988865e-09,1.29650457036945e-12,0.0340210628347494,0.0340197474313538,-0.0003652286323575681,1.3804298416159044e-12,1.32149999999991
1.2097695505086659e-08,2.5388025015615767e-12,0.0340197963078127,0.0340184346076754,-0.000365257719991536,1.3794599143523989e-12,1.32199999999991
0.0,2.6510946216085074e-12,0.0340185113640644,0.0340171265312772,-0.00036529230506536904,1.3784999617488802e-12,1.32249999999991
8.11157890162617e-09,1.5784855020295474e-09,0.0340172021241675,0.034015816821269,-0.00036529230507010104,1.3742399145727502e-12,1.32299999999991
8.31017540198209e-09,3.6099795028277093e-09,0.0340159135946838,0.0340144619674977,-0.00036530270900555107,1.3656098821202e-12,1.32349999999991
4.359013150434521e-13,3.87170157045702e-12,0.0340146092715643,0.0340130670312509,-0.0003653592946176081,1.3590198844753987e-12,1.32399999999991
3.511876199568942e-09,0.0,0.0340133113480741,0.0340117317481906,-0.0003653592946221741,1.3524999262909398e-12,1.32449999999991
0.0,1.8652995814605333e-12,0.034012001574139,0.0340104122890835,-0.0003653360000005951,1.3475698421722138e-12,1.32499999999991
5.5198901005582e-14,1.532406146420584e-12,0.0340106874434451,0.0340091051618573,-0.0003653360000058541,1.340519925965844e-12,1.32549999999991
4.268670403262398e-09,8.81551984188711e-11,0.0340093790660592,0.0340078832146185,-0.00036533600000994806,1.334320024262703e-12,1.32599999999991
4.342837900406238e-08,1.3605040011244185e-10,0.0340080753831551,0.0340066311388744,-0.0003653650526309661,1.328070032419193e-12,1.32649999999991
1.0643826379996835e-07,2.6256011254055522e-12,0.0340068929833731,0.0340053414014234,-0.00036744343983169804,1.3219499279959468e-12,1.32699999999991
3.221558999427776e-08,1.3801459974871477e-14,0.0340057833575249,0.034004058567946,-0.0003727462763031031,1.3157099108124237e-12,1.32749999999991
7.615306801822541e-09,2.646799446281989e-12,0.0340045102625677,0.0340028013244887,-0.00037246343103564507,1.3109199056143828e-12,1.32799999999991
3.4662984010891407e-09,3.8295755455663993e-14,0.0340031966781612,0.0340015226599814,-0.0003724700897951061,1.3049398801118217e-12,1.32849999999991
3.024449139743535e-08,3.778602430948297e-12,0.0340018566441515,0.0340002417112379,-0.00037244695089869607,1.3002099397141365e-12,1.32899999999991
3.360396100271501e-09,1.2815998262638573e-12,0.034000620622256,0.0339989620349835,-0.0003727545099054861,1.2938098942899545e-12,1.32949999999991
0.0,1.0547049344999948e-12,0.033999365748778,0.033997679589791,-0.00037273241721907,1.2878799589277623e-12,1.32999999999991
7.584401599813884e-09,5.611127951166139e-10,0.0339980670338066,0.0339964413580708,-0.0003727324172241211,1.2825298548874153e-12,1.33049999999991
4.2104405031939685e-09,2.6136037778456966e-12,0.0339967636487108,0.0339951435362371,-0.000372739619975197,1.2745698593774613e-12,1.33099999999991
7.666177401222107e-09,1.0359768598533492e-13,0.0339954530256369,0.0339938568669762,-0.00037276828038175904,1.2668698555484692e-12,1.33149999999991
8.030330499869676e-08,4.952739607322343e-11,0.0339941530450101,0.0339925813380245,-0.0003727755922743231,1.2618898981298088e-12,1.33199999999991
4.268112800687174e-09,4.089596716827515e-12,0.0339929481623668,0.0339912989999357,-0.00037148914192794804,1.2542098436207905e-12,1.33249999999991
5.610095721308994e-14,9.71445146547012e-17,0.0339916724769324,0.0339900253206468,-0.000371518163464719,1.2459599324499138e-12,1.33299999999991
4.415981469385599e-13,9.681340451539455e-11,0.0339903714967768,0.0339887584528808,-0.0003715181634693681,1.2399898816073396e-12,1.33349999999991
3.3013368011536315e-09,3.650399427179707e-12,0.0339890893182297,0.0339874751723229,-0.0003715181634746141,1.2329698893809304e-12,1.33399999999991
7.322483702720817e-09,7.238029620104669e-13,0.0339877987402136,0.0339862066816752,-0.00037149626142149905,1.2242099695081166e-12,1.33449999999991
7.687759699670504e-09,1.0106984693614152e-12,0.0339865090447914,0.033985016731275,-0.0003715017500725041,1.2194800291104313e-12,1.33499999999991
2.4162200996935557e-08,2.658595565918631e-12,0.0339852247051204,0.0339838671836048,-0.0003715081307343641,1.2151798664539193e-12,1.33549999999991
2.574399200067079e-08,1.9647061755279083e-12,0.0339839638092808,0.033982645438842,-0.0003712730843305101,1.2069598792630032e-12,1.33599999999991
4.318178904727521e-09,1.582967992797002e-10,0.0339826955431886,0.0339813993612483,-0.00037103048008699604,1.19930996557438e-12,1.33649999999991
8.418204897053805e-09,4.254600144415477e-11,0.0339814085145917,0.0339801466492496,-0.00037105989817157604,1.190040036999629e-12,1.33699999999991
1.0200174038743626e-13,1.402294044772212e-10,0.0339801284563212,0.0339788852007305,-0.0003711172587400791,1.1810699987457873e-12,1.33749999999991
2.7084950102174155e-08,5.780098621954721e-14,0.0339788471652325,0.0339776057013661,-0.00037111725874536706,1.1739699923990488e-12,1.33799999999991
3.0229777105150735e-08,8.864780437489728e-11,0.033977596429334,0.0339763511354006,-0.0003708706043490561,1.1681400204771597e-12,1.33849999999991
0.0,1.4770129563856926e-13,0.033976519368719,0.0339751078936901,-0.00037123246986750904,1.1606100195488134e-12,1.33899999999991
1.528217670465626e-08,4.482941795558304e-13,0.0339752950817865,0.0339738641420308,-0.00037123246987249105,1.1552798648284401e-12,1.33949999999991
3.02566168022822e-08,5.108601042191907e-12,0.033974046825505,0.0339726378546741,-0.00037124499390663404,1.1495299070268805e-12,1.33999999999991
2.8849766096905594e-08,0.0,0.0339727993285487,0.0339713947940029,-0.00037155225787967707,1.142009880758521e-12,1.34049999999991
5.770384170489251e-14,0.0,0.0339715431319294,0.0339701516794463,-0.0003712911484433961,1.1363499117372777e-12,1.34099999999991
9.232115905088989e-09,2.0050003324278975e-12,0.0339702635148881,0.0339689100591905,-0.0003712911484486421,1.1310498978372996e-12,1.34149999999991
4.312314103027681e-09,7.999600981634103e-12,0.0339690173852767,0.033967672096975,-0.0003713547322271901,1.1237399899499678e-12,1.34199999999991
6.778166396215202e-09,4.466801928337816e-12,0.0339677530112715,0.0339664289740183,-0.0003713841169815281,1.115729904299645e-12,1.34249999999991
3.3620242007037504e-09,1.729498488867165e-12,0.0339664957803809,0.0339651918452863,-0.00037133907526692,1.1082499935116674e-12,1.34299999999991
4.255368300787321e-09,1.442281988284222e-10,0.0339652582944353,0.0339639561457354,-0.0003713169700844441,1.1005298235222671e-12,1.34349999999991
1.0563848400202414e-08,5.0437987120233174e-12,0.0339640058790283,0.0339627002525668,-0.00037134590977624005,1.0927998957133145e-12,1.34399999999991
3.360809804064946e-09,1.1251000131551336e-12,0.0339627583483315,0.03396146188539,-0.00037137129752422705,1.084790026903426e-12,1.34449999999991
4.025429697906979e-09,2.236696938773264e-12,0.0339615084935368,0.0339603145026123,-0.0003713490027077341,1.079189905842104e-12,1.34499999999991
7.545467098357683e-09,9.369460068908708e-11,0.0339602617284735,0.0339591646037801,-0.0003713764246898631,1.0710100341315698e-12,1.34549999999991
8.157496900196293e-09,3.826904071413395e-12,0.0339590185143567,0.0339579577807833,-0.00037138329557708405,1.0640299405451081e-12,1.34599999999991
4.2799097599299785e-14,2.0251994525821715e-12,0.0339577778286665,0.0339567429829449,-0.0003713947869419291,1.0562798465757472e-12,1.34649999999991
3.032865950047814e-08,1.3610860355450782e-10,0.033956534080282,0.0339555235276789,-0.00037139478694687,1.0467399516600473e-12,1.34699999999991
1.1877076301625156e-08,1.4135100034895487e-10,0.0339553177079553,0.0339542846751972,-0.0003717086010943571,1.037900017666904e-12,1.34749999999991
5.4346102805469254e-08,0.0,0.0339540823822712,0.0339530412069093,-0.00037174515305371904,1.027540032227936e-12,1.34799999999991
3.376894298912081e-09,4.556979793512994e-13,0.033952973279315,0.0339518190933907,-0.0003713020365595001,1.0221398380472202e-12,1.34849999999991
4.827041703847623e-09,1.3630971351652477e-12,0.0339517852075264,0.0339506248221063,-0.0003712795003492131,1.016209902685028e-12,1.34899999999991
6.058198939729031e-08,7.368800014617705e-12,0.0339505722722949,0.0339494151629783,-0.0003713129124801221,1.0058698665660337e-12,1.34949999999991
3.4039735960500472e-09,1.7640056082512956e-13,0.0339494168926382,0.0339482158755805,-0.00037140727520026007,9.981698627370417e-13,1.34999999999991
4.908438495931922e-09,1.250499703786545e-12,0.0339481805906901,0.0339470146268604,-0.0003713848486832271,9.927399614167998e-13,1.35049999999991
1.0669937156038145e-13,6.277804665000275e-12,0.033946960148614,0.0339458044809093,-0.0003714190504489661,9.830699622404016e-13,1.35099999999991
7.57368719822571e-09,5.3803003718932985e-12,0.0339457296077096,0.0339445949083705,-0.00037141905045469804,9.759198657532941e-13,1.35149999999991
3.3204253027663277e-09,5.883320219890464e-11,0.0339445038220354,0.0339433834686449,-0.0003714260384493251,9.68119898483999e-13,1.35199999999991
3.418362898299776e-09,1.0011559636868839e-10,0.0339433028118128,0.0339421686053221,-0.0003714037849506431,9.57800028525413e-13,1.35249999999991
1.0869889599529614e-08,9.418629765001185e-11,0.0339420865945384,0.0339409474283727,-0.000371381290933383,9.486699620309125e-13,1.35299999999991
3.3125505297104674e-08,5.665359847917273e-11,0.0339408716596008,0.0339398123778207,-0.00037136621666567404,9.398699266777166e-13,1.35349999999991
4.023300900768412e-09,2.501596152448826e-12,0.0339396797072543,0.0339386337129428,-0.00037120177628110107,9.298200230600795e-13,1.35399999999991
3.0806896797463956e-08,7.219889963661075e-11,0.0339384588125012,0.0339374446689543,-0.00037122917189319905,9.204499142045908e-13,1.35449999999991
3.799738301779598e-14,7.273968025134359e-10,0.033937263164843,0.0339362411462719,-0.0003710113209717021,9.110399067091546e-13,1.35499999999991
2.6304782102526403e-08,1.3830860068342332e-10,0.0339360413446705,0.0339349970687211,-0.00037101132097735003,9.010099524114912e-13,1.35549999999991
2.1430079932827084e-13,3.765404654743065e-12,0.0339348464167904,0.0339337675930546,-0.00037076726170528107,8.898298764492552e-13,1.35599999999991
1.5438198369688294e-07,4.578400158994356e-12,0.0339336322055242,0.0339325857670829,-0.00037076726171070707,8.7884994420806e-13,1.35649999999991
7.763724760301294e-08,3.9165962140153e-12,0.0339326956778157,0.0339314136468138,-0.00036802587306411906,8.689999674710291e-13,1.35699999999991
2.81087274012215e-08,2.2147977896125326e-12,0.0339315941142133,0.0339302251192442,-0.0003673900594339571,8.583598241906909e-13,1.35749999999991
3.783010309871271e-08,6.900790980313154e-10,0.0339304097771016,0.0339290391180494,-0.0003671291264810871,8.482799965930932e-13,1.35799999999991
3.3884242980897206e-09,7.199710272409732e-11,0.0339292214955629,0.0339279396902194,-0.00036744471560084104,8.412500297066972e-13,1.35849999999991
8.978876198106889e-09,2.6472019021284154e-12,0.0339279944796307,0.0339268366499011,-0.0003674220957376361,8.32469943673475e-13,1.35899999999991
4.828050299832132e-09,2.9801994205769233e-12,0.0339267973137204,0.0339257072819081,-0.00036748396968313104,8.248200299848518e-13,1.35949999999991
2.8584863497049806e-08,4.1668959949170414e-12,0.0339256430966677,0.0339245544139319,-0.000367517421760725,8.156199240300088e-13,1.35999999999991
4.241108797486959e-09,9.896042318935372e-13,0.0339244814765607,0.0339233929150935,-0.0003673169149677791,8.073099480587764e-13,1.36049999999991
8.225188029981068e-08,2.653002817432082e-12,0.0339232954541502,0.0339223037255962,-0.00036734574544643607,8.023098244797078e-13,1.36099999999991
7.644316596389089e-09,5.132103075844441e-12,0.0339221954079595,0.0339211959367819,-0.000365977039557295,7.928898423242847e-13,1.36149999999991
4.020377600277847e-09,2.6255039808908975e-12,0.0339209985405461,0.0339200568896569,-0.00036598328249594803,7.829299274869639e-13,1.36199999999991
1.1200068650296657e-13,6.785502715267455e-12,0.0339198482825391,0.0339188981615263,-0.00036601064843211806,7.736398327518046e-13,1.36249999999991
4.235465603241728e-09,2.014756798895956e-09,0.0339187203574967,0.0339177305999015,-0.00036601064843797405,7.63399976913548e-13,1.36299999999991
0.0,1.1356499074466342e-11,0.0339175703240127,0.0339164878710395,-0.000366039453170101,7.534298705758058e-13,1.36349999999991
8.437100094960126e-09,2.188901837563151e-12,0.0339163974682522,0.0339153084523355,-0.0003660394531760831,7.458699456674989e-13,1.36399999999991
4.241458198550596e-09,4.265209713194551e-11,0.0339153034155292,0.0339141365857766,-0.0003660968163910521,7.37630009156609e-13,1.36449999999991
9.289791158550997e-14,4.980044154834218e-14,0.0339142085171234,0.0339129651434871,-0.00036612563257464406,7.276898267988274e-13,1.36499999999991
3.8240014002544065e-08,2.401905063731391e-12,0.0339130597714682,0.0339118004310662,-0.00036612563258072307,7.215599645560289e-13,1.36549999999991
3.127536340324921e-08,6.307794564452962e-12,0.0339119183420179,0.0339106351520498,-0.00036643905700955005,7.116100243786949e-13,1.36599999999991
9.803396049806734e-08,3.5832031786142693e-12,0.0339107604896648,0.0339094716652474,-0.0003662213268342721,7.034199611677394e-13,1.36649999999991
4.2385584972381984e-09,4.5900783174346316e-14,0.0339096873253912,0.0339084172997899,-0.00036828747772763406,6.951598584964414e-13,1.3669999999999
1.7961093605467493e-08,5.1306181525490047e-14,0.0339084997633682,0.0339072959248185,-0.0003683162738108601,6.887799792326676e-13,1.3674999999999
6.746399203172437e-09,7.849970673490247e-14,0.033907301303438,0.033906149957242,-0.0003684380799974981,6.820199786872205e-13,1.3679999999999
7.587740498415929e-09,1.198298404947451e-12,0.0339060994245576,0.0339049986233533,-0.0003683932884787811,6.756398825830123e-13,1.3684999999999
3.4438688012450314e-09,2.5679944282153144e-12,0.0339049025319721,0.0339038645415165,-0.0003683971557179491,6.647098236417515e-13,1.3689999999999
3.4825536968097204e-09,1.3627739908761427e-10,0.0339037309865354,0.0339027153033145,-0.0003683741321070421,6.525999358963919e-13,1.3694999999999
1.2908007995804383e-12,0.0,0.033902548567806,0.0339015455014731,-0.00036835097470327006,6.429399113799805e-13,1.3699999999999
4.5900783174346316e-14,9.71445146547012e-17,0.0339014632617507,0.0339003929447435,-0.00036835097470840506,6.364999673158511e-13,1.3704999999999
0.0,1.0090955848696126e-12,0.0339003202476583,0.0338992478137112,-0.00036835097471355307,6.291299946281637e-13,1.3709999999999
3.420307129881062e-08,3.214498112136255e-12,0.0338991555795725,0.0338982050141933,-0.0003683509747193541,6.2625989463716e-13,1.3714999999999
7.748197798640444e-09,6.312259742680126e-11,0.0338980179322755,0.0338971398253812,-0.000368635723630638,6.160898614188115e-13,1.3719999999999
3.4743108945356482e-09,3.0679001006284068e-12,0.0338968494854606,0.0338960264568154,-0.0003686408174049011,6.05689977339896e-13,1.3724999999999
3.336489695637823e-09,5.40997802112031e-13,0.0338957037239962,0.0338948882602448,-0.0003686179852319711,5.949498706192546e-13,1.3729999999999
7.625862698257269e-09,9.630490849232842e-14,0.0338945458641916,0.0338937754168695,-0.00036859582880183607,5.893300170783933e-13,1.3734999999999
0.0,5.593026042305382e-13,0.0338933880683796,0.0338926448463083,-0.00036860303163493004,5.832699774555028e-13,1.3739999999999
4.021503297035878e-09,1.3681539928755981e-10,0.0338922262913741,0.0338915292692185,-0.0003686030316416881,5.772999266129286e-13,1.3744999999999
2.4538640099047715e-08,4.810041254188491e-14,0.0338911755352656,0.0338903907191197,-0.0003686303721578871,5.669499158339475e-13,1.3749999999999
4.0429465331115466e-13,2.125896680915673e-12,0.0338901411699583,0.0338892574214415,-0.00036839323547731707,5.61340036953073e-13,1.3754999999999
4.13591019765569e-09,1.4002965453840943e-12,0.0338890260199056,0.0338881378532252,-0.00036839323548302106,5.550399549691942e-13,1.3759999999999
3.398619795313973e-09,6.795605744791544e-12,0.0338878842610252,0.0338870090244606,-0.0003684214719477561,5.492099830473052e-13,1.3764999999999
3.071322710046509e-08,9.093004127436188e-12,0.0338867810017125,0.0338858778748698,-0.00036839875794647905,5.435998873259962e-13,1.3769999999999
8.276219702618715e-09,4.8301640465098217e-14,0.0338856683752772,0.0338847454101721,-0.0003687072544329331,5.37820005544476e-13,1.3774999999999
6.811801796235972e-09,1.5892981375387194e-12,0.033884523568399,0.0338836219861594,-0.0003687179989610611,5.318200307219412e-13,1.3779999999999
0.0,9.289791158550997e-14,0.0338833815704897,0.0338824979862218,-0.0003686729669781551,5.260100081200259e-13,1.3784999999999
6.839575003581011e-09,1.3419870076303297e-10,0.0338822335785116,0.0338813795269574,-0.0003686729669839701,5.19829838896424e-13,1.3789999999999
1.1624142204347265e-08,1.2142023497752064e-12,0.0338810950220059,0.0338802420386028,-0.00036862723018077804,5.131398778113194e-13,1.3794999999999
1.125974313787026e-13,9.180156634869263e-14,0.0338799627686764,0.0338791389833144,-0.0003686603590272911,5.073699706897861e-13,1.3799999999999
0.0,2.972601331752145e-12,0.0338788277727906,0.0338780262228072,-0.0003686603590335781,5.014599846475676e-13,1.3804999999999
3.514369269902451e-08,0.0,0.0338776924877974,0.0338769090987921,-0.0003686603590391011,4.945698798414222e-13,1.3809999999999
3.3654296988094856e-09,4.869715741762093e-14,0.0338766043487556,0.0338757948387585,-0.0003689986279845531,4.886698684591906e-13,1.3814999999999
1.7080087344467643e-13,2.758702016825154e-10,0.0338754712446695,0.033874684165146,-0.00036897634005358005,4.823600286557594e-13,1.3819999999999
1.3010426069826053e-13,0.0,0.0338743419833572,0.0338735329834949,-0.00036897634005995006,4.768598710347405e-13,1.3824999999999
4.017707701253759e-09,2.855105041277284e-12,0.0338732151460436,0.033872417049033,-0.00036897634006611104,4.720798404966864e-13,1.3829999999999
0.0,1.5033709693801356e-10,0.0338720907267874,0.0338713105974256,-0.0003690036496053111,4.666798631564051e-13,1.3834999999999
3.4009296004389178e-09,8.363387968279845e-10,0.0338709655975484,0.0338701985531803,-0.0003690036496115,4.564400073181485e-13,1.3839999999999
3.08966573020486e-08,2.0355037100294737e-12,0.0338698481415318,0.0338690454696023,-0.00036898093236073905,4.472399013633055e-13,1.3844999999999
2.4136342598179983e-08,2.558189007850764e-10,0.0338687553378035,0.0338679519391609,-0.00036929010961520405,4.379198826481856e-13,1.3849999999999
3.764828079844129e-08,4.264602559977959e-12,0.0338676578213045,0.0338668174161273,-0.00036905688747189804,4.287499175137377e-13,1.3854999999999
1.121863784023236e-07,9.849759896596311e-14,0.0338665650784186,0.0338657078511934,-0.000369373992751433,4.1912003381772145e-13,1.3859999999999
3.520708500431846e-08,6.427983145762539e-13,0.0338655807884629,0.0338646120431742,-0.00036839796972975105,4.1374998045740075e-13,1.3864999999999
0.0,4.0150521796178396e-13,0.0338645031314178,0.0338635856497622,-0.00036873607929477803,4.087799976987272e-13,1.3869999999999
6.704760200509918e-08,4.272580206299281e-11,0.033863361812615,0.0338625369009798,-0.0003687360793003981,4.033498795380508e-13,1.3874999999999
1.1168777104553218e-08,4.518940083242384e-11,0.0338622856361207,0.0338614477709899,-0.0003693741774435001,3.9431001866430115e-13,1.3879999999999
3.4733999981773067e-09,0.0,0.0338611462685809,0.0338603498116664,-0.0003693576582475311,3.854798424907102e-13,1.3884999999999
2.354556799533114e-08,2.233602192092121e-12,0.033860012336406,0.0338592590314402,-0.0003693347804158601,3.8000982569008634e-13,1.3889999999999
0.0,4.032760236860611e-11,0.0338589068942213,0.033858169115402,-0.0003691111809506671,3.712399311572856e-13,1.3894999999999
3.4572876991822987e-09,0.0,0.0338577786823607,0.0338570762906166,-0.0003691111809559401,3.6222999426349656e-13,1.3899999999999
2.8601936499783598e-08,6.580869876815498e-11,0.0338566787463482,0.033855989535865,-0.0003690881110586001,3.5653988442185813e-13,1.3904999999999
3.4165924048257246e-09,3.043801322100137e-12,0.0338556663788153,0.0338548942241033,-0.00036889666081792605,3.4717996706679077e-13,1.3909999999999
0.0,8.815032037645665e-13,0.0338545799659311,0.0338538078024676,-0.0003688738343126841,3.3801997659232974e-13,1.3914999999999
2.438294689766085e-08,4.513903140157538e-12,0.0338534759929826,0.0338527520278988,-0.00036887383431852706,3.3244002169141584e-13,1.3919999999999
0.0,8.263319889456611e-11,0.0338523957220954,0.0338516745542217,-0.00036864202313251606,3.2371002579856256e-13,1.3924999999999
0.0,4.4256695530542345e-11,0.0338512893837501,0.0338505845810208,-0.0003686420231380531,3.150598271856042e-13,1.3929999999999
4.18189360223975e-09,1.7679607777765227e-13,0.0338501865340744,0.0338495113961239,-0.00036864202314364604,3.076499558579693e-13,1.3934999999999
3.413357797799055e-09,4.2799097599299785e-14,0.0338490919834779,0.0338484427157878,-0.00036867046846516106,3.0183993325605396e-13,1.3939999999999
2.8042862504351618e-08,0.0,0.0338480239142851,0.0338473714060708,-0.00036864775443143805,2.97199981638685e-13,1.3944999999999
2.8397643403454964e-08,2.1622981183355705e-12,0.0338469770463005,0.0338462993945027,-0.00036844430698699106,2.914699731570991e-13,1.3949999999999
4.298284200787705e-09,1.4270043480202332e-12,0.0338459088091162,0.0338452287792853,-0.00036818318550298603,2.8418998924972794e-13,1.3954999999999
4.3000325522513094e-14,2.3181040420539034e-12,0.0338448154609228,0.033844159026432,-0.000368212463464042,2.7738987322389885e-13,1.3959999999999
4.2597869676086475e-14,4.731969677207459e-11,0.0338437217294694,0.0338430930168041,-0.0003682124634698011,2.7044989511781914e-13,1.3964999999999
3.4089462017106165e-09,3.79959952390152e-12,0.0338426333691238,0.0338420209823366,-0.000368212463475449,2.623298713672062e-13,1.3969999999999
0.0,0.0,0.0338415533690204,0.0338409532519412,-0.0003681896881422051,2.558298625027211e-13,1.3974999999999
3.4473161394932283e-08,0.0,0.0338404701270686,0.0338398906165633,-0.00036818968814742305,2.5005995538118775e-13,1.3979999999999
2.0122792321330962e-16,5.269396030627149e-14,0.0338394251099372,0.033838829988893,-0.000367891789262085,2.443698455395493e-13,1.3984999999999
0.0,2.2429974544380116e-12,0.0338383440657358,0.0338377723560325,-0.0003678917892675261,2.387400173387011e-13,1.3989999999999
6.759870441186422e-14,3.596699327257369e-12,0.033837263998715,0.0338367133683367,-0.00036789178927345103,2.3059982742767993e-13,1.3994999999999
4.181698001759493e-09,3.531799602773944e-09,0.0338361889446489,0.0338356749549715,-0.0003678917892786141,2.245499793052108e-13,1.3999999999999
0.0,1.8340190477417195e-13,0.0338351199208115,0.0338345399663441,-0.00036792022122234403,2.175200124188148e-13,1.4004999999999
6.942911502660909e-09,4.1090048030767434e-13,0.033834048254774,0.0338334460791722,-0.00036792022122745106,2.1245982403939045e-13,1.4009999999999
6.7710346982052805e-09,1.9682033780554775e-12,0.0338329851906623,0.0338323944286975,-0.0003678741103966441,2.067198408978177e-13,1.4014999999999
7.115923100764476e-09,6.123990203832363e-13,0.0338319460833065,0.0338313643853419,-0.0003678293586473801,1.9998998117276567e-13,1.4019999999999
6.857903300794277e-09,1.7495935256128803e-12,0.0338308896433607,0.0338303483450384,-0.00036778234231143005,1.938399527695589e-13,1.4024999999999
1.8419987757312128e-13,4.1799896877137144e-14,0.0338298306368194,0.0338293044001448,-0.000367736852315785,1.874598566653507e-13,1.4029999999999
1.1348251759829564e-07,6.5394009651775775e-12,0.0338287709514866,0.0338282600959776,-0.0003677368523214051,1.820598793250694e-13,1.4034999999999
4.120037644383956e-13,4.0683297009014296e-11,0.0338279448992875,0.0338272114589362,-0.00037298694243006005,1.7518994067933225e-13,1.4039999999999
0.0,5.688680082549524e-11,0.0338269292530823,0.0338261626841287,-0.0003729869424351261,1.6903991227612547e-13,1.4044999999999
6.964827201083601e-09,0.0,0.0338258661460795,0.0338251111515261,-0.00037298694244048303,1.6140994790747598e-13,1.4049999999999
2.6948092597678386e-08,0.0,0.0338247987209572,0.033824070144866,-0.0003729407790111121,1.5574997888623265e-13,1.4054999999999
2.758606049840795e-08,6.340067360000035e-14,0.0338237734153353,0.0338230326989206,-0.00037269487462893603,1.4957002650306528e-13,1.4059999999999
1.2414622899137306e-08,4.959921362512887e-14,0.0338227348718798,0.0338220198814145,-0.0003724420440992151,1.4461999306436546e-13,1.4064999999999
0.0,4.423204857939567e-12,0.0338216695050554,0.0338209937613462,-0.00037248117596980603,1.3862001824183068e-13,1.4069999999999
0.0,9.0180994616329e-11,0.033820597022466,0.0338199725202717,-0.0003724811759753851,1.3289000976024479e-13,1.4074999999999
2.4320129243804445e-13,1.0371981051804369e-12,0.0338195313565758,0.0338189482715274,-0.00037248117598085307,1.271899252586195e-13,1.4079999999999
4.950206911047417e-14,3.860030350910648e-11,0.0338184841840175,0.0338179460703684,-0.00037248117598657105,1.2065001775418693e-13,1.4084999999999
4.488007188108156e-13,7.021598580347899e-12,0.033817432662351,0.033816916146432,-0.00037248117599158006,1.1484996981225848e-13,1.4089999999999
3.847095460252081e-08,8.340599044753816e-12,0.0338164214214943,0.0338158857946195,-0.0003724811759966741,1.087600062094074e-13,1.4094999999999
2.3445842600722244e-08,0.0,0.0338154167701581,0.0338148569757751,-0.00037215486856998306,1.0238988476518607e-13,1.4099999999999
3.4174537991149556e-09,2.253301711885314e-12,0.0338144201945359,0.0338138338313187,-0.0003719319097330631,9.6860020004641e-14,1.4104999999999
1.5981066095460683e-08,3.3737040938675023e-12,0.0338133755842789,0.0338128115480482,-0.0003719094525610661,9.082990436171112e-14,1.4109999999999
0.0,0.0,0.0338123380483819,0.0338117924506376,-0.00037192693019497504,8.479003089922887e-14,1.4114999999999
1.0974421600640216e-08,4.082869459187677e-11,0.0338112883551653,0.033810775406644,-0.00037192693020024904,7.895984213690532e-14,1.4119999999999
4.176464105110078e-09,1.1022016632722398e-12,0.0338102517392764,0.0338097561878678,-0.00037190925635115603,7.240995997248589e-14,1.4124999999999
1.219307359939803e-08,1.115794956429994e-12,0.0338092122034839,0.0338087812728125,-0.0003719376453421621,6.650994859025428e-14,1.4129999999999
2.23198238016864e-08,7.329310075521178e-11,0.0338081829018592,0.0338077886496207,-0.0003718567272788561,6.10999965899861e-14,1.4134999999999
2.4030083478621123e-13,5.100989075579321e-13,0.0338071740087272,0.0338067682210467,-0.0003716437796076101,5.527002466809705e-14,1.4139999999999
3.491437701452771e-09,0.0,0.0338061527082897,0.0338057780406529,-0.00037164377961335505,4.983990650742065e-14,1.4144999999999
3.5295494998921484e-09,1.4504994427788631e-12,0.0338051647603483,0.0338047729786065,-0.000371620644375657,4.469992084810137e-14,1.4149999999999
2.4777863399938482e-08,6.528499962854539e-12,0.0338041445579857,0.0338037660031997,-0.00037159735585045206,3.905990114683178e-14,1.4154999999999
3.4494627987324833e-09,1.0899614544257474e-13,0.0338031417277316,0.0338027591000073,-0.0003713592655324071,3.350987022587848e-14,1.4159999999999
0.0,1.2913003999415196e-12,0.0338021160652014,0.0338017581111193,-0.0003713363381640701,2.8359909906572334e-14,1.4164999999999
3.4121159994682237e-09,0.0,0.0338010885809089,0.0338007576315273,-0.00037133633816926006,2.252993798468328e-14,1.4169999999999
0.0,1.3917580282685194e-10,0.0338000881112719,0.0337997581587248,-0.00037131387078733304,1.746996644569343e-14,1.4174999999999
1.5860229796160752e-13,2.387701147910093e-12,0.0337990710737763,0.0337987444053188,-0.0003713138707921351,1.1349862022447255e-14,1.4179999999999
7.632305801252848e-09,8.244030458293139e-13,0.0337980577625194,0.0337977436867282,-0.0003713138707976581,5.730008481585891e-15,1.4184999999999
4.291774102771484e-09,0.0,0.0337970530013978,0.0337968077482793,-0.00037131938687840307,3.0999508515705543e-15,1.4189999999999
3.5671064019249243e-09,1.3651996200181316e-12,0.0337960436617668,0.0337958763594853,-0.0003713486203191411,-2.7499703902922334e-15,1.4194999999999
6.771294400187422e-09,8.58654002067194e-10,0.0337950380529049,0.0337949267130846,-0.0003713249784849141,-1.084007016094457e-14,1.4199999999999
7.469719287556131e-14,4.489464355827977e-14,0.0337940339806883,0.0337939241964574,-0.0003712800453459971,-1.903013337190007e-14,1.4204999999999
3.017215109701876e-08,2.5008051185437807e-12,0.0337930274867717,0.0337929362138838,-0.00037128004535181105,-2.4680127733156532e-14,1.4209999999999
3.5322586938724143e-09,1.697406104561594e-12,0.0337920489716604,0.0337919534263454,-0.00037159097905710805,-3.2840050123716935e-14,1.4214999999999
8.637366559482995e-08,2.8324009804236994e-12,0.0337910428584732,0.0337909689639573,-0.00037156769278220004,-4.10700119746199e-14,1.4219999999999
4.3999526244675735e-14,1.962402462751811e-12,0.0337901956331288,0.033789984347452,-0.0003701491046792831,-4.93500639658917e-14,1.4224999999999
3.4447313959629078e-09,6.134100172250356e-12,0.0337892528572081,0.0337890014984443,-0.0003701491046850011,-5.825006275939071e-14,1.4229999999999
6.800116025829084e-14,2.6701002520113093e-12,0.0337882888479513,0.0337880179461394,-0.0003701262545660101,-6.68000810916114e-14,1.4234999999999
4.170064203667945e-09,0.0,0.0337873082253687,0.0337870374122944,-0.0003701262545716161,-7.507015842289633e-14,1.4239999999999
3.4206371971046146e-09,0.0,0.0337863232054715,0.0337860606506189,-0.0003701546004111671,-8.090013034478538e-14,1.4244999999999
1.1874813903023362e-08,2.3391982795217814e-12,0.0337853319867847,0.0337850858171007,-0.00037013178316321505,-8.653017538606811e-14,1.4249999999999
0.0,2.480800287418816e-12,0.0337843462103208,0.0337841107392808,-0.00037021326033554304,-9.51101176982494e-14,1.4254999999999
0.0,3.039096752033288e-12,0.0337833491893673,0.0337831600657985,-0.0003702132603411911,-1.0541003833686169e-13,1.4259999999999
4.190398028569575e-14,4.183695057058401e-12,0.0337823547228137,0.0337821917528309,-0.00037021326034722803,-1.1603999011677857e-13,1.4264999999999
4.285718599450483e-09,9.230116670977395e-14,0.0337813643383058,0.0337812225333688,-0.00037021326035318203,-1.499501477847387e-13,1.4269999999999
8.484552400933598e-09,9.18534803773241e-10,0.0337803786214542,0.033780258090606,-0.00037024245186185003,-1.5631007772853867e-13,1.4274999999999
4.855395897840342e-09,3.7704006583538785e-12,0.0337794000763566,0.0337792468417931,-0.00037025230279701506,-1.6088996454555193e-13,1.4279999999999
3.3965067980368246e-09,1.8141946278582566e-12,0.0337784176457989,0.033778265993901,-0.00037028579562628906,-1.662699925658595e-13,1.4284999999999
4.1764861014037535e-09,1.0240419623386288e-13,0.0337774561728284,0.0337772992415012,-0.0003702633308600061,-1.7273010279039713e-13,1.4289999999999
1.1569213780038279e-07,1.2773046509373387e-12,0.0337764828104622,0.033776341602197,-0.000370291691966386,-1.7854012539231245e-13,1.4294999999999
3.4750501018421254e-09,2.76877999694225e-10,0.0337756358843425,0.0337753891033128,-0.00036867739985930006,-1.857400951793542e-13,1.4299999999999
2.71619558026015e-08,1.3397963294359272e-12,0.0337746532981998,0.033774473811752,-0.0003686541952689261,-1.9028008335642e-13,1.4304999999999
3.3862641996007525e-09,3.650219987383352e-10,0.033773696892252,0.0337735463416776,-0.00036840186374817907,-1.9694012046156395e-13,1.4309999999999
0.0,5.25840482268336e-12,0.033772714411777,0.0337725847618687,-0.0003683795675232151,-2.0379010978732737e-13,1.4314999999999
1.2710152010042552e-07,0.0,0.0337717303838869,0.0337716262872137,-0.0003683795675276561,-2.0990999737013905e-13,1.4319999999999
3.4734312023831926e-09,1.4446985274751967e-12,0.0337709148089596,0.0337706763785588,-0.0003676380155529411,-2.1489017162923396e-13,1.4324999999999
3.3723559986209573e-09,4.7101211819722266e-14,0.03377001416355,0.0337697295834184,-0.0003676150243889831,-2.2051002517009533e-13,1.4329999999999
4.4499126605757056e-14,9.289791158550997e-14,0.0337690580934138,0.0337687876387342,-0.00036759244400000704,-2.251200528075037e-13,1.4334999999999
3.4804840051694264e-09,1.864693899289449e-09,0.0337680800732888,0.033767848815931,-0.000367592444006141,-2.2984999320518895e-13,1.4339999999999
4.1639324002695766e-09,3.656294017551076e-10,0.0337671033040801,0.0337668327080977,-0.00036756945302532807,-2.363400274096872e-13,1.4344999999999
4.285835596140597e-09,6.099981630924844e-14,0.0337661289158655,0.0337658706548135,-0.00036759775831673005,-2.426201600735922e-13,1.4349999999999
9.259953914764196e-14,0.0,0.0337651571725523,0.0337649255832449,-0.00036762694735329306,-2.4751012871193634e-13,1.4354999999999
0.0,3.3124499670966756e-10,0.0337641886060006,0.0337639889686292,-0.00036762694735788704,-2.5207006620897587e-13,1.4359999999999
7.83289028985501e-08,1.0080401791068283e-11,0.0337632233730377,0.03376306082669,-0.0003676269473624381,-2.5809996501147126e-13,1.4364999999999
0.0,9.275982759682222e-13,0.0337623717715952,0.0337621217913207,-0.0003663428415699761,-2.63990001733716e-13,1.4369999999999
1.6570997130038734e-07,0.0,0.0337614156175951,0.0337612702313939,-0.000366342841574403,-2.650299684575641e-13,1.4374999999999
0.0,1.8818974156786794e-12,0.0337606712751222,0.033760374346733,-0.0003671108734567451,-2.702900837175948e-13,1.4379999999999
1.148445259724351e-08,9.479916851518055e-14,0.0337596972572705,0.0337594729828194,-0.00036711087346127003,-2.75809973818153e-13,1.4384999999999
4.172560803816783e-09,0.0,0.0337587385106104,0.0337585582725064,-0.00036709835652038304,-2.804299761155482e-13,1.4389999999999
0.0,2.6682961395962934e-12,0.0337578709586886,0.0337576395094428,-0.00036712668111444204,-2.856200519152363e-13,1.4394999999999
2.369780209565686e-08,0.0,0.0337569311215605,0.0337567199524705,-0.00036712668111925806,-2.9081012771492443e-13,1.4399999999999
3.4075425051072195e-09,1.3188600211933021e-10,0.0337560016174715,0.03375580405371,-0.0003668979707923721,-2.9585014993394054e-13,1.4404999999999
0.0,2.6094959526545836e-12,0.0337550468227766,0.0337548733639544,-0.00036687520566520005,-3.0018001972997865e-13,1.4409999999999
3.5068344964028775e-09,2.5302954176353865e-12,0.033754091144318,0.0337539566071002,-0.00036687520567018207,-3.055899717302468e-13,1.4414999999999
0.0,4.359804184339566e-12,0.0337531467977439,0.0337530468033907,-0.00036685209031269306,-3.1128008157188525e-13,1.4419999999999
3.4452388997241457e-09,1.7106038807668256e-12,0.0337522026362977,0.033752137214908,-0.0003668520903180911,-3.1700011539348427e-13,1.4424999999999
2.5514163802531353e-08,0.0,0.0337512669041298,0.0337512328336373,-0.00036682941651163404,-3.227201492150833e-13,1.4429999999999
1.185420999555431e-08,0.0,0.0337503537589202,0.0337503299523482,-0.0003665879451528921,-3.277601714340994e-13,1.4434999999999
3.417184701870468e-09,0.0,0.0337494304008219,0.033749428993616,-0.00036662294755847704,-3.334301151153296e-13,1.4439999999999
0.0,9.021360047878346e-11,0.0337484997840547,0.033748530007185,-0.0003666002547421291,-3.365500152868739e-13,1.4444999999999
5.399847236020605e-14,1.6308089600958198e-10,0.0337475706115044,0.0337476199118148,-0.0003666002547475551,-3.4108002880395283e-13,1.4449999999999
4.104414801087142e-09,0.0,0.0337466476824173,0.0337466945201503,-0.00036660025475273206,-3.461601665033509e-13,1.4454999999999
3.869821130209061e-14,5.644998357645648e-13,0.0337457302631958,0.0337457961562896,-0.00036662826074883705,-3.4950015971590975e-13,1.4459999999999
2.5441556902872087e-08,4.3201553445726404e-14,0.0337448141994273,0.0337449277462008,-0.0003666282607521121,-3.532801221700632e-13,1.4464999999999
3.3570995983112084e-09,5.349887199912473e-14,0.03374392166651,0.0337440440846408,-0.0003663884959498781,-3.569000563835578e-13,1.4469999999999
6.182060259540822e-08,3.988320090853037e-11,0.0337430080325228,0.0337431591529756,-0.00036636610018610607,-3.60590030057395e-13,1.4474999999999
4.166161297891602e-09,3.821200300624383e-12,0.0337421564809453,0.0337422702381516,-0.000366469152261771,-3.654201507358179e-13,1.4479999999999
5.431974314795696e-13,0.0,0.0337412352895729,0.033741385314117,-0.0003664974442105821,-3.699601389128837e-13,1.4484999999999
3.577945696664475e-09,2.424498102282513e-12,0.0337403361580978,0.033740504656899,-0.00036649744421426,-3.7334003076539e-13,1.4489999999999
8.550105068394487e-14,4.083004767618803e-12,0.0337394291650098,0.0337396272272263,-0.0003664738239955071,-3.7822002474374727e-13,1.4494999999999
0.0,6.463417995261622e-10,0.0337385225055813,0.0337387504606436,-0.00036647382399876806,-3.825999846801542e-13,1.4499999999999
0.0,0.0,0.0337376175748548,0.033737831415026,-0.0003664738240031541,-3.881001423011732e-13,1.4504999999999
6.828027900029898e-09,0.0,0.0337367170375052,0.0337369469972879,-0.00036647382400627605,-3.9200001751560354e-13,1.4509999999999
4.276594404994949e-09,1.8556961522975257e-12,0.0337358284138498,0.0337360744539348,-0.0003664284312925491,-3.9559002774913754e-13,1.4514999999999
8.615186829902255e-08,2.1908030944928214e-12,0.0337349500776156,0.03373527627898,-0.00036645756468293,-3.9956015926434496e-13,1.4519999999999
8.690270725253413e-14,4.710409978736507e-10,0.0337341718261547,0.0337344380799681,-0.00036514634571919004,-4.0416997006131883e-13,1.4524999999999
0.0,5.237699163274101e-12,0.0337332863017073,0.0337336072917932,-0.00036514634572320105,-4.069099657916242e-13,1.4529999999999
3.3495798697213974e-08,8.069933610244107e-14,0.0337323942296303,0.0337327698610454,-0.0003651463457264901,-4.106500296058302e-13,1.4534999999999
8.030381914991835e-14,8.370040771588094e-13,0.0337315316746772,0.0337319198005939,-0.000365433930688279,-4.1494000076192084e-13,1.4539999999999
8.177224140176742e-08,4.3499925883594415e-14,0.033730638978077,0.033731084758946,-0.0003654339306919701,-4.1945006495902604e-13,1.4544999999999
8.327885103742716e-09,0.0,0.0337299014852032,0.0337302361540888,-0.00036412729533937406,-4.2321007809320577e-13,1.4549999999999
8.069933610244107e-14,0.0,0.0337291144208641,0.0337293846750137,-0.0003641372106207481,-4.271201448080575e-13,1.4554999999999
7.636022300583356e-09,1.0516598980547798e-09,0.0337282598417806,0.0337285348377281,-0.0003641372106246751,-4.3090010726221095e-13,1.4559999999999
0.0,5.37438982206595e-11,0.0337273907250079,0.0337276397634641,-0.0003641425663487481,-4.352501432186573e-13,1.4564999999999
4.550040899609087e-13,2.913801144810435e-12,0.0337265120824896,0.0337267708032146,-0.0003641425663515091,-4.4153005904212783e-13,1.4569999999999
4.3499925883594415e-14,1.0395442978650138e-09,0.0337256568186341,0.0337259196148505,-0.000364142566355242,-4.4680014896214537e-13,1.45749999999989
1.1972351509487167e-07,0.0,0.0337247906105119,0.0337250357629907,-0.000364142566359558,-4.494100404317525e-13,1.45799999999989
4.706573103474554e-09,0.0,0.0337240603734807,0.033724181226868,-0.000362396121401505,-4.531700535659322e-13,1.45849999999989
3.4486991040694193e-09,1.6229032007153421e-12,0.0337231911828204,0.0337233406514066,-0.000362428717011258,-4.573500866217328e-13,1.45899999999989
1.0069448319605101e-07,1.980499098053201e-12,0.033722321561098,0.0337225071441987,-0.00036240587786455904,-4.608600827349374e-13,1.45949999999989
1.0119682869458302e-13,2.63730010052754e-12,0.0337215631342002,0.0337216770817338,-0.0003609790452465861,-4.64520132428814e-13,1.45999999999989
4.5803638659691615e-14,1.328605975237096e-10,0.0337206918765944,0.0337208479914105,-0.0003609790452503601,-4.679401397617022e-13,1.46049999999989
7.576841896950182e-09,2.369007767732967e-13,0.0337198217013919,0.0337200054562074,-0.0003609790452540521,-4.715899979551574e-13,1.46099999999989
0.0,2.972601331752145e-12,0.0337189758056282,0.0337191937384793,-0.00036098396661814604,-4.743701091658448e-13,1.46149999999989
0.0,7.890969822010874e-11,0.0337181138881856,0.0337184164811405,-0.000360983966620824,-4.761501522926315e-13,1.46199999999989
5.287996909797421e-08,3.0937960526777886e-12,0.0337172548668496,0.0337175948562872,-0.00036098396662380806,-4.779601193993788e-13,1.46249999999989
7.653058700651805e-09,2.603396664913049e-12,0.0337164542444811,0.0337167983945067,-0.00036048566000610306,-4.802200304077076e-13,1.46299999999989
6.748603800788011e-09,0.0,0.0337156023361608,0.0337159881490602,-0.0003604908253039041,-4.830200909383686e-13,1.46349999999989
2.808207620608183e-08,2.647597419080938e-12,0.0337147723243774,0.0337151795836518,-0.00036044599784783706,-4.857099965283052e-13,1.46399999999989
3.3371089988576408e-09,8.740230761361545e-14,0.0337139508509831,0.0337143716398957,-0.00036018791917405803,-4.87890110256739e-13,1.46449999999989
6.940130296839708e-09,3.5445969007175115e-09,0.0337131239499163,0.0337135711409446,-0.00036016554456210306,-4.912101541493241e-13,1.46499999999989
4.380523721536633e-14,9.783449744782402e-11,0.0337122889345955,0.0337126910074774,-0.00036011932210672606,-4.934800398176398e-13,1.46549999999989
4.157832196594047e-09,1.0033249925323062e-10,0.033711451855967,0.0337118784361939,-0.00036011932210962706,-4.908900976680064e-13,1.46599999999989
0.0,1.2915016278647329e-12,0.0337106229114791,0.0337110638016484,-0.0003601475460269,-4.903800889660692e-13,1.46649999999989
6.624978343694465e-13,0.0,0.0337097938926587,0.0337102659386706,-0.0003601475460295921,-4.903501649861086e-13,1.46699999999989
4.6303239020772935e-14,4.434022593535758e-13,0.0337090191643172,0.0337094750204505,-0.0003601475460301331,-4.930001719360977e-13,1.46749999999989
6.006342890413352e-08,8.351028202291388e-13,0.0337082205284701,0.0337087065166437,-0.0003601475460327701,-4.955400239453622e-13,1.46799999999989
1.1277044800056535e-07,1.209490146925063e-11,0.0337074606206568,0.0337079645204099,-0.00035966458188698303,-4.970401260712132e-13,1.46849999999989
4.155912398939865e-09,1.1120097898054127e-11,0.0337068313922277,0.0337071842576972,-0.00036487084362591305,-4.959301198870225e-13,1.46899999999989
4.430969480218039e-13,2.509044014220585e-10,0.0337060347293398,0.0337063995604679,-0.00036489906262695106,-4.945700966818567e-13,1.46949999999989
6.919779194092257e-09,1.3546440358336298e-10,0.0337052311545985,0.0337056499090905,-0.0003648990626295601,-4.935700285979561e-13,1.46999999999989
0.0,5.438106000232867e-09,0.0337044165352487,0.0337048693382394,-0.00036485349880493003,-4.936600173782724e-13,1.47049999999989
6.704846303162704e-09,2.0312730039662164e-09,0.0337035937480623,0.0337038738005977,-0.000364853498806887,-4.932499721166383e-13,1.47099999999989
7.708561094998956e-09,4.3752300393773425e-11,0.0337028381289595,0.0337029405752263,-0.0003648085962345321,-4.937599808185755e-13,1.47149999999989
0.0,2.914747956883623e-10,0.0337020936370398,0.0337021410349646,-0.0003648133226094761,-4.930799692159926e-13,1.47199999999989
1.1711708459982706e-07,6.737797819678093e-12,0.033701298616796,0.0337013221326511,-0.00036481332261135003,-4.935099637976004e-13,1.47249999999989
1.9944930129689453e-07,2.560396339390536e-12,0.0337006249401652,0.0337005559972656,-0.00036335697195583505,-4.934800398176398e-13,1.47299999999989
2.3180409489814702e-07,1.4796659730809125e-10,0.0337001300891172,0.0336997993415364,-0.000364629680916277,-4.941401021002489e-13,1.47349999999989
4.154700403158351e-09,3.359201805608336e-12,0.033699575534454,0.0336990567511908,-0.00036266977819858904,-4.952301589644659e-13,1.47399999999989
7.234261169969392e-08,3.0158028851978713e-12,0.0336987023617969,0.033698312825087,-0.0003626979824494131,-4.935500792779823e-13,1.47449999999989
4.1879638021380394e-09,1.474309008209218e-10,0.0336978808820951,0.0336975684469513,-0.0003633596249572091,-4.929700311157026e-13,1.47499999999989
3.921170799864315e-08,2.181935188083628e-13,0.0336969925798037,0.0336968132360107,-0.0003633881587620971,-4.934700651576529e-13,1.47549999999989
4.734759979918568e-08,1.443018968205756e-10,0.0336961598293856,0.0336960784783686,-0.00036371883108807603,-4.96380063788604e-13,1.47599999999989
7.626082404454948e-09,2.5126983826950777e-12,0.0336953549631737,0.0336953267609001,-0.00036405484762879305,-4.990599947185537e-13,1.47649999999989
0.0,6.0480023766906754e-12,0.0336945136151162,0.0336945952799757,-0.0003640601207166211,-5.019201200495704e-13,1.47699999999989
4.017399470035432e-08,5.304021111207646e-13,0.0336936718059252,0.0336938645366004,-0.0003640601207186881,-5.047099890798101e-13,1.47749999999989
3.376988300107797e-09,4.546502063718094e-12,0.033692880616828,0.0336931629214883,-0.00036444037366072503,-5.063100546459642e-13,1.47799999999989
4.1649153986744736e-09,1.4290029576313756e-10,0.0336920699087084,0.0336924517987667,-0.00036441790634097007,-5.099800789998277e-13,1.47849999999989
3.189010629872646e-08,1.463892965181124e-10,0.033691263761868,0.0336917140111032,-0.0003644462852268371,-5.133701623527553e-13,1.47899999999989
3.595288289998111e-08,1.4004109677445697e-10,0.0336904936046746,0.0336909771198644,-0.00036477127087738005,-5.118000207665618e-13,1.47949999999989
3.36839579839765e-09,2.508104834930691e-12,0.0336897309576197,0.0336902424329051,-0.00036512261796674706,-5.101899805404209e-13,1.47999999999989
4.165756600782444e-09,7.513198396758014e-12,0.0336889425988667,0.033689532722324,-0.00036510012575680507,-5.094000308375479e-13,1.48049999999989
8.344306093310827e-09,1.5013049831091863e-10,0.0336881926460714,0.0336888232221498,-0.00036512835089682206,-5.074200608301549e-13,1.48099999999989
3.4676121973831187e-09,1.3514953045579148e-12,0.0336874301285407,0.0336881174225488,-0.0003651852432885361,-5.055300796030782e-13,1.48149999999989
3.589863709768659e-08,2.970200474461393e-12,0.0336866728514491,0.0336874227648995,-0.00036516237872773606,-5.03670022355962e-13,1.48199999999989
3.43561976021145e-08,3.873595888492787e-12,0.0336859494127943,0.0336867305460414,-0.0003655132183323401,-5.005800461643783e-13,1.48249999999989
3.52102254019826e-08,5.469999453389107e-13,0.0336852214348912,0.0336860379277394,-0.0003658507783028161,-4.974701206528209e-13,1.48299999999989
1.6801094099294644e-08,1.4403199466439531e-10,0.0336844925539558,0.033685377905135,-0.0003661527020339851,-4.989799805982242e-13,1.48349999999989
7.182088805623987e-09,1.4298210532226463e-10,0.0336837711682651,0.0336846831759056,-0.0003662193199931201,-4.967300442498823e-13,1.48399999999989
3.857532220041815e-08,2.1703958075214302e-12,0.033683032307792,0.0336839828153847,-0.000366268243896132,-4.940301639999589e-13,1.48449999999989
4.192208503950301e-09,3.744199394972725e-12,0.0336823259271482,0.033683302371281,-0.0003665449199253591,-4.919300643918545e-13,1.48499999999989
3.467261894263274e-09,1.6492987531258052e-12,0.0336815905412662,0.0336826862423884,-0.0003665734950078121,-4.895400491228274e-13,1.48549999999989
4.151741096747319e-09,1.4696829864213612e-10,0.0336808939249274,0.0336820678874775,-0.00036655049918430207,-4.880601131573847e-13,1.48599999999989
3.440100301843607e-09,2.935200693610085e-12,0.0336801837990384,0.0336814109102815,-0.00036657879476243306,-4.857999853086215e-13,1.48649999999989
0.0,1.1396994459289544e-12,0.0336794741176847,0.0336807646867572,-0.00036655578711597804,-4.835201249803189e-13,1.48699999999989
3.50682375985234e-08,2.9276997492999612e-12,0.0336787663241059,0.0336801194525602,-0.00036655578711829607,-4.863900081308881e-13,1.48749999999989
3.174988590093353e-08,1.3882991978242387e-12,0.0336780960690882,0.0336794714712246,-0.0003668548276776391,-4.881301526177273e-13,1.48799999999989
1.1098425102551435e-08,1.4975310574927292e-10,0.0336774238657109,0.0336788236770918,-0.0003671792505723951,-4.898199901237632e-13,1.48849999999989
3.454855998508144e-09,1.2591289816343831e-10,0.0336767903134386,0.0336781556862817,-0.00036716140295677403,-4.921000672925002e-13,1.48899999999989
4.091864999611339e-09,4.170275236248244e-14,0.033676145959448,0.03367749301722,-0.00036713858949053303,-4.951200040237413e-13,1.48949999999989
3.164042399611544e-08,1.4865399883268182e-10,0.0336754912479182,0.0336768531487052,-0.0003671664886444921,-4.97200154311872e-13,1.48999999999989
7.660023199074217e-09,0.0,0.0336748540753566,0.0336761963613812,-0.0003674880053606181,-4.988099776975785e-13,1.49049999999989
8.814253604771949e-09,3.4219849176508887e-13,0.0336741880801804,0.0336755629554645,-0.00036749346024503705,-5.012700324269481e-13,1.49099999999989
0.0,1.4132330028449047e-10,0.0336735250301689,0.0336749530952657,-0.00036755401074874507,-5.022601258508619e-13,1.49149999999989
4.259481795054754e-09,1.619100686856001e-12,0.033672857138172,0.0336743181841757,-0.000367554010750175,-5.001901670631526e-13,1.49199999999989
5.968946620305005e-08,4.3810996497306576e-12,0.0336722004886803,0.0336736980206115,-0.0003675830159179151,-4.98400149276379e-13,1.49249999999989
0.0,1.9545036977763885e-09,0.0336716152719081,0.0336730863209906,-0.000368250971778745,-4.966600047895398e-13,1.49299999999989
8.295953098091946e-09,1.4207430371060426e-10,0.0336709510548718,0.0336723898050253,-0.00036825097178088306,-4.952900069243871e-13,1.49349999999989
3.9281847399874614e-08,2.2042020986212663e-12,0.0336703023715489,0.0336717393391524,-0.0003682613829714311,-4.945299812014747e-13,1.49399999999989
4.4797499043625066e-14,4.36290031879949e-11,0.0336696814828836,0.0336711285973583,-0.0003685907761122501,-4.936400680582986e-13,1.49449999999989
3.1628834301633546e-08,3.008801541248829e-12,0.0336690281971744,0.033670528835354,-0.0003685907761136381,-4.925101125541342e-13,1.49499999999989
2.4839238201013192e-08,4.6303239020772935e-14,0.0336684104525943,0.0336699375309395,-0.00036891186203433604,-4.990500200585668e-13,1.49549999999989
1.1953393379976474e-07,1.4290259947591366e-10,0.0336677906206185,0.0336693558826495,-0.00036867490460131404,-5.006700349446946e-13,1.49599999999989
4.136708205149109e-09,1.2094006351937026e-12,0.0336672962113078,0.0336687581764017,-0.00037040951624309605,-4.995901695808991e-13,1.49649999999989
4.189937202747629e-09,1.4776650042458428e-10,0.0336666519905625,0.0336682781194809,-0.000370437714662307,-4.947600489024762e-13,1.49699999999989
3.160880109737141e-08,0.0,0.0336660049002883,0.0336677222666539,-0.00037046628735923804,-4.939700991996032e-13,1.49749999999989
3.5181490012914374e-09,1.4188990260510792e-10,0.033665390158113,0.0336671648439088,-0.00037078711078128803,-4.940000231795638e-13,1.49799999999989
4.1407886980371345e-09,6.504190241951591e-11,0.0336647584884456,0.0336665900274143,-0.0003707637394699991,-4.966300808095792e-13,1.49849999999989
3.455487902759291e-09,9.039120146825397e-11,0.0336642358169744,0.0336660264312865,-0.00037079193652269206,-4.994201666802534e-13,1.49899999999989
3.1634701802563114e-08,1.412508998654971e-10,0.0336636603329753,0.0336654584042062,-0.0003707688129170781,-5.025300921918108e-13,1.49949999999989
4.2591123058932645e-09,4.679590048795035e-14,0.0336630943637083,0.0336648944171923,-0.0003710896055934181,-5.035999828956195e-13,1.49999999999989
2.848463359628184e-08,3.924885000339273e-10,0.033662499910332,0.0336643560140817,-0.00037111860237461604,-5.038901153969766e-13,1.50049999999989
6.02104575989082e-08,4.170969125638635e-13,0.0336619348908534,0.0336638089808126,-0.0003709137855223741,-5.008001392053929e-13,1.50099999999989
3.8547006905864656e-08,1.436617005912133e-10,0.0336614004039559,0.033663297209353,-0.000370974493788774,-5.013901620276595e-13,1.50149999999989
1.149982886694545e-13,5.175596062834131e-12,0.0336608406928254,0.0336627577693776,-0.00037134181995332905,-4.988999664778948e-13,1.50199999999989
1.17195800196368e-07,1.4343120441351331e-10,0.033660252852396,0.0336623762705611,-0.0003713418199542451,-4.965500666892497e-13,1.50249999999989
1.535022109422357e-13,5.160699645401223e-11,0.0336598313371332,0.0336618965850634,-0.000368930242181269,-4.949801419434907e-13,1.50299999999989
3.863615959803779e-08,1.4643929818758394e-10,0.0336592822856751,0.0336613948365503,-0.0003689302421812831,-4.927100394347406e-13,1.50349999999989
1.5059967162223131e-12,5.6325014097247106e-12,0.0336587632815572,0.0336608828397184,-0.000369204081633827,-4.91180013328929e-13,1.50399999999989
3.745485380179936e-08,4.424631980248783e-10,0.0336583402151169,0.0336603865160696,-0.00036920408163212005,-4.889600009605477e-13,1.50449999999989
3.8551993000734974e-08,1.429056942225948e-10,0.0336578796743055,0.0336598473915076,-0.00036905875822354907,-4.874900396550919e-13,1.50499999999989
8.050504707313166e-14,1.368803959067577e-10,0.033657396124017,0.0336593420257919,-0.000369333078219074,-4.854801456677382e-13,1.50549999999989
3.8523166601134307e-08,5.142939546454173e-11,0.0336568561070266,0.0336588486953952,-0.00036933307821893503,-4.836699617205564e-13,1.50599999999989
0.0,1.364949819837591e-13,0.0336563539111761,0.0336583719130182,-0.00036970309313000705,-4.827401499374329e-13,1.50649999999989
3.8545792196975626e-08,2.230098050670648e-12,0.0336558180874194,0.0336579163210907,-0.00036970309313000705,-4.819200594141648e-13,1.50699999999989
4.1397441030710525e-14,2.1263962812767545e-12,0.0336553277429862,0.0336574626930971,-0.0003700731325194151,-4.825300315564052e-13,1.50749999999989
1.4084626900195962e-07,0.0,0.0336548067636804,0.0336570214996652,-0.000370073132518957,-4.829500514780261e-13,1.50799999999989
3.3697836201995734e-08,9.460487948587115e-14,0.0336544283931332,0.033656582703319,-0.00037094623772695003,-4.818801607742174e-13,1.50849999999989
3.15520697971583e-08,4.671596443017734e-12,0.0336539217890406,0.0336561538531465,-0.00037123199955197306,-4.807001151296841e-13,1.50899999999989
3.3744003979929715e-09,5.140332604014475e-14,0.0336534198000291,0.0336557272817462,-0.00037155533209236704,-4.806500249893153e-13,1.50949999999989
4.710239698280105e-09,1.035997676535061e-12,0.0336529078951048,0.0336553097246518,-0.0003715327791502421,-4.793201426045446e-13,1.50999999999989
4.7205295228280875e-14,2.236301421820741e-12,0.0336524102569762,0.0336549207078584,-0.000371565071977904,-4.786800296419091e-13,1.51049999999989
3.429147306388547e-09,1.2058062881514786e-12,0.0336519249100771,0.0336545178473549,-0.00037156507197704403,-4.78320074520644e-13,1.51099999999989
3.4721769973100614e-09,5.56910073612471e-12,0.0336514565200128,0.0336541251143263,-0.0003715422890472231,-4.780700574996688e-13,1.51149999999989
5.419970028341936e-13,2.0439710340935946e-10,0.0336510014353174,0.0336537373352205,-0.0003715193900414071,-4.777200770383905e-13,1.51199999999989
3.4373162025036486e-09,2.576702740064718e-12,0.0336505722679755,0.0336533296476044,-0.0003715193900398941,-4.77940170079405e-13,1.51249999999989
4.187915396414166e-09,5.472879788248619e-11,0.0336501392308361,0.0336529477991696,-0.00037149638643445705,-4.781400969600114e-13,1.51299999999989
6.949831300728793e-09,1.511984981661385e-13,0.0336497146727616,0.0336525710901713,-0.000371524947364536,-4.77940170079405e-13,1.51349999999989
3.157766180483801e-08,2.005128979520876e-10,0.0336493002912869,0.0336522136618147,-0.00037147911847929406,-4.759300592516169e-13,1.51399999999989
2.93453768993035e-08,2.248201624865942e-12,0.0336489218211555,0.0336518326805897,-0.0003711963581065251,-4.761900509325789e-13,1.51449999999989
3.286397530499752e-08,1.5210957493572153e-12,0.0336485446206163,0.0336514830700478,-0.00037098218506747107,-4.758001718313531e-13,1.51499999999989
1.890987366692798e-13,2.3608962007592993e-12,0.0336481790584703,0.0336511478800164,-0.00037130308260272405,-4.758699944512612e-13,1.51549999999989
3.224087199993342e-08,0.0,0.0336477801629843,0.0336508216985141,-0.00037130308260062807,-4.758600197912743e-13,1.51599999999989
3.5121662939063825e-09,0.0,0.0336474207892223,0.0336505055530821,-0.00037107390768307104,-4.73530069322603e-13,1.51649999999989
4.733576898507952e-09,3.6428822042244846e-09,0.0336470346932711,0.0336501982455826,-0.0003710507187187251,-4.714601105348937e-13,1.51699999999989
3.3941867025322203e-09,0.0,0.0336466603658526,0.0336498421946072,-0.00037108311797943007,-4.704201438110456e-13,1.51749999999989
3.149502209726096e-08,6.845982114533911e-13,0.0336462962463354,0.0336495100132176,-0.0003710603997253331,-4.685700612239163e-13,1.51799999999989
0.0,2.6125004937149754e-12,0.0336459668775512,0.0336492828865581,-0.0003713833918686561,-4.66350048855535e-13,1.51849999999989
3.4547038008092557e-09,3.3130442833595453e-13,0.033645614978502,0.0336490476951992,-0.000371383391866976,-4.651201299110674e-13,1.51899999999989
8.957001806919607e-13,1.931600712712367e-12,0.0336452783911018,0.0336488284359735,-0.00037136028295814806,-4.649900256503692e-13,1.51949999999989
0.0,1.8118978539760633e-12,0.0336449768428109,0.0336485922709112,-0.0003713602829561911,-4.667301701372084e-13,1.51999999999989
1.1700905259981464e-07,4.940103881523328e-12,0.0336446650430489,0.0336483673128096,-0.00037136028295440106,-4.678000608410171e-13,1.52049999999989
3.3150565625916784e-13,8.177269972264867e-11,0.0336445789611788,0.0336481379401771,-0.0003766056483074001,-4.682101061026511e-13,1.52099999999989
3.434502002241935e-09,4.033100242661902e-11,0.0336443398074815,0.0336479055776406,-0.00037660564830648403,-4.701701267900704e-13,1.52149999999989
3.3956446959804154e-09,0.0,0.0336441382276497,0.0336476888773414,-0.000376582749453226,-4.712001188539316e-13,1.52199999999989
7.649266095532958e-09,5.3232973584727006e-12,0.0336438947454529,0.0336474877196535,-0.00037656014721021804,-4.706001213716782e-13,1.52249999999989
2.858978299935533e-08,3.90400704819438e-10,0.03364362978237,0.0336472954750847,-0.0003765655098994001,-4.711801695339579e-13,1.52299999999989
4.8334439194108736e-08,0.0,0.0336433875307833,0.0336471325835105,-0.0003763035757442841,-4.718200656561589e-13,1.52349999999989
4.243829399008803e-09,1.4448150315038433e-10,0.0336431802388839,0.0336469623820285,-0.0003758408280410861,-4.721401221374766e-13,1.52399999999989
3.4429091938514844e-09,8.459899447643693e-14,0.0336429276966221,0.0336467811950133,-0.0003758697275270301,-4.718300403161457e-13,1.52449999999989
1.1294744129558554e-07,1.3800072196090696e-13,0.0336426873056085,0.0336466338583248,-0.00037584670007855404,-4.721401221374766e-13,1.52499999999989
4.1099068592842514e-14,3.641295598377781e-12,0.0336426437362066,0.0336465048675959,-0.00037335064156019207,-4.721099813170815e-13,1.52549999999989
4.069973101594737e-09,0.0,0.0336424556878537,0.0336463832898902,-0.000373350641559388,-4.722799842177272e-13,1.52599999999989
1.3070100557399655e-13,4.4103609653234344e-14,0.0336422662139576,0.0336462764123488,-0.00037337838790562207,-4.730300352806527e-13,1.52649999999989
4.6229834960165306e-09,2.2928048348802577e-12,0.0336420835250132,0.0336461841085387,-0.00037337838790633005,-4.740799766644876e-13,1.52699999999989
6.893505301308611e-09,0.0,0.0336419137082898,0.0336461039990662,-0.00037341004603655805,-4.731000747409952e-13,1.52749999999989
3.1413818601944143e-08,1.3966480055804809e-10,0.0336417552887068,0.0336460367204125,-0.0003733641380047521,-4.737601370236044e-13,1.52799999999989
4.0599468231761193e-14,5.041880107858887e-11,0.0336416274008435,0.0336459648017612,-0.0003736865436299631,-4.722500602377666e-13,1.52849999999989
3.4599463016871113e-09,4.370198647407619e-12,0.0336414808749117,0.0336459127070387,-0.0003736865436301571,-4.717201022158557e-13,1.52899999999989
0.0,1.8135007384678659e-12,0.0336413507916781,0.0336458841986795,-0.0003736634046253471,-4.70500157931375e-13,1.52949999999989
3.5179611029834135e-09,5.189702834140775e-12,0.0336412331409066,0.0336458918722696,-0.00037366340462620807,-4.710700145932334e-13,1.52999999999989
6.9835806998375105e-09,8.430989933971844e-11,0.0336411377132773,0.0336458979363561,-0.00037364014027082106,-4.71960144576844e-13,1.53049999999989
3.377099300205799e-08,1.3382975283526832e-12,0.0336410589399243,0.0336459061884319,-0.00037359407822579605,-4.734400805422867e-13,1.53099999999989
1.4621122999824987e-08,7.249756350802272e-14,0.0336410136215263,0.0336459363620326,-0.0003738799343150671,-4.754300252096666e-13,1.53149999999989
3.4867249990022664e-09,1.2325002129998097e-12,0.0336409796832622,0.0336459864345356,-0.00037383988498477106,-4.778701306190625e-13,1.53199999999989
2.8839876896336047e-08,2.8114310185456404e-10,0.0336409386202825,0.0336460781033954,-0.00037381690334100206,-4.804700474286827e-13,1.53249999999989
4.180484403093487e-09,4.7568060601577145e-12,0.0336409319916276,0.0336461472143702,-0.00037355179313046806,-4.796800977258098e-13,1.53299999999989
7.229633558480941e-14,5.0358002490202836e-11,0.033640912488877,0.0336462356001302,-0.000373580315284315,-4.796200329254541e-13,1.53349999999989
3.453714196577362e-09,1.0469958233727539e-12,0.0336409096741726,0.0336463551869277,-0.0003735803152868821,-4.795801342855066e-13,1.53399999999989
7.436280299866205e-08,1.4265150172221297e-10,0.0336409534749699,0.0336465014733001,-0.000373557235225076,-4.804800220886696e-13,1.53449999999989
3.5395361988599383e-09,0.0,0.0336410919783635,0.0336466323388825,-0.0003723720365689841,-4.816201690932553e-13,1.53499999999989
4.210796279713325e-08,2.363900741819691e-12,0.0336411465803509,0.0336467964714835,-0.00037234867261364403,-4.877901468164358e-13,1.53549999999989
4.1099068592842514e-14,1.066501054136637e-12,0.0336412472252212,0.0336470142705999,-0.0003720003371822831,-4.899899930244089e-13,1.53599999999989
7.403909797754071e-09,1.8288009995259813e-12,0.0336413179712191,0.0336472737535268,-0.0003720003371862941,-4.971201401915426e-13,1.53649999999989
3.7970321331570744e-13,1.7812973318598324e-12,0.0336414262110167,0.0336475097397285,-0.0003720061166775691,-4.986701156173279e-13,1.53699999999989
3.4579977770121673e-13,1.7187015699526853e-12,0.0336415570483719,0.0336477672869062,-0.0003720061166820511,-4.90400038286043e-13,1.53749999999989
3.0850322296771537e-13,1.910889904643831e-09,0.0336417273767749,0.0336480333536142,-0.00037200611668806007,-4.825200568964183e-13,1.53799999999989
3.484500949585412e-08,0.0,0.0336419092775602,0.0336482371351057,-0.0003720061166949301,-4.756700675706549e-13,1.53849999999989
4.242475100391108e-09,3.763205025375527e-12,0.0336421610972066,0.0336485138756694,-0.00037230520468735807,-4.820501636748631e-13,1.53899999999989
3.6863777030937683e-09,1.5299567168725048e-13,0.0336423545339518,0.0336488295680709,-0.00037233407983368707,-4.750800447483883e-13,1.53949999999989
8.112452702657702e-09,2.653897934745686e-12,0.0336425628124935,0.0336491789574276,-0.00037230970276711406,-4.80409982628327e-13,1.53999999999989
0.0,7.030930004869873e-10,0.033642796362294,0.0336495624689214,-0.000372317539355422,-4.742900950455153e-13,1.54049999999989
1.006075527956729e-07,1.7819010156294723e-12,0.033643043849959,0.0336499345985751,-0.0003723175393614591,-4.701801014500573e-13,1.54099999999989
1.4700046735427463e-13,6.063379659471124e-11,0.0336434342995366,0.0336503395976948,-0.0003742725375918311,-4.655301751727015e-13,1.54149999999989
3.7739950053961024e-13,5.301190042494852e-11,0.0336437132773779,0.0336507685614886,-0.00037427253759868707,-4.592300931888227e-13,1.54199999999989
4.669875597329565e-14,4.387802621241832e-12,0.033644020113296,0.0336512187621419,-0.0003742725376056121,-4.537000115878431e-13,1.54249999999989
1.4232668139879667e-07,2.637598472965408e-12,0.033644340595583,0.0336517033983638,-0.00037427253761078806,-4.4493011705504237e-13,1.54299999999989
2.4387589801777576e-08,2.3421958816882693e-12,0.0336448699147945,0.0336522122382373,-0.0003713230809411531,-4.340299820937421e-13,1.54349999999989
4.178933803167251e-09,1.3131995491022508e-12,0.0336452860472109,0.033652750841743,-0.00037108835303147503,-4.2315001329285007e-13,1.54399999999989
1.292993490054073e-13,8.627960151885716e-11,0.0336456853053815,0.0336533147969498,-0.00037111686018243407,-4.1224012051199743e-13,1.54449999999989
3.5109270005162507e-09,0.0,0.033646105418149,0.033653893208623,-0.0003711168601872771,-4.0265013545592865e-13,1.54499999999989
3.387553702827173e-09,1.4616988175397694e-12,0.0336465532299474,0.0336545066190718,-0.00037109360976835405,-4.0413007142137136e-13,1.54549999999989
7.488632998431388e-09,1.4335490433614595e-10,0.0336470237931603,0.0336551483079782,-0.0003710709211545471,-3.920700569759461e-13,1.54599999999989
4.241075698963037e-09,0.0,0.0336475239529364,0.0336557973872378,-0.00037107602926818707,-3.810300599343952e-13,1.54649999999989
2.543412200295414e-08,1.3720419939078354e-10,0.0336480450365518,0.0336564919522556,-0.0003711048914945181,-3.815300939763455e-13,1.54699999999989
7.164987297914038e-09,1.1668999100322708e-12,0.0336486124089791,0.0336572008844383,-0.000370863443213996,-3.710001056367318e-13,1.54749999999989
3.4379217042634913e-09,0.0,0.0336491907275591,0.0336579551836241,-0.00037081601228849004,-3.7025005457380633e-13,1.54799999999989
0.0,0.0,0.0336497918136733,0.0336587370479712,-0.0003707933393364461,-3.692200625099451e-13,1.54849999999988
3.424758199255251e-09,4.5351403188398365e-11,0.0336504174083181,0.033659547389478,-0.00037079333933843106,-3.6867015516806045e-13,1.54899999999988
4.5803638659691615e-14,4.120315200140112e-14,0.0336510778001793,0.0336604487251575,-0.000370770776113031,-3.6253010142484055e-13,1.54949999999988
3.130938370371483e-08,5.623436993840158e-10,0.0336517637063766,0.0336613624348858,-0.0003707707761134621,-3.605199905970524e-13,1.54999999999988
3.035352120345225e-08,2.663098908062267e-12,0.0336525051554913,0.0336622534584503,-0.00037109231463531103,-3.534000349303401e-13,1.55049999999988
0.0,1.3225046058273904e-12,0.0336532648628629,0.0336631689881028,-0.000371400729852149,-3.455100788807286e-13,1.55099999999988
2.40496008940827e-08,2.152694689172563e-12,0.033654022767236,0.0336641169241686,-0.0003714007298513441,-3.3715001276912737e-13,1.55149999999988
0.0,1.0114797888149951e-11,0.0336548398756537,0.0336651276515417,-0.0003711698276703851,-3.2896016639860637e-13,1.55199999999988
1.0221200370114092e-07,1.9875004420022435e-12,0.0336556584840522,0.0336661325905668,-0.000371169827668553,-3.212601625696143e-13,1.55249999999988
4.1099068592842514e-14,5.203899811068169e-12,0.0336567481025144,0.0336671587072573,-0.0003695034701062151,-3.128599809776311e-13,1.55299999999988
0.0,4.739958425759028e-14,0.0336576944469634,0.0336682057022821,-0.0003695034701034401,-3.0433012880581867e-13,1.55349999999988
4.23547790590062e-09,0.0,0.0336586204684929,0.0336692761974086,-0.00036950347010128903,-3.015300682751576e-13,1.55399999999988
1.5276290704635542e-08,7.609884944415057e-14,0.0336595935221153,0.0336703631695422,-0.00036953229497447106,-2.995700475877383e-13,1.55449999999988
3.4772795962090264e-09,9.193160122045185e-11,0.0336605696809907,0.0336714669415829,-0.00036948642265383503,-2.971700576587244e-13,1.55499999999988
6.0299661028273555e-09,3.800293600642046e-09,0.0336615483908104,0.0336725662230209,-0.00036946318688623305,-2.893601157294423e-13,1.55549999999988
4.1720326013350295e-09,6.716502354287002e-12,0.0336625538899539,0.033673598275175,-0.0003695030164692821,-2.823600728230069e-13,1.55599999999988
7.630007736736388e-14,4.0909636789265846e-13,0.0336635800459901,0.0336746939013759,-0.0003695314886490071,-2.739700827314451e-13,1.55649999999988
3.3697576951041697e-09,0.0,0.0336646270312807,0.0336758349439594,-0.0003695314886463421,-2.7261005952627926e-13,1.55699999999988
2.5674050205259924e-08,0.0,0.0336656969970785,0.03367695406325,-0.00036950892569947004,-2.7133005044144287e-13,1.55749999999988
9.060113770331668e-14,1.4335829745526496e-10,0.033666818969651,0.0336780487618317,-0.0003692651530325011,-2.696601622553807e-13,1.55799999999988
1.288095320059468e-07,0.0,0.0336679134448583,0.0336790952583692,-0.0003692651530304191,-2.65709980060147e-13,1.55849999999988
1.1588868698009236e-08,3.0414976093240398e-12,0.0336692200776475,0.033680115802865,-0.0003745543404114521,-2.641101313344274e-13,1.55899999999988
4.1300296516055823e-14,1.7058993106999765e-12,0.0336703885429686,0.0336810834500069,-0.000374532734114687,-2.6073999730147346e-13,1.55949999999988
9.150319391082462e-14,9.473080653243926e-11,0.0336714912087645,0.0336819828203004,-0.0003745327341129101,-2.565200656057254e-13,1.55999999999988
3.410841095674577e-09,3.078495791619673e-12,0.0336725641870298,0.0336827833174621,-0.00037453273411088407,-2.529500046921651e-13,1.56049999999988
4.7600812180803587e-14,4.883619897366742e-11,0.033673613725233,0.0336834820883128,-0.00037451024733046003,-2.483300023947699e-13,1.56099999999988
4.22935329813523e-09,1.3123946374093975e-12,0.0336746306429812,0.0336840432531945,-0.0003745102473288371,-2.4421003413932496e-13,1.56149999999988
3.491555920082101e-08,1.4895029654127256e-12,0.0336756075609723,0.0336844486030029,-0.0003745390427895471,-2.393300401609677e-13,1.56199999999988
4.160274679615439e-08,4.130994990525494e-10,0.0336765537100756,0.0336846588682101,-0.00037483596419117906,-2.3477010266392817e-13,1.56249999999988
4.1099068592842514e-14,1.37547598311194e-10,0.0336774386335839,0.0336846193479037,-0.00037452675317046103,-2.2928013654333057e-13,1.56299999999988
1.3243710749594184e-07,4.668897213289114e-12,0.0336781791278894,0.033684289220352,-0.000374526753169087,-2.255300980691377e-13,1.56349999999988
3.483749899668709e-09,9.58982497578642e-10,0.0336789814907067,0.0336836497843558,-0.00037179232535792107,-2.2345016462144152e-13,1.56399999999988
6.895421497676857e-09,9.174309922865831e-11,0.0336794811219418,0.0336826327247248,-0.0003717692957745701,-2.2374008028236414e-13,1.56449999999988
3.46277069518397e-09,2.6632029914708255e-12,0.0336797983884613,0.0336811604203395,-0.00037172379237088605,-2.221499893761969e-13,1.56499999999988
1.2878964839729834e-07,6.781901429331327e-12,0.0336799027235687,0.0336791711911173,-0.000371700883499114,-2.1895007508432318e-13,1.56549999999988
3.479159079583516e-08,7.578201954849817e-12,0.0336799411654783,0.0336765907401794,-0.000368475820360041,-2.202201095091727e-13,1.56599999999988
2.570271480373254e-08,6.086199599852904e-11,0.033679559781572,0.0336733391534048,-0.0003687560512136601,-2.1857017064308426e-13,1.56649999999988
3.8094527532450684e-14,1.979298669407825e-12,0.0336788169333643,0.0336693221749413,-0.000368513006756212,-2.172201220979053e-13,1.56699999999988
3.379328296360118e-09,1.3994349429280462e-10,0.0336776220360111,0.0336644594428455,-0.0003685130067580301,-2.1285013682148524e-13,1.56749999999988
7.2048230020937964e-09,2.751965322289607e-13,0.0336759736293981,0.0336586311512986,-0.0003684903637400131,-2.1272003256078698e-13,1.56799999999988
3.770702470401455e-08,6.708696098645106e-12,0.033673771933612,0.0336517994929444,-0.0003684425778490611,-2.1821997334137144e-13,1.56849999999988
6.898336998850674e-09,1.198000032509583e-13,0.0336709754082743,0.033643845395858,-0.000368235051079681,-2.190901540050083e-13,1.56899999999988
7.51927760334059e-09,2.357906196681636e-09,0.0336674420642583,0.0336347057878746,-0.00036818955993431603,-2.239900973033393e-13,1.56949999999988
3.4418718014572747e-09,1.3041998037088831e-12,0.0336631169786787,0.033624230936616,-0.0003681941763653731,-2.309699740493665e-13,1.56999999999988
4.8517857002827736e-08,1.4475359799703824e-10,0.0336579059825741,0.0336125261930876,-0.0003681714641332641,-2.3795006763582816e-13,1.57049999999988
5.660295301912477e-09,3.450101315749521e-12,0.0336517818649745,0.0335995296938748,-0.0003677525511868911,-2.4495011054226357e-13,1.57099999999988
8.0364228098595e-08,0.0,0.0336445431875522,0.0335852742948392,-0.00036771744087398407,-2.51759984387645e-13,1.57149999999988
7.632394299905698e-09,8.018204156190478e-12,0.0336362579981636,0.0335697821953851,-0.0003664342504478041,-2.5606014704415703e-13,1.57199999999988
1.0671789460459102e-07,6.474989988625168e-11,0.0336266602557088,0.033553124046974,-0.0003663836346081041,-2.621000205066393e-13,1.57249999999988
6.708797697929647e-09,5.479644515915538e-14,0.0336159284676392,0.0335353759183166,-0.00036832930282939104,-2.683001390502149e-13,1.57299999999988
4.708705703126981e-09,3.127199887931198e-12,0.0336037590250797,0.0335166698992109,-0.00036828494473112707,-2.719801380640652e-13,1.57349999999988
4.160560784782774e-14,1.7485100173297852e-10,0.0335902889844286,0.0334971314958434,-0.000368253673711478,-2.790701697508169e-13,1.57399999999988
4.137698800255052e-08,1.2510159574929958e-10,0.033575549180241,0.0334769226583928,-0.0003682536737160721,-2.8584014495625087e-13,1.57449999999988
2.4349966487591246e-13,1.387395962004767e-10,0.0335596303456939,0.0334561547508591,-0.00036850684132966707,-2.929601006229632e-13,1.57499999999988
3.372452880151533e-08,5.217670046020473e-11,0.0335425428289253,0.0334349601631087,-0.00036850684133356705,-2.929601006229632e-13,1.57549999999988
8.579942312181288e-14,1.2305018115554844e-12,0.0335244505052667,0.0334134807130701,-0.000368307561093688,-2.927400075819486e-13,1.57599999999988
5.7399601897933916e-08,3.1462957239547507e-12,0.0335054044663465,0.0333918422483104,-0.0003683075610973101,-2.9323006696391207e-13,1.57649999999988
4.257873595370221e-09,7.801294332754338e-12,0.0334856873515151,0.0333701544464438,-0.0003677529564407771,-2.929199851425812e-13,1.57699999999988
4.09801508005625e-08,4.37479913406591e-12,0.0334652558159568,0.0333485313636163,-0.0003677239569817621,-2.9098013061557015e-13,1.57749999999988
7.036675402083414e-09,2.522459324749704e-11,0.0334443604601296,0.0333270216890908,-0.000367328273478966,-2.8772015152334074e-13,1.57799999999988
6.35708159030246e-08,4.403102882299947e-12,0.0334230363093984,0.0333056979326762,-0.0003672814851546261,-2.830400844255898e-13,1.57849999999988
3.3402103027935226e-09,7.495460502271456e-11,0.0334015140818017,0.0332847047418068,-0.0003672968200998561,-2.7742001404429395e-13,1.57899999999988
8.422085397141732e-09,4.1176686019217534e-09,0.0333798278073645,0.0332639383414143,-0.0003672748132068121,-2.712901518014954e-13,1.57949999999988
3.8059568968629165e-09,1.3551035293879465e-12,0.0333581159767939,0.0332433893019287,-0.0003672186403851401,-2.637200353927671e-13,1.57999999999988
2.2794266474335245e-14,4.120315200140112e-14,0.0333364788897382,0.033223224212684,-0.0003671931787065971,-2.5727011666865085e-13,1.58049999999988
5.383977499939796e-08,1.4489798250139074e-13,0.0333149925706467,0.0332034425848373,-0.00036719317870289204,-2.5229015924999043e-13,1.58099999999988
2.8125608300677563e-08,5.295712965369681e-10,0.0332937854736184,0.033184041191007,-0.0003673068905583651,-2.4849003063542874e-13,1.58149999999988
2.605931410243345e-08,6.019899856379851e-12,0.0332728073853677,0.0331649783065586,-0.00036704883289815206,-2.463901478677588e-13,1.58199999999988
1.129963830143188e-08,1.2096720153342844e-10,0.0332522125827689,0.033146303259344,-0.0003668036713096361,-2.442900482596544e-13,1.58249999999988
1.2694827470488557e-07,1.9616044899528617e-12,0.0332318761293004,0.033127991767094,-0.0003667851263407701,-2.4327003085578003e-13,1.58299999999988
3.374939501477048e-09,1.3127273990054533e-09,0.0332120601085759,0.0331100510872992,-0.0003722375729148981,-2.401601053442226e-13,1.58349999999988
1.0171868849995214e-07,3.9249853367451237e-13,0.0331924172670918,0.0330923728861892,-0.0003722149605114621,-2.388300061190174e-13,1.58399999999988
5.268595101859397e-09,9.690165336806444e-14,0.033173254468477,0.0330751250406761,-0.0003705908674275961,-2.400800912238932e-13,1.58449999999988
4.0311891102984276e-08,7.2260947225899486e-12,0.0331543271361753,0.0330582206979169,-0.0003705550043275091,-2.415301032093753e-13,1.58499999999988
2.954925849840695e-08,2.70670291735442e-12,0.0331357899607891,0.0330416541460962,-0.0003702553005061241,-2.4165999062963905e-13,1.58549999999988
8.770104920063915e-08,2.3154402006841934e-11,0.0331176031848968,0.033025393309083,-0.0003700074123781001,-2.4246013183293336e-13,1.58599999999988
4.869715741762093e-14,2.018659697733405e-09,0.0330999456967202,0.0330093992500096,-0.000367782812180505,-2.426201600735922e-13,1.58649999999988
3.420049699692784e-08,6.041896150055237e-12,0.0330824487308392,0.0329936097370408,-0.00036778281218101806,-2.423001035922745e-13,1.58699999999988
3.289394100158827e-08,1.4085910216010689e-10,0.0330653103314909,0.0329781801916893,-0.00036806847084139705,-2.4131001016836073e-13,1.58749999999988
1.4136074900916729e-08,1.4166329914688802e-10,0.0330484981906028,0.0329629877152002,-0.00036839929140013606,-2.386201045784242e-13,1.58799999999988
1.9678414002466393e-08,2.8443011834689003e-12,0.0330319557688257,0.0329480428608638,-0.0003683047578809011,-2.363400274096872e-13,1.58849999999988
2.8007931800189123e-08,7.449582901941643e-09,0.0330157230388125,0.0329333650912647,-0.00036825133284397904,-2.3433013342233355e-13,1.58899999999988
3.7716015102717826e-08,1.089697776457399e-12,0.0329998160388851,0.0329187476601418,-0.00036840459927080607,-2.308500612890896e-13,1.58949999999988
1.3019584570173048e-07,2.9128019440882724e-12,0.0329841861322532,0.0329044505810639,-0.00036808095793252206,-2.2702998335455415e-13,1.58999999999988
6.247729798791735e-09,7.559449594074508e-11,0.0329689338153479,0.0328904120638951,-0.0003698564889347461,-2.2306006867978123e-13,1.59049999999988
4.051406897465082e-09,2.5403290582204363e-14,0.0329537780260353,0.0328766070415499,-0.0003698371963162711,-2.1490014628922083e-13,1.59099999999988
2.5005669701538835e-08,5.035000194553163e-12,0.0329388821137779,0.0328630050398911,-0.000369864740200333,-2.130400890421047e-13,1.59149999999988
5.67598938960856e-08,2.0930310262734508e-10,0.0329242481860494,0.0328496490958134,-0.00036960649320612706,-2.0985014941021785e-13,1.59199999999988
7.578873598146352e-09,6.757996939832367e-12,0.0329098750812767,0.0328364049344025,-0.000370051653235424,-1.9977010497218561e-13,1.59249999999988
2.7469725250028887e-07,2.5143012671868803e-12,0.032895692086803,0.032823355019178,-0.0003700556162377671,-1.8963997039378455e-13,1.59299999999988
2.466501800024723e-08,5.58497692537685e-13,0.0328821289993134,0.0328105068011475,-0.0003799984606361371,-1.8015016561845343e-13,1.59349999999988
4.0098611500671844e-08,2.0720300475396414e-11,0.032868415634724,0.0327978013877738,-0.00037979002597244107,-1.7027004806102752e-13,1.59399999999988
5.821862199967276e-08,3.405054016525355e-13,0.0328548790803075,0.0327852487074333,-0.0003795661108603231,-1.6049011078433928e-13,1.59449999999988
1.6981155495643385e-08,4.62729854433519e-12,0.032841515424843,0.0327728521379055,-0.00037899663892679704,-1.501600493253319e-13,1.59499999999988
1.2348100000836304e-08,5.033479882898817e-11,0.0328282953492615,0.0327606375137264,-0.00037896364286878605,-1.4907996712110183e-13,1.59549999999988
1.483512798716724e-09,4.150152027593279e-10,0.0328152433199431,0.0327485359709284,-0.00037895783207568903,-1.4349003756020107e-13,1.59599999999988
3.493821502942307e-09,1.4500289857721782e-10,0.0328023920512094,0.0327365442009206,-0.000378966843239532,-1.3694015539578164e-13,1.59649999999988
2.335480839971149e-08,1.0251360177404578e-10,0.0327896882726522,0.0327246708933901,-0.0003789437644325001,-1.3163016683581663e-13,1.59699999999988
5.307143099986256e-09,1.0055983823420434e-12,0.0327771647479793,0.0327129381663575,-0.0003790703391587561,-1.272200660790146e-13,1.59749999999988
5.745657200018073e-09,7.0239994376386505e-12,0.0327647697544872,0.0327013665864192,-0.0003790515358021901,-1.2205015643973471e-13,1.59799999999988
6.476016579937127e-08,1.1372985886382025e-12,0.0327525188736583,0.0326898977884833,-0.0003790427711979111,-1.1680999049967777e-13,1.59849999999988
9.512562629959698e-08,4.4956954825536855e-12,0.0327404809948968,0.0326785577434503,-0.00037942698174288803,-1.1191004720134679e-13,1.59899999999988
1.2958317960332089e-09,6.186801071450532e-12,0.0327286350000006,0.0326673198064662,-0.000377808882524704,-1.0656016000143431e-13,1.59949999999988
1.449860610042153e-08,1.4338120274404176e-10,0.0327167902350482,0.0326561923818831,-0.0003778166240466271,-1.0140998284169367e-13,1.59999999999988
3.1096409794373336e-08,2.5017599103449584e-11,0.0327050788696935,0.0326451479112852,-0.00037771957294803905,-9.596013220147803e-14,1.60049999999988
3.2180293013661654e-09,3.231095946354401e-12,0.0326935243051028,0.0326342223770311,-0.0003780389592090331,-9.271012776923548e-14,1.60099999999988
3.0369922965345353e-09,1.0661629912256387e-10,0.0326820469809074,0.0326234718555622,-0.000378058612876338,-8.734007440891478e-14,1.60149999999988
5.169010360017712e-08,5.1686988022936475e-12,0.0326706983039228,0.0326128018797555,-0.00037807715875195103,-8.881003571437063e-14,1.60199999999988
2.8480237598826896e-08,1.9727579986250632e-10,0.0326594956440167,0.0326022025552254,-0.00037775591101948003,-9.114996084302884e-14,1.60249999999988
1.1810409199231042e-08,9.824779878542245e-11,0.0326483839401599,0.0325916781158859,-0.00037752471723725,-9.06299774811048e-14,1.60299999999988
5.491198620116711e-08,2.5205046383369734e-12,0.0326373570963062,0.0325812315066672,-0.0003775101242896081,-8.67700009066219e-14,1.60349999999988
8.056523899402368e-09,4.271999420879524e-12,0.0326265415613926,0.0325708823138219,-0.00037731230177937404,-8.255006921087382e-14,1.60399999999988
4.17101704008882e-08,2.5365202993565816e-11,0.0326157863977551,0.0325606909558959,-0.00037732106231834906,-8.385002761568394e-14,1.60449999999988
3.7600183404318255e-08,4.296299427331007e-12,0.0326051221252537,0.032550562280831,-0.00037701322654292303,-7.912008721799868e-14,1.60499999999988
2.4012085000912897e-08,1.5783140072667123e-10,0.0325945366596931,0.0325404897741152,-0.0003767573769472611,-7.483011606190804e-14,1.60549999999988
3.1091727900611765e-08,3.3374969454769143e-12,0.0325840380105819,0.0325304806600484,-0.00037686753690923205,-7.290001935444934e-14,1.60599999999988
1.627043902385772e-09,2.499597751004501e-12,0.0325736278848858,0.0325205466058274,-0.0003765541405447621,-7.898000829731355e-14,1.60649999999988
9.2607334994943e-09,3.7939009572829363e-10,0.0325632653169478,0.0325107278143899,-0.00037656403736384804,-7.691004950960423e-14,1.60699999999988
2.5280026502705333e-08,4.3912309899418744e-10,0.0325530003870458,0.0325009278608055,-0.0003766239558016431,-7.77201653728854e-14,1.60749999999988
9.148249997814606e-09,3.270314019587772e-10,0.0325428392600818,0.0324912014704826,-0.00037670487102044604,-7.228007255222213e-14,1.60799999999988
9.658495499914599e-08,9.199090100775464e-11,0.0325328150736501,0.0324815483487592,-0.000376715872874249,-7.383004797800741e-14,1.60849999999988
5.3225574600523906e-08,6.208200620250182e-12,0.03252296658274,0.0324719680708049,-0.00037771354807943503,-6.752996599412864e-14,1.60899999999988
9.952012779840258e-08,1.7256900075590664e-10,0.0325131463159291,0.0324624672632064,-0.0003772636397165641,-6.177003353258215e-14,1.60949999999988
2.7504316102433535e-08,7.260900214411947e-12,0.032503430331225,0.0324530168579363,-0.00037818675704751504,-5.613001383131255e-14,1.60999999999988
1.8341531830140534e-07,3.510439855469727e-11,0.0324936879174998,0.0324436575724561,-0.0003779885395486691,-7.560011644480724e-14,1.61049999999988
1.7645401043098197e-09,2.7242039873920376e-10,0.0324842161029148,0.0324343985446833,-0.000375414544239273,-6.087014572941918e-14,1.61099999999988
4.945158330049715e-08,6.410042011073536e-10,0.0324745576358255,0.0324251652939546,-0.00037542547090996703,-6.541013390648498e-14,1.61149999999988
0.0,3.4712996366259574e-12,0.0324650059630769,0.0324159938521396,-0.0003756503957543831,-7.074007178642372e-14,1.61199999999988
2.2291492200732232e-08,2.801546980513159e-10,0.0324554674855263,0.0324069159799239,-0.00037565039574876205,-6.937007392127104e-14,1.61249999999988
1.1837118701896188e-08,3.0140806517309215e-11,0.0324460275582121,0.0323978795365116,-0.0003757496299487031,-6.781012383549889e-14,1.61299999999988
1.3803756110375431e-07,2.701480011912949e-11,0.0324366833602837,0.0323889165031246,-0.0003757811138283591,-6.888001453930759e-14,1.61349999999988
1.3958137159986173e-07,1.3301998391668235e-12,0.0324275334277892,0.0323800035708783,-0.0003772082884136061,-6.913003156028275e-14,1.61399999999988
3.155406429894425e-08,1.2147390038297345e-10,0.0324184670068689,0.0323711718744992,-0.0003759179796750851,-6.784004781545949e-14,1.61449999999988
6.945920920375936e-08,5.074399234139548e-12,0.0324093300013096,0.0323623611025249,-0.0003756580008804401,-5.578003337003423e-14,1.61499999999988
2.6134786501597063e-08,3.02279729025301e-12,0.0324002965871232,0.0323536141971999,-0.00037447822701839207,-2.931010469053863e-14,1.61549999999988
1.76052041001018e-08,2.457999082050577e-12,0.0323912894834921,0.0323449264816539,-0.00037425458859013006,-3.2901199126245118e-15,1.61599999999988
2.1878810700648454e-08,3.631340367293845e-11,0.0323822930960416,0.0323363052728979,-0.00037438409661859806,-2.5400688496990398e-15,1.61649999999988
7.62967680006943e-09,6.5151009587260944e-12,0.0323733545187634,0.0323277520915084,-0.00037454933924247304,-2.0166160408230382e-17,1.61699999999988
4.1126562197457694e-08,2.600697435184429e-12,0.0323644650353302,0.0323192516554659,-0.0003745522961334551,2.739995730305367e-15,1.61749999999988
0.0,2.662405018671876e-12,0.0323556757608224,0.0323107856127994,-0.0003742234565659631,3.719897653797766e-15,1.61799999999988
0.0,4.131719966160574e-11,0.0323468938995264,0.0323023724433063,-0.00037422345656216007,7.989919489914676e-15,1.61849999999988
9.94245436952701e-08,1.1221995555033004e-12,0.0323381732062006,0.0322939984676374,-0.0003742234565587881,1.749989042565403e-14,1.61899999999988
1.2327901900699434e-08,6.955540310382702e-11,0.0323296520981838,0.0322856807071133,-0.0003731288848818811,3.303997700432326e-14,1.61949999999988
1.3339595594796805e-08,5.812772971292013e-10,0.0323210910936971,0.0322774054122381,-0.00037316610470274503,4.5669848111606903e-14,1.61999999999988
8.450228801415438e-09,4.7492405841342844e-11,0.0323125542934381,0.0322691530005336,-0.0003731611935079471,4.3309973662974954e-14,1.62049999999988
5.608985498284369e-13,1.6507004096943945e-12,0.0323040597499295,0.0322609583313504,-0.0003731285381243691,4.1660034796886514e-14,1.62099999999988
2.60786342937136e-08,3.0190017152875726e-12,0.0322956346325157,0.0322528294861859,-0.00037312853812124605,4.3929920465202166e-14,1.62149999999988
1.803627698582222e-09,1.4478630100400736e-10,0.0322872728751237,0.032244754740712,-0.0003732675334424851,4.47799349684308e-14,1.62199999999988
6.456018120104545e-08,4.604400194452296e-12,0.0322789357516135,0.0322367060028934,-0.0003732788707713671,4.524982818998602e-14,1.62249999999988
1.2126681309815313e-07,1.3180012636837546e-12,0.0322707162162034,0.0322287221381655,-0.00037360466627478907,4.3200035562684924e-14,1.62299999999988
7.0191897988403085e-09,5.445401074499756e-12,0.0322626176814289,0.0322207870664167,-0.0003742469033152821,3.966987328907212e-14,1.62349999999988
6.953751498228744e-09,4.7217993404125025e-12,0.032254435771089,0.0322129461883398,-0.0003742919786386041,3.617982649584128e-14,1.62399999999988
6.892954498849413e-09,6.619699927101763e-11,0.0322462958961877,0.0322051588630035,-0.00037424560369541207,3.1249959217549694e-14,1.62449999999988
1.992085101043539e-09,3.7720999934709454e-11,0.0322382035552656,0.032197392147916,-0.0003741999962893381,2.7380007983079935e-14,1.62499999999988
1.8845421299873433e-08,3.393569453224998e-11,0.0322301545941466,0.0321896527562343,-0.0003742126352942781,2.369003430924277e-14,1.62549999999988
3.804084049846557e-08,5.865959801232279e-11,0.0322222173666935,0.032181945695105,-0.0003742424032094811,1.884993897083298e-14,1.62599999999988
8.646172597326363e-09,9.360984210005086e-13,0.0322143326328279,0.0321742927029457,-0.0003745134804957241,1.438996491409661e-14,1.62649999999988
1.1175479597280713e-08,3.766156969620127e-10,0.0322064938741416,0.032166751132835,-0.0003745262204835801,1.0129917737966565e-14,1.62699999999988
3.7315672503368535e-08,7.088150205669663e-11,0.0321986551977196,0.0321591785631267,-0.0003745523777527851,5.560005580940164e-15,1.62749999999988
2.3235985198433173e-08,8.496849751571389e-11,0.0321908805761847,0.0321516221031913,-0.00037421420848127607,1.2199442844806896e-15,1.62799999999988
5.427971670052267e-08,2.598095349970464e-12,0.0321831272916556,0.0321440975152313,-0.00037438818274658904,-2.9800380912936575e-15,1.62849999999988
3.029546197241828e-09,8.033394990891729e-10,0.0321754736051811,0.0321366278444019,-0.0003743621921761021,-7.470152968425126e-15,1.62899999999988
9.739015149889951e-13,3.700199868728049e-12,0.0321677803259268,0.0321291622702054,-0.00037438216474236204,-1.1989974985082696e-14,1.62949999999988
1.5475025919725605e-07,6.183498157952272e-12,0.0321602114153909,0.0321217521725384,-0.0003743821647465051,-1.741011848577223e-14,1.62999999999988
2.9597240505663258e-08,2.0171989079109665e-12,0.0321528413640625,0.0321143925362095,-0.0003719165615102871,-2.231006178410322e-14,1.63049999999988
4.7068454800403003e-08,6.461100404697717e-11,0.0321453121354515,0.0321070898082242,-0.0003716880764649171,-2.7270069882789905e-14,1.63099999999988
9.684513140040263e-08,6.504000116258624e-11,0.0321378233631341,0.0320998034230684,-0.00037159175456072803,-3.19601116405277e-14,1.63149999999988
1.8360297095176836e-08,4.105379924901342e-11,0.0321304350182117,0.0320925567251385,-0.0003725148370367471,-3.6410111037277204e-14,1.63199999999988
3.358825099997187e-09,1.1081757039788087e-09,0.0321229880413848,0.0320854295187514,-0.0003725050394196961,-4.080004563367101e-14,1.63249999999988
1.1085183895809259e-08,4.919159524163774e-11,0.0321155644826857,0.0320782557100393,-0.000372482600562188,-4.5610000151685703e-14,1.63299999999988
3.5503397999292474e-09,6.657299711498865e-12,0.0321081924821271,0.0320710987413703,-0.000372465180770634,-4.994008678815831e-14,1.63349999999988
4.348349309790667e-08,3.958104677348473e-12,0.0321008640473648,0.0320639937150416,-0.00037244165217219607,-5.48101061065287e-14,1.63399999999988
3.7259560596580865e-08,1.5290129579126344e-10,0.0320936146204972,0.0320569352766254,-0.00037231265435628104,-5.952009718424023e-14,1.63449999999988
2.1510479203401545e-08,9.718999910424131e-11,0.0320863880945505,0.0320498899435785,-0.00037260840559637004,-6.531017046618182e-14,1.63499999999988
1.9018322040126323e-07,2.6604968228483017e-12,0.0320791756071708,0.0320429081158483,-0.0003727516845546781,-7.028015322485537e-14,1.63549999999988
4.3134946697831467e-08,4.791689961480827e-11,0.0320721999864126,0.0320360587185944,-0.00037449555199269404,-7.354013231708478e-14,1.63599999999988
1.2571969201791156e-08,5.987529916318124e-11,0.0320651005511303,0.0320292009825393,-0.000374392255153986,-7.724008065090882e-14,1.63649999999988
1.7481910100092257e-08,5.0713946930791565e-12,0.0320580606130208,0.0320223562064488,-0.00037442349856817603,-8.041007096282193e-14,1.63699999999988
1.7906928696798108e-08,2.701724954867757e-10,0.0320510038194141,0.032015538403174,-0.00037436470750996606,-8.559017210252318e-14,1.63749999999988
5.5468636003808136e-08,2.8162958076727307e-12,0.0320439636992471,0.0320087636368719,-0.00037439012388841304,-8.991006723857442e-14,1.63799999999988
6.194370629625245e-08,4.3388702353208686e-11,0.0320370011545798,0.0320020478695408,-0.0003743660886123861,-9.395999603367677e-14,1.63849999999988
1.7519748297945004e-08,5.0316001365402485e-12,0.0320300852535373,0.0319953008153118,-0.0003744867245624071,-9.772998382784337e-14,1.63899999999988
3.7979145099675815e-08,3.401993964313732e-12,0.0320232084480865,0.0319886023904614,-0.00037445708875489105,-1.014600729820625e-13,1.63949999999987
8.786703489804815e-08,5.405990238793734e-11,0.0320163953143118,0.031981948493735,-0.00037422961043165706,-1.0541003833686169e-13,1.63999999999987
1.339478029882546e-08,5.8791027601756696e-12,0.0320096832851829,0.0319753200483436,-0.0003752754975709071,-1.0893000911005313e-13,1.64049999999987
3.245750929831148e-08,1.078523000075382e-09,0.0320028577451036,0.0319687199761541,-0.00037527375113669405,-9.601998016139923e-14,1.64099999999987
7.754087594236125e-09,2.3421958816882693e-12,0.0319961192705072,0.0319621217908015,-0.00037550297710619803,-9.866001245140144e-14,1.64149999999987
6.527730300742718e-09,2.8869961976596414e-12,0.0319893854556093,0.0319555530256273,-0.0003755088723939081,-1.0097998826008592e-13,1.64199999999987
6.506093198910268e-09,7.011470570805756e-11,0.0319826985799562,0.0319490561587121,-0.00037555249492589706,-1.031800513084935e-13,1.64249999999987
3.932242210319403e-08,6.172097555268152e-12,0.0319760016253028,0.0319425495863905,-0.0003755958891520331,-1.077499634655199e-13,1.64299999999987
1.4939206390007786e-07,4.682990106807949e-13,0.0319693818700737,0.0319360761124164,-0.00037546820496329005,-1.1257010948395596e-13,1.64349999999987
2.504455400009764e-09,1.3020806655106298e-11,0.0319629493955903,0.0319296591999686,-0.00037266877119062204,-1.1735014002201005e-13,1.64399999999987
8.921169879910762e-08,4.5191003716915645e-12,0.0319563796472118,0.0319232874147061,-0.00037268503411205507,-1.3297002388057422e-13,1.64449999999987
4.886138130211215e-08,3.885767957401143e-10,0.0319499323711067,0.0319169505049274,-0.0003715307274421471,-1.3726996969665173e-13,1.64499999999987
3.412071798714056e-09,6.403109986674593e-11,0.0319434262915153,0.0319106224548696,-0.00037138045405800803,-1.470700731337482e-13,1.64549999999987
6.585000406067465e-09,1.1942044575441457e-12,0.0319369289056524,0.0319042946121298,-0.00037135774497853004,-1.51610061310814e-13,1.64599999999987
1.5355611795997426e-08,1.0362100066885205e-11,0.0319304338784335,0.0318980370209418,-0.00037140175978663404,-1.5623006360820924e-13,1.64649999999987
7.565879103776929e-09,8.007764937256745e-10,0.0319239930098525,0.031891776447511,-0.00037141466918841804,-1.710801639243087e-13,1.64699999999987
9.787768498470406e-09,1.0836299912941882e-10,0.0319175744934262,0.0318855187777969,-0.00037142161775466104,-1.7536016042041247e-13,1.64749999999987
8.822057750296208e-08,1.466479021550171e-10,0.0319112303332849,0.0318793010312702,-0.00037148659990734003,-1.6493013552110192e-13,1.64799999999987
4.293246896880376e-09,4.716102508517395e-12,0.031904951930036,0.0318730970626152,-0.00037155497805823907,-1.5569013092631145e-13,1.64849999999987
9.40279184999393e-08,1.0499239672112637e-10,0.0318986479044538,0.0318669803477799,-0.00037158416579809606,-1.6184015932951823e-13,1.64899999999987
5.51973690365859e-09,0.0,0.0318924584735776,0.0318608769276317,-0.0003702890002951801,-1.683501428539902e-13,1.64949999999987
5.4192912497808e-08,2.3977000940256232e-12,0.0318861749263633,0.031854784006742,-0.00037028252492362203,-1.7459016003751326e-13,1.64999999999987
6.525563320258776e-08,4.512002993450892e-10,0.0318799584799083,0.0318487405293263,-0.00037029019208016406,-1.8003003601774203e-13,1.65049999999987
1.9656503806586567e-08,5.886902076923661e-12,0.0318738085630163,0.0318427252856614,-0.0003707081113361921,-1.8594999671994739e-13,1.65099999999987
2.406784339881174e-08,4.787004126427519e-13,0.0318676067067495,0.0318367087490699,-0.00037079591743072605,-1.9150002764090068e-13,1.65149999999987
7.215654179715258e-08,3.1155009128092104e-12,0.0318614683303816,0.0318307379274057,-0.0003709565658802621,-1.9714004734217028e-13,1.65199999999987
7.72263199916301e-09,1.2705179963656832e-10,0.031855422350008,0.0318248013598248,-0.0003715970751208181,-2.0254002468245158e-13,1.65249999999987
1.0604989299917156e-07,5.395989904899423e-11,0.0318493376156454,0.0318188742958505,-0.00037160370660627607,-2.0854997416497323e-13,1.65299999999987
1.1088005513748556e-12,4.657801921936766e-12,0.0318433850069672,0.0318129863679851,-0.00036892604808265905,-2.1546002829109234e-13,1.65349999999987
5.8783649961591244e-09,6.519298989537958e-12,0.0318373638204618,0.0318072187849091,-0.00036892604808833507,-2.2075006753108362e-13,1.65399999999987
6.635634597351725e-09,4.120225965964508e-10,0.0318313307801545,0.0318014277816185,-0.0003689210180712511,-2.263900872323532e-13,1.65449999999987
3.5653465901841486e-08,7.934972123813111e-13,0.0318253154759717,0.0317956151457523,-0.0003688768006540101,-2.3088995992903705e-13,1.65499999999987
3.4856746704281516e-08,4.613004422893141e-12,0.0318193785508829,0.0317898335041413,-0.000368631297708925,-2.364601570103986e-13,1.65549999999987
5.859786100792519e-09,4.157597877085806e-12,0.0318134470934261,0.0317840505877409,-0.000368827014457747,-2.4088999024673985e-13,1.65599999999987
1.421656019989781e-08,5.03479896662995e-12,0.0318075048299743,0.0317782868933469,-0.000368865256858507,-2.4563012214484647e-13,1.65649999999987
2.8759057010829814e-09,1.7493020920689162e-12,0.031801729991625,0.031772547100867,-0.0003687705758826141,-2.516400716273681e-13,1.65699999999987
1.0282380390191914e-07,4.618395943456477e-12,0.0317959105418517,0.0317668315171683,-0.0003687893613683091,-2.5730004064861145e-13,1.65749999999987
8.189504199784814e-09,7.067369606206242e-11,0.0317901835701136,0.0317611971496896,-0.000369848672753196,-2.6313998723048737e-13,1.65799999999987
6.446024269912698e-13,3.951797222789821e-12,0.0317843604311848,0.0317555419776275,-0.00036985051320097707,-2.6846016729087374e-13,1.65849999999987
3.055533200069238e-08,4.6040739970498734e-10,0.0317785706450225,0.0317499033775489,-0.000369850513205411,-2.745199900733297e-13,1.65899999999987
7.59490989543643e-09,1.3039569424222464e-13,0.0317728395183839,0.0317442642706549,-0.000369667290237065,-2.7691998000234364e-13,1.65949999999987
1.3549762999109927e-08,4.7900100552666913e-11,0.0317671101167102,0.0317386644997939,-0.000369616303641154,-2.8211005580203175e-13,1.65999999999987
1.0278749497383277e-08,5.579420259138601e-11,0.0317614210215303,0.031733082907832,-0.000369617671668165,-2.840299610090691e-13,1.66049999999987
3.15330948991166e-08,9.649910037712317e-11,0.0317557263411524,0.0317275955128884,-0.0003695979311900731,-2.83400039546855e-13,1.66099999999987
3.124202219845218e-08,5.75997582963339e-14,0.0317500684669705,0.0317220938813396,-0.00036942191227704404,-2.849400403126534e-13,1.66149999999987
1.2590632650355538e-07,7.789602296526255e-12,0.0317444517682,0.031716598476592,-0.00036915860728237604,-2.864800410784518e-13,1.66199999999987
1.484021239228639e-13,7.876033020215445e-10,0.0317389704402717,0.0317111132481475,-0.0003718188587622771,-2.8700999910036273e-13,1.66249999999987
2.9645863000582473e-08,1.4179119683932484e-10,0.0317333686381629,0.0317056172112127,-0.00037181885876737004,-2.8879004222714943e-13,1.66299999999987
2.4132653299313578e-08,5.114140361195396e-11,0.031727879779159,0.0317001492495622,-0.000372064452062966,-2.896300820703912e-13,1.66349999999987
2.400058220219936e-08,4.5171310442126966e-10,0.0317223589542476,0.0316947608199319,-0.00037226211683206,-2.918301451187988e-13,1.66399999999987
7.63160530603546e-09,1.8970033877074854e-12,0.0317168504541506,0.0316893514110372,-0.0003720244292602621,-2.9326996560385954e-13,1.66449999999987
9.01358776991823e-08,5.706703026797655e-10,0.031711326539734,0.0316839685827716,-0.000371973043877736,-2.944101126084453e-13,1.66499999999987
7.775675298082874e-09,5.105096900770434e-12,0.0317059179889686,0.0316786028288934,-0.00037063064906592703,-2.953900145319377e-13,1.66549999999987
1.069793550273479e-08,3.1163960301228144e-12,0.0317004311584976,0.0316732578887615,-0.000370635427150508,-2.9813001026224306e-13,1.66599999999987
2.798500030321005e-08,8.36364033585113e-11,0.0316949649533608,0.03166794167188,-0.000370655965924092,-3.010801243735761e-13,1.66649999999987
1.0665872500481566e-07,4.146264026561042e-10,0.0316895698462319,0.0316626378707978,-0.0003708821409029771,-3.028601675003628e-13,1.66699999999987
0.0,3.0655963878523096e-12,0.0316842889854689,0.0316573456730671,-0.00036990752499563707,-3.056901520109845e-13,1.66749999999987
9.176605299948681e-08,1.2940729737787038e-10,0.0316788738314695,0.0316520880962389,-0.0003699075249965811,-3.0771999531831185e-13,1.66799999999987
9.38452270060619e-09,8.310199750560798e-12,0.0316735938498074,0.0316468396970168,-0.0003709963435264531,-3.107600982099612e-13,1.66849999999987
3.529132290569503e-08,1.5751011606113252e-12,0.0316682299628625,0.0316416232014715,-0.0003710144792643371,-3.1399015332223e-13,1.66899999999987
3.2136550989769752e-09,7.463000009644283e-10,0.0316629060278823,0.0316364491421803,-0.00037085283758327603,-3.1528013706705327e-13,1.66949999999987
8.818563970031112e-08,6.273754987740077e-10,0.0316575724088948,0.0316313289373212,-0.0003708313369834541,-3.2012999022501543e-13,1.66999999999987
6.109986003255408e-09,5.39744013372534e-11,0.0316523919183735,0.0316262462169436,-0.0003692296080494401,-3.2653003564919736e-13,1.67049999999987
2.9144301999517452e-08,9.20338041887625e-11,0.0316471098102492,0.0316211464285063,-0.00036926977068048,-3.322400948108095e-13,1.67099999999987
1.5740186931623157e-13,2.900200912758777e-12,0.0316418581258464,0.0316160256447996,-0.00036940231322730706,-3.367299928475065e-13,1.67149999999987
2.9703539398961976e-08,4.307498802091914e-12,0.0316366030265045,0.0316109364379028,-0.00036940231322900004,-3.405799947620025e-13,1.67199999999987
1.1107599919707445e-07,5.2859799870574875e-11,0.0316314184019114,0.031605865131708,-0.00036917025701448504,-3.452800111797272e-13,1.67249999999987
8.715383809781985e-08,1.0915799514288338e-10,0.0316263613152152,0.0316008070645204,-0.00037035887954199305,-3.4802000691003254e-13,1.67299999999987
5.3418507998947984e-08,3.2897018442668013e-12,0.0316213089697753,0.0315957934984541,-0.0003712737762219361,-3.5825010492873677e-13,1.67349999999987
4.932998454165727e-13,9.207981599423931e-13,0.0316162109606687,0.0315907960603527,-0.00037119360623621706,-3.673201066228815e-13,1.67399999999987
3.9929548001360615e-09,5.257599910990507e-12,0.0316110732990658,0.0315858299481724,-0.0003711936062401511,-3.7666007465797513e-13,1.67449999999987
1.0619123302912925e-08,6.596896640065353e-12,0.0316060206125061,0.0315808561116333,-0.00037116672130954305,-3.841200361259789e-13,1.67499999999987
3.057059910077653e-08,1.077396019621979e-10,0.0316009666335449,0.031575899340315,-0.00037114724033049807,-3.919501442156692e-13,1.67549999999987
3.523307339631243e-08,2.573496971081113e-12,0.0315959299005253,0.0315709655935216,-0.000371418434999712,-3.9945000432362043e-13,1.67599999999987
1.0046451899559106e-08,4.680603127305005e-12,0.0315908979927034,0.0315660436411408,-0.0003712173463702351,-4.0724997159291565e-13,1.67649999999987
6.9707902991544834e-09,6.406330327335397e-11,0.0315858762273172,0.0315611364799767,-0.00037119030585719805,-4.1556016440458254e-13,1.67699999999987
4.769795669545829e-14,3.282485804001478e-09,0.0315808543482261,0.0315562407247415,-0.00037114366234768505,-4.241800053567113e-13,1.67749999999987
1.2195406101644934e-08,4.738986980612481e-13,0.0315758412644047,0.0315513047587486,-0.0003711436623515151,-4.305000366605638e-13,1.67799999999987
5.0616793194346865e-08,1.439959262938828e-13,0.0315708828340532,0.0315464222664188,-0.00037117943560967704,-4.3491013741736584e-13,1.67849999999987
1.1001755479550512e-07,6.214089659506428e-11,0.031565968895212,0.0315415629195734,-0.00037111852727772206,-4.387200238514799e-13,1.67899999999987
4.2989990040043224e-09,1.5938986241970099e-12,0.0315611607567037,0.0315367158197902,-0.0003687628531782631,-4.4375007141050915e-13,1.67949999999987
1.8015449049918475e-07,1.451009035147166e-10,0.0315562391087962,0.0315319031510193,-0.0003687920904281481,-4.5168014294050263e-13,1.67999999999987
1.3874696939975006e-07,7.464404094825738e-12,0.0315515651591926,0.0315270909137006,-0.0003649681807277361,-4.577200164029849e-13,1.68049999999987
4.213713898637561e-09,3.5293310635120534e-10,0.0315468848289154,0.0315223313507783,-0.00036164085499165407,-4.631100190832793e-13,1.68099999999987
4.993991331581071e-13,3.437000684058944e-12,0.0315420370364277,0.0315175711429184,-0.0003616695119275131,-4.67659981920332e-13,1.68149999999987
2.8334217798409167e-08,2.9454980121634833e-12,0.0315371972946177,0.0315128341300379,-0.0003616695119289711,-4.731601395413509e-13,1.68199999999987
2.9898373984926785e-09,9.434529546492598e-11,0.0315323701035657,0.0315081350514164,-0.0003618601788738971,-4.769401019955044e-13,1.68249999999987
9.319008495434211e-09,6.375890093668346e-11,0.0315275239830651,0.0315034565491044,-0.0003618798936019001,-4.819900988745074e-13,1.68299999999987
1.420774629889987e-08,9.422249785950854e-11,0.0315226980404378,0.031498778130099,-0.00036185449282011707,-4.871101352138529e-13,1.68349999999987
7.050690600807208e-09,6.028309795791387e-11,0.0315179108757943,0.0314941042923095,-0.0003618056593461161,-4.937101075186412e-13,1.68399999999987
3.7259834800851266e-08,6.635559463008533e-11,0.0315131192553847,0.0314894486641905,-0.0003618529378677141,-5.002001417231394e-13,1.68449999999987
5.1376424989313385e-09,1.0114603599120642e-11,0.0315083758751742,0.031484822885039,-0.0003622127174351511,-5.048101693605478e-13,1.68499999999987
5.5096401802012807e-08,1.2009707950344506e-09,0.0315036439732858,0.031480227369007,-0.00036220254454724405,-5.110701358640446e-13,1.68549999999987
2.9147800902074028e-08,6.862243301375415e-09,0.0314989594726927,0.0314755735149425,-0.0003617727674311681,-5.183501197714158e-13,1.68599999999987
2.7888798298514317e-08,1.0108996972846285e-12,0.0314942519903698,0.0314708479686016,-0.00036151358950384607,-5.27980003467432e-13,1.68649999999987
1.68133404976345e-08,6.10705930270683e-13,0.0314895605110441,0.0314661908828649,-0.0003612903640847181,-5.382599747860706e-13,1.68699999999987
3.876711449773973e-08,7.723480188737142e-11,0.0314848889729453,0.0314616013269396,-0.00036122206540366005,-5.40880057756099e-13,1.68749999999987
1.0330106690187302e-07,3.825398331436247e-12,0.0314802517998947,0.0314570201430009,-0.00036143289755670807,-5.461401730161297e-13,1.68799999999987
4.752052287018693e-07,1.0779016568207567e-12,0.0314757163389297,0.0314524737589333,-0.000359961098627331,-5.510401163144607e-13,1.68849999999987
4.577033196895286e-13,4.784326962381513e-10,0.0314716923613634,0.0314480491381492,-0.0003494952325206371,-5.453001331728879e-13,1.68899999999987
1.6829593274536592e-13,4.114941026811536e-10,0.0314671440987226,0.0314435662102832,-0.0003494952325199571,-5.48699974345368e-13,1.68949999999987
3.189357700161821e-08,5.079470177804524e-11,0.0314625523464116,0.0314390737677391,-0.00034949523252138606,-5.546899745079159e-13,1.68999999999987
2.8065340697269736e-08,6.787119477547066e-11,0.0314579715130893,0.0314346000068644,-0.0003492684977705091,-5.58310125561845e-13,1.69049999999987
3.068599600114519e-08,4.65003036076439e-13,0.0314534081077704,0.0314301443270068,-0.0003490148625261331,-5.645100272649861e-13,1.69099999999987
1.0971987207675227e-12,6.14018003108896e-11,0.0314488519999751,0.031425772502824,-0.00034877946447170905,-5.649599711665676e-13,1.69149999999987
8.408934720066652e-08,5.859798757335e-12,0.0314443522123123,0.0314213809021739,-0.0003487794644675521,-5.722000564339913e-13,1.69199999999987
7.579716229666467e-08,2.0136045608687425e-12,0.0314399137522805,0.0314169915892235,-0.00034998679702795106,-5.779400395755641e-13,1.69249999999987
4.2896432031480636e-09,5.7526969299281916e-12,0.0314354751360336,0.0314126131163592,-0.00035125563357660706,-5.832500281355291e-13,1.69299999999987
2.2921201395242896e-08,1.2705719809602556e-10,0.0314309401847741,0.0314082454728591,-0.0003512848394294821,-5.888601238568381e-13,1.69349999999987
7.621252400002998e-09,6.862198309587342e-12,0.031426429959392,0.031403896671132,-0.0003514845172348691,-5.96980147607451e-13,1.69399999999987
2.4943659998610812e-08,3.536101966794547e-12,0.0314219223960561,0.0313995561863279,-0.000351489904544711,-6.047001007564168e-13,1.69449999999987
1.303237430472226e-08,7.685439784577142e-11,0.0314175102761832,0.0313952592904641,-0.0003512287521935431,-6.110799800201905e-13,1.69499999999987
6.753751904953198e-09,5.5489002281916555e-11,0.0314130683369935,0.0313909420716211,-0.00035127073130659004,-6.20839967976905e-13,1.69549999999987
6.488938497639651e-09,3.749799082353178e-12,0.0314086257734743,0.0313866355699254,-0.00035122561578386903,-6.283599942452645e-13,1.69599999999987
4.724479469447873e-08,1.4330203690349208e-13,0.0314041971816415,0.0313823498337749,-0.00035126845435504606,-6.356200288326619e-13,1.69649999999987
7.029925003232407e-09,2.3201995880128834e-12,0.0313998264545673,0.0313780867256507,-0.00035169578443003803,-6.361300375345991e-13,1.69699999999987
7.115342003094494e-09,6.067239766149868e-11,0.0313954319609448,0.0313739854820956,-0.00035164872272637905,-6.291000706482031e-13,1.69749999999987
3.0634722196498654e-08,7.410630442628019e-11,0.0313910789649311,0.0313697917677172,-0.0003516964905305631,-6.246400965914667e-13,1.69799999999987
2.7914439898468757e-08,4.4901582452183675e-14,0.0313867429155544,0.0313655877290615,-0.0003518980501408921,-6.243801049105047e-13,1.69849999999987
4.2114681950145005e-09,0.0,0.0313824356639064,0.0313613800144674,-0.0003519779173261601,-6.234899749268941e-13,1.69899999999987
2.7420709293457524e-08,6.410504072018597e-12,0.0313782418443402,0.0313571802743684,-0.00035200656448493,-6.228800027846537e-13,1.69949999999987
2.9828993025615702e-09,6.927060314243505e-11,0.031374008864061,0.0313529923548952,-0.0003517567792579691,-6.1979002659307e-13,1.69999999999987
2.839612190524976e-08,1.9905650044949041e-10,0.0313697228103517,0.0313488309210763,-0.0003517764940455361,-6.177499917853213e-13,1.70049999999987
1.2970180485183391e-13,8.088769931635653e-11,0.0313654672273064,0.0313446759140422,-0.0003515202148932961,-6.135300600895732e-13,1.70099999999987
4.5498327327919696e-14,1.6132026270376798e-12,0.0313611994141851,0.0313405146939102,-0.0003515202148930601,-6.108100136792416e-13,1.70149999999987
3.312580994230263e-09,5.73312300411466e-10,0.0313569472896818,0.0313363785519014,-0.00035152021489293507,-6.072000541257339e-13,1.70199999999987
7.055835894720364e-09,1.917299652376414e-12,0.0313527364578164,0.0313322343819881,-0.0003514981253865511,-6.057101435003043e-13,1.70249999999987
3.057033719916502e-08,6.348505054987186e-12,0.03134855137405,0.0313281149767309,-0.00035149382104035206,-6.019800543460851e-13,1.70299999999987
3.150358799525188e-08,7.06296132690909e-13,0.0313443777798097,0.0313240145426394,-0.00035175425317466203,-5.996099883970318e-13,1.70349999999987
0.0,6.990401313355932e-12,0.0313402442517801,0.0313199574795199,-0.00035152141016135403,-5.965501530258432e-13,1.70399999999987
3.982446400430106e-09,6.010400510625402e-12,0.031336064386788,0.0313158886741945,-0.0003515214101581001,-5.937201685152216e-13,1.70449999999987
2.7660808759460975e-07,8.547995644647699e-12,0.0313319029969622,0.0313118295788322,-0.00035149459012345503,-5.901501076016613e-13,1.70499999999987
6.7066748959954126e-09,1.239270998321107e-09,0.0313280926493599,0.0313077790885188,-0.0003472199170133681,-5.870399652496694e-13,1.70549999999987
2.973057904032128e-09,3.5908984119537024e-12,0.0313239897473036,0.0313037153046188,-0.000347219020175146,-5.837700114974531e-13,1.70599999999987
6.896930700162063e-09,4.641981243835858e-13,0.0313198648160579,0.0312996774486108,-0.0003472386977294061,-5.848999670016175e-13,1.70649999999987
5.0751294194961716e-08,3.868100284520892e-12,0.0313157503015588,0.0312956888212177,-0.0003471930156434031,-5.851300347026189e-13,1.70699999999987
1.4172389796451856e-08,7.559924908306925e-14,0.0313117845620973,0.0312917121061932,-0.0003439987345602001,-5.828501743743164e-13,1.70749999999987
7.70169392011466e-08,1.2300389873320938e-10,0.0313077308407786,0.0312877327550155,-0.0003440042615163631,-5.82210061411681e-13,1.70799999999987
4.2113159001710976e-09,5.489601828667645e-12,0.0313037563539298,0.0312837433803798,-0.00034268597882941305,-5.824501037726693e-13,1.70849999999987
1.10417585977296e-08,9.005844958664966e-10,0.0312996785918863,0.0312798034086109,-0.000342714634095087,-5.787000652984764e-13,1.70899999999987
4.031983080743373e-13,1.941301286390029e-12,0.0312956343014279,0.0312758557711234,-0.00034274140456375503,-5.74879987363941e-13,1.70949999999987
3.050669810517048e-08,2.9394056633158527e-12,0.0312915893951128,0.0312719061057492,-0.0003427414045644911,-5.742301165817532e-13,1.70999999999987
7.075639102405162e-09,5.045096285183348e-12,0.0312875951979133,0.031267989822627,-0.000342509945654619,-5.726801411559679e-13,1.71049999999987
3.469579559767233e-08,6.349340497813216e-11,0.0312835685216711,0.0312640723243174,-0.00034246265137359306,-5.712201545104989e-13,1.71099999999987
3.0063955977488455e-09,8.44080361162014e-12,0.0312795825505347,0.0312601728998741,-0.0003421479833841711,-5.725901523756516e-13,1.71149999999987
1.4344771529645195e-07,3.669599346611818e-12,0.0312756281539317,0.0312562982944184,-0.0003421678257204381,-5.728900426965611e-13,1.71199999999987
2.9880986990304947e-09,5.029705818504482e-12,0.0312718171701725,0.0312524237605817,-0.0003450023552249961,-5.709601628295369e-13,1.71249999999987
3.0235522002763915e-09,1.5184619880925787e-10,0.0312678545632169,0.0312485556998452,-0.0003450220720649761,-5.698800806253068e-13,1.71299999999987
5.329192503955582e-09,3.9920150518568676e-13,0.0312639161115921,0.0312446748607174,-0.00034504196822896405,-5.671500595549883e-13,1.71349999999987
2.393032019765151e-08,2.1922984261291134e-12,0.031259971700094,0.0312408753431264,-0.0003450329224186481,-5.60180157468948e-13,1.71399999999987
1.4060761097112184e-08,2.8807997654034523e-12,0.0312560686895113,0.0312370629148106,-0.0003452589308510261,-5.567300093156646e-13,1.71449999999987
3.223652997319526e-09,7.06321980070701e-11,0.0312521562885548,0.0312332915416624,-0.000345164663921604,-5.504700428121678e-13,1.71499999999987
7.621657801409887e-09,2.1678978057160236e-12,0.0312482425442348,0.0312294818398433,-0.0003451860040391871,-5.474099906005447e-13,1.71549999999987
5.279623689971591e-08,4.249302298919844e-12,0.0312443627655936,0.031225683371744,-0.0003451929887006611,-5.440001747680778e-13,1.71599999999987
3.3055619005906145e-09,1.4549100119110037e-10,0.0312405718141503,0.0312218950679766,-0.00034523116744058103,-5.406100914151502e-13,1.71649999999987
4.143793100319648e-09,8.222799871560049e-11,0.0312367059971796,0.0312180976762197,-0.000345209102919787,-5.379800337851348e-13,1.71699999999987
1.0888111301454728e-08,1.6884028897212744e-12,0.0312328816722726,0.0312143186727181,-0.0003452373806320561,-5.360800778980712e-13,1.71749999999987
3.65041474999217e-08,1.5501003258755475e-12,0.0312290427120207,0.031210577605354,-0.0003452095056866481,-5.347801194932611e-13,1.71799999999987
3.3120798985375455e-09,7.031899368348249e-12,0.0312252355914132,0.0312068403950665,-0.0003449170059508761,-5.319800589626e-13,1.71849999999987
1.5101368502912216e-08,2.2200991045551177e-12,0.0312214025337688,0.0312031062563998,-0.00034489487296859606,-5.301401678758921e-13,1.71899999999987
7.622309539795369e-08,1.5970003097720564e-12,0.0312175920335583,0.0311993845386541,-0.00034479441456332805,-5.280001696278402e-13,1.71949999999987
3.6036022985075356e-09,9.309913950872328e-14,0.0312138516042629,0.0311956901726992,-0.0003450415581675761,-5.249899907161515e-13,1.71999999999987
3.2279878978136445e-09,0.0,0.0312100457288665,0.0311919949564317,-0.0003450174247073321,-5.215201100833289e-13,1.72049999999987
3.898051000039704e-09,7.709749852424785e-11,0.0312062727747947,0.031188305451219,-0.0003450388078326791,-5.176399673484378e-13,1.72099999999987
6.562426702744206e-09,8.287863000056017e-10,0.0312025016149372,0.0311846165664422,-0.00034501260743017106,-5.161201327430476e-13,1.72149999999987
3.0442728997381874e-09,1.9652994509566923e-12,0.0311987421917683,0.0311809125165435,-0.0003450119962742261,-5.130700551914114e-13,1.72199999999987
7.752111098879855e-09,1.2150010025857583e-09,0.0311949929359622,0.0311772372948482,-0.000345032142475107,-5.094401463179299e-13,1.72249999999987
9.280076707085527e-14,1.7779007432938698e-12,0.0311912638427871,0.0311736301974328,-0.00034503819043792507,-5.094501209779168e-13,1.72299999999987
3.599614301075249e-09,2.3112969871341704e-12,0.0311875400332235,0.0311701031422818,-0.0003450381904334291,-5.120699871075107e-13,1.72349999999987
2.447593580243157e-08,8.895230038663549e-11,0.0311838319260651,0.0311665141717102,-0.0003450140699110991,-5.127400240501068e-13,1.72399999999987
9.656835439977862e-08,0.0,0.0311801599972222,0.0311628942609474,-0.0003447730598791891,-5.141100219152595e-13,1.72449999999987
7.643784001587495e-09,8.231300016592336e-11,0.0311765717094353,0.0311592849392657,-0.0003460537468901781,-5.126400606098036e-13,1.72499999999987
3.208661898679299e-09,7.06107013137558e-11,0.031172888650455,0.0311556741229547,-0.00034605425320954604,-5.150201012188438e-13,1.72549999999987
8.87897394497017e-13,1.4420840216411435e-10,0.0311692096822627,0.0311520733259527,-0.000346075548954068,-5.167700035252354e-13,1.72599999999987
5.601698640014807e-08,5.021989768483337e-13,0.0311656445818825,0.0311484704972407,-0.00034607554895424203,-5.169900965662499e-13,1.72649999999987
3.418666398580239e-09,3.6094400003572336e-09,0.03116208708271,0.0311449211879496,-0.0003456040578680401,-5.161301074030344e-13,1.72699999999987
3.443610400305497e-09,3.050299596241146e-12,0.0311584527663684,0.031141275679333,-0.0003456268415571211,-5.194299851352113e-13,1.72749999999987
2.4421436702753985e-08,3.8721977013711495e-12,0.0311548207428322,0.0311376842926023,-0.00034560413413569204,-5.219800286448972e-13,1.72799999999987
2.8332187099883166e-08,5.654900159246523e-12,0.031151300706584,0.0311341099606162,-0.0003458215268450261,-5.254199852977592e-13,1.72849999999987
3.03499280221442e-09,1.779302399862459e-12,0.0311477417054035,0.0311305548456237,-0.00034607745884888703,-5.28430164209448e-13,1.72899999999987
6.714031601517956e-09,4.599792768900102e-14,0.0311441656455299,0.0311270214998932,-0.0003460975389382631,-5.317499912615986e-13,1.72949999999987
3.304283872004876e-07,8.26775002626956e-11,0.0311405840139801,0.0311235073300506,-0.0003460532263311931,-5.324900676645372e-13,1.72999999999986
3.4098728202147655e-08,7.678302438307583e-12,0.031137360714888,0.0311199980670536,-0.0003518187718910171,-5.346699645525366e-13,1.73049999999986
7.0295691004251815e-09,1.9994006450474444e-12,0.0311338172151925,0.0311165029960194,-0.0003521136164161521,-5.368500782809704e-13,1.73099999999986
3.299135201140224e-09,2.12359990703348e-12,0.0311302421023946,0.0311130226738184,-0.0003521126189405991,-5.388200736283766e-13,1.73149999999986
7.199370200688948e-09,1.1295998858518175e-12,0.0311266907847414,0.0311095551225317,-0.000352090443959012,-5.405001533148601e-13,1.73199999999986
2.5001057300799712e-08,5.483188000865447e-10,0.0311231383225147,0.031106124161353,-0.0003520941109497851,-5.426700755428726e-13,1.73249999999986
3.471081800460185e-09,8.919389879458173e-11,0.0311196061178903,0.0311026537369579,-0.00035186114751827404,-5.452201190525585e-13,1.73299999999986
3.6282206995752464e-09,4.344701681757712e-12,0.0311160652470244,0.031099193331723,-0.00035183787431448705,-5.451600542522028e-13,1.73349999999986
6.864913502241388e-09,1.4965500019781253e-10,0.0311125369918309,0.0310957562867882,-0.00035186209734239704,-5.457099615940875e-13,1.73399999999986
8.827869839994618e-08,2.6342018843994452e-12,0.031109022561076,0.0310923129699293,-0.0003519078958281991,-5.459599786150626e-13,1.73449999999986
7.254995215699722e-13,1.2763860107734004e-10,0.0311056223841813,0.031088894829974,-0.0003506256969982071,-5.466200408976718e-13,1.73499999999986
3.2060528898369967e-08,7.287018211066254e-13,0.0311021497732794,0.0310854769849536,-0.00035062569700012203,-5.47020111499319e-13,1.73549999999986
0.0,5.1698229031060805e-14,0.0310986927321551,0.0310821055189186,-0.00035038592692615306,-5.46340099896736e-13,1.73599999999986
2.5139126700463033e-08,2.4230999151608756e-12,0.031095206223881,0.0310787255113312,-0.00035038592692716603,-5.462999844163541e-13,1.73649999999986
6.872369100879849e-09,7.774219809575378e-11,0.0310917603612346,0.0310753500123361,-0.0003501327829424191,-5.467501451583701e-13,1.73699999999986
5.811009019807134e-08,9.716012716598499e-13,0.0310883048395322,0.0310719700823227,-0.0003500870308677141,-5.442701411090267e-13,1.73749999999986
7.921996392212804e-13,3.655901970045505e-12,0.0310849129715546,0.0310686421405638,-0.0003500923993491371,-5.432900223450998e-13,1.73799999999986
4.2935216978956525e-09,6.022261994642619e-10,0.0310814885532838,0.0310652941245647,-0.00035009239934917903,-5.408601084361253e-13,1.73849999999986
4.2110162995490086e-09,1.29613701715936e-10,0.0310780581375022,0.0310619232846807,-0.00035012164630014405,-5.396100233312495e-13,1.73899999999986
3.2920065007324695e-09,7.917954000791205e-10,0.0310746359594,0.0310585614711183,-0.00035015029268438804,-5.380301239255036e-13,1.73949999999986
3.2119683024411927e-09,9.544130069594203e-11,0.0310712256857601,0.0310551889671472,-0.0003501281716103671,-5.354501564358571e-13,1.73999999999986
5.503272960255545e-08,4.931020869403113e-13,0.0310678280468404,0.0310518413380677,-0.00035014948291871,-5.328300734658287e-13,1.74049999999986
0.0,5.194102092875852e-12,0.0310645302055211,0.0310485499744748,-0.00035010546959037404,-5.318100560619543e-13,1.74099999999986
1.0563429799978485e-07,2.0718010640408124e-12,0.0310611482472718,0.0310452510191765,-0.00035010546959037404,-5.304801736771836e-13,1.74149999999986
1.0618655839692015e-07,0.0,0.0310578987614716,0.0310419622690296,-0.0003511877750915391,-5.321101632232983e-13,1.74199999999986
3.311288329990725e-08,7.208802998981412e-12,0.0310546601308314,0.0310386808932614,-0.000349505658262518,-5.317499912615986e-13,1.74249999999986
3.4168788007327144e-09,3.551801214252137e-12,0.0310513123787448,0.0310354037206444,-0.00034925699770946706,-5.305400216371048e-13,1.74299999999986
3.4773489990258533e-09,2.347899652477281e-12,0.0310479372474298,0.0310321800182876,-0.00034927976423645003,-5.275300595658505e-13,1.74349999999986
0.0,5.499701388744782e-12,0.0310446002189305,0.0310289549484908,-0.00034925646965676806,-5.251300696368366e-13,1.74399999999986
9.898381801709544e-09,9.180019938659356e-11,0.0310412580393005,0.0310257351371252,-0.00034925646965433305,-5.224700880268607e-13,1.74449999999986
3.2379111995772814e-09,1.0344339967938154e-10,0.0310379391534723,0.0310224922304533,-0.00034923380214989003,-5.2125014374238e-13,1.74499999999986
1.0649027298859082e-08,2.0131014910607092e-12,0.0310346230396632,0.0310192411501789,-0.00034921211844618906,-5.197799655964896e-13,1.74549999999986
3.1070285233525397e-13,1.2954012862387287e-12,0.0310313423700372,0.03101601656044,-0.000349239889231354,-5.193701371752901e-13,1.74599999999986
6.7499458002162616e-09,6.854201234363089e-12,0.0310280640004667,0.031012800574363,-0.00034923988922782906,-5.191699934542493e-13,1.74649999999986
3.3233490993878068e-09,1.5833990021918432e-10,0.0310248130124115,0.03100959161571,-0.00034928502625294607,-5.184600578717058e-13,1.74699999999986
5.92099812998792e-08,3.656451010025652e-10,0.0310215712847495,0.0310063743511035,-0.00034926298796766604,-5.176399673484378e-13,1.74749999999986
6.4758661003083695e-09,5.548998760485091e-13,0.0310183712339794,0.0310031300425133,-0.0003488322002112961,-5.179600238297555e-13,1.74799999999986
6.133744800268515e-09,7.465868999412262e-10,0.0310151169352542,0.030999959967771,-0.00034883184537258906,-5.134701257930585e-13,1.74849999999986
9.858569197107592e-09,1.7395009044296472e-12,0.031011868862051,0.0309967646372043,-0.00034887311078146406,-5.090600250362565e-13,1.74899999999986
4.2140929010225925e-09,7.619946340575723e-14,0.031008637138417,0.0309935889483533,-0.0003488071986519801,-5.080200583124084e-13,1.74949999999986
1.1271793290065779e-07,2.739995730305367e-13,0.0310054085506794,0.0309904260635781,-0.0003488358586052451,-5.057800966240533e-13,1.74999999999986
3.9379463901562106e-08,2.0319995686080006e-12,0.0310022865028599,0.0309872873288685,-0.0003488078334714411,-5.028700979931022e-13,1.75049999999986
6.884631802150931e-09,2.3613992705673326e-12,0.0309990875801868,0.0309841436937596,-0.00034844549766742806,-5.019600186895179e-13,1.75099999999986
3.9898639947466563e-14,7.769826448900119e-14,0.0309958671765847,0.0309810057251691,-0.0003484451362815211,-5.006700349446946e-13,1.75149999999986
7.951196370065139e-08,3.2029934260435766e-13,0.0309926524710465,0.0309778785611775,-0.0003484451362798901,-4.986900649373016e-13,1.75199999999986
4.0959943770069174e-13,3.931022174441523e-13,0.0309896071143708,0.0309747729735353,-0.0003515238345788051,-4.964099877685646e-13,1.75249999999986
3.598811700034066e-09,2.2314997072392373e-12,0.0309864591720275,0.0309717131721864,-0.0003515238345765851,-4.927501549151225e-13,1.75299999999986
3.1789848531360576e-13,1.013489986378957e-11,0.0309832869325239,0.0309686283566255,-0.0003514996780363721,-4.889901417809428e-13,1.75349999999986
3.2212425990496563e-09,5.738729977333712e-11,0.0309801268071772,0.0309655327716488,-0.00035149967803408907,-4.880199976770028e-13,1.75399999999986
0.0,9.030070094451226e-11,0.0309769659545862,0.0309624352261482,-0.0003515211962741891,-4.867100646122058e-13,1.75449999999986
3.3841842002335643e-09,0.0,0.0309738073831061,0.0309593551415132,-0.000351521196272621,-4.869999802731284e-13,1.75499999999986
3.4815888019790187e-09,0.0,0.0309706617793887,0.030956279628865,-0.00035149891507021004,-4.851600891864205e-13,1.75549999999986
3.104337260168011e-08,1.2113990366380278e-12,0.0309675251959078,0.0309532110388443,-0.0003514755984365441,-4.834600601799632e-13,1.75599999999986
3.404700400083671e-09,1.6242499706331515e-10,0.0309644767545673,0.0309501504319081,-0.0003512028237019941,-4.837300265209121e-13,1.75649999999986
7.3964324005804105e-09,7.089140038885056e-11,0.030961378162988,0.0309470987284666,-0.0003512255627001091,-4.790900749035432e-13,1.75699999999986
2.4962901599978604e-08,1.7963998344416865e-12,0.0309582759310455,0.0309440658721152,-0.00035117611980052207,-4.749100418477425e-13,1.75749999999986
7.893323199920088e-09,1.404042992980692e-10,0.0309551923757835,0.0309410875069688,-0.0003514079463137101,-4.737200215432225e-13,1.75799999999986
7.249999212088909e-13,2.7063004615079933e-12,0.0309520966432728,0.0309380768889214,-0.0003514613312775971,-4.744900219261217e-13,1.75849999999986
2.4209447901241132e-08,3.7943900105252837e-10,0.030949027417183,0.0309350829261647,-0.0003514613312750021,-4.8961008858317e-13,1.75899999999986
4.964949490079973e-08,0.0,0.0309459717049098,0.0309320558506486,-0.0003512344053017121,-4.832701079593438e-13,1.75949999999986
3.3980658981080936e-09,9.267640127541554e-11,0.0309430053462427,0.030929038138607,-0.00035123013954718404,-4.775600487977316e-13,1.75999999999986
7.431421301246077e-09,8.139889803859823e-11,0.0309399785116944,0.0309260167219898,-0.0003512077958371841,-4.722301109177929e-13,1.76049999999986
8.854343939990184e-08,6.130398272352622e-12,0.0309369511246269,0.0309230044159491,-0.00035125794416891406,-4.661100064945467e-13,1.76099999999986
2.9460114903123724e-13,0.0,0.0309340348045938,0.0309200112491959,-0.0003499656924357041,-4.663699981755087e-13,1.76149999999986
3.355002199667556e-09,2.361600498490546e-12,0.0309310052371419,0.0309170292410848,-0.00034996569242963906,-4.631601092236481e-13,1.76199999999986
6.718150400569778e-09,2.1811996653298138e-12,0.0309279633209758,0.0309140562513362,-0.00034994344890307706,-4.635499883248739e-13,1.76249999999986
8.555828009959576e-08,2.197998727471173e-12,0.0309249314216043,0.0309110876443746,-0.0003499439565690561,-4.644000028281026e-13,1.76299999999986
3.3260809002844116e-09,9.102319939446879e-11,0.0309219757682838,0.0309081274850341,-0.00035021266789643903,-4.655800484726358e-13,1.76349999999986
1.1171773801194052e-08,3.58180152204568e-12,0.0309189408087572,0.0309051643069767,-0.00035019083917334605,-4.691099939058141e-13,1.76399999999986
4.219888327661181e-14,4.534199404826467e-12,0.0309159248535238,0.0309022128205148,-0.00035016427591934003,-4.734301058822998e-13,1.76449999999986
7.1776222985986404e-09,1.1947800387934748e-11,0.0309129098804365,0.0308992714118819,-0.0003501642759139211,-4.761800762725921e-13,1.76499999999986
7.800010637382115e-14,1.8052669775725505e-10,0.0309099146262459,0.0308963317150746,-0.00035015907146482,-4.789100973429106e-13,1.76549999999986
3.456805400953167e-09,1.972498553381996e-12,0.0309069225766026,0.0308933820091775,-0.0003501590714618431,-4.799301147467849e-13,1.76599999999986
3.3060670000251147e-09,4.2500725161431774e-14,0.0309039436941165,0.0308904568417913,-0.00035013586667271104,-4.824699667560495e-13,1.76649999999986
2.5566192201481597e-08,2.1098019165055604e-12,0.0309009741522738,0.0308875449360867,-0.0003501141624731351,-4.79250103144202e-13,1.76699999999986
1.363894540015731e-08,2.2333003502073012e-12,0.030898031358888,0.030884641472902,-0.00035034912015933107,-4.791299735434906e-13,1.76749999999986
3.2064016997068734e-09,7.109937638638542e-14,0.0308950800568086,0.0308817407952668,-0.00035034906279621703,-4.768000230748193e-13,1.76799999999986
2.9885945301844075e-08,6.11004302708551e-14,0.0308921274942209,0.030878849636999,-0.0003503704910873791,-4.741699654448039e-13,1.76849999999986
2.273900150118191e-08,1.6329992913455271e-12,0.0308892048336806,0.0308759649882919,-0.0003506334645136291,-4.712100935139185e-13,1.76899999999986
8.080314098379837e-09,4.168002748494715e-12,0.0308862792239846,0.0308731066071777,-0.0003507882688493271,-4.708401637326665e-13,1.76949999999986
3.4534240987704745e-09,1.6850999762230146e-12,0.0308833465092683,0.0308702336701967,-0.00035084298768461603,-4.69680067408107e-13,1.76999999999986
0.0,2.251799441355118e-12,0.0308804204789873,0.0308674170622572,-0.000350819853531807,-4.664801531162333e-13,1.77049999999986
4.213726700896814e-09,1.5763015892567012e-12,0.0308774998514081,0.0308645618022619,-0.0003508198535294481,-4.733099762815884e-13,1.77099999999986
6.060082990977378e-14,7.783457003918137e-10,0.0308745936280829,0.0308617740607387,-0.0003508485081906061,-4.62869976722291e-13,1.77149999999986
1.052137469856329e-08,2.1180973641676815e-12,0.0308716920611772,0.0308589180507288,-0.0003508485081881351,-4.624501736411046e-13,1.77199999999986
1.830102042132964e-12,8.742563999131203e-10,0.030868830843023,0.0308560682674727,-0.0003508236859974161,-4.622600045800507e-13,1.77249999999986
3.280708298775137e-09,7.484301373095192e-12,0.0308660004220776,0.0308531926140015,-0.000350823685993766,-4.61300051976532e-13,1.77299999999986
6.564945500414643e-09,8.437710252717778e-11,0.0308631295480386,0.0308503440937888,-0.00035080216062677,-4.588200479271887e-13,1.77349999999986
7.231270797436462e-09,1.2889397882354103e-11,0.0308603257797482,0.0308475054859754,-0.00035075884122659907,-4.591401044085064e-13,1.77399999999986
8.436994480137683e-08,4.1062779912448555e-10,0.0308574888703426,0.0308447013875531,-0.0003507612554127491,-4.595401750101535e-13,1.77449999999986
8.0548382300899e-08,1.332670987452822e-10,0.030854737173283,0.0308418404869215,-0.0003521296942555251,-4.602600852526839e-13,1.77499999999986
1.0031665498289044e-08,4.280097699871366e-09,0.0308519762691965,0.0308390127468858,-0.00035068907857783006,-4.597899751906942e-13,1.77549999999986
0.0,1.4850509710839788e-10,0.0308491205043902,0.0308360443045939,-0.0003506225487011391,-4.634500248845708e-13,1.77599999999986
6.998399301044733e-09,1.1583300291162502e-11,0.0308462557425358,0.0308331745958394,-0.000350622548698648,-4.62609985041329e-13,1.77649999999986
5.546772259903965e-08,2.193366301084243e-09,0.0308434088178304,0.0308303655351303,-0.00035062077688072604,-4.610699842755306e-13,1.77699999999986
1.1264917901265825e-08,1.4881210153028235e-10,0.0308406281812218,0.0308275042653476,-0.00035060992188254805,-4.60250110592697e-13,1.77749999999986
1.6797032539872525e-07,1.0421618984457481e-09,0.0308377950059748,0.0308247373099266,-0.0003506444803274731,-4.593001326491652e-13,1.77799999999986
3.3716327993427164e-09,4.236798412105003e-12,0.0308351303412511,0.0308219224798649,-0.00035005770395707804,-4.596800370904042e-13,1.77849999999986
7.60419731973827e-08,6.765300125666229e-12,0.0308322993265593,0.0308191852384624,-0.00035003521099895003,-4.578900193036306e-13,1.77899999999986
1.157011349922632e-08,4.349056899333181e-09,0.0308295215126606,0.0308164327637135,-0.00035076822523196307,-4.57819979843288e-13,1.77949999999986
2.0058907760148181e-07,9.662898953211041e-12,0.0308266814675605,0.0308135261413927,-0.00035080036263849103,-4.561999649571602e-13,1.77999999999986
9.13389944998122e-08,1.494866001816586e-10,0.0308240990871641,0.0308107292085759,-0.000354708399672995,-4.5467015569178315e-13,1.78049999999986
1.0911648239825267e-07,6.069100083605505e-12,0.0308214212982628,0.0308079610916527,-0.0003515924311932011,-4.5327999166622224e-13,1.78099999999986
3.9095547899742344e-08,3.308499307852486e-12,0.0308187798395686,0.030805222184386,-0.0003537034080634031,-4.520799967017153e-13,1.78149999999986
3.8272708502429253e-08,2.1709605987907388e-09,0.0308159640223682,0.0308025009428055,-0.00035402943522114705,-4.512800723388555e-13,1.78199999999986
2.285677049712609e-08,1.5151969956495037e-10,0.0308131311188231,0.0307997026348287,-0.00035439746399031503,-4.496099673123588e-13,1.78249999999986
1.6273142500189408e-08,1.4226969949349133e-10,0.0308103102951817,0.0307969414939258,-0.00035441475193043605,-4.485101526285895e-13,1.78299999999986
1.9986177569875085e-07,7.300000881560464e-12,0.0308074917826116,0.0307942354484289,-0.0003544075351975581,-4.4930010233146245e-13,1.78349999999986
4.1405334993971366e-09,2.248293100304277e-09,0.0308049098138173,0.0307915374471401,-0.000358647122861798,-4.501100013543091e-13,1.78399999999986
6.212085530005185e-08,1.0233102559764617e-11,0.0308020740480199,0.0307887470056271,-0.00035867531711518104,-4.4785009034598033e-13,1.78449999999986
7.91249149881268e-09,1.4783859900169283e-10,0.0307992962706355,0.0307860232114711,-0.00035872445578639706,-4.4633003890015566e-13,1.78499999999986
1.0832751199535418e-08,2.161293699565192e-09,0.0307964662571975,0.0307833138998676,-0.0003587781036526711,-4.4694998570238287e-13,1.78549999999986
9.849380770005078e-08,1.4342420306956427e-10,0.0307936599563932,0.030780548545217,-0.00035880724293494305,-4.466201714015128e-13,1.78599999999986
3.9128779799613156e-08,2.3791243003445928e-09,0.030790984068443,0.0307778281662682,-0.00036092804585951806,-4.4633003890015566e-13,1.78649999999986
5.97829887989676e-08,9.148410154424802e-11,0.0307882549953294,0.0307750338361456,-0.00036130065354602204,-4.468200982821191e-13,1.78699999999986
7.548357498082803e-09,6.158619201418469e-09,0.0307855134181009,0.0307723251214566,-0.0003618374876559301,-4.460800218791805e-13,1.78749999999986
9.872466789906387e-08,2.0031996894598336e-12,0.0307827327055517,0.0307694016990404,-0.00036188839976164207,-4.4352000370950773e-13,1.78799999999986
1.5493712399866633e-08,4.656400265368177e-12,0.0307800787099668,0.0307666852883939,-0.00036400736149778,-4.323100037673111e-13,1.78849999999986
8.776043769823105e-08,2.414096700320556e-12,0.030777320270787,0.0307640256839744,-0.0003640080540387561,-4.310299946824747e-13,1.78899999999986
3.317550300099836e-08,8.384250238524515e-11,0.0307746361529657,0.0307613878955502,-0.0003639001566702511,-4.2923997689570115e-13,1.78949999999986
1.0395773189855739e-07,8.235449822091567e-11,0.0307719103381301,0.0307587473811657,-0.0003636926529572331,-4.2678013900676603e-13,1.78999999999986
1.0041398689972225e-07,5.959018001266969e-13,0.0307692817923794,0.0307561160060335,-0.000365844032554564,-4.24800168999373e-13,1.79049999999986
1.5900684790029485e-07,9.379996779301791e-14,0.0307666463414464,0.0307535175892442,-0.00036799756352149206,-4.2200010846871194e-13,1.79099999999986
1.0600732697901849e-08,1.4744040016667626e-10,0.0307640650970919,0.0307509103525395,-0.0003706471390485011,-4.171400638103284e-13,1.79149999999986
2.647000661992749e-07,2.5623010657671585e-12,0.0307612865400285,0.0307483665104201,-0.000370718224312218,-4.1861999977577113e-13,1.79199999999986
2.823499489768011e-08,2.3890993350317302e-12,0.03075883176977,0.0307458221839704,-0.0003753917723205611,-4.1680005800903697e-13,1.79249999999986
2.977801889791909e-08,1.3585001179539091e-12,0.0307560745379352,0.0307432635394945,-0.00037518217126278103,-4.1659015646844377e-13,1.79299999999986
1.211981903725956e-13,1.4729988062622823e-12,0.0307533156438104,0.0307406861111015,-0.00037547601849290504,-4.1618011120680976e-13,1.79349999999986
8.409939411535561e-14,9.610944991245152e-10,0.0307505408072806,0.0307381024758485,-0.00037547601848772906,-4.157800406051626e-13,1.79399999999986
7.209579100386776e-09,5.695197785593464e-12,0.0307477945764881,0.0307354843477374,-0.0003754760184821851,-4.147400738813145e-13,1.79449999999986
6.786949800774433e-09,1.997700616040987e-12,0.0307450798750714,0.0307328865297724,-0.00037547575035556003,-4.157800406051626e-13,1.79499999999986
3.133193409929347e-08,1.750053019167197e-10,0.0307423888324498,0.0307303072594895,-0.0003754305471018501,-4.1677013402907637e-13,1.79549999999986
1.8299944892774533e-13,2.325899889354943e-12,0.0307397344820895,0.0307277131573653,-0.0003757510233952971,-4.1767002183223934e-13,1.79599999999986
2.2210011607626257e-13,8.299021192481604e-13,0.0307370674946848,0.0307251471034497,-0.00037575102339135603,-4.173900808313036e-13,1.79649999999986
9.095943990025668e-08,0.0,0.0307344189696547,0.0307226277457398,-0.00037575102338622103,-4.1751996825156734e-13,1.79699999999986
3.3604895012528946e-09,3.1856196014423688e-09,0.0307318882244042,0.0307200831856811,-0.00037724186926464405,-4.1206014295136484e-13,1.79749999999986
2.604561160149399e-08,4.6304002299102365e-12,0.0307293326713761,0.0307174076721876,-0.00037721952032432,-4.1467003442097194e-13,1.79799999999986
7.47944320020344e-09,2.2424007095622756e-12,0.0307267914054264,0.030714820365065,-0.00037694157864260204,-4.152401079232648e-13,1.79849999999986
3.256412410210241e-08,2.4128025966074773e-12,0.0307242007236954,0.0307122704403255,-0.00037694817904222505,-4.147400738813145e-13,1.79899999999986
5.010991621645644e-13,1.408037020311781e-10,0.030721645682703,0.0307097355145166,-0.00037720628366171407,-4.1523013326327796e-13,1.79949999999986
8.638486270057255e-08,0.0,0.0307190629484788,0.030707262950884,-0.00037720628365701004,-4.156900518248463e-13,1.79999999999986
0.0,3.969401196624034e-12,0.0307165683708447,0.0307047699398701,-0.00037570067419408605,-4.0980001510260156e-13,1.80049999999986
8.129038601978333e-09,2.892998340886521e-12,0.0307139708725152,0.0307022699542416,-0.0003757006741887431,-4.100001588236424e-13,1.80099999999986
7.176276101139578e-09,9.037465983907644e-10,0.0307113850902889,0.0306997672965488,-0.0003757557786305581,-4.053001424059177e-13,1.80149999999986
9.942991949923874e-08,9.559819949545023e-11,0.0307088101332456,0.030697241002823,-0.000375752909971221,-4.007701288888388e-13,1.80199999999986
6.907343499257257e-09,5.1821599095225324e-11,0.030706355649064,0.0306947157270943,-0.0003778986468694251,-3.958101207901521e-13,1.80249999999986
1.979007235863861e-13,2.589498060423523e-12,0.0307038517630825,0.0306922064157697,-0.00037785234465533403,-3.907601239111491e-13,1.80299999999986
9.374205260301305e-08,5.511389955525914e-11,0.0307013019589877,0.0306897142095159,-0.0003778523446493321,-3.85980093373095e-13,1.80349999999986
4.709774237277031e-14,3.836039819127279e-11,0.0306988461806795,0.0306872234047871,-0.00037641319057706403,-3.806399639927349e-13,1.80399999999986
2.3900549699085172e-08,3.1833979896589426e-12,0.0306962788220562,0.0306847374507041,-0.0003764131905725261,-3.735601238064046e-13,1.80449999999986
8.711217950110872e-08,2.5919995316758815e-12,0.0306937418806671,0.030682283982964,-0.0003761886347297311,-3.6694996000119495e-13,1.80499999999986
2.8160584898684338e-08,1.5294850108649172e-10,0.0306912839244101,0.0306798167992596,-0.000376482497351717,-3.6006007203548407e-13,1.80549999999986
0.0,5.390132784555135e-14,0.0306887521669244,0.0306773276373686,-0.0003762857590250241,-3.5448011713457017e-13,1.80599999999986
4.5089973421674756e-13,1.0164330141448907e-10,0.030686196071201,0.0306748670959309,-0.00037628575902068806,-3.489500355335906e-13,1.80649999999986
3.3588975004161803e-09,8.901560044627388e-11,0.0306836733235604,0.0306723995082159,-0.0003762857590144771,-3.443001092562348e-13,1.80699999999986
3.3475413031835988e-09,1.1435924984759538e-09,0.030681151430112,0.0306699396147323,-0.0003762633802228241,-3.4006001140007847e-13,1.80749999999986
6.71301830096338e-09,3.377992330300117e-13,0.0306786518642104,0.0306674647795117,-0.0003762412767351101,-3.331601487743807e-13,1.80799999999986
7.174695299677625e-09,4.297999456337465e-12,0.0306761498869924,0.0306650253248027,-0.00037624203398862706,-3.278299940540075e-13,1.80849999999986
2.606433910021244e-08,2.592700359960176e-12,0.0306736539011836,0.0306625856016313,-0.000376290302492703,-3.2273012387507016e-13,1.80899999999986
4.21312479695346e-09,9.453689914229457e-11,0.0306711844674108,0.0306601547258086,-0.00037604114154265,-3.1772002563601465e-13,1.80949999999986
3.496360649959951e-08,8.218301039697451e-12,0.0306686973226216,0.0306577163323728,-0.00037606978201196607,-3.131099979986063e-13,1.80999999999986
3.0369967398552467e-08,4.035501099952654e-12,0.0306662408251223,0.0306552911660154,-0.0003764154439244061,-3.0771999531831185e-13,1.81049999999986
9.544975279954238e-08,3.4279003247039697e-12,0.0306637907404711,0.0306528731970799,-0.00037666862978859707,-3.049201516280853e-13,1.81099999999986
3.740103900196079e-09,1.0166339992068174e-10,0.0306614139409914,0.0306504630644733,-0.00037816681960909206,-3.0050007621129637e-13,1.81149999999986
2.916328329868878e-08,9.473999709741499e-11,0.0306589311958535,0.0306480484464821,-0.00037819202606270404,-2.946501549694336e-13,1.81199999999986
6.716577499038534e-09,1.2208200006469383e-09,0.030656474220722,0.0306456301679362,-0.00037792890546705206,-2.9068999811421303e-13,1.81249999999986
3.391755699216903e-09,7.3172998910076e-11,0.0306540240111054,0.0306431795272416,-0.00037788422973041404,-2.866901594594795e-13,1.81299999999986
4.293018097262236e-09,2.556883600679516e-09,0.0306515667613821,0.0306407563056535,-0.00037790699785403704,-2.9110004337584705e-13,1.81349999999986
1.449014519483427e-13,9.322740149309006e-11,0.030649119265895,0.0306382587409188,-0.0003779362395046101,-2.842600287100705e-13,1.81399999999986
3.698006259891806e-08,1.1406549003945e-09,0.0306466754582552,0.0306358274027357,-0.0003779362394993501,-2.8718997666099533e-13,1.81449999999986
1.467935063018122e-07,6.519992878928349e-13,0.0306442702733277,0.0306334970175372,-0.0003777069295246131,-2.8244008694333633e-13,1.81499999999986
3.375679801659315e-09,2.113198300374153e-09,0.0306419810144659,0.0306311591011785,-0.0003761410308788561,-2.755400074772041e-13,1.81549999999986
3.390007899395364e-09,1.0570520153629914e-10,0.0306395334674738,0.0306287150071299,-0.00037611853710727407,-2.720399860239864e-13,1.81599999999986
1.0745622600061289e-07,1.0559739888060804e-10,0.0306370905323402,0.0306263090158438,-0.0003761412915774991,-2.6796013324892343e-13,1.81649999999986
1.8242705309909346e-07,3.6218881990790486e-09,0.0306347844254941,0.0306239245294385,-0.00037769692120397504,-2.6095011568250115e-13,1.81699999999986
2.9149892000202016e-08,4.825299881883183e-12,0.0306326333545171,0.0306214393833951,-0.00037750366094551203,-2.563301133851059e-13,1.81749999999986
5.780098621954721e-14,1.0049946985724034e-13,0.0306302642770662,0.0306190449884649,-0.000377737356068286,-2.483000784148093e-13,1.81799999999986
3.006327169846612e-08,4.330199393498546e-12,0.0306278240442867,0.0306166910482101,-0.0003777373560631441,-2.4238011771260393e-13,1.81849999999986
7.279940539284269e-14,1.0649016390917865e-12,0.0306254119913133,0.0306143466244525,-0.00037746462007841005,-2.360401370887777e-13,1.81899999999986
3.6078423309993113e-07,2.484019934190229e-13,0.0306229821350216,0.030612098281294,-0.000377464620073088,-2.285300854804051e-13,1.81949999999986
7.178976201699383e-09,2.1373007530467447e-12,0.0306209717616617,0.0306098094492994,-0.00037536858072622205,-2.2297007989946493e-13,1.81999999999986
1.5029991140558252e-13,9.46752017061403e-11,0.0306186012136219,0.0306074940178635,-0.0003753682539585811,-2.138701542253596e-13,1.82049999999986
0.0,2.1096978330970018e-12,0.0306161747938642,0.0306051626357126,-0.00037536825395310003,-2.0245003590213528e-13,1.82099999999985
3.808894800255702e-09,2.3709992302833882e-12,0.0306137400208358,0.0306028428275491,-0.00037536825394714603,-1.8833003732898757e-13,1.82149999999985
2.8759922297838525e-08,8.260390982339771e-10,0.0306114091032619,0.030600528989499,-0.0003753425501381271,-1.7539008440037307e-13,1.82199999999985
4.070789500626448e-09,2.5436978912107833e-12,0.0306090637545435,0.0305981824855938,-0.00037514132125994904,-1.628300359129975e-13,1.82249999999985
2.9780132502349455e-08,2.6339000425146253e-12,0.0306066742253911,0.0305958629214683,-0.00037516900362085206,-1.5252014061439834e-13,1.82299999999985
3.3669854994367032e-09,0.0,0.0306043133397162,0.03059355767428,-0.0003749250956595801,-1.4116008709152972e-13,1.82349999999985
1.089989910135758e-08,7.733799711751033e-12,0.0306019324455038,0.0305912621288567,-0.0003749026008531731,-1.354400532699307e-13,1.82399999999985
4.3701153806807724e-14,2.144596999986703e-12,0.030599567975549,0.030588967710572,-0.000374887081526169,-1.290001092058013e-13,1.82449999999985
7.983540000269795e-08,3.666910178279359e-11,0.0305972028159743,0.0305866871041074,-0.00037488708152086804,-1.2239016224102617e-13,1.82499999999985
3.5867900004260544e-09,1.271299038263507e-12,0.0305949522610563,0.0305844024301692,-0.00037646030619209903,-1.1284007582490485e-13,1.82549999999985
2.320850010090192e-08,5.94999743919189e-13,0.0305926037287073,0.0305822309008708,-0.00037648447877690707,-1.0753008726493984e-13,1.82599999999985
3.023840079718898e-08,3.842659870856302e-11,0.0305902749633608,0.0305800226498116,-0.00037626743763156706,-1.0196010702401281e-13,1.82649999999985
6.450048828376964e-14,1.495095991455031e-10,0.0305879577175711,0.0305777648778735,-0.0003760039041414391,-9.58200532807929e-14,1.82699999999985
7.002634798414231e-09,3.975601098327175e-12,0.0305856121754881,0.0305754801090479,-0.00037600390413529807,-9.302996741011871e-14,1.82749999999985
6.030245747190577e-14,2.5874996589791976e-12,0.0305832803939947,0.0305732135741693,-0.00037595732284536904,-8.983005311824499e-14,1.82799999999985
3.3419822013935896e-09,2.7810045932774585e-13,0.0305809533166478,0.0305709562245775,-0.00037595732283883206,-8.642999510533045e-14,1.82849999999985
1.0263894300449605e-08,0.0,0.0305786388852718,0.030568719691742,-0.00037593537898016505,-8.038014698286133e-14,1.82899999999985
7.55804259802706e-09,9.972540154778997e-11,0.0305764449955561,0.0305664739405128,-0.000375915139924622,-7.542013888417465e-14,1.82949999999985
7.537592501549728e-09,7.08010039485174e-14,0.0305741877510166,0.0305642151578562,-0.0003759215529458331,-7.561009110479411e-14,1.82999999999985
1.1809997424450103e-13,4.911199918966602e-12,0.0305719065207949,0.0305619737540075,-0.0003759270669716461,-6.928008514095474e-14,1.83049999999985
0.0,3.2380001457887886e-13,0.030569620446974,0.0305597337155291,-0.0003759270669666841,-6.905001743995332e-14,1.83099999999985
3.108855340175354e-08,1.938699201176064e-12,0.0305673354649749,0.030557516335455,-0.0003759270669612581,-6.492007452452153e-14,1.83149999999985
8.735026590933614e-13,0.0,0.0305650812133777,0.0305553081654009,-0.00037624701875084107,-6.005005520615114e-14,1.83199999999985
2.4890159378010424e-13,5.682000009388233e-12,0.0305628387060904,0.0305530873389162,-0.00037624701874508905,-5.4310072064578385e-14,1.83249999999985
3.398054679998319e-08,4.81430173504549e-12,0.0305605840660574,0.0305508796612655,-0.0003762470187395801,-5.111015777270467e-14,1.83299999999985
3.3284031017433158e-09,6.300168720052568e-14,0.030558362618358,0.0305486903701073,-0.0003765587082343911,-4.791002664039645e-14,1.83349999999985
1.1545368498039332e-08,4.507200168646364e-12,0.0305561039224112,0.030546483420129,-0.0003765368937785101,-4.2840080441419737e-14,1.83399999999985
3.3406333983798664e-09,7.391120007693708e-11,0.0305538524437053,0.0305442971053673,-0.0003765666243691801,-3.663996189784413e-14,1.83449999999985
1.079969447204121e-13,3.375601881350221e-12,0.0305516172303894,0.0305421612301929,-0.00037654473673897205,-3.131002401790539e-14,1.83499999999985
7.313975813882934e-13,1.0255800028668993e-10,0.030549373403392,0.0305399853984518,-0.000376544736733601,-2.892998340886521e-14,1.83549999999985
1.081837330135782e-08,0.0,0.0305471549843016,0.03053777870314,-0.00037654473672589907,-2.3760073769585333e-14,1.83599999999985
3.3895496999447605e-09,3.6202013609099026e-12,0.0305449301374809,0.0305355848727481,-0.0003765736496260981,-1.809013008835514e-14,1.83649999999985
2.8873516501326524e-08,1.0434409933313127e-10,0.0305427025308012,0.030533460957329,-0.000376550969376087,-1.8910003771188677e-14,1.83699999999985
3.786142198369813e-09,3.800239983808851e-11,0.0305405236966996,0.0305312911228953,-0.0003763474214427731,-1.2650037267691872e-14,1.83749999999985
2.6090217097873847e-08,6.662309939842181e-11,0.0305383030570068,0.0305291146420826,-0.00037632186728584307,-5.560005580940164e-15,1.83799999999985
3.0812570397942274e-08,0.0,0.0305361031051843,0.0305269332144145,-0.0003760611083661851,6.999609225566417e-16,1.83849999999985
3.753648201293425e-09,6.469427007993467e-10,0.0305339566739112,0.0305247615361877,-0.0003758988274158411,7.369972687687465e-15,1.83899999999985
1.5545247301212983e-08,3.764219838608973e-11,0.0305317897382252,0.0305226022970857,-0.0003759242456095991,1.3779992771856264e-14,1.83949999999985
7.486721898680715e-09,3.2756991563687166e-12,0.0305296039154009,0.0305204250504458,-0.0003759752806054321,1.8699885390160986e-14,1.83999999999985
4.870619979904789e-08,2.197700355033305e-12,0.0305274078884664,0.0305182581855964,-0.000375977530629516,2.541998729566064e-14,1.84049999999985
1.3029732219907442e-07,3.3035989915886077e-10,0.0305252579428085,0.030516101595498,-0.0003760636057685121,1.8399995069251496e-14,1.84099999999985
3.431008799986701e-09,4.979898438062236e-12,0.0305232194789701,0.0305139328159162,-0.0003733560241287781,2.3479915928215078e-14,1.84149999999985
0.0,2.0734185028625784e-09,0.0305210345135498,0.0305117747256072,-0.00037333310995481706,3.042986869428166e-14,1.84199999999985
3.5865573982940546e-09,1.0370250144720039e-10,0.0305188427838215,0.0305095595809736,-0.00037333310994895304,3.4709865190385436e-14,1.84249999999985
7.706558519809947e-08,6.171001210031335e-13,0.0305166892275813,0.0305073741526684,-0.00037335717112534506,4.1279913515213096e-14,1.84299999999985
1.041075730137675e-08,0.0,0.0305146115826197,0.0305052483774423,-0.0003721649014404281,4.792000130038332e-14,1.84349999999985
3.5539956012853313e-09,2.159498274645344e-12,0.0305124415337708,0.0305031145556323,-0.0003721461898283341,5.4289905904170155e-14,1.84399999999985
3.585517396875737e-09,4.510298384774458e-12,0.03051025967204,0.0305009841452354,-0.00037217008736148806,4.568003961202827e-14,1.84449999999985
9.81527150181738e-09,5.200007091588077e-14,0.030508100596734,0.0304988544508357,-0.0003721941297832221,3.6229916636210113e-14,1.84499999999985
0.0,0.0,0.0305059579557453,0.0304967327839986,-0.00037216073821470504,4.390997114522843e-14,1.84549999999985
2.630417929999629e-08,2.6222010673926377e-12,0.0305037888881501,0.0304946134688558,-0.0003721607382101461,5.110994093227017e-14,1.84599999999985
9.654140630324659e-08,2.315300728916725e-12,0.0305016481019187,0.0304924961603157,-0.000372419973506049,5.715003123518692e-14,1.84649999999985
7.24963519771471e-09,6.039960198656047e-14,0.0304996039403327,0.0304905318459798,-0.00037449299192113706,5.887000956161792e-14,1.84699999999985
5.4501542168239325e-14,4.798002273265212e-13,0.0304974331885725,0.030488479388837,-0.00037444415004628706,6.377992751993578e-14,1.84749999999985
0.0,1.0333280064944717e-10,0.030495254331077,0.0304864305867893,-0.0003744441500387511,6.65600387306231e-14,1.84799999999985
6.941775199803546e-09,6.230085891623105e-14,0.030493081934561,0.030484345197808,-0.0003744441500312711,7.330984777564886e-14,1.84849999999985
1.710499797358267e-12,1.53540027914012e-12,0.0304909247625751,0.0304822604216532,-0.000374397694811121,7.925994929824931e-14,1.84899999999985
3.5686891011743604e-09,5.418570106496823e-11,0.0304889204166604,0.0304801964144169,-0.00037439769480463304,8.556003128212808e-14,1.84949999999985
3.378716098567658e-09,2.353898326257209e-12,0.0304868730412568,0.0304781068551903,-0.00037437366903632103,9.247984322779956e-14,1.84999999999985
3.4442673019219328e-09,7.599799262125728e-12,0.0304847787660564,0.0304760189492176,-0.00037435142366433905,9.86999110913489e-14,1.85049999999985
3.5778522991525286e-09,2.225001433098228e-12,0.0304826682024417,0.0304739315224016,-0.0003743283538748161,1.0479984935418685e-13,1.85099999999985
2.9341692599910152e-08,1.36501920877663e-13,0.0304805543021481,0.0304718527595657,-0.00037435246675567404,1.1009986325416499e-13,1.85149999999985
2.7196991898154055e-08,1.3776179849656067e-10,0.0304784654227323,0.0304697813116884,-0.00037459759295225105,1.1538990249415626e-13,1.85199999999985
3.739999698826324e-09,4.78991846186716e-14,0.0304763988690629,0.0304677094540311,-0.00037435109717888905,1.2137990265670418e-13,1.85249999999985
3.5463188982620686e-09,1.8810290131066054e-10,0.0304742877282476,0.0304656424903749,-0.0003743763742486461,1.2655002913641855e-13,1.85299999999985
7.2515470017631145e-09,5.76929823359329e-12,0.0304721787017802,0.030463549475344,-0.00037435251336126907,1.3332000434185254e-13,1.85349999999985
4.1195004976679606e-09,5.184984386286118e-13,0.0304700767367541,0.030461481293131,-0.00037430371763136805,1.396500103056919e-13,1.85399999999985
4.286424701294145e-09,9.960400212949416e-11,0.0304679829947213,0.0304594449884087,-0.00037433171046401704,1.464499094910865e-13,1.85449999999985
4.191851699086868e-09,2.357100625793862e-12,0.0304658896042395,0.0304573796842844,-0.000374360918447326,1.5302993247590102e-13,1.85499999999985
2.868017629983899e-08,1.035789995440517e-10,0.0304638025167858,0.0304553252523261,-0.00037438953815651906,1.5921985951905526e-13,1.85549999999985
3.3661302901305534e-08,2.3882007482711742e-12,0.0304617408853235,0.0304532889393659,-0.0003741290881684841,1.643099718784402e-13,1.85599999999985
3.927208298143414e-09,8.453099331617864e-12,0.0304596815902121,0.030451244122154,-0.0003743451511397701,1.706300031822927e-13,1.85649999999985
6.613253798748442e-09,5.0066999157660774e-12,0.0304575978438859,0.0304491986597518,-0.00037437178109066705,1.7816000411063904e-13,1.85699999999985
3.417916250025854e-08,9.33302046757234e-13,0.0304555251472543,0.0304471580064099,-0.0003743280998368861,1.8441997061413584e-13,1.85749999999985
5.6502545500020096e-08,0.0,0.030453516040977,0.030445162822904,-0.000374620358636353,1.8720983964437554e-13,1.85799999999985
0.0,1.1848022563043514e-12,0.0304515217137031,0.0304431377247692,-0.00037461478349995903,1.9351989628824118e-13,1.85849999999985
1.3266147600582423e-08,1.855980646947586e-13,0.0304494399729336,0.0304411119025857,-0.00037461478349393607,1.9970982333139542e-13,1.85899999999985
0.0,2.4625995687088675e-12,0.0304473727386119,0.0304390928521225,-0.0003745264904187511,2.0660990279752767e-13,1.85949999999985
9.328995909108073e-13,1.2291972995015499e-12,0.0304453012858935,0.0304370742652417,-0.00037452649041134806,2.1284991998105074e-13,1.85999999999985
1.068221960193183e-08,1.4330209935353722e-10,0.0304432774354119,0.0304351442515013,-0.0003745264904078991,2.1541991281071038e-13,1.86049999999985
3.279096997405029e-09,1.060216012205295e-10,0.0304412360092219,0.0304331434011499,-0.00037455354927542106,2.223299669368295e-13,1.86099999999985
3.3793708005547263e-09,2.36279745768897e-12,0.0304391900363753,0.0304311250800767,-0.00037453207026177005,2.294199986235812e-13,1.86149999999985
1.4170262185864146e-13,0.0,0.0304371486765853,0.0304291144152248,-0.00037450987807844207,2.36989898191875e-13,1.86199999999985
9.409834023088592e-14,5.97993876638725e-14,0.0304351113747227,0.0304271093082473,-0.00037450987807178106,2.4424993277927243e-13,1.86249999999985
3.747899900152785e-09,1.3029854972756993e-13,0.0304330776351492,0.0304251096001619,-0.0003745098780661471,2.517298435672499e-13,1.86299999999985
9.569775527573654e-14,0.0,0.0304310514435515,0.030423115301604,-0.00037453526682975204,2.5785992265048296e-13,1.86349999999985
3.325005600712805e-09,2.6520001472629673e-12,0.030429027183548,0.0304211203298446,-0.00037453526682320205,2.646799879962858e-13,1.86399999999985
2.6891610199059057e-08,8.24459944759326e-12,0.030427008430332,0.0304191286188827,-0.0003745129934166801,2.713799237413772e-13,1.86449999999985
3.09165978998327e-08,9.523259993093891e-10,0.0304250114433995,0.0304171350995773,-0.00037477503508308004,2.789500401501055e-13,1.86499999999985
0.0,4.26859936286661e-12,0.0304230166061042,0.0304151070335109,-0.00037509430581653504,2.8694993430000704e-13,1.86549999999985
0.0,8.550105068394487e-14,0.0304209916435711,0.0304131074731651,-0.0003750943058086941,2.9429995766772077e-13,1.86599999999985
1.3598011605608917e-12,0.0,0.0304189733318762,0.0304111259694844,-0.00037509430580154703,3.0168987967538197e-13,1.86649999999985
6.983006398814107e-09,1.0828069690882458e-10,0.0304170535894176,0.0304091495412046,-0.00037509430579796006,3.0920990594374143e-13,1.86699999999985
8.056662959693428e-08,1.2560993911669982e-12,0.030415086654772,0.0304071651658589,-0.00037504757911104405,3.1614988404982114e-13,1.86749999999985
3.735732199278141e-09,2.2928013654333057e-12,0.0304131992294112,0.0304051927146976,-0.0003734842667204631,3.223998758933311e-13,1.86799999999985
3.793798299817075e-09,8.696269745978036e-11,0.0304111994111021,0.0304032249964738,-0.00037350952209884805,3.2828991261557583e-13,1.86849999999985
3.271623000289381e-09,2.714998365016541e-12,0.0304091936705212,0.0304012506867823,-0.0003734838699018711,3.342400141381763e-13,1.86899999999985
0.0,6.705739782897346e-11,0.0304071907639138,0.0303992872913973,-0.0003734623873297611,3.401998734803291e-13,1.86949999999985
2.7511612300801236e-08,1.4997177978648413e-09,0.0304051911367421,0.030397320894498,-0.0003734623873217251,3.4614997500292954e-13,1.86999999999985
3.318946201202877e-09,2.249700425949186e-12,0.0304032230143254,0.0303953246374729,-0.0003737277441099421,3.5454993975447824e-13,1.87049999999985
2.9399651900463564e-08,1.1296330190702086e-10,0.0304012327854562,0.0303933502205969,-0.00037370586582607,3.6183989832183627e-13,1.87099999999985
0.0,2.5080978960367872e-12,0.0303992723515318,0.0303914330544732,-0.000373492057368895,3.650899027540788e-13,1.87149999999985
2.4235152100426927e-08,4.039799744726125e-12,0.0303972847947302,0.0303895266275548,-0.000373492057363205,3.699399727524755e-13,1.87199999999985
3.552976000215091e-09,1.0326670074611854e-10,0.030395327338658,0.0303875961838442,-0.00037326326075250605,3.75959896894984e-13,1.87249999999985
3.3060883995739143e-09,2.122602024701159e-10,0.0303933506748,0.0303856453847651,-0.00037328723835700506,3.820398858378482e-13,1.87299999999985
9.481868440061603e-08,5.157201055094873e-12,0.0303913835741511,0.0303836802091368,-0.0003732653511583961,3.879999620204355e-13,1.87349999999985
1.077254894975288e-07,5.614016196364702e-13,0.030389561774522,0.0303817435149835,-0.0003768301853417481,3.9525999660783295e-13,1.87399999999985
7.1437947016250725e-09,3.074092994048705e-10,0.03038774030811,0.0303798362289808,-0.00037592143629919706,4.014199996710266e-13,1.87449999999985
3.1061989900355025e-08,8.73988381666635e-14,0.0303858333533614,0.0303779022149472,-0.0003759242605051701,4.0787989305512973e-13,1.87499999999985
3.552618799834706e-09,4.428509989273799e-11,0.0303839249802835,0.0303759758857438,-0.0003756895586170581,4.1425001449935106e-13,1.87549999999985
3.2497632997813275e-08,0.0,0.0303819562856035,0.0303740486262577,-0.00037571351610433707,4.212398659053651e-13,1.87599999999985
2.1178275199512653e-08,1.6521992107776384e-12,0.0303800275736709,0.0303721303756977,-0.0003760113097860991,4.2811002139153675e-13,1.87649999999985
7.669906376683855e-14,4.962599775559795e-12,0.0303780713690538,0.0303702350772459,-0.00037621223189226007,4.329000265895777e-13,1.87699999999985
2.760960289907577e-08,5.921600015890149e-12,0.0303761013371763,0.0303683250956264,-0.00037621223188576505,4.3988987799559176e-13,1.87749999999985
6.636119397052109e-09,1.17069895444466e-12,0.0303741700828751,0.0303664164262927,-0.00037601675287927006,4.4712996326301546e-13,1.87799999999985
3.4211265001471425e-09,0.0,0.0303722211337096,0.0303645133185163,-0.0003759727855646471,4.529300112049439e-13,1.87849999999985
7.566105297840409e-09,6.310230116213233e-14,0.0303702733755472,0.030362612183554,-0.0003759500003997681,4.582699237448695e-13,1.87899999999985
3.995648596710755e-09,2.6955000731465617e-12,0.0303683359099208,0.0303607158241354,-0.00037595764224291207,4.634599995445576e-13,1.87949999999985
5.639932965095795e-14,5.063300473340249e-12,0.0303663991570059,0.0303588189380018,-0.00037593053652898206,4.687298726241407e-13,1.87999999999985
4.065774900779973e-09,7.759765052739453e-14,0.0303644667707639,0.0303569232479776,-0.0003759305365230901,4.749698898076637e-13,1.88049999999985
7.816777700814237e-09,2.316698916038362e-12,0.0303625599372201,0.0303550354932501,-0.00037595821093429804,4.80259929047655e-13,1.88099999999985
0.0,9.113839891106146e-11,0.0303606450756903,0.0303531474712448,-0.00037601137054355405,4.859298727288852e-13,1.88149999999985
3.584967000341832e-09,4.7135004233034294e-12,0.0303587247846831,0.030351250293256,-0.0003760113705377941,4.913298500691665e-13,1.88199999999985
3.791578398470996e-09,5.111987222417014e-13,0.0303568136932927,0.0303493657963028,-0.0003759871862131541,4.968200330301986e-13,1.88249999999985
3.74013330028955e-09,2.311997815418465e-12,0.0303549047624134,0.0303475082743686,-0.00037596154662905307,5.003799024433375e-13,1.88299999999985
0.0,2.037089798928582e-09,0.0303530030740069,0.0303456371531803,-0.00037598687319523707,5.05130009001431e-13,1.88349999999985
2.924983779836743e-08,0.0,0.0303510984650238,0.0303436810581747,-0.00037598687319011605,5.093098252167971e-13,1.88399999999985
3.9214302985368654e-09,4.360053984520107e-14,0.0303492229178972,0.0303417835527059,-0.00037572023323636107,5.139499936746006e-13,1.88449999999985
5.120001644876027e-13,3.5419930877189643e-13,0.0303473230332363,0.0303399102430708,-0.000375746814736418,5.189698497332085e-13,1.88499999999985
1.3249817909510853e-13,6.167011346036588e-13,0.0303454450537919,0.0303380612739363,-0.0003757468147324761,5.25439934617733e-13,1.88549999999985
7.072861001738984e-09,1.0773069936131918e-10,0.0303435582071953,0.0303362269392071,-0.00037574681472804907,5.311298276189369e-13,1.88599999999985
0.0,4.754398263973059e-12,0.0303416763038578,0.0303343569380845,-0.00037574988701496006,5.377499660841334e-13,1.88649999999985
3.5570157930209234e-13,2.4471986936891454e-12,0.0303397896917396,0.0303324962724559,-0.0003757498870102351,5.428799770834658e-13,1.88699999999985
3.2458763003784252e-09,2.274600646723357e-12,0.0303379245740217,0.0303306435206564,-0.00037574988700481604,5.497399410692161e-13,1.88749999999985
4.129246000683651e-09,8.776000759436187e-13,0.0303360523068901,0.030328797791616,-0.00037572858973337604,5.577699760395127e-13,1.88799999999985
1.1849038240169252e-07,1.0639890010710751e-10,0.03033418035953,0.0303269715823942,-0.0003757567766173001,5.641999454436553e-13,1.88849999999985
1.3871406301380063e-08,5.372993716612484e-13,0.030332486325246,0.0303251148312118,-0.0003775687105575281,5.729099920165348e-13,1.88899999999985
7.669906376683855e-14,4.2500725161431774e-14,0.0303306463146793,0.0303233158532843,-0.00037747604955650307,5.787898372383582e-13,1.88949999999985
3.3653113004628032e-09,9.010153734223536e-14,0.0303287584469424,0.0303214960271576,-0.00037747604955048705,5.835299691364648e-13,1.88999999999985
8.569880916020622e-14,0.0,0.0303268713084361,0.0303196677965996,-0.000377453901232759,5.885899406754547e-13,1.89049999999985
3.746325701048381e-09,1.6522379991945613e-10,0.0303249897578914,0.0303178361990292,-0.000377453901227472,5.942000363967637e-13,1.89099999999985
1.319985787340272e-13,9.510560047831795e-11,0.0303231196933308,0.0303159825750035,-0.0003774791726136981,6.001698703989033e-13,1.89149999999985
2.6622618599231318e-08,3.6009979720308394e-12,0.0303212533643579,0.030314136163666,-0.00037747917260535103,6.056199378795535e-13,1.89199999999985
9.029929581849672e-14,0.0,0.0303194126182948,0.0303123057341574,-0.00037774889623460207,6.131200148279392e-13,1.89249999999985
2.755010609922781e-08,2.4350001182060765e-12,0.0303175499760245,0.030310483300114,-0.0003777488962292591,6.199099393533469e-13,1.89299999999985
6.8032993023880994e-09,1.0759099861035182e-10,0.030315719423268,0.030308662805284,-0.00037749867940497107,6.269399062397429e-13,1.89349999999985
2.6273845699781306e-08,4.660993813132563e-13,0.0303138675962106,0.0303068301532526,-0.0003774534062994351,6.320599425790885e-13,1.89399999999985
5.390290970172518e-08,5.009739845185379e-11,0.0303120364487194,0.0303050335504737,-0.0003772053669498001,6.383699992229541e-13,1.89449999999985
0.0,1.5411005804821798e-12,0.0303102564254248,0.0303032175834281,-0.0003771999164724521,6.448298926070573e-13,1.89499999999985
1.0753954098746688e-08,1.0989070070577256e-10,0.0303083998584503,0.0303014070248178,-0.000377199916466596,6.515898931525044e-13,1.89549999999985
4.077987947326278e-13,2.814099647752144e-12,0.0303065579185426,0.0302995838888621,-0.00037717827724480604,6.572899776541297e-13,1.89599999999985
2.3829546599851703e-08,7.91810020328576e-12,0.0303047293592482,0.0302978043298093,-0.0003771782772393321,6.627699691147404e-13,1.89649999999985
1.0503684200191543e-08,6.300957013094521e-10,0.0303029184265191,0.0302960039833685,-0.00037695424766843,6.679498534140071e-13,1.89699999999985
4.9998200024603534e-14,5.990000162547915e-14,0.0303010906603639,0.0302941758577451,-0.0003769373343608561,6.720299230295046e-13,1.89749999999985
3.379161770192263e-08,4.8301640465098217e-14,0.0302992582752009,0.0302923700799819,-0.0003769373343554441,6.773698355694302e-13,1.89799999999985
3.4510964017075985e-09,1.0241469824978644e-10,0.0302974580100359,0.0302905752869088,-0.0003766302874102411,6.820399280071943e-13,1.89849999999985
0.0,5.1328004346817835e-12,0.0302956342547244,0.0302887702937906,-0.00037660725839878007,6.864999020639306e-13,1.89899999999985
8.660306500055115e-08,2.257999343058259e-12,0.0302938094419935,0.0302869765445471,-0.000376607258392819,6.916099637432893e-13,1.89949999999985
3.734332700705556e-09,7.081973896205795e-13,0.0302921186165801,0.0302851914716519,-0.0003753110823172161,6.983799389487233e-13,1.89999999999985
0.0,0.0,0.0302903057779407,0.0302834337802519,-0.0003753363773994811,7.050098352334722e-13,1.90049999999985
3.0276330900691484e-08,5.160597643660836e-12,0.0302884850013431,0.0302816575707279,-0.0003753363773941241,7.109599367560726e-13,1.90099999999985
7.71302510055305e-09,1.093683997532846e-10,0.0302866972196397,0.0302798792404473,-0.00037506055365163905,7.169599115786074e-13,1.90149999999985
7.010989011568824e-13,2.490400247134872e-12,0.0302848867722843,0.0302780917721181,-0.00037506539101112403,7.231298893017879e-13,1.90199999999985
3.730239599847307e-09,1.0338669850784576e-10,0.0302830981108508,0.0302763149809272,-0.0003750653910073081,7.292499937250341e-13,1.90249999999985
0.0,2.6764979121907118e-12,0.0302812977358303,0.0302745489432046,-0.00037509055594090303,7.324199840369472e-13,1.90299999999985
1.0866919700897038e-08,2.8406029958794043e-10,0.0302794961383066,0.0302727809532939,-0.00037509055593547703,7.38529896959772e-13,1.90349999999985
2.7625015597970703e-08,1.1779710991366432e-09,0.0302777134690883,0.0302709772732521,-0.00037507347734678804,7.454798497258386e-13,1.90399999999985
0.0,2.3667005855099177e-12,0.0302759430708774,0.0302691811347479,-0.0003748090897144941,7.526698448528935e-13,1.90449999999985
3.0732519099019306e-08,2.3112969871341704e-12,0.0302741459020616,0.0302674038887324,-0.000374809089709511,7.606500065232558e-13,1.90499999999985
7.232374799742702e-09,2.893769980583105e-10,0.0302723815822162,0.0302656424723694,-0.00037452983347793507,7.669199476867394e-13,1.90549999999985
7.636514899947433e-08,2.493599077224573e-12,0.0302705935371004,0.0302638729918811,-0.00037453145114832204,7.735600354719097e-13,1.90599999999985
4.2810469995380185e-09,2.574298413327014e-12,0.0302688912370667,0.0302621134438768,-0.0003738272519553151,7.800598274959603e-13,1.90649999999985
7.648057789855223e-08,3.875400000907803e-12,0.0302670973267491,0.0302603649520135,-0.0003738564219114811,7.865498617004585e-13,1.90699999999985
9.232047539983745e-08,4.369768435985577e-14,0.0302654321512113,0.0302586159759184,-0.000372684960487206,7.931899494856287e-13,1.90749999999985
8.829742492721948e-14,1.1137829894480866e-10,0.0302637627986113,0.0302568735886623,-0.0003742856409462951,7.998098711103907e-13,1.90799999999985
7.215577999680756e-09,1.0951821012572527e-09,0.0302619659432279,0.0302551165581841,-0.0003742856409396821,8.068600041571949e-13,1.90849999999985
0.0,1.2558010187291302e-12,0.0302601705097401,0.0302533287058432,-0.0003742902032980031,8.148100250071622e-13,1.90899999999985
3.7312702996783464e-09,0.0,0.0302583742760331,0.0302516244652457,-0.00037429020329092207,8.208299491496707e-13,1.90949999999985
2.682464619874203e-08,3.801500780831191e-12,0.0302565896357283,0.0302498919066784,-0.00037431538968461504,8.286498657389396e-13,1.90999999999985
7.626490002021757e-09,0.0,0.0302548371070096,0.030248165135822,-0.0003740406978694561,8.360499792470222e-13,1.91049999999985
9.100012410279135e-14,2.5893003019472616e-12,0.0302530657226901,0.0302464339329673,-0.00037409237869713303,8.425898867514547e-13,1.91099999999985
7.051002098162895e-09,0.0,0.0302512941696042,0.030244709922736,-0.00037409237868993403,8.509998261629903e-13,1.91149999999984
6.687527399906745e-09,1.4259689956608312e-10,0.0302495348543839,0.0302429839772985,-0.0003741395765227151,8.581399479901108e-13,1.91199999999984
6.786159149896331e-08,2.4347017457682085e-12,0.0302478117727431,0.0302412400616065,-0.00037409508025408307,8.652798529767969e-13,1.91249999999984
0.0,1.3512004015669987e-12,0.0302461635967818,0.0302395143020202,-0.0003757668922456771,8.728998426854595e-13,1.91299999999984
1.5499754257852771e-13,5.939160274692767e-11,0.0302444033258475,0.0302379047662626,-0.00037576689223914404,8.759399455771089e-13,1.91349999999984
9.410180967783788e-14,1.6005539948960035e-10,0.0302426411095694,0.0302362006835058,-0.0003757668922315211,8.733500034274755e-13,1.91399999999984
7.69386840002162e-09,4.403900855098897e-12,0.0302408811304456,0.0302344664234964,-0.000375766892226435,8.79259989469694e-13,1.91449999999984
4.4440146007573844e-13,8.57429752199046e-12,0.030239133283054,0.0302327543732887,-0.000375764959405581,8.859998238547329e-13,1.91499999999984
0.0,1.0890004176200563e-12,0.0302374011859916,0.0302310464673406,-0.000375764959398763,8.932498837821434e-13,1.91549999999984
3.4808269981645434e-09,6.1090993375145786e-12,0.030235658974972,0.0302293615507598,-0.0003757649593917171,9.00649997290226e-13,1.91599999999984
3.394166798315057e-09,2.630100998102236e-12,0.0302339233898163,0.0302276962888093,-0.0003757416835723441,9.088699844811421e-13,1.91649999999984
3.0702804399568295e-08,1.151513016883765e-10,0.0302321936993436,0.0302260094128163,-0.0003757191216038011,9.159999148078413e-13,1.91699999999984
2.3036082801713986e-08,0.0,0.0302304884926628,0.0302242982452867,-0.0003760372761265621,9.233698874955287e-13,1.91749999999984
8.054635600163174e-08,3.7971015220961135e-12,0.0302287701646457,0.0302225995609901,-0.00037619150065296603,9.308098996435588e-13,1.91799999999984
7.675347201557825e-09,1.1540074451588112e-13,0.0302271594572157,0.030220902152176,-0.00037668595818405204,9.384298893522214e-13,1.91849999999984
1.873570859914353e-08,4.302100342634674e-12,0.0302254392100432,0.03021921287863,-0.0003766869177937841,9.460999692012528e-13,1.91899999999984
0.0,2.3905009916003195e-12,0.0302238280595778,0.0302175198429642,-0.000376768445513172,9.550700074550944e-13,1.91949999999984
4.33730875000482e-08,4.918197793468693e-12,0.0302221367278129,0.030215829677145,-0.00037676844550520606,9.632698284856023e-13,1.91999999999984
2.70826743982433e-08,0.0,0.0302204581690346,0.0302141419786808,-0.000377125456721969,9.713599282562546e-13,1.92049999999984
7.634934601208343e-09,1.114938974478008e-10,0.0302187563195454,0.0302124580338497,-0.00037739705543274706,9.78889929184601e-13,1.92099999999984
4.289854100419932e-09,7.046401656607415e-12,0.0302170347646827,0.0302107609311706,-0.000377404087647475,9.86439879432921e-13,1.92149999999984
7.530087664520124e-14,7.618610256554526e-11,0.0302153315358395,0.0302096832457895,-0.0003774332595515471,9.846099630062e-13,1.92199999999984
4.289055298423161e-09,4.4761000461690514e-12,0.0302136187905279,0.0302083214444577,-0.00037743325954326203,9.881399084393783e-13,1.92249999999984
0.0,8.763996472982427e-13,0.0302119115231009,0.0302068122142321,-0.00037746244019324206,9.94179998742295e-13,1.92299999999984
8.345667799197765e-09,3.774279846990858e-11,0.0302102054370091,0.0302052259005259,-0.0003774624401847351,9.996699648628926e-13,1.92349999999984
5.611391749871242e-08,4.2799097599299785e-14,0.0302085107936986,0.0302035627914653,-0.0003775192518770511,1.0049699787628708e-12,1.92399999999984
3.1349376400369167e-08,6.4509994568417994e-12,0.0302068914140468,0.0302018908468308,-0.00037707265252855506,1.0101800038825326e-12,1.92449999999984
1.6369891553402738e-13,7.739989205113318e-14,0.0302052178570101,0.030200213251816,-0.0003773851209825411,1.0149600344205867e-12,1.92499999999984
4.297467898900509e-09,2.4280993882186408e-12,0.0302035161102269,0.0301985440470975,-0.0003773851209748321,1.0191899407763216e-12,1.92549999999984
3.716784800072981e-09,1.7418011477587925e-12,0.030201818725137,0.0301968751508606,-0.00037741434798030805,1.0241098333946264e-12,1.92599999999984
3.349436301230968e-09,4.289971156090644e-14,0.0302007252372259,0.0301952908146384,-0.00037743950546786605,1.0303899660585314e-12,1.92649999999984
4.299609602381738e-09,7.205000485122071e-13,0.0301993228550949,0.0301936619577253,-0.0003774174931701731,1.0304398393584657e-12,1.92699999999984
2.38809138991547e-08,2.2334465006601523e-09,0.0301977433870611,0.0301920711805977,-0.0003774467365533121,1.0367099973623839e-12,1.92749999999984
7.66451170239324e-09,5.014400006331243e-11,0.0301961901717236,0.0301904038508303,-0.0003772282104711551,1.0413200249997923e-12,1.92799999999984
4.2799097599299785e-14,6.806030045103384e-11,0.030194567711203,0.0301887535685853,-0.0003772292753321571,1.0473499238022876e-12,1.92849999999984
4.294173499425069e-09,6.422015697005179e-13,0.0301928958610828,0.0301870901571487,-0.0003772292753275561,1.0522398924406318e-12,1.92899999999984
4.5199954890051686e-14,3.9232801035682385e-11,0.0301912194633983,0.0301854622996606,-0.0003772585026174711,1.0563900015164718e-12,1.92949999999984
3.800754100335979e-09,0.0,0.0301895428911717,0.0301838137036018,-0.0003772585026135571,1.0627399568002849e-12,1.92999999999984
3.178252639887691e-08,2.6344031123226586e-12,0.0301878724437467,0.0301821704934049,-0.0003772327201924361,1.06934990376506e-12,1.93049999999984
1.422664195997736e-07,8.439776655322362e-14,0.0301863731621205,0.0301805289280876,-0.00037701081545387207,1.076649836992405e-12,1.93099999999984
0.0,4.626299343613027e-12,0.0301849756903562,0.0301788937886134,-0.0003808315163792681,1.08314984585689e-12,1.93149999999984
3.430355600270163e-09,0.0,0.0301833436777415,0.0301773365099016,-0.00038083151637244707,1.0873799690530594e-12,1.93199999999984
4.3129735893820964e-13,4.249725571447982e-14,0.0301816826938814,0.0301757338742878,-0.0003808086690635761,1.0864599150894882e-12,1.93249999999984
4.295198099968367e-09,4.47529860392315e-12,0.0301800304643105,0.0301741135724817,-0.00038080866905660206,1.0850398270839667e-12,1.93299999999984
3.5249927976543916e-13,2.2272982069804215e-12,0.0301783682403415,0.0301725174362832,-0.0003808379118858371,1.0835299671385634e-12,1.93349999999984
4.191019701421661e-09,5.243999678938849e-12,0.0301767187182608,0.0301708991069934,-0.00038083791188030605,1.081729974691803e-12,1.93399999999984
0.0,7.477976571301781e-13,0.0301750622678311,0.0301692720532448,-0.0003808665408060781,1.0853698582252713e-12,1.93449999999984
1.1208273097834676e-08,5.000298786139723e-12,0.0301734044321845,0.0301677153452856,-0.00038086654079993705,1.0878398876146278e-12,1.93499999999984
3.396287098778039e-09,1.1530559840267074e-10,0.0301717596592629,0.0301661195556622,-0.0003808998927681661,1.0911200328672654e-12,1.93549999999984
8.514874330275979e-08,2.6389029850193424e-12,0.0301701325351431,0.0301645120663153,-0.00038087720961473405,1.0902299028836548e-12,1.93599999999984
3.757698100598228e-09,0.0,0.0301686794064088,0.0301628966618319,-0.00037967379048655205,1.0902799930240237e-12,1.93649999999984
3.880607200162922e-09,4.5648297641864843e-11,0.0301671349960814,0.030161283121738,-0.00037964841533804207,1.091259894947516e-12,1.93699999999984
1.5986911201110177e-08,7.745991348340198e-13,0.030165545795081,0.0301596666494619,-0.0003796747751822801,1.0918698670897564e-12,1.93749999999984
6.582390001119709e-09,4.053962998629146e-10,0.0301639226346976,0.0301580725788777,-0.00037973611528468705,1.0871100027121106e-12,1.93799999999984
2.396101760060443e-08,3.955797495125424e-12,0.03016228434776,0.030156445682291,-0.0003796930263209431,1.0861498332681574e-12,1.93849999999984
3.171463650031292e-08,6.911402006259948e-12,0.0301606819540366,0.0301548296383939,-0.0003794682308713961,1.0802198979059652e-12,1.93899999999984
0.0,7.087004594286128e-13,0.0301590688151872,0.0301532213387759,-0.0003797699903921221,1.0724899700970125e-12,1.93949999999984
9.94567180001571e-09,1.3633989770500676e-12,0.0301574246158134,0.0301516427790955,-0.0003797699903915321,1.0767500172731426e-12,1.93999999999984
4.303031899549614e-09,7.467013118933608e-13,0.0301558174955944,0.0301500465667757,-0.00037970459257428003,1.0830299330966131e-12,1.94049999999984
6.360190152321366e-14,3.3197021520603442e-12,0.0301541919782428,0.0301484750745621,-0.00037973388558418004,1.0787200126205487e-12,1.94099999999984
4.084052998565291e-09,1.4883707009916147e-09,0.0301525646920597,0.0301469874123449,-0.00037973388558343703,1.0819099522524356e-12,1.94149999999984
8.206005319699727e-13,6.94999613415348e-14,0.0301509452469809,0.0301453642210833,-0.0003797616890759591,1.0895199673011113e-12,1.94199999999984
3.695710199674851e-09,2.5164002825928122e-12,0.0301493501660113,0.0301437600268996,-0.0003797616890770071,1.093139901514606e-12,1.94249999999984
6.8603683012202765e-09,4.191169980516385e-10,0.0301477639971118,0.0301421670823753,-0.00037978675996952905,1.0980799602933189e-12,1.94299999999984
8.046936301325802e-09,2.8511012994947293e-12,0.0301461591402231,0.030140576738812,-0.000379741220752638,1.1010799477045863e-12,1.94349999999984
4.319808399877445e-14,5.790160018115387e-14,0.0301445527629173,0.0301389835963082,-0.00037974527777204605,1.1062099587039187e-12,1.94399999999984
3.4134739999858166e-09,1.128127698896142e-09,0.0301429433775592,0.030137400341194,-0.0003797452777679251,1.1108900258016696e-12,1.94449999999984
1.7447670109735358e-07,3.9329997592041366e-13,0.0301413580675829,0.0301357836141438,-0.0003797227844605551,1.116139949561279e-12,1.94499999999984
9.196983452586238e-13,1.1922930004404364e-10,0.0301399686239858,0.030134221062565,-0.0003802319641431671,1.1235298715689401e-12,1.94549999999984
3.231998002561909e-13,3.716302994505316e-10,0.0301384330925361,0.0301326385988222,-0.0003802319641391151,1.1255300077367414e-12,1.94599999999984
3.4354606971709334e-09,2.083637099664637e-09,0.0301368678139821,0.0301310352764573,-0.0003802319641329941,1.1318699883605676e-12,1.94649999999984
2.8949677029904697e-07,1.2521600076254025e-10,0.0301352765515421,0.030129411469273,-0.00038020908566611705,1.1370299233398606e-12,1.94699999999984
3.6882155975137554e-09,7.873671999114595e-09,0.0301340532343916,0.030127815530856,-0.00037482342703839806,1.1402500037921426e-12,1.94749999999984
0.0,1.246017178324621e-13,0.0301324950312311,0.0301260120088871,-0.0003748484401601591,1.1419699821185736e-12,1.94799999999984
1.0945425810149345e-07,4.8850021250324005e-12,0.0301308824738067,0.0301243357040716,-0.0003748484401534841,1.1443398312271924e-12,1.94849999999984
2.8281679900765688e-08,0.0,0.0301294294531468,0.0301227240849212,-0.0003709064653327251,1.1473500101388812e-12,1.94899999999984
3.119679970256528e-08,7.660191925218385e-14,0.0301278546019137,0.0301211440121411,-0.000371183272020824,1.1534299990817454e-12,1.94949999999984
5.291982130284367e-13,1.6400075741884734e-13,0.0301262612135522,0.0301195798635805,-0.0003714433633371691,1.1607598562890509e-12,1.94999999999984
7.690099800006234e-09,6.1316993149596044e-12,0.0301246564617674,0.0301180256278336,-0.0003714433633303831,1.1673598285938391e-12,1.95049999999984
1.4339570350227482e-07,1.1175019243303552e-12,0.0301230462691902,0.0301164659922106,-0.00037144125850130806,1.1728198707344761e-12,1.95099999999984
1.435855857025159e-07,7.250103295497468e-14,0.0301216218538528,0.0301149115994663,-0.0003760895337167171,1.1777499548532022e-12,1.95149999999984
3.2726511015046533e-09,3.713479870826042e-11,0.0301202389617608,0.0301133622283896,-0.00038062065265181706,1.1841998735773185e-12,1.95199999999984
3.542200820161323e-08,7.339961971553066e-14,0.0301186395502227,0.0301118078107659,-0.000380599237176639,1.1897199805183112e-12,1.95249999999984
9.40497017001829e-08,6.989894774100947e-14,0.0301170402842655,0.0301102613984657,-0.00038091452204626103,1.1944598955759833e-12,1.95299999999984
2.217303739920906e-08,8.319005206924857e-13,0.0301155155229046,0.0301087169532601,-0.00038299707299519305,1.198749866732074e-12,1.95349999999984
4.870062686457288e-14,2.3046009545169e-12,0.0301138896344389,0.0301071972602071,-0.000382790720061689,1.202079885284646e-12,1.95399999999984
3.7155289990542517e-09,2.423599515521957e-12,0.0301122363563371,0.0301056580508776,-0.00038279072005597105,1.2080399614672332e-12,1.95449999999984
1.4179976637329617e-13,4.889300769805871e-12,0.0301105963280645,0.0301041171781717,-0.0003827656755158561,1.2139200235294911e-12,1.95499999999984
4.306257100905597e-09,1.8340017005069598e-12,0.0301089671991862,0.0301025760438566,-0.00038276567550938907,1.2205100211742925e-12,1.95549999999984
9.086967289739789e-13,2.4842003454317307e-12,0.0301073490623115,0.0301011149562007,-0.0003827950038535801,1.2256799308135724e-12,1.95599999999984
3.5856335990624988e-09,1.2909985580566996e-12,0.0301057641891328,0.030099606516215,-0.0003827950038492701,1.2323299932587295e-12,1.95649999999984
3.420479097876461e-09,8.959499808725013e-12,0.030104167167687,0.0300980792775387,-0.0003827709216107411,1.2394098334450598e-12,1.95699999999984
0.0,7.997005835314042e-13,0.0301025735305836,0.0300965427987714,-0.0003827480191995721,1.2443199682438122e-12,1.95749999999984
7.792613099938395e-09,0.0,0.030100983258703,0.0300950360273889,-0.00038274801919191805,1.246319887571179e-12,1.95799999999984
6.733204400283244e-09,1.228394018448764e-10,0.0300994087356486,0.0300935102638024,-0.00038275067850381407,1.2534500347383126e-12,1.95849999999984
7.503779000939126e-09,2.2971000102067762e-12,0.0300978350336143,0.0300919660953935,-0.00038270644094914603,1.258389876676591e-12,1.95899999999984
7.958009251574083e-13,0.0,0.0300962660595515,0.0300904374078559,-0.00038270838661573904,1.2636599665966086e-12,1.95949999999984
4.309911399991151e-09,4.817500565135191e-12,0.0300947177707846,0.0300889125956126,-0.0003827083866111041,1.2696998400590909e-12,1.95999999999984
1.0617300899573578e-08,3.495499029115834e-12,0.0300932355504313,0.0300873869957368,-0.000382737725382773,1.2762200150839842e-12,1.96049999999984
8.09679059909918e-09,5.127700347662412e-12,0.0300917111080609,0.0300858639724254,-0.00038266687479545205,1.28086994136134e-12,1.96099999999984
3.6214053977801086e-09,0.0,0.0300901622561059,0.0300843435084892,-0.00038272218575795703,1.2861998792412788e-12,1.96149999999984
0.0,8.14001643867357e-14,0.0300886082355623,0.0300828264798985,-0.0003826978569821431,1.2921998540638135e-12,1.96199999999984
3.465062359958582e-08,9.376978360453592e-13,0.030087051756531,0.0300813132103213,-0.0003826978569743721,1.2985998994879955e-12,1.96249999999984
5.029341797191389e-09,8.119893646352239e-14,0.0300855284414064,0.0300798826176794,-0.0003829430110853071,1.301059954217365e-12,1.96299999999984
4.220235272356376e-14,7.15689972563549e-11,0.0300839741917999,0.030078404113763,-0.0003829089981307361,1.3073799855212176e-12,1.96349999999984
8.100117798726103e-14,8.949022078930113e-13,0.0300824221830324,0.0300768909677255,-0.00038290899812399204,1.3147300088889313e-12,1.96399999999984
3.2656610020331822e-09,3.2604995092722078e-12,0.0300808757939534,0.0300754071243628,-0.00038290899811802405,1.3152098767704734e-12,1.96449999999984
3.877837200655376e-09,8.877710025445573e-11,0.0300793350042356,0.0300739260771325,-0.00038288764961175604,1.3178000357605413e-12,1.96499999999984
8.0888737999385e-09,5.4501542168239325e-14,0.0300778007940258,0.0300724104203231,-0.0003829139701812301,1.323649957002404e-12,1.96549999999984
2.4693091599248262e-08,1.5504993122750221e-12,0.0300762708316806,0.0300709047608279,-0.00038291767279374507,1.3295699177046094e-12,1.96599999999984
1.4693003758114997e-12,6.5215992328671035e-12,0.0300748411392397,0.0300694005600338,-0.0003826826932753321,1.335479903746828e-12,1.96649999999984
2.562469249983712e-08,1.1496209886829867e-10,0.0300733836823899,0.0300679148339273,-0.0003826826932753671,1.3405799907661997e-12,1.96699999999984
0.0,9.896007624465852e-13,0.0300718894911694,0.0300664024671291,-0.0003824384162741711,1.346619864228682e-12,1.96749999999984
3.347065999359522e-09,3.046202179390889e-12,0.0300703562067747,0.0300649422652254,-0.0003824384162676621,1.345939852626099e-12,1.96799999999984
6.6537278013700796e-09,6.070144387138043e-14,0.0300688277621765,0.0300634510371879,-0.00038241632315999204,1.3469000220700522e-12,1.96849999999984
0.0,2.6803975705647076e-12,0.0300673057636173,0.0300619588696914,-0.00038237250402050206,1.3504100181832568e-12,1.96899999999984
6.201983371312281e-13,2.408698240863316e-12,0.0300657807587483,0.030060467804768,-0.0003823725040133551,1.3532599520138522e-12,1.96949999999984
9.049011540085417e-13,1.7810058983158683e-13,0.0300642847263006,0.0300589767977813,-0.0003823725040103291,1.358849881574753e-12,1.96999999999984
3.865330899105457e-09,1.2027011331294801e-12,0.0300628082410037,0.0300574914730852,-0.0003823725040109821,1.3606698233414871e-12,1.97049999999984
3.5341216501894035e-08,6.179987077636895e-13,0.030061301775631,0.0300560049114541,-0.0003823987522444571,1.3626599848493015e-12,1.97099999999984
4.305455700293059e-09,2.5436007466961286e-12,0.0300598201063858,0.0300545427609393,-0.00038269091233659005,1.3667899277647333e-12,1.97149999999984
3.287118601619232e-09,0.0,0.0300583038265872,0.030053059792139,-0.0003827202482460561,1.3732298718288627e-12,1.97199999999984
6.11004302708551e-14,1.6916988643256303e-12,0.0300567950134172,0.0300515768609863,-0.000382698684877243,1.3801999907553375e-12,1.97249999999984
4.069733897105188e-09,2.533698945095253e-12,0.030055284989334,0.030050113071726,-0.00038269868487523107,1.3854798384949074e-12,1.97299999999984
3.2138956981841993e-09,4.7101211819722266e-14,0.030053802479786,0.0300486380559282,-0.0003827263938217991,1.3933899607049272e-12,1.97349999999984
4.179142899796151e-09,0.0,0.0300523060916094,0.0300471616745915,-0.0003827052281844451,1.4012799167545387e-12,1.97399999999984
3.489293198127852e-09,1.874000954416033e-12,0.0300508079371113,0.0300456850287698,-0.0003827337925126601,1.4094699799654942e-12,1.97449999999984
3.8861989980210065e-09,0.0,0.0300493134759253,0.0300442326077902,-0.00038271050185201706,1.4004899670516657e-12,1.97499999999984
2.478324939714227e-08,2.5074005371994446e-12,0.0300478180786474,0.0300427624123481,-0.0003827368345634591,1.4085399513419361e-12,1.97549999999984
0.0,4.2851399512100485e-11,0.0300463438673966,0.0300412889418688,-0.00038251733468696203,1.4048198368477038e-12,1.97599999999984
3.4537620992314277e-09,4.7645012934971476e-12,0.0300448460926044,0.0300398120301201,-0.00038251733468017504,1.4048198368477038e-12,1.97649999999984
0.0,8.108999582923104e-13,0.0300433770719489,0.0300383390297403,-0.00038249416648008106,1.4044100084265043e-12,1.97699999999984
4.312416500285021e-09,0.0,0.0300418887310572,0.0300369491823285,-0.00038249416647206003,1.4068598716554526e-12,1.97749999999984
2.3642899100312365e-08,0.0,0.03004040346097,0.0300355126797791,-0.0003825235366339731,1.4152899772273964e-12,1.97799999999984
5.602983355057489e-13,1.1657160306488557e-10,0.0300389653159407,0.0300340564046851,-0.00038230174478132606,1.423539888398273e-12,1.97849999999984
0.0,2.868101589559302e-12,0.0300375031382258,0.0300325975576817,-0.0003823017447782661,1.4252000187647829e-12,1.97899999999984
7.113899701954862e-09,2.4950007337931623e-12,0.0300360211171807,0.0300311350198939,-0.0003823017447704731,1.4274699044330985e-12,1.97949999999984
0.0,2.175302021845127e-10,0.0300345440145658,0.0300296752397259,-0.00038230666773317703,1.428849876958238e-12,1.97999999999984
3.856940898605554e-09,2.138698940168382e-12,0.0300330623231458,0.0300282065631042,-0.0003823066677251561,1.4279400144950882e-12,1.98049999999984
3.089210909995588e-08,1.6213003162235395e-12,0.0300315865806935,0.0300267462825865,-0.0003823329722843191,1.428329893596314e-12,1.98099999999984
8.091999292858532e-13,1.0860062849005203e-13,0.0300301373025745,0.0300252910872814,-0.0003820333634620051,1.4334698792556333e-12,1.98149999999984
0.0,1.2376003000191815e-12,0.0300287336010447,0.0300238408849484,-0.0003820333634592841,1.4410699196443222e-12,1.98199999999984
3.2242705970408903e-09,3.690200922612519e-12,0.0300272850850261,0.0300223883747581,-0.0003820333634506661,1.448379827531654e-12,1.98249999999984
1.1331383300422493e-08,9.699013016339908e-10,0.0300258236078648,0.0300209371851089,-0.0003820122822766101,1.4554598845584188e-12,1.98299999999984
6.259923135409906e-14,5.739853037312059e-14,0.0300243627355788,0.0300194429942334,-0.0003820437358880821,1.4615199241813093e-12,1.98349999999984
3.290776300762799e-09,0.0,0.0300228940256956,0.0300179804938507,-0.00038204373587947106,1.4697800268526073e-12,1.98399999999984
4.5309936358428615e-13,1.190599702161066e-12,0.030021429606887,0.0300165297298382,-0.000382022160043124,1.4781598254437478e-12,1.98449999999984
4.306179499785623e-09,1.1644589806292238e-10,0.0300199838805372,0.0300151939144679,-0.0003820221600354291,1.4841398509463088e-12,1.98499999999984
8.89304457990514e-08,7.179298822101998e-12,0.0300185275440757,0.0300137764376547,-0.00038205150679603407,1.488430038942834e-12,1.98549999999984
4.770142614241024e-14,8.440123600017557e-14,0.0300171703073959,0.0300123394999369,-0.0003805753705272741,1.4937599768227727e-12,1.98599999999984
4.2538170999528724e-08,6.800116025829084e-14,0.0300157039496253,0.0300109037462216,-0.0003805753705190091,1.5009499719498276e-12,1.98649999999984
0.0,2.0843014814087013e-12,0.0300142673931306,0.0300094673664609,-0.0003809171390612891,1.507649907694919e-12,1.98699999999984
9.989925553455237e-14,5.091101151766253e-12,0.030012789330115,0.0300080456210816,-0.00038091713905314306,1.4990998893626983e-12,1.98749999999984
3.5004414020156638e-09,6.429926036055633e-14,0.0300113214436308,0.0300066105960507,-0.00038091713904479503,1.497590029417295e-12,1.98799999999984
4.5089973421674756e-13,1.3842989254886362e-12,0.0300099703290975,0.0300051781432847,-0.00038089373717664307,1.5040399481414113e-12,1.98849999999984
3.491098360050571e-08,1.4831018357863712e-12,0.0300085699814973,0.0300037475017201,-0.00038089373717241804,1.5071099750130212e-12,1.98899999999984
2.204000870698053e-13,6.224869925075538e-11,0.0300071563370809,0.0300023151502651,-0.0003811851843926921,1.5105399570058964e-12,1.98949999999984
0.0,0.0,0.0300057019203356,0.0300008745584735,-0.00038118518438752904,1.5144699730407218e-12,1.98999999999984
3.3922908024286436e-09,2.502800050541154e-12,0.0300042438518294,0.0299994440692883,-0.00038118518438199907,1.5197699869407e-12,1.99049999999984
0.0,2.0464983874202147e-12,0.030002792354014,0.0299980152614396,-0.0003811628365050821,1.5240499834368038e-12,1.99099999999984
3.2320826799658864e-08,1.4535310108310107e-10,0.0300013409826745,0.0299966090544623,-0.0003811628364996421,1.5284800335135795e-12,1.99149999999984
0.0,2.423599515521957e-12,0.0299999257471403,0.029995188580438,-0.0003809883991568421,1.5323998580479836e-12,1.99199999999984
8.32145330073586e-09,1.1652970255404682e-12,0.0299984748417749,0.0299937843568837,-0.0003809883991522701,1.5331399344509222e-12,1.99249999999984
3.883286997519164e-09,2.793099085351969e-12,0.0299970365470688,0.0299923668692509,-0.0003809904220544901,1.529979918798996e-12,1.99299999999984
3.4859154972310957e-09,0.0,0.0299955938219267,0.0299909469564265,-0.0003810167052047921,1.5275098894096395e-12,1.99349999999984
1.089829609890458e-08,1.179598085876421e-12,0.0299941537296142,0.0299895276606711,-0.0003809932896714121,1.5255899842026022e-12,1.99399999999984
2.409465570119007e-08,5.306129841065044e-11,0.0299927225689253,0.0299881110726014,-0.0003809727019999211,1.5230100167129557e-12,1.99449999999984
1.0579393399517967e-08,4.66498367712731e-13,0.0299913074630166,0.0299866858085603,-0.00038075643522023507,1.5232799830539046e-12,1.99499999999984
3.3952026988470774e-09,2.423301143084089e-12,0.029989899614456,0.0299852887178925,-0.0003807845865901651,1.5242798342973707e-12,1.99549999999984
4.1090048030767434e-13,6.280309952644281e-11,0.0299884677344242,0.0299838783011466,-0.0003807623039333751,1.528259940472565e-12,1.99599999999984
3.152598510025584e-08,8.490083636125689e-14,0.0299870521746979,0.0299824848771189,-0.0003807623039298371,1.5332398978912254e-12,1.99649999999984
3.1727321013474974e-09,4.3701153806807724e-14,0.0299856550853399,0.0299810783161239,-0.0003805372824096831,1.538760004832218e-12,1.99699999999984
3.0475643997968094e-08,1.3974843990349761e-09,0.0299842624660261,0.0299796700482277,-0.00038051647372397803,1.5441098920321306e-12,1.99749999999984
8.97996954574154e-14,1.6362015908821803e-12,0.0299828626267894,0.0299781973209716,-0.000380833060300099,1.5472798823440437e-12,1.99799999999984
4.3000325522513094e-14,4.4205000770958236e-11,0.0299814285221182,0.0299767688030815,-0.0003808330602993851,1.5511899490588954e-12,1.99849999999984
3.070506959801378e-08,1.010129029033191e-10,0.0299799967063962,0.0299753497768831,-0.000380833060297261,1.5555599343353155e-12,1.99899999999984
2.496716600131066e-08,1.3924000841214479e-12,0.0299786019747251,0.0299739268488564,-0.00038062569204433806,1.5599700350921175e-12,1.99949999999984
6.9439939909266e-13,1.2335340041080833e-10,0.0299771958157653,0.0299725216880583,-0.000380387414532367,1.5628900083830555e-12,1.99999999999984
4.280256704625174e-14,2.6618013349022362e-12,0.0299757933899905,0.0299711015118862,-0.0003803874145269821,1.567559883980385e-12,2.00049999999984
1.1292942501267555e-08,0.0,0.0299743719715015,0.0299696976836386,-0.000380387414521126,1.5725899315394143e-12,2.00099999999984
1.0057209339983664e-07,5.919917334118452e-14,0.0299729601124335,0.0299682998382402,-0.00038037017526361806,1.5799100309271674e-12,2.00149999999984
1.219996326184969e-13,0.0,0.0299716612043784,0.0299669056098407,-0.00038186317765303104,1.587239888134473e-12,2.00199999999984
0.0,1.1769994701094078e-12,0.0299702301055246,0.0299655106518654,-0.00038186317764842405,1.5945500128622392e-12,2.00249999999984
0.0,4.275017839727724e-13,0.0299687907812051,0.0299641160329911,-0.0003818631776436221,1.60154983892824e-12,2.00299999999984
3.1389149602462085e-08,1.417216399790533e-09,0.0299673557280312,0.0299627426510287,-0.0003818631776390841,1.6088400143360326e-12,2.00349999999984
3.0887125010425898e-09,0.0,0.0299659550921082,0.0299612937152402,-0.0003821300482517551,1.6141098874156157e-12,2.00399999999984
0.0,1.0087000679170899e-12,0.0299645264731149,0.0299598815390281,-0.0003821096783328371,1.6218198659045946e-12,2.00449999999984
0.0,0.0,0.029963101145417,0.0299585542772505,-0.000382109678324254,1.6295799345339423e-12,2.00499999999984
9.171479579961339e-08,3.740199122637122e-12,0.0299616819106269,0.0299572205160757,-0.000382109678316142,1.6360998927184012e-12,2.00549999999984
0.0,3.57897739222679e-13,0.029960376669912,0.0299558635123837,-0.000380413461095558,1.634129897370995e-12,2.00599999999984
3.2127043005092393e-09,5.4233006974158116e-12,0.0299589526618556,0.0299545098452462,-0.00038041346109047203,1.6325799219452097e-12,2.00649999999984
4.26691729865647e-09,6.0084992536957316e-12,0.029957612390159,0.0299531344497075,-0.00038039243181598305,1.6403898638744918e-12,2.00699999999984
4.92002272256542e-14,1.1230009977492017e-12,0.0299562749779589,0.029951751249495,-0.00038042150419350903,1.647180005240334e-12,2.00749999999984
3.19849489949231e-09,0.0,0.0299548950477222,0.0299503716391228,-0.000380421504194391,1.6535698591640946e-12,2.00799999999984
3.523074800643178e-09,0.0,0.0299535033185306,0.0299489915459145,-0.00038040056257563205,1.662439933977633e-12,2.00849999999984
3.0607048007169624e-09,7.94999482911507e-13,0.0299521100808291,0.0299476123531983,-0.00038037687030214207,1.6713299581111452e-12,2.00899999999984
7.010017566422277e-14,6.050021594816712e-14,0.0299507146928135,0.0299463110789692,-0.0003803567917640601,1.6721398571339918e-12,2.00949999999984
3.859058801680693e-09,0.0,0.0299493167749028,0.0299449649236848,-0.0003803567917661831,1.6804398584452374e-12,2.00999999999984
8.36169939885667e-09,4.121450056238096e-11,0.0299479220164167,0.0299435971024079,-0.00038038304015497904,1.6893799727191183e-12,2.01049999999984
0.0,1.065987575987748e-13,0.0299465320839307,0.0299422178381108,-0.0003804399934238161,1.6968299595271352e-12,2.01099999999984
0.0,2.174298935342378e-12,0.0299451368115775,0.0299408456709944,-0.00038043999341459407,1.7057000343406736e-12,2.01149999999984
2.69507581980577e-08,0.0,0.0299437446131353,0.0299394721947537,-0.00038043999340601803,1.7133299987093231e-12,2.01199999999984
0.0,1.2444340002915055e-10,0.0299423847390624,0.0299381013832171,-0.00038019733123323103,1.722390025743481e-12,2.01249999999984
6.00977601017405e-14,1.8499030987606524e-09,0.0299409933310102,0.0299367122498993,-0.000380197331224148,1.7297099082907996e-12,2.01299999999984
3.5480433001333633e-09,0.0,0.0299396056743232,0.0299352878508264,-0.000380197331215405,1.7370098415181445e-12,2.01349999999984
0.0,5.164001171120702e-12,0.0299382982741777,0.0299338945383023,-0.00038017359315996703,1.7463099109132907e-12,2.01399999999984
3.3802638015056896e-09,0.0,0.0299369418771238,0.0299325139528012,-0.0003801735931510161,1.7526698408570907e-12,2.01449999999984
1.4787166159949128e-07,4.750019821919693e-14,0.0299355698444753,0.029931143376454,-0.000380151123984579,1.7618898961319074e-12,2.01499999999984
0.0,0.0,0.0299343792777648,0.0299297789018416,-0.00037641487097945104,1.771009987966421e-12,2.01549999999984
3.1538301598771357e-08,2.531599929689321e-12,0.0299330126735874,0.0299284153619251,-0.00037641487097121403,1.7795699809586285e-12,2.01599999999984
3.4213535997362765e-09,6.140227215567506e-14,0.029931661694338,0.0299270557293801,-0.0003766822424169131,1.7862998406836805e-12,2.01649999999984
4.223701798033996e-09,3.0702974884722067e-12,0.029930276226223,0.0299256976693515,-0.0003766593581560661,1.794270027694056e-12,2.01699999999984
0.0,5.332699559712495e-12,0.0299288911809675,0.0299243373485952,-0.000376688304523064,1.801970031523048e-12,2.01749999999984
4.03382429889354e-09,1.932502768919875e-12,0.0299275040934468,0.0299229785717862,-0.00037668830451398805,1.8082399726865317e-12,2.01799999999984
1.5749901383088627e-13,4.570597372799412e-12,0.0299261244559067,0.029921623436759,-0.0003767159033054761,1.814569978650371e-12,2.01849999999984
4.1180625021119965e-09,7.319839179231735e-14,0.0299247450969861,0.0299202663932479,-0.0003767159032966081,1.820819970493881e-12,2.01899999999984
0.0,1.595008847221635e-13,0.0299233673692369,0.029918914794116,-0.0003767440021252541,1.8283898700621748e-12,2.01949999999984
1.1420031587050516e-13,1.2931010429095835e-12,0.0299219879817934,0.0299175667965876,-0.0003767440021166631,1.8360599499112062e-12,2.01999999999984
3.4601187991201154e-09,4.078900411874642e-12,0.0299206149914993,0.0299162182581347,-0.00037674400210887106,1.841850023193148e-12,2.02049999999984
1.1901261899593951e-08,1.2019269954310907e-10,0.0299192436247983,0.0299148676036296,-0.0003767209819285531,1.848409880017554e-12,2.02099999999984
1.1115305398323727e-08,4.319808399877445e-14,0.0299178810105638,0.0299135007577296,-0.00037675398648163007,1.8540100010788763e-12,2.02149999999984
3.4390480983803595e-09,0.0,0.0299165178517852,0.0299121517156415,-0.0003767315897703321,1.8620899093491072e-12,2.02199999999984
3.4530288003931098e-09,1.2237220264887938e-10,0.0299151575112123,0.0299108051651446,-0.00037670890513755606,1.870109969659417e-12,2.02249999999984
3.227221189935903e-08,2.820001177017417e-13,0.0299137901265159,0.0299094445518057,-0.0003766860433360551,1.8758599274609766e-12,2.02299999999984
4.629976957382098e-14,3.920697100312509e-12,0.0299124469572941,0.0299081118942032,-0.0003764370321358611,1.883759858170575e-12,2.02349999999984
0.0,1.0741610032005688e-10,0.0299110748645804,0.0299067690373124,-0.0003764370321278121,1.889729909013149e-12,2.02399999999984
1.0102644450171727e-07,1.9070162116108236e-13,0.0299097054874326,0.0299054158138558,-0.0003764370321195471,1.896659912459242e-12,2.02449999999984
3.3919144992733408e-09,1.377502278909759e-12,0.0299084671507658,0.0299040778211113,-0.0003751179105343891,1.9059899058343488e-12,2.02499999999984
3.24462159917438e-09,1.1809997424450103e-12,0.029907104181545,0.0299027371856934,-0.00037509550160535,1.912370001938557e-12,2.02549999999984
5.9480362801789255e-08,5.689893001203927e-14,0.0299057372761759,0.0299013976799344,-0.00037507428528435905,1.919649985845928e-12,2.02599999999984
2.0580065429598449e-13,8.156182985941118e-10,0.0299044191615285,0.0299000616017428,-0.00037507843196365705,1.927940012497187e-12,2.02649999999984
3.3551049993807425e-09,8.04550176480845e-12,0.0299030455609102,0.0298986874238982,-0.0003750784319553381,1.9356998642861e-12,2.02699999999984
4.3201553445726404e-14,0.0,0.0299016758384224,0.0298973317872227,-0.000375056415540438,1.9431099524541695e-12,2.02749999999984
5.070249775585012e-14,2.142900440427198e-12,0.0299003095189411,0.0298959925261972,-0.0003750564155315841,1.9512798495047168e-12,2.02799999999984
0.0,4.810041254188491e-14,0.0298989483821952,0.0298946805550836,-0.0003750564155229521,1.9555598460008206e-12,2.02849999999984
3.7185448990839642e-09,1.2284289904740398e-10,0.029897589548304,0.0298933529276675,-0.0003750564155141331,1.963629996451499e-12,2.02899999999984
1.1310050118673587e-13,0.0,0.029896239821174,0.0298920239719765,-0.0003750312599485921,1.9688599708911347e-12,2.02949999999985
3.172200301049255e-09,1.232012998564347e-10,0.0298948891773499,0.029890693764918,-0.0003750312599402931,1.9776099161039618e-12,2.02999999999985
7.423416201191024e-09,8.082220309679755e-11,0.0298935428433105,0.0298893465897509,-0.000375010453516585,1.981809898479736e-12,2.03049999999985
4.0347136985585674e-09,1.2734015231163909e-12,0.0298921989748029,0.0298880027539483,-0.0003750123826630241,1.9878799127626134e-12,2.03099999999985
0.0,2.8227310003292594e-09,0.0298908534236378,0.029886674998097,-0.00037503987134431406,1.994929828968983e-12,2.03149999999985
4.3097872978736795e-09,1.3733501003088122e-09,0.0298895067669757,0.0298852814113698,-0.0003750398713359321,2.0014699533138502e-12,2.03199999999985
2.8679625199007353e-08,7.709805016631321e-14,0.0298882066788595,0.0298838854101604,-0.00037506924552964806,2.004929859286686e-12,2.03249999999985
2.795608700090213e-08,6.3501287561607e-14,0.0298868969769759,0.0298825305204133,-0.00037480448892266306,2.0132899253982872e-12,2.03299999999985
1.3037470639881699e-07,2.883800837016892e-12,0.0298855744415938,0.0298811969470862,-0.0003751013456552261,2.02151988724919e-12,2.03349999999985
1.258248643019877e-07,0.0,0.0298844107602428,0.0298798683040221,-0.0003705711128311101,2.023959992658586e-12,2.03399999999985
7.729927808952652e-14,5.63599861225228e-12,0.0298832336479232,0.0298785450766605,-0.00036919731389796907,2.0318399740482107e-12,2.03449999999985
6.00006155870858e-14,2.5243002133024106e-12,0.029881875548661,0.0298772210968956,-0.00036919731389004507,2.0306798777236512e-12,2.03499999999985
0.0,5.294590009474742e-10,0.0298805087549281,0.0298759002013683,-0.0003691973138818781,2.029749849100093e-12,2.03549999999985
0.0,2.4330269743355615e-10,0.0298791429742996,0.0298745788096494,-0.0003691973138735651,2.0359599423036556e-12,2.03599999999985
3.6233379005490285e-09,1.1979250230664817e-10,0.0298777820046453,0.0298732192184195,-0.0003691973138653011,2.02765994099241e-12,2.03649999999985
7.525319398876684e-09,7.931951300638174e-09,0.0298764282547662,0.0298718814227568,-0.0003691729008113751,2.0336898397949055e-12,2.03699999999985
8.057504129882487e-08,6.450048828376964e-14,0.0298750823624144,0.0298703975588786,-0.0003691741570604521,2.03827991811234e-12,2.03749999999985
6.6796921986689295e-09,7.640920188234368e-11,0.0298738578357284,0.0298689922444431,-0.00036787335834226006,2.046649958883928e-12,2.03799999999985
8.00794991984155e-08,4.448701823589474e-12,0.0298725172765814,0.029867625851487,-0.0003678289617519881,2.0524198660054616e-12,2.03849999999985
0.0,1.3626460029780851e-10,0.029871234769196,0.0298662897599144,-0.0003670690928843131,2.0586499085289978e-12,2.03899999999985
4.014391370987802e-07,0.0,0.029869864034303,0.0298649464943484,-0.000367069092876375,2.0626898626641132e-12,2.03949999999985
3.310307020165659e-08,1.2519680084310814e-10,0.0298690533954116,0.0298636281965282,-0.00035462699500879804,2.069239961668967e-12,2.03999999999985
3.5046686004680527e-09,4.249725571447982e-14,0.0298677799861783,0.0298622992635271,-0.00035494571266507903,2.0721200363199577e-12,2.04049999999985
1.511984981661385e-13,5.083700821417736e-12,0.0298664365973106,0.0298609905566724,-0.00035492236385587406,2.078669918484377e-12,2.04099999999985
0.0,1.261148997733219e-10,0.0298650788886721,0.0298596859088895,-0.00035492236384881005,2.0843600283260155e-12,2.04149999999985
3.837662198441505e-09,8.961400024820598e-11,0.0298637117969816,0.0298583660892567,-0.00035492236384139205,2.0867699929150163e-12,2.04199999999985
0.0,4.3913699065978307e-11,0.0298623475272869,0.0298570477110544,-0.00035494844974934704,2.09184991377398e-12,2.04249999999985
2.3681451400553444e-08,2.9306002069517945e-12,0.0298609785862369,0.029855739447831,-0.00035494844974122105,2.098869906000389e-12,2.04299999999985
2.9426971200063878e-08,2.674006849279209e-13,0.0298596374220718,0.0298544366379944,-0.0003547340655244191,2.1062700195084716e-12,2.04349999999985
3.2983252098300886e-08,2.494799505869949e-12,0.0298582953974117,0.0298531519769296,-0.000355026754163536,2.1136798908361065e-12,2.04399999999985
4.263451900549109e-09,2.3873984004996185e-09,0.0298569650209064,0.0298518575697816,-0.00035537214131365204,2.122700019230317e-12,2.04449999999985
3.83375529933172e-09,1.3809890037075334e-10,0.0298555961366582,0.029850467924177,-0.00035540119002343707,2.128749867352786e-12,2.04499999999985
2.975511730063385e-08,4.669875597329565e-14,0.0298542348589722,0.0298491356770991,-0.0003554272451675761,2.138880001931187e-12,2.04549999999985
2.2454066501975678e-08,0.0,0.0298528951342385,0.0298478306569966,-0.0003557216044366891,2.147999876925266e-12,2.04599999999985
1.1891349920023497e-07,1.6029018390373295e-12,0.0298515483475789,0.0298465328799621,-0.00035594306791796406,2.157849853662297e-12,2.04649999999985
2.7718761001771508e-08,5.2894501278988315e-11,0.0298503636442248,0.0298452394573584,-0.000353428974500113,2.1680799516810012e-12,2.04699999999985
0.0,7.270802016012823e-12,0.0298490499030598,0.0298439516216943,-0.0003532436462703501,2.1759798823905996e-12,2.04749999999985
7.1726360996449134e-09,2.068251021836165e-10,0.0298476948646133,0.0298426570632993,-0.000353243646260594,2.1844598612624777e-12,2.04799999999985
3.4198113993411106e-09,9.841988335423935e-13,0.0298463618535265,0.0298413595760078,-0.0003532504548513681,2.1916598310495194e-12,2.04849999999985
3.4637072029997107e-09,3.015214987411863e-10,0.0298450166253905,0.0298400723629056,-0.0003532277626705671,2.200119860601424e-12,2.04899999999985
3.60158030135449e-09,6.659950368970158e-14,0.0298436738165715,0.0298387415367283,-0.00035320456701333903,2.207969918011088e-12,2.04949999999985
9.191242069869765e-08,5.432099214885966e-12,0.0298423353829972,0.0298374484564503,-0.0003531803956282511,2.216329984122689e-12,2.04999999999985
2.8163780099732527e-08,1.4462699787776145e-10,0.0298411148158093,0.0298361593511613,-0.00035518752706412506,2.223250012908795e-12,2.05049999999985
3.390787199977763e-08,3.0234981185373044e-12,0.0298397933000983,0.0298348540559161,-0.00035494968593436206,2.229920024673926e-12,2.05099999999985
8.710046572879548e-14,1.4623910069011536e-10,0.0298385758879782,0.0298335633925106,-0.0003552431714224061,2.2348999820925863e-12,2.05149999999985
1.4878791802785951e-08,1.351302993113368e-10,0.0298372585071711,0.0298324324135057,-0.00035524317141657103,2.240509860973461e-12,2.05199999999985
7.722689900763191e-09,6.921397482928526e-12,0.0298359539330873,0.0298311939903715,-0.00035529874069451406,2.244399978368339e-12,2.05249999999985
8.132249250045187e-08,6.731004642546168e-13,0.0298346197082332,0.0298299237474262,-0.00035535043590813006,2.2462799849354287e-12,2.05299999999985
6.627474798126531e-09,1.4564419809071083e-10,0.0298333518541843,0.0298286984209497,-0.0003561724692003511,2.2459798777740847e-12,2.05349999999985
6.310797329850404e-08,2.9343992513641837e-12,0.0298320044869427,0.0298274206609114,-0.00035612891294987004,2.2483200197431774e-12,2.05399999999985
8.159446597544306e-09,9.039990978010337e-14,0.0298307164659246,0.0298261446223105,-0.00035627170318376406,2.2509899760131402e-12,2.05449999999985
3.18472374999379e-08,1.3829978828816536e-12,0.0298294206492842,0.029824869560472,-0.00035627300357666104,2.254480022806371e-12,2.05499999999985
8.1968961999912e-09,1.6077862999286374e-09,0.0298281283797432,0.0298236844035459,-0.0003565968519308921,2.2508000237925208e-12,2.05549999999985
8.615018420865539e-13,5.2600285238568745e-14,0.0298267980842897,0.0298223579295618,-0.0003566526744729671,2.2501499361698984e-12,2.05599999999985
3.1798921999032226e-08,3.819410065997175e-11,0.0298255432620814,0.0298210643584216,-0.0003566526744684151,2.253540019522826e-12,2.05649999999985
4.1710969019004285e-09,5.067994635066242e-13,0.0298242717538307,0.0298197789879164,-0.0003569763904441971,2.254480022806371e-12,2.05699999999985
2.738406519944836e-08,1.4584120022753666e-10,0.0298229568014992,0.029818522154973,-0.00035700482095255405,2.2586800051821454e-12,2.05749999999985
3.4830725598872236e-08,3.471220186290758e-11,0.029821669389331,0.0298172294628334,-0.0003568200692925281,2.2568199479350293e-12,2.05799999999985
0.0,8.873297929756774e-12,0.0298203858588919,0.029815949483552,-0.0003571239504515831,2.25594000945184e-12,2.05849999999985
3.1321869101846866e-08,2.937299709016017e-12,0.0298190616565856,0.0298146700913423,-0.00035712395044939105,2.2538899999841044e-12,2.05899999999985
7.58067438995369e-08,2.2395002519104423e-12,0.0298177832988786,0.029813399734831,-0.00035697040498358407,2.2520099934170146e-12,2.05949999999986
3.1780683799886855e-08,0.0,0.0298166417742604,0.0298121299756713,-0.00035878196481196607,2.249860020508976e-12,2.05999999999986
6.9091393994913375e-09,1.439889006638051e-10,0.0298153771448661,0.0298108601761525,-0.00035910579452067405,2.2517198609156575e-12,2.06049999999986
7.78268709894503e-09,0.0,0.0298140570149986,0.0298095724950631,-0.00035905972765614303,2.248459881823428e-12,2.06099999999986
4.500219641379033e-14,1.0590001098265134e-12,0.0298127356976255,0.0298083010555412,-0.00035906393234063207,2.249860020508976e-12,2.06149999999986
0.0,0.0,0.0298114140503122,0.0298070344712835,-0.0003590639323386751,2.247409940439593e-12,2.06199999999986
2.475071365012904e-07,4.138599185576908e-12,0.0298100986766098,0.0298057679307105,-0.0003590639323363861,2.2492699976867092e-12,2.06249999999986
4.500219641379033e-14,8.43640018954872e-11,0.0298090872037243,0.0298044996502009,-0.0003560563640295401,2.2464300385161007e-12,2.06299999999986
7.435562100061022e-09,1.5553617005448217e-09,0.0298077915265695,0.0298032253625953,-0.000356056364026737,2.244550031949011e-12,2.06349999999986
4.4998726966838376e-14,1.4329040037841523e-10,0.029806491518466,0.0298019139233715,-0.00035606356744804807,2.240229919972525e-12,2.06399999999986
2.2676408219929334e-07,7.873979246397766e-13,0.0298051848089846,0.0298006028962629,-0.0003560635674460631,2.2345298354708998e-12,2.06449999999986
3.0075367200149694e-08,1.4876663997909212e-09,0.029804151077602,0.0297994312132795,-0.00035259604093546405,2.23917997858869e-12,2.06499999999986
3.172340649892913e-08,0.0,0.0298028885520746,0.0297981619724357,-0.0003523801821135851,2.238889846087333e-12,2.06549999999986
4.489811300523172e-14,2.985597880034163e-12,0.0298016046446244,0.0297968799018827,-0.0003527039741211031,2.2382698992851058e-12,2.06599999999986
1.168599939038728e-12,0.0,0.0298002851488802,0.0297956035083056,-0.00035270397411952105,2.23878988264703e-12,2.06649999999986
4.1767417996441125e-09,5.6346004251306425e-12,0.0297990543403805,0.0297943336001503,-0.0003527039741124991,2.2390099756880444e-12,2.06699999999986
4.4901582452183675e-14,1.1534002919422193e-12,0.0297977754242784,0.0297930651098111,-0.0003527324625817211,2.238939936227702e-12,2.06749999999986
0.0,1.2413993444315707e-12,0.0297964755979138,0.0297918083907791,-0.0003527324625814441,2.2382698992851058e-12,2.06799999999986
4.024865399299138e-09,1.4390700089905728e-10,0.0297951718259414,0.0297905511056356,-0.0003527324625813051,2.2364599321783585e-12,2.06849999999986
3.504528139908203e-08,1.1100148578080393e-13,0.0297938942256986,0.0297892739079056,-0.00035275982452809707,2.235740021935828e-12,2.06899999999986
3.429647999625418e-09,2.337203347524408e-12,0.0297926291358408,0.0297880189828064,-0.0003530617678330391,2.2362899292777128e-12,2.06949999999986
7.419759251447999e-14,2.9312004212744824e-12,0.0297913277213146,0.0297867653421764,-0.0003530392096161201,2.2372899973616134e-12,2.06999999999986
4.4901582452183675e-14,5.605300945621394e-12,0.0297900288696474,0.0297855127996693,-0.0003530392096158561,2.2389499108876887e-12,2.07049999999986
8.189423899435111e-09,4.4700354528970365e-14,0.0297887352694966,0.0297842577108967,-0.00035303920961593906,2.238939936227702e-12,2.07099999999986
3.6456958008024287e-09,5.789813073420191e-14,0.0297874520309242,0.0297830086943743,-0.000353095131626524,2.239699961950614e-12,2.07149999999986
7.47647959861708e-09,1.6720999584940444e-12,0.0297861658779771,0.0297817609839313,-0.00035307064113942,2.2401900213325776e-12,2.07199999999986
0.0,4.251501928287382e-12,0.0297848896078825,0.0297805110131145,-0.0003530792049451821,2.24105998515578e-12,2.07249999999986
3.1699893800196666e-08,2.9969984827182827e-12,0.0297836061961688,0.0297792597299112,-0.000353079204945709,2.2416500079780466e-12,2.07299999999986
9.800146805183374e-14,1.4314060006737073e-10,0.0297823519089802,0.0297780136263309,-0.00035340315858555405,2.2430200058431993e-12,2.07349999999986
2.6976167997322387e-08,6.146430239772904e-11,0.0297810698888614,0.0297767464365433,-0.000353403158585609,2.245279916851528e-12,2.07399999999986
1.1724788501199512e-08,3.2579008935051945e-12,0.0297798160545916,0.0297754895861351,-0.000353170962868525,2.2478000363812534e-12,2.07449999999986
3.225081601082591e-09,1.1299988722512921e-13,0.0297785461979805,0.0297742400942398,-0.00035320415764567405,2.2490698539656684e-12,2.07499999999986
4.1799399982944685e-09,2.489702888297529e-12,0.0297772684603621,0.0297729985083351,-0.00035318310792465204,2.2503800038709e-12,2.07549999999986
9.190218031029929e-14,7.347501079779661e-12,0.0297759998432337,0.0297717548796766,-0.0003532116277592301,2.2545099467863317e-12,2.07599999999986
7.473737899388322e-09,9.2297697262822e-14,0.0297747281390135,0.0297705072111092,-0.0003532116277581061,2.2551799837289277e-12,2.07649999999986
0.0,2.6612011205795483e-12,0.0297734637358471,0.0297692663844039,-0.0003532192148750261,2.2550899949486114e-12,2.07699999999986
9.199932482495399e-14,0.0,0.029772194569929,0.0297680227263305,-0.00035321921487323606,2.254709873666938e-12,2.07749999999986
3.166977489976741e-08,1.2866049892146236e-10,0.0297709320359101,0.0297667813078187,-0.0003532192148722371,2.2545099467863317e-12,2.07799999999986
0.0,5.562980631701464e-13,0.0297696944279968,0.0297655251732367,-0.0003535431840631971,2.2562999645731052e-12,2.07849999999986
4.1662668974484784e-09,1.4787670046811918e-10,0.0297684242102808,0.0297643035937045,-0.000353543184063128,2.255389885269521e-12,2.07899999999986
4.011537900472373e-09,0.0,0.0297671604115184,0.0297630461322013,-0.00035357166303615507,2.254849952587623e-12,2.07949999999986
1.2299883334065953e-13,4.885997856307611e-12,0.029765899001025,0.0297618042505153,-0.0003535989545942241,2.2544299326660022e-12,2.07999999999986
6.923081798809738e-09,9.129849654065936e-14,0.0297646407548892,0.0297605640867486,-0.0003535989545946541,2.2528198924398612e-12,2.08049999999986
7.686142000640217e-09,1.7976002630870624e-12,0.0297633893847605,0.0297593298376579,-0.000353552993507398,2.2522799597579635e-12,2.08099999999986
0.0,6.987960210480537e-11,0.0297621396433879,0.0297580924968764,-0.00035355802097399404,2.2512098522137203e-12,2.08149999999986
3.607629639815202e-08,0.0,0.0297608819422881,0.0297568479092664,-0.00035355802097382805,2.254609910226635e-12,2.08199999999986
6.014980180601981e-13,5.541300057698706e-12,0.029759656914879,0.0297556105277149,-0.00035385862049714203,2.254609910226635e-12,2.08249999999986
7.650127999830891e-09,3.921300784082149e-12,0.029758417684136,0.029754373893462,-0.0003538586204980441,2.2536200336431556e-12,2.08299999999986
2.8797238000449754e-08,1.4452987417978846e-12,0.0297571683040944,0.029753137428586,-0.0003538651334835431,2.252510027458965e-12,2.08349999999986
3.563627450076101e-08,2.0680020196284232e-12,0.0297559400117481,0.0297519050763239,-0.0003536005397181451,2.2595599436653346e-12,2.08399999999986
3.287883399566427e-09,4.1799896877137144e-14,0.0297547086777829,0.0297506923842319,-0.00035395169879356004,2.2617099165733734e-12,2.08449999999986
3.482389602377234e-09,5.660055757417126e-14,0.029753445559222,0.0297494653842363,-0.00035393012569890205,2.2610799951111593e-12,2.08499999999986
0.0,0.0,0.0297521889719517,0.0297482357227139,-0.00035390712902826505,2.2597000225860198e-12,2.08549999999986
0.0,1.431340011792681e-10,0.0297509319096865,0.0297470045400762,-0.000353907129028459,2.258399847340775e-12,2.08599999999986
5.469930064450068e-14,4.4297898682543746e-14,0.0297496789013938,0.0297457535443548,-0.000353907129028987,2.2561399363324464e-12,2.08649999999986
4.188320999048978e-09,0.0,0.0297484310777112,0.0297445222691446,-0.00035390712902925005,2.255799930531155e-12,2.08699999999986
0.0,2.5783992996242233e-12,0.0297471886895259,0.0297432931343611,-0.000353935699065254,2.254979840007887e-12,2.08749999999986
8.316727397039703e-09,2.8811016072882722e-12,0.029745942875628,0.0297420633083015,-0.0003539356990658511,2.258179971140195e-12,2.08799999999986
0.0,2.5819971161133992e-12,0.029744708798861,0.0297408359948716,-0.0003539923227443741,2.2602599045878913e-12,2.08849999999986
4.066989800488585e-13,0.0,0.0297434650505451,0.0297396075257154,-0.0003539923227447631,2.2762898337080895e-12,2.08899999999986
0.0,1.1276986289221469e-12,0.0297422426881622,0.029738381365596,-0.0003539923227441111,2.2749799006432925e-12,2.08949999999987
3.1057657001731798e-09,4.596140135149085e-11,0.0297410059152375,0.029737176932587,-0.0003539923227446381,2.277809885153914e-12,2.08999999999987
0.0,6.44259992577112e-12,0.029739772191115,0.029735949175407,-0.000353971970767326,2.2825699663719945e-12,2.09049999999987
3.474124810054491e-08,1.2305989560701391e-12,0.0297385342129319,0.0297347198005117,-0.0003539719707675341,2.2833499414148806e-12,2.09099999999987
2.7980409499778203e-08,0.0,0.029737326152154,0.0297334949043155,-0.00035427506046549907,2.283289876614525e-12,2.09149999999987
7.1871097996611955e-09,6.878976555046989e-13,0.0297361127890099,0.029732271871436,-0.00035407749489962004,2.283949938897134e-12,2.09199999999987
3.6780337005215546e-09,4.0300054959807596e-13,0.0297348722606402,0.0297310730776838,-0.0003540840024474541,2.284090017817819e-12,2.09249999999987
4.199371999441537e-09,2.4961005484769316e-12,0.0297336297453267,0.0297298742187012,-0.00035405924297428706,2.284789978740376e-12,2.09299999999987
8.110179194886769e-14,5.514026735209399e-13,0.0297324123304741,0.0297286565892466,-0.0003540879877619211,2.2920400386677864e-12,2.09349999999987
6.879011249516509e-13,1.447973685397841e-13,0.029731177768918,0.0297274575896173,-0.000354087987761185,2.2906800154626206e-12,2.09399999999987
8.204719698784446e-09,1.4360740027696828e-10,0.0297299645520613,0.0297262452278723,-0.00035408798776082506,2.2901099419603277e-12,2.09449999999987
4.43013681294957e-14,9.021440192102936e-11,0.0297287389570885,0.0297250071600459,-0.0003541438331734941,2.2883498481535147e-12,2.09499999999987
6.312049997264646e-09,4.482698934271667e-12,0.0297275060798617,0.0297237707104327,-0.00035414383317271703,2.287929828231894e-12,2.09549999999987
0.0,1.3542059834614761e-10,0.02972629999207,0.0297225477860701,-0.00035410246989682904,2.2913298862448084e-12,2.09599999999987
4.580016921273966e-14,0.0,0.0297250712229957,0.0297213104563285,-0.00035410246989725903,2.292179900748037e-12,2.09649999999987
4.0256829987594944e-09,1.5827422983338835e-09,0.0297238428237694,0.0297200909786495,-0.000354102469896843,2.291769855486403e-12,2.09699999999987
2.9281239200679154e-08,0.0,0.0297226644200187,0.029718833113758,-0.0003541297781092291,2.291769855486403e-12,2.09749999999987
5.569850136666332e-14,1.86840126703558e-12,0.0297214717113683,0.0297175984980855,-0.00035385691359809,2.2917199821864687e-12,2.09799999999987
4.4200754167889045e-14,2.0685016199895045e-12,0.029720241016073,0.0297163998632737,-0.00035385691359764604,2.2902298547206046e-12,2.09849999999987
3.55611899024999e-08,1.0217698215297943e-11,0.0297190117487357,0.0297151864817434,-0.0003538569135985891,2.2881499212729084e-12,2.09899999999987
0.0,4.3000325522513094e-14,0.0297178119086048,0.0297139673481832,-0.0003542079188440831,2.2857399566839076e-12,2.09949999999987
0.0,5.075301290347056e-12,0.0297165760936221,0.029712756417864,-0.0003542079188445001,2.285099843721272e-12,2.09999999999987
3.2631879302857936e-08,0.0,0.0297153440807936,0.0297115417630718,-0.00035420791884512406,2.2830398595935497e-12,2.10049999999987
8.716252879875652e-08,6.140227215567506e-14,0.0297141447337523,0.0297103307590859,-0.00035450120228292404,2.2821698957703473e-12,2.10099999999987
6.065009605649152e-13,5.370009992233804e-14,0.029713016030001,0.0297091225424404,-0.000356348955550691,2.28332001743492e-12,2.10149999999987
7.708297899283734e-09,0.0,0.0297117910520155,0.0297079147692755,-0.00035634895554955304,2.2840199783574766e-12,2.10199999999987
4.030238198726721e-09,4.4200754167889045e-14,0.0297105498219375,0.0297067055354449,-0.000356351313938287,2.2834698541751575e-12,2.10249999999987
2.7922416982739673e-09,3.8028140011969747e-10,0.0297093068039945,0.0297054984393836,-0.00035637861489732205,2.2837098965361458e-12,2.10299999999987
7.238807199494435e-09,2.8679975061507434e-12,0.0297080657320202,0.0297042767687222,-0.00035639766333319203,2.283699921876159e-12,2.10349999999987
1.313272228013751e-07,1.4217500093893776e-10,0.0297069206408811,0.0297030743700696,-0.0003564062386887431,2.281959994229754e-12,2.10399999999987
4.3000325522513094e-14,1.4005619927703883e-10,0.029705885311875,0.0297018692715403,-0.00035405198695640406,2.284789978740376e-12,2.10449999999987
7.49877700212398e-09,2.9810008628228246e-12,0.0297046772974773,0.0297006455065226,-0.00035405198695695906,2.285569953783262e-12,2.10499999999987
0.0,1.409758004777828e-10,0.0297034763058981,0.0296994337437983,-0.0003540604223709931,2.2862599400458317e-12,2.10549999999987
4.4739906224222636e-13,1.0209888490209096e-13,0.0297022478536405,0.029698253604117,-0.0003540604223710071,2.2873699462300223e-12,2.10599999999987
1.2320006126387284e-13,0.0,0.0297010641102562,0.0296971569678126,-0.000354060422368745,2.2940100340151925e-12,2.10649999999987
3.414955800778996e-09,1.6459993090744973e-12,0.0296998597594413,0.0296959920813998,-0.00035406042236818904,2.2941099974554957e-12,2.10699999999987
1.400598360207228e-08,2.5359020439097435e-12,0.0296986464833814,0.0296948008312959,-0.0003540379309068431,2.293109929371595e-12,2.10749999999987
3.982098997767913e-09,6.606000468867279e-13,0.0296974391401956,0.0296936010397889,-0.000354001959891441,2.2938699550945074e-12,2.10799999999987
3.1502625699036946e-08,0.0,0.0296962433604637,0.0296924271356197,-0.00035397495290199,2.2996999270163965e-12,2.10849999999987
0.0,2.934000264964709e-12,0.0296950531157963,0.0296912293016558,-0.0003542986659128871,2.3013099672425374e-12,2.10899999999987
3.980248700075073e-09,2.4158001987739652e-12,0.0296938259224539,0.0296900290985626,-0.0003542986659129711,2.3015298434431175e-12,2.10949999999987
3.026190880175972e-08,1.1251000131551336e-12,0.0296926066278326,0.0296888278392638,-0.0003543258902631341,2.301339891222498e-12,2.10999999999987
4.3298697960381105e-14,6.450048828376964e-14,0.0296914119264087,0.0296876300457732,-0.0003546406049515961,2.303459940150576e-12,2.11049999999987
4.3298697960381105e-14,5.955620024922226e-11,0.0296901868762897,0.0296864316113517,-0.0003546406049506391,2.3041299770931722e-12,2.11099999999987
3.779326369912628e-08,2.5080007515221325e-12,0.0296889659871248,0.0296852235076793,-0.00035464060494891803,2.3060000090002752e-12,2.11149999999987
7.054010153773049e-13,4.3999526244675735e-14,0.0296877800857254,0.0296840215616086,-0.0003549078400516451,2.3091199091718195e-12,2.11199999999987
2.4645849600740677e-08,1.0695992702647317e-12,0.0296865846526225,0.0296828251178539,-0.0003549078400451641,2.3102598393359708e-12,2.11249999999987
3.0879095981595217e-09,1.3126130044005535e-10,0.0296853969606919,0.0296816297207788,-0.00035467301395367503,2.3123499642840883e-12,2.11299999999987
6.717840301401212e-09,6.259021079202398e-13,0.0296841794332458,0.0296804136298606,-0.0003546527326498581,2.314089891930493e-12,2.11349999999987
4.1900532002370205e-09,5.024710161838364e-11,0.0296829652107448,0.0296792358038553,-0.0003546081731419001,2.3159399745176223e-12,2.11399999999987
0.0,0.0,0.0296817747937246,0.0296780363749918,-0.00035463677799181905,2.316489881859507e-12,2.11449999999987
3.2291146007112914e-09,1.4345459889431034e-10,0.0296805630793021,0.0296768406966142,-0.00035463677799072303,2.317419910483065e-12,2.11499999999987
2.4195931602050136e-08,6.765598498104097e-12,0.0296793543877493,0.0296756262489584,-0.0003546156384226821,2.3179099698650285e-12,2.11549999999987
0.0,0.0,0.0296781701170812,0.029674426655705,-0.0003543868855841641,2.3183798630865837e-12,2.11599999999987
0.0,2.5347987597790222e-12,0.0296769579383324,0.0296732336191664,-0.0003543868855828041,2.319829875072066e-12,2.11649999999987
2.867807990039606e-08,0.0,0.029675747533843,0.0296720417658299,-0.0003543868855820681,2.3202399203337e-12,2.11699999999987
3.4542502018453103e-09,1.1562001356324458e-12,0.0296745675791994,0.0296708504600519,-0.000354684626299274,2.3211898982772317e-12,2.11749999999987
5.730138585846589e-14,7.188000195057498e-13,0.0296733570073475,0.0296696590057204,-0.000354661773080568,2.321939949340157e-12,2.11799999999987
0.0,8.092700121142826e-12,0.0296721473660987,0.0296685833013054,-0.0003546617730796381,2.3281600172037065e-12,2.11849999999987
3.1851669982096986e-09,1.2964004869608914e-12,0.0296709391505659,0.0296674249389927,-0.00035466177307843106,2.329659902489123e-12,2.11899999999987
3.46432157023735e-08,1.1834977442504169e-12,0.0296697365542313,0.0296663179854294,-0.0003546409426833691,2.3353400376707745e-12,2.11949999999988
1.838699331679905e-12,2.9665020440106105e-12,0.0296685612124113,0.0296651582834672,-0.0003549436720107111,2.3362900156143063e-12,2.11999999999988
6.782512902009374e-09,0.0,0.0296674633984441,0.0296639752328282,-0.00035494367200631207,2.3362399254739374e-12,2.12049999999988
7.767918100420879e-09,3.039700435802928e-12,0.0296662975040592,0.0296627879174235,-0.0003548985533954091,2.3372898668577724e-12,2.12099999999988
8.694403499237557e-09,8.500145032286355e-14,0.0296651060211294,0.0296615978852104,-0.0003549032296275191,2.3370199005168235e-12,2.12149999999988
8.509859483751825e-14,0.0,0.0296639085658302,0.0296604119138457,-0.000354962751682387,2.3374999852388e-12,2.12199999999988
4.410014020628239e-14,1.3327984549338368e-12,0.029662705637906,0.0296592247910456,-0.00035496275168177705,2.338430013862358e-12,2.12249999999988
4.198260898646833e-09,0.0,0.0296615050586145,0.0296580393716065,-0.000354962751681138,2.3385798506025957e-12,2.12299999999988
7.502484300481171e-09,0.0,0.0296603079710283,0.0296568534736323,-0.0003549916107540341,2.3390998339645197e-12,2.12349999999988
3.988570199814356e-09,9.259953914764196e-14,0.02965911482622,0.0296556681620884,-0.00035500004571533306,2.3395298285461275e-12,2.12399999999988
0.0,1.1865994298254634e-12,0.0296579936775537,0.0296544866754506,-0.00035502726882845705,2.3397199976071814e-12,2.12449999999988
1.0604989109097573e-12,1.0654983839675225e-12,0.0296568241045683,0.0296533020327371,-0.0003550272688278191,2.34396985328289e-12,2.12499999999988
3.2374572016269365e-09,7.605999163828869e-13,0.0296556697630904,0.0296521522649668,-0.000355027268824738,2.3476498522967404e-12,2.12549999999988
4.191790598656597e-09,0.0,0.0296544860738344,0.0296510457647934,-0.00035500613338518706,2.348079846878348e-12,2.12599999999988
5.790160018115387e-14,2.0795612974688904e-09,0.0296532955286213,0.0296498910042214,-0.000355034755269078,2.3483699793797053e-12,2.12649999999988
8.704274779766652e-08,2.4979983359596503e-12,0.0296521033028313,0.0296486258473194,-0.0003550347552690221,2.3509798708493124e-12,2.12699999999988
0.0,4.518899143768351e-12,0.0296510186698989,0.0296474108212925,-0.0003538673084535111,2.3520599530535424e-12,2.12749999999988
7.0222642978290395e-09,5.250003973222839e-10,0.029649826133056,0.0296462187380004,-0.0003538673084528581,2.353599953819341e-12,2.12799999999988
3.522929701432753e-09,6.31064991929442e-11,0.0296486330534371,0.0296449873709396,-0.000353820335657552,2.354749858643479e-12,2.12849999999988
2.7476646600327337e-08,2.5693995542308556e-12,0.0296474382038096,0.0296437873337134,-0.0003537968933550091,2.3567499948112802e-12,2.12899999999988
1.034236540020661e-07,6.395879000031801e-10,0.0296462654753553,0.0296426024505076,-0.000353562823354141,2.358790029619029e-12,2.12949999999988
0.0,1.2195001952708395e-12,0.0296452685613353,0.0296413942567536,-0.00035213051481149506,2.3600398978834702e-12,2.12999999999988
8.347619090062763e-08,0.0,0.0296440942065412,0.0296402121054566,-0.0003521305148113011,2.3617598762099012e-12,2.13049999999988
0.0,0.0,0.029642996032716,0.0296390324704531,-0.00035400527555697503,2.3622698849118384e-12,2.13099999999988
8.555085330083645e-08,0.0,0.0296417763003942,0.0296378554599664,-0.00035400527555666907,2.362229986271891e-12,2.13149999999988
0.0,0.0,0.0296406615850565,0.0296366796009637,-0.00035261948213171203,2.3625099272728267e-12,2.13199999999988
0.0,2.9896987663313723e-12,0.0296394363207309,0.0296355042865392,-0.00035261948213142103,2.363489829196319e-12,2.13249999999988
3.1358764300548625e-08,1.10397802011164e-13,0.0296382103770518,0.0296343275821813,-0.000352619482130866,2.364309919719587e-12,2.13299999999988
4.180586900964789e-09,4.384560076120536e-11,0.0296370162824975,0.0296331550775068,-0.00035294269999124506,2.364169840798902e-12,2.13349999999988
2.335644680093174e-08,3.025399375466975e-12,0.0296358000218085,0.0296319763235826,-0.0003529713059636961,2.365419925903778e-12,2.13399999999988
0.0,1.4901968548031164e-12,0.0296346120810458,0.0296307991765368,-0.000352761808945519,2.3666398701882585e-12,2.13449999999988
9.189871086334733e-14,2.4754018279615764e-12,0.0296334006195295,0.0296296244842827,-0.0003527618089451581,2.366330005207362e-12,2.13499999999988
3.154698099971931e-09,3.0452029786687262e-12,0.0296321978820418,0.0296284498406561,-0.0003527618089448531,2.3673500226112365e-12,2.13549999999988
0.0,4.3298697960381105e-14,0.0296309995886972,0.0296272754543106,-0.0003527411841212951,2.3688100092567055e-12,2.13599999999988
7.743149899042123e-09,2.5968012462573853e-12,0.0296298016855241,0.0296261052110354,-0.00035274118412081,2.368569966895717e-12,2.13649999999988
0.0,4.400299569162769e-14,0.0296286127417142,0.0296249518640031,-0.0003527428664616321,2.3702398550817794e-12,2.13699999999988
0.0,1.3292390105279495e-10,0.029627419371074,0.0296237856021997,-0.0003527428664615351,2.3702799705621613e-12,2.13749999999988
3.1162452999999868e-09,1.388883001662844e-10,0.0296262289085379,0.0296225970830181,-0.00035274286646129905,2.3698400013205667e-12,2.13799999999988
1.1370071550942384e-13,5.0699028308898164e-14,0.0296250434218562,0.0296214066261089,-0.000352722458663403,2.369660023759934e-12,2.13849999999988
0.0,0.0,0.0296238593605255,0.0296202345656989,-0.00035272245866368004,2.3702398550817794e-12,2.13899999999988
5.3800713883944695e-14,2.0157001068277225e-12,0.0296226742348217,0.0296190645182824,-0.0003527224586642631,2.3705399622431234e-12,2.13949999999988
1.1360344200073147e-08,2.1451000697947364e-12,0.0296214923329968,0.029617895865222,-0.0003527224586641381,2.3705200129231496e-12,2.13999999999988
0.0,2.6122021212771074e-12,0.0296203182410894,0.0296167257976861,-0.0003527590203355231,2.371449824706273e-12,2.14049999999988
0.0,1.5340992365331374e-12,0.0296191343795557,0.0296155556825528,-0.000352759020334801,2.371499914846642e-12,2.14099999999988
1.6819878823071122e-13,3.652610158777492e-11,0.0296179523831234,0.0296144239397143,-0.000352759020334219,2.3714298753862995e-12,2.14149999999988
3.67433483985935e-08,2.529500914283389e-12,0.0296167772842424,0.0296132677206839,-0.0003527590203346631,2.369639857599526e-12,2.14199999999988
2.9318516898968472e-08,4.8478998593282085e-12,0.0296156288262675,0.0296121037149203,-0.00035306163690568704,2.3678199158327917e-12,2.14249999999988
3.060254310030541e-08,1.456118003950735e-10,0.0296145221259401,0.0296109593392293,-0.0003533785772565671,2.366549881407942e-12,2.14299999999988
4.2946658000697635e-09,5.246011958170982e-13,0.0296133819267748,0.0296097769804622,-0.00035311768755915307,2.364979956662183e-12,2.14349999999988
3.800368700290768e-09,5.970224314921779e-14,0.0296121982961652,0.0296086286454944,-0.0003531469836761291,2.365259897663119e-12,2.14399999999988
7.531195597709761e-09,2.5278980297915865e-12,0.0296110350061736,0.0296074680476154,-0.000353121356016441,2.364419857819877e-12,2.14449999999988
3.4633492011770795e-09,0.0,0.0296098582698331,0.0296063037523226,-0.00035312798351922305,2.362289834231812e-12,2.14499999999988
5.259993829387355e-13,0.0,0.0296086755364986,0.0296051390239788,-0.00035310515049466907,2.362089907351206e-12,2.14549999999988
3.5793129016248315e-09,4.454006607979011e-13,0.0296075120434077,0.0296039747438758,-0.00035310515049551507,2.3614998845289392e-12,2.14599999999988
3.977914098812763e-09,0.0,0.0296063371019506,0.029602829527048,-0.0003530810702144821,2.361519833848913e-12,2.14649999999988
3.5519850949405907e-13,1.769867898071542e-09,0.0296051629681684,0.0296016691243872,-0.00035310819443807207,2.3615798986492686e-12,2.14699999999988
0.0,7.700090565165851e-14,0.0296040015719239,0.0296004333648302,-0.0003531081944390431,2.3621098566711796e-12,2.14749999999988
3.12995897013002e-08,0.0,0.0296028285130088,0.0295992476599342,-0.0003531081944391681,2.3614298450685967e-12,2.14799999999988
0.0,5.62987156893513e-14,0.0296016822628263,0.0295980785671858,-0.0003534311620122841,2.3610698899473315e-12,2.14849999999988
0.0,7.494199705249116e-12,0.0296005009618678,0.0295969169221918,-0.000353431162012672,2.3603898783447486e-12,2.14899999999989
3.0346455973107034e-09,1.5913000084299966e-12,0.0295993222059173,0.0295957515292534,-0.00035343116201343606,2.3592299988606236e-12,2.14949999999989
3.1595213008384082e-09,0.0,0.0295981538037569,0.02959459214108,-0.0003534112298591481,2.3569399470318997e-12,2.14999999999989
7.2975333033353795e-09,5.035600408875851e-12,0.0295969826045128,0.0295934328102355,-0.00035339061149807405,2.3549599770245067e-12,2.15049999999989
9.013591400000576e-08,2.527398429430505e-12,0.0295958152628305,0.0295922709757478,-0.00035334181537741605,2.353429950918695e-12,2.15099999999989
3.410031399614377e-09,2.5896021438320815e-12,0.0295947486706504,0.0295911120111388,-0.0003552298321429961,2.3524799729751633e-12,2.15149999999989
0.0,5.589972928987663e-14,0.02959356359238,0.0295899721507953,-0.0003552072779673581,2.3530899451174037e-12,2.15199999999989
0.0,1.3146983501854947e-12,0.0295923702342623,0.029588818942008,-0.00035520727796851004,2.350670005868416e-12,2.15249999999989
5.959815974065918e-14,4.410014020628239e-14,0.0295911798916712,0.0295876625335205,-0.00035520727796948105,2.3501298563460837e-12,2.15299999999989
5.97993876638725e-14,5.0340009938310004e-12,0.0295899956291849,0.0295865065281019,-0.0003552072779719241,2.3488298979412736e-12,2.15349999999989
3.947321299685447e-09,1.3725130060260327e-10,0.0295888159231622,0.0295853489439176,-0.0003552072779744351,2.346919967394223e-12,2.15399999999989
3.3676154989614737e-09,4.734497516256653e-12,0.0295876423412437,0.0295841697752634,-0.0003551805615687641,2.343979827942877e-12,2.15449999999989
8.133343099708812e-09,1.0658002258523425e-12,0.029586469658199,0.0295830086561873,-0.0003551584099271461,2.3406699755507132e-12,2.15499999999989
6.529846108271897e-14,3.976860160626039e-11,0.0295853070886651,0.0295818535008974,-0.0003552139606864161,2.3395699440265094e-12,2.15549999999989
1.0588716400222742e-08,2.1095000746207404e-12,0.0295841357987295,0.029580691004184,-0.0003552139606881931,2.337349931658128e-12,2.15599999999989
1.0729065899606205e-08,0.0,0.0295829942278,0.0295795334928976,-0.0003551435605559141,2.3359699591329885e-12,2.15649999999989
2.3389951697705413e-08,2.9673000168095598e-12,0.0295818348126992,0.0295783785498253,-0.0003551288564677031,2.3347899134884553e-12,2.15699999999989
9.280076707085527e-14,4.5699555251133006e-14,0.0295806908476871,0.0295772225150825,-0.0003549112424092491,2.3306499959130367e-12,2.15749999999989
2.9431097302301534e-08,4.0670244949581047e-13,0.0295795225361589,0.0295760699077379,-0.0003549112424110531,2.329549964388833e-12,2.15799999999989
4.550179677487165e-14,0.0,0.0295783756059376,0.02957493587064,-0.00035521097123094203,2.329119969807225e-12,2.15849999999989
6.050021594816712e-14,2.5801999425922872e-12,0.0295772008516727,0.0295737857159732,-0.00035521097123327307,2.326629991097895e-12,2.15899999999989
8.688021801983581e-09,1.855974797460025e-09,0.0295760302861025,0.0295726328522762,-0.00035521097123442503,2.3247799085107657e-12,2.15949999999989
3.0563570008190766e-09,0.0,0.0295748672891953,0.0295714025312511,-0.0003552704287998101,2.3229699414040184e-12,2.15999999999989
4.178232499568724e-09,1.4739649778494623e-10,0.0295737010335833,0.0295702237125801,-0.00035525041326669006,2.319569883391104e-12,2.16049999999989
1.1760141298278182e-08,2.3794390069387106e-10,0.0295725372414883,0.0295690405093186,-0.00035527912631968107,2.314369832931429e-12,2.16099999999989
0.0,5.086899651507437e-12,0.0295713800632607,0.0295678487415942,-0.000355253540464316,2.3101598758956676e-12,2.16149999999989
3.022928397183877e-09,2.56100696205408e-13,0.0295702139132121,0.0295666902829133,-0.000355253540467244,2.305919994879946e-12,2.16199999999989
0.0,0.0,0.0295690525738398,0.029565553711994,-0.0003552336921886131,2.3002298850383074e-12,2.16249999999989
2.670776290056298e-08,1.361358005491642e-10,0.0295678902365973,0.0295644075476886,-0.000355233692190569,2.2978799852496623e-12,2.16299999999989
9.433063379721274e-08,6.11004302708551e-14,0.0295667858956728,0.0295632589806286,-0.00035497377616125903,2.297270013107422e-12,2.16349999999989
0.0,2.6252992835207323e-12,0.0295657368669735,0.0295621122988753,-0.00035689030763589203,2.2949099218183555e-12,2.16399999999989
8.171161199055366e-09,1.9514250007568457e-09,0.0295645554558858,0.0295610008333602,-0.0003568903076381541,2.2889298963157945e-12,2.16449999999989
7.204856298376194e-09,1.6916489008200752e-09,0.0295633753504825,0.0295597876180221,-0.000356893446449975,2.2890799498964665e-12,2.16499999999989
4.218526710245141e-08,2.5012006354963034e-12,0.0295622351977091,0.0295585458331408,-0.0003569019837263191,2.291909934407088e-12,2.16549999999989
8.65208213997326e-08,0.0,0.0295611059988982,0.0295575023390087,-0.0003572051268232911,2.2937298761738223e-12,2.16599999999989
3.8764744990371636e-09,3.6694987326502115e-12,0.0295600383251668,0.0295563983629599,-0.0003560275550363771,2.2915799032657835e-12,2.16649999999989
6.05139391998688e-08,4.909961326404755e-14,0.0295588673571845,0.0295552640347464,-0.0003560014004542801,2.287399870209983e-12,2.16699999999989
5.422642099239816e-09,6.199901703141109e-14,0.0295578751796551,0.0295541225461433,-0.0003566169292012661,2.2854298748625768e-12,2.16749999999989
3.971364001542632e-09,7.710151961326517e-14,0.029556734785393,0.0295529793872161,-0.00035658007844308504,2.283179938514235e-12,2.16799999999989
4.8998999302440893e-14,0.0,0.029555563577022,0.0295518357696848,-0.00035660709279596405,2.280619920344562e-12,2.16849999999989
1.796759421003602e-07,7.029793414048413e-14,0.0295543849761012,0.0295506901891984,-0.00035660709280041904,2.2779399894146124e-12,2.16899999999989
0.0,6.865310056558549e-11,0.0295534210950466,0.0295495466225026,-0.00036026459227115205,2.275360021924966e-12,2.16949999999989
2.3776524599866677e-08,1.878802502464083e-09,0.0295522150351845,0.0295483918737955,-0.0003602645922706941,2.267499989855315e-12,2.16999999999989
5.278971704214541e-13,4.491899907588248e-12,0.0295510254514586,0.0295471673742919,-0.000360056771370719,2.26359989780045e-12,2.17049999999989
0.0,3.5959630065307557e-10,0.0295498370133608,0.0295459956577564,-0.000360056771370871,2.257659987778271e-12,2.17099999999989
3.138718302625465e-09,1.3883240043699452e-10,0.0295486392373296,0.0295448282418259,-0.0003600567713743961,2.2551799837289277e-12,2.17149999999989
0.0,4.960268307208082e-14,0.029547454187254,0.0295436566975744,-0.0003600362467120101,2.2527099543395712e-12,2.17199999999989
1.4669862260022204e-07,6.461289836501294e-11,0.0295462700216969,0.0295425093193488,-0.0003600362467160351,2.2495200147076844e-12,2.17249999999989
0.0,1.2777001678898614e-12,0.0295452777957224,0.0295413561480549,-0.0003575096677663381,2.246849841597287e-12,2.17299999999989
3.1140271021523613e-09,5.27008992001754e-14,0.0295441126950559,0.0295402137867311,-0.00035750966777094606,2.241439889597019e-12,2.17349999999989
2.888777409990051e-08,9.356994346010339e-13,0.0295429421145881,0.0295390741253971,-0.00035748931129155504,2.237729966603208e-12,2.17399999999989
3.3127435031254926e-09,3.538579845807632e-11,0.0295417957718645,0.0295380134554157,-0.0003572809243934151,2.237159893100915e-12,2.17449999999989
0.0,6.269984531570572e-14,0.0295406247413436,0.0295368972738115,-0.00035725915601026305,2.2332899418664454e-12,2.17499999999989
9.194971760037585e-08,6.644025607460691e-13,0.0295394504881064,0.0295357658838704,-0.0003572591560139541,2.232830023304877e-12,2.17549999999989
2.536002269987181e-08,0.0,0.029538395726817,0.0295346513869743,-0.0003592936498434991,2.2300900275745716e-12,2.17599999999989
2.945034529786006e-08,0.0,0.0295372630235949,0.0295335147853967,-0.0003590687687024711,2.228569976128747e-12,2.17649999999989
1.2569806306927944e-13,6.340067360000035e-14,0.0295361013691179,0.029532374702423,-0.0003593852412185531,2.2260498565990217e-12,2.17699999999989
6.280045927731237e-14,2.617701194695954e-12,0.0295349096019267,0.0295312364163482,-0.0003593852412233961,2.2239499738313517e-12,2.17749999999989
8.820999486403025e-13,6.35984320762617e-14,0.0295337232046586,0.0295300949476766,-0.00035938524122778204,2.2221499813845913e-12,2.17799999999989
0.0,2.526801684554769e-12,0.029532620291431,0.0295289574110104,-0.00035938524123334703,2.221399930321666e-12,2.17849999999989
0.0,0.0,0.0295314754468888,0.0295278213725205,-0.0003593852412340961,2.220189960697172e-12,2.1789999999999
1.1190007254135992e-13,0.0,0.0295303146723943,0.0295266828654301,-0.00035938524123570604,2.218460007710754e-12,2.1794999999999
3.61241930119105e-09,0.0,0.0295291554995583,0.0295255445527336,-0.000359385241237829,2.217499838266801e-12,2.1799999999999
0.0,7.871590185226651e-11,0.0295279970034422,0.0295244066627619,-0.00035936089264461803,2.2163798574226234e-12,2.1804999999999
6.319944567678704e-14,1.4244489962567108e-10,0.0295268371710492,0.0295232577631669,-0.00035936089264765705,2.2124298920678243e-12,2.1809999999999
0.0,2.671401294618292e-12,0.0295256818508059,0.0295221000276461,-0.00035936089264957207,2.2069399259472267e-12,2.1814999999999
2.941069569828425e-08,1.5592006852305218e-12,0.0295245268984048,0.0295209581391816,-0.000359360892652265,2.2026898534310835e-12,2.1819999999999
0.0,0.0,0.0295234022409855,0.0295198207933702,-0.0003591451410720381,2.1984599470753485e-12,2.1824999999999
6.400088792268832e-14,5.977700973103239e-12,0.0295222441937478,0.0295186851918696,-0.000359145141073676,2.1948898861617883e-12,2.1829999999999
4.3499925883594415e-14,3.3060013060470794e-13,0.0295210906618984,0.0295175499445601,-0.0003591451410788251,2.190470027585434e-12,2.1834999999999
3.4501811997655896e-09,2.2030016699758903e-12,0.0295199390042956,0.0295164302814525,-0.000359145141081309,2.1921698397514566e-12,2.1839999999999
3.4622215025481573e-09,0.0,0.0295187926756136,0.0295152966943796,-0.00035912236663156606,2.186729963771228e-12,2.1844999999999
3.5590866989676506e-09,0.0,0.0295176449791422,0.0295141622176738,-0.00035909942003073804,2.1811998821702483e-12,2.1849999999999
3.6410871991077176e-09,1.9995984035237058e-12,0.029516497920458,0.0295130277598924,-0.00035907569854635004,2.176879987034197e-12,2.1854999999999
3.11350670002819e-08,5.109898615351938e-12,0.0295153688738278,0.029511947151735,-0.00035905128746277905,2.1745600112255126e-12,2.1859999999999
7.26434179823543e-09,4.1357479940717923e-10,0.0295142486402301,0.0295108325091712,-0.0003593735019191591,2.1712299926729406e-12,2.1864999999999
5.887026977013932e-13,4.659814201168899e-14,0.0295130985306327,0.0295097075827914,-0.0003593832479150031,2.1707698572709377e-12,2.1869999999999
8.305994780855031e-13,0.0,0.0295119989717419,0.0295085723277158,-0.0003593832479177921,2.1679999375606718e-12,2.1874999999999
7.907195819986668e-08,3.7679928621692227e-13,0.0295108952871567,0.0295074372127898,-0.00035938324792119205,2.1645998795477572e-12,2.1879999999999
4.421499100876192e-09,5.58844012732429e-11,0.0295098620503895,0.0295063211545394,-0.0003581210289319471,2.162109900838427e-12,2.1884999999999
3.076650399724823e-09,1.2750217548429532e-13,0.0295087199953664,0.0295051842510877,-0.00035815140866448205,2.1608498410735644e-12,2.1889999999999
2.7415488698667723e-08,1.188799059193002e-12,0.0295075834543447,0.029504054258171,-0.0003581312622103251,2.156009962575589e-12,2.1894999999999
0.0,1.2625976653080073e-12,0.0295064574127556,0.0295029231248495,-0.0003579540563001981,2.1532699668452837e-12,2.1899999999999
7.328291497937789e-09,0.0,0.0295052987800875,0.0295017908511574,-0.00035795405630409806,2.149929973632725e-12,2.1904999999999
5.699954397364593e-14,0.0,0.0295041509193536,0.0295006596502843,-0.00035796205328079,2.1469898341813787e-12,2.1909999999999
3.321736899430938e-09,2.585900243934347e-12,0.0295029987002762,0.0294995289592593,-0.00035796205328301003,2.1434499140882135e-12,2.1914999999999
4.105537299015083e-09,4.26313012669155e-11,0.0295018514560131,0.0294983986240272,-0.00035794026753047505,2.1398798531746532e-12,2.1919999999999
0.0,2.5775007128636673e-12,0.029500705996714,0.0294972818650364,-0.00035796826127250804,2.1258099447418743e-12,2.1924999999999
0.0,0.0,0.0294995590116128,0.0294961537946233,-0.0003579682612747841,2.1207399985428976e-12,2.1929999999999
2.3110012202509633e-08,8.102799681219963e-12,0.0294984142251797,0.0294950243672918,-0.0003579682612767271,2.116190035705845e-12,2.1934999999999
9.929904121186439e-14,2.5882004872634923e-12,0.0294972965512518,0.0294938908684245,-0.00035776029644519103,2.10990990304194e-12,2.1939999999999
0.0,2.617902422619167e-12,0.0294961548452106,0.0294927617136508,-0.00035776029644906207,2.102869961495557e-12,2.1944999999999
0.0,0.0,0.0294950107850976,0.0294916313676292,-0.00035776029645211605,2.097779849136172e-12,2.1949999999999
0.0,2.024200251860009e-12,0.029493868039766,0.029490503043241,-0.000357760296456903,2.093679830200701e-12,2.1954999999999
0.0,1.055397991223117e-10,0.0294927268122859,0.0294893960582201,-0.0003577602964603031,2.089459898504953e-12,2.1959999999999
4.159313598400827e-09,1.0449974219284286e-13,0.0294915869023812,0.0294882542303522,-0.00035776029646461907,2.0840499465046847e-12,2.1964999999999
4.1935245033430935e-09,2.645599017636613e-12,0.0294904989482232,0.0294871261345037,-0.00035778866441498304,2.078710033964759e-12,2.1969999999999
3.474534129854767e-08,0.0,0.0294893697446546,0.0294859966119974,-0.0003578173128780161,2.0721399856399314e-12,2.1974999999999
1.1605720801055597e-08,2.6196024516256244e-12,0.0294882831931409,0.0294848694094132,-0.00035755944688934207,2.067109938080902e-12,2.1979999999999
0.0,2.5806995429533686e-12,0.0294871486371722,0.0294837408766402,-0.00035763720096822606,2.0602798980751125e-12,2.1984999999999
9.465186998763864e-09,1.3768020057369768e-10,0.0294860018355475,0.0294826126053133,-0.0003576372009731671,2.052909925387425e-12,2.1989999999999
0.0,2.6473996606046768e-12,0.0294848653068556,0.029481468759532,-0.000357701046282081,2.0452600116988018e-12,2.1994999999999
4.308119902485252e-09,6.818489869941935e-11,0.0294837222680166,0.0294803380016515,-0.00035770104628634204,2.039379949636544e-12,2.1999999999999
2.8273685798857473e-08,6.750155989720952e-14,0.0294825870001271,0.0294792057069249,-0.0003577303545022651,2.032879940772059e-12,2.2004999999999
8.249997907050499e-14,1.88410051449317e-12,0.0294814727917828,0.0294780800302924,-0.00035755169746406004,2.0278000199130952e-12,2.2009999999999
4.3118296988442495e-09,9.78401387685679e-13,0.0294803321208121,0.0294769760016593,-0.00035755169746876504,2.0234699332766226e-12,2.2014999999999
6.740094593560286e-14,5.049016760239056e-13,0.0294791949862168,0.0294758901019083,-0.00035758102134786807,2.0180599812763544e-12,2.2019999999999
4.314605599881061e-09,3.3802023680085114e-12,0.0294780575874006,0.0294747925577255,-0.0003575810213521561,2.01454998516315e-12,2.2024999999999
4.149175399092986e-09,2.5837006145668084e-12,0.0294769236676099,0.0294737438541614,-0.00035761036000148507,2.0070199842348035e-12,2.2029999999999
3.0881823001593922e-09,4.339931192198776e-14,0.0294757900913478,0.0294726659887208,-0.0003576386698826751,2.000549899350279e-12,2.2034999999999
3.390013900150812e-08,1.45302197357422e-10,0.0294746568982301,0.0294715529078512,-0.00035761848255141005,1.996699897435783e-12,2.2039999999999
5.4203169730371314e-14,7.485498332293616e-12,0.0294735506505231,0.0294704087008177,-0.0003579638309605291,1.99045988025226e-12,2.2044999999999
3.1850646980968733e-09,1.899501389512892e-12,0.029472409494753,0.0294692949807723,-0.00035796383096447105,1.983269885125205e-12,2.2049999999999
7.476946999041001e-09,7.865999518408273e-13,0.0294712722679356,0.0294681752792724,-0.000357943059413797,1.9770099186217083e-12,2.2054999999999
3.2656276988118904e-09,2.6475002745662835e-12,0.02947013999972,0.0294670753244811,-0.0003579517187914151,1.9752199008349347e-12,2.2059999999999
3.4676126969834797e-09,2.445300906206427e-12,0.0294690430456749,0.0294659528112752,-0.00035793030570004504,1.970109839155576e-12,2.2064999999999
4.310732697881958e-09,4.077300996829791e-12,0.0294679609691235,0.0294648306857627,-0.0003579072388498791,1.9670599784443743e-12,2.2069999999999
5.634000210807955e-13,9.97701921079397e-13,0.029466835772531,0.0294637239080927,-0.00035793656697008904,1.965099957756955e-12,2.2074999999999
8.992008526664819e-13,4.582450044421371e-11,0.0294657225674947,0.0294626861369967,-0.0003579365669722401,1.959219895694697e-12,2.2079999999999
3.6630622007871594e-09,2.6239982409137497e-12,0.02946467073327,0.0294615890627402,-0.0003579365669786101,1.958429945991824e-12,2.2084999999999
7.06444442978571e-08,0.0,0.0294635690468747,0.0294604712116427,-0.000357911990856556,1.9577499343892413e-12,2.20899999999991
4.534012054691061e-13,1.844299019060358e-12,0.0294625075079443,0.0294593499622407,-0.00035808762411266106,1.95552992202086e-12,2.20949999999991
4.290310398613606e-09,2.1397987548521513e-12,0.0294613813130873,0.0294582266526457,-0.00035808762411517305,1.9550799781192785e-12,2.20999999999991
3.055933298079516e-09,1.405551022792828e-10,0.0294602455050668,0.0294571221557481,-0.00035811688830714606,1.9546499835376707e-12,2.21049999999991
4.307367001271656e-09,2.9569992288092095e-12,0.0294591089181078,0.0294559839321666,-0.000358096859817127,1.9540998593553516e-12,2.21099999999991
4.4930031917189694e-13,2.10520142984727e-12,0.0294579736685469,0.0294548591763534,-0.0003581261802946031,1.9523798810289206e-12,2.21149999999991
1.0771002145748554e-12,0.0,0.0294568567652322,0.0294537382642789,-0.00035812618029661505,1.9505098491218176e-12,2.21199999999991
7.361801699495851e-09,1.509598002158441e-12,0.0294558108092729,0.0294526174940546,-0.00035812618030255506,1.9479099323121973e-12,2.21249999999991
4.311405302215299e-09,4.3999526244675735e-14,0.0294547185078911,0.0294514963064828,-0.00035813713849978,1.9458698975044486e-12,2.21299999999991
7.559924908306925e-14,4.462000213756312e-12,0.0294535977289831,0.0294503774787977,-0.0003581664790777881,1.9440098402573325e-12,2.21349999999991
3.386028100266225e-09,1.087300388613599e-12,0.0294524696704576,0.0294492567424466,-0.000358166479079162,1.9427198565125092e-12,2.21399999999991
4.136189897530063e-09,2.626000111805027e-12,0.0294513426912745,0.0294481806005523,-0.0003581441491407781,1.942660008552588e-12,2.21449999999991
3.548360900246239e-09,6.817900410904798e-12,0.0294502171564596,0.0294470676813494,-0.00035817237818107806,1.940789976645485e-12,2.21499999999991
7.960823597552569e-09,1.1029996360711891e-12,0.0294491124934379,0.0294459461246309,-0.00035814871550115103,1.9373998932925574e-12,2.21549999999991
1.037834140155125e-08,2.6501995042949034e-12,0.0294479926309048,0.0294448285486205,-0.0003581534067869141,1.934239877640631e-12,2.21599999999991
3.3910915200885405e-08,0.0,0.0294468752059673,0.0294437072832773,-0.00035814117266245006,1.928929889080666e-12,2.21649999999991
3.2550925010976783e-09,3.048002822358953e-12,0.029445774498525,0.0294425880260563,-0.0003584350026152081,1.9270498825135762e-12,2.21699999999991
0.0,0.0,0.0294446422769196,0.0294414675012696,-0.0003584136803557081,1.922309967455904e-12,2.21749999999991
4.311186099087427e-09,1.6730020147015523e-13,0.0294435074138061,0.0294403490865605,-0.00035841368035784507,1.919929926846864e-12,2.21799999999991
4.994997471197138e-13,4.237439912846419e-11,0.0294423786109334,0.0294392356637669,-0.00035844302579661903,1.918049920279774e-12,2.21849999999991
4.1487761004432855e-09,2.625101525044471e-12,0.0294412696167368,0.0294381336679598,-0.0003584430257980761,1.915659905010747e-12,2.21899999999991
7.370146160035063e-14,2.5391008739994447e-12,0.0294401502973669,0.0294370159729713,-0.000358471296006597,1.912739931719809e-12,2.21949999999991
2.7168498499541283e-08,6.139880270872311e-14,0.0294390244899474,0.0294358979190927,-0.000358471296008374,1.9078699124014387e-12,2.21999999999991
4.310093948411975e-14,5.719001661130818e-13,0.0294379505402139,0.0294347821223859,-0.00035822616765012307,1.9050999926911727e-12,2.22049999999991
4.307279498350081e-09,7.129713486264677e-14,0.029436825976397,0.0294336881690984,-0.000358226167652802,1.9030799072033977e-12,2.22099999999991
6.140227215567506e-14,7.214360012164356e-11,0.0294357016815726,0.0294325766236968,-0.00035825549819859905,1.899589860410167e-12,2.22149999999991
4.191804101744134e-09,1.0669937156038145e-13,0.0294345747461419,0.0294314493266155,-0.0003582554982019991,1.8922699778628482e-12,2.22199999999991
2.419160380004448e-08,1.397450974383041e-10,0.0294334866899679,0.0294303904334008,-0.0003582841380742511,1.886699997621921e-12,2.22249999999991
7.716015326675318e-13,3.700900697012344e-12,0.0294323872237206,0.029429260937882,-0.00035807537050529703,1.8792098953335223e-12,2.22299999999991
7.635844099379563e-09,1.105702335246761e-12,0.029431283984216,0.0294281412292848,-0.00035807537050790606,1.8720298748664543e-12,2.22349999999991
4.309616899456081e-09,1.2955019002003354e-12,0.0294301856973141,0.0294270255360311,-0.0003580804994848571,1.868099858831629e-12,2.22399999999991
3.1746954995415244e-09,9.740125372914576e-14,0.029429064780698,0.0294259283042192,-0.00035810984571177807,1.8636598340948662e-12,2.22449999999991
3.2058702983950305e-09,0.0,0.0294279449508315,0.0294248193501791,-0.0003580891147923111,1.860909863704574e-12,2.22499999999991
3.4485932998151725e-09,0.0,0.0294268440054154,0.0294237046002482,-0.00035806812093390906,1.8586998259961796e-12,2.22549999999991
5.3398258037518076e-14,2.5715020390837395e-12,0.029425727582597,0.0294225894537848,-0.0003580452955515331,1.856639841868457e-12,2.22599999999991
0.0,2.5388996460762314e-12,0.0294246054875183,0.0294214746946731,-0.0003580452955541421,1.8528698540742905e-12,2.22649999999991
3.4044970200625135e-08,2.5545988935338215e-12,0.0294234827808556,0.02942036021744,-0.0003580452955566541,1.8495600016821268e-12,2.22699999999991
4.1408214010441036e-09,4.331986158678802e-13,0.029422390506944,0.0294192461735822,-0.00035839035237112305,1.8463099972498842e-12,2.22749999999991
5.4501542168239325e-14,6.676301872454715e-12,0.0294212634118423,0.0294181513614102,-0.00035841856914233406,1.846999983512454e-12,2.22799999999991
7.480127628411992e-14,0.0,0.0294201367096094,0.0294170401663105,-0.00035841856914334703,1.843310009838617e-12,2.22849999999991
3.0419179015972464e-09,2.670801080295604e-12,0.0294190130747443,0.0294159266314819,-0.0003584185691443881,1.8410800228102486e-12,2.22899999999991
6.343411101950025e-09,6.006199010366586e-12,0.0294179115403449,0.0294148112289644,-0.0003583986429610591,1.8374800379167278e-12,2.22949999999991
0.0,2.6213996251467364e-12,0.0294168017075789,0.0294136942429302,-0.0003583571594114221,1.8362598767918126e-12,2.22999999999991
7.242305800209126e-09,1.4130090153496866e-10,0.0294156796596065,0.0294125792974947,-0.000358357159412796,1.8328099454789637e-12,2.23049999999991
7.169394102696236e-09,7.470066232251327e-14,0.0294145655139858,0.0294114679313811,-0.0003583673011560751,1.8306998712108724e-12,2.23099999999991
4.289971156090644e-14,1.15469786510225e-12,0.0294134527252433,0.0294103576747514,-0.000358375599345502,1.829620005847077e-12,2.23149999999991
0.0,2.9056999861776234e-12,0.0294123326023407,0.0294093310492199,-0.00035837559934740306,1.824560034308087e-12,2.23199999999991
4.3992163002715134e-09,5.519397439091023e-12,0.0294112121668797,0.0294082518967587,-0.000358375599348985,1.8228699799616166e-12,2.23249999999991
9.90119890242891e-09,3.022099931415667e-12,0.0294100960411774,0.0294071463914507,-0.00035840581124459603,1.820829945153868e-12,2.23299999999991
0.0,1.0434629896249881e-10,0.029408986934013,0.0294060341475238,-0.00035834045410696304,1.8182599523242082e-12,2.23349999999991
8.383267399714178e-09,3.9304597770906113e-11,0.0294078668880059,0.0294049108242248,-0.00035834045410765704,1.8153898523332046e-12,2.23399999999991
3.597423199955263e-08,2.6120980378685488e-12,0.0294067749016156,0.0294038034098962,-0.0003583975407548301,1.8102999568142542e-12,2.23449999999991
4.879985304739876e-13,0.0,0.0294056896763926,0.0294026909931468,-0.0003581880083469751,1.8052300106152774e-12,2.23499999999991
5.4069971198306144e-08,8.18439399585813e-10,0.0294045840243204,0.0294015799950959,-0.0003581880083466701,1.8040798889507048e-12,2.23549999999991
1.1196980842509419e-12,0.0,0.0294035283123092,0.0294004259294426,-0.0003583008652785811,1.801939890702653e-12,2.23599999999991
2.85671255990938e-08,2.263998016838187e-12,0.0294024844025901,0.0293992994267001,-0.00035830086528152306,1.8010799015394374e-12,2.23649999999991
8.67838395000875e-08,0.0,0.0294014098505243,0.0293981987338974,-0.0003581195949600611,1.8161099794161695e-12,2.23699999999991
3.117020530574166e-13,1.4014300137032976e-10,0.0294003926548338,0.0293970908168431,-0.0003567359438615451,1.8156700101745749e-12,2.23749999999991
4.269848363769313e-14,2.1795031057703085e-12,0.0293992745578545,0.0293959613161581,-0.0003567359438629331,1.8215099567564508e-12,2.23799999999991
4.3149210975090835e-09,5.370854976038952e-10,0.0293981409857188,0.0293948666277605,-0.00035673594386253105,1.8347099013660273e-12,2.23849999999991
1.1617757200710344e-08,2.5653021373805984e-12,0.0293970093426341,0.0293937286491221,-0.00035676532045852006,1.849139981760506e-12,2.23899999999992
8.953810819861685e-08,5.429299371195739e-12,0.0293958862380225,0.0293926063921108,-0.00035679926960032306,1.8608398242442314e-12,2.23949999999992
5.649994361256461e-14,6.061501994780727e-12,0.0293948625303398,0.0293914930835833,-0.00035563623416396306,1.866789925766832e-12,2.23999999999992
2.504793740129574e-08,0.0,0.0293937347536463,0.0293904018212411,-0.0003556362341639491,1.8746898564764303e-12,2.24049999999992
7.04153430008958e-09,0.0,0.0293926271154782,0.0293892965381441,-0.00035539503192480904,1.874800011417155e-12,2.24099999999992
9.625523097328559e-09,4.269848363769313e-14,0.0293914983069188,0.0293881887800456,-0.0003554039794110331,1.874219963254875e-12,2.24149999999992
4.1427317999664925e-09,1.3809490009841774e-10,0.0293903726157238,0.0293870825343088,-0.000355340933880237,1.8741399491345456e-12,2.24199999999992
0.0,7.709530236432727e-11,0.0293892432989909,0.0293859587604737,-0.0003553691039337631,1.867989920731339e-12,2.24249999999992
3.855016950105039e-08,2.6296985422558095e-12,0.029388113940705,0.0293848363946182,-0.00035536910393370704,1.861849866988119e-12,2.24299999999992
2.4903853399621534e-08,5.595430022098391e-11,0.0293870379606932,0.0293837240386162,-0.00035573948846203307,1.856050035886625e-12,2.24349999999992
7.832253800382771e-09,0.0,0.0293859289223562,0.0293826098156152,-0.000355527518103656,1.8481399136766052e-12,2.24399999999992
1.8480249497354606e-08,4.506298112438856e-12,0.0293848006162528,0.0293815012394663,-0.00035558040444403206,1.847489826053983e-12,2.24449999999992
0.0,4.918600249315119e-12,0.0293837081247442,0.0293803913679311,-0.00035542344805084404,1.8390699119824605e-12,2.24499999999992
3.0333786003866603e-09,0.0,0.0293825804472038,0.0293792835172446,-0.0003554234480518991,1.8340600305838395e-12,2.24549999999992
0.0,0.0,0.0293814557156754,0.029378177140753,-0.00035540357908827203,1.832389925557343e-12,2.24599999999992
3.5931170018488334e-09,4.3060000010086696e-13,0.0293803307667256,0.0293770710086333,-0.00035540357908906306,1.831389857473442e-12,2.24649999999992
2.980425059875835e-08,1.2352029121753816e-12,0.0293792169103653,0.0293759843351692,-0.0003553795854899551,1.8304299048699235e-12,2.24699999999992
4.317673000381328e-09,0.0,0.0293781221888475,0.0293749898480589,-0.000355694678215131,1.8331300019602814e-12,2.24749999999992
5.710015793525258e-14,2.655098363391062e-12,0.0293769977008776,0.0293739249185884,-0.0003557240703276521,1.831849992875445e-12,2.24799999999992
0.0,1.0109968417992832e-13,0.0293758738869825,0.0293728280061949,-0.000355724070328152,1.8221498528786517e-12,2.24849999999992
0.0,0.0,0.0293747514545058,0.0293717276949583,-0.00035572407033008103,1.8212599397354756e-12,2.24899999999992
0.0,1.0719897192146277e-13,0.0293736314330785,0.029370621764917,-0.00035572407033105204,1.819619975529374e-12,2.24949999999992
8.585578099157276e-09,1.150197992405566e-12,0.0293725134019397,0.0293695189505815,-0.0003557240703319401,1.8187400370461848e-12,2.24999999999992
0.0,4.0789940869423447e-13,0.0293714030204596,0.0293684121248358,-0.000355782870637107,1.8046499624529977e-12,2.25049999999992
0.0,2.9617003294291067e-12,0.029370285689115,0.0293673254596853,-0.0003557828706378701,1.8035299816088202e-12,2.25099999999992
3.2147506011381832e-09,4.6102011097559625e-14,0.0293691699976598,0.0293662229724589,-0.00035578287063898107,1.7971698348245857e-12,2.25149999999992
0.0,6.649993056218051e-13,0.0293681865269591,0.0293651191155113,-0.000355761916411364,1.7955600114388792e-12,2.25199999999992
0.0,6.657001339060997e-13,0.0293671166593934,0.029364037251114,-0.00035576191641286206,1.7953800338782466e-12,2.25249999999992
4.31046719845396e-09,0.0,0.0293660148155322,0.0293629594798456,-0.0003557619164140701,1.795309994417904e-12,2.25299999999992
6.78696682188118e-13,4.297449895940275e-11,0.0293649089159313,0.0293618576947189,-0.00035579128147460604,1.79677995572336e-12,2.25349999999992
1.0319869958586025e-13,0.0,0.0293638201082497,0.0293607455606218,-0.000355791281476299,1.7991500216724132e-12,2.25399999999992
4.650099749703429e-14,1.4148079929832136e-10,0.0293627138666837,0.0293596390107707,-0.000355791281476299,1.799169970992387e-12,2.25449999999992
2.7093680101536455e-08,4.8929298113176145e-11,0.0293616037357258,0.0293585126174978,-0.0003557912814762291,1.8006000336578953e-12,2.25499999999992
4.127389801461545e-09,5.299927163804341e-14,0.0293605232010902,0.0293574247286911,-0.0003555482314110031,1.806089999778493e-12,2.25549999999992
8.806982920717132e-13,6.010122954869246e-14,0.0293594321706768,0.0293564131537613,-0.0003555765085021161,1.795990006020487e-12,2.25599999999992
2.437597890203591e-08,8.95901408615174e-13,0.0293583458134262,0.0293553419198291,-0.0003555765085041701,1.7943099263340034e-12,2.25649999999992
6.65350270018239e-09,2.1907996250458694e-12,0.0293573486637784,0.0293542864727757,-0.0003553460447185731,1.7921898774059253e-12,2.25699999999992
0.0,7.690029169005186e-14,0.0293562690938419,0.0293531925692136,-0.0003553022231264541,1.7924899845672693e-12,2.25749999999992
4.822982291319278e-13,1.6129007851528598e-12,0.0293551599981627,0.0293520920193119,-0.0003553022231260101,1.7921198379455827e-12,2.25799999999992
8.009588197549489e-09,0.0,0.029354067163962,0.0293509875123474,-0.00035530222312460803,1.7915898799236718e-12,2.25849999999992
0.0,1.3940109830357095e-10,0.0293529652678046,0.0293498838932857,-0.0003553067484905791,1.791579905263685e-12,2.25899999999992
3.0473130997743514e-09,2.6569996203207324e-12,0.029351851955185,0.0293487601740001,-0.00035530674849135603,1.7907199161004694e-12,2.25949999999992
7.293841201155837e-09,4.547497794993305e-12,0.0293507701614409,0.0293476524733724,-0.00035528681031866006,1.7902998961788485e-12,2.25999999999992
3.081652579992045e-08,1.406994000474615e-10,0.029349668822542,0.0293465471869471,-0.000355296295342704,1.7911199867021166e-12,2.26049999999992
2.9766513004458872e-09,0.0,0.0293485844099957,0.0293454255600923,-0.00035561084694703704,1.7891098758743285e-12,2.26099999999992
4.728023528244307e-13,4.2500725161431774e-14,0.0293474706738192,0.0293443212228859,-0.00035559133617026506,1.7895600366163444e-12,2.26149999999992
0.0,5.3398258037518076e-14,0.0293463752846663,0.0293432218365944,-0.00035559133617075003,1.7904698990794943e-12,2.26199999999992
0.0,0.0,0.0293452646607191,0.0293421231010766,-0.00035559133617014006,1.790269972198888e-12,2.26249999999992
0.0,3.6554401866562e-11,0.0293441530692375,0.0293410224880235,-0.0003555913361703481,1.7909098683210889e-12,2.26299999999992
0.0,5.92034997415336e-11,0.029343042782975,0.0293399158760028,-0.0003555913361702091,1.7913398629026966e-12,2.26349999999992
3.421431690048271e-08,2.6159976962425446e-13,0.0293419338587655,0.029338804091071,-0.00035559133617083405,1.7913498375626835e-12,2.26399999999992
2.635950719850899e-08,1.1212003547811378e-12,0.0293408533589617,0.0293377153471732,-0.0003559353558524231,1.7865498577046557e-12,2.26449999999992
2.4591865901285592e-08,2.398900522670999e-12,0.0293397660518069,0.029336631176395,-0.00035570445751772106,1.7820098695275899e-12,2.26499999999992
3.528838080080199e-08,2.6318010271086933e-12,0.0293386741505684,0.0293355330303912,-0.0003554697648789531,1.7816698637262984e-12,2.26549999999992
3.345117897957106e-09,1.0639995828842785e-12,0.029337596258,0.0293344317829131,-0.00035582076811103004,1.7798100233196168e-12,2.26599999999992
3.562965100040172e-09,0.0,0.0293364909687647,0.0293333331660545,-0.0003557987734668411,1.7791798850169682e-12,2.26649999999992
5.3599485960731386e-14,2.55679852290136e-12,0.0293353740180553,0.0293322335180417,-0.0003557748728944581,1.778679850975018e-12,2.26699999999992
3.321097202801937e-09,5.112021916886533e-13,0.029334257049203,0.0293311502727368,-0.00035577487289339006,1.774039899357649e-12,2.26749999999992
1.0180051246422295e-13,5.089990928741628e-13,0.0293331465711494,0.0293300743914637,-0.00035575312531848204,1.7737699330167e-12,2.26799999999992
3.4739919274606734e-13,3.076335991503143e-10,0.0293320353364073,0.0293289996024578,-0.00035575312531846805,1.7758299171444225e-12,2.26849999999992
5.890080090331651e-14,0.0,0.029330940214574,0.0293278881722418,-0.0003557531253235481,1.7760899088253845e-12,2.26899999999993
4.238680201967826e-09,4.838330083800635e-11,0.0293298351440822,0.0293267813019813,-0.0003557531253236591,1.776210038426096e-12,2.26949999999993
8.266469490175732e-08,0.0,0.0293287325545178,0.0293256717782524,-0.000355781991552358,1.7765600188873742e-12,2.26999999999993
4.312220299590441e-09,0.0,0.0293277303951229,0.0293245697771313,-0.000354660660890589,1.7765999175273217e-12,2.27049999999993
2.3274624297298097e-08,1.9166022935390714e-12,0.0293266270150473,0.0293234701689778,-0.0003546900464424281,1.7763900159867285e-12,2.27099999999993
4.110824899233867e-09,2.9699992465381797e-12,0.0293255366570929,0.0293223720711642,-0.00035448404038013605,1.7769099993486526e-12,2.27149999999993
0.0,2.6125004937149754e-12,0.0293244211610625,0.0293212744953657,-0.000354512210152637,1.7773898672301947e-12,2.27199999999993
3.0100685000089555e-09,1.0575984532579241e-12,0.0293233032384965,0.0293201761334016,-0.00035451221015258107,1.7779198252521056e-12,2.27249999999993
5.146022497015679e-13,1.4197011621863709e-12,0.0293221905343855,0.029319079106804,-0.00035449247852382005,1.7782700225538184e-12,2.27299999999993
4.5369957790697413e-13,9.720002580593246e-14,0.029321099585785,0.0293179802400845,-0.0003544924785233341,1.7784998734143853e-12,2.27349999999993
3.2226065010965144e-09,1.3805129955857254e-10,0.0293200116058172,0.0293168857275427,-0.00035449247852201605,1.7788799946960587e-12,2.27399999999993
3.1089119993665815e-09,7.674100938048767e-12,0.0293189090059753,0.0293157827129635,-0.00035447145965735306,1.775599849443421e-12,2.27449999999993
0.0,4.4200754167889045e-14,0.0293178034858232,0.0293146795915391,-0.0003544511599936531,1.7754799366831442e-12,2.27499999999993
2.5139959558551084e-13,1.4341540108264716e-10,0.0293166954392862,0.0293135836841087,-0.0003544511599936251,1.7757399283641062e-12,2.27549999999993
3.490752499557548e-09,1.2405007576710148e-12,0.0293156030701326,0.0293124660784464,-0.00035445115999688703,1.8008099351984885e-12,2.27599999999993
5.068828740073528e-08,1.086700174290911e-12,0.0293145050042826,0.0293113660081612,-0.00035442787375213503,1.7966799922830567e-12,2.27649999999993
8.463757597554356e-09,3.047100766151445e-12,0.0293134498213377,0.0293103025828586,-0.000353942787827636,1.7950699520569158e-12,2.27699999999993
3.1297499002158613e-09,0.0,0.0293123413708751,0.029309208498115,-0.0003540005230627431,1.7921699280859515e-12,2.27749999999993
4.870062686457288e-14,0.0,0.0293112664538015,0.0293081117117169,-0.0003539801107149171,1.7922698915262547e-12,2.27799999999993
3.0022561096909595e-08,1.9673984663626243e-12,0.0293101604320217,0.0293070146732426,-0.00035398011071747105,1.7925999226675593e-12,2.27849999999993
5.469930064450068e-14,6.261060073176061e-11,0.0293090766586715,0.02930591659917,-0.000354294585600605,1.788509878392075e-12,2.27899999999993
4.37662340049827e-09,3.37735013566931e-11,0.0293079619839733,0.0293048090957283,-0.00035429458559889805,1.7821698977682487e-12,2.27949999999993
2.6724781401754605e-08,0.0,0.0293068517856016,0.029303707471427,-0.00035432459710979904,1.7764398892866629e-12,2.27999999999993
4.098669900004515e-09,5.61999752290987e-12,0.0293057671049455,0.0293026099538302,-0.0003540984000239321,1.7735799807960806e-12,2.28049999999993
2.276989780058969e-08,6.712998212865529e-13,0.029304656679144,0.0293015115174763,-0.0003541263389182411,1.7650100131438862e-12,2.28099999999993
0.0,0.0,0.0293035708961804,0.029300434244462,-0.00035391806298765605,1.7591698497215758e-12,2.28149999999993
4.187047000780986e-09,3.5935976416823223e-12,0.0293024587290468,0.0292993417428956,-0.00035391806298959807,1.7563700060313492e-12,2.28199999999993
3.2582954008486542e-09,7.099876242477876e-14,0.029301352567405,0.0292982441792481,-0.00035394668122921003,1.7501798621477604e-12,2.28249999999993
2.991643998501159e-09,8.598989575947513e-13,0.0293002464441395,0.029297149907331,-0.00035392537567529203,1.7467800209752804e-12,2.28299999999993
3.0592263028372813e-09,3.3425300721701134e-11,0.0292991410010072,0.0292960594161687,-0.0003539057700581201,1.7401299585301233e-12,2.28349999999993
4.31512369933329e-09,0.0,0.029298037070792,0.0292949606915642,-0.0003538857571953781,1.7358998353339539e-12,2.28399999999993
3.2227931018313782e-09,2.3103012558589597e-12,0.0292969424895927,0.0292938636607293,-0.0003539151565645121,1.7358399873740327e-12,2.28449999999993
2.593982439957898e-08,1.3306994395279048e-12,0.0292958422419551,0.0292927662109146,-0.00035389410864779703,1.731099855475926e-12,2.28499999999993
0.0,1.3009003596575752e-12,0.0292947653256424,0.0292916697649331,-0.00035372078331163005,1.7295399053901539e-12,2.28549999999993
7.99442929910743e-09,6.259923135409906e-14,0.0292936576607245,0.0292905737433116,-0.0003537207833096041,1.7265698419588471e-12,2.28599999999993
3.4564476003584588e-09,1.4008339974114214e-10,0.0292925761186949,0.029289480273638,-0.0003537249930813431,1.726319824937872e-12,2.28649999999993
3.3475990000864098e-09,2.0930999988788557e-12,0.0292914755135555,0.0292883666514417,-0.0003537022421190761,1.7218800170415438e-12,2.28699999999993
6.280045927731237e-14,4.2500725161431774e-14,0.0292903730997769,0.0292872884381565,-0.00035368026118478104,1.7149599882554378e-12,2.28749999999993
1.1660117316125707e-13,8.930009509633408e-14,0.0292892697881676,0.0292861983003298,-0.0003536802611849891,1.7149899122353984e-12,2.28799999999993
4.769795669545829e-14,4.43013681294957e-14,0.0292881690014289,0.0292851057977624,-0.0003536802611851281,1.7145698923137775e-12,2.28849999999993
0.0,0.0,0.0292870682905561,0.0292840125698595,-0.00035368026118489206,1.7143099006328155e-12,2.28899999999993
8.97025509427607e-14,0.0,0.0292859666894322,0.0292829175851197,-0.000353680261185198,1.7140399342918666e-12,2.28949999999993
0.0,0.0,0.0292848677535092,0.0292818226243853,-0.00035368026118573904,1.7133599226892837e-12,2.28999999999993
0.0,2.0163003211504105e-12,0.0292837675411754,0.0292807278496922,-0.0003536802611885981,1.7131699704686643e-12,2.29049999999993
3.010795199959171e-08,0.0,0.0292826677854435,0.0292796320665196,-0.00035368026119130403,1.709749963135776e-12,2.29099999999993
4.31295280045596e-09,0.0,0.029281592755679,0.0292785374582268,-0.0003539943842416531,1.7091998389534568e-12,2.29149999999993
2.9953183995623522e-09,2.9997011818938546e-12,0.0292804904302473,0.029277443125094,-0.00035402377251849304,1.7084500047309659e-12,2.29199999999993
4.361291501553399e-09,0.0,0.0292793881105139,0.0292763471124879,-0.000354004137125292,1.7052000002987233e-12,2.29249999999993
4.799008412881278e-13,0.0,0.0292782863305423,0.0292752529203321,-0.00035403404719479704,1.7035799854125955e-12,2.29299999999993
4.43013681294957e-14,1.4069679796224754e-10,0.0292772021902072,0.029274158964895,-0.00035403404719519906,1.702299976327759e-12,2.29349999999993
0.0,1.4250980256980128e-10,0.0292761047974245,0.0292730440759771,-0.00035403404719563003,1.69964996937777e-12,2.29399999999993
3.1831152991212974e-09,2.5707005968378382e-12,0.0292750038248006,0.0292719279619312,-0.00035403404719604604,1.6965998918261338e-12,2.29449999999993
3.1623361984589593e-09,5.0699028308898164e-14,0.029273906191722,0.0292708307464116,-0.0003540133043127041,1.689509860139382e-12,2.29499999999993
3.5508516994797734e-09,1.5690990173844455e-12,0.0292728088393186,0.029269738624049,-0.00035399267783480404,1.6876298535722922e-12,2.29549999999993
6.269984531570572e-14,0.0,0.0292717117590583,0.0292686638345605,-0.0003539690831519711,1.6938900369162235e-12,2.29599999999993
4.093585099368413e-09,1.6909980360413357e-12,0.0292706133962986,0.0292675738508758,-0.00035396908315338705,1.6930898957129292e-12,2.29649999999993
2.952272301626202e-09,2.24365900858281e-10,0.0292695185578113,0.0292664800060824,-0.00035399710547268505,1.6967200214268452e-12,2.29699999999993
0.0,4.670014375207643e-13,0.0292684214259666,0.0292653562890235,-0.0003539777498553951,1.7003898289402741e-12,2.29749999999993
3.018644098573553e-09,4.644500062322976e-12,0.0292673221076228,0.0292642770726114,-0.0003539777498560621,1.702949847109947e-12,2.29799999999993
2.5693016599687146e-08,0.0,0.0292662262483013,0.0292631835500102,-0.0003539580114113501,1.7008998376422113e-12,2.29849999999993
6.465364230101578e-08,4.168099893009369e-12,0.0292651514257661,0.029262090634147,-0.00035370710431187704,1.6961098324441704e-12,2.29899999999994
4.314915400677188e-09,0.0,0.0292641024762352,0.0292609950570666,-0.00035432243254697904,1.6983298448125517e-12,2.29949999999994
3.723566000674028e-09,2.75919911918443e-12,0.0292629858773912,0.0292599020341623,-0.00035435183653536207,1.6964600297458832e-12,2.29999999999994
3.4145778010641337e-09,9.870229633612837e-14,0.0292618723540269,0.0292588077107309,-0.00035432666479131105,1.7010399165628964e-12,2.30049999999994
0.0,5.569850136666332e-14,0.0292607826795744,0.0292577177417699,-0.00035430412468142203,1.6968199848671484e-12,2.30099999999994
3.0243621398917675e-08,2.922197206434163e-12,0.0292596772828098,0.029256627049782,-0.0003543041246830451,1.694709910599057e-12,2.30149999999994
9.879944085078307e-14,0.0,0.0292585962495813,0.0292555342739216,-0.0003546183513205471,1.6989699577751871e-12,2.30199999999994
5.490052856771399e-14,1.4752019050767728e-12,0.0292574872288349,0.0292544414081995,-0.000354618351324933,1.6962598860248423e-12,2.30249999999994
5.367026267855124e-13,3.122998387672382e-12,0.0292563805891523,0.0292533479226486,-0.00035461835132575106,1.7008198235218819e-12,2.30299999999994
3.094552000065809e-09,3.483002081194897e-12,0.0292552963807331,0.0292523282474142,-0.00035461835132422504,1.7043098703151127e-12,2.30349999999994
8.591686601749915e-09,1.6900994492807797e-12,0.0292541989948483,0.029251261517619,-0.0003545981667282021,1.7082700271703333e-12,2.30399999999994
9.419318797165843e-09,1.8148989255895032e-12,0.0292531029499451,0.0292501753013448,-0.0003546568658493771,1.711169834300863e-12,2.30449999999994
3.0309263987504664e-09,9.479916851518055e-14,0.0292520080386931,0.0292490833589779,-0.000354595216875327,1.7147498698744101e-12,2.30499999999994
3.4493959008563557e-09,1.5023017552184825e-12,0.0292509075132713,0.0292479930999587,-0.0003545754007336821,1.7120799136044473e-12,2.30549999999994
4.0918604025941274e-09,1.9873184001206745e-09,0.0292498105786519,0.0292468997648372,-0.00035455252707088504,1.7165398876611837e-12,2.30599999999994
9.510101040000052e-14,4.890185478778619e-14,0.0292487125943087,0.0292457130345061,-0.00035458050637903306,1.7234499417873028e-12,2.30649999999994
3.5261380031126333e-09,1.9530002615120168e-12,0.0292476141231454,0.0292445933432303,-0.00035458050638254403,1.7203599655957191e-12,2.30699999999994
0.0,0.0,0.0292465181217766,0.0292434942517379,-0.0003545572026674201,1.7247798241720735e-12,2.30749999999994
4.312691301300298e-09,3.858101338405362e-12,0.029245419206699,0.0292424004929149,-0.00035455720267109803,1.7201899626950734e-12,2.30799999999994
2.968888700854988e-09,5.511008316361199e-13,0.0292443261831317,0.0292413062432456,-0.00035458659335687204,1.7249099284327718e-12,2.30849999999994
0.0,5.970224314921779e-14,0.0292433040883903,0.029240236683327,-0.00035456715074585,1.7226599920844299e-12,2.30899999999994
3.1379997003644355e-09,5.020199533856129e-12,0.0292422340105256,0.0292391508514067,-0.00035456715074929203,1.7188598634698682e-12,2.30949999999994
5.531998470420518e-13,2.531901771574141e-12,0.0292411473438619,0.0292380572336999,-0.0003545466745496261,1.7212199547589346e-12,2.30999999999994
3.03138419990856e-08,1.4363996103661236e-12,0.0292400735875721,0.0292369672178297,-0.00035454667455217905,1.733539960885322e-12,2.31049999999994
2.983052197619296e-09,5.719032990236794e-10,0.0292390065087097,0.0292358768020672,-0.00035486061851375706,1.7443399155658845e-12,2.31099999999994
8.93999254000799e-08,3.1603509739741575e-10,0.0292379062401894,0.0292347575285918,-0.00035484108364356305,1.7582298464380308e-12,2.31149999999994
9.291006419775982e-08,7.485340125512607e-11,0.0292369174534111,0.0292336407919699,-0.0003568152241805911,1.772989957973814e-12,2.31199999999994
0.0,4.194977698546154e-13,0.0292359115737187,0.0292325446611166,-0.0003556351557592501,1.7907298907604563e-12,2.31249999999994
7.754903099885246e-08,1.3913220228700673e-10,0.029234782867246,0.029231470789571,-0.0003556351557618731,1.7876399145688726e-12,2.31299999999994
2.937669549979427e-08,0.0,0.0292337568847995,0.0292303630722422,-0.00035443329346670105,1.7848999188385672e-12,2.31349999999994
4.088344503216934e-09,1.988197800839586e-12,0.0292326586210518,0.0292292698995918,-0.00035421965699942006,1.7845299890573152e-12,2.31399999999994
0.0,4.459974056736371e-14,0.0292315427279905,0.0292281783692969,-0.0003542475915784451,1.7744898432592304e-12,2.31449999999994
7.975278999705626e-09,4.105329964865234e-11,0.0292304129894385,0.0292270898301572,-0.0003542475915802771,1.7730500227741697e-12,2.31499999999994
0.0,0.0,0.0292292950344305,0.0292259931199038,-0.0003542531011219191,1.805899830717439e-12,2.31549999999994
3.7332212009244525e-09,2.9849005211968205e-12,0.02922817314495,0.0292249020156637,-0.00035425310112282107,1.8040499649707442e-12,2.31599999999994
2.730401969797125e-08,5.740997954806204e-13,0.0292270607965949,0.0292238103784011,-0.00035422798063517304,1.8372300208957526e-12,2.31649999999994
4.315499298190861e-09,0.0,0.029225976448475,0.0292227429922304,-0.000354047600390599,1.869959916078745e-12,2.31699999999994
3.4678553501032994e-08,5.649994361256461e-14,0.0292248871551587,0.0292216567621135,-0.00035407700779948204,1.8684199153129466e-12,2.31749999999994
3.2776944006163156e-09,0.0,0.029223827127837,0.0292205691986049,-0.00035442006300172703,1.865890037963669e-12,2.31799999999994
0.0,0.0,0.0292227172976772,0.0292194794111222,-0.00035439858340627806,1.863819862335525e-12,2.31849999999994
0.0,1.3813900023862402e-10,0.0292216029840331,0.0292183895351326,-0.00035439858340786,1.8613799737665637e-12,2.31899999999994
0.0,1.1746992267802625e-12,0.0292204922764544,0.0292172839678412,-0.0003543985834099971,1.896909929480217e-12,2.31949999999994
0.0,2.550300248760351e-12,0.0292193849356475,0.0292161906869003,-0.000354398583411607,1.9314098931300094e-12,2.31999999999994
4.083580300295875e-09,9.219708330121534e-14,0.0292182802474698,0.0292151003878283,-0.0003543985834137581,1.9356599656461526e-12,2.32049999999994
3.1662212990335448e-09,2.9849005211968205e-12,0.02921718250053,0.029214014837424,-0.00035442647543819806,1.9344298298612506e-12,2.32099999999994
4.559894128952635e-14,5.421900081681308e-11,0.0292160835141518,0.0292129242063285,-0.0003544058220607731,1.939609931000952e-12,2.32149999999994
5.649994361256461e-14,5.367997713001671e-13,0.0292149837454455,0.0292118256136283,-0.000354405822063104,1.945179911241879e-12,2.32199999999994
2.3219403601226762e-08,0.0,0.0292138858939908,0.029210756551886,-0.000354405822064201,1.9466999626877035e-12,2.32249999999994
0.0,1.3966519954444756e-10,0.029212810697421,0.0292096707189478,-0.00035420139483121206,1.946089990545463e-12,2.32299999999994
3.054640760127847e-08,1.684697520376588e-12,0.0292117092072328,0.0292085621409987,-0.0003542013948339181,1.950530015282226e-12,2.32349999999994
0.0,2.0188989369174237e-12,0.0292106329007275,0.0292074702442164,-0.00035451562481885303,1.9442999727586896e-12,2.32399999999994
0.0,2.977097735001877e-12,0.0292095250850603,0.029206381690833,-0.0003545156248194641,1.9384498346763923e-12,2.32449999999994
7.360560497909896e-09,0.0,0.0292084200287623,0.0292052912165068,-0.0003545156248197551,1.9327599416751884e-12,2.32499999999994
6.9992723006340185e-09,0.0,0.0292073263932253,0.029204202591978,-0.0003545255400057331,1.9320998793925792e-12,2.32549999999994
4.980044154834218e-14,1.387061993041172e-10,0.0292062313711541,0.0292031141787773,-0.0003545342390214491,1.930689982887479e-12,2.32599999999994
4.313384902726591e-09,1.1294992718902108e-12,0.0292051315320955,0.029202007280333,-0.00035453423902278105,1.930659842067084e-12,2.32649999999994
2.7881790602007905e-08,2.522187007858445e-10,0.0292040367539026,0.0292009170878131,-0.00035456363404127,1.930699957547466e-12,2.32699999999994
3.074641819963975e-08,2.633125974205175e-10,0.0292029607783723,0.0291997925542291,-0.0003542885094916971,1.924819895485208e-12,2.32749999999994
3.2301999998429753e-09,4.459974056736371e-14,0.0292019016203502,0.0291986641709151,-0.0003546035105586081,1.931379969150049e-12,2.32799999999994
4.3499925883594415e-14,2.1413010253823472e-12,0.0292007970195587,0.0291975723385836,-0.0003545823651040541,1.9299900219649224e-12,2.32849999999994
4.07998269891241e-09,0.0,0.0291996907941093,0.029196518617277,-0.0003545823651041241,1.931899952511973e-12,2.32899999999995
3.1545690989953634e-09,2.627797285326139e-12,0.0291985909931122,0.0291954521864755,-0.0003546102045722991,1.9312398902293637e-12,2.32949999999995
3.139857700229509e-09,0.0,0.0291974914171382,0.0291943732424167,-0.0003545896293195331,1.931839887711617e-12,2.32999999999995
3.082841739873721e-08,2.4459947955968175e-13,0.0291964285592201,0.0291932907479703,-0.00035456915090852504,1.9323800372339495e-12,2.33049999999995
5.720077189685924e-14,1.422366009695697e-10,0.0291953741644456,0.029192211806198,-0.0003548842201762421,1.930909859088059e-12,2.33099999999995
4.070741299599945e-09,5.067099517752638e-12,0.0291942795150213,0.0291911233553264,-0.00035488422017743604,1.9334100292978107e-12,2.33149999999995
5.842701129854522e-08,2.586198616372215e-12,0.029193185540605,0.029190032789623,-0.00035491201230418803,1.9379198766544814e-12,2.33199999999995
1.0093330400640088e-08,0.0,0.0291921369177742,0.0291889451290815,-0.000355498987616502,1.93984997336194e-12,2.33249999999995
3.0936667200220924e-08,0.0,0.0291910312529881,0.0291878576801498,-0.00035543222223837303,1.936930000071002e-12,2.33299999999995
4.4499126605757056e-14,4.542550016695124e-11,0.0291899437332413,0.0291867701728152,-0.0003557470083945561,1.934499869321593e-12,2.33349999999995
4.333606699186143e-09,3.4382982572189746e-12,0.0291888293438798,0.0291856755454833,-0.000355747008395889,1.9372398650518985e-12,2.33399999999995
0.0,1.7388972206600073e-12,0.029187721598263,0.0291845879704594,-0.0003557766734961401,1.9519199624673522e-12,2.33449999999995
2.6294492999623387e-08,6.479990155572324e-13,0.0291866140211212,0.0291834991800959,-0.00035577667349589006,1.961390034763144e-12,2.33499999999995
9.753666301709485e-09,6.940520033693609e-11,0.0291855396456783,0.0291824706873182,-0.00035555064782414204,1.9603700173592697e-12,2.33549999999995
3.423806950106356e-08,0.0,0.0291844455370456,0.029181395024505,-0.0003554868665973421,1.9605098794395204e-12,2.33599999999995
6.501015004101163e-13,0.0,0.0291833882387398,0.0291803122861221,-0.00035578310124387703,1.959539952176015e-12,2.33649999999995
3.195834870003966e-08,2.0824002244790307e-12,0.0291823391029536,0.0291792265777913,-0.0003557831012437661,1.958549858752101e-12,2.33699999999995
4.939798570191556e-14,0.0,0.0291812825428376,0.0291781405529844,-0.0003556387895466041,1.9571898355469353e-12,2.33749999999995
3.163796100102978e-09,2.5925997459985695e-12,0.0291801809283065,0.0291770533975933,-0.00035563878954671503,1.95552992202086e-12,2.33799999999995
3.0183839004604973e-09,0.0,0.0291790794642111,0.0291759643574609,-0.0003556181115590601,1.9543899918567087e-12,2.33849999999995
0.0,3.007899485041321e-12,0.0291779809287918,0.0291748771943405,-0.0003555983564327471,1.9529499545312135e-12,2.33899999999995
0.0,1.6910084443821916e-13,0.0291768794620826,0.0291737902715315,-0.0003555983564343991,1.953389923772808e-12,2.33949999999995
0.0,1.043991282312362e-13,0.0291757800903207,0.0291727074375464,-0.00035559835643545303,1.953279985672518e-12,2.33999999999995
6.870198854258547e-14,4.240011119982512e-14,0.0291746826081199,0.0291716243406405,-0.0003555983564372991,1.9538600338347978e-12,2.34049999999995
4.2715698998774254e-09,1.808702493333314e-12,0.0291735884111891,0.0291705393094712,-0.0003555983564384371,1.954169898815694e-12,2.34099999999995
5.799874469580857e-14,0.0,0.0291724988401271,0.0291694513773549,-0.00035562749590910703,1.954739972317987e-12,2.34149999999995
0.0,2.9558994141254402e-12,0.0291714056569876,0.0291683643788298,-0.00035562749590870404,1.9557500150618745e-12,2.34199999999995
3.021637998840143e-09,2.123898279471348e-12,0.0291703115969894,0.0291672777903117,-0.00035562749590810805,1.9564898746243786e-12,2.34249999999995
4.3212506975476295e-09,0.0,0.0291692207928943,0.0291662112412961,-0.0003556077191361511,1.9578900133099264e-12,2.34299999999995
7.530087664520124e-14,1.471010813158813e-13,0.0291681307028293,0.0291651279975291,-0.00035563730996438403,1.9582198276107965e-12,2.34349999999995
5.819997261902188e-14,1.7186981005057334e-12,0.0291670391468278,0.0291640454304219,-0.0003556373099642731,1.9578900133099264e-12,2.34399999999995
4.137342000248845e-09,4.964439970223111e-11,0.0291659484389091,0.0291629596836555,-0.0003556373099631901,1.9574199032479367e-12,2.34449999999995
1.1429746038515987e-13,2.053596875883912e-12,0.029164859358748,0.0291618655686406,-0.00035566557388618403,1.9596800310967e-12,2.34499999999995
2.741750439877455e-08,5.900141486492316e-14,0.0291637703621944,0.0291607778415754,-0.00035566557388547605,1.9492098907170075e-12,2.34549999999995
1.0449974219284286e-13,2.508201979445346e-12,0.029162707654928,0.0291596929754022,-0.00035541430201386105,1.9490899779567306e-12,2.34599999999995
2.911145401129911e-09,5.890080090331651e-14,0.0291616151687989,0.029158607114026,-0.00035541430201291703,1.9486899073550834e-12,2.34649999999995
1.149982886694545e-13,6.136308995652318e-10,0.0291605253722928,0.0291575226886385,-0.00035539520968623907,1.949009963836401e-12,2.34699999999995
8.407255898401633e-09,1.1829773272076238e-13,0.0291594325112383,0.02915641655135,-0.0003553952096848241,1.9345699087819357e-12,2.34749999999995
5.898996568998172e-13,2.343198551857384e-12,0.0291583445095602,0.0291553232705329,-0.00035545250332747304,1.9353099851848743e-12,2.34799999999995
1.1988662379849857e-07,0.0,0.0291572728393782,0.0291542307228855,-0.00035545250332636304,1.9218600235543226e-12,2.34849999999995
3.749343200493138e-09,0.0,0.0291563454366068,0.0291531420924679,-0.00035274522588412305,1.921690020653677e-12,2.34899999999995
0.0,2.0350041096683924e-13,0.0291552673970551,0.0291520549046778,-0.0003527199841672251,1.9219699616546126e-12,2.34949999999995
5.890080090331651e-14,0.0,0.0291541728471139,0.0291510798073488,-0.00035271998416739204,1.926429935711349e-12,2.34999999999995
0.0,2.632991012718744e-10,0.0291530766984686,0.0291500354638487,-0.00035271998416667007,1.925499907087791e-12,2.35049999999995
7.803113297871755e-09,0.0,0.0291519784334429,0.0291489466110211,-0.00035271998416655905,1.9254799577678172e-12,2.35099999999995
7.992323710140359e-08,1.31429936378602e-12,0.0291510011806897,0.0291478578547556,-0.00035272645741656506,1.9252999802071846e-12,2.35149999999995
1.18401816129321e-13,3.176098273272032e-12,0.0291500495761305,0.0291467720271778,-0.00035161305554203405,1.9224999196765236e-12,2.35199999999995
7.049916206369744e-14,3.882110258257576e-11,0.0291489695583751,0.0291457395685685,-0.0003516130555423671,1.937459958092913e-12,2.35249999999995
6.634709000946648e-09,0.0,0.0291478707833098,0.0291446769214139,-0.00035161305554247803,1.937829887874165e-12,2.35299999999995
3.6119485007091168e-09,7.046223014783859e-10,0.0291467722261716,0.0291436055783667,-0.0003515692547867061,1.9333798884774156e-12,2.35349999999995
2.3650459000934543e-08,2.6356000715210826e-12,0.0291457048664571,0.0291424949394958,-0.0003515450883232361,1.9329199699158472e-12,2.35399999999995
0.0,5.005999087481783e-12,0.0291446531501655,0.0291413988636072,-0.00035132417085218404,1.9324398851938707e-12,2.35449999999995
9.86080915012233e-08,3.1050995108472534e-12,0.0291435628937937,0.0291403100999841,-0.00035132417085167,1.9336700209787727e-12,2.35499999999995
0.0,3.557132019493814e-10,0.0291425768239157,0.0291392244349906,-0.00035009531371721803,1.9371399016115953e-12,2.35549999999995
4.179228598605311e-09,4.853999147069743e-13,0.0291414735795774,0.0291381117533022,-0.0003500953137208541,1.9156898289907076e-12,2.35599999999995
4.609992942938845e-13,3.0543970130914033e-12,0.0291403694049974,0.0291370445384361,-0.00035012388705602405,1.919349878684584e-12,2.35649999999995
3.580989671458923e-13,2.920601260836264e-12,0.0291392833209364,0.0291359628845719,-0.00035012388705133303,1.8957999232960265e-12,2.35699999999995
0.0,1.4551029825504713e-10,0.0291381983578665,0.0291348979102209,-0.0003501238870535951,1.8850199179354377e-12,2.35749999999995
0.0,0.0,0.0291370992484383,0.0291337971444108,-0.0003501238870544141,1.8805599438787013e-12,2.35799999999995
1.4137461899071946e-08,0.0,0.0291359993937818,0.0291327109110191,-0.000350123887052041,1.8811998400009022e-12,2.35849999999995
1.0790644298236396e-08,4.482799548233274e-12,0.0291349118775975,0.0291316272951387,-0.00035008823500438,1.8820999446444997e-12,2.35899999999996
0.0,2.788602682102237e-12,0.0291338199865977,0.0291305415509022,-0.0003501610296679131,1.876619953183889e-12,2.35949999999996
4.329773199696074e-09,2.1126989047104416e-12,0.0291327195648238,0.0291294567453976,-0.0003501610296685651,1.8720699903468363e-12,2.35999999999996
5.0117730302640107e-08,3.0673244014178813e-09,0.0291316247053568,0.029128374360169,-0.00035019048579415903,1.8691998903558327e-12,2.36049999999996
0.0,3.970501011307803e-12,0.0291305720689009,0.0291272038259971,-0.0003506378660521791,1.867469937369415e-12,2.36099999999996
3.810050690222777e-08,0.0,0.0291294634098636,0.0291260852525879,-0.00035063786605079206,1.8691500170558983e-12,2.36149999999996
4.0890207886334906e-13,3.039599821841321e-12,0.0291284083792383,0.0291249919236856,-0.000350962534459186,1.87020993309972e-12,2.36199999999996
3.523796360260789e-08,1.4219007915539095e-12,0.0291273194314595,0.0291239060646369,-0.0003509625344558691,1.8722998412074032e-12,2.36249999999996
0.0,0.0,0.0291262446906593,0.0291228265703096,-0.00035126965440105307,1.8567098813287997e-12,2.36299999999996
0.0,6.337097513409162e-12,0.029125132052669,0.029121743887609,-0.00035126965439956804,1.8584298596552307e-12,2.36349999999996
7.2674334987421485e-09,1.460162997457548e-10,0.0291240238044888,0.0291206604005161,-0.0003512696543986521,1.8489999028398207e-12,2.36399999999996
0.0,5.5265802351156523e-11,0.0291229256044517,0.0291195567724387,-0.00035127836739919506,1.8370799673150806e-12,2.36449999999996
3.206154900597946e-09,4.480096849057702e-14,0.0291218235357823,0.029118462730502,-0.0003512783673974331,1.8232899998832375e-12,2.36499999999996
1.4017090999712822e-07,7.290180265018265e-11,0.0291207275742326,0.0291173797366542,-0.0003512574766596821,1.8243299666070856e-12,2.36549999999996
2.3162754800992724e-08,2.6161017796511032e-12,0.0291198397703892,0.0291163035167186,-0.000354300472316053,1.8230399828622623e-12,2.36599999999996
9.129849654065936e-14,3.062800013609035e-12,0.0291187452948839,0.0291152211933559,-0.0003540973984076971,1.821459866616082e-12,2.36649999999996
2.390431739704435e-08,1.097701790575556e-12,0.0291176102181485,0.0291141367647969,-0.00035409739840399203,1.821499982096464e-12,2.36699999999996
4.195694697922692e-09,2.5113001955734404e-12,0.029116516924338,0.0291130553021357,-0.0003538929938609501,1.8217898977573865e-12,2.36749999999996
8.930009509633408e-14,2.965201001403628e-12,0.029115392956264,0.0291119729056492,-0.00035392163780075404,1.8215700215568065e-12,2.36799999999996
3.3378290999197535e-09,4.4499126605757056e-14,0.0291142717512632,0.0291108903557043,-0.0003539216377975201,1.824409980727415e-12,2.36849999999996
4.271880599260314e-09,2.9908230024522364e-09,0.0291131569143195,0.0291098095026042,-0.0003538997700334351,1.8280498642608833e-12,2.36899999999996
3.564930740190819e-08,5.740199982007255e-14,0.0291120486138318,0.0291085999149697,-0.0003539289076322131,1.828099954401252e-12,2.36949999999996
8.295711820260898e-08,0.0,0.0291109690923493,0.0291074747877429,-0.00035428014225232407,1.8317799534151025e-12,2.36999999999996
2.882880600907356e-09,4.450259605270901e-14,0.0291099581196552,0.0291063798668708,-0.0003528237390478851,1.834459884345052e-12,2.37049999999996
4.307680399884273e-09,1.0226722003958688e-09,0.0291088450638322,0.0291052962468497,-0.0003528048297867831,1.8366798967134335e-12,2.37099999999996
4.208178701337051e-09,0.0,0.0291077304089951,0.0291041540207862,-0.0003528342050372241,1.8447799711440727e-12,2.37149999999996
4.459974056736371e-14,7.359658021899307e-10,0.0291066172724966,0.0291030524399477,-0.00035286291464172305,1.848449995497936e-12,2.37199999999996
1.1387020380088098e-07,1.3789860225932316e-10,0.0291055071448567,0.0291019304112692,-0.0003528629146383091,1.8561400246669413e-12,2.37249999999996
5.0900256232111474e-14,0.0,0.0291045191722381,0.0291008168407504,-0.00035156778870725305,1.8620799346891204e-12,2.37299999999996
9.034704529994886e-08,2.5705999828762316e-12,0.0291034066924195,0.0290997286706176,-0.00035156778870349304,1.8653399137813498e-12,2.37349999999996
9.970118180005483e-08,0.0,0.0291023895994098,0.0290986466492715,-0.00035049361434444804,1.870739891121631e-12,2.37399999999996
0.0,3.468710041421019e-11,0.0291013908372651,0.0290975659866377,-0.00035266700008973906,1.873149855710632e-12,2.37449999999996
0.0,1.4434749923131207e-10,0.029100252296121,0.0290964804585268,-0.00035266700008781005,1.8780599905093842e-12,2.37499999999996
4.450259605270901e-14,0.0,0.029099110379122,0.0290954337744855,-0.00035266700008490905,1.909259859586565e-12,2.37549999999996
2.302801040132696e-08,5.134989655708466e-13,0.0290979764967725,0.0290943589560335,-0.0003526670000817871,1.908369946443389e-12,2.37599999999996
3.0593233397990804e-08,4.889838534083424e-14,0.0290968889823199,0.0290932990141728,-0.00035245777212726905,1.9094999019475534e-12,2.37649999999996
4.198256402243583e-09,1.699498181073622e-12,0.0290958131647205,0.0290922223131544,-0.00035277651537814604,1.9087099522446804e-12,2.37699999999996
4.4499126605757056e-14,4.4499126605757056e-14,0.0290946919566124,0.0290911415060997,-0.0003528051802649441,1.907959901181755e-12,2.37749999999996
1.1179945857975326e-13,2.581042012061996e-10,0.0290935715713539,0.0290900612003844,-0.00035280518026504105,1.9067100329173137e-12,2.37799999999996
3.78424474013761e-08,7.0593010603747786e-12,0.0290924583156307,0.0290889682816977,-0.00035280518026573505,1.905549936592754e-12,2.37849999999996
4.9297371740308904e-14,8.700991316334949e-13,0.0290913773001604,0.0290878762274678,-0.00035312196263111606,1.9031399720037534e-12,2.37899999999996
7.642920060030312e-08,1.4208340060051228e-10,0.0290902613347648,0.0290868184503187,-0.00035312196263071307,1.897909997564118e-12,2.37949999999996
3.4812525997324206e-08,4.412997745006919e-13,0.0290892527787952,0.0290857199921802,-0.0003519800270838831,1.8939899561892792e-12,2.37999999999996
9.440989656717136e-13,1.5746987047648986e-12,0.0290881956760453,0.0290846774312374,-0.0003522792516490221,1.8981999132250404e-12,2.38049999999996
6.267972252338438e-13,7.449943439929996e-14,0.0290871055998602,0.0290836122796602,-0.0003522792516531991,1.8956598443753414e-12,2.38099999999996
3.2860172916038266e-13,0.0,0.029086014105959,0.0290825390087573,-0.00035227925165004904,1.8925100202238365e-12,2.38149999999996
3.0263001028763004e-09,5.404368098871348e-09,0.029084941254086,0.0290814601574,-0.0003522792516478981,1.891979845361491e-12,2.38199999999996
4.4499126605757056e-14,9.969976233481503e-13,0.0290838507268002,0.0290802766245932,-0.0003522594649149651,1.8861000001396677e-12,2.38249999999996
0.0,3.1925989629755236e-12,0.0290827512468741,0.029079139747966,-0.00035225946491488204,1.8814199330419168e-12,2.38299999999996
8.518952199915164e-09,1.8389005596031183e-12,0.0290816497157164,0.0290780300075875,-0.0003522594649142851,1.8772000013461687e-12,2.38349999999996
3.2150924977880635e-09,4.489811300523172e-14,0.0290805556826152,0.0290769375329964,-0.000352317575393297,1.8744099154754945e-12,2.38399999999996
1.0603919100432568e-08,0.0,0.0290794603577485,0.0290758534138351,-0.0003522966055894321,1.8728499653897224e-12,2.38449999999996
3.4073078598179096e-08,3.7157985022240325e-12,0.0290783705009656,0.0290747708616857,-0.00035228438960448606,1.8711399617232782e-12,2.38499999999996
0.0,4.061150027379057e-11,0.0290773007769092,0.0290736873063685,-0.0003525801796748541,1.8702899472200496e-12,2.38549999999996
3.769964701527684e-09,5.404999364744256e-12,0.0290761951102901,0.0290726008561407,-0.00035258017967715707,1.8673599992691248e-12,2.38599999999996
0.0,5.0199427947816844e-14,0.029075095624714,0.0290715162111479,-0.00035255479954416204,1.863869952475894e-12,2.38649999999996
2.6398217799206147e-08,8.669800988236886e-14,0.0290739956187556,0.0290704378505519,-0.00035255479954636904,1.8614899118668538e-12,2.38699999999996
1.246149437007793e-07,2.3467930029830164e-10,0.0290729266419235,0.0290693617703984,-0.0003523270418212171,1.859650020780146e-12,2.38749999999996
0.0,0.0,0.0290720928206214,0.0290682704639276,-0.0003598223961534851,1.8574399830717514e-12,2.38799999999996
4.43985126441504e-14,8.269773754676635e-14,0.0290710355550081,0.0290671850825173,-0.0003598223961521111,1.8552498946833307e-12,2.38849999999996
4.480096849057702e-14,3.396900122298874e-11,0.0290699317645901,0.0290661050758905,-0.00035982239615313806,1.8527798652939742e-12,2.38899999999997
7.868119519804928e-08,4.859659029354813e-10,0.0290688098603586,0.029065019647775,-0.0003598223961547891,1.8507398304862255e-12,2.38949999999997
0.0,4.863498492824192e-12,0.0290677844043289,0.0290639422399528,-0.0003587821546925011,1.8500899597040377e-12,2.38999999999997
8.349917979266763e-14,1.451809991670494e-10,0.0290666579937407,0.0290628531591685,-0.00035878215469574805,1.845549971526972e-12,2.39049999999997
1.6820319119828508e-07,2.99869851172474e-12,0.0290655288249608,0.0290617490166174,-0.0003587821546971921,1.8395799206843977e-12,2.39099999999997
1.0415605197766631e-08,1.8637001664156827e-12,0.029064605835594,0.0290606615893353,-0.00035615943418392405,1.8348300309667387e-12,2.39149999999997
3.4408275013941836e-09,5.32800192853955e-12,0.0290634986324149,0.0290595789480081,-0.000356147499258737,1.829419862126036e-12,2.39199999999997
3.09670479883839e-09,2.4738995574313805e-12,0.029062378365379,0.0290584949508967,-0.00035612477285755907,1.824509944167718e-12,2.39249999999997
3.463926999403011e-09,2.0346987983366205e-12,0.0290612566716947,0.0290574339164199,-0.000356104582219675,1.8226199629406414e-12,2.39299999999997
0.0,0.0,0.0290601574035278,0.0290563560735295,-0.00035608156739840404,1.8197199389696772e-12,2.39349999999997
3.658414699653223e-09,7.225979883895839e-11,0.0290590413276407,0.0290552764361828,-0.00035608156740183207,1.8177399689622842e-12,2.39399999999997
5.235985256479836e-13,4.479500104181966e-12,0.0290579298205802,0.0290541860048404,-0.0003560570739559771,1.8146998660706348e-12,2.39449999999997
8.362964997593592e-09,5.631498739555596e-12,0.0290568388164328,0.0290531042182829,-0.00035605707395628306,1.8115600165791168e-12,2.39499999999997
2.538461029918948e-08,1.4769990785978848e-12,0.0290557401205487,0.0290520221073907,-0.0003561141377878181,1.8089900237494572e-12,2.39549999999997
3.415126640163302e-08,0.0,0.0290546602371553,0.0290509430895797,-0.00035586760477828306,1.8060000109981766e-12,2.39599999999997
0.0,0.0,0.0290535800856013,0.0290498633511303,-0.0003561693503095941,1.8038600127501248e-12,2.39649999999997
7.85119000021317e-09,6.010122954869246e-14,0.0290524645028076,0.0290487835365492,-0.0003561693503114961,1.8021500090836806e-12,2.39699999999997
8.444036900256968e-09,5.931002217129944e-12,0.0290513599532816,0.0290477053090043,-0.000356175260937456,1.8007899858785148e-12,2.39749999999997
2.8044455598064122e-08,1.379326028394523e-10,0.0290502579015952,0.0290466224685946,-0.0003562329157578881,1.798380021289514e-12,2.39799999999997
6.029898802495381e-14,0.0,0.0290491752272285,0.0290455570019971,-0.0003559549517371291,1.7956799241991561e-12,2.39849999999997
0.0,5.722002732744258e-12,0.0290480672980423,0.0290444786611669,-0.0003559549517389751,1.795279853597509e-12,2.39899999999997
4.2715520010006e-09,4.7101211819722266e-14,0.0290469617646241,0.029043396701591,-0.0003559549517402241,1.7938699570924088e-12,2.39949999999997
5.209721543053547e-14,1.7065100027524593e-10,0.0290458987190382,0.0290423180657143,-0.0003559841245150861,1.7929598777888245e-12,2.39999999999997
8.431362098076933e-09,2.1115900000756582e-09,0.0290448046957197,0.0290412136336053,-0.00035598412451586404,1.7887598954130501e-12,2.40049999999997
1.0270256867173089e-13,2.6799014396505783e-12,0.0290437124887524,0.0290400428816584,-0.00035604160724635604,1.7860799644831005e-12,2.40099999999997
2.3160752000289664e-08,5.93802784720765e-13,0.0290426166861228,0.029038952937798,-0.00035604160724714707,1.7849799329588967e-12,2.40149999999997
0.0,1.5598008995532098e-12,0.0290415421173264,0.0290378910855018,-0.0003558395845764021,1.7852999894402144e-12,2.40199999999997
7.039854810209079e-14,1.287900341928605e-12,0.0290404429310738,0.0290368139717327,-0.00035583958457702605,1.782939898151148e-12,2.40249999999997
1.165977037143051e-13,2.6151997234435953e-12,0.029039347127603,0.0290357335034223,-0.0003558395845769431,1.7820599596679587e-12,2.40299999999997
3.040106100887785e-09,1.8859983019758886e-12,0.0290382545144069,0.0290346518406281,-0.0003558395845777901,1.7797399838592742e-12,2.40349999999997
3.872481510111547e-08,1.5830045607678755e-13,0.0290371627223343,0.0290335728131681,-0.000355819707955761,1.7776999490515255e-12,2.40399999999997
0.0,0.0,0.0290361017277296,0.0290324973284115,-0.00035614263097962407,1.77705983608889e-12,2.40449999999997
2.9684239996607964e-09,2.757175009138191e-10,0.0290349988092876,0.0290314178911731,-0.0003561426309790681,1.7763900159867285e-12,2.40499999999997
9.301074430090317e-08,6.144001973851232e-12,0.0290339009977648,0.0290303035250315,-0.00035612319096645507,1.7708998330256964e-12,2.40549999999997
8.192366597603584e-09,5.648898016019643e-12,0.0290329202170982,0.0290292152046918,-0.000358233932425848,1.7685100345971039e-12,2.40599999999997
3.1622851975887656e-09,1.519999404120398e-13,0.0290318306320626,0.0290281318058783,-0.000358289319976117,1.7664899491093289e-12,2.40649999999997
0.0,5.588699641956296e-12,0.0290307342860502,0.0290270579781541,-0.000358268724635448,1.7655698951457577e-12,2.40699999999997
0.0,1.1299017277366374e-12,0.0290296174556382,0.0290259775941973,-0.00035826872463540606,1.7642898860609213e-12,2.40749999999997
4.260228701064017e-09,4.3927101539553703e-11,0.0290285022668888,0.0290249003078549,-0.00035826872463542005,1.7632900348174552e-12,2.40799999999997
8.880049473525276e-14,4.410014020628239e-14,0.029027396031412,0.0290238144875586,-0.00035829782345001406,1.763789852018971e-12,2.40849999999997
7.752594902848964e-09,0.0,0.0290262905147957,0.029022735297858,-0.00035829782345015305,1.7637098378986416e-12,2.40899999999997
2.851943779746957e-08,0.0,0.0290251992313311,0.0290216555885926,-0.0003583086224994051,1.7636499899387204e-12,2.40949999999997
0.0,3.0886994351053687e-12,0.0290241265540803,0.0290205759353523,-0.0003581150546195131,1.763269868657047e-12,2.40999999999997
0.0,5.098300254191557e-12,0.0290230216366928,0.0290194943758142,-0.00035811505461998507,1.7612998733096408e-12,2.41049999999997
1.2130833400292307e-08,5.579911532826998e-14,0.0290219192661221,0.0290184115241371,-0.0003581150546193891,1.7595998443031835e-12,2.41099999999997
1.2487145300416058e-08,1.46565301561985e-10,0.0290208287210545,0.0290173337002068,-0.0003581487414065261,1.759559945663236e-12,2.41149999999997
4.9498599663522214e-14,0.0,0.0290197396294955,0.0290162325740682,-0.0003582339188904261,1.757990020917477e-12,2.41199999999997
5.5783866602376886e-08,1.394677012767076e-10,0.0290186415359904,0.0290151496083831,-0.0003582339188892181,1.758059843537385e-12,2.41249999999997
2.970719101269559e-09,0.0,0.0290175930030805,0.0290140707838744,-0.0003588281348253131,1.758099959017767e-12,2.41299999999997
0.0,2.579401969793338e-12,0.0290164840263524,0.0290129915809822,-0.0003588086681551491,1.7582400379384522e-12,2.41349999999997
4.4200754167889045e-14,8.252010186282632e-13,0.0290153765539223,0.02901191034005,-0.0003588086681562731,1.7565198427715867e-12,2.41399999999997
0.0,1.3863249784251686e-10,0.0290142756653742,0.0290109068114486,-0.00035880866815673107,1.7581498323177014e-12,2.41449999999997
4.255484898491035e-09,1.5968490071904817e-10,0.0290131768345485,0.0290098354197778,-0.00035880866815816005,1.7555199915281205e-12,2.41499999999997
3.000274997194685e-09,0.0,0.0290120836526229,0.0290087364242847,-0.0003588377170154381,1.7528600099181446e-12,2.41549999999997
0.0,2.5668009384638424e-12,0.0290109911664062,0.0290076545772177,-0.000358818104125029,1.7530798861187247e-12,2.41599999999997
3.4022250700732615e-08,5.329764407591142e-14,0.029009897460625,0.0290065745614279,-0.0003588181041259031,1.7512798936719642e-12,2.41649999999997
4.420336201238495e-09,1.4417009253087087e-12,0.0290088327577014,0.0290054970130646,-0.00035911987373520406,1.7516600149536377e-12,2.41699999999997
4.489811300523172e-14,9.279202406453635e-12,0.0290077583170604,0.02900441686993,-0.000359150289721032,1.7484698584813163e-12,2.41749999999997
3.551012639838036e-08,1.196199389541519e-12,0.0290066643839076,0.0290033317419659,-0.0003591502897206981,1.7450299018284543e-12,2.41799999999997
3.0812285015113794e-09,2.5748014831350474e-12,0.0290055968658018,0.0290022511816325,-0.000359495273787637,1.7411699252539714e-12,2.41849999999998
7.806549899569415e-09,1.3682006916315714e-12,0.0290044962324239,0.0290011698834143,-0.0003594751734292311,1.7374799515801342e-12,2.41899999999998
3.6624558899522874e-08,4.3999526244675735e-14,0.0290034790017186,0.0290000909673701,-0.00035948462913291,1.7336199750056513e-12,2.41949999999998
0.0,4.902016292884781e-13,0.0290024386303173,0.0289990132388279,-0.00035976317648703606,1.7317599177585352e-12,2.41999999999998
3.123762602752489e-09,5.74519945506502e-12,0.0290013404091431,0.0289979539249032,-0.00035976317648874303,1.730469934013712e-12,2.42049999999998
4.2470435016039865e-09,5.252201451533267e-12,0.0290002430882229,0.0289968737250112,-0.00035974280346328204,1.727180030941522e-12,2.42099999999998
5.349887199912473e-14,1.404504984536814e-10,0.0289991489880871,0.0289957903438124,-0.00035977179492562407,1.725119829973365e-12,2.42149999999998
3.24033835978621e-08,0.0,0.0289980540418732,0.0289947103167045,-0.00035977179492731705,1.7240499392695563e-12,2.42199999999998
0.0,5.8440995098774096e-12,0.0289969854589259,0.028993630580848,-0.0003601195468808981,1.7223798342430596e-12,2.42249999999998
1.1464760800439233e-08,0.0,0.0289958832662847,0.0289925674694219,-0.00036011954688291005,1.7182698406476016e-12,2.42299999999998
7.641478401432256e-09,0.0,0.0289947929753623,0.0289914903684736,-0.0003601575726308911,1.71641000024092e-12,2.42349999999998
9.409834023088592e-14,4.258156501013577e-09,0.0289937191952279,0.0289904108217283,-0.0003601618086799441,1.7144898781934481e-12,2.42399999999998
2.9586115987689787e-09,7.64499921701578e-12,0.0289926273616927,0.0289892354994248,-0.0003601618086818871,1.712109837584408e-12,2.42449999999998
1.1779813235968106e-13,4.0490180652774654e-13,0.028991535758873,0.0289881223930593,-0.0003601424099528201,1.7073699225267358e-12,2.42499999999998
4.246781197536631e-09,2.425698530927889e-12,0.0289904465788792,0.028987042085715,-0.00036014240995376303,1.7067798997044692e-12,2.42549999999998
4.303918797743389e-09,3.174622023593976e-10,0.0289893805534356,0.0289859599373617,-0.00036017137514631305,1.7038998250534787e-12,2.42599999999998
4.26553569896071e-09,2.5608994091985693e-12,0.0289883385709572,0.0289848474587379,-0.0003602007256883101,1.6993700283768343e-12,2.42649999999998
4.39109229879997e-09,3.0311389856430004e-10,0.0289872748946586,0.028983761935553,-0.00036022981554769307,1.6964600297458832e-12,2.42699999999998
3.557316630153906e-08,6.14399850440428e-12,0.0289861907935672,0.0289826416876286,-0.0003602600232448421,1.6951399051806648e-12,2.42749999999998
2.9383831999518772e-09,4.9816990810303e-12,0.0289851432560053,0.0289815531054688,-0.0003606051927571611,1.6913399934065376e-12,2.42799999999998
2.6386505400793903e-08,6.249819758941122e-11,0.0289840506385865,0.0289804728514469,-0.00036058592845832505,1.6903900154630058e-12,2.42849999999998
8.024856799904168e-09,5.0422999109400735e-12,0.0289829832339334,0.0289793861521338,-0.00036035729684755604,1.6884098286151783e-12,2.42899999999998
1.0858732360161105e-07,9.664005706788714e-13,0.0289818917995626,0.0289783036883908,-0.00036036075841747606,1.6870198814300519e-12,2.42949999999998
3.475268369954043e-08,6.59992893670136e-14,0.0289809937308085,0.0289772655353094,-0.0003659927577376361,1.6886498709761666e-12,2.42999999999998
9.319168801230626e-09,3.0931993078020525e-12,0.0289799495356659,0.0289761958950869,-0.0003658286243771781,1.6896399644000804e-12,2.43049999999998
4.248731901024261e-09,0.0,0.0289788445279319,0.028975116251766,-0.0003658221788974301,1.6884200201155997e-12,2.43099999999998
5.589972928987663e-14,0.0,0.0289777275980211,0.0289740371304696,-0.0003658511199718151,1.6894198713590658e-12,2.43149999999998
9.333394300481412e-09,2.952398742150919e-12,0.0289766054904198,0.0289729580155953,-0.00036585111997187005,1.6902100379023732e-12,2.43199999999998
3.2155580101389525e-08,1.1904990881994593e-12,0.0289754937098606,0.0289718815103381,-0.00036591415495109303,1.6827299102739612e-12,2.43249999999998
6.219283829947408e-08,0.0,0.0289744011264184,0.0289708037318926,-0.0003662585849468251,1.6754798503465507e-12,2.43299999999998
8.729822420505684e-14,0.0,0.028973330665036,0.0289697245745133,-0.0003668679215583821,1.6763099155298056e-12,2.43349999999998
3.4213083997813865e-09,0.0,0.0289722008760377,0.0289686453707809,-0.00036686792155760507,1.6774999358343257e-12,2.43399999999998
4.0410036428184526e-13,0.0,0.0289711013857561,0.0289675662289449,-0.000366845452578913,1.67862989133849e-12,2.43449999999998
0.0,0.0,0.028970007073068,0.0289664871412981,-0.0003668454525777061,1.6799699652236821e-12,2.43499999999998
0.0,1.052602449647111e-12,0.0289689001160538,0.0289654080962272,-0.0003668454525769981,1.680649976826265e-12,2.43549999999998
4.200365302103881e-09,2.0665032185451793e-12,0.0289677947108353,0.0289643305723055,-0.0003668454525760271,1.6731299505579056e-12,2.43599999999998
0.0,5.102010133817281e-11,0.0289666957643517,0.0289632707525663,-0.0003668741460705661,1.6634599513815074e-12,2.43649999999998
3.1504192969655787e-09,4.130300268467835e-12,0.0289655960326146,0.0289621873147328,-0.0003668741460704411,1.6542299214467038e-12,2.43699999999998
4.3902381730021034e-14,3.814179101030435e-09,0.0289645080309318,0.0289611060836601,-0.0003668535960495061,1.644489882809963e-12,2.43749999999998
2.730776769988008e-08,2.0514159815299138e-10,0.0289634146676381,0.0289598898971341,-0.00036685359605024106,1.6371298847822624e-12,2.43799999999998
6.855075299072588e-09,1.821244998562177e-09,0.0289623472864959,0.0289587361231323,-0.00036668179567485705,1.627359922165561e-12,2.43849999999998
0.0,5.0840002346896895e-11,0.0289612565932341,0.0289575660014033,-0.00036663637292085505,1.6193498365152381e-12,2.43899999999998
2.467850480220024e-08,3.845000706714785e-12,0.0289601601715812,0.0289564561358027,-0.0003666363729215211,1.6109398971037026e-12,2.43949999999998
3.2445474300313304e-08,0.0,0.0289590915526798,0.0289553667207353,-0.0003663989606393401,1.6019100108899398e-12,2.43999999999998
2.8095605300593185e-08,4.488198007690514e-12,0.0289580206278935,0.0289542866441985,-0.00036675279768399007,1.6012399739473437e-12,2.44049999999998
7.3234005006084235e-09,1.1447995329483263e-12,0.0289569448334182,0.0289532083631416,-0.0003664953436186741,1.5902498502057272e-12,2.44099999999998
0.0,0.0,0.0289558652420209,0.0289521303934151,-0.00036650500378724205,1.5777598411786942e-12,2.44149999999998
9.208223000073401e-09,5.806015390685815e-13,0.0289547643527457,0.0289510530018113,-0.00036650500378822704,1.5741698309451602e-12,2.44199999999998
4.1724849998703295e-09,1.1671982824701388e-12,0.0289536728976628,0.0289499966222667,-0.0003664448297628531,1.574329859185819e-12,2.44249999999998
3.163276602463627e-09,4.6822996868645106e-12,0.0289525774272945,0.028948921445461,-0.0003664733531705721,1.5621200080001563e-12,2.44299999999998
1.5999745360192885e-07,5.3099885599650065e-14,0.0289514840595652,0.0289478404718653,-0.0003664526493004401,1.5507998531172351e-12,2.44349999999998
9.045650990052723e-08,1.0800978167413433e-12,0.0289506108338155,0.0289467630736103,-0.0003704874142019711,1.5501300330150736e-12,2.44399999999998
3.508990001344081e-09,1.2830986273471012e-12,0.028949593704461,0.0289456873592533,-0.00037244247873829007,1.5408100142999537e-12,2.44449999999998
5.609748776613799e-14,0.0,0.0289484394291503,0.0289446127637261,-0.00037241923610165507,1.5316699731454664e-12,2.44499999999998
3.190567001570832e-09,0.0,0.0289472758003365,0.0289435336569047,-0.0003724192361035561,1.5305198514808938e-12,2.44549999999998
1.7920040451535613e-13,4.59502991212446e-11,0.028946124984262,0.0289424543509572,-0.00037239845190289,1.5294300114571113e-12,2.44599999999998
3.0411137011410183e-09,4.400299569162769e-14,0.0289449861819188,0.0289413903337666,-0.00037239845190479106,1.5474199612647288e-12,2.44649999999998
0.0,0.0,0.0289438769376023,0.028940314670113,-0.00037237858416178506,1.5462000169802481e-12,2.44699999999998
1.0479811463071087e-13,5.540012892879531e-14,0.0289427552777025,0.0289392354809797,-0.00037237858416149406,1.5452500390367163e-12,2.44749999999998
2.315689870066584e-08,0.0,0.0289416402361713,0.0289381579370567,-0.00037237858416289506,1.545909884478891e-12,2.44799999999998
5.5202370452533955e-14,1.5351249785244825e-10,0.0289405534310586,0.0289370787179815,-0.0003721728363923521,1.546469983321197e-12,2.44849999999999
4.330518901807245e-09,5.059841434729151e-14,0.0289394453204967,0.028935979483267,-0.0003721728363936151,1.5374498549269866e-12,2.44899999999999
0.0,5.957005722034836e-13,0.0289383439627856,0.0289348991059763,-0.0003722026234510051,1.5376400239880406e-12,2.44949999999999
0.0,4.739958425759028e-14,0.0289372405109313,0.028933841395489,-0.0003722026234521291,1.5387799541521918e-12,2.44999999999999
0.0,2.2489024531502366e-12,0.0289361404120036,0.0289327673446619,-0.0003722026234533371,1.5392600388741684e-12,2.45049999999999
5.887998422160479e-13,6.531649873742218e-11,0.0289350431008557,0.0289317052409566,-0.00037220262345422507,1.5405799465989523e-12,2.45099999999999
7.989489500537239e-09,5.619810172774464e-14,0.0289339692294014,0.0289306191512406,-0.0003722026234541831,1.5412499835415483e-12,2.45149999999999
4.619013505013925e-13,2.054401787576765e-12,0.0289328861310016,0.0289295398863506,-0.0003722057168859301,1.5423998883656864e-12,2.45199999999999
2.3525684601788388e-08,1.1550135847748777e-13,0.0289318122493966,0.0289284855102354,-0.0003722057168861801,1.5487999337898684e-12,2.45249999999999
0.0,3.915250068597942e-11,0.0289307438731001,0.0289274148038729,-0.00037200251228915605,1.5501198415146522e-12,2.45299999999999
4.4998726966838376e-14,2.626298484242895e-12,0.0289296483870086,0.0289263305370473,-0.00037200251228738,1.5513898759395017e-12,2.45349999999999
5.948991299575823e-13,2.0496673004688493e-09,0.0289285559384913,0.0289252481418899,-0.0003720025122854921,1.552419868003363e-12,2.45399999999999
5.4862441298264564e-08,0.0,0.0289274848075712,0.0289240867596157,-0.00037200251228305004,1.5531699190662884e-12,2.45449999999999
5.579911532826998e-14,0.0,0.0289264498888946,0.0289229795577916,-0.0003721163263282661,1.554129871669807e-12,2.45499999999999
0.0,4.579000373317044e-12,0.0289253488991241,0.0289218927241377,-0.0003721163263274331,1.5552099538740372e-12,2.45549999999999
4.257961302989166e-09,1.3230042061884717e-13,0.0289242477559395,0.0289208094980712,-0.00037211632632693403,1.5563598586981753e-12,2.45599999999999
6.050993039963259e-13,8.957330016601261e-11,0.028923155029386,0.028919734057461,-0.00037214537128320703,1.5587800147875974e-12,2.45649999999999
2.9021406697943286e-08,0.0,0.028922085686763,0.0289186431550046,-0.0003721453712764621,1.5603599141933433e-12,2.45699999999999
4.300312498456416e-09,3.2143003536599934e-12,0.0289210283734634,0.0289175626492012,-0.0003718696315995651,1.5618199008388123e-12,2.45749999999999
0.0,0.0,0.0289199368239223,0.0289164827752663,-0.00037189896635854804,1.5651499193913843e-12,2.45799999999999
0.0,3.571100012922379e-11,0.0289188391443071,0.0289154048210745,-0.0003718989663568411,1.5684400393040088e-12,2.45849999999999
6.355797999013646e-09,0.0,0.0289177441709767,0.0289143219004656,-0.0003718989663549821,1.5716399535958825e-12,2.45899999999999
9.50539237008774e-08,2.2954564013466516e-09,0.028916657359488,0.0289132429288504,-0.0003718572321888031,1.575149949709087e-12,2.45949999999999
4.315827299705699e-09,1.1469991623158649e-13,0.0289156837910968,0.0289120709119065,-0.00037396917900677407,1.5761398262925663e-12,2.45999999999999
2.291964500134025e-08,1.380357980695912e-10,0.0289145774170156,0.0289109651410801,-0.0003739988405062941,1.578069923000025e-12,2.46049999999999
0.0,0.0,0.0289134861184368,0.0289098938290427,-0.00037379174094455804,1.577139894376467e-12,2.46099999999999
2.891220100137426e-09,1.351099787605392e-12,0.0289123689445417,0.0289088168814357,-0.00037379174094054704,1.5802500367284589e-12,2.46149999999999
2.965995504755625e-13,4.3798298321462426e-14,0.0289112604975145,0.0289077385558519,-0.00037377276627548607,1.5809699469709892e-12,2.46199999999999
0.0,2.3364990497931615e-12,0.0289101672489637,0.028906662632202,-0.00037377276627355706,1.5846299966648658e-12,2.46249999999999
3.105607097875218e-09,0.0,0.0289090660550083,0.0289056088070347,-0.000373772766269977,1.581549995133269e-12,2.46299999999999
0.0,1.1880080252879566e-13,0.0289079690886916,0.0289045346075819,-0.0003737525251043721,1.5850298504260785e-12,2.46349999999999
6.976016986293132e-13,3.1083989548985613e-12,0.0289068712771627,0.0289034596673617,-0.0003737525251008471,1.587489905155448e-12,2.46399999999999
0.0,0.0,0.02890579967437,0.0289023794246153,-0.0003737525251021371,1.587909925077069e-12,2.46449999999999
8.264167190158433e-08,3.1001000377894883e-12,0.0289047101249751,0.0289013009572241,-0.000373752525099293,1.5908899631683626e-12,2.46499999999999
0.0,0.0,0.0289037276864291,0.0289002208275593,-0.00037596706331770703,1.591199828149259e-12,2.46549999999999
3.044178260164232e-08,0.0,0.0289026164631319,0.0288991425977556,-0.00037596706331504304,1.5934699306580091e-12,2.46599999999999
0.0,0.0,0.0289015424097822,0.0288980645374329,-0.0003762844983478021,1.5961199376079982e-12,2.46649999999999
0.0,0.0,0.0289004220178539,0.02889698646429,-0.0003762844983446101,1.5984498880766695e-12,2.46699999999999
0.0,6.92063975571422e-11,0.0288993049977287,0.0288959083711959,-0.00037628449834133505,1.6010899203666717e-12,2.46749999999999
1.0020109741937233e-13,0.0,0.0288981939405453,0.0288948337221682,-0.00037628449833799105,1.6024798675517982e-12,2.46799999999999
4.194591500528144e-09,5.317000312254905e-12,0.0288970918585428,0.0288937557997485,-0.0003762844983347431,1.6050498603814578e-12,2.46849999999999
2.3820557797094022e-08,0.0,0.028895993596308,0.0288926744252696,-0.00037631317874918903,1.60649987236694e-12,2.46899999999999
0.0,0.0,0.0288949295899108,0.0288915962787424,-0.000376108515521546,1.6094998597782073e-12,2.46949999999999
6.429965702242635e-09,1.5771380035278781e-10,0.0288938320009608,0.0288905185320369,-0.0003761085155171471,1.612999881231425e-12,2.46999999999999
4.286614799231536e-09,0.0,0.0288927411950652,0.0288894170765432,-0.0003760664703451081,1.6157199276417566e-12,2.47049999999999
3.604633199566498e-09,1.9956016006350552e-12,0.0288916485975217,0.0288883358655781,-0.00037609593419786903,1.6192598477349218e-12,2.47099999999999
0.0,9.509754095304856e-14,0.0288905591382023,0.0288872780336776,-0.00037607194839957704,1.6186299262727077e-12,2.47149999999999
2.98912549920316e-09,1.4341629966940772e-10,0.0288894665364039,0.0288862074008723,-0.000376071948395996,1.6211899444423805e-12,2.47199999999999
6.3593736006339885e-09,4.739958425759028e-14,0.0288883782746443,0.0288851115489643,-0.0003760523655619341,1.6231699144497735e-12,2.47249999999999
0.0,6.820238818150415e-14,0.028887294566113,0.0288840316540024,-0.0003760109304168411,1.6269299275839533e-12,2.47299999999999
6.81989187345522e-14,3.6632988309470704e-12,0.0288862050846008,0.0288829549826462,-0.0003760109304146071,1.6305099631575004e-12,2.47349999999999
4.30438450160775e-09,0.0,0.0288851186129469,0.0288818750391484,-0.00037601093041091506,1.631619969341691e-12,2.47399999999999
0.0,0.0,0.0288840360679428,0.0288807968469909,-0.0003760402846591281,1.6351199907949088e-12,2.47449999999999
5.933793401080578e-09,3.071098930718108e-12,0.0288829487128345,0.0288797189670853,-0.0003760402846563111,1.6381900176665187e-12,2.47499999999999
3.518362880206016e-08,0.0,0.0288818671842544,0.0288786392539026,-0.000376001455601783,1.6390198660093391e-12,2.47549999999999
0.0,1.2876991140053917e-12,0.0288808075890088,0.0288775613711591,-0.0003763599356918821,1.6421998309812391e-12,2.47599999999999
4.557985933129061e-13,4.4015970035449214e-10,0.0288797114516572,0.028876485997421,-0.00037635993569139605,1.6423800253823062e-12,2.47649999999999
9.500039643839386e-14,0.0,0.0288786393803897,0.0288753872659879,-0.0003763599356892451,1.6436298936467475e-12,2.47699999999999
3.4299022698414117e-08,9.249892518603531e-14,0.0288775554049739,0.0288742994920308,-0.000376359935687247,1.647180005240334e-12,2.47749999999999
8.839108390015782e-08,7.213120031823728e-11,0.0288764961047818,0.0288732201866362,-0.0003766564802728981,1.6480198282431413e-12,2.47799999999999
0.0,1.341010635869111e-13,0.0288755063929719,0.0288721319429052,-0.00037551448397868804,1.6483199354044853e-12,2.4785
9.219708330121534e-14,0.0,0.0288744091527462,0.028871054896119,-0.0003755144839793121,1.6545198371076264e-12,2.479
3.797509400688126e-09,0.0,0.0288733102694402,0.0288699768911792,-0.0003755144839784941,1.6601399074889223e-12,2.4795
2.404069339781434e-08,2.2365162014037487e-09,0.028872214973307,0.0288688992671231,-0.00037548890108743806,1.665660014429915e-12,2.48
4.277832098970036e-09,3.9334500934185e-11,0.0288711397752139,0.0288677513235179,-0.0003752834850768061,1.667120001075384e-12,2.4805
0.0,3.4163599033076864e-11,0.0288700450955133,0.0288666545325394,-0.00037531285403193506,1.6639699600834446e-12,2.481
1.151995165926678e-13,7.885098823878778e-12,0.0288689475555367,0.0288655676823232,-0.00037531285402848003,1.6617798716950238e-12,2.4815
3.0821352799831336e-08,0.0,0.0288678567348651,0.0288644827586641,-0.0003753128540250931,1.6627398242985425e-12,2.482
2.2802619698697457e-08,0.0,0.02886681149071,0.0288634047622313,-0.0003751087261564711,1.668159967799232e-12,2.4825
2.877519202082457e-09,3.2041973241359045e-12,0.0288657448809985,0.02886232792834,-0.00037490136254004103,1.6732398886581956e-12,2.483
0.0,7.512220012717563e-11,0.0288646506520342,0.028861249451018,-0.00037488250245576904,1.673169849197853e-12,2.4835
0.0,3.2380001457887886e-13,0.0288635549969174,0.0288601612866119,-0.0003748825024540621,1.6725299530756521e-12,2.484
3.383468401285672e-09,5.995089841226431e-11,0.028862461928329,0.0288590980386312,-0.0003748825024519801,1.674519897743032e-12,2.4845
2.9866169017067623e-09,0.0,0.0288613743094874,0.028858074241529,-0.0003748602582121131,1.6711599552104994e-12,2.485
1.1216364700222803e-07,0.0,0.0288602870732105,0.0288570215177716,-0.000374840693879654,1.6747098499636515e-12,2.4855
1.820264700080898e-08,4.599699093832399e-12,0.0288593645220223,0.0288559527522138,-0.0003768378488140971,1.679459956521745e-12,2.486
3.6885197986225027e-09,0.0,0.0288583356225552,0.0288548779639793,-0.00037668380616128307,1.6884898427355077e-12,2.4865
8.425680899509791e-09,1.8816025126877634e-12,0.0288572442501496,0.0288538018155269,-0.0003766591135786941,1.6938499214358416e-12,2.487
0.0,4.940145514886751e-14,0.0288561393471949,0.0288527241045396,-0.00037671656013662104,1.7034099825119497e-12,2.4875
3.491856300635865e-09,7.3839500486228e-11,0.0288550269502805,0.0288516488628685,-0.0003767165601312641,1.7081900130500038e-12,2.488
0.0,2.62859872757204e-12,0.0288539223071463,0.0288505626676577,-0.0003766933593566151,1.715579935057665e-12,2.4885
2.5371163100973426e-08,5.513020595593332e-13,0.0288528187351268,0.0288494857447314,-0.0003766933593507451,1.7244500098712034e-12,2.489
6.676610101591374e-09,1.4907899914540224e-10,0.0288517653141349,0.0288484292729409,-0.00037644618290784805,1.7269599379005074e-12,2.4895
1.1700426998800806e-08,8.724999889242468e-13,0.0288506737680405,0.0288473359918697,-0.00037640233295208503,1.7352998378517004e-12,2.49
0.0,1.4699005901341877e-12,0.0288495837952659,0.0288462821682121,-0.00037643855112870907,1.7358300127140458e-12,2.4905
0.0,0.0,0.0288484852173489,0.0288452112066064,-0.0003764385511236851,1.7401698571700708e-12,2.491
4.298066302171888e-09,0.0,0.0288473903786502,0.0288441344587924,-0.00037643855111871706,1.7448900397482037e-12,2.4915
3.0263245000272665e-09,3.983273599850179e-09,0.0288463016105408,0.0288430571824767,-0.000376467870318965,1.750099848027431e-12,2.492
0.0,3.522390018551036e-11,0.0288452397660884,0.0288418889155945,-0.0003764481058677921,1.7580199448974376e-12,2.4925
1.4679923943106132e-13,3.374290083457687e-11,0.0288441542998167,0.0288407569995001,-0.0003764481058630881,1.7672198340118461e-12,2.493
3.5696109991489866e-09,4.882597798294697e-12,0.028843071121439,0.0288396541199712,-0.0003764481058582031,1.7716199601086613e-12,2.4935
2.2771692701623047e-08,2.9723089961519733e-10,0.0288419877955861,0.0288385655048683,-0.000376424476978919,1.7763399258463597e-12,2.494
5.2870008301897364e-08,1.8034983229053836e-12,0.0288409291858262,0.0288374902908537,-0.0003762159879937731,1.802910034806593e-12,2.4945
2.0659862709493382e-13,4.509934092844503e-14,0.0288398900166505,0.0288364096780355,-0.00037634030019980205,1.8249499134093128e-12,2.495
8.51282979975887e-08,9.730063976753911e-14,0.0288387961168409,0.0288353325317513,-0.000376340300194404,1.8297800340877357e-12,2.4955
3.105268500669389e-09,0.0,0.0288378077437799,0.0288342589333524,-0.0003752064222049171,1.834929994407042e-12,2.496
2.9730057998778037e-09,0.0,0.0288367158681456,0.0288331825818681,-0.0003751861024851071,1.8389098837418016e-12,2.4965
4.9998200024603534e-14,1.261799692509058e-12,0.0288356177128107,0.0288321062558817,-0.00037516662604861607,1.8438698918404883e-12,2.497
1.0219163909877538e-07,5.249967127696209e-14,0.0288345193444858,0.0288310294367996,-0.00037516662604130204,1.8518099380304687e-12,2.4975
4.719835633437697e-14,2.1941576992812184e-09,0.0288336112546352,0.0288299547584975,-0.0003806544818990191,1.8530600231353445e-12,2.498
3.1207350002782075e-09,4.64860996918226e-11,0.0288325365276392,0.0288287893636322,-0.0003806544818924821,1.8567298306487734e-12,2.4985
4.2425645011001656e-09,4.530056885165834e-14,0.0288314341827286,0.0288276809139876,-0.00038063413583124407,1.857469907051712e-12,2.499
4.007003062689307e-13,1.3374995555537339e-12,0.0288303247359201,0.0288265970088829,-0.000380663245968905,1.8591098712578136e-12,2.4995
2.3115302300730223e-08,1.5900128436108218e-13,0.0288292260097366,0.0288255195918443,-0.0003806632459653251,1.849640015802456e-12,2.5
1.019011264258296e-13,5.540012892879531e-14,0.0288281399632487,0.0288244470862531,-0.00038045894855657104,1.850969898187227e-12,2.5005
3.098267201823157e-09,4.729897029598362e-14,0.0288270288891422,0.0288233725630165,-0.0003804589485551281,1.8529598428546068e-12,2.501
1.0600201272303877e-13,1.3722789918291234e-10,0.028825920425473,0.0288222977187793,-0.00038043875664724603,1.855890007645966e-12,2.5015
1.498003110445012e-13,3.0309019183327734e-12,0.0288248159395726,0.0288212019348784,-0.00038043875664820306,1.854430021000497e-12,2.502
0.0,3.048599567234689e-12,0.0288237158975643,0.0288201223009971,-0.0003804387566497991,1.854039925058837e-12,2.5025
8.470187960046838e-08,5.000166947155549e-14,0.0288226156930807,0.0288190455985048,-0.00038043875665068707,1.8546498972010772e-12,2.503
0.0,1.303901431271015e-12,0.0288216259538612,0.0288179711957753,-0.0003825914506558651,1.855589900484622e-12,2.5035
0.0,2.5777990853015353e-12,0.0288205108600927,0.0288168943360308,-0.0003825914506544921,1.8562098472868493e-12,2.504
9.620082508376981e-14,0.0,0.0288193900471087,0.0288158178693611,-0.0003825914506529651,1.8340099404434707e-12,2.5045
3.3221153987461616e-09,1.9305008980285976e-12,0.0288182765404217,0.02881474131423,-0.00038259145065191005,1.83488987892666e-12,2.505
5.679831605043262e-14,5.170169847801276e-14,0.0288171698148711,0.0288136635858888,-0.000382569640282719,1.8120999492610146e-12,2.5055
0.0,1.4766190006842983e-10,0.0288160641747737,0.0288125885917586,-0.0003825696402822191,1.8123499662819897e-12,2.506
2.9782876997952457e-09,5.0900256232111474e-14,0.0288149609696728,0.0288114909470809,-0.0003825696402819141,1.8153798776732177e-12,2.5065
4.2228317995163245e-09,1.1430092983211182e-13,0.0288138636950066,0.0288104128012448,-0.00038255013267917304,1.816600038798133e-12,2.507
2.990084370033119e-08,0.0,0.0288127694353447,0.0288093402230861,-0.0003825791005775441,1.8175298505812565e-12,2.5075
4.196187800009632e-09,3.334705983570885e-10,0.0288116999596729,0.0288082637628801,-0.00038288911200215904,1.8180799747635756e-12,2.508
3.6526068003528422e-09,2.4802000730961282e-12,0.0288106015344595,0.0288072029149976,-0.00038291779793999206,1.787090007226988e-12,2.50850000000001
0.0,1.37403900757338e-10,0.0288095069636588,0.0288061220404317,-0.0003828932298401461,1.8111198304970877e-12,2.50900000000001
8.184297550090092e-08,6.406520106083669e-11,0.0288084104678571,0.0288050286496742,-0.00038289322983934106,1.810870030316547e-12,2.50950000000001
1.0907004466265136e-12,4.369768435985577e-14,0.028807427408028,0.028803935641258,-0.0003817048699381781,1.812659831262886e-12,2.51000000000001
0.0,1.6043971706736215e-12,0.0288063694816835,0.0288028578430042,-0.0003817048699406761,1.8139298656877356e-12,2.51050000000001
5.378464370056624e-08,1.1684993250771214e-12,0.0288052744237463,0.0288017803019755,-0.0003817048699402591,1.8153998269931915e-12,2.51100000000001
0.0,0.0,0.0288042279031905,0.0288007051353368,-0.00038182887613042306,1.8172000362803864e-12,2.51150000000001
0.0,0.0,0.0288031174317509,0.0287996290004578,-0.0003818288761296871,1.8178199830826136e-12,2.51200000000001
3.0353511024094892e-09,5.2197829392142125e-14,0.0288020110042404,0.0287985527403968,-0.0003818288761277311,1.8186398567654471e-12,2.51250000000001
3.1530448009464696e-09,6.0168440993435546e-09,0.0288009157907105,0.0287974782238918,-0.00038180902955073804,1.819329843028017e-12,2.51300000000001
4.2171052969108835e-09,1.4472070070103982e-10,0.0287998208041892,0.0287962931319291,-0.0003817884649083041,1.8073099440629736e-12,2.51350000000001
0.0,1.1938020016977191e-12,0.0287987305016747,0.0287951302314834,-0.0003818171575126941,1.7995299261136521e-12,2.51400000000001
3.4600723401029265e-08,0.0,0.0287976364053384,0.0287940194901823,-0.00038181715751204204,1.7941000247934102e-12,2.51450000000001
7.2156624980612705e-09,0.0,0.0287965758385319,0.0287929288244968,-0.00038216295180016203,1.795059977396929e-12,2.51500000000001
1.1450215775532513e-13,0.0,0.0287954817701401,0.02879184710122,-0.00038217254278929004,1.7956599748791824e-12,2.51550000000001
3.1660935019550696e-09,2.932199621996645e-12,0.0287943856985615,0.0287907694122186,-0.0003821725427886791,1.7965000147224242e-12,2.51600000000001
4.2597869676086475e-14,0.0,0.0287932955127815,0.0287896954028536,-0.00038215190077197205,1.7907398654204432e-12,2.51650000000001
0.0,1.1799936028289437e-13,0.028792204410186,0.0287886201761055,-0.00038215190077070906,1.7917000348643963e-12,2.51700000000001
8.880049473525276e-14,0.0,0.0287911135930543,0.0287875477541018,-0.0003821519007696821,1.7919398603849501e-12,2.51750000000001
6.156096860054916e-08,0.0,0.0287900262665512,0.0287864724637239,-0.0003821519007696961,1.7919700012053452e-12,2.51800000000001
1.1729853199859974e-13,4.509934092844503e-14,0.0287891558054807,0.028785396911891,-0.00039069812258127703,1.7929598777888245e-12,2.51850000000001
0.0,0.0,0.0287881218014941,0.028784322595052,-0.00039069812258081906,1.7937999176320663e-12,2.51900000000001
3.062574189735545e-08,1.4790900101924187e-10,0.0287870295896839,0.028783246862096,-0.0003906981225799171,1.7947099969356506e-12,2.51950000000001
4.5102810375396984e-14,0.0,0.0287859395140666,0.0287821529747095,-0.0003910167385219501,1.7830700024118462e-12,2.52000000000001
0.0,3.766799372417751e-12,0.0287848106268381,0.028781073780676,-0.0003910167385211031,1.7838098619743503e-12,2.52050000000001
3.310490298558122e-09,4.360053984520107e-14,0.0287836823022335,0.0287799951486108,-0.00039101673852060404,1.8064300055797844e-12,2.52100000000001
7.761956698909556e-09,1.653500253384621e-12,0.0287825620380492,0.0287789206835702,-0.00039099503825139705,1.807239904602631e-12,2.52150000000001
0.0,6.449979439437925e-13,0.0287814513310201,0.0287778439119566,-0.0003910000522437581,1.8102800074942804e-12,2.52200000000001
2.967963898953263e-09,5.706199401878109e-12,0.0287803366627641,0.0287768264880864,-0.00039100005224313307,1.8148100210113594e-12,2.52250000000001
6.925016116099414e-13,1.1429017454656076e-12,0.0287792295891069,0.0287757698980492,-0.0003909806076123521,1.8160798385957744e-12,2.52300000000001
2.9981126990763496e-09,1.952400047189329e-12,0.0287781848794927,0.0287747015999611,-0.00039098060760741206,1.8176699295019416e-12,2.52350000000001
0.0,1.4418986837849701e-12,0.0287771094252825,0.0287736261578423,-0.0003909610032920331,1.818689946905816e-12,2.52400000000001
3.080325629983838e-08,4.659814201168899e-14,0.0287760173925794,0.0287725492102971,-0.0003909610032906861,1.8199400320106918e-12,2.52450000000001
3.1341091007164312e-09,2.1683653032844585e-09,0.0287749469940668,0.0287714740213904,-0.0003912833891260611,1.8244800201877576e-12,2.52500000000001
6.002288600176486e-09,3.004600040990013e-12,0.0287738508296125,0.0287703093107004,-0.0003912629368619571,1.829209960585443e-12,2.52550000000001
4.650099749703429e-14,1.4085989319401193e-12,0.0287727575888922,0.0287692037632396,-0.000391223680224002,1.8350598818273056e-12,2.52600000000001
0.0,1.9064992640149825e-12,0.0287716605572375,0.0287681185333656,-0.0003912236802197,1.8420200260937936e-12,2.52650000000001
4.380176776841438e-14,5.8983998241224356e-12,0.0287705649726035,0.0287670410116705,-0.0003912236802148571,1.8507699713066206e-12,2.52700000000001
4.196882900237009e-09,5.2897998481515884e-12,0.0287694733958337,0.0287659616131059,-0.000391223680209958,1.8600498745413585e-12,2.52750000000001
1.0886769798157392e-08,0.0,0.0287683848739129,0.0287649222577426,-0.0003912524229009631,1.858299972234967e-12,2.52800000000001
2.9454712002774386e-09,2.659501091573091e-12,0.0287673027849783,0.0287638638049398,-0.0003912384879096631,1.8633898677539174e-12,2.52850000000001
4.140993103973756e-13,1.6605015973336634e-12,0.0287662148238937,0.0287627922691361,-0.00039121918340933204,1.8606299227036383e-12,2.52900000000001
0.0,2.6368005001664585e-12,0.0287651641472813,0.0287617175787399,-0.0003912191834029901,1.857979915753649e-12,2.52950000000001
0.0,1.4474259985020055e-10,0.0287640917010967,0.0287606406573916,-0.000391219183396856,1.8543298407197595e-12,2.53000000000001
8.687297280152162e-08,1.3889930872146294e-13,0.0287630088962729,0.0287596397302986,-0.00039121918339043006,1.8632098901932848e-12,2.53050000000001
7.2084779985381875e-09,4.32899896485317e-12,0.0287620292809154,0.0287585955615744,-0.00039333615097421706,1.869849977978455e-12,2.53100000000001
4.43013681294957e-14,6.689995779574076e-13,0.0287609283041761,0.0287575409813647,-0.00039334521961888603,1.873929830753518e-12,2.53150000000001
5.3301113522863375e-14,3.039297979956501e-12,0.0287598145327751,0.0287564899528104,-0.00039334521961319603,1.8757499893606866e-12,2.53200000000001
6.4837566010611525e-09,4.3649899666986514e-11,0.0287587040923381,0.0287554157599131,-0.00039334521960736704,1.8802800028777655e-12,2.53250000000001
1.0394261701351937e-08,1.1180015246914365e-12,0.0287576034164817,0.0287543318045952,-0.00039338870582309306,1.8862498368799052e-12,2.53300000000001
4.337370899942794e-09,5.3897858398599396e-14,0.028756523770333,0.0287532551708016,-0.0003933766019990531,1.8915498507798834e-12,2.53350000000001
4.3396790015692854e-09,4.608924297766492e-09,0.0287554483956841,0.0287521805699273,-0.0003934061411706611,1.89748000298251e-12,2.53400000000001
2.6250277101319552e-08,4.594397778889814e-12,0.0287543566052713,0.0287509970531856,-0.000393435685379241,1.904889874310145e-12,2.53450000000001
3.428509920064271e-08,0.0,0.028753287871126,0.0287498647259336,-0.0003932075107574331,1.9177298637984563e-12,2.53500000000001
4.336632601631418e-09,3.0163996300736073e-12,0.0287522164750901,0.02874876478358,-0.00039350623694184707,1.9234900131004373e-12,2.53550000000001
3.996004915851614e-13,5.00901403688303e-13,0.0287511885481611,0.0287476786326418,-0.0003935357763293801,1.927519992575566e-12,2.53600000000001
2.9361828003671153e-09,8.057643996473018e-10,0.0287501324102075,0.0287466196000524,-0.0003935357763239401,1.932369845733528e-12,2.53650000000001
3.223996570059229e-08,4.048001517320543e-12,0.0287490466042682,0.0287455226551707,-0.000393516531721376,1.944389961539006e-12,2.53700000000001
4.178143702543435e-09,1.457521985048782e-10,0.0287479805501762,0.0287444300685697,-0.0003932676937331471,1.946479869646689e-12,2.53750000000001
1.7022522999857181e-07,2.4531853007325743e-09,0.0287468822062421,0.0287433257050311,-0.00039329630190925303,1.952500010629632e-12,2.53800000000001
1.1414147699922994e-08,0.0,0.0287459827925278,0.0287421391714655,-0.000390582525006404,1.9546499835376707e-12,2.53850000000002
8.146776520057131e-08,5.572609734771916e-11,0.0287449054630825,0.0287410249734897,-0.000390620853058261,1.9603299018788878e-12,2.53900000000002
8.906814980003119e-08,1.0647004111685732e-12,0.0287439157646506,0.0287399897636651,-0.00038928798772209106,1.959389898595343e-12,2.53950000000002
3.6619066008658496e-09,2.1876090001982096e-09,0.0287429816558015,0.0287390375713596,-0.00039508948517489207,1.9550199133189228e-12,2.54000000000002
2.8752379699348296e-08,3.051500024886522e-12,0.0287418879689262,0.0287379741253362,-0.000395064952308806,1.9615700123237767e-12,2.54050000000002
1.1539652199077377e-08,8.604020274027846e-13,0.0287407919320429,0.0287369110459671,-0.0003948614500108211,1.9673000208053626e-12,2.54100000000002
6.376720599471364e-09,1.481078003295888e-10,0.0287396613950557,0.0287359263448304,-0.00039484050423894,1.9693899289130457e-12,2.54150000000002
5.399847236020605e-14,3.0234981185373044e-12,0.0287385479440691,0.0287348667691794,-0.00039479881330746903,1.971569825801045e-12,2.54200000000002
0.0,8.142158201135397e-09,0.0287374186006072,0.0287337980047239,-0.00039479881330227906,1.972139899303338e-12,2.54250000000002
3.517069439851195e-08,5.458369867206159e-11,0.0287362916246487,0.0287325404219091,-0.000394798813297213,1.9809900247969026e-12,2.54300000000002
8.855695790219165e-08,0.0,0.0287351980007965,0.0287313606365511,-0.00039514843525744305,1.987019923599398e-12,2.54350000000002
4.173464698831175e-09,6.793975104724126e-13,0.0287341850735203,0.0287302398805014,-0.0003971997637390631,1.9878898874226003e-12,2.54400000000002
7.771996803074277e-09,1.098000163013424e-12,0.0287330528397649,0.0287291666206874,-0.0003972282993449411,2.0002699583493433e-12,2.54450000000002
2.3026916901036643e-08,4.3701153806807724e-14,0.0287319228310612,0.0287280883167612,-0.0003972339454007451,2.0020799254560906e-12,2.54500000000002
9.4099587899521e-08,4.4814799995962495e-09,0.0287309547068553,0.0287270127870248,-0.00039703103316477307,2.003739838982166e-12,2.54550000000002
6.345579499356102e-09,4.083400284571326e-12,0.0287300651879469,0.0287258333151371,-0.00039917661414181206,2.0058399385902703e-12,2.54600000000002
4.157104400298595e-09,1.1273539740619398e-10,0.0287289852680514,0.0287247073733997,-0.00039913512803527607,2.0095700277444895e-12,2.54650000000002
3.100783660045514e-08,0.0,0.0287279459143432,0.0287235935891303,-0.0003991635667433171,2.0115098822715005e-12,2.54700000000002
1.0467037302869242e-08,2.0389002985954363e-12,0.0287268727625205,0.0287225066671151,-0.00039948375837848106,2.01396993700087e-12,2.54750000000002
1.8158047039931735e-07,0.0,0.028725756774196,0.0287214274624924,-0.0003994727639025131,2.016510005850569e-12,2.54800000000002
5.4702770091452635e-14,9.780024012862043e-14,0.0287249579737272,0.0287203523460356,-0.0004100127368749281,2.0174400344741272e-12,2.54850000000002
4.33251939879753e-09,1.1705011959683986e-12,0.028723858706037,0.0287192820622719,-0.00041001273687320706,2.0179099276956824e-12,2.54900000000002
2.900693300139645e-09,9.067017969766056e-13,0.0287227131504149,0.0287182079142842,-0.0004100422639827831,2.019809883582746e-12,2.54950000000002
4.1950123930156735e-13,2.640800772502061e-12,0.0287215536806678,0.028717213532823,-0.0004100232252025641,2.0200299766237606e-12,2.55000000000002
3.191593697660089e-09,4.559901067846539e-12,0.0287204104149745,0.0287161939118131,-0.00041002322519443203,2.0224299665527745e-12,2.55050000000002
0.0,8.060219158778636e-14,0.0287192624381309,0.0287151442795658,-0.000410002431280452,2.0249700354024736e-12,2.55100000000002
1.0819817264362541e-13,9.70994118443258e-14,0.0287181147624531,0.0287140839386366,-0.000410002431278218,2.0253098243633305e-12,2.55150000000002
4.169928291553049e-14,4.3308200775582506e-11,0.0287169786660935,0.0287130182647376,-0.00041000243127771907,2.02527990038337e-12,2.55200000000002
7.370140799739522e-09,4.0629999364938385e-13,0.0287158491905363,0.028711939200445,-0.0004100024312763171,2.0258198330652677e-12,2.55250000000002
8.099770854030908e-14,1.0619977119930013e-13,0.0287147307033874,0.0287108807525195,-0.00041001206578960105,2.026609999608575e-12,2.55300000000002
2.2998896599679686e-08,0.0,0.0287136126851095,0.0287098102671591,-0.0004100120657894211,2.0281098848939916e-12,2.55350000000002
4.269848363769313e-14,5.5701970813615276e-14,0.0287125403660325,0.0287087350695379,-0.000409807708601027,2.028869910616904e-12,2.55400000000002
5.51017564909273e-14,4.250170007602527e-11,0.0287114316790851,0.0287076612559136,-0.0004098077085993761,2.0289598993972202e-12,2.55450000000002
1.067028410073334e-13,0.0,0.0287103241587258,0.0287065799034024,-0.00040980770859808504,2.0307598918439806e-12,2.55500000000002
8.546011120991182e-13,4.126005093141316e-13,0.02870922025281,0.0287055032365662,-0.00040980770859431006,2.0320000022888696e-12,2.55550000000002
8.529389500244733e-09,5.5701970813615276e-14,0.0287081952544509,0.0287044473661396,-0.00040980770859376904,2.034480006338213e-12,2.55600000000002
2.374467489990595e-08,0.0,0.0287071570563012,0.0287033774285661,-0.00040986592400842504,2.0362299086446045e-12,2.55650000000002
1.2699910567626205e-13,4.559894128952635e-14,0.0287061110243449,0.028702302733933,-0.0004096431515231881,2.037909988331088e-12,2.55700000000002
4.1598668953923834e-14,6.579040090493038e-11,0.0287050255581105,0.028701229331597,-0.00040964315152174503,2.0389200310749755e-12,2.55750000000002
0.0,0.0,0.0287039326048069,0.0287001462336368,-0.000409643151519968,2.041099927962975e-12,2.55800000000002
0.0,2.569000567831381e-12,0.0287028366630513,0.0286990689587905,-0.000409643151518137,2.042389911707798e-12,2.55850000000002
2.3344735401720218e-08,4.062899322532232e-12,0.0287017411641833,0.0286979937076,-0.00040964315151699904,2.044259943614901e-12,2.55900000000002
5.5500742890401966e-14,1.3762919970350396e-10,0.0287006679783017,0.0286969182024161,-0.00040944147101903007,2.0477699397281057e-12,2.55950000000002
4.331899498832836e-09,0.0,0.0286995725038156,0.0286958242522788,-0.0004094414710158101,2.0494500194145893e-12,2.56000000000002
3.3903257978806778e-09,1.6699835958533527e-13,0.0286984799662345,0.0286947467170354,-0.0004094709900737861,2.0510199441603483e-12,2.56050000000002
0.0,1.2280107486439817e-13,0.0286973880115604,0.0286936762089922,-0.0004094486438072961,2.054410027513276e-12,2.56100000000002
4.1310010967521293e-13,4.3104998737053535e-12,0.0286962940821041,0.0286926059172732,-0.000409448643804312,2.057320026144227e-12,2.56150000000002
5.579911532826998e-14,5.619810172774464e-14,0.0286952213201361,0.0286915323347839,-0.00040944864379942705,2.0616099973003177e-12,2.56200000000002
1.568987995081983e-13,0.0,0.0286941354451095,0.0286904595727172,-0.00040944864379622204,2.062599873883797e-12,2.56250000000002
3.01291680146476e-09,2.15667709732581e-09,0.0286930496609892,0.0286893851279974,-0.0004094486437928081,2.0639698717489496e-12,2.56300000000002
1.151995165926678e-13,2.666897952474656e-12,0.0286919643382079,0.028688222603569,-0.0004094289381188401,2.066499965938662e-12,2.56350000000002
4.2124195000214915e-09,1.4114440172185994e-10,0.0286908783906439,0.0286871133036743,-0.0004094289381144691,2.066910011200296e-12,2.56400000000002
1.3588019439833565e-07,0.0,0.0286897946444584,0.0286860876825849,-0.00040945759480394807,2.0700598353518007e-12,2.56450000000002
3.028569029936423e-08,4.366021433277467e-13,0.0286888769551209,0.028685036944179,-0.0004071605473923341,2.0714198585569665e-12,2.56500000000002
4.3201553445726404e-14,5.6701171535777917e-14,0.0286878238762464,0.0286840140892408,-0.0004074765578901731,2.0766799738169972e-12,2.56550000000002
1.0719897192146277e-13,3.32329996854952e-12,0.0286867273851625,0.0286829632281358,-0.00040747655788903503,2.079750000688607e-12,2.56600000000002
3.84300230527046e-13,0.0,0.028685629952006,0.0286818968977236,-0.0004074765578884241,2.083449949022431e-12,2.56650000000002
8.636172110082496e-08,9.829984048970175e-14,0.0286845712084024,0.028680824986916,-0.00040747655788331706,2.087199987496624e-12,2.56700000000002
2.8982329002003038e-09,8.28896399435175e-10,0.0286835984783842,0.0286797551909089,-0.0004060335067271371,2.091999967354652e-12,2.56750000000002
3.1000036010420118e-09,1.4578997731273802e-12,0.0286825027498018,0.0286786436275775,-0.000406014503271092,2.0942798276829544e-12,2.56800000000002
8.774616790108158e-08,0.0,0.0286814026727727,0.0286776620757979,-0.000405994277589504,2.099029934241048e-12,2.56850000000003
0.0,2.0268994815886288e-12,0.0286804060799416,0.0286766259015937,-0.0004079615417953191,2.1001499150852254e-12,2.56900000000003
4.329049001217111e-09,5.699954397364593e-14,0.0286792871212036,0.0286755865727595,-0.00040796154179311307,2.1048798554829107e-12,2.56950000000003
5.995406029968287e-08,0.0,0.0286782468148508,0.0286745206502173,-0.00040799104989875203,2.1091698266390013e-12,2.57000000000003
5.0400655871030153e-14,4.416016163855119e-13,0.0286774184928906,0.0286734473310837,-0.00041407376935840103,2.1132099976145513e-12,2.57050000000003
1.7420093145759097e-13,1.113401038033146e-12,0.0286763694257033,0.0286723928401382,-0.00041407376935586205,2.1152500324223e-12,2.57100000000003
0.0,0.0,0.0286752586995916,0.0286713223973486,-0.00041407376935587604,2.1163398724460825e-12,2.57150000000003
2.6970092825706615e-13,0.0,0.0286741259117019,0.0286702484088254,-0.00041407376935418305,2.118160031053251e-12,2.57200000000003
3.361299297927056e-09,4.059010072499092e-13,0.0286730059410175,0.0286691742766176,-0.00041407376935242003,2.1189799047360847e-12,2.57250000000003
4.150152443926913e-14,6.912596987873609e-10,0.0286718846147664,0.0286681198606694,-0.00041405173230601,2.1204800068619356e-12,2.57300000000003
5.680178549738457e-14,3.2977023889380064e-12,0.0286707633734466,0.0286670180679324,-0.00041405173230444204,2.1221498950479978e-12,2.57350000000003
7.865591098582536e-09,0.0,0.0286696479121324,0.0286659287955249,-0.0004140517323031101,2.124389856736353e-12,2.57400000000003
4.333533400180389e-09,3.786498892210943e-12,0.0286685421274211,0.0286648503488182,-0.00041405657482636706,2.1253398346798846e-12,2.57450000000003
9.761622099882517e-08,1.779902614185147e-12,0.0286674586936946,0.0286637733415321,-0.000414086106609303,2.1268598861257093e-12,2.57500000000003
3.0653818025583313e-09,1.2682979666500671e-12,0.0286664643330764,0.0286626990600409,-0.0004128665937680921,2.1288600222935106e-12,2.57550000000003
6.130165819406841e-14,0.0,0.0286653620203641,0.0286616273849233,-0.0004128465638466351,2.130869916280864e-12,2.57600000000003
3.202728100087926e-09,4.719835633437697e-14,0.0286642527610979,0.0286605550507666,-0.0004128465638460931,2.131719930784093e-12,2.57650000000003
2.992407099888794e-09,0.0,0.0286631515577537,0.0286594841959922,-0.00041282567347393907,2.1303898315588876e-12,2.57700000000003
3.147106700240876e-09,4.140091047766248e-14,0.0286620502444444,0.028658411951393,-0.000412806080843227,2.128749867352786e-12,2.57750000000003
4.700059785811561e-14,1.5340020920184827e-12,0.0286609502599704,0.0286573413600469,-0.0004127855504434581,2.127490024428358e-12,2.57800000000003
4.0629999364938385e-13,4.452799240439731e-12,0.0286598512935898,0.0286562682331345,-0.00041278555044440104,2.1258099447418743e-12,2.57850000000003
0.0,2.1002991013041594e-12,0.0286587731476385,0.0286551930221426,-0.0004127855504446231,2.1248499921383557e-12,2.57900000000003
6.571659900284077e-09,0.0,0.0286576809692623,0.0286541206529227,-0.00041278555044620504,2.12399000297514e-12,2.57950000000003
4.8797771379227584e-14,0.0,0.0286565934670196,0.0286530482229169,-0.0004127424362207661,2.1207699225228582e-12,2.58000000000003
7.204985000980324e-09,2.6481004888889714e-12,0.0286555011701281,0.0286519758398933,-0.00041274243622214,2.119589876878325e-12,2.58050000000003
0.0,5.463840144215304e-11,0.0286544143098048,0.0286509016286331,-0.00041275303717314507,2.1175498420705763e-12,2.58100000000003
0.0,4.419728472093709e-14,0.0286533218228573,0.0286498211497079,-0.0004127530371759901,2.1158298637441453e-12,2.58150000000003
0.0,2.6317975576617414e-12,0.0286522309812478,0.0286487482972621,-0.0004127530371786271,2.113280037074894e-12,2.58200000000003
6.639827576648827e-14,2.4420986066697736e-12,0.0286511414627198,0.0286476739121856,-0.0004127530371808751,2.1107698922051554e-12,2.58250000000003
2.3064838799297105e-08,3.406974979913713e-10,0.0286500547178969,0.0286466050307466,-0.00041275303718384506,2.105129872503886e-12,2.58300000000003
0.0,7.264999712930376e-11,0.0286489930675044,0.0286455203363977,-0.000412550612682393,2.1001900305656074e-12,2.58350000000003
4.198795897775165e-09,3.5146802135344046e-11,0.0286479025663506,0.028644431849273,-0.00041255061268526507,2.0974999081352363e-12,2.58400000000003
1.1650577690092145e-07,2.6350102655392504e-13,0.0286468176323257,0.0286434233161804,-0.0004125793121593131,2.1005098702064906e-12,2.58450000000003
2.3869653000690993e-08,2.9855007355195085e-12,0.0286458837872654,0.0286424160759049,-0.000410274882079679,2.0972199671343006e-12,2.58500000000003
0.0,1.3468982873465762e-12,0.0286448296716662,0.0286413719695671,-0.0004100708734507451,2.093309900419449e-12,2.58550000000003
2.61494470972512e-08,0.0,0.0286437366293448,0.0286403109625441,-0.00041007087345359006,2.08975003100631e-12,2.58600000000003
4.326739300175575e-09,2.1642999892268477e-12,0.0286426835867411,0.0286392435347855,-0.000409840902460466,2.085910003751801e-12,2.58650000000003
3.3907161002544317e-09,2.6687992094043267e-12,0.0286415897165615,0.0286381718628908,-0.00040987041317171603,2.0830698277407578e-12,2.58700000000003
4.295241301521813e-09,1.1069999084067916e-12,0.0286404936996813,0.0286370980507703,-0.00040984810790029404,2.078569955044074e-12,2.58750000000003
4.2108604034196695e-09,5.92900728513257e-13,0.0286393993024494,0.028636082332437,-0.00040987739982903805,2.0628000176048378e-12,2.58800000000003
2.8694370976523054e-09,1.4932649977650314e-09,0.0286383064615934,0.028635053582102,-0.00040990604472942007,2.060359912195442e-12,2.58850000000003
3.28501115198776e-13,1.522830399974806e-09,0.0286372144015744,0.028633970281612,-0.00040988721281256103,2.0577799447057954e-12,2.58900000000003
2.989180403201175e-09,4.220235272356376e-14,0.0286361602256521,0.028632838993438,-0.0004098872128163631,2.059169891890922e-12,2.58950000000003
0.0,0.0,0.028635165962305,0.0286317303062292,-0.00040986763825959607,2.058359992868075e-12,2.59000000000003
2.1365048299970546e-07,0.0,0.028634136543161,0.0286306394327724,-0.00040986763826155305,2.0554998675370584e-12,2.59050000000003
0.0,5.713901574111446e-12,0.028633335377776,0.0286295588860692,-0.00040663669867627606,2.0538898273109174e-12,2.59100000000003
2.135116528995118e-07,0.0,0.028632265010202,0.0286284803793925,-0.000406636698677871,2.0537699145506405e-12,2.59150000000003
3.4983855985715184e-09,0.0,0.028631418188866,0.0286274071238321,-0.0004032992701110171,2.0524699561458304e-12,2.59200000000003
6.757413500285692e-09,3.0664984440598175e-12,0.0286303313480192,0.0286263353455747,-0.00040327600074985704,2.0495400081949056e-12,2.59250000000003
7.541312699310687e-09,3.7075190972846173e-09,0.028629233821586,0.0286252622968314,-0.0004032315396770331,2.0493398644738647e-12,2.59300000000003
5.489012022685813e-13,0.0,0.0286281511510477,0.0286241045673984,-0.00040324002141860606,2.052379967365514e-12,2.59350000000003
0.0,2.6462998459209075e-12,0.0286270674973251,0.0286229869085612,-0.00040324002141776006,2.05265990836645e-12,2.59400000000003
4.140091047766248e-14,6.519992878928349e-13,0.0286259647936565,0.0286218932639428,-0.0004032400214195221,2.0522999532451847e-12,2.59450000000003
0.0,5.059841434729151e-14,0.0286248631327499,0.0286208404069433,-0.0004032400214223251,2.0536699511103373e-12,2.59500000000003
0.0,3.476362982202108e-10,0.0286237621502804,0.0286197714719421,-0.00040324002142500405,2.0532599058487033e-12,2.59550000000003
2.5519398001022653e-08,1.5485009108306969e-12,0.0286226635702037,0.0286186919160679,-0.000403240021426975,2.0562698679199576e-12,2.59600000000003
6.727502499526139e-09,2.0435979297683815e-12,0.0286215924441247,0.0286176145192774,-0.0004029906161037201,2.058469930968365e-12,2.59650000000003
3.5791180991173732e-09,1.060901366756184e-12,0.028620524607799,0.0286165405391696,-0.0004029460552570541,2.0613298394589474e-12,2.59700000000003
9.727991609823072e-08,4.467819864073519e-11,0.0286194324915403,0.0286154689779113,-0.00040292234818601203,2.06457984389119e-12,2.59750000000003
4.1099438990999104e-09,0.0,0.0286184621690534,0.0286143915260123,-0.0004016332962291691,2.0666198786989387e-12,2.59800000000003
5.249967127696209e-14,1.869598226234004e-12,0.0286173689791687,0.0286133200192309,-0.0004016613616776341,2.067259991661574e-12,2.59850000000004
1.0254260359929268e-07,0.0,0.0286162662739201,0.0286122487605419,-0.0004016613616765651,2.0687000289870694e-12,2.59900000000004
3.0324865299413695e-08,4.380176776841438e-14,0.0286153501639814,0.0286111786335207,-0.0004069516130966081,2.0692898349689015e-12,2.59950000000004
4.550179677487165e-14,1.2117008785228478e-12,0.0286142977927542,0.028610110317897,-0.0004067557566423861,2.06981003517126e-12,2.60000000000004
2.9730933999438935e-09,0.0,0.0286131843799708,0.0286090411562915,-0.000406755756641457,2.0723000138805903e-12,2.60050000000004
0.0,2.6164001520889713e-12,0.0286120665872482,0.0286079707090235,-0.00040673627580655304,2.0726198535214735e-12,2.60100000000004
3.9989886402302943e-13,0.0,0.0286109427796718,0.0286068998303169,-0.00040673627580584506,2.0755398268124114e-12,2.60150000000004
3.1229890999628918e-09,3.584028004932627e-10,0.0286098418715927,0.0286058292061653,-0.0004067362758006411,2.076129849634678e-12,2.60200000000004
4.210173876195711e-14,8.260059303211165e-14,0.0286087325760086,0.0286047430909216,-0.00040671591086414007,2.078569955044074e-12,2.60250000000004
4.244655699842115e-09,4.04209998805527e-12,0.0286076230772212,0.0286036664096026,-0.0004067159108625721,2.0785098902437182e-12,2.60300000000004
0.0,0.0,0.028606520531597,0.0286025902601545,-0.000406744857985756,2.0817598946759608e-12,2.60350000000004
8.507220010042782e-08,1.4830150996125724e-13,0.0286054162155866,0.0286015183922377,-0.00040674485798414706,2.0821898892575685e-12,2.60400000000004
8.280182095532496e-14,0.0,0.0286044212413683,0.028600451042676,-0.0004056175901041471,2.082730038779901e-12,2.60450000000004
3.0930851976918028e-09,5.440092820663267e-14,0.0286033248436524,0.0285993804556378,-0.0004056175901049801,2.084609828506556e-12,2.60500000000004
4.67993699349023e-14,2.624501310721783e-12,0.0286022264261606,0.0285983112118997,-0.00040559741160243004,2.0851998513288228e-12,2.60550000000004
1.0160275398796159e-13,0.0,0.0286011250480809,0.0285972387462652,-0.0004055974116005431,2.0892098814839777e-12,2.60600000000004
5.469930064450068e-14,1.3051990044310458e-12,0.0286000268933643,0.0285961679132836,-0.00040559741159882203,2.0905699046891435e-12,2.60650000000004
4.324205101630119e-09,0.0,0.028598930730304,0.0285950965881777,-0.0004055974115973231,2.0943999572836658e-12,2.60700000000004
4.1099068592842514e-14,0.0,0.0285978386261013,0.0285940258606157,-0.0004056269037661281,2.0952599464468813e-12,2.60750000000004
3.325562398376336e-09,5.032300964824543e-12,0.0285967463210984,0.0285929551649702,-0.00040562690376439304,2.0966498936320077e-12,2.60800000000004
0.0,2.6484023307737914e-12,0.0285956577101675,0.028591881473133,-0.0004056050498816061,2.1006098336467938e-12,2.60850000000004
4.287173997752358e-09,0.0,0.0285945669923103,0.0285908086799934,-0.0004056050498801771,2.1035998463980743e-12,2.60900000000004
0.0,0.0,0.0285934810260649,0.028589737924282,-0.0004056342956544241,2.105420005005243e-12,2.60950000000004
2.981442901589526e-09,1.1568003499551338e-12,0.028592392335116,0.0285886672825647,-0.00040563429565310507,2.106059901127444e-12,2.61000000000004
0.0,0.0,0.0285913074741849,0.0285876911761863,-0.00040561476393686103,2.1097099761613336e-12,2.61050000000004
4.20684270058258e-09,4.472070283534357e-11,0.0285902208535576,0.0285866528365824,-0.00040561476393626407,2.111499993948107e-12,2.61100000000004
0.0,1.3650749974836174e-10,0.0285891383586327,0.0285855858343901,-0.000405643382913646,2.114179924878057e-12,2.61150000000004
0.0,1.0782000292586247e-12,0.0285880527397274,0.0285844957543651,-0.0004056433829122731,2.1174399039702863e-12,2.61200000000004
2.4000874999235977e-08,5.803579838925543e-11,0.0285869681599423,0.0285834553666839,-0.00040564338291148206,2.118949980756124e-12,2.61250000000004
5.280012538300127e-13,7.020078962582943e-14,0.0285859110482571,0.0285823808676006,-0.0004054161616714781,2.1149698745809298e-12,2.61300000000004
0.0,0.0,0.0285848442226348,0.0285813090098228,-0.0004054161616713391,2.1158500299045535e-12,2.61350000000004
4.188124399367998e-09,2.8151994624359133e-12,0.0285837605774439,0.02858023667803,-0.0004054161616699511,2.1164298612263988e-12,2.61400000000004
2.7456873798875625e-08,5.699989091834112e-13,0.0285827125603499,0.0285791632662815,-0.00040544480267447705,2.1174800194506682e-12,2.61450000000004
0.0,0.0,0.0285816601303894,0.0285781134227658,-0.00040527232039429706,2.120300029301303e-12,2.61500000000004
3.813117502304841e-09,4.580016921273966e-14,0.0285805708471291,0.0285770452288934,-0.00040527232039139606,2.124259969316089e-12,2.61550000000004
6.198496299569811e-09,4.940145514886751e-14,0.0285795044016406,0.0285759757999359,-0.000405246630674848,2.127019914366368e-12,2.61600000000004
5.159761506945415e-14,1.8798018697196994e-12,0.0285785016933432,0.0285749057324789,-0.0004052061511310611,2.1304900118396253e-12,2.61650000000004
3.022950690115267e-08,3.799301151463652e-12,0.0285774465136436,0.0285738348048379,-0.0004052061511295211,2.133329971010234e-12,2.61700000000004
0.0,0.0,0.0285763949621352,0.0285727628697765,-0.0004055215901497171,2.136069966740539e-12,2.61750000000004
4.959921362512887e-14,0.0,0.0285753046037709,0.0285716911857111,-0.0004055215901471081,2.1371899475847167e-12,2.61800000000004
2.9576372982675903e-09,2.297401852091596e-12,0.0285742162443854,0.0285706197548636,-0.00040552159014329106,2.1385599454498694e-12,2.61850000000004
3.1750499000782195e-09,8.829742492721948e-14,0.028573130802449,0.0285695469965146,-0.00040550219433984204,2.1437298550891493e-12,2.61900000000004
0.0,0.0,0.028572049439012,0.0285684776482142,-0.0004054815007997661,2.1454899488959622e-12,2.61950000000004
4.3701153806807724e-14,0.0,0.0285709640036514,0.0285674065190504,-0.00040548150079785107,2.146750008660825e-12,2.62000000000004
0.0,1.6340054309615937e-13,0.0285698816984187,0.0285663352936271,-0.0004054815007952971,2.148429871506874e-12,2.62050000000004
1.341010635869111e-13,0.0,0.0285687989712979,0.0285652686295185,-0.0004054815007925221,2.1497898947120397e-12,2.62100000000004
0.0,1.3670960197220694e-10,0.0285677208554583,0.0285641974112747,-0.00040548150079062107,2.1512099827175613e-12,2.62150000000004
0.0,4.480096849057702e-14,0.0285666398050042,0.0285631064734395,-0.00040548150078952407,2.1427699024856306e-12,2.62200000000004
1.5900128436108218e-13,1.2374025415429202e-12,0.0285655591256591,0.0285620332643082,-0.0004054815007875261,2.1439599227901507e-12,2.62250000000004
4.32061580263321e-09,0.0,0.0285644835607,0.0285609612180397,-0.00040548150078623503,2.139259906372426e-12,2.62300000000004
4.480096849057702e-14,1.9901996717308634e-12,0.028563407039425,0.0285598901553075,-0.0004055109813940511,2.1402799237763004e-12,2.62350000000004
3.3172075017406932e-09,1.411334001055753e-10,0.0285623278213018,0.0285588180562748,-0.00040551098139308007,2.133570013371222e-12,2.62400000000004
0.0,1.6147014281209238e-12,0.0285612512234013,0.0285577269067773,-0.0004054892275767901,2.1281700360309408e-12,2.62450000000004
0.0,2.2381992093034597e-12,0.0285601713112983,0.0285566535952592,-0.0004054892275750691,2.123449853452808e-12,2.62500000000004
2.9653416978858704e-09,2.6481004888889714e-12,0.0285590919864508,0.0285555998039963,-0.0004054892275740141,2.121049863523794e-12,2.62550000000004
4.559894128952635e-14,3.1412997203439375e-12,0.0285580154916009,0.028554530269354,-0.0004054697791125621,2.1163298977860956e-12,2.62600000000004
3.0004827997198724e-09,4.0998003603132105e-12,0.0285569382911176,0.0285534578742914,-0.0004054697791104801,2.118229853673159e-12,2.62650000000004
2.988566149761396e-08,2.65600041959857e-12,0.0285558624740866,0.0285523840360246,-0.00040545015531253206,2.1198299192393133e-12,2.62700000000004
3.145395100628834e-09,4.649752805008234e-14,0.0285548079935355,0.0285513108886863,-0.00040575929996886507,2.1218500047270883e-12,2.62750000000004
0.0,0.0,0.0285537244575417,0.0285502410982886,-0.00040573878489904105,2.124419997556748e-12,2.62800000000004
6.005067998415825e-09,3.1839982039816306e-12,0.0285526391917509,0.0285491700650828,-0.0004057387848968761,2.1276700019889905e-12,2.62850000000005
0.0,1.9745004242732733e-12,0.0285515611411455,0.0285480969939148,-0.0004056994795444041,2.1333598949901944e-12,2.62900000000005
3.580096000904698e-09,0.0,0.0285504784005115,0.028547024426157,-0.000405699479538409,2.1391898669120835e-12,2.62950000000005
3.0313250500013655e-08,4.380176776841438e-14,0.0285494015986497,0.0285459530727585,-0.00040567562382636403,2.14273997850567e-12,2.63000000000005
7.419956798287997e-09,4.289971156090644e-14,0.0285483473109999,0.0285448836052927,-0.0004059922460785861,2.146849972101128e-12,2.63050000000005
2.950272498525308e-09,1.5079985871135904e-12,0.0285472649213955,0.0285438141962647,-0.0004060010917501151,2.1507899627959404e-12,2.63100000000005
4.323937697475744e-09,1.6562029525601929e-12,0.0285461987019581,0.0285427420855982,-0.0004059817548203071,2.1574499999010843e-12,2.63150000000005
7.903098502015649e-09,2.9889979380470777e-13,0.0285451194458363,0.0285416695913626,-0.00040601125558239006,2.164919936029075e-12,2.63200000000005
7.686719302735234e-09,0.0,0.0285440411258153,0.0285406125495965,-0.0004060155297766941,2.1699400089281173e-12,2.63250000000005
0.0,2.3849013042198663e-12,0.0285429627999706,0.0285395437208469,-0.0004060211944245561,2.1745500365655257e-12,2.63300000000005
3.015772000181105e-09,1.9359028269327894e-12,0.0285418785586814,0.0285384743897094,-0.0004060211944201431,2.1741599406238654e-12,2.63350000000005
4.189010249788794e-13,7.681980052076653e-13,0.0285408133991725,0.0285374038933494,-0.000406001483679992,2.1733498247605842e-12,2.63400000000005
4.3798298321462426e-14,3.3288025114153186e-12,0.0285397528414662,0.0285363673331201,-0.000406001483675967,2.177269866135423e-12,2.63450000000005
0.0,3.911209897622392e-11,0.0285386773213169,0.0285353208814366,-0.00040600148367222,2.183399945218656e-12,2.63500000000005
2.963794997618008e-09,4.509934092844503e-14,0.0285375983787399,0.0285342473118406,-0.0004060014836680851,2.189790015982851e-12,2.63550000000005
3.259330201565991e-09,5.115005641265213e-13,0.0285365257871502,0.0285331761889643,-0.00040598205602292603,2.197750011492805e-12,2.63600000000005
5.499004029907439e-13,1.988201270286538e-12,0.0285354690838176,0.028532124920211,-0.00040596069823111303,2.2031898874730338e-12,2.63650000000005
2.6093823199402344e-08,0.0,0.0285344150780764,0.028531055441338,-0.0004059606982243961,2.2093299412162537e-12,2.63700000000005
0.0,4.285499038969576e-12,0.0285333707566325,0.0285299839400645,-0.00040573374119808503,2.217399874826498e-12,2.63750000000005
0.0,0.0,0.0285322898974427,0.0285289097576016,-0.0004057337411900911,2.223510004589757e-12,2.63800000000005
2.9478166019281105e-09,6.427360033089968e-11,0.0285312086640678,0.0285278381052958,-0.00040573374118248607,2.2309998900377215e-12,2.63850000000005
3.438276000716778e-09,1.4386998536952689e-12,0.0285301308420588,0.0285267577885296,-0.00040571442931735104,2.236420033538411e-12,2.63900000000005
0.0,6.59021448523589e-14,0.0285290563250718,0.0285256849526482,-0.000405691815173571,2.2429699157028304e-12,2.63950000000005
0.0,3.067199272344112e-12,0.0285279772659968,0.02852461516683,-0.00040569181516560506,2.2508199731124945e-12,2.64000000000005
3.052652389895494e-08,0.0,0.028526898994948,0.0285235423342777,-0.000405691815158278,2.2580899823598788e-12,2.64050000000005
1.984156700052253e-09,4.070008219336785e-14,0.0285258499292392,0.0285224712652173,-0.0004054995755299231,2.265780011528884e-12,2.64100000000005
5.777010814167483e-13,0.0,0.0285247704050077,0.028521402059424,-0.00040548649755247203,2.2734698238574547e-12,2.64150000000005
0.0,1.1569009639167405e-12,0.0285237110963163,0.0285203312475494,-0.00040548649754508905,2.280989850125814e-12,2.64200000000005
0.0,1.1695991397608907e-12,0.0285226343251877,0.0285192596748621,-0.00040548649753759504,2.2875698731106286e-12,2.64250000000005
4.154595303201836e-09,7.533973445106312e-13,0.0285215554406436,0.0285181880384836,-0.00040548649753062807,2.294559941357077e-12,2.64300000000005
0.0,0.0,0.0285204800397668,0.0285171892252722,-0.00040551488821620907,2.2976698668686346e-12,2.64350000000005
6.392967700358243e-09,2.6498005178954287e-12,0.028519401481994,0.0285161694381833,-0.0004055148882084371,2.3055498482582593e-12,2.64400000000005
6.579806144380029e-14,5.1738897888231605e-11,0.0285183300966933,0.0285151212580369,-0.000405473086767684,2.311689902001479e-12,2.64450000000005
0.0,5.605749892056977e-11,0.0285172538279765,0.0285140535721485,-0.0004054730867617441,2.3170699300217867e-12,2.64500000000005
0.0,1.00600083818847e-13,0.0285161766039035,0.0285129769450609,-0.0004054730867543891,2.3235998628662324e-12,2.64550000000005
2.8852202498680368e-08,6.913560002264063e-11,0.0285150999505971,0.0285119078541761,-0.000405473086747395,2.3290599050068694e-12,2.64600000000005
0.0,3.6907005229736e-12,0.0285140535087299,0.0285108981136687,-0.00040526589837682305,2.3325898504400477e-12,2.64650000000005
4.7905601100600714e-08,6.4010984013318506e-12,0.028512972531268,0.0285098523444344,-0.0004052658983703561,2.3396699074668126e-12,2.64700000000005
1.00600083818847e-13,0.0,0.0285119411445511,0.0285087843479932,-0.00040482245701141807,2.345689831609321e-12,2.64750000000005
0.0,1.092420251480597e-11,0.0285108557325309,0.0285077147995068,-0.0004048224570095581,2.3526798998557696e-12,2.64800000000005
3.170562701271251e-09,1.1745014683040012e-12,0.0285097695596985,0.0285066368558443,-0.000404822457006755,2.359570004661915e-12,2.64850000000005
3.1775501015129937e-09,2.592700359960176e-12,0.02850868890516,0.0285055648829125,-0.000404801731045197,2.367229893010525e-12,2.64900000000005
0.0,2.0177991222336544e-12,0.028507682148404,0.0285044921205456,-0.00040478092126205003,2.3738298653153134e-12,2.64950000000005
1.3520757298490782e-08,7.219502773381237e-12,0.0285066525127476,0.0285034200509746,-0.0004047809212551671,2.3815198944843186e-12,2.65000000000005
0.0,2.6228984262299804e-12,0.0285056093273864,0.0285023444236884,-0.00040475029194355207,2.388769954411729e-12,2.65050000000005
3.539892500653563e-09,1.0850001452844538e-12,0.0285045392896211,0.0285012714226082,-0.00040475029193678003,2.3958699607584677e-12,2.65100000000005
1.087187029985559e-08,2.5947022308514534e-12,0.0285034676251413,0.0285002031147604,-0.00040472683907074203,2.403810006948448e-12,2.65150000000005
4.437225000625267e-09,5.2898657676436756e-14,0.0285024739575835,0.0284991304820424,-0.0004047614742968451,2.4062498955174094e-12,2.65200000000005
1.3159168598536608e-08,1.4738002485081836e-12,0.0285014281237989,0.0284980609013602,-0.0004047918628778301,2.4139999894867703e-12,2.65250000000005
7.663790799888881e-09,4.7591999785545624e-12,0.0285003647673721,0.0284969890800942,-0.0004048818916508501,2.4217099679757492e-12,2.65300000000005
8.617721498210829e-09,4.3582699948974124e-11,0.0284992901821326,0.0284959349677053,-0.00040489171485129805,2.427039905855688e-12,2.65350000000005
5.299927163804341e-14,7.398699708449641e-12,0.0284982143851586,0.0284948622917292,-0.000404950533112421,2.4294598451046756e-12,2.65400000000005
1.5508845600115118e-08,0.0,0.0284971335834369,0.0284937850969287,-0.00040495053310451003,2.4326799255569576e-12,2.65450000000005
8.050157762617971e-14,1.0539832895339885e-13,0.0284960652391874,0.0284927132079462,-0.000404967524604939,2.4336199288405025e-12,2.65500000000005
3.1728637002459426e-08,5.258099511351588e-12,0.0284949847676611,0.0284916442007969,-0.00040496752459769504,2.4358698651888444e-12,2.65550000000005
4.0599468231761193e-14,5.839773109528323e-14,0.028493935178944,0.0284905694780097,-0.00040481906541372104,2.4378398605362506e-12,2.65600000000005
4.387934099403523e-09,2.5944003889666334e-12,0.0284928524853837,0.0284894997001311,-0.0004048190654057551,2.4395899796830767e-12,2.65650000000005
4.4890139973274845e-09,1.8949837983506246e-09,0.0284917728364047,0.0284884269092235,-0.000404849104815437,2.442079958392407e-12,2.65700000000005
4.38411339870326e-09,2.5698020100772823e-12,0.0284907012726665,0.02848727685897,-0.00040487990728245806,2.446189951987865e-12,2.65750000000005
0.0,0.0,0.0284896230568609,0.0284861789260435,-0.00040490990620400003,2.450719965504944e-12,2.65800000000005
4.426979616223292e-13,3.9626999598363355e-11,0.0284885419110888,0.0284851002727043,-0.0004049099061967001,2.4535499500155655e-12,2.65850000000006
8.043527899292968e-09,6.791249854143366e-11,0.0284874828228417,0.0284840217676463,-0.00040490990619012203,2.4564898726264772e-12,2.65900000000006
0.0,2.016397465665065e-12,0.0284864157704815,0.0284829379587962,-0.0004049152405621771,2.461979838747075e-12,2.65950000000006
3.684102639969766e-08,2.624199468836963e-12,0.028485336822809,0.0284818637913322,-0.00040491524055518303,2.4664298381438243e-12,2.66000000000006
0.0,3.510004786821952e-13,0.0284842946580999,0.0284807913444345,-0.0004047832776430851,2.470890029040995e-12,2.66050000000006
3.2056026801757787e-08,2.5936995606823388e-12,0.0284832105216053,0.0284797372780637,-0.0004047832776355361,2.4762498909008945e-12,2.66100000000006
3.5139946508166986e-13,0.0,0.0284821552808204,0.0284786681677345,-0.000404638802175718,2.480549836716972e-12,2.66150000000006
0.0,4.8419983300629355e-12,0.0284810843745597,0.0284775982177344,-0.0004046388021685841,2.4842400272312437e-12,2.66200000000006
4.357321899128852e-09,1.5419956977957838e-13,0.0284800028871109,0.0284765433831539,-0.0004046388021613401,2.4912699941176397e-12,2.66250000000006
8.660634540080814e-08,4.373199719021059e-12,0.028478926275023,0.0284754799681537,-0.0004046686100327891,2.494009989847945e-12,2.66300000000006
4.355617099632836e-09,3.876701043514785e-12,0.0284779557073476,0.0284744069041701,-0.00040668628759831405,2.498540003365024e-12,2.66350000000006
4.514107400377387e-09,1.3672369833517273e-10,0.0284768627415007,0.0284733384560774,-0.0004067160690714621,2.499730023669544e-12,2.66400000000006
4.353099401777083e-09,7.008098962257847e-12,0.02847576177254,0.028472248196096,-0.0004067470674783321,2.503169980322406e-12,2.66450000000006
6.4169618022025254e-09,3.8416998748846964e-11,0.0284746642176551,0.0284711693995919,-0.0004067768190142891,2.506309829813924e-12,2.66500000000006
1.3200204818097916e-13,6.234100041746515e-12,0.0284735706154928,0.0284700910825216,-0.000406734655668751,2.5096699891868912e-12,2.66550000000006
4.341752402048371e-09,9.307100229394294e-12,0.0284724781428767,0.0284690159037847,-0.00040673465566203504,2.5121098777558526e-12,2.66600000000006
2.5980030498445883e-08,0.0,0.0284713895598507,0.0284679405260006,-0.000406764353916224,2.5140299998033244e-12,2.66650000000006
4.3375305985859924e-09,1.7922989481444773e-12,0.0284703284777103,0.0284668703817129,-0.0004065366408148211,2.515659989349439e-12,2.66700000000006
3.8710007421727255e-13,1.2404972882240628e-12,0.0284692414459572,0.0284658145991764,-0.0004065663062941991,2.534820010141603e-12,2.66750000000006
4.333634600478531e-09,2.6551989773526685e-12,0.0284681716387464,0.0284647488471825,-0.00040656630628828805,2.5514698860640284e-12,2.66800000000006
4.336364600732168e-09,0.0,0.0284670918708173,0.0284636771922675,-0.00040659594567509405,2.56917989487071e-12,2.66850000000006
2.8968932010153825e-09,2.5968012462573853e-12,0.0284660121412606,0.0284626066762464,-0.000406625576767618,2.5715399861597765e-12,2.66900000000006
1.1965131198332646e-08,2.6285015830573855e-12,0.0284649458736448,0.0284615343238373,-0.00040660655413897906,2.5878799971013056e-12,2.66950000000006
3.44900049006891e-08,6.994994861120318e-13,0.0284638777242851,0.0284604620192073,-0.0004066469068420191,2.606010025829608e-12,2.67000000000006
8.654364398730241e-09,0.0,0.0284628229018859,0.0284594152993797,-0.00040699117015912203,2.6046500026244424e-12,2.67050000000006
4.328576299478248e-09,1.18700188567189e-13,0.0284617383313477,0.0284583485393106,-0.00040705024941119607,2.606559933171493e-12,2.67100000000006
9.512029098407426e-09,4.099845463123586e-14,0.028460651849665,0.028457281062636,-0.00040707981482106703,2.6073099842344183e-12,2.67150000000006
8.209216001420216e-09,0.0,0.0284595719838615,0.0284562120548272,-0.000407144217189643,2.6093398275417456e-12,2.67200000000006
0.0,0.0,0.0284585157250268,0.0284551412241864,-0.0004071998466200111,2.6106400027869903e-12,2.67250000000006
1.1880080252879566e-13,9.199932482495399e-14,0.0284574342175156,0.0284540703758967,-0.0004071998466183461,2.6123599811134213e-12,2.67300000000006
4.2044570013055615e-09,0.0,0.0284563547914726,0.0284530032491981,-0.0004071998466173741,2.6147198555620532e-12,2.67350000000006
0.0,6.965390070279298e-11,0.0284552771057614,0.0284519327568612,-0.0004072284366441371,2.6161900337079436e-12,2.67400000000006
0.0,5.467799824021569e-12,0.0284541967708511,0.0284508517179553,-0.00040722843664269405,2.6255200270830503e-12,2.67450000000006
0.0,0.0,0.0284531179899452,0.0284497907204233,-0.000407228436640806,2.6323799910688006e-12,2.67500000000006
4.28264590110472e-09,2.6708982248102586e-12,0.0284520403866802,0.028448722255205,-0.000407228436638836,2.634869969778131e-12,2.67550000000006
2.7146378298037455e-08,0.0,0.0284509667636414,0.0284476505089094,-0.00040725765520054503,2.638979963373589e-12,2.67600000000006
7.621737501545267e-09,2.9150987179704657e-12,0.0284499276902896,0.0284465802915647,-0.00040703054680517705,2.6417000097839205e-12,2.67650000000006
0.0,1.3281008237608916e-12,0.028448854959146,0.0284455085482614,-0.000407041615591593,2.6460600204003537e-12,2.67700000000006
4.100192407818781e-14,0.0,0.0284477737834229,0.0284444375533298,-0.0004070416155906771,2.648779849970251e-12,2.67750000000006
0.0,1.8091976007605926e-09,0.0284466958882277,0.0284433674505914,-0.0004070416155884561,2.6513899582802924e-12,2.67800000000006
6.207773600719335e-09,4.700059785811561e-14,0.028445617717975,0.0284422206072423,-0.000407041615587179,2.6541399286705847e-12,2.67850000000006
3.151864998163223e-09,1.5385991092298212e-12,0.0284445496225287,0.028441126234013,-0.00040700101803244505,2.656719896160231e-12,2.67900000000006
0.0,2.087399697536796e-12,0.0284434751216158,0.0284400481767529,-0.00040698044480043806,2.659939976612513e-12,2.67950000000006
4.3000325522513094e-14,0.0,0.0284423977556975,0.0284389768750029,-0.00040698044479852303,2.6626600230228448e-12,2.68000000000006
4.181508399953016e-09,5.174992379064491e-13,0.0284413230894076,0.028437906745258,-0.0004069804447969131,2.6648199705908704e-12,2.68050000000006
3.061787400004956e-09,0.0,0.0284402518970656,0.0284368576834531,-0.00040700905203177207,2.670620018532799e-12,2.68100000000006
7.203281100071068e-09,5.100087019371813e-14,0.0284391785110187,0.0284357914352927,-0.00040698905604607107,2.6732899748027616e-12,2.68150000000006
0.0,4.4486569983348545e-10,0.0284381077723118,0.0284347236974973,-0.00040699957506556007,2.6758998662723688e-12,2.68200000000006
0.0,0.0,0.0284370308362957,0.0284336325326027,-0.00040699957506267306,2.681589976114007e-12,2.68250000000006
0.0,0.0,0.0284359549483134,0.0284325525001405,-0.00040699957506014806,2.685829857129729e-12,2.68300000000006
8.82085666974175e-08,8.087003289247718e-13,0.0284348798317137,0.0284314788928523,-0.0004069995750574281,2.6885000302401263e-12,2.68350000000006
8.79533683974254e-08,7.21941013914762e-11,0.028433914981586,0.0284304833892508,-0.0004089625211112131,2.6928799901765332e-12,2.68400000000006
0.0,3.986099644803787e-12,0.0284329301132577,0.028429431121938,-0.00040781640147923405,2.697519941793902e-12,2.68450000000006
0.0,1.6990228668412044e-13,0.028431829919131,0.0284283659273725,-0.0004078164014790121,2.6984300210974865e-12,2.68500000000006
4.546527699461622e-09,1.289399143011849e-12,0.028430724829396,0.0284273020547694,-0.0004078164014787351,2.6982699928568277e-12,2.68550000000006
2.7542436699390382e-08,7.093900120103136e-11,0.0284296292754551,0.0284262317734375,-0.00040784767559272806,2.7012398394477e-12,2.68600000000006
1.4900233824555187e-13,2.5979912665619054e-13,0.0284285746917465,0.0284251512247202,-0.0004076184814639681,2.705119982182591e-12,2.68650000000006
1.9479903801133958e-13,9.201597817032336e-12,0.0284274821561158,0.0284240928366238,-0.00040761848146374604,2.702069904630955e-12,2.68700000000006
6.786439202266514e-09,0.0,0.0284263924441758,0.0284230193439486,-0.00040761848146419,2.696489949730041e-12,2.68750000000006
4.598066399852385e-08,0.0,0.0284253069523339,0.0284219496134727,-0.00040757372089729905,2.695549946446496e-12,2.68800000000007
2.6080179682530513e-13,1.8600017359649e-12,0.0284242696569256,0.0284208801979966,-0.0004071494599553931,2.694349951481989e-12,2.68850000000007
2.8779603006290344e-09,7.510920010944666e-11,0.0284231907550783,0.0284198096739928,-0.0004071494599570861,2.6887199064407064e-12,2.68900000000007
0.0,5.739130004567272e-11,0.0284221778487722,0.0284187306306396,-0.0004071305662853201,2.6801698881084857e-12,2.68950000000007
4.2337565016314915e-09,7.468990703696221e-13,0.0284211184314037,0.0284176484414405,-0.0004071305662852921,2.674259902066267e-12,2.69000000000007
2.995789800258608e-09,2.934007203858613e-13,0.0284200442468669,0.0284166371115743,-0.00040715943284374103,2.671929951597596e-12,2.69050000000007
2.451644890225091e-08,3.0239977188983858e-12,0.0284189643442084,0.0284156088481492,-0.0004071397960684241,2.6639899054076155e-12,2.69100000000007
2.1598200297678893e-08,0.0,0.028417902866783,0.0284145491859859,-0.00040693101746610107,2.6675998649611232e-12,2.69150000000007
8.51398812562465e-13,3.9630000669976795e-12,0.0284168359670614,0.028413483278245,-0.00040675412777329103,2.6676300057815183e-12,2.69200000000007
4.202147102505549e-09,1.4025010319773656e-10,0.0284158236259537,0.028412622219689,-0.00040675412778009104,2.6638498264869304e-12,2.69250000000007
4.320931799861594e-09,1.3534000309345373e-12,0.028414771605009,0.028411803460154,-0.0004067826967671561,2.6711499765547098e-12,2.69300000000007
0.0,7.462988560469341e-13,0.0284137001457926,0.0284109945989967,-0.000406812179399603,2.676149883293344e-12,2.69350000000007
6.00006155870858e-14,1.059399096225988e-12,0.028412620580947,0.0284101044018336,-0.0004068121793961611,2.679260025645336e-12,2.69400000000007
0.0,0.0,0.0284115428040095,0.0284091121242871,-0.00040681217939263605,2.6859198459100453e-12,2.69450000000007
3.2272302018243604e-09,1.0785990156580993e-12,0.0284104643508004,0.0284080796724239,-0.0004068121793891951,2.6871400070349605e-12,2.69500000000007
3.3010157003687812e-09,2.106700230930514e-12,0.0284093899210149,0.0284070502632923,-0.00040679110045248703,2.6955798704264566e-12,2.69550000000007
0.0,6.02698446705574e-13,0.0284083158747448,0.0284061115424875,-0.000406769499643152,2.6939099822403945e-12,2.69600000000007
4.148621200045222e-09,5.2399057315355435e-14,0.0284072388977764,0.0284051088022828,-0.00040676949963826703,2.6956299605668255e-12,2.69650000000007
3.03439389934268e-09,9.149972446387267e-14,0.0284061657458589,0.0284040575522348,-0.0004067978495920681,2.6952099406452046e-12,2.69700000000007
4.565459399419325e-09,3.402480033831701e-11,0.0284050920306271,0.0284029956053706,-0.0004067780116413691,2.6957700394875106e-12,2.69750000000007
0.0,2.2979881886264764e-13,0.0284040453794973,0.028401922006902,-0.00040680944144895904,2.7003798502844845e-12,2.69800000000007
3.446999599990286e-08,3.3092039872228973e-10,0.0284029727638243,0.028400975715502,-0.0004068094414459611,2.707259980430643e-12,2.69850000000007
1.231799384715515e-12,5.537899999685791e-12,0.0284022226404113,0.0283999520900996,-0.000407154305378983,2.7190600031951062e-12,2.69900000000007
2.2771826799217187e-08,9.168013570537425e-13,0.0284013529521885,0.0283989124453267,-0.00040715430537393107,2.7309098992595038e-12,2.69950000000007
2.8440515699446056e-08,5.2197829392142125e-14,0.0284005389718602,0.0283978505439238,-0.0004069449981244271,2.7429300150649816e-12,2.70000000000007
8.155996720007885e-08,0.0,0.0283996538343569,0.0283967806740012,-0.000406698876677842,2.750419900512946e-12,2.70050000000007
9.900522200678719e-09,1.0079992396327953e-12,0.0283987476219599,0.0283957085356569,-0.000405583027889168,2.75707993761809e-12,2.70100000000007
1.7284992881450023e-12,1.269498395295443e-12,0.0283977081181102,0.0283947162293948,-0.0004055173720587011,2.7628600362400446e-12,2.70150000000007
6.034998889514753e-13,0.0,0.0283967456166378,0.028393673738479,-0.00040551737205137407,2.774240039082887e-12,2.70200000000007
5.249967127696209e-14,4.698089833832242e-11,0.0283957252054188,0.02839261067588,-0.0004055173720473491,2.781260031309296e-12,2.70250000000007
4.369768435985577e-14,1.4495002420567005e-12,0.0283946580707017,0.0283915365151015,-0.00040551737204612805,2.790029925842097e-12,2.70300000000007
6.6422581983249795e-09,1.3038979618240631e-12,0.0283935800358076,0.0283904836844891,-0.0004055173720445181,2.7997998884587982e-12,2.70350000000007
6.20500179016048e-13,4.67993699349023e-14,0.02839263187441,0.0283894177527183,-0.00040547359308034205,2.809429988995249e-12,2.70400000000007
2.3137825200941764e-08,5.6651974777999214e-12,0.0283916155928675,0.0283883498740821,-0.0004054735930744581,2.8157599949590884e-12,2.70450000000007
3.029596510120691e-08,2.5522986502046763e-12,0.0283906019865829,0.0283872764188462,-0.00040526844952062,2.8243900274116385e-12,2.70500000000007
3.1082946008731405e-09,1.4931007819019015e-12,0.028389557268856,0.0283862070866823,-0.0004050406459334871,2.831330005517718e-12,2.70550000000007
0.0,3.821006011595074e-13,0.0283884733478997,0.0283851384515737,-0.000405020372943922,2.839319925007633e-12,2.70600000000007
7.4031497009074965e-09,8.736939990927617e-11,0.0283873837241561,0.0283840886556663,-0.0004050203729367611,2.848589853582384e-12,2.70650000000007
1.5439732825583974e-13,0.0,0.0283863034059953,0.028383010628355,-0.0004049709238862951,2.8564999757924037e-12,2.70700000000007
0.0,0.0,0.0283852220553162,0.0283819399158701,-0.00040497092387969003,2.8630299086368494e-12,2.70750000000007
1.006299210626338e-12,0.0,0.0283841398902632,0.0283808711215593,-0.00040497092387247304,2.8700499008632585e-12,2.70800000000007
4.188004110172727e-13,1.934598314878855e-12,0.028383138858824,0.0283798028699786,-0.0004049709238665611,2.8767600281087713e-12,2.70850000000007
0.0,0.0,0.0283821089916129,0.0283787337263171,-0.0004049709238573741,2.8850899533999774e-12,2.70900000000007
0.0,5.580987061382103e-13,0.0283810422612424,0.0283776657375488,-0.00040497092385007407,2.891390035383856e-12,2.70950000000007
0.0,0.0,0.0283799671901256,0.0283766208822812,-0.00040497092384299705,2.8971098523650207e-12,2.71000000000007
1.1289051398549743e-08,3.5984999702254328e-12,0.0283788910178034,0.0283755565524473,-0.00040497092383494804,2.904269923512115e-12,2.71050000000007
1.1120271370401724e-13,3.064000442254411e-12,0.0283778254072153,0.0283744868472631,-0.0004050078866482021,2.91087987047689e-12,2.71100000000007
0.0,2.5895986743851296e-12,0.0283767509704176,0.0283734170008997,-0.0004050078866410971,2.9164299013978434e-12,2.71150000000007
3.823018290827207e-13,0.0,0.028375674816969,0.0283723491790539,-0.0004050078866346021,2.923369879503923e-12,2.71200000000007
3.3328293978784895e-09,1.5460029090252903e-12,0.0283746186895098,0.0283712818347791,-0.00040500788662549804,2.9301099307293965e-12,2.71250000000007
4.5684458993555666e-09,5.873219965923937e-11,0.0283735507461734,0.028370247033539,-0.00040498597544321303,2.935380020649414e-12,2.71300000000007
0.0,6.960057530314145e-14,0.0283724798445019,0.028369175685267,-0.0004050174620819811,2.9438500248613053e-12,2.71350000000007
0.0,6.53610152112627e-12,0.0283714047756232,0.0283681084738468,-0.00040501746207548706,2.9463998515305567e-12,2.71400000000007
1.0877999889746803e-12,5.779751677259526e-14,0.0283703306523312,0.028367039298671,-0.00040501746206882507,2.9576399922931484e-12,2.71450000000007
2.2925479299662488e-08,4.2639017316936645e-12,0.0283692914424305,0.0283659736472424,-0.0004050174620629411,2.9650800044411785e-12,2.71500000000007
1.3070100557399655e-13,2.176856993274523e-10,0.0283682484702307,0.028364906292932,-0.00040481662240475903,2.9769598244855366e-12,2.71550000000007
2.845192099976135e-08,7.427030171425208e-11,0.0283671758551432,0.0283638152917475,-0.000404816622397543,2.9881999652481284e-12,2.71600000000007
4.597017211338539e-13,1.867801052712892e-12,0.0283661278227976,0.0283627328047653,-0.0004045480770556901,2.999139998849376e-12,2.71650000000007
7.359582498978057e-09,3.344066031030213e-10,0.0283650668025245,0.0283616644679169,-0.00040454807704950004,3.0095999477286473e-12,2.71700000000007
4.31980830273293e-09,2.510800595212359e-12,0.0283639969262409,0.0283605801152911,-0.00040455601104138106,3.0201498853882347e-12,2.71750000000007
0.0,1.3685839961308233e-10,0.0283629230434363,0.0283595111732272,-0.000404585487566796,3.0276399876766336e-12,2.71800000000008
8.432865770263698e-08,0.0,0.0283618452554331,0.0283584234292714,-0.0004045854875603561,3.0360299777681954e-12,2.71850000000008
0.0,1.4567939909948535e-10,0.0283608804643497,0.0283573538275675,-0.00040337165413183607,3.043769880237135e-12,2.71900000000008
3.1888337977126202e-09,8.849865285043279e-14,0.0283598051109618,0.028356267082821,-0.0004033716541243141,3.052289974589395e-12,2.71950000000008
6.499114902497327e-09,4.310093948411975e-14,0.0283587285406334,0.0283552004897651,-0.0004033508754668801,3.0586199805532344e-12,2.72000000000008
0.0,1.173991459602064e-13,0.0283576494197108,0.028354136758574,-0.0004033944657208981,3.0666998888234653e-12,2.72050000000008
4.349979699364015e-09,3.040599022563484e-12,0.0283565655053503,0.0283530742470652,-0.0004033944657142361,3.071909913943127e-12,2.72100000000008
5.0969371799547414e-08,5.240009814944102e-13,0.0283554892705236,0.0283520067975046,-0.0004034240862464861,3.080299904034689e-12,2.72150000000008
0.0,4.339931192198776e-14,0.0283544559646883,0.0283509615294812,-0.00040392451399031304,3.0864898310778432e-12,2.72200000000008
1.6299808724973275e-13,2.622697198306767e-12,0.028353364717315,0.0283499003002668,-0.00040392451398293006,3.0934798993242918e-12,2.72250000000008
4.232004299081771e-09,8.670147932932082e-14,0.0283522818167448,0.0283488328008602,-0.00040392451397671205,3.102059841636473e-12,2.72300000000008
3.012744599975581e-08,1.5063309974361339e-10,0.0283512013364705,0.0283477699329199,-0.00040395339390491105,3.1096100087252276e-12,2.72350000000008
0.0,9.248019017249476e-13,0.0283501465186324,0.0283466817115079,-0.0004042676146548031,3.117929959356447e-12,2.72400000000008
0.0,1.6189029283797396e-12,0.028349059304697,0.0283456792500643,-0.00040426761464725403,3.1227900040148304e-12,2.72450000000008
3.200934680161471e-08,2.6756999393917624e-12,0.0283479752788081,0.0283446564496986,-0.00040426761464014806,3.1315299745676706e-12,2.72500000000008
2.9755900000927316e-09,0.0,0.0283469202991088,0.0283436096769129,-0.0004045964661019601,3.1395500348779803e-12,2.72550000000008
3.7092325010090743e-09,1.872800525770657e-12,0.0283458352257083,0.0283425547324151,-0.0004045769411737301,3.1470800358063267e-12,2.72600000000008
3.013196397255724e-09,6.22910056868875e-12,0.0283447554712819,0.0283414977746177,-0.000404552101408985,3.1557898655387717e-12,2.72650000000008
4.229459896892829e-09,2.658602504812535e-12,0.0283436761092554,0.028340433472054,-0.0004045323903105651,3.168560032407175e-12,2.72700000000008
0.0,4.310093948411975e-14,0.0283426197604773,0.0283393683957565,-0.00040456126233095004,3.181379855735078e-12,2.72750000000008
1.0466240298045992e-08,0.0,0.0283415442633054,0.0283383056532907,-0.00040456126232354007,3.189399916045388e-12,2.72800000000008
4.4499126605757056e-14,0.0,0.0283404773800652,0.0283372407812665,-0.00040454869794403104,3.1972599481150388e-12,2.72850000000008
6.233951702072638e-09,3.377100682433465e-12,0.0283394009106141,0.0283361753201378,-0.00040454869793775806,3.2045000333824625e-12,2.72900000000008
3.193211510141292e-08,1.4514319954250787e-10,0.0283383341783033,0.028335107586816,-0.00040450797703308207,3.2187100207359265e-12,2.72950000000008
0.0,3.4505423969488636e-09,0.0283372843499955,0.0283340239203615,-0.00040483639366036407,3.2298400065577937e-12,2.73000000000008
4.315926397518988e-09,4.6400383535427636e-14,0.028336200780312,0.0283328724782971,-0.0004048363936529261,3.238310010769685e-12,2.73050000000008
6.08667380039285e-09,0.0,0.0283351248343734,0.0283317634015422,-0.000404865844000586,3.2446400167335243e-12,2.73100000000008
9.68898572484278e-13,1.3738389939565998e-10,0.0283340507802965,0.0283306774553247,-0.000404825998410953,3.251689932939894e-12,2.73150000000008
8.930009509633408e-14,8.76000660898768e-14,0.0283330410002906,0.028329651741367,-0.000404825998405402,3.2624799129604698e-12,2.73200000000008
8.82139130145565e-09,0.0,0.028332010939909,0.0283286309353636,-0.00040482599839729706,3.2695599699872346e-12,2.73250000000008
0.0,2.0245992382594835e-12,0.0283309634256923,0.028327586888294,-0.00040488654937999703,3.27666995099396e-12,2.73300000000008
3.0190803017304813e-09,2.949397670537479e-12,0.0283298984680702,0.0283265299852251,-0.0004048865493718371,3.289179909340967e-12,2.73350000000008
0.0,4.380176776841438e-14,0.0283288348159655,0.0283254690539307,-0.000404866788434867,3.3017299831683555e-12,2.73400000000008
0.0,0.0,0.0283277651084055,0.0283244072918759,-0.0004048667884279561,3.3087198345743696e-12,2.73450000000008
2.980636400889969e-09,9.393007205371617e-13,0.0283266948272282,0.0283233427179429,-0.00040486678842035107,3.3156398633604756e-12,2.73500000000008
1.3749765215287368e-13,3.847759957875674e-11,0.0283256267329096,0.0283223179434985,-0.0004048472586483011,3.3212399844217977e-12,2.73550000000008
1.2944571899792257e-07,1.9887008706476195e-12,0.0283245596353805,0.0283212534229519,-0.0004048472586393641,3.332090029242729e-12,2.73600000000008
0.0,1.1224007834265137e-12,0.0283236966248589,0.0283201858040294,-0.0004103198586631791,3.3443098550883787e-12,2.73650000000008
2.988202479903279e-08,4.360053984520107e-14,0.028322635068068,0.0283191205815745,-0.00041031985865618405,3.3554899310506148e-12,2.73700000000008
2.3181250100035022e-08,1.454638978715117e-10,0.0283216087442618,0.0283180557747613,-0.0004106282682477991,3.3600398938876674e-12,2.73750000000008
2.962207500123437e-09,5.651595996747361e-10,0.0283206037471928,0.0283169704619199,-0.000410419339108837,3.368589912219888e-12,2.73800000000008
3.1782327984675174e-09,4.1280000251386895e-12,0.0283195473052412,0.028315875221643,-0.00041039993647422703,3.377389947573084e-12,2.73850000000008
4.389891228306908e-14,4.102600204003437e-12,0.0283184662820316,0.028314794463552,-0.0004103791820180741,3.3831598546946173e-12,2.73900000000008
7.493792097273966e-09,2.2481010109043353e-12,0.0283173748783605,0.0283137238518278,-0.000410379182013328,3.3884698432545823e-12,2.73950000000008
9.803703380009687e-08,6.589867540540695e-14,0.0283162907849985,0.0283126902901785,-0.00041038662283253804,3.3967399205858673e-12,2.74000000000008
0.0,0.0,0.028315310460962,0.0283116467679064,-0.00040916898325698105,3.4038100029526452e-12,2.74050000000008
1.9852157001620796e-09,2.6619990933784976e-12,0.0283142145280019,0.0283105914096411,-0.00040916898325337305,3.4114499419812816e-12,2.74100000000008
0.0,0.0,0.0283131548461318,0.0283095292086064,-0.00040915587704123003,3.419389988171262e-12,2.74150000000008
1.5580245427138095e-13,2.9118998878807645e-12,0.0283120796817057,0.0283084664082317,-0.0004091558770362891,3.426939938419582e-12,2.74200000000008
0.0,0.0,0.0283110024866652,0.0283074053199473,-0.0004091558770287951,3.435460032771842e-12,2.74250000000008
0.0,1.2467006593741559e-12,0.0283099187039972,0.0283063411626496,-0.00040915587702080203,3.442199867156881e-12,2.74300000000008
3.1757897200890284e-08,4.090131011658116e-14,0.0283088351894225,0.0283052757844128,-0.00040915587701289104,3.4504998684681265e-12,2.74350000000008
4.201027799938251e-09,1.1634027075047015e-12,0.0283077817134408,0.0283042127008222,-0.0004094833495821191,3.458019894736486e-12,2.74400000000008
7.758371799171382e-09,5.343289699588638e-11,0.0283066974029558,0.0283031473705388,-0.0004095118996100721,3.4666299778690624e-12,2.74450000000008
0.0,9.999986949615902e-14,0.0283056184772903,0.028302111046852,-0.0004095186856182721,3.473559981315155e-12,2.74500000000008
7.444346097895682e-09,1.1744979988570492e-12,0.0283045328904238,0.0283010526223427,-0.00040951868561086104,3.4814499373647667e-12,2.74550000000008
0.0,4.289971156090644e-14,0.0283034564633735,0.0282999870672364,-0.0004095271328808011,3.4892199806541013e-12,2.74600000000008
4.2300828013985825e-09,0.0,0.0283023747584421,0.0282989231547948,-0.00040952713287355604,3.496300037680866e-12,2.74650000000008
2.3055089299478526e-08,1.4634859990536597e-10,0.0283012984569082,0.0282978577685252,-0.0004095559657329341,3.5030099480859445e-12,2.74700000000008
6.8232086994357566e-09,1.711100011680955e-12,0.0283002432527917,0.0282967708244511,-0.0004093519735066291,3.5103400221336845e-12,2.74750000000008
4.226528800554963e-09,1.379899666753559e-12,0.0282991710999973,0.0282957014332123,-0.0004093068617224601,3.518029834462255e-12,2.74800000000009
0.0,3.204998766381806e-12,0.0282980954019177,0.0282946355179886,-0.0004093357282660871,3.52608003559296e-12,2.74850000000009
0.0,2.59989946238548e-12,0.0282970158982198,0.0282935692227721,-0.0004093357282580661,3.5288300059832522e-12,2.74900000000009
3.022919300293969e-09,4.242099727047588e-12,0.0282959383392198,0.0282925027045469,-0.0004093357282508221,3.536960004393852e-12,2.74950000000009
3.1540153995479603e-09,0.0,0.0282948667298861,0.0282914358584804,-0.00040931591975736504,3.540290022946424e-12,2.75000000000009
1.0245400802050275e-08,1.1411982470121984e-12,0.0282937945239144,0.0282903714226458,-0.0004092953527553751,3.54305994265669e-12,2.75050000000009
0.0,0.0,0.0282927470437918,0.0282893083474049,-0.000409283675746959,3.5466699022101977e-12,2.75100000000009
3.1880534011319295e-09,1.1814993428060916e-12,0.0282916743116065,0.0282882440241333,-0.0004092836757401861,3.5493398584801605e-12,2.75150000000009
4.617001225781792e-13,1.478400735166474e-12,0.0282906030179616,0.0282871788810341,-0.00040926279434468505,3.553419928095658e-12,2.75200000000009
3.041219300697895e-09,5.717298162677409e-12,0.0282895495248203,0.0282861134843241,-0.000409262794339717,3.55685988474852e-12,2.75250000000009
3.1678019998815365e-08,2.2359891715950653e-13,0.0282884823331555,0.0282850452644369,-0.000409242858891674,3.559550007178891e-12,2.75300000000009
3.203908801457933e-09,4.396370073544986e-11,0.0282874350159542,0.0282839877136798,-0.00040956994520049007,3.5631599667323988e-12,2.75350000000009
3.063155798455064e-09,2.6213996251467364e-12,0.028286356515489,0.0282829171686599,-0.000409549045314751,3.5670700334472505e-12,2.75400000000009
0.0,5.095490002160474e-11,0.0282852794071939,0.0282818492170542,-0.00040952903329557,3.5730099434694296e-12,2.75450000000009
1.3350084926422312e-13,4.2799097599299785e-14,0.028284201466343,0.0282807791082694,-0.0004095290332934891,3.5806199585181053e-12,2.75500000000009
5.183111519840855e-08,0.0,0.0282831290855763,0.0282797149459524,-0.000409529033289325,3.58719998150292e-12,2.75550000000009
0.0,0.0,0.0282821089998501,0.0282786504247733,-0.000409116456364923,3.5937700298277475e-12,2.75600000000009
4.289971156090644e-14,0.0,0.0282810270056983,0.0282775860665995,-0.000409116456358373,3.600989948934763e-12,2.75650000000009
6.975982291823613e-13,5.903992572608985e-13,0.0282799476733992,0.0282765217898426,-0.0004091164563512121,3.6079800171812115e-12,2.75700000000009
0.0,2.9981989113636587e-12,0.0282789261320797,0.0282755123241181,-0.000409116456343246,3.6152799504085564e-12,2.75750000000009
0.0,2.1099199817853354e-10,0.0282778714509176,0.0282744699218117,-0.0004091164563352251,3.6258899528684996e-12,2.75800000000009
1.3134391498026421e-08,0.0,0.0282768029627159,0.0282734007483468,-0.00040911645632667605,3.634599999441379e-12,2.75850000000009
4.380176776841438e-14,5.308010975202393e-13,0.0282757421473328,0.0282723358511013,-0.00040920649880184603,3.643649834975116e-12,2.75900000000009
4.197255799864852e-09,0.0,0.0282746683979818,0.0282712921331449,-0.0004092064987934361,3.651589881165096e-12,2.75950000000009
2.333350549929558e-08,0.0,0.0282735972197986,0.0282702309682117,-0.00040923502376215704,3.659969896596671e-12,2.76000000000009
0.0,8.211001323310541e-13,0.0282725443041877,0.0282691665871834,-0.00040903238447858204,3.668439900808562e-12,2.76050000000009
4.269848363769313e-14,6.274278006868084e-10,0.0282714674835257,0.0282681773417194,-0.000409032384470144,3.675240016834391e-12,2.76100000000009
0.0,0.0,0.0282703940422943,0.028267120003201,-0.0004090323844618731,3.685889917934282e-12,2.76150000000009
1.1678435560269484e-07,3.249799734872383e-12,0.0282693205131426,0.0282660512302208,-0.00040903238445385106,3.6941899192455274e-12,2.76200000000009
0.0,0.0,0.0282684089537491,0.0282649833301661,-0.0004062851628060981,3.702849875678038e-12,2.76250000000009
4.101804500222794e-09,4.6199155612214327e-14,0.0282673500355944,0.0282639164364124,-0.00040628516279791007,3.710320028646463e-12,2.76300000000009
3.537538300485421e-09,4.4147598771138163e-11,0.0282662814062862,0.0282628520504494,-0.0004063131457824231,3.718309948136378e-12,2.76350000000009
3.0209173981776694e-09,6.050021594816712e-14,0.0282652080943246,0.0282617821858152,-0.0004062896976275611,3.726670014247979e-12,2.76400000000009
3.154692740023335e-08,3.0439019360617436e-12,0.0282641557598236,0.0282607178421602,-0.00040626990180619006,3.733690006474388e-12,2.76450000000009
2.381274899834751e-08,0.0,0.0282631275034439,0.0282596514252846,-0.0004065962418633341,3.740849860781048e-12,2.76500000000009
2.9908359018560038e-09,2.620920980245245e-10,0.0282620721985615,0.0282585871499325,-0.000406372208038815,3.7455698265187465e-12,2.76550000000009
8.384994087951014e-13,2.0624994767626248e-12,0.0282609912136239,0.0282575103191187,-0.00040635262262183204,3.751310026500754e-12,2.76600000000009
4.2799097599299785e-14,0.0,0.0282599806429213,0.0282564412495365,-0.0004063526226172801,3.755279941175527e-12,2.76650000000009
0.0,2.532200144012009e-12,0.0282589266735609,0.0282553754989524,-0.0004063526226103411,3.756419871339678e-12,2.76700000000009
7.900706760002874e-08,1.3198019066518185e-12,0.0282578530915755,0.0282543116760001,-0.00040635262260348506,3.760279847914161e-12,2.76750000000009
2.9058106025547925e-09,0.0,0.0282568799665545,0.028253249016287,-0.0004052350374173691,3.764639858530594e-12,2.76800000000009
0.0,2.2628982021544175e-12,0.0282558062687032,0.0282521855504911,-0.00040521594106484205,3.7671098879199505e-12,2.76850000000009
5.429996730033082e-13,2.6323006274697747e-12,0.0282547220306632,0.0282511533907247,-0.0004052159410620381,3.771879943798018e-12,2.76900000000009
4.275717398194434e-09,1.3806620083323118e-10,0.0282536586298949,0.0282501128969035,-0.0004052159410590961,3.771909867777978e-12,2.76950000000009
3.1131742982137833e-09,1.1729853199859974e-13,0.0282525836523272,0.0282491521558142,-0.0004052451027135491,3.7790699389250726e-12,2.77000000000009
4.222421402105825e-09,4.891989591193635e-13,0.028251503974218,0.0282481392619553,-0.0004052247653493111,3.777709915719907e-12,2.77050000000009
0.0,1.4533279787953823e-10,0.0282504584903853,0.0282471124654494,-0.0004052536173263691,3.777179957697996e-12,2.77100000000009
1.1562001356324458e-12,0.0,0.0282494026992706,0.0282460372121972,-0.00040525361732495304,3.777070019597706e-12,2.77150000000009
1.5979925716003152e-13,1.3572320003985006e-10,0.0282484465829207,0.0282449734656133,-0.00040525361731754306,3.778350028682542e-12,2.77200000000009
3.405001898493243e-09,7.038357015265451e-10,0.0282474251347606,0.0282438956487411,-0.0004052536173190141,3.7789600008247826e-12,2.77250000000009
4.3134508985465114e-09,4.389891228306908e-14,0.0282463700396929,0.0282427985799996,-0.00040523116313530706,3.786199869251772e-12,2.77300000000009
0.0,3.9520123285008424e-13,0.0282453058320623,0.0282417237565178,-0.00040526060542563503,3.791249866130775e-12,2.77350000000009
4.197876997402705e-09,1.5252001051013764e-12,0.0282442333371271,0.0282406742235328,-0.00040526060542477407,3.792059981994056e-12,2.77400000000009
1.0174207529939361e-07,5.27980437148301e-14,0.0282431638313295,0.0282396127203357,-0.00040528913235312203,3.7929199711572714e-12,2.77450000000009
3.4070316012879687e-13,1.790897291575888e-12,0.0282422034924721,0.0282385526259034,-0.00040408593809528504,3.793949963221133e-12,2.77500000000009
3.0045844999493365e-08,0.0,0.0282411394252015,0.028237489936245,-0.00040408593809414706,3.794199980242108e-12,2.77550000000009
3.085031997224208e-09,0.0,0.0282400838062971,0.0282364282255581,-0.00040440047626157506,3.795609876747208e-12,2.77600000000009
0.0,5.838975136729374e-13,0.028238996500187,0.0282353667898346,-0.0004043803079492491,3.7965000067308186e-12,2.77650000000009
3.4514641401861557e-08,0.0,0.0282379090343137,0.0282343728028685,-0.0004043803079479731,3.802830012694658e-12,2.77700000000009
3.007221060016829e-08,1.1300994862128988e-12,0.0282368535519422,0.0282333373812875,-0.0004046867343530001,3.801219972468517e-12,2.77750000000009
4.090131011658116e-14,5.214498971506387e-12,0.0282357907317179,0.0282322823205847,-0.0004050002610856871,3.798109830116525e-12,2.7780000000001
3.1691497967556437e-09,1.508099201075197e-12,0.0282346989189731,0.0282312192301932,-0.00040500026108310607,3.795329935746272e-12,2.7785000000001
3.2284358970902094e-09,1.159100593284279e-12,0.0282336169600495,0.02823015863197,-0.0004049795827479791,3.7931699881782466e-12,2.7790000000001
6.330005963839369e-14,3.086003674823701e-13,0.0282325357799126,0.0282290965314172,-0.0004049585297536861,3.79069995878889e-12,2.7795000000001
2.8974390976765907e-09,1.103006574965093e-13,0.0282314560856684,0.0282280503958925,-0.0004049585297557401,3.788589884520799e-12,2.7800000000001
1.0034832298444485e-08,5.7657302543479005e-11,0.0282303818394628,0.028226994787717,-0.0004049395001693891,3.787699971377623e-12,2.7805000000001
0.0,0.0,0.028229314289858,0.0282259244839824,-0.0004048733020269211,3.786839982214407e-12,2.7810000000001
2.64101240876613e-13,0.0,0.0282282377570636,0.0282248608921342,-0.0004048733020298361,3.7861499959518374e-12,2.7815000000001
4.7101211819722266e-14,5.291298649234832e-12,0.0282271769893897,0.0282237990928521,-0.00040487330203247307,3.7856998352098215e-12,2.7820000000001
0.0,7.360809878287355e-11,0.0282261084007594,0.0282227341657673,-0.00040487330203305507,3.784589829025631e-12,2.7825000000001
2.3123586000844965e-08,1.818982801188307e-09,0.0282250375881661,0.028221661844113,-0.00040487330203419305,3.78325994664086e-12,2.7830000000001
0.0,0.0,0.0282239901399852,0.0282205252668085,-0.0004046694922146441,3.776849926556691e-12,2.7835000000001
0.0,0.0,0.0282229169821486,0.0282194380977732,-0.0004046694922156161,3.771469898536384e-12,2.7840000000001
3.177113199956394e-08,7.739989205113318e-14,0.0282218447105978,0.0282183696865856,-0.000404669492216976,3.767329980960965e-12,2.7845000000001
1.343994360247791e-13,5.689893001203927e-14,0.0282208681472784,0.0282173088321274,-0.0004044684330549071,3.762389922182252e-12,2.7850000000001
4.620262505916628e-14,1.5001280079252055e-10,0.0282198216816708,0.0282162494926452,-0.0004044684330571271,3.757919973465529e-12,2.7855000000001
0.0,0.0,0.0282187563065838,0.0282151671594711,-0.00040446843305887604,3.7530098386667765e-12,2.7860000000001
7.729927808952652e-14,1.817899997202943e-12,0.0282176853009578,0.0282141033157546,-0.0004044684330620121,3.748429951849763e-12,2.7865000000001
5.699954397364593e-14,9.228781003289832e-10,0.0282166161597914,0.0282130434722229,-0.00040446843306453806,3.7440400172533694e-12,2.7870000000001
1.0253142401078774e-08,6.794009799193645e-13,0.0282155477778323,0.0282119389978445,-0.0004044684330667581,3.740270029459203e-12,2.7875000000001
4.310002903185062e-09,7.391977030479779e-10,0.0282144869003396,0.0282109326850502,-0.000404457289418504,3.740100026558557e-12,2.7880000000001
8.88507021012952e-08,0.0,0.028213419538733,0.0282098604509047,-0.0004044867049731631,3.73723990122754e-12,2.7885000000001
2.6079926600253156e-08,3.153970140612472e-13,0.0282124592473374,0.0282087934625376,-0.00040644863846680103,3.736099971063389e-12,2.7890000000001
1.0491984299768053e-07,4.380176776841438e-14,0.0282114027207471,0.0282077468128947,-0.00040621799625944,3.730109970900841e-12,2.7895000000001
8.604346590085354e-08,2.669349012662803e-10,0.0282104189955559,0.028206689983911,-0.00040491213941053607,3.726330008446688e-12,2.7900000000001
2.6180099754746777e-13,0.0,0.0282094065265643,0.0282056343138998,-0.00040385705215999603,3.721089842506631e-12,2.7905000000001
4.3701153806807724e-14,0.0,0.0282083105379023,0.0282045716576886,-0.0004038570521650481,3.720590025305115e-12,2.7910000000001
7.591470809961698e-08,0.0,0.0282072068360402,0.0282035102706589,-0.00040385705216968305,3.719699895321504e-12,2.7915000000001
3.1373144502439e-08,0.0,0.028206211133191,0.0282024499682151,-0.00040270148607617507,3.718149919895719e-12,2.7920000000001
0.0,9.331008188340206e-13,0.0282051636505806,0.0282013901663144,-0.0004030268519629361,3.7173400208728724e-12,2.7925000000001
0.0,8.650025140610751e-14,0.0282040599273909,0.0282003702580929,-0.0004030268519636291,3.718039981795429e-12,2.7930000000001
4.635463197316669e-09,4.320800661705704e-12,0.028202957368618,0.0281993205860573,-0.0004030268519640181,3.714479895541856e-12,2.7935000000001
4.2693144020056195e-09,1.2491015166649078e-12,0.0282018637796422,0.0281982613245857,-0.0004030588756864141,3.7099598566847636e-12,2.7940000000001
0.0,2.8929011963718665e-12,0.028200846118041,0.0281972377139185,-0.0004030879933866931,3.7062698830109264e-12,2.7945000000001
3.523136900274171e-09,0.0,0.0281997859468194,0.0281962179449084,-0.00040308799338705404,3.7009900352713565e-12,2.7950000000001
3.241990009783535e-13,0.0,0.0281987178581009,0.0281951673275877,-0.0004030647497324691,3.698359977641341e-12,2.7955000000001
7.227904198769952e-09,0.0,0.0281976763890984,0.0281941096834558,-0.00040306474973527307,3.696329917493579e-12,2.7960000000001
6.912647999152144e-09,5.831401334033259e-12,0.0281966203880319,0.0281930504214597,-0.00040307341163646905,3.695279976109744e-12,2.7965000000001
0.0,4.974499978604996e-12,0.0281955804419178,0.028191989075338,-0.0004030276504837681,3.6940298910048686e-12,2.7970000000001
0.0,0.0,0.0281945089788078,0.0281909263902158,-0.000403027650485406,3.692079844977436e-12,2.7975000000001
3.407921202180919e-09,4.361969813126976e-11,0.0281934348524076,0.0281898666390892,-0.0004030276504873771,3.69010984963003e-12,2.7980000000001
2.974247001463759e-09,3.018901101325966e-12,0.0281924046329785,0.0281887995216768,-0.000403005236034777,3.690720038612705e-12,2.7985000000001
3.2988882008033737e-09,0.0,0.0281913410582872,0.0281877370782094,-0.0004029857474743731,3.6889798941258656e-12,2.7990000000001
2.9857245009701217e-09,2.38457899259803e-10,0.0281902761698309,0.0281866777248266,-0.0004029641386017091,3.687140003039158e-12,2.7995000000001
3.1557071501070455e-08,0.0,0.0281892068939422,0.0281856070036024,-0.00040294453342972305,3.687889837261649e-12,2.8000000000001
0.0,0.0,0.0281881666864611,0.028184542797097,-0.0004027941668724351,3.686229923735573e-12,2.8005000000001
0.0,3.457499911374562e-11,0.0281870913548983,0.0281834821166057,-0.0004027941668736841,3.684949914650737e-12,2.8010000000001
7.377035070310622e-08,4.909084007354014e-10,0.0281860174417579,0.0281824196701764,-0.00040279416687471104,3.685590027613372e-12,2.8015000000001
0.0,8.226257001975323e-10,0.0281850450085504,0.0281813415979263,-0.0004017151549159841,3.688250009223348e-12,2.8020000000001
4.221738500453931e-09,2.93750093693923e-12,0.0281839762525632,0.0281801536070575,-0.00040171515491787104,3.684899824510368e-12,2.8025000000001
2.2231078797285697e-08,1.5592789906482274e-10,0.0281829029791943,0.0281790734401186,-0.0004017439358164521,3.682430011961446e-12,2.8030000000001
1.4927470430234346e-07,1.0149867057940298e-13,0.0281818502908416,0.028177990265707,-0.0004015375219453181,3.682039916019786e-12,2.8035000000001
4.308185697077249e-09,1.5403900030519502e-10,0.0281809517052909,0.0281769318459149,-0.00039906424351883907,3.680429875793645e-12,2.8040000000001
4.137436299816999e-09,0.0,0.0281798845370698,0.0281758517104467,-0.00039909365964048806,3.681899837099101e-12,2.8045000000001
3.1128518027112584e-09,1.5045530099566662e-10,0.028178808792657,0.0281747916651689,-0.000399121930058134,3.682759826262316e-12,2.8050000000001
0.0,0.0,0.0281777310287251,0.0281737132025932,-0.0003991016058504011,3.684259928388167e-12,2.8055000000001
1.0240072678691092e-13,3.0237999604221244e-12,0.028176647489396,0.0281726529934519,-0.0003991016058479301,3.685009979451093e-12,2.8060000000001
0.0,4.475399217884757e-12,0.0281755678567334,0.028171593619594,-0.0003991016058458211,3.683759894346217e-12,2.8065000000001
4.2500725161431774e-14,1.5314719978287705e-10,0.0281744883670853,0.0281705368586643,-0.00039910160584385004,3.682009992039825e-12,2.8070000000001
1.0950318900249112e-07,0.0,0.0281734127826749,0.0281694558948218,-0.0003991016058411301,3.680149934792709e-12,2.8075000000001
4.099845463123586e-14,0.0,0.028172430840518,0.0281683945941084,-0.0004001337558238071,3.679010004628558e-12,2.80800000000011
1.5401100359954678e-07,3.031297435285296e-12,0.0281713294050773,0.0281673363041303,-0.0004001337558237801,3.6774600292027726e-12,2.80850000000011
0.0,1.6973991656676901e-12,0.0281703619787098,0.0281662763500343,-0.0004016246835957711,3.675869938296605e-12,2.80900000000011
4.257987230166238e-08,0.0,0.0281692305672412,0.0281652187734133,-0.0004016246835966031,3.6742900388908595e-12,2.80950000000011
3.809892099720935e-09,1.512989004914811e-10,0.0281681470359596,0.0281641604512929,-0.0004019859801336521,3.673399908907249e-12,2.81000000000011
4.2779764002076615e-09,1.6050008544432615e-12,0.0281670327713207,0.0281630804647429,-0.0004019603336392521,3.673149891886274e-12,2.81050000000011
3.1881005099765325e-08,1.879532401244388e-09,0.0281659294382221,0.0281620178562699,-0.0004019896860664911,3.6724898296036645e-12,2.81100000000011
4.195217000180218e-09,0.0,0.0281648567317705,0.0281609070601246,-0.0004023244400525771,3.671239961339223e-12,2.81150000000011
7.770086001696042e-09,3.0312002907706415e-12,0.0281637600328113,0.0281598247245746,-0.00040235293427766806,3.670880006217958e-12,2.81200000000011
4.090955900426518e-09,4.2440009839772586e-12,0.028162674540865,0.0281587565192035,-0.0004023593605219821,3.671679930580818e-12,2.81250000000011
5.50956693982918e-08,6.999956170261612e-14,0.02816159024539,0.0281576930521246,-0.0004023872735603351,3.671629840440449e-12,2.81300000000011
0.0,4.3999526244675735e-14,0.0281605870829508,0.0281566359563947,-0.0004025192593675351,3.671679930580818e-12,2.81350000000011
0.0,6.763499482698165e-12,0.0281594976029186,0.0281555796995703,-0.0004025192593671191,3.67265983250431e-12,2.81400000000011
7.371291098345889e-09,1.5097939912167568e-10,0.0281584088392141,0.0281545191238267,-0.000402519259366092,3.67251997042406e-12,2.81450000000011
1.1219844497922793e-13,4.2390049803664454e-13,0.0281573302838522,0.0281534411383794,-0.0004025287578148421,3.6734599737076046e-12,2.81500000000011
0.0,1.2292979134631565e-12,0.0281562521409506,0.0281523998255575,-0.00040252875781312104,3.675099937913706e-12,2.81550000000011
3.187015839775653e-08,1.5669757158498498e-13,0.0281551741965853,0.0281513442353319,-0.0004025287578114841,3.675849988976632e-12,2.81600000000011
2.977474600207586e-09,1.2551001904448356e-12,0.0281541255779686,0.0281502903926537,-0.000402865317450669,3.675989851056882e-12,2.81650000000011
8.933048199766258e-08,2.601897863829805e-12,0.0281530453646548,0.0281492328478389,-0.00040284576809722806,3.676149879297541e-12,2.81700000000011
3.1826335976370412e-09,4.296500655254221e-12,0.0281520779953714,0.0281481739508189,-0.0004048605411474021,3.676600040039557e-12,2.81750000000011
3.34221229858489e-09,4.240011119982512e-14,0.0281509878557438,0.0281471128217617,-0.0004048397734554191,3.6767899922601766e-12,2.81800000000011
8.587244301055952e-09,5.11299336203308e-13,0.0281498953534303,0.0281460561044832,-0.0004048178099126011,3.677869857623972e-12,2.81850000000011
0.0,1.1679893163751842e-13,0.0281488060958026,0.028145020414351,-0.00040487659643852604,3.68197985121943e-12,2.81900000000011
3.1932906006948425e-09,0.0,0.0281477122554589,0.0281439681973471,-0.0004048765964384431,3.679539962650469e-12,2.81950000000011
4.305922798875095e-09,1.4721002195017263e-12,0.0281466285722104,0.0281429098220805,-0.00040485576116116207,3.677619840602997e-12,2.82000000000011
3.184020379992658e-08,2.97451598074705e-10,0.0281455491675197,0.0281418516144243,-0.00040488515181543307,3.676739902119808e-12,2.82050000000011
3.601182799878311e-09,2.002800703060359e-12,0.0281444976566099,0.0281407499944602,-0.000405222698074155,3.673069877765944e-12,2.82100000000011
3.5481739005249757e-09,0.0,0.0281434356398272,0.0281396838632781,-0.00040519885368577404,3.671679930580818e-12,2.82150000000011
0.0,0.0,0.0281423592918919,0.0281386251962082,-0.0004051752749312421,3.670599848376588e-12,2.82200000000011
4.195158800207599e-09,5.445990880481588e-13,0.0281412783962097,0.0281375676668964,-0.00040517527493068707,3.669019948970842e-12,2.82250000000011
2.9914908016015485e-09,1.6876985919900278e-12,0.0281402035656016,0.0281365310617317,-0.00040520377126284203,3.669850014154097e-12,2.82300000000011
4.336023800427524e-09,0.0,0.028139129954584,0.0281354758793486,-0.0004051841426443341,3.668549838908852e-12,2.82350000000011
4.240011119982512e-14,4.5995013353561376e-12,0.0281380590164626,0.0281344181537915,-0.0004052139433334451,3.6668500267428294e-12,2.82400000000011
3.728024833282717e-13,3.0394992078797145e-12,0.0281369879242733,0.0281333572272384,-0.0004052139433331671,3.667079877603396e-12,2.82450000000011
3.0276223993153106e-09,3.6470132469546e-13,0.0281359361169774,0.0281322970940158,-0.00040521394332969807,3.66637991668084e-12,2.82500000000011
0.0,4.435339942543415e-11,0.0281348725462863,0.028131257272731,-0.00040519414261393607,3.6680500217073364e-12,2.82550000000011
2.9553441013852044e-09,1.3630219869442683e-10,0.0281338038816546,0.0281301963106288,-0.0004051941426130481,3.6693198392917514e-12,2.82600000000011
3.12276745018103e-08,1.983798542104509e-12,0.0281327382028218,0.0281291175645948,-0.00040517475492814605,3.6683000387283116e-12,2.82650000000011
5.577132039871757e-08,2.576699270617766e-12,0.0281316960100508,0.0281280550493353,-0.0004054992493530881,3.666739871802105e-12,2.82700000000011
5.439017292108161e-13,2.6400027997031117e-12,0.0281306723785449,0.0281269968950224,-0.0004056096691960791,3.664659938354409e-12,2.82750000000011
3.1046352017005674e-09,0.0,0.0281296066898287,0.0281259381033156,-0.00040560966919480203,3.662469849965988e-12,2.82800000000011
2.9692638001121985e-09,0.0,0.0281285299880908,0.0281248807004226,-0.0004055893911160301,3.6608298857598864e-12,2.82850000000011
0.0,0.0,0.0281274533229318,0.0281238234465281,-0.0004055698996471191,3.65983003451642e-12,2.82900000000011
1.0539269301029774e-08,1.5369160111244895e-10,0.028126376999919,0.0281227661637595,-0.00040556989964650903,3.657860039169014e-12,2.82950000000011
0.0,0.0,0.0281253126305076,0.0281216862656455,-0.00040555744712241306,3.658079915369594e-12,2.83000000000011
0.0,7.742299856783319e-12,0.0281242395189005,0.0281206256820278,-0.0004055574471213591,3.658529859271176e-12,2.83050000000011
4.355361900992838e-09,1.3627119918591113e-10,0.0281231687298,0.0281195634953076,-0.0004055574471206651,3.656699942844455e-12,2.83100000000011
3.004906090273152e-08,1.1841985725347115e-12,0.0281221027915771,0.0281184883168503,-0.00040558739692105506,3.653089983290947e-12,2.83150000000011
7.217991700864124e-09,2.9832004921903632e-12,0.0281210592149449,0.028117429318647,-0.00040590050728319207,3.6511399372635145e-12,2.83200000000011
2.9928814981872165e-09,4.3999526244675735e-14,0.028119989335651,0.0281163725277419,-0.00040590916864665207,3.647869983511298e-12,2.83250000000011
3.3279166991584397e-09,2.5623010657671585e-12,0.0281189199042884,0.0281153170173839,-0.0004058895465655811,3.645399954121942e-12,2.83300000000011
0.0,1.9548009044800807e-12,0.0281178525876792,0.0281142583452735,-0.000405867709755526,3.642259887789989e-12,2.83350000000011
4.3902381730021034e-14,5.953987303186636e-13,0.0281167819617216,0.0281132019721895,-0.000405867709756914,3.639349889159038e-12,2.83400000000011
4.583000645652646e-13,1.5340159698062905e-13,0.0281157144550353,0.0281121685287909,-0.000405867709758024,3.638020006774267e-12,2.83450000000011
5.589972928987663e-14,3.496994360752126e-13,0.0281146673393936,0.0281111203002806,-0.0004058677097579131,3.634299892280035e-12,2.83500000000011
2.973323198762756e-09,1.0997909874466139e-10,0.0281136057762361,0.0281100806731384,-0.00040586770976049503,3.627830024235945e-12,2.83550000000011
3.1718375301248436e-08,1.4925005675792136e-12,0.0281125428109242,0.0281090063585041,-0.0004058482168420491,3.627549866394575e-12,2.83600000000011
3.8437647700145794e-08,4.2299497238218464e-14,0.0281115240735339,0.0281079448164314,-0.000406187837795964,3.625860028888539e-12,2.83650000000011
3.493004496757379e-13,2.6999930069493416e-13,0.0281104837929875,0.0281068889678095,-0.00040655399093741007,3.623939906841067e-12,2.83700000000011
2.598319450222708e-08,3.7237990468952376e-12,0.028109419226218,0.0281058408973854,-0.00040655399094346003,3.6285499344784755e-12,2.83750000000011
2.5327293901034054e-08,0.0,0.0281083724806899,0.0281047856793822,-0.000406326609987535,3.629720005463022e-12,2.83800000000012
4.168066499582457e-09,1.0740019984467608e-13,0.0281073186780224,0.028103728462957,-0.00040610936885281503,3.6300198957839314e-12,2.83850000000012
0.0,5.200007091588077e-14,0.0281062424732254,0.0281026749365411,-0.000406137885362302,3.6305199298258817e-12,2.83900000000012
3.1882607005873087e-09,2.182004577022667e-13,0.0281051656803827,0.0281016198398981,-0.00040613788536374607,3.6309900398878714e-12,2.83950000000012
9.429956815409923e-14,0.0,0.0281040972453081,0.0281005695430272,-0.0004061170555025211,3.631129901968122e-12,2.84000000000012
4.3999526244675735e-14,1.423656990906519e-10,0.0281030298106298,0.0280995126492736,-0.00040611705550340905,3.6334399031168196e-12,2.84050000000012
4.1952459978178425e-09,5.2801513161782054e-14,0.0281019626424483,0.0280984369389626,-0.00040611705550424205,3.6361300255471907e-12,2.84100000000012
1.1129985821867194e-13,4.85798901106449e-13,0.0281008982167717,0.028097378534853,-0.00040614554341216304,3.63592988182615e-12,2.84150000000012
4.371403801439744e-09,1.542338028126533e-10,0.0280998341258666,0.0280963435090933,-0.00040614554341455,3.643599961675181e-12,2.84200000000012
0.0,0.0,0.0280987714923243,0.0280952696355365,-0.000406175641908747,3.646699912526752e-12,2.84250000000012
3.126006398179726e-13,5.201189826053998e-11,0.0280977056554319,0.0280942098721782,-0.00040617564191007907,3.6507600328222756e-12,2.84300000000012
4.265417800214388e-09,2.4646985841147995e-12,0.0280966514557577,0.0280931451065966,-0.00040617564190896906,3.657029973985759e-12,2.84350000000012
3.266617299574337e-09,0.0,0.0280955961495633,0.0280920888258505,-0.0004062047295463791,3.6574998672073145e-12,2.84400000000012
2.1259730087486162e-13,9.57012247226885e-14,0.0280945348371644,0.0280910320589482,-0.0004061832960175661,3.657780025048685e-12,2.84450000000012
0.0,1.1737971705727546e-12,0.0280934776198748,0.0280899787233544,-0.0004061832960129861,3.659500003375116e-12,2.84500000000012
2.7566421600261348e-08,1.670399929487587e-12,0.0280924142792624,0.0280889218676941,-0.00040618329600860105,3.660909899880216e-12,2.84550000000012
1.0639752967556149e-13,1.9914001003762394e-12,0.0280913796367961,0.0280878657169714,-0.000406012095506326,3.662269923085382e-12,2.84600000000012
4.360053984520107e-14,4.2299497238218464e-14,0.0280903160265311,0.0280868099535285,-0.00040601209550571605,3.663659870270508e-12,2.84650000000012
3.430322330008617e-08,7.030820023401496e-11,0.0280892511069752,0.0280857552574421,-0.0004060120955055491,3.665019893475674e-12,2.84700000000012
2.851391929861724e-08,4.0638985232543945e-12,0.0280882145882427,0.0280846888325281,-0.00040631529564010406,3.665969871419206e-12,2.84750000000012
0.0,5.170169847801276e-14,0.0280871953035622,0.028083627932898,-0.00040604569815848703,3.6668500267428294e-12,2.84800000000012
2.9274755987407364e-09,5.514998180355946e-13,0.0280861222218351,0.0280825731619371,-0.000406045698157516,3.668019880886941e-12,2.84850000000012
3.57716259009877e-08,8.899998793499009e-13,0.0280850508044709,0.0280815382173204,-0.0004060264468665381,3.671429913559843e-12,2.84900000000012
3.16060099966875e-09,1.4849996232690899e-12,0.02808400739427,0.0280804990064668,-0.0004063953756720431,3.673790004848909e-12,2.84950000000012
0.0,4.158798305731182e-12,0.0280829329726925,0.0280794447344122,-0.0004063747418255781,3.679399883729784e-12,2.85000000000012
3.3870128923751963e-13,5.3897997176477475e-12,0.0280818574770689,0.0280783879376508,-0.00040637474182455104,3.68165003691856e-12,2.85050000000012
6.727018501268001e-09,2.661600106979023e-12,0.0280808015338615,0.0280773282794152,-0.00040637474182163703,3.684699897629762e-12,2.85100000000012
6.230085891623105e-14,4.243501383616177e-12,0.0280797414792081,0.0280762701509383,-0.00040633047577725103,3.686779831077458e-12,2.85150000000012
6.651714897637495e-09,8.22900775299118e-13,0.0280786751815787,0.0280752116972137,-0.0004063304757720331,3.6899198974094105e-12,2.85200000000012
3.078329799399704e-09,4.8511299144404774e-11,0.0280776151303075,0.0280742262327849,-0.00040628685213044504,3.685059852751027e-12,2.85250000000012
1.0580078479982546e-13,1.0831023578017351e-12,0.0280765534177795,0.0280732096058201,-0.000406266737382301,3.689969987549779e-12,2.85300000000012
3.2165702983089073e-09,5.349887199912473e-14,0.0280754915998608,0.0280721759281784,-0.0004062667373785811,3.693329930082312e-12,2.85350000000012
4.300717400262943e-09,1.3820490238347638e-10,0.028074430629527,0.0280711316102046,-0.0004062457449929461,3.695329849409679e-12,2.85400000000012
2.9632939199664143e-08,3.039003076965585e-12,0.0280733946263528,0.0280700610703892,-0.00040627510925105405,3.6978898675793515e-12,2.85450000000012
1.0520057047713749e-13,6.670260177532583e-11,0.0280723650120452,0.0280690027340445,-0.00040602534704891203,3.701829858274164e-12,2.85500000000012
5.340172748447003e-14,5.079964227050482e-14,0.0280712996423023,0.0280679398355922,-0.00040602534704680207,3.704349977803889e-12,2.85550000000012
4.1944067004362484e-09,4.3999526244675735e-14,0.0280702341493684,0.0280668847242221,-0.000406025347043388,3.7045499046844954e-12,2.85600000000012
4.217785200960611e-09,2.6157999377662833e-12,0.0280691735067246,0.0280658311735271,-0.0004060538244345,3.708100016278082e-12,2.85650000000012
4.3948480028810355e-09,0.0,0.0280681115723717,0.0280647742286563,-0.0004060825711889491,3.709040019561627e-12,2.85700000000012
2.7805102702921358e-08,4.240011119982512e-14,0.0280670499691243,0.0280637188162809,-0.00040611285479998506,3.709349884542523e-12,2.85750000000012
6.788007655966766e-13,0.0,0.0280660101489555,0.0280626652819243,-0.0004059363169555861,3.712980010256439e-12,2.85800000000012
4.131565499443379e-09,5.0199427947816844e-14,0.0280650088752839,0.0280616100378227,-0.0004059363169579181,3.716429941569288e-12,2.85850000000012
5.109801470837283e-14,5.370009992233804e-14,0.0280639916167511,0.0280605564085523,-0.0004059645469601151,3.716539879669578e-12,2.85900000000012
0.0,1.761799039989853e-12,0.0280629500191683,0.0280595029011249,-0.0004059645469558131,3.716839986830922e-12,2.85950000000012
3.4037636497535884e-08,1.5267289862896938e-10,0.02806189640813,0.0280584481169416,-0.00040596454695140006,3.717619961873808e-12,2.86000000000012
0.0,4.659814201168899e-14,0.0280608660403032,0.0280573729866883,-0.00040630603173526605,3.717869978894783e-12,2.86050000000012
0.0,0.0,0.0280597973326856,0.0280563160262181,-0.00040630603173163007,3.718450027057063e-12,2.86100000000012
5.060188379424346e-14,4.441700479640431e-12,0.0280587299004622,0.0280552604550633,-0.00040630603172818903,3.7188698301382495e-12,2.86150000000012
7.222400198736434e-09,0.0,0.0280576660840916,0.028054202545108,-0.00040630603172791104,3.7197300361418995e-12,2.86200000000012
0.0,1.2160064621902222e-13,0.0280566114499483,0.0280531473256498,-0.000406314609648452,3.7204798703643904e-12,2.86250000000012
0.0,1.47190499372174e-10,0.0280555469090582,0.0280520960340526,-0.00040631460964800803,3.719400005000595e-12,2.86300000000012
3.0095371993110742e-09,6.060082990977378e-14,0.0280544835232338,0.0280510199340148,-0.00040631460964717504,3.718200010036088e-12,2.86350000000012
5.370009992233804e-14,0.0,0.0280534256259669,0.0280499631597267,-0.0004062949059388711,3.716979848911173e-12,2.86400000000012
0.0,0.0,0.0280523657218093,0.0280489079907995,-0.000406294905938122,3.715540028426112e-12,2.86450000000012
1.2269699145583957e-13,1.140997019088985e-13,0.028051304696558,0.0280478532238841,-0.0004062949059371781,3.714539960342211e-12,2.86500000000012
2.913650799796219e-09,3.928769809480315e-11,0.0280502478292394,0.0280468007650053,-0.0004062949059380111,3.713929988199971e-12,2.86550000000012
4.6601611458640946e-14,2.6138986808366127e-12,0.0280491919099952,0.028045740717324,-0.00040627573327327705,3.713759985299325e-12,2.86600000000012
0.0,0.0,0.0280481335430154,0.0280446829446788,-0.000406275733274165,3.7142298785208805e-12,2.86650000000012
3.5653751298547753e-08,1.3286004241219729e-12,0.0280470739333404,0.0280436279849505,-0.0004062757332749981,3.714619974462541e-12,2.86700000000012
2.3090316297880165e-08,5.069580172323285e-11,0.0280460450048879,0.0280425745426949,-0.0004066459581005171,3.7152000226248205e-12,2.86750000000012
0.0,8.614983726396019e-13,0.0280450015869306,0.0280415127690047,-0.0004064360875470531,3.7158399187470215e-12,2.86800000000013
8.466811210125491e-08,4.2299497238218464e-14,0.0280439312906407,0.02804048503068,-0.0004064360875491071,3.711119953009323e-12,2.86850000000013
5.883617679863784e-08,2.3489023226463956e-12,0.0280429730187269,0.0280394357097298,-0.00040501045152334803,3.708100016278082e-12,2.86900000000013
3.929842562477859e-14,7.117510053555876e-11,0.0280419578575045,0.0280383948621333,-0.0004050768357615651,3.704519980704535e-12,2.86950000000013
3.7100304980941523e-09,7.780222993636343e-10,0.0280408687766097,0.0280373323847601,-0.0004050768357615101,3.703769929641609e-12,2.87000000000013
0.0,1.9550992769179487e-12,0.0280398109614843,0.0280363102518045,-0.00040505200263104104,3.711509832110549e-12,2.87050000000013
4.194516102506984e-09,6.045997036352446e-13,0.0280387320917226,0.0280352674093074,-0.00040505200263348407,3.709599901563498e-12,2.87100000000013
2.797376650112704e-08,5.6636986767166775e-12,0.0280376733910686,0.0280342387913624,-0.00040508046292316404,3.707819858436712e-12,2.87150000000013
2.3910527200549092e-08,3.2665987970137422e-12,0.0280366338566443,0.0280331851899451,-0.0004048867782548611,3.706990010093891e-12,2.87200000000013
3.593334102491852e-09,1.7586002099001519e-12,0.0280355802708991,0.0280321294357012,-0.0004046796556436041,3.706050006810346e-12,2.87250000000013
0.0,5.59559690249678e-12,0.0280345074201132,0.0280310759615489,-0.0004046557350634481,3.706050006810346e-12,2.87300000000013
4.950206911047417e-14,4.959921362512887e-14,0.028033432841431,0.0280300189167037,-0.0004046557350648361,3.70556992208837e-12,2.87350000000013
3.106748899806e-09,0.0,0.0280323633633906,0.0280289663068748,-0.000404655735066335,3.703939932542255e-12,2.87400000000013
4.195818002067364e-09,3.044401536422825e-12,0.0280312993760589,0.0280279126901743,-0.00040463543310686003,3.702629999477458e-12,2.87450000000013
3.018241597624316e-09,2.1571980313161987e-12,0.0280302371068246,0.0280268571863883,-0.0004046639048047491,3.7000500319878116e-12,2.87500000000013
7.903989962532165e-13,1.3484005578767722e-12,0.0280291746301177,0.0280258022999791,-0.0004046440917258771,3.698549929861961e-12,2.87550000000013
5.583970785760783e-13,0.0,0.0280281835095201,0.0280247479022947,-0.0004046440917171891,3.698109960620366e-12,2.87600000000013
0.0,3.0549000828994366e-12,0.0280271682035412,0.028023694389499,-0.00040464409171918803,3.696389982293935e-12,2.87650000000013
4.192511199319071e-09,1.823314700610812e-09,0.0280261159736259,0.0280226392061884,-0.0004046440917201031,3.694719877267438e-12,2.87700000000013
6.081757601000826e-09,2.587100672579723e-12,0.0280250586684562,0.0280215095116568,-0.00040467254125502606,3.69754986177806e-12,2.87750000000013
0.0,1.1455003612326209e-12,0.028024001404805,0.0280204302764228,-0.0004046326767675921,3.698609994662316e-12,2.87800000000013
1.2375117999785523e-08,4.546000000049677e-10,0.0280229385907796,0.0280193690500049,-0.0004046326767690911,3.7013298242322135e-12,2.87850000000013
3.0827127968369172e-09,1.6628018406628087e-12,0.0280218859348899,0.0280182941760975,-0.00040471673669824804,3.707410030015512e-12,2.87900000000013
0.0,2.086202009754512e-10,0.0280208267496006,0.0280172301500411,-0.0004046965795406381,3.71311987233669e-12,2.87950000000013
6.8087727018995015e-09,4.2299497238218464e-14,0.0280197641284612,0.0280161457263023,-0.000404696579540444,3.721729955469266e-12,2.88000000000013
0.0,1.4365002243277303e-12,0.0280187089799071,0.0280150883773452,-0.000404651782215927,3.726059825265304e-12,2.88050000000013
9.162715629978946e-08,9.170095238708598e-14,0.0280176472325983,0.0280140344904483,-0.00040465178221603805,3.7332699865527674e-12,2.88100000000013
2.420421019860841e-08,5.867010002824635e-11,0.028016694574931,0.0280129843733783,-0.0004035261092679061,3.737519842228476e-12,2.88150000000013
3.4133714015005534e-09,0.0,0.0280156521480846,0.0280119254314172,-0.0004033177099367251,3.745899857660051e-12,2.88200000000013
1.1875833940203084e-07,2.1809012928919458e-12,0.0280145819064879,0.0280108716883231,-0.00040329520376943407,3.753289996508147e-12,2.88250000000013
4.217602999484482e-09,7.750050601273983e-14,0.0280136479764437,0.0280098181053668,-0.00040504652688465705,3.762499860282542e-12,2.88300000000013
1.8400211909685993e-13,2.661901948863843e-12,0.0280125578124543,0.0280087676673469,-0.00040507526376722504,3.768439987145156e-12,2.88350000000013
0.0,7.86514985084974e-11,0.0280114642524234,0.0280077137702682,-0.0004050752637617301,3.777399833898576e-12,2.88400000000013
2.9041473011137686e-09,1.1631008656198816e-12,0.0280103704206589,0.0280066489228729,-0.0004050752637547631,3.78444996694538e-12,2.88450000000013
4.8502868388311526e-14,2.1029439994935117e-10,0.0280092865353529,0.0280055934397121,-0.0004050561766623011,3.7919799678737265e-12,2.88500000000013
2.9995387201831036e-08,4.810041254188491e-14,0.0280082056839839,0.0280045117192661,-0.00040505617665447403,3.798800033219529e-12,2.88550000000013
3.382945597263376e-09,2.5890053989563455e-13,0.0280071548813475,0.0280034565198201,-0.0004053685975045811,3.801269845768451e-12,2.88600000000013
2.7676650700414474e-08,8.025004272216307e-13,0.0280060780048697,0.0280024177059005,-0.00040534640481292407,3.8027499985743285e-12,2.88650000000013
2.149016749969368e-08,1.415258986392498e-10,0.0280050237760876,0.0280014064767624,-0.00040511560837071703,3.808939925617483e-12,2.88700000000013
2.583974700876013e-13,0.0,0.0280039823865219,0.0280003429797819,-0.0004049386539900961,3.812599975311359e-12,2.88750000000013
0.0,3.796570002823074e-11,0.028002920227409,0.0279992883741216,-0.0004049386539865991,3.815539897922271e-12,2.88800000000013
0.0,0.0,0.0280018488979524,0.027998228836924,-0.00040493865398351803,3.82075989770192e-12,2.88850000000013
0.0,0.0,0.0280007787200259,0.0279971754406642,-0.0004049386539816581,3.823009834050262e-12,2.88900000000013
4.298819099302076e-09,1.1843998004579248e-12,0.0279997110289972,0.0279961233442604,-0.00040493865397863305,3.825139857638327e-12,2.88950000000013
2.2936165900572236e-08,0.0,0.0279986486696287,0.0279951547542142,-0.0004049680028871581,3.819069843355449e-12,2.89000000000013
0.0,3.263014858312374e-13,0.0279976100034251,0.0279941323006105,-0.000404757953737779,3.8203999425806545e-12,2.89050000000013
0.0,2.630985707074984e-13,0.0279965438190671,0.0279931042927956,-0.00040475795373483704,3.824059992274531e-12,2.89100000000013
6.163992927188389e-13,3.962004335722469e-13,0.0279954785047158,0.0279920715910287,-0.0004047579537322561,3.827499948927393e-12,2.89150000000013
4.2850098469493503e-13,1.5488998972301715e-12,0.027994476929143,0.0279910423602065,-0.00040475795373494806,3.831670007323207e-12,2.89200000000013
3.126934219888078e-08,8.715979327167389e-13,0.0279934597682202,0.0279899951260495,-0.00040475795373705705,3.841080014818643e-12,2.89250000000013
3.098050939745467e-08,0.0,0.0279924540561839,0.0279889696456176,-0.0004051007173012561,3.838799937649906e-12,2.89300000000013
0.0,4.750019821919693e-14,0.0279914319629294,0.0279879213469952,-0.00040542373633083606,3.837799869566005e-12,2.89350000000013
7.3141665987708215e-09,1.906100277615508e-12,0.0279903599824973,0.0279868713781976,-0.000405423736329392,3.837359900324411e-12,2.89400000000013
0.0,3.8377398481337366e-11,0.0279892943169806,0.0279858185046174,-0.0004054327823203761,3.844099951549884e-12,2.89450000000013
1.4463014119669992e-12,4.719835633437697e-14,0.0279882244860441,0.0279847616920357,-0.0004054327823189331,3.849259886529177e-12,2.89500000000013
0.0,0.0,0.0279872052412996,0.0279837109611325,-0.0004054327823239291,3.850570036434409e-12,2.89550000000013
4.3201553445726404e-14,9.636978715032996e-13,0.0279861483010941,0.0279826597420744,-0.0004054327823252061,3.8512099325566096e-12,2.89600000000013
2.6167751101396908e-08,0.0,0.027985087769867,0.0279816129001086,-0.00040543278232526105,3.85229001476084e-12,2.89650000000013
3.002581697164608e-09,3.075240999350637e-10,0.0279840556211259,0.0279805621604105,-0.00040519621578881805,3.8539798522668756e-12,2.89700000000013
3.964988060101149e-13,0.0,0.0279829955640901,0.0279794962271581,-0.00040517649256593003,3.855979988434677e-12,2.89750000000013
3.2484690007383854e-09,2.484991379336776e-13,0.0279819507932965,0.02797843852196,-0.00040517649256370904,3.857619952640778e-12,2.89800000000014
0.0,3.058900355235039e-12,0.0279808982365015,0.0279773996540238,-0.00040515525338207404,3.858779832124903e-12,2.89850000000014
8.157940619910042e-08,3.2397789000160326e-09,0.0279798375241392,0.0279763493762124,-0.0004051552533815741,3.8613099263146156e-12,2.89900000000014
2.47198095326695e-13,5.122560015058397e-11,0.0279788825492242,0.0279752204880145,-0.000404025923982661,3.8650599647888084e-12,2.89950000000014
0.0,4.410014020628239e-14,0.0279778381868113,0.0279741188903692,-0.0004040259239816061,3.868439856641315e-12,2.90000000000014
9.479916851518055e-14,0.0,0.0279767752851844,0.0279730497080638,-0.0004040259239803571,3.870029947547482e-12,2.90050000000014
0.0,1.0365978908577489e-12,0.0279757129242576,0.0279719913506431,-0.0004040259239787191,3.872329974036193e-12,2.90100000000014
5.4099086321812706e-14,3.71637998153318e-11,0.0279746478377602,0.027970939442538,-0.0004040259239764711,3.87591000960974e-12,2.90150000000014
2.319565129901835e-08,5.699198057929067e-12,0.0279735858431613,0.0279698842715282,-0.000404025923974889,3.882129860632855e-12,2.90200000000014
0.0,0.0,0.0279725495364213,0.0279688294387332,-0.00040381913797637005,3.882019922532565e-12,2.90250000000014
3.3081850002447677e-09,4.700059785811561e-14,0.027971485118536,0.0279677797510047,-0.0004038191379741781,3.881819995651958e-12,2.90300000000014
2.9122539199621933e-08,4.563398270374108e-12,0.0279704269082094,0.0279667325633736,-0.0004037974639952601,3.888729832937643e-12,2.90350000000014
4.081220299212429e-09,3.5959599881119075e-11,0.0279693966880206,0.0279656823401087,-0.00040354557544316106,3.897889823412104e-12,2.90400000000014
0.0,6.164999066804455e-13,0.0279683366784876,0.0279646308606229,-0.00040357341518217505,3.90837991311177e-12,2.90450000000014
9.693099430052587e-08,1.3352999261861953e-12,0.027967271771676,0.0279636037021675,-0.0004035734151819801,3.915289967237889e-12,2.90500000000014
9.939965517347105e-14,1.354402701103652e-12,0.0279663860396397,0.0279625569398887,-0.00040857620452091205,3.925009839714222e-12,2.90550000000014
3.253415589710151e-08,0.0,0.027965345800297,0.0279615067327682,-0.0004085762045128911,3.934999895371938e-12,2.90600000000014
3.4099422001332425e-09,2.9487003117001365e-12,0.0279643112887849,0.0279604569259802,-0.000408358876762956,3.9424698314999285e-12,2.90650000000014
3.528963399279661e-09,0.0,0.0279632293061075,0.027959407290936,-0.0004083364378056801,3.951900005155773e-12,2.90700000000014
0.0,0.0,0.0279621448032531,0.0279583576805477,-0.00040831315710847704,3.959179989063144e-12,2.90750000000014
0.0,0.0,0.0279610590349882,0.0279573081788842,-0.0004083131570999831,3.9667000153315035e-12,2.90800000000014
4.297195699970446e-09,5.945979819621527e-11,0.0279599772962939,0.0279562587475496,-0.0004083131570930171,3.9745199319207725e-12,2.90850000000014
4.213219700205384e-09,1.140698646651117e-12,0.027958902759043,0.0279552498227221,-0.00040834250282297403,3.982239885069738e-12,2.90900000000014
4.446748899655795e-09,5.439745875968072e-14,0.0279578308518198,0.0279542649972461,-0.0004083712111058081,3.983409956054285e-12,2.90950000000014
6.623000758931852e-13,1.6315004902622832e-12,0.0279567615207606,0.0279532376513512,-0.0004084019306740031,3.990459872260654e-12,2.91000000000014
2.310491420062788e-08,0.0,0.0279557159118206,0.0279521962388333,-0.0004084019306667591,3.9985599466912936e-12,2.91050000000014
1.0835013442012098e-12,4.377602447203088e-12,0.027954675685012,0.027951151674257,-0.0004081987017254161,4.005529848777334e-12,2.91100000000014
0.0,4.561601096852996e-12,0.0279536406757047,0.0279501030590602,-0.000408198701723668,4.013109939846049e-12,2.91150000000014
4.128164199368456e-09,7.039854810209079e-14,0.027952577756808,0.0279490527107452,-0.0004081987017165071,4.020879983135384e-12,2.91200000000014
3.0711252013704282e-09,0.0,0.027951515593824,0.0279480065107557,-0.00040822689831858806,4.028509947504033e-12,2.91250000000014
0.0,1.4427019995322254e-10,0.0279504537508366,0.0279469583797592,-0.00040820677769414404,4.035229832569098e-12,2.91300000000014
3.0020382013606906e-09,2.508500351883214e-12,0.0279493907870721,0.0279458896117299,-0.00040820677768723204,4.050019868084842e-12,2.91350000000014
7.030140358743608e-14,9.309913950872328e-14,0.0279483319879713,0.0279448380574825,-0.0004081870814732671,4.066730025648058e-12,2.91400000000014
1.0689713003664281e-13,2.6258994978434202e-12,0.0279472734668766,0.0279437924439386,-0.0004081870814665221,4.073859955974757e-12,2.91450000000014
0.0,0.0,0.0279462181182094,0.0279427419582363,-0.00040818708145889005,4.087020001944386e-12,2.91500000000014
3.5912107003432947e-09,1.4207003629085335e-12,0.02794516004534,0.0279416929488916,-0.00040818708145153406,4.09461982549264e-12,2.91550000000014
1.138013294710305e-13,1.2421001727158654e-12,0.0279441071585958,0.0279406659668587,-0.0004081630934968561,4.108559846505155e-12,2.91600000000014
2.694615909917819e-08,3.9179007260692345e-12,0.027943051745628,0.0279396196984005,-0.0004081630934898901,4.1222398758367085e-12,2.91650000000014
6.510903899359377e-09,2.342598337534696e-12,0.027942018992582,0.0279385681250297,-0.0004078928193068001,4.134869963784427e-12,2.91700000000014
0.0,4.2299497238218464e-14,0.0279409612053721,0.0279375214921753,-0.0004079364880900841,4.141809941890506e-12,2.91750000000014
7.549767401526797e-09,2.0106000198083507e-12,0.0279398984742411,0.0279364740018933,-0.0004079364880827291,4.1488299341169155e-12,2.91800000000014
3.211976299516417e-09,2.571099583237313e-12,0.0279388442394571,0.0279354236747216,-0.0004079453403558101,4.159739826897768e-12,2.91850000000014
3.525980140153817e-08,0.0,0.0279377870033686,0.0279343744358661,-0.0004079243871435061,4.170450009638449e-12,2.91900000000014
4.261611400574461e-09,1.3633470047347274e-10,0.0279367611612787,0.027933325472318,-0.00040827648165155507,4.17744983570445e-12,2.91950000000014
0.0,0.0,0.0279357476454269,0.027932258691368,-0.0004083055367451081,4.184749985772229e-12,2.92000000000014
1.1154690799514144e-08,0.0,0.0279347123160354,0.0279312068706526,-0.0004083055367375871,4.1905198928937626e-12,2.92050000000014
6.281988818024331e-13,4.358801514170452e-12,0.0279336736143529,0.0279301580178255,-0.00040829001126351406,4.1962900168557304e-12,2.92100000000014
9.379996779301791e-14,7.259196715958538e-12,0.027932642360949,0.0279291070100372,-0.0004082900112582121,4.204559877346581e-12,2.92150000000014
0.0,5.231995392485089e-13,0.0279315935828088,0.0279280680061371,-0.000408290011251079,4.213969884842017e-12,2.92200000000014
4.358610798671503e-09,1.5240229911395176e-10,0.0279305380016397,0.0279270446697217,-0.0004082900112433081,4.219799856763906e-12,2.92250000000014
3.042267798791798e-09,1.0268001726654319e-12,0.0279294849322957,0.0279260001734198,-0.00040831968866829706,4.2328998379331795e-12,2.92300000000014
2.9665899008157748e-09,2.628400969095779e-12,0.0279284306228249,0.0279249979620006,-0.0004082997780848381,4.240089833060234e-12,2.92350000000014
5.4702770091452635e-14,4.19005108387438e-14,0.0279273779716289,0.0279240245576326,-0.0004082802965329101,4.24877993031314e-12,2.92400000000014
0.0,3.5184008484456797e-12,0.0279263232980707,0.0279230048987288,-0.0004082802965258051,4.256020015580564e-12,2.92450000000014
3.4325239400834207e-08,2.5676995252243984e-12,0.0279252674134353,0.0279219652701601,-0.00040828029651825506,4.264769960793391e-12,2.92500000000014
6.335748599373137e-09,1.5429012234502437e-12,0.0279242409963219,0.0279209171493284,-0.00040861756816583806,4.27416999362884e-12,2.92550000000014
0.0,1.438398011810449e-12,0.0279231823599887,0.027919868137564,-0.00040857594181913505,4.28161000577687e-12,2.92600000000014
0.0,2.6095028915484875e-12,0.0279221191571168,0.0279188177604412,-0.00040857594181264,4.289079941904861e-12,2.92650000000014
1.0885748202155154e-08,1.6440980521448267e-12,0.0279210584919515,0.0279177858941728,-0.00040857594180703405,4.2971800163355e-12,2.92700000000014
4.163329399980986e-09,2.0449995863369708e-12,0.0279200102584502,0.0279167408727903,-0.00040856189384476805,4.3053399387260605e-12,2.92750000000014
7.517434799653167e-09,9.919820173620586e-11,0.0279189537779351,0.0279156911081047,-0.000408590365142809,4.314109833258861e-12,2.92800000000015
1.1116003950650821e-12,2.6513027884256246e-12,0.0279179542370514,0.0279146292578132,-0.00040859937067199304,4.321549845406891e-12,2.92850000000015
0.0,2.6323006274697747e-12,0.0279169536903378,0.0279135762238685,-0.00040859937066530406,4.3299099115184925e-12,2.92900000000015
3.0405647999387497e-09,0.0,0.0279159042765262,0.0279125257576543,-0.000408599370657144,4.3379798451287366e-12,2.92950000000015
6.179033801984035e-09,0.0,0.02791485172568,0.0279114777355542,-0.00040857943456855807,4.345010028855567e-12,2.93000000000015
3.103357349917846e-08,1.9121995653570423e-12,0.0279138714221892,0.0279104300204186,-0.0004085389743309811,4.352329911402886e-12,2.93050000000015
0.0,1.4420062366404807e-13,0.0279128690002275,0.0279093832221263,-0.0004088831572952211,4.3591599514086754e-12,2.93100000000015
4.353590002392771e-09,4.280013843338537e-13,0.0279118111065204,0.0279083404059606,-0.000408883157287949,4.36692999469801e-12,2.93150000000015
0.0,0.0,0.0279107527900272,0.0279073121020876,-0.00040891282501292103,4.373709944563431e-12,2.93200000000015
1.4449899610191608e-13,1.4346995813596664e-12,0.0279096913240953,0.0279062674229564,-0.0004089128250063151,4.38130998495212e-12,2.93250000000015
7.184411700972282e-09,9.751983005845677e-10,0.0279086354256293,0.0279052417273002,-0.0004089128249991261,4.376309861373051e-12,2.93300000000015
0.0,0.0,0.0279076024630517,0.0279041488674199,-0.0004089220492842951,4.385199885506563e-12,2.93350000000015
4.696602200898736e-09,4.160213840087579e-14,0.0279065477429283,0.0279030814080306,-0.0004089220492773561,4.391829998631747e-12,2.93400000000015
7.2187536018231135e-09,0.0,0.0279054967072776,0.0279020270827592,-0.00040895458193065005,4.398019925674901e-12,2.93450000000015
1.7224540869997806e-07,3.9031698012559346e-11,0.0279044704189895,0.0279009761218189,-0.0004089635781165291,4.403880038417185e-12,2.93500000000015
0.0,0.0,0.0279036161714801,0.0278999389567239,-0.000406226407244738,4.410900030643594e-12,2.93550000000015
0.0,3.268350000362741e-10,0.0279025655583238,0.0278988933653641,-0.0004062264072418511,4.418749871212824e-12,2.93600000000015
5.2600285238568745e-14,0.0,0.0279015048816792,0.0278978308209055,-0.00040622640723682703,4.425439832297928e-12,2.93650000000015
2.3265302101505014e-08,1.6987002082746727e-12,0.0279004427208134,0.0278967775197293,-0.0004062264072329421,4.430969913898908e-12,2.93700000000015
8.011528510043497e-08,3.8891008469210675e-12,0.0278994230970939,0.0278957281383672,-0.000406015749339646,4.438129985046002e-12,2.93750000000015
4.2840037073332837e-13,0.0,0.0278984680346823,0.0278946791055119,-0.00040476649679454103,4.444179833168471e-12,2.93800000000015
0.0,2.2177017167113178e-12,0.0278974216089637,0.0278936331937649,-0.00040476649678746303,4.4500299712507685e-12,2.93850000000015
3.433022599877433e-08,2.6477986470041515e-12,0.027896351361062,0.0278926071672981,-0.0004047664967801911,4.456359977214608e-12,2.93900000000015
3.3273388003185467e-09,4.3499925883594415e-14,0.0278953068240444,0.0278915630515116,-0.00040510818519153404,4.464189868463864e-12,2.93950000000015
3.599588599412229e-09,3.0369005921127012e-12,0.0278942306213858,0.0278905188420293,-0.00040508633500898207,4.470679902668362e-12,2.94000000000015
3.2072069999777852e-09,2.599902931832432e-12,0.0278931586898955,0.0278894712414506,-0.0004050624892352931,4.478229852916682e-12,2.94050000000015
4.963009170300126e-13,1.9286050187417025e-10,0.0278920942272008,0.0278884252212932,-0.000405041538534036,4.486779871248903e-12,2.94100000000015
0.0,1.416991524116895e-13,0.0278910466963707,0.0278873517244091,-0.0004050415385277071,4.497579825929465e-12,2.94150000000015
0.0,5.287020821143074e-13,0.0278899853657736,0.0278863048250371,-0.0004050415385203521,4.505429883339129e-12,2.94200000000015
0.0,3.913400853372551e-12,0.0278889238358303,0.0278852825676326,-0.0004050415385127191,4.51159986106231e-12,2.94250000000015
2.319931149963317e-08,2.0809014233957868e-12,0.027887864066592,0.027884255951986,-0.00040504153850636306,4.520979944577785e-12,2.94300000000015
1.0020109741937233e-13,1.780797731498751e-12,0.0278868293596715,0.0278832119449495,-0.000404835328340587,4.529299895209005e-12,2.94350000000015
4.349278600462858e-09,0.0,0.0278857710616097,0.0278821651216967,-0.0004048353283317331,4.537849913541225e-12,2.94400000000015
3.5532029991902636e-09,1.4545309748315027e-10,0.0278847163876713,0.0278811190463793,-0.00040486497143398404,4.546399931873446e-12,2.94450000000015
7.302836398104251e-09,4.220235272356376e-14,0.0278836608170776,0.0278800494774187,-0.0004048413669542521,4.555389919447261e-12,2.94500000000015
1.069754310134563e-08,8.090597636289942e-12,0.0278826278973707,0.0278790022787614,-0.0004048503834064201,4.563329965637242e-12,2.94550000000015
0.0,2.5887000876245736e-12,0.0278815815133566,0.0278779537191995,-0.000404834307491432,4.570330008543677e-12,2.94600000000015
4.297357098642651e-09,2.592398518075356e-12,0.0278805231148193,0.0278769066807763,-0.00040483430748291106,4.577510029010745e-12,2.94650000000015
0.0,2.052302772170833e-12,0.0278794711075766,0.0278758604323929,-0.000404863646461991,4.58480996223809e-12,2.94700000000015
3.079532000238583e-08,1.2106010638390785e-12,0.0278784147222712,0.0278748359613643,-0.00040486364645294206,4.590729922940295e-12,2.94750000000015
3.969012618565415e-13,8.255698208392559e-12,0.0278773868197171,0.0278737937721836,-0.00040518546121381005,4.596799937223173e-12,2.94800000000015
6.370127200033826e-09,1.5019999133336626e-12,0.0278763433968238,0.0278727445783945,-0.000405185461206787,4.6034699489883035e-12,2.94850000000015
7.632798500883942e-09,2.5631996525277145e-12,0.0278752941109296,0.0278716982964538,-0.0004051438402935721,4.610599879315003e-12,2.94900000000015
8.830089437417143e-14,0.0,0.0278742428139773,0.0278706512229843,-0.000405151992272469,4.617589947561451e-12,2.94950000000015
0.0,2.4145997701285893e-12,0.027873186835667,0.027869606094381,-0.000405151992264142,4.624529925667531e-12,2.95000000000015
1.1874813399953554e-08,1.054989429150055e-13,0.0278721298984843,0.0278685639822644,-0.0004051519922562321,4.631359965673321e-12,2.95050000000015
3.7286476298886706e-08,4.502359943203693e-11,0.0278710833930428,0.0278675211752792,-0.0004052320049636361,4.632859850958737e-12,2.95100000000015
4.412687198279697e-09,3.721700031489306e-12,0.0278700599003854,0.0278664693599235,-0.0004055542730660071,4.638849851121285e-12,2.95150000000015
4.414962298526781e-09,6.817379993862005e-11,0.0278690010714581,0.0278654218001597,-0.0004055844683237451,4.645380000806165e-12,2.95200000000015
8.129955042512904e-14,1.1182998971293046e-12,0.0278679411486468,0.0278643662847456,-0.0004056146765081441,4.653089979295144e-12,2.95250000000015
2.7537859999260395e-08,5.6000343251483287e-14,0.0278668820742748,0.0278633202578033,-0.0004056146765007611,4.657119958770273e-12,2.95300000000015
3.227611702211197e-09,3.772100687360336e-12,0.0278658555308028,0.0278622766722958,-0.00040543754705737,4.658949875196994e-12,2.95350000000015
4.413573298500673e-09,5.23719956291302e-12,0.0278648186956328,0.027861229468626,-0.0004054164702350831,4.6612499016857045e-12,2.95400000000015
3.104114849883377e-08,0.0,0.0278637652969012,0.0278601826430083,-0.00040544669667163104,4.66882999275442e-12,2.95450000000015
4.419167001085134e-09,0.0,0.0278627341687425,0.0278591380779185,-0.00040525037531229503,4.6754598890391685e-12,2.95500000000015
6.908832297924938e-09,6.779399958078969e-12,0.027861674610204,0.0278580937370945,-0.00040528063789401305,4.683149918208174e-12,2.95550000000015
4.426100399385069e-09,1.2065001775418693e-12,0.0278606195922586,0.0278570451076898,-0.0004052347471740391,4.689839879293278e-12,2.95600000000015
4.47968779779262e-09,0.0,0.0278595645992348,0.0278560000531585,-0.0004052650437848431,4.6973100322617034e-12,2.95650000000015
0.0,4.147397703047062e-12,0.0278585095453703,0.0278549558916768,-0.00040529604082566607,4.704549900688693e-12,2.95700000000015
7.63334349895839e-09,5.262977553766035e-13,0.0278574523980244,0.0278539094563035,-0.0004052960408184491,4.711239861773797e-12,2.95750000000016
3.0829730990333815e-09,2.592700359960176e-12,0.0278564035232637,0.0278528863993028,-0.0004053054170690591,4.717489853617307e-12,2.95800000000016
0.0,0.0,0.0278553548485885,0.0278518436016518,-0.0004052851892596311,4.718739938722183e-12,2.95850000000016
3.050217200345484e-09,1.7028010945718819e-12,0.0278543007370796,0.0278507994391381,-0.000405285189254025,4.721069889190854e-12,2.95900000000016
4.4296486999273466e-09,1.8505081980646487e-09,0.027853250165772,0.0278497572875543,-0.0004052651792828451,4.727479909275023e-12,2.95950000000016
4.20731240124983e-09,2.090900369511317e-12,0.0278522022263423,0.0278486342968057,-0.00040529552504094503,4.734939870743027e-12,2.96000000000016
4.351490799636704e-09,7.512900024320146e-12,0.0278511547952289,0.0278475641920748,-0.00040532419236185104,4.743129933953982e-12,2.96050000000016
3.4581983006376493e-09,0.0,0.027850105281145,0.0278465441515433,-0.00040535384952202305,4.750649960222342e-12,2.96100000000016
7.444317801086342e-09,7.219919107015471e-14,0.0278490559153039,0.02784551405393,-0.0004053311073969791,4.758949961533587e-12,2.96150000000016
4.2060252988807e-09,3.6680034010139195e-13,0.0278480095177278,0.0278444773390045,-0.000405341755945827,4.767449889725439e-12,2.96200000000016
2.9296221004670997e-09,1.4663999181596665e-12,0.0278469970986211,0.0278434546155512,-0.0004053705230975161,4.775329871115064e-12,2.96250000000016
0.0,2.1849883014013471e-13,0.0278459630398751,0.0278424142291512,-0.00040535123582190603,4.784069841667904e-12,2.96300000000016
7.200143259389336e-14,2.591298703391587e-12,0.0278449167086183,0.0278413766823373,-0.000405351235813996,4.7913199015953145e-12,2.96350000000016
7.92866459986552e-09,0.0,0.0278438696936977,0.0278403311087723,-0.00040535123580603006,4.80019995106884e-12,2.96400000000016
0.0,2.6193006097408045e-12,0.0278428460235335,0.0278392868999723,-0.00040535860621065,4.8076599125368435e-12,2.96450000000016
9.48252459991028e-08,0.0,0.027841798386925,0.027838241178625,-0.0004053586062040161,4.816129916748735e-12,2.96500000000016
4.219888327661181e-14,0.0,0.0278408661960023,0.0278371972973575,-0.000407356314260078,4.82431997995969e-12,2.96550000000016
0.0,3.514958983596994e-10,0.0278398006804383,0.0278361536675798,-0.00040735631425214004,4.832199961349315e-12,2.96600000000016
8.737406999304032e-09,7.217875984399935e-10,0.0278387268753861,0.0278352090104055,-0.0004073563142435911,4.835609994022216e-12,2.96650000000016
4.3474471002336035e-09,2.5198003406057268e-12,0.0278376612790869,0.0278341690658149,-0.00040741609192378604,4.844269950454727e-12,2.96700000000016
4.410014020628239e-14,2.632200013508168e-12,0.0278365943637657,0.0278331197294514,-0.0004074457251916811,4.851180004580846e-12,2.96750000000016
1.2587766429900116e-07,3.04940100948059e-12,0.0278355295090983,0.0278320712402824,-0.00040744572518538005,4.858649940708837e-12,2.96800000000016
3.145129497117427e-09,4.4297898682543746e-14,0.0278347591598528,0.0278310248688748,-0.00040510962629579806,4.866869927899753e-12,2.96850000000016
9.688523699979967e-08,0.0,0.0278337600611771,0.0278299833870015,-0.0004050890799041541,4.874029999046847e-12,2.96900000000016
4.450833701596935e-09,1.8144999391900285e-12,0.0278328228141639,0.0278289410720627,-0.00040384608149661807,4.881130005393586e-12,2.96950000000016
0.0,1.1373992025998092e-12,0.0278317597030463,0.0278278979177789,-0.0004038765958889651,4.8877100283784e-12,2.97000000000016
4.256592300855289e-09,3.967000339333282e-13,0.027830685312635,0.0278268741732729,-0.00040387659588091607,4.8945699923641506e-12,2.97050000000016
0.0,1.4338770101818277e-10,0.0278296152645508,0.0278258783521469,-0.0004039056171409221,4.8993699722221784e-12,2.97100000000016
0.0,0.0,0.0278285444242307,0.0278248343332019,-0.0004039056171340111,4.906139947427612e-12,2.97150000000016
6.1465331990806504e-09,2.1940990690971773e-12,0.0278274774173359,0.0278237960742608,-0.0004039056171261001,4.912909922633046e-12,2.97200000000016
4.4009934585531596e-13,0.0,0.0278264190041709,0.0278227554907012,-0.00040386532696925104,4.920439923561393e-12,2.97250000000016
4.459493399555647e-09,5.3099885599650065e-14,0.0278254015575039,0.0278217150247091,-0.00040386532696467105,4.927979899149726e-12,2.97300000000016
0.0,0.0,0.0278243664547797,0.0278206761041899,-0.000403895908658904,4.934979942056161e-12,2.97350000000016
7.277017502471672e-09,4.801992137259958e-13,0.0278233149960953,0.0278196352387541,-0.000403895908652242,4.941779841241556e-12,2.97400000000016
4.1632173021499685e-09,0.0,0.027822266555629,0.0278186716898779,-0.0004039063041241141,4.9477199681041695e-12,2.97450000000016
0.0,4.2391021248811e-12,0.0278212161324469,0.0278176583169023,-0.0004039347709091821,4.955549859353425e-12,2.97500000000016
0.0,2.5677029946713503e-12,0.0278201614198512,0.0278166216321753,-0.0004039347709022161,4.963259837842404e-12,2.97550000000016
3.2016886017394164e-09,1.3198640097522585e-10,0.0278191081550748,0.0278155799714671,-0.0004039347708943891,4.9688098687633575e-12,2.97600000000016
0.0,0.0,0.0278180782647521,0.0278145213560792,-0.00040391387486378807,4.975639908769147e-12,2.97650000000016
4.463132599608066e-09,0.0,0.0278170300789179,0.0278134760940551,-0.0004039138748563781,4.983720033879813e-12,2.97700000000016
3.3796994102636146e-08,0.0,0.0278159829536325,0.0278124345214361,-0.0004039444922665401,4.990709885285827e-12,2.97750000000016
2.33201894010715e-08,4.267580039352126e-11,0.0278149600724481,0.0278113938354713,-0.000404245376931057,4.9984599792551876e-12,2.97800000000016
2.4029445998968724e-08,1.151700262935762e-12,0.0278139238994359,0.0278103458957106,-0.00040403896633877203,5.005669923702216e-12,2.97850000000016
0.0,4.746900789109887e-12,0.0278128860306879,0.0278093036088988,-0.0004038313594188391,5.0121098677663456e-12,2.97900000000016
2.3805272402616096e-08,0.0,0.027811823783342,0.0278082622269414,-0.0004038313594113181,5.018329935629895e-12,2.97950000000016
0.0,4.459974056736371e-14,0.0278108667405324,0.0278072218424146,-0.0004036066072397491,5.024319935792443e-12,2.98000000000016
3.252213501975243e-09,5.235298305983349e-12,0.0278098346679687,0.0278061830494185,-0.00040360660723211706,5.032039888941409e-12,2.98050000000016
9.11978825790527e-14,1.7088584991498124e-09,0.0278087888807216,0.0278051393077649,-0.0004035853745168361,5.0373999676417425e-12,2.98100000000016
1.1734031298699099e-08,1.5783719019279996e-09,0.0278077365451278,0.0278040360415281,-0.00040358537451031407,5.058099989199705e-12,2.98150000000016
8.600065104502619e-14,0.0,0.0278066912710739,0.027802931372132,-0.0004036265078891561,5.060050035227137e-12,2.98200000000016
0.0,0.0,0.0278056393676,0.0278018526267828,-0.0004036265078816621,5.060789894789641e-12,2.98250000000016
2.03893241301073e-07,2.633698814591412e-12,0.0278045867720976,0.0278007941766205,-0.0004036265078746121,5.059739953405806e-12,2.98300000000016
7.1036377995159494e-09,4.78991846186716e-14,0.0278037657442822,0.0277997445477151,-0.00040030736815193204,5.0566599518742095e-12,2.98350000000016
2.0747806419793569e-07,4.8574699818004774e-11,0.0278027231222378,0.0277987034441999,-0.0004003152455883301,5.054490029646197e-12,2.98400000000016
4.206673301365704e-09,6.134988350670056e-13,0.0278019038344899,0.0277976905910445,-0.0003969147032236341,5.053499936222283e-12,2.98450000000016
0.0,6.599998325640399e-13,0.0278008510883319,0.0277966783815828,-0.00039694335918204606,5.049909925988749e-12,2.98500000000016
2.4526013598508145e-08,2.0189000124459788e-10,0.0277997810139845,0.0277956667274643,-0.00039694335918385006,5.050659977051675e-12,2.98550000000016
2.5210793400815e-08,5.462991170546161e-13,0.0277987354891861,0.0277946027150664,-0.0003967077672168601,5.049280004526535e-12,2.98600000000016
0.0,5.556197862910395e-12,0.0277976836251815,0.0277935791070809,-0.00039646033403017,5.046249876294873e-12,2.98650000000016
1.1956655700251506e-08,0.0,0.0277966028946447,0.0277925408306005,-0.0003964603340307531,5.043890001846241e-12,2.98700000000016
4.119968255444917e-14,0.0,0.0277955385643671,0.0277915022623182,-0.00039649952091893204,5.04238989972039e-12,2.98750000000017
0.0,5.39797373466655e-13,0.0277944657033441,0.0277904636914085,-0.00039649952092018104,5.04111986529554e-12,2.98800000000017
0.0,4.9499987442303e-13,0.0277933959561059,0.0277894455996852,-0.0003964995209216521,5.043949849806162e-12,2.98850000000017
4.310093948411975e-14,5.059841434729151e-14,0.0277923303260825,0.0277884310613573,-0.0003964995209229011,5.040139963372048e-12,2.98900000000017
4.34455879952389e-09,3.756150251943424e-11,0.0277912699222845,0.0277873977360292,-0.0003964995209244551,5.039170036108542e-12,2.98950000000017
3.064900709962015e-08,0.0,0.0277902138526599,0.027786354847105,-0.0003965291501785331,5.0380398637639434e-12,2.99000000000017
1.0477972656186552e-12,1.7758017278879379e-12,0.0277892368185354,0.0277853146343187,-0.00039687417314436904,5.0363099107775255e-12,2.99050000000017
5.120209811693144e-14,1.3345990979019007e-12,0.0277882219090831,0.0277842999774484,-0.000396874173144647,5.031869886040763e-12,2.99100000000017
5.312081450062345e-08,5.714199946549314e-12,0.0277871683194638,0.0277832858510494,-0.00039687417314514706,5.028539867488191e-12,2.99150000000017
3.06839190167274e-09,1.759915799898204e-09,0.0277861601098546,0.0277822470883572,-0.00039697292448178203,5.025159975635685e-12,2.99200000000017
9.16100528769448e-13,1.0339992750907356e-13,0.0277851141613183,0.0277811355213228,-0.0003969528197813501,5.0243800005927985e-12,2.99250000000017
1.207509379985705e-08,4.450016743984264e-13,0.0277840790073128,0.0277800744637016,-0.0003969528197837371,5.022329991125063e-12,2.99300000000017
9.440557498935354e-09,2.0685016199895045e-12,0.0277830301811432,0.0277790490577355,-0.0003969901648576041,5.022240002344747e-12,2.99350000000017
5.399014568752136e-13,0.0,0.027781976737695,0.027778037475441,-0.00039692809802243203,5.018049994628959e-12,2.99400000000017
0.0,0.0,0.0277809370813522,0.0277770041314499,-0.000396928098024514,5.014909928297007e-12,2.99450000000017
3.049019370315875e-13,0.0,0.0277798836081214,0.0277759666918845,-0.00039692809802753905,5.0125298876879665e-12,2.99500000000017
2.6539881403664367e-13,5.268008251846368e-13,0.0277788448581073,0.027774928710975,-0.00039692809803112006,5.010250027359664e-12,2.99550000000017
4.220235272356376e-14,1.7872560029164042e-10,0.0277778094753476,0.0277739109986695,-0.0003969280980356991,5.007919860050558e-12,2.99600000000017
4.2476517997380725e-09,0.0,0.0277767636408206,0.0277728506492397,-0.000396928098038419,5.008999942254788e-12,2.99650000000017
5.739991815190137e-13,9.750186769075242e-14,0.0277757178574498,0.0277718082894577,-0.000396957067596727,5.008589896993154e-12,2.99700000000017
4.344731401040303e-09,0.0,0.0277746905007018,0.0277707734330475,-0.00039695706759917005,5.0070000229274214e-12,2.99750000000017
1.0751967810182506e-07,3.775574991538022e-10,0.0277736485341872,0.0277697358458243,-0.0003969866860211071,5.006089943623837e-12,2.99800000000017
5.0199427947816844e-14,0.0,0.0277727374686511,0.0277686794210994,-0.00039873543355710807,5.006509963545458e-12,2.99850000000017
4.4510228836003307e-13,1.0120029814153497e-13,0.0277716729260179,0.0277676334449737,-0.0003987354335593011,5.005779861802506e-12,2.99900000000017
4.495439298590753e-09,1.1470997762774715e-12,0.0277706192298485,0.0277665952258392,-0.0003987354335563871,5.002810015211634e-12,2.99950000000017


==> Data/2DCH/Tol0p95.csv <==
inj_diff,consv_diff,energy_injec,energy_consv,massDiff_inj,massDiff_consv,Time
0.0,0.0,0.249997967250402,0.249997967250402,-1.5090142677087748e-14,-1.5090142677087748e-14,0.0
0.0,0.0,0.249998652820123,0.249998652820123,0.0,0.0,0.0005
0.0,0.0,0.249998708082646,0.249998708082646,-7.150096487107405e-15,-7.150096487107405e-15,0.001
0.0,0.0,0.249998657238138,0.249998657238138,-1.343998697056481e-14,-1.343998697056481e-14,0.0015
0.0,0.0,0.2499985648655,0.2499985648655,-2.6080049578269815e-14,-2.6080049578269815e-14,0.002
0.0,0.0,0.24999843888523,0.24999843888523,-3.797006112304935e-14,-3.797006112304935e-14,0.0025
0.0,0.0,0.249998275657508,0.249998275657508,-4.5660090292054534e-14,-4.5660090292054534e-14,0.003
0.0,0.0,0.249998067258984,0.249998067258984,-5.235005137715909e-14,-5.235005137715909e-14,0.0035
0.0,0.0,0.249997802551376,0.249997802551376,-5.951012252425336e-14,-5.951012252425336e-14,0.004
0.0,0.0,0.249997466896472,0.249997466896472,-6.686014589196709e-14,-6.686014589196709e-14,0.0045
0.0,0.0,0.249997041377222,0.249997041377222,-7.368996905732228e-14,-7.368996905732228e-14,0.005
0.0,0.0,0.24999650166807,0.24999650166807,-7.783010347317543e-14,-7.783010347317543e-14,0.0055
0.0,0.0,0.249995816533448,0.249995816533448,-8.069001196375769e-14,-8.069001196375769e-14,0.006
0.0,0.0,0.249994945873422,0.249994945873422,-8.241996495017556e-14,-8.241996495017556e-14,0.0065
0.0,0.0,0.24999383819494,0.24999383819494,-8.300001311245531e-14,-8.300001311245531e-14,0.007
0.0,0.0,0.249992427345448,0.249992427345448,-8.22601535499512e-14,-8.22601535499512e-14,0.0075
0.0,0.0,0.24999062829545,0.24999062829545,-7.744998219150201e-14,-7.744998219150201e-14,0.008
0.0,0.0,0.249988331693225,0.249988331693225,-7.100006346738574e-14,-7.100006346738574e-14,0.0085
0.0,0.0,0.249985396833527,0.249985396833527,-6.31200820777611e-14,-6.31200820777611e-14,0.009
0.0,0.0,0.249981642611976,0.249981642611976,-7.156016230969175e-14,-7.156016230969175e-14,0.0095
0.0,0.0,0.249976835725623,0.249976835725623,-8.178006882797462e-14,-8.178006882797462e-14,0.01
0.0,0.0,0.249970675593073,0.249970675593073,-8.525016630123172e-14,-8.525016630123172e-14,0.0105
0.0,0.0,0.249962774788731,0.249962774788731,-7.765012591254283e-14,-7.765012591254283e-14,0.011
0.0,0.0,0.249952633808974,0.249952633808974,-6.520999018544416e-14,-6.520999018544416e-14,0.0115
0.0,0.0,0.249939608514957,0.249939608514957,-6.382004300031774e-14,-6.382004300031774e-14,0.012
0.0,0.0,0.249922868155102,0.249922868155102,-7.379014933805994e-14,-7.379014933805994e-14,0.0125
0.0,0.0,0.249901341293438,0.249901341293438,-8.4930109819914e-14,-8.4930109819914e-14,0.013
0.0,0.0,0.249873646251302,0.249873646251302,-9.219014440731144e-14,-9.219014440731144e-14,0.0135
0.0,0.0,0.249838001786492,0.249838001786492,-8.574998350274754e-14,-8.574998350274754e-14,0.014
0.0,0.0,0.249792112668412,0.249792112668412,-7.234013735257783e-14,-7.234013735257783e-14,0.0145
0.0,0.0,0.24973302355689,0.24973302355689,-7.0269961724434e-14,-7.0269961724434e-14,0.015
0.0,0.0,0.249656933183821,0.249656933183821,-7.87000672963778e-14,-7.87000672963778e-14,0.0155
0.0,0.0,0.24955895935494,0.24955895935494,-9.206004014661318e-14,-9.206004014661318e-14,0.016
0.0,0.0,0.249432843918704,0.249432843918704,-9.31500970108301e-14,-9.31500970108301e-14,0.0165
0.0,0.0,0.249270585940806,0.249270585940806,-8.67101529467007e-14,-8.67101529467007e-14,0.017
0.0,0.0,0.24906199148851,0.24906199148851,-7.726002997088255e-14,-7.726002997088255e-14,0.0175
0.0,0.0,0.24879413066981,0.24879413066981,-7.426004255961516e-14,-7.426004255961516e-14,0.018
0.0,0.0,0.248450698428466,0.248450698428466,-8.047013576317763e-14,-8.047013576317763e-14,0.0185
0.0,0.0,0.248011287276004,0.248011287276004,-9.300004343015811e-14,-9.300004343015811e-14,0.019
0.0,0.0,0.247450600534504,0.247450600534504,-1.059701371791677e-13,-1.059701371791677e-13,0.0195
0.0,0.0,0.246737667035464,0.246737667035464,-1.1020004353490265e-13,-1.1020004353490265e-13,0.02
0.0,0.0,0.245835165283655,0.245835165283655,-1.0687999964231754e-13,-1.0687999964231754e-13,0.0205
0.0,0.0,0.244699027067172,0.244699027067172,-9.665011846404781e-14,-9.666009312403467e-14,0.021
0.0,0.0,0.243278561875007,0.243278561875007,-8.232997616985926e-14,-8.232997616985926e-14,0.0215
0.0,0.0,0.241517408901841,0.241517408901841,-6.75700814745106e-14,-6.75700814745106e-14,0.022
0.0,0.0,0.239355654208655,0.239355654208655,-5.3250156020756556e-14,-5.3250156020756556e-14,0.0225
0.0,0.0,0.236733405609104,0.236733405609104,-4.0309986251707564e-14,-4.0309986251707564e-14,0.023
0.0,0.0,0.233595954107982,0.233595954107982,-2.8260163306703667e-14,-2.8260163306703667e-14,0.0235
0.0,0.0,0.229900337148227,0.229900337148227,-2.2190149023826322e-14,-2.2190149023826322e-14,0.024
0.0,0.0,0.225622700373357,0.225622700373357,-1.5540086578669232e-14,-1.5530111918682366e-14,0.0245
0.0,0.0,0.220765391665007,0.220765391665007,-9.950157017768468e-15,-9.950157017768468e-15,0.025
0.0,0.0,0.215362416600479,0.215362416600479,-7.600257229123386e-16,-7.600257229123386e-16,0.0255
0.0,0.0,0.209481878031338,0.209481878031338,1.2419969566690447e-14,1.2429944226677314e-14,0.026
0.0,0.0,0.203224413996826,0.203224413996826,2.631987509882361e-14,2.6309900438836742e-14,0.0265
0.0,0.0,0.196717364989255,0.196717364989255,2.852991280721806e-14,2.850996348724433e-14,0.027
0.0,0.0,0.190105235955852,0.190105235955852,1.9029916531465574e-14,1.9029916531465574e-14,0.0275
0.0,0.0,0.183537737864132,0.183537737864132,1.6979907063729982e-14,1.6979907063729982e-14,0.028
0.0,0.0,0.177157158264879,0.177157158264879,1.9949970495036773e-14,1.9949970495036773e-14,0.0285
0.0,0.0,0.171086972225246,0.171086972225246,2.2869943785974733e-14,2.2849994466001e-14,0.029
0.0,0.0,0.165423417672011,0.165423417672011,2.441991921176001e-14,2.441991921176001e-14,0.0295
0.0,0.0,0.160231170709238,0.160231170709238,2.995997547272644e-14,2.995997547272644e-14,0.03
0.0,0.0,0.155543344803371,0.155543344803371,4.1229823374844266e-14,4.120987405487053e-14,0.0305
0.0,0.0,0.151365090891633,0.151365090891633,4.372999358459584e-14,4.372001892460897e-14,0.031
0.0,0.0,0.147679448156095,0.147679448156095,3.904992648684491e-14,3.904992648684491e-14,0.0315
0.0,0.0,0.144453968688372,0.144453968688372,3.405001974821076e-14,3.4059994408197625e-14,0.032
0.0,0.0,0.141646939169958,0.141646939169958,2.9059870829128975e-14,2.9059870829128975e-14,0.0325
0.0,0.0,0.139212494380552,0.139212494380552,2.618001301857298e-14,2.6199962338546712e-14,0.033
0.0,0.0,0.137104390793886,0.137104390793886,2.6809934480787057e-14,2.6819909140773923e-14,0.0335
0.0,0.0,0.135278507762315,0.135278507762315,3.069983503523055e-14,3.068986037524368e-14,0.034
0.0,0.0,0.133694307987076,0.133694307987076,3.39498394674731e-14,3.3979980287868194e-14,0.0345
0.0,0.0,0.132315529754214,0.132315529754213,3.452988762975284e-14,3.4549836949726576e-14,0.035
0.0,0.0,0.131110358984873,0.131110358984873,3.3329892665245886e-14,3.333986732523275e-14,0.0355
0.0,0.0,0.130051277927937,0.130051277927937,3.206983290038323e-14,3.206983290038323e-14,0.036
0.0,0.0,0.129114732970655,0.129114732970655,3.1650029819196845e-14,3.166997913917058e-14,0.0365
0.0,0.0,0.128280717600816,0.128280717600816,3.128985785749716e-14,3.126990853752343e-14,0.037
0.0,0.0,0.127532331250166,0.127532331250166,3.117991975720713e-14,3.1199869077180864e-14,0.0375
0.0,0.0,0.126855349920355,0.126855349920355,3.090995341625824e-14,3.0899978756271373e-14,0.038
0.0,0.0,0.126237828042523,0.126237828042523,2.998989945268704e-14,2.995997547272644e-14,0.0385
0.0,0.0,0.125669740684776,0.125669740684776,2.855983678717866e-14,2.858997760757376e-14,0.039
0.0,0.0,0.125142669084544,0.125142669084544,2.7189838922025977e-14,2.717986426203911e-14,0.0395
0.0,0.0,0.124649529104883,0.124649529104883,2.55800155363195e-14,2.55800155363195e-14,0.04
0.0,0.0,0.124184340576799,0.124184340576799,2.433990509143058e-14,2.4319955771456847e-14,0.0405
0.0,0.0,0.123742034890159,0.123742034890158,2.3379952487911915e-14,2.338992714789878e-14,0.041
0.0,0.0,0.123318298137643,0.123318298137643,2.2819853645605903e-14,2.2819853645605903e-14,0.0415
0.0,0.0,0.122909447228079,0.122909447228079,2.3379952487911915e-14,2.333983700752995e-14,0.042
0.0,0.0,0.122512336370551,0.122512336370551,1.9739852114009082e-14,1.976999293440418e-14,0.0425
0.0,0.0,0.122124290959131,0.122124290959131,2.9059870829128975e-14,2.9059870829128975e-14,0.043
0.0,0.0,0.121743065031831,0.121743065031831,3.7799841381969124e-14,3.7799841381969124e-14,0.0435
0.0,0.0,0.121366817177671,0.121366817177671,4.873987498321686e-14,4.873987498321686e-14,0.044
0.0,0.0,0.120994098296772,0.120994098296772,5.895999834193422e-14,5.892985752153912e-14,0.0445
0.0,0.0,0.120623843486613,0.120623843486613,6.571002422739447e-14,6.568985806698624e-14,0.045
0.0,0.0,0.120255360148178,0.120255360148178,6.917990486021708e-14,6.918987952020395e-14,0.0455
0.0,0.0,0.119888305651839,0.119888305651838,6.959992478183796e-14,6.959992478183796e-14,0.046
0.0,0.0,0.11952265062156,0.11952265062156,6.460001804320381e-14,6.458982654278245e-14,0.0465
0.0,0.0,0.119158627564422,0.119158627564422,5.689003955422489e-14,5.689003955422489e-14,0.047
0.0,0.0,0.118796668227248,0.118796668227248,4.740999259844614e-14,4.7369877118064174e-14,0.0475
0.0,0.0,0.118437335682858,0.118437335682858,3.767992862169223e-14,3.766995396170536e-14,0.048
0.0,0.0,0.118081258090298,0.118081258090298,2.858000294758689e-14,2.8570028287600024e-14,0.0485
0.0,0.0,0.117729070304771,0.117729070304771,1.74198763053246e-14,1.7429850965311466e-14,0.049
0.0,0.0,0.117381367544011,0.117381367544011,6.830040005789684e-15,6.84001466577655e-15,0.0495
0.0,0.0,0.117038672906288,0.117038672906288,-2.9199732909379605e-15,-2.9301647913593243e-15,0.05
0.0,0.0,0.11670141836243,0.11670141836243,-1.2040065125451527e-14,-1.2050039785438393e-14,0.0505
0.0,0.0,0.116369937318119,0.116369937318119,-2.0920114598976802e-14,-2.0920114598976802e-14,0.051
0.0,0.0,0.116044466068288,0.116044466068288,-2.91700257698535e-14,-2.9160051109866636e-14,0.0515
0.0,0.0,0.115725151330536,0.115725151330536,-3.705000715947815e-14,-3.7080147979873246e-14,0.052
0.0,0.0,0.115412061338405,0.115412061338405,-4.4710112348522735e-14,-4.4690163028549e-14,0.0525
0.0,0.0,0.115105198485055,0.115105198485055,-5.3010113659768265e-14,-5.30001389997814e-14,0.053
0.0,0.0,0.114804512068927,0.114804512068927,-6.076996544868152e-14,-6.074004146872092e-14,0.0535
0.0,0.0,0.114509910203502,0.114509910203502,-6.814015497680348e-14,-6.814015497680348e-14,0.054
0.0,0.0,0.114221270365371,0.114221270365371,-7.521999516313382e-14,-7.521002050314696e-14,0.0545
0.0,0.0,0.11393844835771,0.11393844835771,-8.201013652897604e-14,-8.200016186898917e-14,0.055
0.0,0.0,0.113661285670309,0.113661285670309,-8.776009433053567e-14,-8.773017035057507e-14,0.0555
0.0,0.0,0.113389615341827,0.113389615341827,-9.370000435271475e-14,-9.370997901270162e-14,0.056
0.0,0.0,0.113123266495711,0.113123266495711,-9.913012251339115e-14,-9.915007183336488e-14,0.0565
0.0,0.0,0.112862067746878,0.112862067746878,-1.0454007451365932e-13,-1.0456999849361992e-13,0.057
0.0,0.0,0.11260584967631,0.11260584967631,-1.0822007352750962e-13,-1.0823004818749649e-13,0.0575
0.0,0.0,0.112354446556164,0.112354446556164,-1.1186017390141245e-13,-1.1183003308101735e-13,0.058
0.0,0.0,0.112107697486143,0.112107697486143,-1.1530013055427446e-13,-1.1530013055427446e-13,0.0585
0.0,0.0,0.111865447077597,0.111865447077597,-1.1841005606583188e-13,-1.1843000538580561e-13,0.059
5.092589003274917e-09,3.4200003939943713e-12,0.111627545798051,0.111627545798051,-1.1892006476776906e-13,-1.1893003942775593e-13,0.0595
2.7920550038640357e-09,2.4100027529172507e-12,0.11139386000597,0.111393848264837,-5.633499904002422e-08,-1.171599709609561e-13,0.06
1.6738199992705205e-09,1.3209988658502425e-12,0.111164237602085,0.111164218268315,-8.738359487999586e-08,-1.1584006323617224e-13,0.0605
5.658642998618291e-09,4.98599772580377e-12,0.110938547544637,0.110938524580062,-1.0625551822998971e-07,-1.134799719471058e-13,0.061
0.0,0.0,0.110716672812073,0.11071663850434,-1.7016122565009263e-07,-1.1032017313561404e-13,0.0615
8.093489003990761e-09,7.101000343290309e-12,0.110498474693213,0.110498441555992,-1.701612224000882e-07,-1.0705000254296326e-13,0.062
1.0797090027603318e-09,8.68000116227563e-13,0.110283860453313,0.110283812667882,-2.625008405101291e-07,-1.023499861252386e-13,0.0625
4.3837769941879046e-09,4.4520082065346855e-12,0.11007269173045,0.110072643651068,-2.7498383114001393e-07,-9.761007106756647e-14,0.063
6.608709995914452e-09,6.082009895713725e-12,0.109864876559153,0.109864823656466,-3.2565248539017516e-07,-9.583002794077977e-14,0.0635
2.532927007026231e-09,2.9169999749001363e-12,0.109660311008193,0.109660248154101,-4.0133416373002405e-07,-9.2110130286982e-14,0.064
3.014399993506167e-09,2.396000065019166e-12,0.109458880105293,0.109458816539397,-4.303905941399795e-07,-8.87900863943969e-14,0.0645
1.1846030129047946e-09,1.3389983566369779e-12,0.109260493735761,0.109260430558603,-4.660686187300204e-07,-8.517015218090229e-14,0.065
7.172702001789766e-09,6.396008722653335e-12,0.109065053038389,0.109064994501469,-4.794788563001594e-07,-8.282003555182271e-14,0.0655
2.0183039961541027e-09,1.5560053245877725e-12,0.108872479258662,0.108872412793988,-5.625941410700684e-07,-8.114017270577367e-14,0.066
2.1566800012529086e-09,2.0920071230889903e-12,0.108682663073315,0.108682598223427,-5.862599492000888e-07,-8.006009050154361e-14,0.0665
2.146246000367391e-09,2.0000112677109882e-12,0.10849552412068,0.108495462316521,-6.110611437900888e-07,-8.012015530189931e-14,0.067
3.251170099805023e-08,1.0334200162276375e-10,0.108310975287624,0.108310916885763,-6.35726359140068e-07,-8.142011370670943e-14,0.0675
2.07114259909158e-08,6.528699802998972e-11,0.108128995011897,0.108128863710657,-1.0762028664101139e-06,-8.279011157186211e-14,0.068
2.197937998271726e-09,2.23100704577206e-12,0.107949424644808,0.107949234417445,-1.3889954016100495e-06,-8.403000517631654e-14,0.0685
3.0627479996603313e-09,2.7349927878006497e-12,0.1077721467196,0.107771954227789,-1.4142907877299788e-06,-8.522002548083663e-14,0.069
2.7963048002122015e-08,8.143399843341115e-11,0.107597122077601,0.107596941914397,-1.4502267891599967e-06,-8.531998892113979e-14,0.0695
5.094388008664019e-09,3.4309916019381603e-12,0.107424333995312,0.107424106211284,-1.840013996220113e-06,-8.095000364471971e-14,0.07
1.9996390099308314e-09,1.4619971899776374e-12,0.107253610122031,0.107253384634759,-1.8973484903100132e-06,-7.520004584316009e-14,0.0705
6.917007994156066e-09,7.42400585451719e-12,0.107084907773509,0.107084702502444,-1.9209093057200033e-06,-6.968015574260189e-14,0.071
6.4530489979341965e-09,6.743008928999927e-12,0.10691817631653,0.106917982759598,-1.916264621020002e-06,-6.593011726840903e-14,0.0715
1.4682710991476e-08,4.2383999088180246e-11,0.106753338131502,0.10675315663263,-1.946283533129983e-06,-6.259012405585018e-14,0.0720000000000001
4.666971004096965e-09,4.633002315124202e-12,0.106590357895363,0.10659016473525,-2.162963501100082e-06,-5.901008848230305e-14,0.0725000000000001
3.812019000459799e-08,1.171370084263046e-10,0.106429112512064,0.106428927212575,-2.174725331630014e-06,-5.185999199519564e-14,0.0730000000000001
2.0874074996291014e-08,4.9067000462699184e-11,0.106269621294689,0.106269367044564,-2.4201568646999884e-06,-4.714002625749725e-14,0.0735000000000001
1.987804799929993e-08,2.0704993275444394e-11,0.106111747767553,0.106111456785752,-2.5330885799999814e-06,-4.335008914335692e-14,0.0740000000000001
1.440390900997457e-08,1.7100001969971856e-11,0.105955434231211,0.105955122366566,-2.4287761011801325e-06,-3.717013676018954e-14,0.0745000000000001
4.5620305991200816e-08,1.0334000322131942e-10,0.105800628851359,0.10580031606362,-2.3067977650401052e-06,-2.5240009735028046e-14,0.0750000000000001
5.624219992506063e-09,5.073996778293122e-12,0.105647359783805,0.105646975731942,-2.4864012715200296e-06,-1.598005582026385e-14,0.0755000000000001
8.05874500464654e-09,7.219003173020155e-12,0.105495450786744,0.105495079416922,-2.4390413466200515e-06,-1.506000185669265e-14,0.0760000000000001
9.798056199716854e-08,3.132649972759083e-10,0.105344924993337,0.10534457884736,-2.422496880960176e-06,-1.906005735186067e-14,0.0765000000000001
2.3538399993028314e-08,5.869200958574794e-11,0.105195910494409,0.105195392770977,-1.224448909269973e-06,-2.044002987700022e-14,0.0770000000000001
9.00875300746673e-09,8.52500015025015e-12,0.105048114144618,0.105047546998077,-1.2794392082100293e-06,-1.9280150392875228e-14,0.0775000000000001
1.9250663008119062e-08,1.8616996833031862e-11,0.10490155018059,0.104901003522559,-1.2430096623800013e-06,-1.4119998573147718e-14,0.0780000000000001
4.883861599858097e-08,1.0617799695022967e-10,0.104756252149796,0.104755725008934,-1.1614879186199606e-06,-9.929990857360238e-15,0.0785000000000001
1.583399800164642e-08,3.869600473382917e-11,0.104612256967106,0.104611681261249,-9.429585597301587e-07,-3.339993212558845e-15,0.0790000000000001
5.97159129922531e-08,1.6682000225642923e-10,0.104469443009901,0.104468875456945,-7.830923932001556e-07,1.7100036664441376e-15,0.0795000000000001
2.9227371994844376e-08,6.177600098133951e-11,0.104327896521326,0.104327258077595,-4.991037940013307e-08,6.649845604722593e-15,0.0800000000000001
6.995677009902224e-09,4.476002901654397e-12,0.104187498295682,0.104186831795971,-7.42782934200735e-08,1.428002681380658e-14,0.0805000000000001
1.4712440987718622e-08,1.2588999287466152e-11,0.104048235518261,0.104047609564504,-3.954837320997717e-08,2.2999831206238497e-14,0.0810000000000001
3.205927801008812e-08,9.985300086778892e-11,0.103910130158708,0.103909546966503,3.090529130983684e-08,2.9899910672370744e-14,0.0815000000000001
2.2603110008678762e-08,3.8510999944563196e-11,0.103773203809581,0.103772615205154,-2.8275245004009616e-07,3.812987252327371e-14,0.0820000000000001
3.9515224994901565e-08,7.636299925728451e-11,0.103637385802281,0.103636811573306,-1.740136764002108e-08,4.481983360837827e-14,0.0825000000000001
4.4750898001155726e-08,1.1031199564914829e-10,0.103502690340166,0.103502097173895,4.318953199199376e-07,4.7179924897444714e-14,0.0830000000000001
1.0248743007035266e-08,1.0556999718858151e-11,0.103369059927742,0.10336842868766,1.0714326695799095e-06,3.610002921594635e-14,0.0835000000000001
1.9771890000241932e-08,5.0370999038484854e-11,0.103236375777705,0.103235767128973,1.0818511891599533e-06,2.3059896006594194e-14,0.0840000000000001
9.287081007003373e-09,6.962999621329402e-12,0.103104637965609,0.103104046177726,9.203035216398536e-07,9.349942695080493e-15,0.0845000000000001
1.7407745994679757e-08,2.243699670501087e-11,0.102973725773486,0.102973181261523,9.80480541499856e-07,-4.1000189354711836e-15,0.0850000000000001
3.917915199214139e-08,8.340300672315948e-11,0.102843562000721,0.102843052647795,1.0818685837799859e-06,-2.0209962175998797e-14,0.0855000000000001
3.602767199850643e-08,7.556200110059308e-11,0.102714043169514,0.102713510257821,1.3328386941099772e-06,-3.0870054776310774e-14,0.0860000000000001
9.85176459994408e-08,1.3133790027763936e-09,0.102584937029045,0.102584377816724,1.8461232149998442e-06,-4.338001312331752e-14,0.0865000000000001
2.1158668997434127e-08,4.2963993474032236e-11,0.102456214062456,0.102455393591806,4.411420559019856e-06,-5.316016724044026e-14,0.0870000000000001
2.4553990007891713e-08,5.916299394836955e-11,0.102327263865163,0.102326344422336,4.312520602489959e-06,-6.332000895836742e-14,0.0875000000000001
6.3386136006649e-08,2.700020068635567e-10,0.102197800888138,0.102196856546251,4.583501809819887e-06,-7.123013116838717e-14,0.0880000000000001
3.124045699909317e-08,1.4513699964080473e-10,0.102067514470743,0.102066456303753,5.079951098179878e-06,-7.943016903932953e-14,0.0885000000000001
2.8301265997399128e-08,4.375300122205772e-11,0.101935717545781,0.101934650680281,5.517355321700036e-06,-8.996015737894325e-14,0.0890000000000001
3.437319499866032e-08,6.122799489638453e-11,0.101801848104554,0.101800828618182,5.821234006629867e-06,-1.0122003062107421e-13,0.0895000000000001
1.1463454990812139e-08,1.192359960766609e-10,0.101665200267985,0.101664237523793,6.347686267290037e-06,-1.1136013985946214e-13,0.0900000000000001
5.060249599897482e-08,5.735199815060099e-11,0.101524870157721,0.101523981489445,6.328900153969915e-06,-1.1653004949874202e-13,0.0905000000000001
9.290063995859299e-09,7.838993343334266e-12,0.101379972380604,0.101379087828695,6.2486644649500066e-06,-1.2963003066801537e-13,0.0910000000000001
1.4566968992157925e-08,2.145099375905346e-11,0.101229250075935,0.101228453305044,6.327087917799975e-06,-1.4213998901502212e-13,0.0915000000000001
4.6010718998679145e-08,1.712100045070386e-10,0.101071634069483,0.101070924797186,6.479464048939889e-06,-1.462100839705327e-13,0.0920000000000001
4.7651038004303814e-08,1.0235100267319552e-10,0.100905919525482,0.100905193778749,7.093792361799987e-06,-1.2706003783835573e-13,0.0925000000000001
1.5632802900789056e-07,1.3704549994830728e-09,0.100730861892814,0.100730124835074,7.31602882064991e-06,-1.1290014062526055e-13,0.0930000000000001
1.2281728994922858e-08,1.1809997424450103e-11,0.100545752586049,0.100544620891265,1.1971169567079939e-05,-1.0851996384841911e-13,0.0935000000000001
8.264201004082317e-09,1.1217998752144354e-11,0.100349165471824,0.100347896718334,1.2038402088270037e-05,-1.0114001650074478e-13,0.0940000000000001
2.2672277000257424e-08,4.12880007960581e-11,0.100140792060913,0.100139528826323,1.2108638405720039e-05,-9.267998694884039e-14,0.0945000000000001
2.550360510278349e-08,4.500740058421826e-11,0.0999207093719556,0.0999194963166827,1.2085733494999985e-05,-8.737997304886225e-14,0.0950000000000001
4.372658810036789e-08,1.590179932176028e-10,0.0996893258737779,0.0996881871761009,1.2418110120409904e-05,-8.172000402761892e-14,0.0955000000000001
3.651604829624233e-08,6.428950427572744e-11,0.0994475846489814,0.0994464757591694,1.3061927191719861e-05,-7.5730003865071e-14,0.0960000000000001
2.927899619975527e-08,7.119119183052192e-11,0.0991967021872701,0.0991956449568225,1.3304801773179973e-05,-7.205997951120757e-14,0.0965000000000001
3.2445099495959084e-08,7.623959796809743e-11,0.0989382023929327,0.0989372099970502,1.364717148027994e-05,-7.610015048675756e-14,0.0970000000000001
3.259541130062882e-08,7.839980054047402e-11,0.0986737399796135,0.0986728114513554,1.3733784120209883e-05,-8.101006844507541e-14,0.0975000000000001
2.572024289382302e-08,5.804469405124024e-11,0.098405000215249,0.098404130174525,1.3762416559260022e-05,-8.465016881897824e-14,0.0980000000000001
7.896178361166406e-08,5.399740099498729e-10,0.0981335310421877,0.0981327351337297,1.4098624540099906e-05,-9.60000308414255e-14,0.0985000000000001
1.0629620003643758e-08,1.2859990849989344e-11,0.097860903150888,0.0978600243248632,1.6475214281189967e-05,-1.0103007840045475e-13,0.0990000000000001
5.0964739803371906e-08,2.543267957344497e-10,0.0975880740226946,0.0975872058783666,1.6523397338969945e-05,-1.0498004375525394e-13,0.0995000000000001
2.1292588595067663e-08,1.873919075467967e-11,0.0973162148046072,0.0973152979515924,1.7640381706300005e-05,-1.0685007566235694e-13,0.1
2.446320430948834e-08,1.0167720831955052e-10,0.0970460119211528,0.0970451339947401,1.787491913841986e-05,-1.088200710097631e-13,0.1005
5.4206115096544494e-08,9.112710586123285e-11,0.0967781676895325,0.0967773450551526,1.8238522497119854e-05,-1.1225005300263824e-13,0.101
2.2721350509402605e-08,6.579679856510978e-11,0.0965132052030821,0.0965124037459385,1.8994496243669896e-05,-1.199799808115909e-13,0.1015
2.3420028597009868e-08,3.801151060578434e-11,0.0962514002244937,0.0962506692937311,1.8942067470509956e-05,-1.114900272797259e-13,0.102
5.811526108956411e-08,4.022847055473733e-10,0.0959930273840355,0.095992381868974,1.9224422344219904e-05,-1.1197011200170248e-13,0.1025
2.78610499948595e-08,8.485459557228126e-11,0.0957383743909448,0.0957377089557704,2.0723907953979848e-05,-1.0975009963332116e-13,0.103
3.808026409479748e-08,1.223662005056525e-10,0.0954873140555308,0.0954866559546363,2.1115844320149972e-05,-1.1233006712296767e-13,0.1035
6.02468965965608e-08,4.191550023735502e-10,0.0952399072773353,0.095239267335012,2.169825154800997e-05,-1.0512012267593907e-13,0.104
1.3457465003474667e-08,4.0817391133707304e-11,0.0949962127319781,0.0949955156285187,2.3050103309499997e-05,-9.514004167821e-14,0.1045
3.082923989705666e-08,2.6152111032295977e-10,0.0947560218449794,0.0947553512588201,2.3237624885809934e-05,-8.69499784672545e-14,0.105
3.349598880209026e-08,8.630890446781336e-11,0.0945192964745662,0.0945186319440893,2.2982192574120012e-05,-8.228010286992493e-14,0.1055
1.5480118908950402e-08,1.0433290342781731e-10,0.094285909210669,0.0942852819436987,2.3381757028600016e-05,-7.770997387246403e-14,0.106
5.381040239782475e-08,2.038016977401469e-10,0.0940557020021814,0.0940551522699173,2.3582774668129847e-05,-8.231002684988553e-14,0.1065
2.507369249726832e-08,6.395399487768572e-11,0.0938286750669333,0.0938281152345168,2.4230399960290016e-05,-7.66201338486816e-14,0.107
3.107234490540289e-08,6.010619779672766e-11,0.0936045352826642,0.093604033287998,2.452779209043002e-05,-7.065008300610742e-14,0.1075
1.6745383593641527e-08,8.534899176293465e-11,0.0933831777167248,0.0933827211767032,2.492728436285e-05,-6.688009521194083e-14,0.108
3.4848299995671184e-08,1.347268963058923e-10,0.093164418208745,0.0931640223010566,2.5147160674729918e-05,-6.302011863745793e-14,0.1085
1.6003197697567195e-08,3.734439146807489e-11,0.092948197937858,0.0929478331804564,2.534249391034993e-05,-5.901008848230305e-14,0.109
2.2167866403632885e-08,4.5100395640318425e-11,0.0927343234738979,0.0927340314098799,2.5508330222619906e-05,-5.5719968569678535e-14,0.1095
4.4386653935690745e-09,6.03790628606049e-12,0.0925226796129093,0.0925224484567131,2.541630989393983e-05,-5.2530028937791684e-14,0.11
3.327570480271547e-08,1.0266650030121838e-10,0.0923131435006344,0.0923130073855742,2.544167344058993e-05,-4.980998252746005e-14,0.1105
2.033102440568424e-08,7.252050349126904e-11,0.0921056950207866,0.0921055905067015,2.550953182221989e-05,-4.8529973442623664e-14,0.111
2.7073198599625314e-08,1.196660964764007e-10,0.0919002052773019,0.0919001480603588,2.538504889610998e-05,-4.9010058164600245e-14,0.1115
2.9024915498832016e-08,7.223679987511389e-11,0.0916966060017342,0.0916965642890193,2.5539524869690015e-05,-5.157007633427302e-14,0.112
1.541696399709469e-08,3.8425207460335287e-11,0.0914948251070983,0.0914947944304796,2.6083847167829907e-05,-5.781009351779609e-14,0.1125
2.1935100194547807e-08,8.910930326955224e-11,0.0912947716219603,0.0912947821170582,2.624846559760993e-05,-6.130014031102693e-14,0.113
2.7838904806398723e-08,8.290770847629858e-11,0.091096446378132,0.0910964782123899,2.6477666569370024e-05,-6.478997026382327e-14,0.1135
1.7557602691176122e-08,3.550079674674578e-11,0.0908997678999657,0.0908998102105227,2.6354219775849997e-05,-6.832013253743607e-14,0.114
3.8433679988569835e-09,4.6363052286224615e-12,0.0907046503514434,0.090704724441586,2.658072277629997e-05,-7.05100040854223e-14,0.1145
6.291093680721449e-08,4.1922060267651773e-10,0.0905110036616581,0.0905111435020042,2.6627622748809972e-05,-7.194006675093068e-14,0.115
2.663486489695721e-08,5.905879951750848e-11,0.0903188692787531,0.090318931439225,2.765012453623001e-05,-7.449011026061658e-14,0.1155
2.40346280933057e-08,8.216009816930381e-11,0.0901278682925182,0.0901279054455594,2.799526390133986e-05,-7.824014873480944e-14,0.116
3.3180084929584908e-09,3.555697403179181e-12,0.0899378458297161,0.0899378742027848,2.7994883079889964e-05,-8.268017347157208e-14,0.1165
1.8902619997041015e-08,3.538350168419413e-11,0.0897483861642926,0.0897484654052261,2.8004728847999842e-05,-8.746996182917854e-14,0.117
2.3540105503760955e-08,2.0827410629475906e-10,0.0895590469355116,0.0895591542958303,2.8192580932930034e-05,-9.175017516571682e-14,0.1175
4.134556308432735e-09,6.456696288736907e-12,0.0893691456051835,0.0893692271493274,2.8738381649120017e-05,-9.635998596269069e-14,0.118
3.580496499289154e-08,4.732772090898507e-10,0.0891776280438601,0.0891777518016346,2.8763263642969878e-05,-1.0032014281791124e-13,0.1185
3.385610938821948e-08,1.2170441043846125e-10,0.0889833390558537,0.0889833707916854,3.038699944416987e-05,-1.0257007916625316e-13,0.119
1.8386813196991092e-08,4.7702800043403215e-11,0.088784343154981,0.0887842896139698,3.0523745706979855e-05,-1.0077008671949272e-13,0.1195
3.246067595275015e-09,3.9255959594086676e-12,0.0885783307573577,0.0885782545299872,3.068588278487983e-05,-9.78999867284891e-14,0.12
1.222604299744301e-08,3.9036704424511015e-11,0.0883624393250729,0.0883623911049527,3.0724327171119826e-05,-9.8730051911744e-14,0.1205
1.911038109703167e-08,6.847020173061935e-11,0.0881332836721949,0.0881332506206851,3.089993663328984e-05,-9.958006641497263e-14,0.121
1.677550728884647e-08,5.19028015011358e-11,0.0878872052745669,0.0878871598685365,3.076397243764999e-05,-9.853012503113767e-14,0.1215
2.2120353396215542e-08,1.26298596581087e-10,0.0876206214021371,0.0876205570277909,3.0921331234249824e-05,-9.745004282690761e-14,0.122
2.0275905801558913e-08,4.267079745101654e-11,0.0873306130732535,0.0873304955262094,3.120956995649989e-05,-9.596013220147803e-14,0.1225
7.253061512502157e-09,3.344408083805206e-12,0.087015405833797,0.0870152464330418,3.099067312163986e-05,-1.0029997665750301e-13,0.123
4.3152688700143216e-08,1.0681280859792253e-10,0.0866745034213721,0.0866743391157395,3.095824863661996e-05,-1.0653001918103921e-13,0.1235
4.887121110574988e-08,1.2170399410482702e-10,0.0863088582783621,0.086308621743885,3.1152341069280026e-05,-1.1233006712296767e-13,0.124
4.0808084994514715e-08,1.107742925166022e-10,0.0859201788151946,0.0859198530744558,3.105054319613989e-05,-1.1720008644133806e-13,0.1245
3.913513400843893e-08,5.0385404182229365e-11,0.0855110488480603,0.0855106466625415,3.1109215570479954e-05,-1.1901005354808536e-13,0.125
3.248075679251894e-08,6.032969956937251e-11,0.0850850909198193,0.0850846422201314,3.107385118189987e-05,-1.2076017269491146e-13,0.1255
3.1052472093673344e-08,2.5752899812658825e-11,0.0846471484079703,0.0846466851788159,3.098543023847991e-05,-1.1552998141484139e-13,0.126
2.4268698398111077e-08,6.021269594036482e-11,0.0842036072600746,0.0842031398606268,3.074406766732994e-05,-1.1025013367527148e-13,0.1265
7.203185881099472e-08,7.624670339545503e-11,0.0837617395324974,0.0837613356044599,3.058716589460003e-05,-1.0915010215106768e-13,0.127
6.580011140122632e-08,1.8755419439742127e-10,0.0833291855284615,0.0833287728582518,3.020164085068989e-05,-1.0760012672528241e-13,0.1275
8.717941170355292e-08,4.333175901427566e-10,0.0829125102913497,0.0829120787335035,2.983959388218999e-05,-1.0320000062846724e-13,0.128
8.151783680021563e-08,1.4681708626618217e-10,0.0825169103776185,0.0825164143261349,3.0422675408089917e-05,-9.87901167120997e-14,0.1285
7.501737510351436e-08,2.0519959342824023e-10,0.0821456777954626,0.0821451400122978,2.9415236919309992e-05,-9.669999176398214e-14,0.129
9.91935219935014e-08,2.657977032916037e-10,0.0818004386194833,0.081799887123366,2.8428629143819988e-05,-9.934002405398434e-14,0.1295
5.0694541509077595e-08,1.0330500344046811e-10,0.0814815163952581,0.0814809337536375,2.7148585310660025e-05,-9.547007281951458e-14,0.13
5.052557679185998e-08,1.1282090539577183e-10,0.0811880073244601,0.0811874790861916,2.6510641394989843e-05,-8.604011600410466e-14,0.1305
5.102539760160063e-08,2.0880670803524737e-10,0.0809185622388442,0.0809181164887239,2.5976968768189838e-05,-7.582996730537417e-14,0.131
1.9239056059383586e-07,8.971453996364787e-10,0.080671430313117,0.0806710688564876,2.5649265859089936e-05,-6.952012750194303e-14,0.1315
1.0482313070325766e-07,1.1034018004840718e-09,0.0804449996938653,0.0804444105281889,2.2191668570200034e-05,-6.654008941064937e-14,0.132
2.4638275294974754e-08,6.245839956342536e-11,0.0802370178796368,0.0802362293711595,1.9454727309599828e-05,-6.884011589936012e-14,0.1325
4.675906781215211e-08,1.9431280195991718e-10,0.080045393357587,0.0800446502230705,1.9142081541319907e-05,-7.065008300610742e-14,0.133
3.867551659486601e-08,8.54247006465414e-10,0.0798685751046585,0.0798679389023358,1.9670610381809827e-05,-7.542013888417465e-14,0.1335
4.094863650938585e-08,1.372107011343715e-10,0.079705129799255,0.0797045254155976,1.762149981176988e-05,-8.275997075146702e-14,0.134
4.291971490710811e-08,1.7620559178421757e-10,0.0795534387944421,0.0795529544921365,1.707635025864e-05,-9.218016974732457e-14,0.1345
3.5472832102256824e-08,2.435803919675905e-10,0.0794123138650135,0.0794119834459906,1.721545728618993e-05,-1.0323014144886233e-13,0.135
2.4972409695678266e-08,9.29555044049124e-11,0.0792805514207488,0.0792804102770009,1.659573360020001e-05,-1.1483002049228475e-13,0.1355
1.7113588907102795e-08,1.4818710147856962e-10,0.0791571123159041,0.0791571912772661,1.6286441447429948e-05,-1.258799921938225e-13,0.136
3.1428343899575495e-08,3.056919994914864e-10,0.0790411491840912,0.0790414685837809,1.611179948219992e-05,-1.362399776327905e-13,0.1365
2.9727629899389818e-08,1.2344798794305945e-10,0.0789319102756948,0.0789323710931168,1.4742528313709934e-05,-1.4406011106249395e-13,0.137
5.503931679862184e-08,7.068645946350927e-10,0.078828560779613,0.0788291574856401,1.45238446023399e-05,-1.5043999032626765e-13,0.1375
2.961201149564996e-08,9.416160906550175e-11,0.0787305643404846,0.0787311943938507,1.3114631345049858e-05,-1.563001030685518e-13,0.138
2.081795019703847e-08,2.4175592083786057e-11,0.0786372386634746,0.078637956162882,1.3115512193049867e-05,-1.6083011658563073e-13,0.1385
2.788896490135695e-08,8.34898955526242e-11,0.0785480519858021,0.0785489236807353,1.3126719005659938e-05,-1.6444007613913847e-13,0.139
4.207699090541528e-08,1.3073669924423825e-10,0.0784626036907234,0.0784636197788282,1.287774405315991e-05,-1.6656012506721662e-13,0.1395
2.9368990100975267e-08,9.479531049016998e-11,0.0783805154727746,0.0783816365791861,1.255003669046995e-05,-1.6900998829616487e-13,0.14
1.4141230103570379e-08,6.328010337952605e-11,0.0783014105016831,0.0783026469963803,1.2882506751359926e-05,-1.6957008713847088e-13,0.1405
2.005609399391428e-08,6.47716047463831e-11,0.0782249661057567,0.0782263418837726,1.306883591229986e-05,-1.6865003317489968e-13,0.141
1.5330082800413258e-08,5.4982601804809406e-11,0.0781509381275218,0.078152439349641,1.281813647659993e-05,-1.6794009759235617e-13,0.1415
4.406208529983413e-08,3.875794962748813e-10,0.0780790891014008,0.078080718170258,1.2957740198729856e-05,-1.6573005988396172e-13,0.142
3.4931199904830734e-08,1.4173048845655956e-10,0.0780092845432293,0.0780109151598811,1.378643874041987e-05,-1.6344000805523784e-13,0.1425
5.231968108754259e-09,6.2388011423664125e-12,0.0779412332764901,0.0779428825853866,1.4265572817389943e-05,-1.624100159913766e-13,0.143
8.479183605247798e-09,1.0726003418781715e-11,0.0778747126997354,0.0778764683242381,1.4215947324349972e-05,-1.6015010498304783e-13,0.1435
2.1167050293091627e-08,6.712229383420976e-11,0.0778095574981934,0.0778114255950564,1.414246244804988e-05,-1.5770002491366508e-13,0.144
8.149415406388805e-09,8.539599583023971e-12,0.0777456916172595,0.0777476334417712,1.4331123138339825e-05,-1.5631007772853867e-13,0.1445
4.780706497342635e-09,5.722991525125565e-12,0.0776829710010857,0.0776850111476396,1.4337046826219885e-05,-1.580200813949828e-13,0.145
2.7504562599700577e-08,9.90292986502439e-11,0.0776213133525497,0.0776234523409992,1.4292733567299954e-05,-1.5850016611695938e-13,0.1455
1.0202955896820853e-08,8.301206944061335e-12,0.0775606628455808,0.0775628403657517,1.3884641033529892e-05,-1.5891996919814577e-13,0.146
1.844663509442679e-08,4.8794399076790285e-11,0.0775008394378622,0.0775030842167179,1.390192313462991e-05,-1.6009004018269213e-13,0.1465
1.2136203902946008e-08,1.3341702742586392e-11,0.0774418519572657,0.0774441458090681,1.4088558614419903e-05,-1.6050008544432615e-13,0.147
3.632125060437641e-08,1.2338899346708843e-10,0.077383564156893,0.0773859139740684,1.4163963204219922e-05,-1.6141016474791048e-13,0.1475
4.9041327401799784e-08,1.5598450309184386e-10,0.0773259938623143,0.077328334834463,1.3964072258409966e-05,-1.6312016841435462e-13,0.148
2.409362780120272e-08,5.6462501341059124e-11,0.0772690659114679,0.0772713555252527,1.3420374206440022e-05,-1.6552015834336853e-13,0.1485
1.952928820048161e-08,7.900420595507995e-11,0.0772126581050533,0.0772149531580409,1.3615517553169833e-05,-1.6812007515298877e-13,0.149
2.5011536800012557e-08,3.218419974970743e-11,0.0771568022212561,0.0771591188611372,1.3771252140009922e-05,-1.7061005386231898e-13,0.1495
2.7024691803823053e-08,1.0879459833024185e-10,0.0771014135589788,0.0771037545198533,1.4010689319779923e-05,-1.7335004959262434e-13,0.15
3.128155549869671e-08,1.2542079874666712e-10,0.0770464871762836,0.0770488281344055,1.3907351326539977e-05,-1.7648014126459e-13,0.1505
6.016376813411384e-09,6.572895006051738e-12,0.0769920153140266,0.0769943523225439,1.4318453559660025e-05,-1.7967008089647685e-13,0.151
2.3561336909283526e-08,7.295750115154931e-11,0.0769379186969032,0.0769403080857777,1.4314508168159976e-05,-1.8323016715005025e-13,0.1515
6.054602329219616e-08,1.3828518885539154e-10,0.0768841767661199,0.0768865894517916,1.4101533328579954e-05,-1.8654999420220086e-13,0.152
4.761204597247826e-09,5.407507774890519e-12,0.0768308576045148,0.0768332410727376,1.4988377066779994e-05,-1.908399653582915e-13,0.1525
2.4993190003708143e-08,4.961800414982065e-11,0.0767778243202896,0.0767802423328122,1.4972019875989992e-05,-1.9505013923448722e-13,0.153
3.288746139307186e-08,2.0516459364738893e-10,0.0767251190932392,0.0767275414039169,1.4943960472839834e-05,-1.9913996666953704e-13,0.1535
3.486589938983542e-08,6.735149937764362e-11,0.0766727252134937,0.0766751125891916,1.542668109854998e-05,-2.035101687863916e-13,0.154
2.5886823504239764e-08,6.208099312399185e-11,0.0766206101096264,0.0766229780761544,1.564255330962984e-05,-2.077600244621003e-13,0.1545
2.0914160500651313e-08,5.662749436030623e-11,0.0765687615372096,0.0765711329668866,1.5383562708909957e-05,-2.120001223182566e-13,0.155
3.6204843012477284e-09,4.566694244978464e-12,0.0765171454282604,0.0765195350090805,1.5190209047949953e-05,-2.1674003737592873e-13,0.1555
1.6389924986648374e-08,4.1157091623666986e-11,0.0764657443443078,0.0764681946116195,1.5147773375009943e-05,-2.2106014935241447e-13,0.156
6.5450681124845644e-09,8.300193865551364e-12,0.0764146241602019,0.0764171138809887,1.4942760469499865e-05,-2.2588007853041603e-13,0.1565
1.284050189787056e-08,2.880840010988095e-11,0.0763637241774447,0.0763662701019872,1.4918771651919929e-05,-2.2349006326138898e-13,0.157
1.5778633691287958e-08,5.1051510241428844e-11,0.0763130879628687,0.0763156756226663,1.4789540466499974e-05,-2.2801010211848105e-13,0.1575
1.5288243393474232e-08,7.94328075537365e-11,0.0762626680722267,0.0762652841740173,1.493771514559988e-05,-2.334601695991312e-13,0.158
1.9586420305084395e-08,9.122605448830257e-12,0.076212425212753,0.0762150609215082,1.4929701040989913e-05,-2.383000480971065e-13,0.1585
2.172002989964117e-08,1.0648569526150453e-10,0.0761623904144467,0.0761650473781844,1.469120787777993e-05,-2.4187010901066675e-13,0.159
4.631939999610868e-08,3.85498993837885e-10,0.0761125590348161,0.0761152162980369,1.4709313188369889e-05,-2.462201449671131e-13,0.1595
1.9642529894281502e-08,9.629219643869646e-11,0.076062984440873,0.0760655757342515,1.555762097491995e-05,-2.498700031605683e-13,0.16
2.8585252609403256e-08,6.600520130461973e-11,0.0760135745729601,0.076016136097245,1.5819409274629844e-05,-2.538401346757757e-13,0.1605
1.417399909942052e-08,4.669910291799084e-11,0.0759643516085987,0.0759668959458881,1.5723153716899925e-05,-2.589499795146999e-13,0.161
2.6466335997787915e-08,1.3194219328216406e-10,0.0759152648913566,0.0759178318506015,1.5604010547499948e-05,-2.6320005203084307e-13,0.1615
6.960410692258279e-09,1.1039599789874899e-11,0.0758664222564562,0.075868987794454,1.5901881631459917e-05,-2.69190052193391e-13,0.162
5.59488230744698e-09,5.700592775603752e-12,0.0758176926442737,0.075820307154778,1.5898267362340034e-05,-2.75320131276624e-13,0.1625
2.9188218800269006e-08,5.139060010872498e-11,0.075769112732119,0.0757717886736119,1.5864141793710002e-05,-2.8018017593500755e-13,0.163
8.959604988478809e-09,1.1333309291039484e-11,0.075720749570612,0.0757234414653589,1.5537787345290023e-05,-2.8409002580942477e-13,0.1635
1.359549550716821e-08,3.542770243836202e-11,0.0756725178058086,0.0756752532359708,1.5596983302219912e-05,-2.878201149636439e-13,0.164
2.8032008200784553e-08,1.1216629014487722e-10,0.0756244926044376,0.0756272622772628,1.5459148579879955e-05,-2.9149013931750734e-13,0.1645
8.073070503766822e-09,1.1711312475348734e-11,0.0755766526096542,0.0755794186070489,1.543282838955e-05,-2.9510009887101507e-13,0.165
1.643409669460638e-08,6.38078062609182e-11,0.0755289351288234,0.0755317378821842,1.5430397938820005e-05,-2.993601460471451e-13,0.1655
2.6839174091519702e-08,6.15319878383147e-11,0.0754813551913072,0.075484184347087,1.5246354416059878e-05,-3.0363016788326203e-13,0.166
1.0880075798636035e-08,1.9009210872056315e-11,0.0754339539300637,0.0754367886991194,1.5012902774890011e-05,-3.08420173081303e-13,0.1665
1.1960222201512494e-08,1.1798700905174542e-11,0.0753867042827655,0.0753895704296138,1.5111669201529855e-05,-3.1293999509796055e-13,0.167
2.090856239533867e-08,3.8826594717100704e-11,0.0753396294651949,0.0753425127918614,1.5154090295949833e-05,-3.170801295138137e-13,0.1675
2.9662211895042923e-08,1.0945380712890085e-10,0.0752926865427565,0.0752955894896445,1.500768031908995e-05,-3.214800387701944e-13,0.168
2.1518349699323203e-08,2.601080462127925e-11,0.0752458973836695,0.0752487850320146,1.4615956326399955e-05,-3.259901029672996e-13,0.1685
8.72658499628809e-09,1.3789094865934715e-11,0.0751992521138968,0.075202151090402,1.462698910421e-05,-3.3060013060470794e-13,0.169
1.4696256697699361e-08,1.1478387684782376e-11,0.0751527248434814,0.0751556599905066,1.4740285183329925e-05,-3.3467000871978403e-13,0.1695
5.305356250151494e-08,2.3652639569160527e-10,0.075106398878404,0.0751093202776834,1.4738424993010002e-05,-3.3988003383944587e-13,0.17
3.773990620015155e-08,2.744239002705484e-10,0.0750603123421212,0.0750631709109966,1.530372095767999e-05,-3.446800136974737e-13,0.1705
2.1277424905319364e-08,6.81651957101792e-11,0.0750143220738819,0.0750171290922988,1.5137645582419907e-05,-3.4917012857460517e-13,0.171
3.161597240952663e-08,1.3148199196066912e-10,0.0749684315645163,0.0749712350422566,1.4813736296769887e-05,-3.5279006278809977e-13,0.1715
2.3582098399033136e-08,9.620788887776399e-11,0.0749226962767718,0.0749254865015855,1.4971203111199859e-05,-3.606700441777244e-13,0.172
6.056015559863237e-08,1.8187849837314474e-10,0.0748771132247496,0.0748799065131891,1.5229165226679844e-05,-3.683600733467296e-13,0.1725
1.8896638503962393e-08,5.984639173117756e-11,0.0748317337220068,0.0748344507826204,1.469663305390988e-05,-3.7292001084376913e-13,0.173
3.184550780022111e-08,1.2054859888088743e-10,0.0747864600705163,0.0747891947279965,1.448677735098997e-05,-3.791301040473316e-13,0.1735
1.3734874904081096e-08,6.989689382841391e-11,0.074741323231514,0.0747440729538495,1.4216182513119907e-05,-3.863500231543471e-13,0.174
2.5271275502780632e-08,8.284799235536155e-11,0.0746962796306279,0.0746990813704867,1.3994327102520012e-05,-3.9303998423945163e-13,0.1745
9.473643106105989e-09,1.3005499455154279e-11,0.0746513898190188,0.0746542279449706,1.3785109149899938e-05,-4.0016015674659844e-13,0.175
2.0796867006289688e-08,7.113860889251811e-11,0.0746066191548211,0.074609526252203,1.3810018211349914e-05,-4.064600218900427e-13,0.1755
6.287676809768605e-09,6.3826999241456406e-12,0.0745620033127704,0.0745649582688163,1.3554215280059878e-05,-4.1400997213836277e-13,0.176
1.699159969670294e-08,4.394350161529559e-11,0.0745175188916395,0.0745205439073132,1.3517519655439989e-05,-4.218101562480925e-13,0.1765
1.3922832498014515e-08,2.4149210409163402e-11,0.0744732057205312,0.0744762769553742,1.33966314872099e-05,-4.30110157559338e-13,0.177
7.048720204738679e-09,8.3593965083395e-12,0.0744290619532258,0.0744321545856861,1.3284783670999964e-05,-4.3745996408661725e-13,0.1775
2.747310939854586e-08,7.669860579984089e-11,0.0743850662981367,0.0743882302991197,1.3250211047240038e-05,-4.447800634743704e-13,0.178
1.286895801033694e-08,1.5499490579884423e-11,0.0743412304549721,0.0743444178779195,1.3017146146269932e-05,-4.5294996052491765e-13,0.1785
2.6961874399766828e-08,9.741159268106259e-11,0.0742975180694909,0.0743007390756771,1.2989907454879828e-05,-4.615700183174809e-13,0.179
1.3791080999414618e-08,1.9239901338785614e-11,0.0742540093461948,0.0742572370065992,1.2622321001009955e-05,-4.701200366497016e-13,0.1795
1.7414718708752552e-08,3.085139088643274e-11,0.0742106205760596,0.0742138776520995,1.2558708783259919e-05,-4.797601118461392e-13,0.18
3.0189314090267594e-08,8.027020714784783e-11,0.0741674583053231,0.0741707345901911,1.2632796896729862e-05,-4.828600626977098e-13,0.1805
2.8348133007671805e-08,8.995550138113373e-11,0.0741244342362747,0.0741277209767384,1.2593147064249863e-05,-4.919001404118939e-13,0.181
1.1988674997187587e-08,3.483140165183585e-11,0.0740815312657899,0.0740848180071597,1.2356845173089976e-05,-5.014500099875807e-13,0.1815
1.2046878689053742e-08,1.69002867256296e-11,0.0740387385528564,0.0740420591106642,1.2203343278560002e-05,-5.114500403052835e-13,0.182
2.3480369787387545e-08,1.0715057036092546e-09,0.073996130221031,0.0739994888596022,1.215432527171983e-05,-5.210001267214048e-13,0.1825
4.1321625399159956e-08,1.6536060021277166e-10,0.073953853452865,0.0739570504718358,1.4691855918429935e-05,-5.310600049990288e-13,0.183
4.019639948671383e-08,1.0774800496271553e-10,0.0739116836193758,0.073914727393041,1.4442628557909858e-05,-5.393300823303138e-13,0.1835
2.4969808401498206e-08,7.29898086415659e-11,0.0738696160243062,0.0738725913560269,1.4285458440669923e-05,-5.464300886770523e-13,0.184
1.419304260230625e-08,6.508731054122308e-11,0.0738276220013299,0.073830608537402,1.4046653239089971e-05,-5.533100019827764e-13,0.1845
3.65269494928544e-08,1.1888670603532603e-10,0.0737857408105689,0.0737887917588295,1.3856863612829928e-05,-5.58980162504441e-13,0.185
2.9395053197101007e-08,7.677759816804297e-11,0.0737440586782339,0.0737471443887176,1.3897246053039833e-05,-5.66499971932366e-13,0.1855
5.334321560857003e-08,1.7033470467442413e-10,0.0737025172290184,0.0737056504903414,1.3490163743139823e-05,-5.6998004406561e-13,0.186
4.367983359732097e-08,3.534293968598945e-10,0.073661203459467,0.073664351537765,1.4185178088670005e-05,-5.737901473401585e-13,0.1865
6.342880595755496e-09,5.909411848747936e-12,0.0736200616697046,0.0736231896437251,1.503212036441993e-05,-5.75659962406827e-13,0.187
1.543995689634592e-08,5.28546928446616e-11,0.0735790091449607,0.0735821948817835,1.5024436325389865e-05,-5.778799747752084e-13,0.1875
1.1114339698581333e-08,1.4924894653489673e-11,0.0735381195068469,0.0735413646230583,1.4827347559989929e-05,-5.805800718655663e-13,0.188
1.4089962793728539e-08,7.317280115159974e-11,0.0734973846678079,0.0735007067023466,1.4805234208159924e-05,-5.822200360716678e-13,0.1885
2.6305088302036594e-08,3.9065209400668266e-11,0.0734568384182586,0.0734602338606929,1.473699419871988e-05,-5.837201381975188e-13,0.189
1.0747085110729415e-08,1.1072198713435455e-11,0.0734165118797579,0.0734199604604493,1.4354043501859943e-05,-5.855201306442792e-13,0.1895
3.643402719799571e-08,6.911510253004849e-11,0.0733763141852519,0.0733798366093526,1.4334444320559907e-05,-5.865501227081404e-13,0.19
4.041358594997213e-09,4.6773002138067454e-12,0.0733363509469099,0.0733398940158745,1.4494504021140024e-05,-5.87260058290684e-13,0.1905
1.7533763302379768e-08,8.196009149141759e-11,0.0732965217923239,0.0733001378879498,1.448191730496983e-05,-5.866500861484436e-13,0.191
4.144524529126059e-08,1.6540230296513414e-10,0.0732568744830296,0.0732605421210917,1.4304771378829875e-05,-5.856400434045561e-13,0.1915
1.2536666205154035e-08,1.335530297463805e-11,0.0732174198208589,0.0732210851767873,1.4003836093510027e-05,-5.983800694525643e-13,0.192
5.455656880426485e-08,1.2980669317208537e-10,0.0731780908743805,0.0731818115431839,1.4045793570279875e-05,-6.121500875644337e-13,0.1925
3.0202403689116863e-08,1.507214908436083e-10,0.0731390046035657,0.0731427035793371,1.3649799611099899e-05,-6.108401544996367e-13,0.193
4.102636379232916e-08,1.6910510491907615e-10,0.0731000736195187,0.0731037721803186,1.3557353194479935e-05,-6.092700129134432e-13,0.1935
6.639562190324799e-08,1.4583520502320368e-10,0.0730613298630414,0.0730650251858297,1.3351252387069999e-05,-6.076801388477104e-13,0.194
6.96068859495913e-09,8.312489585549088e-12,0.0730227996185902,0.0730264516089184,1.289640446670002e-05,-6.062099607018201e-13,0.1945
1.57707970016574e-08,5.453829055035442e-11,0.0729843319462514,0.072988046860168,1.2872777293530032e-05,-6.046300612960742e-13,0.195
1.507835349634501e-08,1.479640021617712e-11,0.0729460427422722,0.0729498160126245,1.3027581045709901e-05,-6.031999986305658e-13,0.1955
6.025514504015561e-09,6.236997029951397e-12,0.072907940214765,0.0729117789990455,1.294495599985998e-05,-6.015901752448594e-13,0.196
2.265104029341991e-08,4.3360801060821075e-11,0.0728699728118012,0.0728738931609061,1.291124798805999e-05,-6.005100930406293e-13,0.1965
2.6819330700700306e-08,8.37038910406207e-11,0.0728321858994411,0.0728361546003737,1.2829019275029932e-05,-5.996999771773481e-13,0.197
3.4993566794261355e-08,1.3473779036932143e-10,0.0727945796088076,0.0727985738167178,1.2511411225559887e-05,-6.004600029002605e-13,0.1975
1.724496000166109e-08,2.055490500030288e-11,0.0727571189807498,0.0727611120932508,1.2463532939970033e-05,-6.014600709841611e-13,0.198
1.7740227897800054e-08,2.2687199341397957e-11,0.072719786459661,0.0727238186237379,1.2330584665790024e-05,-6.030501618903283e-13,0.1985
1.4705165599093739e-08,1.2918999203748172e-11,0.0726825795383614,0.0726866559917874,1.2217863586009908e-05,-6.04120052594137e-13,0.199
2.79013216003543e-08,9.189560223887838e-11,0.0726454844115389,0.0726496027736645,1.2069769625359938e-05,-6.051400699980114e-13,0.1995
1.2918541694717511e-08,1.4678203097417963e-11,0.0726085468922788,0.0726126679584498,1.16869753964599e-05,-6.066100313034672e-13,0.2
2.7188098092323365e-08,9.190719019169791e-11,0.0725716538175548,0.0725758043766078,1.1742641997019914e-05,-6.0808996726891e-13,0.2005
2.139210210361231e-08,3.482629462592257e-11,0.0725349229456493,0.0725390093907219,1.1366209910049913e-05,-6.101601428970538e-13,0.201
5.1188510694077927e-08,2.1075309553086896e-10,0.0724982157073822,0.0725023364715259,1.1344648516509962e-05,-6.12760059706674e-13,0.2015
2.41508288922887e-08,3.843139695369757e-11,0.0724615952119782,0.0724656575087332,1.0702152589679844e-05,-6.147599790340408e-13,0.202
1.0946615697227102e-08,9.386894039842275e-12,0.0724249033331764,0.0724289487659187,1.0543169580109948e-05,-6.178200312456639e-13,0.2025
6.99053233910174e-08,9.248272009321212e-10,0.0723881288234367,0.07239218055499,1.0578006979169866e-05,-6.212699625585127e-13,0.203
2.4768643094863485e-08,1.4251901048201177e-10,0.0723513610306687,0.0723552419736744,1.159771455109984e-05,-6.23229983245932e-13,0.2035
4.7747600304126614e-08,1.385014047894373e-10,0.0723143822611546,0.0723181671058269,1.1309551567259893e-05,-6.253300828540365e-13,0.204
4.2981471298775276e-08,1.6438291006171113e-10,0.0722772369748871,0.072280905378218,1.0671469915569855e-05,-6.28580087286279e-13,0.2045
1.940527040444895e-08,3.654018754239985e-11,0.0722397949559814,0.0722433445620844,1.012115079220997e-05,-6.309501532353323e-13,0.205
1.6799561103342242e-08,2.886700600779335e-11,0.0722019676526695,0.0722054349204099,1.0153446430509906e-05,-6.33069985322976e-13,0.2055
4.180071569437338e-08,1.6705209437972712e-10,0.0721636976253457,0.0721670750631514,1.0074623220969947e-05,-6.347400903494727e-13,0.206
3.946976549762393e-08,7.842050619988328e-11,0.072124925459079,0.0721281396819403,9.854059573190027e-06,-6.357401584333733e-13,0.2065
1.8455000791450793e-08,1.324755999343452e-10,0.0720854928739886,0.0720885172978199,9.652475919969851e-06,-6.355901048527013e-13,0.207
2.911213499434684e-08,3.1938895972416503e-11,0.072045233519391,0.0720480608144848,9.481545477879865e-06,-6.342600056274961e-13,0.2075
2.298362739017179e-08,7.02898989013434e-11,0.0720040177162705,0.0720066079903779,9.191235790279853e-06,-6.317301282782184e-13,0.208
7.413072990181124e-08,3.7238330474753667e-10,0.0719616514914697,0.071963963478575,8.908315733829886e-06,-6.27759996763011e-13,0.2085
2.6720659809797986e-08,7.544879998544474e-11,0.0719180329399438,0.071919906913061,7.888927357779926e-06,-6.238800708685543e-13,0.209
4.206025920605594e-08,1.5670940933798505e-10,0.0718727610336003,0.0718742248139082,7.604304284509946e-06,-6.210099708775507e-13,0.2095
2.833642299970851e-08,1.4575379791992304e-10,0.0718256487412492,0.0718266246295724,7.470684905029916e-06,-6.170600055227515e-13,0.21
3.070131029958567e-08,1.3766929263248073e-10,0.0717763716675695,0.0717768094316766,7.075160884230033e-06,-6.157301231379808e-13,0.2105
7.385619689437295e-08,2.8441279886770587e-10,0.0717246409378284,0.0717244664210261,6.948272007659996e-06,-6.161299768991935e-13,0.211
2.8538812688050363e-08,1.2565296025890405e-11,0.0716702062561674,0.0716692500091462,6.006535944650011e-06,-6.160601542792854e-13,0.2115
4.7241288395061254e-08,7.859168871249267e-11,0.071612537801872,0.0716108188095163,5.954461987050033e-06,-6.213001033789078e-13,0.212
1.2212241107256716e-08,2.2500598606534084e-11,0.0715513776901265,0.0715488062217881,6.017070013109981e-06,-6.269401230801774e-13,0.2125
2.975166700502907e-08,3.7658792750860925e-11,0.0714863333978384,0.0714828656370754,5.872815314739849e-06,-6.326300160813814e-13,0.213
3.558477580656305e-08,9.317330240676824e-11,0.0714172198099672,0.0714127405659009,5.478142129269892e-06,-6.402101071500965e-13,0.2135
3.3183493897137595e-08,1.8147790215028436e-10,0.0713435777341736,0.0713380291743875,5.051934463039991e-06,-6.479701757794443e-13,0.214
3.029312879709867e-08,1.2365060364505354e-10,0.0712651192802777,0.0712584250822196,4.5976171683199864e-06,-6.539200604616102e-13,0.2145
3.6517958212911594e-08,2.9568694714932064e-11,0.0711816384725844,0.0711737740255901,4.48053411348983e-06,-6.58460048638676e-13,0.215
2.6909221906290526e-08,4.210909398949525e-11,0.0710931102635079,0.0710840767627942,4.003499018709854e-06,-6.569601633532596e-13,0.2155
1.984082030614953e-08,2.6855295764960374e-11,0.0709994332873978,0.0709892674505485,3.8405360742899564e-06,-6.545801227442194e-13,0.216
1.5170480302528766e-08,3.0706701070748466e-11,0.0709007608660798,0.0708895131842526,3.6709965794100297e-06,-6.524301498361806e-13,0.2165
3.7505882802268964e-08,8.263040252032283e-11,0.0707973168733786,0.0707850641348616,3.5492126190599885e-06,-6.520101299145598e-13,0.217
1.0453352199124577e-07,1.2941989008252719e-09,0.0706894561761214,0.0706762528355218,3.1804945775299517e-06,-6.514201070922931e-13,0.2175
1.0201702420331582e-07,3.2497010638010693e-10,0.070577807055533,0.0705635495041625,4.787930269699835e-07,-6.511501407513443e-13,0.218
1.0550002900455713e-07,4.4592020354006223e-10,0.0704626667669404,0.070447495761835,-7.741656394999897e-07,-6.580400287170551e-13,0.2185
2.93755372943183e-08,1.1398369748061299e-10,0.0703446213906424,0.0703286614194372,-7.597640966599921e-07,-6.6205005887221e-13,0.219
8.744584599484906e-08,1.3483339444952946e-10,0.0702241045805121,0.0702076789821505,-1.1466781065000344e-06,-6.719100102692277e-13,0.2195
3.587305219543424e-08,6.344649805534175e-11,0.0701019358052026,0.0700851358053614,-1.5828414203300847e-06,-6.820501195076156e-13,0.22
3.2394135804358903e-08,4.64337041039542e-11,0.0699785600712666,0.0699615913655895,-1.766363195730052e-06,-6.907100759401263e-13,0.2205
2.2448746903047656e-08,4.8164500165981394e-11,0.0698545831718662,0.0698376003587277,-2.1453778320300407e-06,-6.973299975648883e-13,0.221
5.35043773036703e-08,1.2549840333608842e-10,0.0697305123489671,0.0697136555593556,-2.3704422808400096e-06,-7.063700752790725e-13,0.2215
1.6552268902736422e-08,5.474563996576975e-10,0.069606863713642,0.0695901819811479,-3.081570253750084e-06,-7.13360143525521e-13,0.222
1.0300972760890481e-07,3.218751931655106e-10,0.0694839202198625,0.0694675178293559,-3.3000357262599755e-06,-7.186300166051041e-13,0.2225
5.017327370238078e-08,1.2527449910759714e-10,0.0693622065747801,0.0693460032502444,-3.3988684281800047e-06,-7.203001216316007e-13,0.223
3.660012050377137e-08,2.6963130339563435e-10,0.0692417754034752,0.0692258855913951,-4.06753007535011e-06,-7.199100256899404e-13,0.2235
5.5544470300983306e-08,7.686619396540806e-11,0.0691228449007933,0.0691073071535315,-4.6271615215501445e-06,-7.162001026961295e-13,0.224
3.8364778812138844e-08,7.888149855528326e-11,0.0690056171999057,0.0689904884456452,-5.393839959669982e-06,-7.278101732399733e-13,0.2245
1.843385410982279e-08,2.7614396880260017e-11,0.0688902113480171,0.0688755489492239,-5.3975544814100895e-06,-7.236401148441596e-13,0.225
6.256749919553162e-08,2.7634800003895066e-10,0.0687766663938804,0.0687625252563467,-5.554931526770062e-06,-7.187501462058155e-13,0.2255
7.552894309981184e-08,4.281423965357689e-10,0.0686651593314288,0.0686514734828924,-6.6323800273001155e-06,-7.146800512503049e-13,0.226
1.999873650015971e-08,1.7785480033172263e-10,0.0685557268672761,0.0685424013552943,-7.612240217950072e-06,-7.202500314912319e-13,0.2265
1.1010385170262538e-07,5.775405986785387e-10,0.0684481489736256,0.0684352986682127,-7.744339237000103e-06,-7.252000649299317e-13,0.227
4.18220760106669e-08,1.156607032370971e-10,0.0683426920437852,0.0683301497125401,-9.769822155310161e-06,-7.326101530980011e-13,0.2275
5.212454659564436e-08,2.722302938629184e-10,0.0682390764996843,0.0682269628619273,-1.0444491098970162e-05,-7.416300646517771e-13,0.228
6.253871789874133e-08,7.961390019461945e-10,0.068137350377694,0.0681256570446608,-1.1235949926710056e-05,-7.524100700123659e-13,0.2285
8.129969350512134e-08,3.426033068354428e-10,0.0680376003367144,0.0680261940667399,-9.305192175450066e-06,-7.627401314713733e-13,0.229
8.300299558783308e-08,4.373844064708976e-10,0.0679396351058005,0.0679285167920428,-1.0671457253400149e-05,-7.721601136267964e-13,0.2295
2.2268413599202397e-08,4.092178956804915e-10,0.0678433721168366,0.0678325939134397,-1.2037353360410058e-05,-7.749499826570361e-13,0.23
6.674239930171133e-08,2.657681019702096e-10,0.0677486984920279,0.0677383537233044,-1.232749642198004e-05,-7.771901611858256e-13,0.2305
6.494448739902126e-08,2.432140044916764e-10,0.0676557494223889,0.0676457293202074,-1.168166471764002e-05,-7.767900905841785e-13,0.231
7.797237680517988e-08,4.418018034746396e-10,0.0675643681451093,0.0675546643553143,-1.2326118335210124e-05,-7.761001043216087e-13,0.2315
7.340363279706441e-08,4.230746031286259e-10,0.0674744675416916,0.0674650507321497,-1.3774804100310026e-05,-7.738900666132142e-13,0.232
2.6536016606293344e-08,5.111989997974575e-11,0.0673859697775983,0.0673768552221281,-1.4881506510460102e-05,-7.743001118748483e-13,0.2325
4.3147384193309435e-08,1.5491090354924353e-10,0.0672987822328792,0.067290070993337,-1.5233291638489964e-05,-7.746700416561003e-13,0.233
4.6055124797161895e-08,1.8302330484498697e-10,0.0672129175408516,0.0672045728364864,-1.5641631035420147e-05,-7.738800919532274e-13,0.2335
9.041882900739928e-08,5.717486067924327e-10,0.0671283154640127,0.06712031132901,-1.62357201252e-05,-7.730699760899462e-13,0.234
2.6432362798534115e-08,8.577599741599329e-11,0.0670450717688561,0.0670372788707868,-1.8229794051229965e-05,-7.70470059280326e-13,0.2345
5.197140989787741e-08,1.643959968156139e-10,0.0669628615289644,0.0669553626438523,-1.8578152320450087e-05,-7.666200573658299e-13,0.235
6.144947620190244e-08,1.7862450407690744e-10,0.0668817471594118,0.0668745315308884,-1.926725777669008e-05,-7.630599711122565e-13,0.2355
2.9592839900782764e-08,6.936609620034062e-11,0.0668017115353571,0.066794761817718,-2.0044047299510107e-05,-7.580099742332536e-13,0.236
4.9282378594694976e-08,1.5097519068252296e-10,0.0667226202318556,0.066715981316682,-1.971129168448012e-05,-7.538401326778743e-13,0.2365
4.908997260077985e-08,5.112483908442655e-10,0.0666445269854164,0.0666381451197501,-1.9742403099619983e-05,-7.473201744934155e-13,0.237
6.229121099488033e-08,7.64617119619615e-11,0.066567347488253,0.0665611927121414,-2.0327125155060032e-05,-7.428101102963103e-13,0.2375
2.853417810366743e-08,4.309300138949368e-11,0.0664910917427866,0.0664851448325359,-2.091838374657009e-05,-7.387499900007866e-13,0.238
2.5382367596638034e-08,6.947219188813136e-11,0.0664156472302289,0.0664099564445862,-2.0941803781770107e-05,-7.360800337308238e-13,0.2385
4.789758879797379e-08,2.913872060306133e-10,0.0663409679514262,0.0663355386282983,-2.1143439084140084e-05,-7.296799883066418e-13,0.239
4.228328789879221e-08,1.473151045594534e-10,0.0662670948598956,0.0662618886702543,-2.1796059365930065e-05,-7.240900587457411e-13,0.2395
1.0012271929593641e-07,8.715731053543507e-10,0.0661939807111081,0.0661889314142277,-2.2310281830880026e-05,-6.740801493376747e-13,0.24
4.2461862206910617e-08,1.0488840351818851e-10,0.0661216367733896,0.0661166560609535,-2.3778304169580055e-05,-6.692500286592518e-13,0.2405
2.9391348299601106e-08,7.596440143586847e-11,0.0660498882535948,0.0660450510448387,-2.438476865806007e-05,-6.645101136015796e-13,0.241
1.2462458309769886e-07,1.5490868032763672e-09,0.0659787492886974,0.065974093323792,-2.473478623763012e-05,-6.593701279422604e-13,0.2415
8.818732380455607e-08,1.8215130792587075e-10,0.0659084105778255,0.0659037392872679,-2.6945228765349986e-05,-6.521801328152055e-13,0.242
9.29285659534429e-09,2.214280148127301e-11,0.0658386032874298,0.0658339352896107,-2.7989505451520014e-05,-6.462100819726313e-13,0.2425
6.271799220247676e-08,2.688005928952464e-10,0.0657692126197717,0.0657647169489663,-2.8085466184130103e-05,-6.398800760087919e-13,0.243
1.404375259139723e-08,1.269200022857575e-11,0.0657004744227968,0.0656960687561814,-2.9384078205590145e-05,-6.34040129426916e-13,0.2435
5.420342449879989e-08,2.4132450204827904e-10,0.0656321883560708,0.0656279546111674,-2.950183685475013e-05,-6.288901691076099e-13,0.244
3.65725659895455e-08,1.469458998926143e-10,0.0655644791619115,0.0655603451354189,-2.9904452351379963e-05,-6.243701302505178e-13,0.2445
4.874002679233769e-08,1.3675745952346219e-09,0.0654972224679803,0.0654932257455801,-3.0324421103170105e-05,-6.17850172066059e-13,0.245
1.821899159315521e-08,1.714064029600948e-10,0.0654304883121206,0.0654265346532765,-3.191876293649016e-05,-6.115700394021539e-13,0.2455
3.1667818797820324e-08,3.181729879564443e-11,0.0653640942550722,0.065360259527685,-3.220787455787016e-05,-5.568100234359941e-13,0.246
6.657301519774617e-08,3.30627579481213e-09,0.0652981275392398,0.0652944482491368,-3.243890477525003e-05,-5.179500491697686e-13,0.2465
1.7493630197207288e-08,2.2676999167359213e-11,0.0652328062188684,0.0652289220571289,-3.601376317901011e-05,-4.706499946716125e-13,0.247
3.137871540381809e-08,7.249480182824897e-11,0.065167657882412,0.0651638251087363,-3.594872117473999e-05,-4.658300654936109e-13,0.2475
5.503854730304347e-08,2.506346102881807e-10,0.0651028309009659,0.0650991489818756,-3.6153184270890136e-05,-4.614000154168352e-13,0.248
2.017125248776619e-08,2.6858709700761096e-11,0.0650383981069965,0.0650348491926484,-3.677976492469002e-05,-4.570200554804282e-13,0.2485
2.6435403796543078e-08,9.7602703696964e-11,0.0649742435920691,0.0649709084801469,-3.680403369771008e-05,-4.5371996090781685e-13,0.249
4.928150360017369e-08,1.7859997925029347e-09,0.0649104342918315,0.0649073055663077,-3.7163622789350035e-05,-4.501700661546648e-13,0.2495
1.090515629187383e-08,2.2601406857170048e-11,0.0648470486420309,0.0648439819772091,-3.878659260232015e-05,-3.9414001576365543e-13,0.25
1.8117097100311952e-08,8.677149276881124e-11,0.0647839167665578,0.0647810117733422,-3.888124795566007e-05,-3.85720101692133e-13,0.2505
5.504185060511979e-08,1.707924912608405e-10,0.0647211063208424,0.0647183825262227,-3.892081408240003e-05,-3.527501641481523e-13,0.251
4.188300990748406e-08,1.8710475946370764e-09,0.0646586490497576,0.0646560384022839,-3.968005792292996e-05,-3.1546011462768586e-13,0.2515
1.2033080559747944e-07,4.0418170199618686e-10,0.0645965008332275,0.0645939457679359,-3.9847515691680086e-05,-3.128101076776968e-13,0.252
3.9728737202815445e-08,1.369746954749118e-10,0.0645347896678135,0.0645321378104921,-4.0746389845890086e-05,-3.1003997112699633e-13,0.2525
6.887916609299438e-08,2.4093750605747033e-10,0.0644732258003334,0.0644706299811929,-4.118714874199012e-05,-3.0665010461450315e-13,0.253
2.5487187596540117e-08,4.360220517973801e-11,0.0644119385325274,0.0644093936558977,-4.159877413796001e-05,-3.0348011430259003e-13,0.2535
1.3919463019707035e-07,3.2645035979994574e-09,0.0643508698672746,0.0643484582451134,-4.171608783092007e-05,-3.0079996653220586e-13,0.254
4.679910468874393e-08,2.612529914625128e-10,0.064290255879846,0.0642876711718296,-4.443303144947017e-05,-2.983501033032576e-13,0.2545
1.3623439890086964e-08,1.3642309504291461e-11,0.0642297411277089,0.0642271709347051,-4.535663237530997e-05,-2.966101756568529e-13,0.255
2.01066317068177e-08,4.2005107725451296e-11,0.0641694038119999,0.0641669990518348,-4.5460655307270025e-05,-2.946701042894073e-13,0.2555
3.2052100890078705e-08,6.671109498146421e-11,0.0641093194792473,0.064107061272995,-4.552513714407001e-05,-2.9286013718266e-13,0.256
3.845559300164059e-08,2.2842248925680764e-10,0.0640495050004702,0.0640473916687874,-4.535568769926013e-05,-2.921001114597477e-13,0.2565
6.940778089770117e-08,4.988638113712085e-10,0.0639899499352651,0.0639879409120113,-4.5966378621820026e-05,-2.9110004337584705e-13,0.257
5.0130521192515154e-08,1.4549329796498256e-10,0.0639307435521087,0.0639287107742924,-4.458028855290012e-05,-2.906099839938836e-13,0.2575
4.4379251912252116e-08,8.800268846975712e-11,0.0638716990837166,0.0638696795521703,-4.417612120737003e-05,-2.906401248142787e-13,0.258
7.279666688897457e-08,1.656202952560193e-10,0.06381283670522,0.063810883190129,-4.4341105995650016e-05,-2.90730113594595e-13,0.2585
5.2534050998254145e-09,8.048822025541469e-10,0.0637542632269501,0.0637523168680245,-4.639579619322015e-05,-2.909300404752013e-13,0.259
4.348204458992644e-08,2.3318208475231472e-11,0.063695795842216,0.0636939754652073,-4.6407042747540145e-05,-2.7417998427203827e-13,0.2595
1.9831961392546837e-08,1.0292360019814595e-10,0.0636375875546583,0.0636358493460785,-4.7235481792780006e-05,-2.7563997091750725e-13,0.26
1.0097433805755784e-08,2.0381599186158894e-11,0.0635795551308328,0.0635779267411823,-4.757649899185014e-05,-2.6095011568250115e-13,0.2605
3.2400625391004745e-08,9.002300294103094e-11,0.0635216845948779,0.0635202080723234,-4.770124109159009e-05,-2.448501471019604e-13,0.261
1.0194287479448061e-07,4.690996063816399e-10,0.0634640555923311,0.0634626954748288,-4.758585474399016e-05,-2.285300854804051e-13,0.2615
5.848700301847032e-09,6.147901632225228e-12,0.0634067596085962,0.0634053590003895,-4.9252203769779975e-05,-2.3143010945136933e-13,0.262
1.9376952195560015e-08,3.14941961399029e-11,0.063349525613203,0.0633482289199132,-4.929858011243002e-05,-2.3468011388361187e-13,0.2625
2.2864738796757322e-08,3.905691048355919e-11,0.0632924948073174,0.0632913153394881,-4.910965250384011e-05,-2.388300061190174e-13,0.263
2.3049395808660833e-08,1.2261248960587778e-10,0.0632356580992127,0.0632345951782692,-4.9026667892720054e-05,-2.423601683926302e-13,0.2635
6.00785676901916e-08,2.52210793916241e-10,0.0631790265547939,0.0631780653951084,-4.910319180240013e-05,-2.4682014244936656e-13,0.264
1.7469465901642778e-08,1.0024998886581926e-10,0.0631226562240349,0.0631217225927874,-4.9674465484610044e-05,-2.507800824641526e-13,0.2645
8.928277230035864e-08,2.408976906842497e-10,0.0630664227184455,0.0630655823727202,-4.983103138219997e-05,-2.557101665828787e-13,0.265
4.3173080610525716e-08,2.8603221180478755e-10,0.0630104876695435,0.0630096377327325,-5.014423354092012e-05,-2.6254996440822076e-13,0.2655
1.717786450583514e-08,7.629560871968977e-11,0.0629547560408808,0.062953937195782,-5.0933589613520085e-05,-2.705201514185962e-13,0.266
1.5254558102806293e-08,2.008973959410909e-10,0.0628991716303183,0.0628984383893064,-5.121871235169999e-05,-2.782700285475226e-13,0.2665
4.352285619402263e-08,4.74464689759202e-10,0.0628437508099498,0.0628430971283535,-5.1286824275520015e-05,-2.8620010007751606e-13,0.267
1.20593173100203e-07,7.937614038278085e-10,0.0627885755777187,0.0627879714611626,-5.206207097533007e-05,-2.940900561271276e-13,0.2675
1.1494774010412101e-07,6.270800961827305e-10,0.0627337087225856,0.0627329853132623,-5.4089500850250166e-05,-3.0172002049577706e-13,0.268
9.846675488867085e-09,6.792594264837248e-12,0.0626790700936899,0.0626781881283742,-5.472254678850997e-05,-3.048600868277296e-13,0.2685
5.157847399184234e-09,9.945294587865305e-12,0.0626244566881314,0.0626236091775335,-5.478411875225e-05,-3.0908001852347766e-13,0.269
3.5610288801057877e-08,1.3529950770863053e-10,0.0625700073801587,0.0625692754371792,-5.483558006137007e-05,-3.138101757615974e-13,0.2695
4.44927529125172e-08,1.609423982973368e-10,0.0625157639181644,0.0625151190885743,-5.509145679298013e-05,-3.1897011074089043e-13,0.27
4.1468571701508417e-08,1.1738330446542378e-10,0.0624617391009749,0.0624611624776002,-5.502370976067012e-05,-3.240600062598409e-13,0.2705
1.4479791900223749e-08,2.989660602414901e-11,0.0624079467794929,0.0624074481617856,-5.582479475301004e-05,-3.298401048817956e-13,0.271
2.025507969682927e-08,6.847659939079875e-11,0.0623543414691934,0.0623539673329537,-5.580298416811005e-05,-3.354200597827095e-13,0.2715
3.4270529400415306e-08,1.231878973828593e-10,0.0623009252326764,0.062300671986614,-5.6027209455490005e-05,-3.414800994056e-13,0.272
4.102442500292236e-08,1.30911899376418e-10,0.0622477432405663,0.0622475800225193,-5.643686499309016e-05,-3.4737013612784473e-13,0.2725
9.765140404627282e-09,1.692790352336715e-11,0.0621947800784927,0.0621946825791045,-5.6497282719450035e-05,-3.5271004866777034e-13,0.273
1.5012488502330612e-08,1.3990503200389526e-11,0.0621419810152005,0.062142004819674,-5.651148827377013e-05,-3.577700202067602e-13,0.2735
2.166772709866205e-08,7.63200058706559e-11,0.0620893742881976,0.0620895199647141,-5.653999217007004e-05,-3.6326996098734465e-13,0.274
1.0433626349698466e-07,1.1320512999235532e-09,0.0620370003439393,0.0620372493928541,-5.6801645718880045e-05,-3.673500306028421e-13,0.2745
2.669219449635829e-08,7.488729775184666e-11,0.0619850555485701,0.0619851610319768,-5.991652751767009e-05,-3.7170006655928844e-13,0.275
3.316174890244383e-08,7.693760212257317e-11,0.0619331692278631,0.0619332721068004,-5.996331491919999e-05,-3.7437002282925125e-13,0.2755
5.906875399919187e-08,1.2944170041384595e-10,0.0618814759344032,0.0618816240347657,-6.0609884904880154e-05,-3.4536999996004347e-13,0.276
2.597042594865151e-09,1.667063015409198e-10,0.0618300129507109,0.0618301730903333,-6.163020924747006e-05,-3.1593998250922795e-13,0.2765
2.5621520398366737e-08,1.1435710017826395e-10,0.0617786917680911,0.0617789635466375,-6.161346424602017e-05,-3.152400215866713e-13,0.277
3.53887517970386e-08,3.0932895134228033e-11,0.0617276102270953,0.0617279623364711,-6.188826303125017e-05,-3.1481002700506355e-13,0.2775
2.4136098897287184e-08,2.918940089635669e-11,0.0616767484357106,0.0616771837720108,-6.201683771433e-05,-3.148501424854455e-13,0.278
1.6715304196335268e-08,2.483509925488292e-11,0.0616261138852981,0.0616266506975356,-6.183255419065013e-05,-3.1359008272058286e-13,0.2785
5.416716860467963e-08,5.326274976624745e-10,0.0615756745207937,0.0615763285298421,-6.170017523192016e-05,-3.1271014423739363e-13,0.279
2.8518409300737346e-08,5.321330182050943e-11,0.061525634678771,0.0615262313491349,-5.997959255184997e-05,-3.109101517906332e-13,0.2795
2.4686482802405152e-08,7.838919791058885e-11,0.0614757703416493,0.0614764028759993,-5.993913783708003e-05,-3.096000018854017e-13,0.28
2.693878530662941e-08,6.745300151766997e-11,0.0614260672473383,0.0614267718187678,-6.0247239892450124e-05,-3.0780998409862814e-13,0.2805
1.792939730016485e-08,2.6625902871391105e-11,0.061376583757903,0.0613773690353019,-6.051465776318009e-05,-3.0609000577219714e-13,0.281
5.830005603280064e-09,9.629200214966716e-12,0.0613273289661904,0.0613282398171345,-6.071011289176002e-05,-3.0420999920510727e-13,0.2815
3.221242959872139e-08,1.885588976624497e-10,0.0612783273433425,0.0612793597797865,-6.0723369020260036e-05,-2.839900623691216e-13,0.282
1.1999511770333093e-07,2.1320755022591342e-09,0.0612295868193343,0.0612307038476053,-6.116598344550013e-05,-2.7768998038524284e-13,0.2825
1.4304237204443293e-08,1.9411902640875667e-11,0.0611812984307156,0.0611822229896603,-6.500080085356007e-05,-2.721200001443158e-13,0.283
2.677769960629517e-08,8.854469935037912e-11,0.0611330711813232,0.0611339995519807,-6.502512328722008e-05,-2.6428013423507313e-13,0.2835
1.827633010209606e-08,6.257500073658662e-11,0.0610850683520396,0.0610860414744332,-6.542292357352006e-05,-2.5605017238417016e-13,0.284
2.998415860044901e-08,1.1609380123900337e-10,0.0610373116929928,0.0610383801037735,-6.538531474490012e-05,-2.470499933099335e-13,0.2845
3.5996991096243214e-08,1.0735283981211374e-09,0.0609898357965314,0.0609909858063891,-6.574755400019002e-05,-2.3887012159939935e-13,0.285
3.392063799984024e-08,3.90776994096953e-11,0.060942600164542,0.0609438069393546,-6.61796411578501e-05,-2.3324007655811663e-13,0.2855
1.124182220230141e-08,6.869900481820679e-12,0.0608956599804458,0.060896916776491,-6.729847684921e-05,-2.282000543391005e-13,0.286
2.201401430590444e-08,7.415419667200496e-11,0.0608489366522473,0.0608502913646551,-6.731485459873007e-05,-2.221200653962363e-13,0.2865
8.380001410152049e-08,1.312716296775207e-09,0.0608024653978973,0.060803916646415,-6.744986622992007e-05,-2.1522996059009092e-13,0.287
5.384603490171669e-08,3.5274699827780864e-11,0.0607563771876288,0.0607577814290959,-6.884965978533005e-05,-2.0879001652596152e-13,0.2875
5.840731398532029e-09,7.429896975441608e-12,0.0607105488625599,0.0607119632371278,-6.970424547200998e-05,-2.0294009528409873e-13,0.288
1.3147446700778609e-08,3.1092302343882494e-11,0.0606649475216133,0.0606664611623946,-6.969321794532e-05,-1.9684015702126079e-13,0.2885
3.258205009959436e-08,7.362770115815209e-11,0.0606195707943854,0.060621210680949,-6.982904352679999e-05,-1.911699964995961e-13,0.289
2.9746981995704136e-08,8.387709971025004e-11,0.060574444363591,0.0605761910513827,-7.002554676043015e-05,-1.8564013173905103e-13,0.2895
1.1879098689437928e-07,1.0671099975878562e-09,0.0605295671085514,0.060531423106749,-7.055202752275012e-05,-2.009900492566663e-13,0.29
6.334900010118716e-08,3.3937740118172854e-10,0.0604851083474982,0.0604868629929571,-7.032540940521003e-05,-2.1208013643858603e-13,0.2905
5.636789759955185e-08,7.271505966799374e-10,0.0604408602774056,0.0604425314092993,-6.899134613601006e-05,-2.212600762330208e-13,0.291
2.1836226000992998e-08,8.700627024404994e-10,0.0603968279962099,0.060398428891508,-7.052004300646007e-05,-2.258000644100866e-13,0.2915
3.113505849666742e-08,5.599579827597623e-11,0.0603529427117275,0.0603545448897901,-7.081305064214009e-05,-2.362201146494103e-13,0.292
2.5616883100876287e-08,3.4150800243271107e-11,0.0603092364359049,0.0603108659427714,-7.193902439283999e-05,-2.471701229106449e-13,0.2925
1.980424160080707e-08,2.8072599800310627e-11,0.0602656547537133,0.0602673689874515,-7.181871077929997e-05,-2.5855012575348724e-13,0.293
1.4746032200863013e-08,8.000319851042548e-11,0.0602222001338825,0.060224021774067,-7.177963082397997e-05,-2.7069015431924193e-13,0.2935
1.462263519991236e-08,1.892980217022e-11,0.0601788436936534,0.0601807700005031,-7.200044592374e-05,-2.835999664274613e-13,0.294
1.6448654396872264e-08,2.3724397446578394e-11,0.0601355150306379,0.0601375448864242,-7.192772382889011e-05,-2.975200381200027e-13,0.2945
1.2158223802738455e-08,2.2768301133346824e-11,0.0600921629076873,0.0600942724810707,-7.183747764177005e-05,-3.1205008195478445e-13,0.295
2.210218760095861e-08,5.553260629120871e-11,0.060048692530424,0.0600508656364032,-7.188319465998997e-05,-3.184100118985844e-13,0.2955
1.792226959895782e-08,2.1704402164424152e-11,0.0600050229547485,0.0600071924993417,-7.203626323944016e-05,-3.2632013410860417e-13,0.296
3.530601290491209e-08,1.006395036751151e-10,0.0599610612958904,0.0599631109345006,-7.208263522537014e-05,-3.356900261236584e-13,0.2965
4.209900870272287e-08,2.5027140082567456e-10,0.0599165301875544,0.0599184695759446,-7.247026396859008e-05,-3.389200812359272e-13,0.297
3.165282240480405e-08,1.6943269703917352e-10,0.0598711920581745,0.0598729376588395,-7.313241383889008e-05,-3.4347004407297987e-13,0.2975
1.7780350400342648e-08,2.5169796802337885e-11,0.0598247099912218,0.0598261654251405,-7.364709941803005e-05,-3.446201657375525e-13,0.298
5.226216270165507e-08,2.7609690228524997e-10,0.0597767088812381,0.0597777917335698,-7.364146822817015e-05,-3.411700175842691e-13,0.2985
2.9409346798126013e-08,1.0696119684405758e-10,0.0597268356888505,0.059727349493722,-7.292429676195012e-05,-3.443200585762085e-13,0.299
2.9076260503468898e-08,5.088209714676495e-11,0.0596744035684475,0.0596742274548127,-7.315664621177008e-05,-3.4280000713038383e-13,0.2995
1.943375799867697e-08,5.695269950090065e-11,0.0596188114792111,0.0596178088016205,-7.282984999337013e-05,-3.3816005551301487e-13,0.3
7.673870469626642e-08,2.9455229921815373e-10,0.0595593311872964,0.0595573406440539,-7.303563890903998e-05,-3.303800375636934e-13,0.3005
2.088008520251261e-08,9.907124981500814e-10,0.0594953063978367,0.0594920518819261,-7.284575975889012e-05,-3.2051011150668884e-13,0.301
8.476357869768858e-08,1.8557999581503282e-10,0.0594258873516244,0.0594212696003493,-7.27860860262801e-05,-3.1265007943703793e-13,0.3015
1.0693744195711119e-08,1.1553202838854304e-11,0.059350679582423,0.059344452182862,-7.480673604991e-05,-3.0605010713224967e-13,0.302
1.9470956499900716e-08,9.644759990656837e-11,0.0592690916975446,0.0592613479341697,-7.479651608277007e-05,-3.016801218558296e-13,0.3025
9.093266239990072e-08,9.55945697600491e-10,0.059181174416163,0.0591719612117905,-7.516345489795009e-05,-2.9594013871425684e-13,0.303
6.969295180542234e-08,4.481156973268341e-10,0.0590873829937355,0.0590766529113455,-7.753566457770005e-05,-2.9286013718266e-13,0.3035
5.2995567600966353e-08,3.624135991309174e-10,0.0589881939253078,0.0589761847201394,-7.868719891861013e-05,-2.8709001322069216e-13,0.304
3.819911499614026e-08,9.056549954422621e-11,0.0588846573460062,0.0588716349414714,-7.779089461350014e-05,-2.866101453391501e-13,0.3045
1.3332180304193031e-08,9.01445501577669e-10,0.0587777668316086,0.0587640210465512,-7.788508809957015e-05,-2.8487000085231085e-13,0.305
3.002709399874126e-08,7.531619772294107e-11,0.0586685966925843,0.0586544137016023,-7.789486171126008e-05,-2.873701710620624e-13,0.3055
3.029382800168179e-08,7.292579734530236e-11,0.058558352705258,0.0585438627124212,-7.963160282187004e-05,-2.9000001185164326e-13,0.306
1.6320377903278338e-08,4.596759778374704e-11,0.0584477456886861,0.0584331879343784,-7.971027220898016e-05,-2.935199826248347e-13,0.3065
8.835251710109793e-08,3.0922969740387884e-10,0.0583375004614484,0.0583230793346311,-7.956375561145009e-05,-2.967001644371692e-13,0.307
2.3853137798290902e-08,1.084125011985293e-10,0.0582282782908733,0.0582139842652378,-8.048032244822e-05,-2.992801319268157e-13,0.3075
2.864303640104371e-08,2.0762502828119977e-11,0.0581202873983747,0.0581062798390709,-8.054358550800013e-05,-3.0276996187961203e-13,0.308
2.4945433496625924e-08,5.767379629428859e-11,0.0580139062728121,0.0580002482113201,-8.072402522033006e-05,-3.0725010209675663e-13,0.3085
1.3452653602197273e-08,1.4362400158063338e-11,0.0579092664384575,0.0578960039244918,-8.047308556394001e-05,-3.131900121189357e-13,0.309
8.137238909772249e-08,1.1390980034220455e-09,0.0578064689253418,0.0577936447073362,-8.042588555621003e-05,-3.1670998289212715e-13,0.3095
3.1599562098916234e-08,4.173100059956525e-11,0.0577057507827906,0.0576931681717199,-8.262387548167e-05,-3.2309007899633535e-13,0.31
3.046554709895677e-08,2.0392999788843014e-11,0.0576068181433724,0.0575945767313198,-8.261726138036017e-05,-3.2816999985529893e-13,0.3105
2.9768783597894366e-08,5.4899702839339426e-11,0.0575097579016273,0.0574979069125367,-8.245065520987005e-05,-3.2858004511693295e-13,0.311
4.5240942297963826e-08,9.481569696045966e-11,0.0574145416208518,0.0574030878354639,-8.24533227676001e-05,-3.300500064223888e-13,0.3115
3.603132899682171e-08,1.2170259938715233e-10,0.057321162298901,0.0573100824440839,-8.224516615037004e-05,-3.229001267757159e-13,0.312
7.919603320361013e-08,1.1424899915013498e-10,0.0572295620521923,0.0572188565908679,-8.212773371335004e-05,-3.1550001326763333e-13,0.3125
4.4896292697438334e-08,9.736430411910746e-11,0.0571397956534262,0.0571293806817287,-8.175843580326015e-05,-3.0962016804580994e-13,0.313
6.66702915999573e-08,1.6836130406483463e-10,0.0570516665573318,0.0570415822094419,-8.210168230262998e-05,-3.077299699782987e-13,0.3135
3.242547540194263e-08,7.204330187970953e-11,0.0569652252816246,0.0569554330609541,-8.129123733249008e-05,-3.0575997463089255e-13,0.314
3.327009099468592e-08,4.100700334852547e-11,0.0568803252985623,0.0568708640507446,-8.146937567214013e-05,-3.0320017330165427e-13,0.3145
6.568856830008185e-08,1.806138016924308e-10,0.0567970202390642,0.0567878991211635,-8.139875240434011e-05,-3.000199914893198e-13,0.315
6.476376249869853e-08,1.8878349578033138e-10,0.056715274583432,0.0567064224977377,-8.149854400928006e-05,-2.955400681126097e-13,0.3155
5.8164119201564723e-08,4.554053037453265e-10,0.0566350200766476,0.0566264108535049,-8.277903542637998e-05,-2.855101138149463e-13,0.316
5.5954269495561704e-08,1.1209870531825317e-10,0.0565562513476966,0.0565478728884397,-8.331987421400012e-05,-2.7878003724945977e-13,0.3165
5.727672419686414e-08,7.771529947353528e-11,0.0564788918694879,0.0564707469178511,-8.255086709471008e-05,-2.76069965499115e-13,0.317
9.901202399631437e-09,1.3019994804519541e-11,0.0564028947580428,0.0563950015033586,-8.210724751488e-05,-2.7415006029207767e-13,0.3175
7.667919839360327e-08,3.9901570242362183e-10,0.0563281695428581,0.0563205988211909,-8.214316279825016e-05,-2.7614000495945756e-13,0.318
9.086906650052073e-08,3.4548600091888204e-10,0.0562549113418886,0.056247514932385,-8.075779041611005e-05,-2.748200972346737e-13,0.3185
5.062819589951584e-08,4.906565015394548e-10,0.0561829427777221,0.0561756964503531,-8.041015729629009e-05,-2.736901417305093e-13,0.319
6.240599229739852e-08,1.9991820005005323e-10,0.0561121731105753,0.056105106895653,-8.137936296807001e-05,-2.6009012651928565e-13,0.3195
2.3676391798510554e-08,2.8574399790759486e-11,0.0560426067787056,0.0560357344378489,-8.104881416468013e-05,-2.5222011978964787e-13,0.32
5.3306283102905194e-08,7.098219997891952e-10,0.0559741650422521,0.0559675896575439,-8.084460024626009e-05,-2.403400829048552e-13,0.3205
1.7280891730087067e-07,4.998896019348109e-10,0.0559069281472758,0.0559005829444442,-8.066129519603005e-05,-2.3318001175776093e-13,0.321
8.80078062995282e-08,1.493541956776312e-10,0.0558410250171474,0.0558346995500384,-7.812894512000007e-05,-2.382701241171459e-13,0.3215
2.349163629594697e-08,5.342099679284118e-11,0.0557762004680414,0.0557699955996371,-7.880846012304002e-05,-2.419401484710093e-13,0.322
5.066141429976856e-08,1.0301699771009254e-10,0.0557123920581164,0.0557064195240682,-7.870732106842002e-05,-2.4815999949412415e-13,0.3225
9.540032530619413e-08,2.1029459423838048e-10,0.0556496241745047,0.0556438806812008,-7.926728002534997e-05,-2.5774000989020607e-13,0.323
2.302295169787083e-08,6.39861011397791e-11,0.0555879339025601,0.0555823613857857,-7.909142207896997e-05,-2.5866006385377727e-13,0.3235
2.931068850131613e-08,5.987319667832836e-11,0.055527163557831,0.0555218425493113,-7.913547694769004e-05,-2.763900219804327e-13,0.324
2.0941882297731418e-08,7.067680468653137e-11,0.055467379098605,0.0554623164546619,-7.931216597679004e-05,-2.865401058788075e-13,0.3245
3.7507269602665705e-08,5.105577002839645e-10,0.0554085446545214,0.0554037531440603,-7.92491681048601e-05,-2.974001253597258e-13,0.325
7.339940000239409e-08,2.8771220128565034e-10,0.0553506715158057,0.0553461182557125,-7.938939479467007e-05,-3.0806997577959017e-13,0.3255
5.664712009884054e-08,2.46687496818776e-10,0.0552938162860281,0.0552894016260412,-7.90147867322801e-05,-3.1901998404082477e-13,0.326
2.103714660112166e-08,2.09324987898718e-11,0.0552378330226057,0.0552335658072653,-7.940088574036005e-05,-3.3505013000145745e-13,0.3265
2.6843371601914523e-08,8.93480983643613e-11,0.0551826734544621,0.0551786471107145,-7.938139397398007e-05,-3.49070165134302e-13,0.327
5.351734070485614e-08,8.562339726125856e-11,0.0551283728581172,0.0551245928760217,-7.938690206386011e-05,-3.602599989160904e-13,0.3275
3.16122820004372e-08,5.082440024395396e-11,0.0550749442714633,0.0550713707122927,-7.942878244295015e-05,-3.650101054741839e-13,0.328
3.84995217997397e-08,8.279719965198495e-11,0.0550223175674291,0.0550189922597781,-7.956945891138007e-05,-3.817701363373338e-13,0.3285
4.416149890218435e-08,2.4571140261331337e-10,0.0549705476968949,0.054967415808173,-7.977110504218997e-05,-3.835000893237517e-13,0.329
4.7545387904524006e-08,1.3211749749775237e-10,0.0549195609391311,0.0549166024467199,-7.957937896610002e-05,-3.935300436214151e-13,0.3295
4.187925170540119e-08,4.6109150525497355e-10,0.0548693530543219,0.0548665514802326,-7.933895312651996e-05,-3.9288017283922727e-13,0.33
3.501585910115068e-08,1.0940549854954185e-10,0.0548198896000578,0.0548172303104818,-8.034831552188016e-05,-3.8867997362301843e-13,0.3305
7.088280779693479e-08,2.9739630202918477e-10,0.054771136941142,0.0547686507345645,-8.082765632114013e-05,-3.797799748295194e-13,0.331
4.640256669879994e-08,3.713465993038234e-10,0.0547231468188715,0.0547207551232822,-8.144626531774997e-05,-3.7428003404893495e-13,0.3315
5.5985682902159883e-08,1.5809349662720962e-10,0.0546758051085397,0.0546735516746251,-8.171708428325011e-05,-3.73080039084428e-13,0.332
1.9424719298333226e-08,1.4401202452773987e-11,0.0546291343642291,0.0546270014092445,-8.27271991795601e-05,-3.680901070057807e-13,0.3325
2.7785422899995194e-08,2.8720609918098106e-10,0.0545830908700047,0.0545811599751517,-8.268804703639e-05,-3.7193013426028987e-13,0.333
6.278252809993612e-08,2.2566720020433806e-10,0.0545377223583896,0.054535956264392,-8.350164652178005e-05,-3.8739996453818204e-13,0.3335
1.4081161500700823e-08,2.9184300809337316e-11,0.054493064838751,0.0544913832932006,-8.268174172535001e-05,-4.1621003518677036e-13,0.334
8.340854090044258e-08,4.925792967958031e-10,0.0544489475013789,0.0544474518119883,-8.277462877510997e-05,-4.1662008044840437e-13,0.3345
5.374572560612467e-08,1.6209179831694343e-10,0.0544055684489585,0.054404113655189,-8.172222348232011e-05,-4.1155013424942766e-13,0.335
4.886642260282237e-08,3.101117002080045e-10,0.0543627242013426,0.054361343286767,-8.189625125244997e-05,-4.097000516622984e-13,0.3355
9.064096940375466e-08,7.098759011170408e-10,0.054320426829937,0.0543191638816995,-8.14470144022601e-05,-3.907900478911097e-13,0.336
6.17053170989812e-08,2.0234179609612823e-10,0.0542787607485207,0.0542775034860954,-7.997183100297007e-05,-4.036400120394079e-13,0.3365
3.617777460246385e-08,1.0602409922233491e-10,0.0542375704360788,0.0542363704124563,-7.956644435705017e-05,-4.168800721293664e-13,0.337
9.447342230045619e-08,6.342243050183605e-10,0.0541968597348897,0.0541957714401787,-7.960803642924016e-05,-4.279200691709173e-13,0.3375
8.042866419394334e-08,2.3964129985953875e-10,0.0541567824039637,0.0541557074633212,-7.81122009263001e-05,-4.2861005543348707e-13,0.338
2.2256675100140733e-08,5.782940099008371e-11,0.0541171731541697,0.0541161355621811,-7.833306621674008e-05,-4.3154997804439876e-13,0.3385
1.7772366002477558e-08,4.712279871865732e-11,0.0540779564384173,0.0540770667626051,-7.868797913089011e-05,-4.326701757290108e-13,0.339
3.030679020243898e-08,3.64441296585305e-10,0.0540392310251829,0.054038517628487,-7.885616784662004e-05,-4.367600031640606e-13,0.3395
2.0329011897468607e-08,1.6293598414929278e-11,0.0540010185051065,0.0540004205019374,-8.02238553026201e-05,-4.4635996288011626e-13,0.34
3.341430849373994e-08,3.087941985446818e-10,0.0539632273429741,0.053962776899013,-8.022179438656012e-05,-4.560199873965276e-13,0.3405
2.196165919954307e-08,1.1660801005342059e-09,0.0539258979628647,0.0539255733271624,-8.117657414518004e-05,-4.731501648813641e-13,0.341
2.8156584799821083e-08,2.8073696145547444e-11,0.0538889924463537,0.053888778638678,-8.126112405603997e-05,-4.993700765398845e-13,0.3415
1.1506540498196216e-08,2.0827298219394663e-11,0.0538525792494371,0.0538524339972943,-8.317112144997003e-05,-5.277000624664963e-13,0.342
5.385875000152307e-08,1.1068818986381679e-09,0.0538165470845323,0.0538165202223103,-8.322603171488012e-05,-5.566300458753615e-13,0.3425
4.812456439601265e-08,5.0106495341761814e-11,0.0537809757213639,0.053780975439305,-8.427747531705005e-05,-5.765600670504245e-13,0.343
3.371266839996556e-08,1.910260005733022e-10,0.0537458653725745,0.0537459064826008,-8.326435875840015e-05,-5.985700216731837e-13,0.3435
1.0631374801339799e-08,5.189099150371135e-12,0.0537110581193206,0.0537111990774878,-8.396620711043014e-05,-6.198201674134651e-13,0.344
7.091107490087012e-08,9.114657986697416e-10,0.0536765742333485,0.0536768886980854,-8.398752092455999e-05,-6.479101109790886e-13,0.3445
1.614431709845432e-08,8.82029865811873e-12,0.0536425488562026,0.0536428814490011,-8.618299673835003e-05,-6.601900016250939e-13,0.345
2.0210448203883402e-08,1.2546289701598212e-10,0.0536088079540282,0.0536092575386969,-8.63364654652601e-05,-6.706399758443782e-13,0.3455
4.26262135033717e-08,4.764550004532353e-10,0.0535753988422166,0.0535759707154575,-8.661617852180007e-05,-6.808199837227136e-13,0.346
6.710354859967849e-08,3.9994080269778465e-10,0.0535423717644897,0.0535430365644087,-8.645620815049006e-05,-6.918701722646858e-13,0.3465
4.07414550013252e-08,2.672661952862754e-10,0.0535097086460301,0.0535104166934689,-8.808484234729998e-05,-7.050800915342492e-13,0.347
3.502517580133979e-08,9.896360120276171e-11,0.0534773692468058,0.0534781493891754,-8.851491066818999e-05,-7.184001657445371e-13,0.3475
8.88745550972625e-08,8.445299945480933e-10,0.0534453163682176,0.0534461853657197,-8.899110086756003e-05,-7.310499861717945e-13,0.348
2.2655242098990058e-08,9.534240064112964e-11,0.053413653600104,0.0534145036617708,-9.085979518366001e-05,-7.443401364021218e-13,0.3485
3.850330999866092e-08,9.161340436270038e-11,0.0533822002909393,0.0533831247230577,-9.082045614586015e-05,-7.56630001708114e-13,0.349
1.1926664496286765e-08,6.108051009423576e-10,0.053351077958999,0.0533520721191026,-9.102941615653009e-05,-7.906999707762985e-13,0.3495
4.203555789561442e-08,3.200899961752768e-11,0.0533201839965607,0.0533212775635259,-9.086506312516013e-05,-8.229801388981439e-13,0.35
5.3134801898668815e-08,1.561331966493107e-10,0.0532896443820896,0.0532907712052699,-9.184865969977013e-05,-8.343200262606043e-13,0.3505
1.8642285298797745e-08,9.262580286106825e-11,0.053259390616021,0.053260555572942,-9.147358277167999e-05,-8.458700320040924e-13,0.351
1.6852280904089412e-08,8.771899873138977e-12,0.0532293570694969,0.0532306351998876,-9.13034219702201e-05,-8.577301195689113e-13,0.3515
1.5542571903115476e-08,6.008889913422522e-11,0.0531995819518378,0.0532009770668587,-9.144440599019002e-05,-8.688501307307916e-13,0.352
1.7292945200808596e-08,4.250470114763871e-11,0.0531700811597378,0.0531715905578142,-9.16718918871301e-05,-8.798400376319737e-13,0.3525
2.6421900403694742e-08,5.449320161776683e-11,0.0531408226177034,0.0531424449891185,-9.171673657615005e-05,-8.915700209360944e-13,0.353
9.708195303215206e-09,6.632398033556974e-10,0.0531118176649346,0.0531135313484189,-9.191769727999e-05,-9.030200632392793e-13,0.3535
4.421006989663301e-08,5.991319940168438e-11,0.0530830051263906,0.0530848240838819,-9.198525079349008e-05,-9.142699618214234e-13,0.354
1.961754300672247e-09,6.40070635382628e-12,0.0530545057404603,0.0530563481953675,-9.104083749650002e-05,-9.241099638984673e-13,0.3545
6.55068765967326e-08,2.343594970866114e-10,0.0530261629118832,0.0530281092214572,-9.104500131091003e-05,-9.309100799242964e-13,0.355
6.079727103702748e-09,6.208040331801001e-11,0.0529981353566441,0.0530000846593451,-9.115697258934002e-05,-9.431799959103149e-13,0.3555
6.38665805033356e-08,4.958806004706773e-10,0.0529702509802225,0.0529722689906751,-9.117088565657001e-05,-9.534001192690322e-13,0.356
2.041836909966177e-08,4.865929881248121e-11,0.052942676734311,0.0529446485215933,-9.278431192340014e-05,-9.767501477769835e-13,0.3565
3.443327269841978e-08,1.1096860236259332e-10,0.0529152630092621,0.0529172647195777,-9.325189847731005e-05,-9.944100664432964e-13,0.357
4.041376139990449e-08,1.7720109407592943e-10,0.0528880591471923,0.0528901125870322,-9.263405279363998e-05,-1.0118401342490424e-12,0.3575
2.7647526601448646e-08,3.1943496459074794e-11,0.0528610415041512,0.052863132806544,-9.221316293989016e-05,-1.0274400687876328e-12,0.358
1.1976500700894288e-08,1.17520992937159e-11,0.0528342142276389,0.0528363347143775,-9.230436190925005e-05,-1.0419100478220589e-12,0.3585
6.560058059962293e-08,1.8973360382812388e-10,0.0528075323866817,0.0528097554676468,-9.243023164039015e-05,-1.0532900506649012e-12,0.359
1.3374467901228204e-08,6.58273498210793e-10,0.0527811077063839,0.0527833448917844,-9.257911320076015e-05,-1.0650000846490482e-12,0.3595
3.4191229500435405e-08,2.8836898147144296e-11,0.052754804178466,0.052757097160687,-9.273202820588001e-05,-1.0763800874918905e-12,0.36
2.097857509930634e-08,5.864769780927759e-11,0.0527287158331309,0.0527310220511494,-9.157588968903012e-05,-1.0879300932353786e-12,0.3605
5.4211149701222094e-08,5.884737003247764e-10,0.0527027621419488,0.0527051176901252,-9.183863522784007e-05,-1.1155800675594074e-12,0.361
3.949782090284515e-08,2.3468900434142625e-11,0.0526770691571137,0.0526793750463163,-9.421624954556005e-05,-1.1277001468051884e-12,0.3615
7.90110420145762e-09,1.018370110461575e-11,0.0526515204719308,0.0526538123849421,-9.456359270535006e-05,-1.1401400656918526e-12,0.362
1.71609614990631e-08,7.172848981440438e-10,0.0526261006441494,0.0526284279269719,-9.449543291877006e-05,-1.1376899856224698e-12,0.3625
4.316800079895433e-08,6.791119749882668e-11,0.052600818959378,0.0526031809875323,-9.46907496442201e-05,-1.1297299901125157e-12,0.363
1.5185424799557534e-08,2.3218980210737428e-10,0.0525757424904344,0.0525780984163922,-9.391701174068004e-05,-1.1192099764328889e-12,0.3635
6.678873489679438e-08,1.1927162035796357e-09,0.0525507954803514,0.0525531609192229,-9.474949818644011e-05,-1.129710040792542e-12,0.364
3.18651759007027e-08,1.79584500048513e-10,0.0525260952800074,0.0525283364634324,-9.261824909372008e-05,-1.1179900321484082e-12,0.3645
1.2628672600711877e-08,2.9937025081139268e-12,0.0525014597280397,0.0525036944975949,-9.318935893062007e-05,-1.129230172911e-12,0.365
1.6610468500655173e-08,5.1574397530451677e-11,0.0524769289781086,0.0524792361613987,-9.331342299315009e-05,-1.1399099979908511e-12,0.3655
2.160231239722865e-08,5.639180095107221e-11,0.0524525129367399,0.0524548974992269,-9.353839016329013e-05,-1.1510200344927446e-12,0.366
8.452284899762574e-09,7.065310142495562e-11,0.0524282402205806,0.0524306911483278,-9.332017767478009e-05,-1.162550090916259e-12,0.3665
1.069153260369049e-08,5.161100019579479e-11,0.0524040933592534,0.0524066340445368,-9.33252906920401e-05,-1.1731900173561627e-12,0.367
2.6573967498721984e-08,4.191699765065948e-11,0.0523800954587814,0.0523827244716226,-9.351002833137001e-05,-1.1838199691360796e-12,0.3675
3.365562110252407e-08,1.5667810104869062e-10,0.0523562346575577,0.0523589320979077,-9.372578336172012e-05,-1.1939600783744675e-12,0.368
1.4521470401152037e-08,1.07701972340557e-11,0.05233253240494,0.0523352617912976,-9.42246336911401e-05,-1.2035400887705494e-12,0.3685
1.214170319840946e-08,1.6019997828298216e-11,0.0523089256744068,0.0523117291591259,-9.447194626396004e-05,-1.187120063708691e-12,0.369
8.895022995947244e-09,3.8319750150783705e-10,0.0522854474287113,0.0522883335548932,-9.459944503338005e-05,-1.179410085219712e-12,0.3695
5.548936680283001e-08,6.292320137157859e-11,0.0522620914202055,0.0522650491086896,-9.468294872108001e-05,-1.1866000803467669e-12,0.37
2.790606969810261e-08,1.094545981628059e-10,0.0522389579121793,0.0522418829715269,-9.580778334345006e-05,-1.189250087296756e-12,0.3705
1.0462421901058505e-08,1.1398999799627774e-11,0.0522158995838018,0.0522188146993652,-9.629399299389014e-05,-1.1998301657767385e-12,0.371
1.1047953406284616e-08,1.8218898611976897e-11,0.0521929320384663,0.0521958904451743,-9.619391762011016e-05,-1.2066599889420937e-12,0.3715
1.3913958596400988e-08,1.6362397547986518e-11,0.0521700584720548,0.0521730967088486,-9.610297902506006e-05,-1.2153800101749601e-12,0.372
2.0282619805911395e-08,1.596949655846558e-11,0.0521472913750767,0.0521504030333628,-9.607759170451001e-05,-1.2237901664269302e-12,0.3725
2.392009999796496e-09,4.448504065113212e-12,0.0521246405512585,0.0521278249646928,-9.586400770681997e-05,-1.2324501228594409e-12,0.373
8.388290902161533e-09,4.299299805055057e-11,0.0521020860310056,0.0521053454096628,-9.587416990338013e-05,-1.2549800608441242e-12,0.3735
3.245498160497906e-08,9.232800635139427e-11,0.0520796416005684,0.0520829645807015,-9.592102714836006e-05,-1.2639500990979657e-12,0.374
7.418552404325762e-09,3.889805144652314e-12,0.0520573389748909,0.0520606779260555,-9.617718730118002e-05,-1.2716099874465758e-12,0.3745
2.427469130567017e-08,1.0185929877337685e-10,0.052035112498165,0.0520385074645335,-9.618483983586017e-05,-1.2953199710757923e-12,0.375
1.8190196904299683e-08,5.194869534541624e-11,0.0520130178093656,0.0520164362433926,-9.683124311206013e-05,-1.3236100583624566e-12,0.3755
2.7324099899361798e-08,2.1397950078494432e-10,0.0519910180683036,0.0519944601369639,-9.701813165020998e-05,-1.3503800942032962e-12,0.376
5.84043610002416e-09,4.698970379468648e-11,0.0519691724182646,0.0519726105680013,-9.826632076111001e-05,-1.376310090200894e-12,0.3765
2.3267561294337824e-08,4.618819909874006e-11,0.0519473883391899,0.0519508561613971,-9.828833084599012e-05,-1.4027999682003633e-12,0.377
5.256795159586103e-08,7.662495984939177e-10,0.0519257087294422,0.0519291821414751,-9.860684366819997e-05,-1.428250096316419e-12,0.3775
3.569418259574686e-08,9.132104794584706e-12,0.0519041680195713,0.0519075772087239,-9.829647897528011e-05,-1.4411800745850467e-12,0.378
2.018713680246309e-08,5.772109873403153e-11,0.051882707883442,0.0518860897864932,-9.936417012861997e-05,-1.4543401205546758e-12,0.3785
1.8586645798845947e-08,1.173689617717244e-11,0.0518613082613419,0.0518646931085614,-9.950993682141017e-05,-1.4644700382926423e-12,0.379
1.7593173903818204e-08,9.935299805086117e-11,0.0518399978955185,0.0518434178774917,-9.942349468906007e-05,-1.4747200856313203e-12,0.3795
2.7142146398484446e-08,9.032859876745292e-11,0.0518187683430111,0.0518222101138865,-9.974066518697003e-05,-1.4852201499909734e-12,0.38
7.373188802561881e-09,7.451900208010898e-12,0.0517976415030372,0.0518010850503375,-9.999848932107e-05,-1.4982201677199436e-12,0.3805
3.56600351955616e-08,7.846799598976162e-12,0.0517765800889607,0.0517800802170868,-0.00010007038817842003,-1.5161201287472448e-12,0.381
4.9662772200198546e-08,7.903633997274895e-10,0.0517556631419189,0.0517591636920313,-9.919841415124996e-05,-1.5263500099255145e-12,0.3815
2.356053049878959e-08,7.201089724517828e-11,0.0517349030563904,0.0517382950289626,-0.00010219104519581016,-1.5505700022566682e-12,0.382
5.955902310228467e-08,1.518166981018254e-10,0.0517141718546367,0.0517175180049428,-0.00010232430612317996,-1.557020137821219e-12,0.3825
3.4802224505026125e-08,1.475078045820588e-10,0.0516935508460685,0.051696822584638,-0.00010210210351612012,-1.5691300255665785e-12,0.383
3.8281204997603346e-08,4.341083950643032e-10,0.0516729755108785,0.0516762080399339,-0.00010237718222201012,-1.5822701222162339e-12,0.3835
3.271973800234029e-08,7.828043768753901e-13,0.0516524743769191,0.0516556675502699,-0.00010271360305745005,-1.5952499737847958e-12,0.384
1.9425796998762124e-08,6.547939968015726e-11,0.0516320553507807,0.0516352278372144,-0.00010360355855332996,-1.610380015101831e-12,0.3845
1.597172969575178e-08,1.498880186634466e-11,0.0516116752471797,0.0516148657666088,-0.00010390708106517007,-1.6230500016894966e-12,0.385
1.177956040349093e-08,6.358160525854473e-11,0.0515914004982549,0.0515946366005119,-0.0001039321033982001,-1.635360033155897e-12,0.3855
2.008457460067614e-08,5.310300116301292e-11,0.05157121565007,0.0515745054881077,-0.00010411081496511008,-1.6492200400480828e-12,0.386
1.9476821100372632e-08,2.7893194698425106e-11,0.0515511018803996,0.0515544669094076,-0.00010412315726567012,-1.6606000428909251e-12,0.3865
2.528595709899717e-08,2.0617403617695373e-11,0.0515310580925451,0.051534486906493,-0.00010396144366215006,-1.672730096796693e-12,0.387
1.3601622203540664e-08,8.018750247140716e-11,0.0515111337162563,0.0515145911207832,-0.00010379086100144016,-1.6836200402575718e-12,0.3875
1.0777487596813629e-08,9.914350590500831e-11,0.0514912370506072,0.0514947288161491,-0.00010395825996478009,-1.6932100253136406e-12,0.388
1.634342999823346e-08,3.721502273013044e-12,0.0514713988244992,0.0514749301010549,-0.0001041023286453501,-1.7030300780707108e-12,0.3885
6.357119504418751e-09,5.2580023668369336e-12,0.0514516575612142,0.0514552329637835,-0.00010430003678797012,-1.7108100960200323e-12,0.389
1.6730442801982104e-08,5.25170948395548e-11,0.0514319658427166,0.0514356153063911,-0.00010432149052220997,-1.7201101654151785e-12,0.3895
9.001718405399206e-09,1.8118978539760633e-12,0.0514123602306886,0.0514160507725148,-0.00010442679538404998,-1.73139996263727e-12,0.39
1.6069817393438157e-08,7.657569717212098e-11,0.0513928131039471,0.051396554493593,-0.0001045518785749201,-1.7407900208127325e-12,0.3905
1.3378997359980715e-07,1.3886249788930272e-10,0.0513733529900429,0.051377118904816,-0.00010485974289345,-1.7511300569317267e-12,0.391
5.165666394635338e-09,7.50090267676029e-12,0.0513540989979796,0.0513577625151974,-0.00010311532076921,-1.7612599746696933e-12,0.3915
1.594306599933537e-08,8.819100311141526e-11,0.0513347813145679,0.0513384696148542,-0.00010312343128057017,-1.7712500303274092e-12,0.392
8.870771305014014e-09,1.0854601939502828e-11,0.0513155645428662,0.0513192318884661,-0.00010332836850929011,-1.7735600314761069e-12,0.3925
7.528750498031478e-09,4.761052663226906e-13,0.0512963931323631,0.0513000663360722,-0.00010325076950979013,-1.7777600138518812e-12,0.393
2.039470919923403e-08,8.205520291015844e-11,0.0512772857568597,0.0512810150239128,-0.00010334609785781,-1.7879400217302166e-12,0.3935
1.5987683003870767e-08,3.658020414354368e-11,0.0512582513079298,0.0512619980610118,-0.00010366515329214001,-1.7974001193660216e-12,0.394
2.3448948199833453e-08,3.334337042582014e-10,0.0512392862030054,0.051243039983743,-0.0001038927863592201,-1.808930175789536e-12,0.3945
3.971864329793684e-08,8.305002519026772e-12,0.0512204150534771,0.0512241603216488,-0.00010605652359647996,-1.8197301304700986e-12,0.395
1.3284205901964441e-08,2.215142999584252e-10,0.0512016390078916,0.0512053334774024,-0.00010541984654498997,-1.830380031569989e-12,0.3955
4.4518357202039116e-08,1.3173819674028309e-10,0.0511828750001131,0.0511865546201908,-0.00010531514542229999,-1.841060073490275e-12,0.396
1.1912024699967105e-08,2.2560703305529728e-11,0.0511642266895676,0.0511678470719068,-0.0001058961891129901,-1.852240149452511e-12,0.3965
5.582513597224281e-09,4.471999159871842e-12,0.0511455739977254,0.0511491954363225,-0.00010608564947317003,-1.8629900139927047e-12,0.397
3.96496517979239e-08,3.489892957952989e-10,0.0511269842656829,0.0511306368098834,-0.00010610228683414005,-1.8838600384513127e-12,0.3975
1.594607080407373e-08,2.918679881114272e-11,0.0511085137855207,0.0511121256224875,-0.0001069722614632201,-1.9028799803227914e-12,0.398
9.460636898883656e-09,6.379098638209513e-12,0.0510900531423142,0.0510936610163594,-0.00010693630551012996,-1.919320171545058e-12,0.3985
1.7075854098769216e-08,8.115769861705147e-11,0.0510716512728231,0.051075282223574,-0.00010703392949067006,-1.936830036630699e-12,0.399
1.6367664099070645e-08,1.4656699465209755e-11,0.0510533379046215,0.051056971962611,-0.00010706534613736003,-1.9576100723089906e-12,0.3995
2.516811696551269e-09,5.5467991311175524e-12,0.0510350659059439,0.0510387332416647,-0.00010718919942649999,-1.9690700892721624e-12,0.4
1.398922509776579e-08,1.7455967227242297e-12,0.0510168167838307,0.0510205355588627,-0.00010721262731923017,-1.9798899932726988e-12,0.4005
1.3118438405013144e-08,2.7943598823743088e-11,0.0509986394496514,0.0510023967380682,-0.00010711546171030006,-1.9908300268739465e-12,0.401
6.840705649852064e-08,1.4089299865682747e-10,0.0509805185541431,0.0509843102908052,-0.00010703411945024006,-2.000080006128724e-12,0.4015
1.0349651198560128e-08,7.597200646358715e-12,0.0509625284442085,0.0509662794698501,-0.00010530720008629,-2.0098100701054777e-12,0.402
1.795549439687072e-08,1.7158996445942876e-11,0.0509445368867672,0.0509483012212731,-0.00010533226514554015,-2.0200900414241163e-12,0.4025
2.0126994300373457e-08,8.15782996710368e-11,0.0509266092552926,0.0509303780707849,-0.00010535092829979005,-2.0287100992166796e-12,0.403
4.534294002767059e-09,3.0032018538683758e-12,0.0509087519582129,0.0509125145482128,-0.00010529684023421007,-2.0374600444295066e-12,0.4035
4.128489720228723e-08,1.2530910337149592e-10,0.0508909348410396,0.0508947251653886,-0.00010532364913434008,-2.046549995443625e-12,0.404
2.340174750509183e-08,7.824539627332427e-11,0.0508732041996716,0.0508769721802757,-0.00010497144606447999,-2.0555300083574535e-12,0.4045
1.906981769717042e-08,6.208610014990512e-11,0.0508555138912338,0.0508592745966697,-0.00010501462512897014,-2.0755200943328722e-12,0.405
1.0495804003696207e-08,5.092220395352953e-11,0.0508378569185788,0.0508416229515332,-0.00010511174049257,-2.0855400739705487e-12,0.4055
1.2127571100140067e-08,2.470020021849706e-11,0.0508202538577884,0.050824042250067,-0.00010527308273781,-2.100520061706912e-12,0.406
1.404541370014778e-08,1.3439402368753406e-11,0.050802694572048,0.050806509429294,-0.00010539196779813008,-2.115280173242695e-12,0.4065
3.166392703590759e-09,4.312196433264859e-12,0.0507851912399232,0.0507890410044961,-0.00010525321772432016,-2.126280054803864e-12,0.407
1.5589626999046313e-08,8.954879893163792e-11,0.0507677223829983,0.050771617562363,-0.00010528668124956003,-2.1384300580296056e-12,0.4075
4.889977760214048e-08,1.5169109718327078e-10,0.0507503339937411,0.0507542543313134,-0.00010591382127322999,-2.150370159714754e-12,0.408
9.925270300081834e-09,1.815569916630011e-11,0.0507330573288968,0.0507369453966513,-0.00010530195191540016,-2.16166017377728e-12,0.4085
5.043580340174936e-08,2.8356600401124865e-10,0.0507157897506609,0.050719685029776,-0.00010544036694781008,-2.1721500466365118e-12,0.409
9.135465897647244e-09,3.604919834865328e-11,0.0506986281143294,0.0507024553399706,-0.00010467220672517007,-2.185550134967129e-12,0.4095
1.1422084701673274e-08,2.0314597226622766e-11,0.0506814564864515,0.0506852833540338,-0.00010481580984592,-2.1984900878957436e-12,0.41
3.9413782300379285e-08,3.522676039757755e-10,0.0506643206504354,0.0506681883595693,-0.00010490980692144007,-2.2118301114260053e-12,0.4105
1.3530137600581416e-08,4.698390287938281e-11,0.0506473051378849,0.0506511261818547,-0.00010589951805278016,-2.2332001699265636e-12,0.411
2.4630658970736796e-09,2.353200967419866e-12,0.0506303391798922,0.0506341234709602,-0.00010603653603595011,-2.257550049677981e-12,0.4115
3.173409098000679e-09,2.309097357766632e-12,0.0506133569897088,0.0506171842154299,-0.00010603361141087002,-2.2757800418465868e-12,0.412
1.5965733304867946e-08,3.153736022332154e-10,0.0505964081136742,0.050600279410548,-0.00010604528278785014,-2.29372011835427e-12,0.4125
4.960559549932464e-08,4.397198993810747e-10,0.0505795673106552,0.0505833978720311,-0.00010773042574477006,-2.307350057545454e-12,0.413
2.9635474005362816e-08,2.1689759710508127e-10,0.0505628158268429,0.0505665594690364,-0.00010701479407905002,-2.32012998223341e-12,0.4135
1.0362829094834325e-08,3.7855600598657446e-11,0.0505461185354416,0.0505497887286056,-0.00010797637860978011,-2.3397199976071814e-12,0.414
1.319101830543623e-08,1.7834698995411458e-11,0.0505293950575578,0.0505330652176519,-0.00010813161617690011,-2.3601600274841816e-12,0.4145
9.330540000351828e-09,9.531054973033193e-10,0.0505126853981931,0.0505163975944285,-0.00010804341806968016,-2.372749999951518e-12,0.415
9.568829789641242e-08,2.1819004936141084e-12,0.0504960324685013,0.0504997572636652,-0.00010803280229576009,-2.384950093317628e-12,0.4155
3.464075297443525e-09,2.0999035843516367e-12,0.0504795729268206,0.0504831491684036,-0.00010587395854116011,-2.395590019757532e-12,0.416
1.2522727500796638e-08,2.1370995251235314e-11,0.0504630055141716,0.0504665920519857,-0.00010583060877978018,-2.3998899655736095e-12,0.4165
1.3177710499190365e-08,8.129050210747835e-11,0.050446470885927,0.0504500881893927,-0.00010598087702800001,-2.4053599823742333e-12,0.417
1.5259850903726058e-08,7.067200991084377e-12,0.0504299701107636,0.0504336231298517,-0.00010612367395057012,-2.4056999881755248e-12,0.4175
1.7163111501461437e-08,4.774410033991927e-11,0.0504135166153724,0.0504172145064776,-0.00010617950059380998,-2.4079100258839192e-12,0.418
1.1848640700529156e-08,6.096129850918786e-11,0.0503971049384166,0.050400840955588,-0.00010645055304109004,-2.408890144647846e-12,0.4185
1.1452366902031663e-08,1.3405498933138915e-11,0.0503807301966975,0.0503845063107772,-0.00010656600260243996,-2.4068199690197023e-12,0.419
2.8333320800655315e-08,1.4213700355591996e-10,0.0503643966729819,0.0503682195397558,-0.00010645308393648,-2.404000176009502e-12,0.4195
5.938691600981816e-09,4.771801009884058e-12,0.0503481375415693,0.0503519827247282,-0.00010697817277855013,-2.4030900967059177e-12,0.42
9.28747969503041e-09,1.2787902681221652e-11,0.0503318962046589,0.0503357844972917,-0.00010698316236024998,-2.404630097471716e-12,0.4205
1.4443262003061008e-08,1.3838395707121975e-11,0.0503157117055731,0.0503196303020037,-0.00010689843477379012,-2.4057600529758805e-12,0.421
4.763707102395376e-09,2.964302414643072e-12,0.0502995942934045,0.0503035458334548,-0.00010674696293273009,-2.41010011427234e-12,0.4215
6.221202795975156e-09,1.3624198991202263e-11,0.0502834999946177,0.0502874902272165,-0.00010677175466295005,-2.4166801372571545e-12,0.422
4.128845180334517e-08,3.010406993131376e-10,0.0502674395418034,0.0502714643211401,-0.00010671809410827998,-2.4219400356767506e-12,0.4225
4.620667189841887e-08,3.331038986309487e-10,0.0502514791335653,0.0502554566124981,-0.00010758695528782997,-2.430710147049986e-12,0.423
4.0049848402945454e-08,6.916229394748896e-11,0.0502355829397948,0.0502394908860842,-0.0001083457563433401,-2.43878008066023e-12,0.4235
1.3718569398524227e-08,1.1859260101720892e-10,0.0502197129040581,0.0502235606753268,-0.00010851869435169002,-2.448050009234981e-12,0.424
1.1343102096494917e-08,2.0614898676996063e-11,0.0502038479276274,0.0502076723093378,-0.0001087128224288201,-2.4554401480830768e-12,0.4245
1.4577891095657325e-08,8.060399570020138e-12,0.050188009764241,0.0501918525438526,-0.00010867659498910013,-2.464149977815522e-12,0.425
4.103854506221083e-09,2.153499600865416e-12,0.0501722210234419,0.050176111301376,-0.00010891846113375006,-2.462720131990448e-12,0.4255
2.2021878098854586e-08,8.683400526399154e-11,0.050156431856701,0.0501603776960971,-0.0001088920454028401,-2.471740043544224e-12,0.426
5.014738596598178e-09,1.2732192036790657e-09,0.0501407016769397,0.0501446592165055,-0.00010921068575447013,-2.4772399843248083e-12,0.4265
8.359383393830022e-09,1.9021804964491906e-11,0.0501250094474377,0.050128935557007,-0.00010922878723542014,-2.4694499917155e-12,0.427
1.669543540222529e-08,1.2045899000501237e-11,0.0501093548299019,0.050113299765288,-0.00010935737927931003,-2.4754000932381004e-12,0.4275
2.2809346009178277e-09,6.95971058561895e-14,0.0500938041195996,0.0500977327284117,-0.00011117833635748003,-2.49614001343601e-12,0.428
1.3883404009762401e-09,5.09010195104409e-12,0.0500782157574802,0.0500821824892246,-0.00011117417027565004,-2.5154201638288853e-12,0.4285
1.2603547698553097e-08,3.6636096933939655e-11,0.0500626626584634,0.0500666722269717,-0.00011115796068585006,-2.521130006150063e-12,0.429
2.6342644801613524e-08,9.325589606090645e-11,0.0500471496698165,0.0500511854877189,-0.00011133311718729017,-2.5302600726445634e-12,0.4295
6.092287806180874e-09,4.083997029447062e-12,0.0500316906640134,0.0500357208055452,-0.00011150572881590002,-2.5407601370042165e-12,0.43
1.3463122602863642e-08,2.4037299928281186e-11,0.0500162517677146,0.0500203113449204,-0.00011154148274561014,-2.5463500665651173e-12,0.4305
4.74191240440458e-09,8.692169900514912e-11,0.0500008705827925,0.0500049461737674,-0.00011166360510363009,-2.5494001441167535e-12,0.431
8.771821659314671e-08,7.577978938799745e-10,0.0499854958585732,0.0499895952650946,-0.00011162876056016011,-2.5542001239747814e-12,0.4315
2.583248399912197e-08,5.852539980422122e-11,0.0499703331797777,0.0499742679477806,-0.00010993436467877015,-2.564900115215041e-12,0.432
1.1890741995201903e-08,1.6197904129100493e-11,0.0499551009664355,0.0499589733024356,-0.00011043538498573002,-2.5732801306466158e-12,0.4325
9.765575202658194e-09,5.754213008857256e-10,0.0499398458502216,0.0499437230945376,-0.00011033753473579,-2.5844400404484436e-12,0.433
4.727318501929201e-09,3.2154001683437627e-12,0.0499246175083985,0.0499285029571423,-0.00011049253545045005,-2.594250118545527e-12,0.4335
9.37418079965946e-09,4.408429871149977e-11,0.049909398227779,0.0499133181292518,-0.00011046462922867004,-2.6018800829141764e-12,0.434
1.4287448002470171e-08,4.869019770703531e-11,0.0498942938461703,0.0498981923284857,-0.00011201867015438009,-2.612789975695029e-12,0.4345
3.866630699650431e-08,3.2797979609977546e-10,0.0498792073461893,0.04988311235068,-0.00011212980218532997,-2.622379960751098e-12,0.435
2.4662083798754342e-08,9.658340099916174e-11,0.0498642030575279,0.0498680720358729,-0.00011302013807453003,-2.6302499674807356e-12,0.4355
2.6439517103460375e-08,4.0511795307285325e-11,0.0498492119605391,0.0498530567036036,-0.00011320067815136009,-2.663460164226139e-12,0.436
4.235114759582048e-08,5.954158971421819e-10,0.049834220753562,0.0498380637104852,-0.00011364544990890017,-2.6661799937960362e-12,0.4365
3.8281761205460896e-08,1.566300977806634e-10,0.0498192913667355,0.0498230667650719,-0.00011487948023763007,-2.6766601088357156e-12,0.437
2.3018291994691964e-08,9.400355008293282e-10,0.0498043907627698,0.0498080985150992,-0.00011544702338742011,-2.6860800909911386e-12,0.4375
7.801473259766434e-08,2.752445008025184e-10,0.0497894754700213,0.0497931616652654,-0.00011513586706691017,-2.6976400713946136e-12,0.438
6.536720796590512e-09,5.088700294475501e-11,0.0497746605995754,0.0497782743025778,-0.00011401485180660004,-2.710169979061594e-12,0.4385
2.208983801432751e-09,2.2513033104409885e-12,0.0497598259499724,0.049763427140688,-0.00011552897789748016,-2.7091900771381017e-12,0.439
4.992978100415435e-09,1.3824529715433798e-10,0.0497450027380728,0.0497486368369408,-0.00011555180760211016,-2.7204000770802983e-12,0.4395
1.3103612001019727e-08,4.3881009936797e-12,0.0497301936115688,0.0497338991129442,-0.00011701158029581008,-2.739259990711118e-12,0.44
1.0567798996996558e-08,5.415659587448829e-11,0.0497154141961985,0.0497191629361514,-0.00011709489083228,-2.7513299798165303e-12,0.4405
1.2617439100470751e-08,1.7024701093326655e-11,0.0497006901769,0.0497044481007839,-0.00011724285155161008,-2.7632700815016786e-12,0.441
1.1057662008262525e-09,3.9742202584402975e-11,0.049686002837666,0.0496898133726531,-0.0001171325169880401,-2.7865500705492874e-12,0.4415
1.163586570152031e-08,2.843197899338179e-12,0.0496713090018892,0.0496751759919079,-0.00011712032061733007,-2.809190163474695e-12,0.442
3.1689400964429737e-09,3.1988994786402714e-12,0.0496566527525044,0.0496605602059823,-0.00011727100355334009,-2.8302501401539226e-12,0.4425
9.482241297709137e-09,8.612797974816289e-12,0.0496420138882509,0.0496459790498339,-0.00011728974911182012,-2.854760048145999e-12,0.443
2.563990259690785e-08,4.2506803632491597e-11,0.0496274144575033,0.0496314228040808,-0.00011720302969202008,-2.8774300650513673e-12,0.4435
6.213364302232183e-09,3.229298772833289e-12,0.0496128714254225,0.0496168836678198,-0.00011707332323191008,-2.9008000428792924e-12,0.444
1.0039174803966322e-08,5.0144999264034595e-11,0.0495983240579298,0.0496023668965493,-0.0001171166666771601,-2.921850044898533e-12,0.4445
2.842266700470164e-08,1.2007169564176579e-10,0.0495838426862286,0.0495879070815052,-0.0001173283705923,-2.9333701266620604e-12,0.445
9.540372700178601e-09,2.3252400005446816e-11,0.0495693940628209,0.0495734548932987,-0.00011749965685323009,-2.9461799753299767e-12,0.4455
3.707774930139518e-08,3.777445023445125e-10,0.0495549492885679,0.0495590279492219,-0.00011762155596714997,-2.9564601634890497e-12,0.446
1.2711842301005305e-08,2.2136945054818113e-12,0.0495405841710254,0.0495446184502628,-0.00011852251522497014,-2.9650800044411785e-12,0.4465
4.177211500311362e-09,3.0360020053521453e-12,0.049526200586249,0.049530243131097,-0.00011866218839289011,-2.976700049645009e-12,0.447
2.322581994784745e-09,4.2373604625112193e-11,0.049511831007617,0.0495159054154249,-0.00011871010923362015,-2.9879800890475483e-12,0.4475
7.346191870094554e-08,7.621644981803399e-10,0.0494974710338967,0.0495015807534632,-0.00011873390981714002,-2.996230000218425e-12,0.448
9.16582249682607e-09,2.1543100636733925e-11,0.0494833065313185,0.0494872759554228,-0.00012000362677600006,-3.003660037706468e-12,0.4485
4.1271161002609524e-09,3.516804902847781e-12,0.0494690658865062,0.0494730085133538,-0.00011999337276633005,-3.0058800500748495e-12,0.449
7.192402499966999e-09,1.0187019977569989e-10,0.0494548087221847,0.0494588013848548,-0.00012002208652582016,-3.02057012215029e-12,0.4495
3.636112300142713e-09,5.283860154969844e-11,0.0494405645117052,0.0494445941923253,-0.00012013712121536997,-3.0357699860872334e-12,0.45
1.7788901005011404e-08,1.4645992751916026e-12,0.0494263430062534,0.0494304042314039,-0.0001201518192953401,-3.050460058162674e-12,0.4505
1.0626559396320623e-08,1.691390985603114e-10,0.0494121626018879,0.0494162525471402,-0.0001205320631264301,-3.064770008956441e-12,0.451
1.1211101103025811e-08,5.8229497612583e-11,0.0493980115178094,0.0494021075261996,-0.00012130512757160014,-3.080380134995453e-12,0.4515
5.631629898528168e-09,5.728105489932744e-12,0.0493838732251902,0.0493879825305566,-0.00012147068569541,-3.0988900681649945e-12,0.452
7.238664195829969e-09,5.272526026889324e-10,0.0493697479660155,0.0493738961611615,-0.00012145493574269015,-3.117450091474905e-12,0.4525
3.547347360299824e-08,5.4797000270667695e-12,0.0493556614413489,0.0493598167516298,-0.0001213989015877001,-3.1155000454474724e-12,0.453
3.9197182194472546e-08,5.350510312585044e-11,0.0493416499277065,0.049345765527734,-0.000122410856947,-3.119379971341929e-12,0.4535
7.3455349997031405e-09,3.120535010947556e-10,0.049327686816612,0.0493317404782711,-0.00012414530252372004,-3.1183900947584497e-12,0.454
1.3973275099499194e-08,3.5184979929603344e-12,0.0493137088330291,0.049317752276928,-0.00012405438624805,-3.1263600649283907e-12,0.4545
1.9564908596003683e-08,3.8000602664567396e-11,0.049299744782769,0.0493037857610917,-0.00012426790074415999,-3.1213300173693614e-12,0.455
3.0938531701829586e-08,7.872009988307838e-11,0.0492857992409024,0.049289837106754,-0.00012403209752064005,-3.116299969810332e-12,0.4555
2.8832506097919985e-08,2.6426597021789178e-11,0.0492718855423047,0.0492759033083758,-0.00012409727657240006,-3.1131000555184585e-12,0.456
3.8424935795700055e-08,4.4587159658826536e-10,0.0492580173090731,0.0492619993040035,-0.00012487936226341007,-3.1083000756604307e-12,0.4565
8.653474740244471e-08,1.5717449564078834e-10,0.0492442131571125,0.0492481494078484,-0.0001256974407939501,-3.1048700936675555e-12,0.457
4.23997400383902e-09,2.615303806852154e-12,0.0492304622338145,0.0492343039695233,-0.00012451946787202,-3.101930171056644e-12,0.4575
6.110859200603169e-09,4.18509671362699e-12,0.0492166316055632,0.0492204953796815,-0.00012455861625560003,-3.09964011922792e-12,0.458
4.270720990046106e-08,6.523390161383702e-11,0.0492028147055912,0.0492066947698675,-0.00012457048425925017,-3.09678996855689e-12,0.4585
5.4639549794399667e-08,6.384286987959342e-10,0.0491890620526135,0.0491929129774127,-0.00012438677504051005,-3.0922801212002193e-12,0.459
9.377614004768553e-09,3.91894017237604e-11,0.0491753649405986,0.0491791247897922,-0.00012489447806806014,-3.0896799875501646e-12,0.4595
4.886219394373281e-09,2.5999966069001346e-12,0.0491616305242869,0.0491653807173703,-0.00012501675871094014,-3.085130024713112e-12,0.46
8.318195000855955e-09,1.0119897975169323e-11,0.0491478920863695,0.0491516655543591,-0.00012504660173856996,-3.077670063245108e-12,0.4605
3.2896217201650035e-08,3.2091659885047363e-10,0.0491341744224808,0.0491379808982384,-0.00012496591887090004,-3.0698100311754573e-12,0.461
8.889743399742578e-09,6.976016986293132e-13,0.0491204772444139,0.0491243053191117,-0.0001271514247045101,-3.0623500697074535e-12,0.4615
2.4515339099029365e-08,2.3332030751888055e-12,0.0491068379234384,0.0491106569832282,-0.00012726435195954005,-3.0543800995375125e-12,0.462
4.10649760029802e-09,2.839775983809467e-10,0.0490932355745537,0.0490970382262906,-0.00012795229938681002,-3.048360175395004e-12,0.4625
1.7078590298924556e-08,2.7313984407584257e-12,0.0490796211687471,0.0490834190606876,-0.00012797923870886004,-3.040200036164009e-12,0.463
1.6616720700801668e-08,5.360659832698289e-11,0.0490660665889347,0.0490698694992471,-0.00012815793447244002,-3.0332401087379557e-12,0.4635
3.572196094481228e-09,6.851394451778958e-12,0.0490525125647121,0.0490563255237768,-0.00012826083824928015,-3.026570096972825e-12,0.464
6.0425689035747965e-09,7.240097410488033e-12,0.0490389630946212,0.0490428126271752,-0.0001282714410242101,-3.0243401099444567e-12,0.4645
1.2364071100279261e-08,3.995469927131623e-11,0.049025442817642,0.0490293222338915,-0.00012832282791591003,-3.0176900474992996e-12,0.465
4.1342013305800673e-08,8.78873987475437e-11,0.0490119265204146,0.0490158387969075,-0.00012851511375613998,-3.009230017947395e-12,0.4655
3.927631229971862e-08,3.3682309719118564e-10,0.0489985166256861,0.0490024123902346,-0.00012776213556853016,-3.0004299825941994e-12,0.466
3.340011089925099e-08,6.39353799070097e-10,0.0489851222348425,0.0489889667095886,-0.00012864685471104006,-2.991709961361333e-12,0.4665
3.833023400068303e-08,1.2260803483599148e-11,0.0489717308839264,0.0489755032721414,-0.00012826533841541008,-2.9837200418714183e-12,0.467
7.728315196131597e-09,2.1169399566645097e-11,0.0489583596297515,0.0489620709927686,-0.00012923808814307015,-2.9750199699585256e-12,0.4675
9.225006800117619e-09,8.069100942975638e-12,0.0489449412230971,0.0489486663299745,-0.00012914344231186006,-2.9663101402260805e-12,0.468
6.914431097126972e-09,7.200198770540567e-12,0.0489315335725653,0.0489352787714575,-0.00012913954903546999,-2.9572401385319358e-12,0.4685
1.6922480895742442e-08,4.0450101601585686e-11,0.0489181282864631,0.0489219299849262,-0.00012909766088050017,-2.951500155390363e-12,0.469
1.828360729483336e-08,4.184370211435251e-11,0.0489047636125701,0.0489086008479252,-0.0001294176046043201,-2.9456901327884477e-12,0.4695
1.6550273804205595e-08,2.0528002908637433e-11,0.0488914123263359,0.0488952784900266,-0.00012918731046163015,-2.9397801467462292e-12,0.47
2.0261935899934524e-08,1.8853089922554744e-10,0.0488780737725439,0.0488819722165543,-0.00012895044031392016,-2.9326701657395038e-12,0.4705
1.7759078797807692e-08,2.6770252681274087e-13,0.0488647665778882,0.0488686650902072,-0.0001291889450532901,-2.926890067117549e-12,0.471
2.445500704717496e-09,2.3830035167371477e-12,0.0488514790039857,0.0488553922610288,-0.00012958294728682,-2.92127997139624e-12,0.4715
4.052630800388535e-09,4.414496546090163e-12,0.0488381986758487,0.0488421566360302,-0.00012958606439896002,-2.9155399882546673e-12,0.472
7.71671259530704e-09,4.203699888183365e-12,0.0488249415629646,0.0488289404262887,-0.0001295928007779201,-2.9102501658551105e-12,0.4725
9.584719899702332e-09,1.897997904676263e-09,0.0488117122713652,0.0488157566085663,-0.00012952604097577012,-2.9044401432531952e-12,0.473
3.6173960007990225e-09,3.9377945348917365e-12,0.0487984957791458,0.0488025278101742,-0.00012965343884821013,-2.8978299794479856e-12,0.4735
2.650472930021408e-08,2.9274797863632074e-11,0.0487853087656659,0.048789337593215,-0.00012966147705438004,-2.8917499905051214e-12,0.474
1.0741666910119019e-07,5.141830017318938e-11,0.0487721759229133,0.0487761808059586,-0.0001299867164026101,-2.8848501278794236e-12,0.4745
3.541500360332295e-08,8.2209880569728e-10,0.0487589899107367,0.0487630370398599,-0.0001342064114216101,-2.8787399981161643e-12,0.475
3.2385131701340164e-08,3.2142968842130415e-12,0.0487459577596515,0.0487498840333599,-0.00013504802385715,-2.8682100097765506e-12,0.4755
1.9976046497505173e-08,4.207999920735617e-11,0.0487329428111571,0.0487367573010662,-0.00013601572312198,-2.861050155469891e-12,0.476
3.5307707035858726e-09,2.4397699138756224e-11,0.048719888852542,0.0487236688791442,-0.00013626963529507008,-2.8544399916646812e-12,0.4765
3.5098382950016216e-09,5.3334003879967895e-12,0.0487068010412292,0.0487105947108459,-0.00013625066410370007,-2.8482201406415664e-12,0.477
3.9183030015044196e-09,2.890097883234688e-12,0.048693719694173,0.0486975389380609,-0.00013623422420126004,-2.8424901321599805e-12,0.4775
9.766358395613128e-09,1.875201383061409e-12,0.0486806649085717,0.0486845208806777,-0.00013627328587235,-2.826730169380731e-12,0.478
5.58521943000434e-08,5.636021996324736e-10,0.048667617162989,0.0486715110512285,-0.00013643225209926,-2.820350073276523e-12,0.4785
1.4723437601060763e-08,3.7867903257549074e-11,0.0486546674428109,0.0486584877517311,-0.00013714632933938009,-2.814260109673672e-12,0.479
2.133842679635789e-08,6.15262979453135e-11,0.0486417022986505,0.048645485962432,-0.00013721875916148014,-2.8082900588310977e-12,0.4795
4.029856198739523e-09,2.902796059078838e-12,0.0486287281537749,0.0486325240234139,-0.00013724030568501014,-2.802390047448866e-12,0.48
2.2569296299901342e-08,1.4214000115808645e-10,0.0486157358217406,0.0486195764609819,-0.0001372445544548101,-2.7958401652844467e-12,0.4805
6.552880800481109e-09,6.650902051319463e-12,0.0486027988352783,0.048606635980606,-0.00013781798584174,-2.791639966068238e-12,0.481
1.6398478297485752e-08,6.661780155292618e-11,0.0485898547169767,0.0485937397784415,-0.00013778751047800004,-2.8144301125743176e-12,0.4815
1.1170495015089266e-09,7.807018920225062e-13,0.048576947601803,0.0485808332128281,-0.00013808215526959003,-2.8285301618274916e-12,0.482
2.870642219765518e-08,3.590718000712201e-10,0.0485640125931679,0.0485679690643844,-0.0001380963317650901,-2.8435201242238417e-12,0.4825
3.577573299412551e-08,2.461962994582123e-10,0.0485511377153891,0.0485550984038382,-0.00013881584302425005,-2.85836003303952e-12,0.483
6.3296009059077285e-09,8.440095844441942e-12,0.0485383062164314,0.048542224819015,-0.00013963675947537002,-2.8700800416836536e-12,0.4835
4.082396389687437e-08,4.930000990777117e-10,0.0485254656128272,0.0485293791185872,-0.00013961346573531015,-2.878420158475281e-12,0.484
2.7594110905970748e-08,8.085210279062949e-11,0.0485127000063281,0.0485165683251794,-0.00014051833079951003,-2.8864801174255383e-12,0.4845
4.197689702778451e-09,2.936997867131197e-12,0.0484999190272015,0.0485037699120644,-0.0001399854270357501,-2.8943000340148073e-12,0.485
1.2237009301696578e-08,2.8306197663585664e-11,0.0484871101427478,0.048490984810694,-0.0001400232325396301,-2.9015700432621916e-12,0.4855
9.083149003774604e-09,1.0201298139556059e-11,0.0484743130377584,0.04847822273975,-0.00013989002000176017,-2.9104700420556906e-12,0.486
2.001266899420706e-08,4.7801200497854524e-11,0.0484615229671496,0.0484654667498426,-0.00013990401300435014,-2.9212300980963057e-12,0.4865
1.2669993401659418e-08,4.230220340684099e-11,0.0484487541288553,0.0484527137026026,-0.00013996601305944008,-2.931150114293679e-12,0.487
3.4160654999171314e-09,5.015469983771226e-11,0.0484359979001799,0.0484399825991957,-0.00014006934880114014,-2.9260901427546893e-12,0.4875
2.6064122200797346e-08,5.390300011898219e-11,0.0484232488658003,0.0484272692048381,-0.00014009125585823018,-2.9210401458756863e-12,0.488
1.4922380400794744e-08,4.1360680158586405e-10,0.048410554643413,0.0484145803641662,-0.0001402886913684201,-2.915650143195392e-12,0.4885
7.842741699126687e-09,1.712400360398547e-11,0.048397851096232,0.0484018791973545,-0.00014043174211097,-2.909880019233424e-12,0.489
3.7326240896751184e-08,3.7579640094209665e-10,0.0483852465926854,0.0483892471736628,-0.0001413064491624801,-2.9344300427058823e-12,0.4895
8.00802050365812e-09,3.370498324883897e-12,0.0483726817434424,0.0483766189984692,-0.00014220385063122,-2.9542501257806553e-12,0.49
6.10431847014592e-08,2.5770600931007692e-11,0.048360048270517,0.0483639824575887,-0.00014233152540619998,-2.9809401475011654e-12,0.4905
1.6831966001551457e-08,6.103939020896121e-10,0.0483474801650884,0.0483513543687332,-0.0001437451651762501,-3.007140109839712e-12,0.491
6.7054219052287145e-09,4.094002914456496e-12,0.0483348583937061,0.0483387084706497,-0.0001440829468602801,-3.0339201203405386e-12,0.4915
2.970830319942719e-08,1.8072539992308734e-10,0.0483222574089856,0.0483260927265632,-0.00014402200906322017,-3.047280093190774e-12,0.492
2.2843623034840554e-09,5.030226998825604e-10,0.0483097183858347,0.0483135574176086,-0.0001447527621538801,-3.0264701335325217e-12,0.4925
4.298735260116482e-08,1.7420093145759097e-13,0.0482971377266211,0.0483010059658269,-0.00014472727192516997,-3.0211800942925304e-12,0.493
4.07476260372297e-09,2.4540099119452208e-11,0.0482846162156872,0.0482884528525986,-0.00014571737747792008,-3.015680153511946e-12,0.4935
4.0856775199160644e-08,5.252355009255361e-10,0.0482720422048621,0.0482759075247485,-0.0001457550543038401,-3.0100900071106107e-12,0.494
7.144788198576446e-09,7.354401809767097e-12,0.04825955674033,0.0482633633050124,-0.00014666258959130014,-3.005030035571621e-12,0.4945
5.288725596352961e-09,5.2340007328233185e-12,0.0482470192011753,0.0482508304547474,-0.00014661594579158015,-2.999450080670707e-12,0.495
3.74847839990089e-08,3.936407033666711e-10,0.048234472207921,0.0482383146260391,-0.00014666076851313015,-2.994410058451691e-12,0.4955
6.1365270018209905e-09,3.1874988759561518e-12,0.0482220103678392,0.0482258190678123,-0.0001475254659865301,-2.9904199776165097e-12,0.496
1.1067958979871229e-09,5.374603539998191e-12,0.0482095102708526,0.0482133375427835,-0.00014755898110640998,-2.9862299699007222e-12,0.4965
2.1914664097288927e-08,7.961700049241571e-11,0.0481969980814137,0.048200864144406,-0.00014754656090652015,-2.9975600994436302e-12,0.497
3.6668632998060335e-08,7.85580003825892e-11,0.0481845196954128,0.0481884062770916,-0.00014725024328339996,-2.9503400590658035e-12,0.4975
2.218270130083244e-08,1.749269964990141e-10,0.0481720953211971,0.0481759599220215,-0.0001482127590770601,-2.9466099699115844e-12,0.498
1.0951435702732937e-08,2.3989400743662515e-11,0.0481596595230056,0.0481635239042562,-0.00014856919112452016,-2.9069301219625254e-12,0.4985
2.474042699873724e-09,1.007499639271714e-12,0.048147219314718,0.0481511067529063,-0.0001486587143668301,-2.903479973809242e-12,0.499
1.1436170295475723e-08,4.321215052449645e-10,0.048134771274245,0.0481387077850565,-0.00014867778556197013,-2.899000050432532e-12,0.4995
4.308734320029872e-08,1.6443119782438842e-10,0.0481223498380219,0.0481263038635589,-0.00014860378803141006,-2.8948601328571133e-12,0.5
3.85911360020752e-08,5.0640940052471e-10,0.04811002901217,0.0481139025472142,-0.00015029783298565005,-2.8904201081203507e-12,0.5005
3.2238199956791114e-09,4.7126996749469185e-11,0.0480977179390814,0.0481015110808816,-0.00015130801153588006,-2.8860401481839437e-12,0.501
1.7342306098122595e-08,4.601060990538919e-10,0.0480853502804732,0.0480891296363511,-0.00015129219180215004,-2.8811200387252045e-12,0.5015
7.498697809915633e-08,5.030086971946623e-10,0.0480729951820517,0.0480767752281827,-0.00015149053207452008,-2.8660899608484725e-12,0.502
1.4349533800084302e-07,1.3845198043593854e-09,0.0480607502566748,0.048064409186459,-0.00015357899008263017,-2.861680076932105e-12,0.5025
1.2115269197587875e-08,1.1397299770621316e-11,0.0480486656224881,0.0480520197862619,-0.0001558308901734801,-2.856050031890822e-12,0.503
1.4185099796171219e-08,2.6466800973068416e-11,0.048036390712741,0.0480396766627273,-0.0001558081482640201,-2.8526801146983027e-12,0.5035
1.2265445201165015e-08,2.6318600077068766e-11,0.0480240994996949,0.0480273619470759,-0.00015565413512336006,-2.851720162094784e-12,0.504
4.344851901871838e-09,2.6756027948771077e-12,0.0480117775957717,0.0480150969363253,-0.00015576838302521997,-2.850020133088327e-12,0.5045
1.4712054498267069e-08,6.140796204867627e-12,0.0479994460170583,0.048002846450216,-0.0001557726741424001,-2.8491501692651244e-12,0.505
9.782758797483027e-09,3.245249902139591e-11,0.047987135912934,0.0479906129121503,-0.0001558587864414901,-2.8464600468347534e-12,0.5055
1.1678150495242345e-08,4.86845008751402e-11,0.0479748295427023,0.0479783808452019,-0.00015579770299874,-2.8443100739267146e-12,0.506
3.930687997311111e-09,3.638998824495587e-12,0.0479625349203431,0.0479661491109811,-0.00015598133483396017,-2.8439199779850544e-12,0.5065
1.1732553956145253e-09,1.350503042729656e-12,0.0479502421274545,0.0479539306331036,-0.00015596227492875006,-2.84188016001774e-12,0.507
2.5017347013434055e-09,4.127260339048533e-11,0.0479380023300396,0.047941740194058,-0.00015597714670232007,-2.837260157720345e-12,0.5075
2.1832295700463522e-08,4.7479103981729054e-11,0.047925753260757,0.0479295718796,-0.00015597236473823017,-2.8349900552115948e-12,0.507999999999999
2.3655061104355113e-08,1.4833495542987407e-11,0.047913547974462,0.0479173957060398,-0.00015634763591684006,-2.8311600026170725e-12,0.508499999999999
3.3701082965964524e-09,1.2125203618928992e-11,0.0479013511447416,0.0479052260172121,-0.00015614791000564,-2.826960020241298e-12,0.508999999999999
1.1555928595974319e-08,8.144200591697626e-12,0.0478891529461998,0.0478930659114169,-0.00015616449964395997,-2.823119992986789e-12,0.509499999999999
1.0492085103508408e-08,2.7854198114685147e-11,0.0478770053327436,0.0478809510833495,-0.00015614458875125,-2.819009999391331e-12,0.509999999999999
3.657403219864408e-08,4.447563983767111e-10,0.0478648472705925,0.0478688326037482,-0.00015627231039941998,-2.8136501375314316e-12,0.510499999999999
8.097441002441474e-09,3.3782705799456636e-11,0.0478527781923907,0.0478567323349865,-0.00015717273277930004,-2.809060059213997e-12,0.510999999999999
4.735137199007866e-09,2.3736013154973534e-12,0.0478406702434937,0.04784463161835,-0.00015732070628196007,-2.8040601524753628e-12,0.511499999999999
1.458472204118877e-09,1.9830040387525116e-12,0.047828543342208,0.0478325327537785,-0.00015735942146448,-2.7987900625553452e-12,0.511999999999999
1.8927019999892547e-08,3.176701957041672e-12,0.0478164193413412,0.047820444809507,-0.00015734213243504013,-2.794160085597963e-12,0.512499999999999
9.045457396994472e-09,7.432029991427669e-11,0.047804327550613,0.0478083704379835,-0.00015711900872470005,-2.789380055059909e-12,0.512999999999999
8.295035006100626e-10,3.200800735569942e-12,0.0477922544555401,0.0477963007096203,-0.00015726597059230007,-2.784439996281196e-12,0.513499999999999
1.923080430316082e-08,1.8063099627152468e-11,0.0477801763665168,0.047784261578754,-0.00015725592877669013,-2.780490030926397e-12,0.513999999999999
1.3279089008944034e-09,6.471960467546722e-11,0.0477681292385697,0.0477722184545864,-0.0001572841119577401,-2.7759201187693705e-12,0.514499999999999
1.1783919298680168e-08,3.980898943822808e-12,0.0477560664640718,0.0477601750351695,-0.00015728880201885996,-2.771200153031672e-12,0.514999999999999
7.822067701890312e-09,4.204199488544447e-12,0.0477440262420111,0.0477481471155249,-0.00015741326412137008,-2.76737010043715e-12,0.515499999999999
4.494530900234217e-09,8.990301558764457e-12,0.0477319984743838,0.0477361387722812,-0.00015739392154282016,-2.7633301463020343e-12,0.515999999999999
1.7170446696412878e-08,3.306199758412731e-11,0.0477199880867575,0.047724138689089,-0.0001573644316332501,-2.7594500035671432e-12,0.516499999999999
1.317171190173827e-08,7.007297520011946e-12,0.0477079949853408,0.0477121538256386,-0.00015742720387004012,-2.7554800888923703e-12,0.516999999999998
8.672817200516825e-09,2.9102595333618808e-11,0.0476960103087038,0.0477001700359175,-0.00015751162690856016,-2.7519900420991394e-12,0.517499999999998
1.3190298193965777e-08,4.141499643228741e-11,0.0476840285712694,0.0476882054826513,-0.00015746803670860015,-2.7470400086604396e-12,0.517999999999998
8.435323196887001e-09,2.079900141005453e-11,0.0476720607239373,0.047676237662233,-0.00015767506493962998,-2.7422001301624643e-12,0.518499999999998
3.255227929571669e-08,4.424681038228684e-10,0.0476601067122619,0.047664293603625,-0.00015778552887941001,-2.737340085504081e-12,0.518999999999998
2.5811823400889722e-08,2.0750900997512645e-11,0.0476482148628106,0.0476523479333443,-0.00015865481523551998,-2.7326699930663167e-12,0.519499999999998
1.8588134989561134e-09,5.507840017404675e-11,0.0476363240955974,0.0476404194318703,-0.0001585686203551301,-2.7283099824498835e-12,0.519999999999998
1.3707747603675102e-08,5.595301999505864e-12,0.0476243902847395,0.0476284914438378,-0.00015859167369226997,-2.7247700623567184e-12,0.520499999999998
1.721219999861745e-09,1.3894795036772933e-11,0.0476124962301024,0.0476165715657474,-0.00015856129718414013,-2.7204000770802983e-12,0.520999999999998
1.676140610334942e-08,1.5725705460045702e-11,0.0476005868940103,0.0476046914939097,-0.0001585829501554901,-2.7158000241028768e-12,0.521499999999998
2.7404067001746135e-09,4.6663020669690525e-12,0.0475886913194431,0.0475928112595871,-0.00015841477264985008,-2.7113801655265224e-12,0.521999999999998
4.8772514985029325e-09,5.405606517960848e-12,0.0475767940012733,0.047580938256702,-0.00015842725526296012,-2.7061900897268343e-12,0.522499999999998
1.2547421698871908e-08,3.757849587060491e-11,0.0475649451299345,0.047569080252458,-0.00015842809727700997,-2.700749996906171e-12,0.522999999999998
1.6155874603407394e-08,7.075259822464375e-11,0.0475530983552413,0.0475572476455247,-0.00015860281852235003,-2.6947200981036756e-12,0.523499999999998
2.200930109691468e-08,4.6832406008778804e-11,0.0475412508722648,0.047545400262916,-0.00015864233663481016,-2.6885800443604557e-12,0.523999999999998
1.1624804098497865e-08,2.631660167562444e-11,0.0475294231823085,0.047533569106281,-0.00015840663157135016,-2.6833301206008464e-12,0.524499999999998
5.522234496069256e-09,6.083203385465197e-12,0.0475175877276539,0.0475217351858943,-0.00015826225522093005,-2.6780799800008026e-12,0.524999999999998
9.583256903311632e-09,7.438404059367798e-12,0.0475057504416566,0.0475099091481954,-0.00015826471561387998,-2.672380112339612e-12,0.525499999999998
3.075749090142299e-08,3.554197006150339e-10,0.047493926907992,0.0474980924722325,-0.00015822791847686004,-2.6666999771579603e-12,0.525999999999997
5.296304797508533e-09,1.6569037808444875e-12,0.0474821692418447,0.0474862928056977,-0.0001598984160149201,-2.6602799824138046e-12,0.526499999999997
5.182152380128757e-08,3.3297969936896266e-10,0.0474704177559929,0.0474744904983784,-0.0001609551263172201,-2.6529900238464466e-12,0.526999999999997
1.2120009697247358e-08,4.36259701974695e-10,0.0474587425217872,0.047462722034993,-0.00016019985129301002,-2.6462701387813814e-12,0.527499999999997
1.0813993870512073e-07,2.1339369854489476e-10,0.0474470100468647,0.0474509406552088,-0.00016012176070086996,-2.6412201419023784e-12,0.527999999999997
1.1332736499225504e-08,2.9423963265884368e-12,0.0474353989386472,0.0474391784948814,-0.00015993995703544005,-2.6367499763452207e-12,0.528499999999997
8.937307900691582e-09,2.749699773429981e-11,0.0474236673692489,0.0474274181890438,-0.00016011286501686002,-2.632230154328563e-12,0.528999999999997
5.2012303006221394e-09,1.704166946447927e-10,0.0474119513648726,0.0474156634698259,-0.00016171758944365016,-2.6271300673091913e-12,0.529499999999997
6.486861200971639e-09,5.887498821799397e-12,0.0474002140763726,0.0474039159804669,-0.00016170412486789004,-2.622360011431124e-12,0.529999999999997
1.7110310945867013e-09,3.3398978027676662e-12,0.0473884738298371,0.0473921808238775,-0.00016175600414738002,-2.6180500909550597e-12,0.530499999999997
3.5767364972572047e-09,4.019298782687031e-12,0.0473767501131858,0.047380477467584,-0.00016175584784423012,-2.6139500720195885e-12,0.530999999999997
2.31693687013923e-08,2.149704025899979e-12,0.0473650308596271,0.0473687768637867,-0.00016179007652612006,-2.6099901320048025e-12,0.531499999999997
3.719941021884665e-14,7.460750073295941e-11,0.0473533351252036,0.0473570824476505,-0.00016147446433059003,-2.606279992170557e-12,0.531999999999997
2.1162374297389874e-08,2.8710200883352854e-11,0.047341622068408,0.0473453875458895,-0.0001614744643272301,-2.6021500492551253e-12,0.532499999999997
6.287675595462172e-09,3.7663802632259546e-11,0.0473299517014734,0.047333712650641,-0.0001614297009247701,-2.598210058560313e-12,0.532999999999997
9.655426000398926e-09,3.464901976446555e-12,0.0473183165420243,0.0473220790135982,-0.00016143046129884998,-2.594340107325843e-12,0.533499999999997
9.372759603165637e-09,4.838497658088414e-12,0.0473066527915023,0.047310437747022,-0.00016157053078119004,-2.5915300721351953e-12,0.533999999999997
6.6488222011384934e-09,3.014809929480222e-11,0.04729497975497,0.0472987891954893,-0.00016169480190386014,-2.589169980846129e-12,0.534499999999997
5.01072500158628e-09,4.8505990890568285e-12,0.0472833117367215,0.0472871418435865,-0.00016169509962298012,-2.5870000586181163e-12,0.534999999999996
9.00548759869002e-09,1.6252200973898567e-11,0.0472716554977171,0.0472755125748119,-0.00016162436392221004,-2.5828300002223026e-12,0.535499999999996
9.052950299126561e-09,6.460401658081594e-12,0.0472600110311954,0.0472638813231133,-0.00016150537646932007,-2.5786100685265545e-12,0.535999999999996
1.7636190098591076e-08,4.3111579584032e-10,0.0472483718418305,0.0472522599394431,-0.00016161059669806007,-2.5741999677697525e-12,0.536499999999996
2.924129099968198e-08,2.31142049944566e-11,0.047236768097169,0.0472406310372701,-0.00016158933554993003,-2.5697000950730686e-12,0.536999999999996
1.009503040189097e-08,2.379679786557176e-11,0.0472251928422481,0.0472290259496871,-0.00016253080273531998,-2.565630000117558e-12,0.537499999999996
1.1210832956409789e-09,1.4016010574380289e-12,0.047213594407554,0.0472174289339962,-0.00016267089451047,-2.562049964544011e-12,0.537999999999996
1.2998219500737207e-08,4.0393501044011515e-11,0.0472019858980019,0.0472058427938502,-0.00016265808389275016,-2.5591900560534286e-12,0.538499999999996
7.762851500503487e-09,9.82960240980546e-12,0.0471903948540476,0.0471942586033166,-0.00016272797513596014,-2.5552500653586163e-12,0.538999999999996
3.7834262299474286e-08,1.3973559809254965e-10,0.0471788045804183,0.0471826850188885,-0.0001627546266319,-2.5504600601605754e-12,0.539499999999996
3.866853869743947e-08,3.0589399069302914e-11,0.0471672636937269,0.0471711150651616,-0.0001623002488627301,-2.5468000104666988e-12,0.539999999999996
8.291443399921494e-09,1.673029978443985e-10,0.047155749901171,0.0471595542501189,-0.00016284232249334004,-2.543049971992506e-12,0.540499999999996
2.2954593018043035e-09,7.599698648164122e-12,0.0471441976859023,0.0471479934874278,-0.00016281886045130018,-2.53898009387743e-12,0.540999999999996
1.1276292399831078e-08,4.168979744756385e-11,0.0471326804860243,0.0471364701951127,-0.00016283741821194,-2.5354501484442515e-12,0.541499999999996
4.288101700111735e-09,5.258099511351588e-12,0.0471211458454118,0.047124963316319,-0.00016298788072406016,-2.532050090431337e-12,0.541999999999996
1.4177953949756628e-09,9.304987336200554e-13,0.0471096037203881,0.0471134486493575,-0.00016301844759266,-2.5275801417146138e-12,0.542499999999996
9.273757900496449e-09,1.5803497399602406e-11,0.0470980678010467,0.0471019384820503,-0.00016300170622414998,-2.5252601659059293e-12,0.542999999999996
1.9034748797996937e-08,6.737280178192862e-11,0.0470865636033341,0.047090445479052,-0.00016287950057719005,-2.522090175594016e-12,0.543499999999996
1.2031636194287376e-08,2.7853802597732624e-11,0.0470750754780116,0.0470789510064748,-0.00016311694677344007,-2.518050004618466e-12,0.543999999999995
1.480718019725158e-08,4.124550007089667e-11,0.0470635818145256,0.0470674639127921,-0.00016327845351013005,-2.51608000927106e-12,0.544499999999995
7.753208901284392e-09,2.3581969710306794e-12,0.0470521050736094,0.0470559864549599,-0.00016341603079412007,-2.514370005604616e-12,0.544999999999995
8.783791895228266e-09,5.10731040792578e-11,0.0470406228078402,0.0470445217443367,-0.00016350675186348,-2.512800080858857e-12,0.545499999999995
3.1923289012247835e-09,4.0700769837753725e-10,0.0470291434770636,0.0470330545316257,-0.00016360807694500005,-2.5110900771924127e-12,0.545999999999995
4.468408639629606e-08,4.459100449993869e-11,0.0470176658376489,0.0470215848124667,-0.0001636482651930101,-2.509560051086601e-12,0.546499999999995
6.1050052999056525e-09,2.5376992174308555e-12,0.0470062823903289,0.0470101214247183,-0.00016439028297589005,-2.5079801516808553e-12,0.546999999999995
4.383182101996841e-09,3.630498679463301e-12,0.0469948414374166,0.0469986910530402,-0.00016439842089320013,-2.5067101172560058e-12,0.547499999999995
7.549598599054796e-09,1.6122499169046733e-11,0.0469834165477264,0.0469872844281764,-0.00016436688718412,-2.5053899926907874e-12,0.547999999999995
1.2019987498390616e-08,4.267830533422057e-11,0.046971999407428,0.0469758714655007,-0.00016427694202320996,-2.5042301132066624e-12,0.548499999999995
5.485043398645306e-09,2.3388027625692587e-12,0.0469606198756668,0.0469644856223292,-0.0001644699446176701,-2.503380098703434e-12,0.548999999999995
2.2689440402900996e-08,2.17994997053772e-11,0.0469492248283973,0.0469531070172746,-0.00016445618583996006,-2.5027399857407984e-12,0.549499999999995
1.1134992497496832e-08,6.311701161720862e-12,0.04693783823756,0.0469417266002375,-0.00016422428618179,-2.5015900809166602e-12,0.549999999999995
4.861421501467511e-09,1.6822300497043585e-11,0.0469264470552875,0.0469303413614524,-0.00016413808396728005,-2.5011099961946837e-12,0.550499999999995
1.1016637400940166e-08,4.272510123470852e-11,0.0469150722178271,0.0469189576774734,-0.00016413799941783014,-2.500720117093458e-12,0.550999999999995
9.825824202891464e-09,1.492860002283436e-11,0.0469037371705164,0.046907629100938,-0.00016429801073924001,-2.4998000631298867e-12,0.551499999999995
2.2354647702393926e-08,3.082999133763309e-12,0.0468923888783443,0.046896298240204,-0.0001642388353002601,-2.499250155788002e-12,0.551999999999995
4.753804301593778e-09,1.652247991201783e-10,0.0468810631824661,0.0468849532225142,-0.00016485780093968005,-2.4982099722237194e-12,0.552499999999995
7.05433259723387e-09,3.635799994405886e-12,0.0468697215289893,0.0468736263541412,-0.0001649185969026701,-2.497240044960214e-12,0.552999999999994
2.6520243202876603e-08,8.311350219170066e-11,0.0468583826809263,0.0468622979277482,-0.00016494399071674006,-2.4962300022163264e-12,0.553499999999994
4.046673689889202e-08,1.0511929521284102e-10,0.0468470681914284,0.0468509556678344,-0.00016515266432724014,-2.4958301484551138e-12,0.553999999999994
1.019089449633137e-08,2.5039498252610315e-11,0.0468358538652274,0.0468396927809294,-0.00016454473209389004,-2.4942600068689202e-12,0.554499999999994
1.5867148983605972e-09,3.9140010676952386e-12,0.0468245830966739,0.0468284046679905,-0.00016469242385685015,-2.4933401697457835e-12,0.554999999999994
2.590908897148747e-09,7.302977667045241e-13,0.0468132748476679,0.0468171119836422,-0.00016470015334578013,-2.492750146923517e-12,0.555499999999994
2.4006859000724745e-09,3.9764860154667403e-10,0.0468019606854417,0.0468058182914259,-0.0001646973004284201,-2.491300134938035e-12,0.555999999999994
2.8599300899712077e-08,1.5002027398125506e-12,0.0467906533906336,0.0467945152204342,-0.00016469478960747007,-2.490050049833159e-12,0.556499999999994
2.410030598698487e-09,2.1687998619235316e-12,0.0467794030751947,0.0467832290759587,-0.00016559262916893006,-2.493079961224387e-12,0.556999999999994
8.01360669488993e-09,7.0266986673672704e-12,0.046768117430229,0.0467719500139063,-0.00016559177237758017,-2.5069900582569415e-12,0.557499999999994
2.8372584975899784e-09,2.7092009191598265e-12,0.0467568393397865,0.0467606851711652,-0.00016559360894415997,-2.5133400135407546e-12,0.557999999999994
1.428356790483809e-08,5.092189864219776e-11,0.0467455720147734,0.0467494297828389,-0.00016558663403809016,-2.5193801038436714e-12,0.558499999999994
1.533247439428065e-08,5.409270253942111e-11,0.046734349982427,0.0467381697133249,-0.00016562086167455007,-2.535089976482552e-12,0.558999999999994
2.3442958803354674e-08,2.048280295374738e-11,0.0467231558519673,0.0467269527021298,-0.00016578793812815017,-2.5343199760996526e-12,0.559499999999994
2.9143086596739032e-08,2.2741659944092163e-10,0.0467119797496102,0.0467157528559223,-0.00016657947871468013,-2.4793700079128733e-12,0.559999999999994
3.128621202386217e-09,9.856997162938086e-12,0.0467007899329413,0.0467045329331525,-0.00016639654289398007,-2.477660004246429e-12,0.560499999999994
5.516002099525963e-09,4.6568505995825404e-11,0.0466895574849674,0.0466933170088716,-0.0001663833633722201,-2.4763799951615928e-12,0.560999999999994
3.069053710474945e-08,8.167130166603087e-11,0.0466783236225136,0.0466821032599988,-0.00016645409350991,-2.4743501518542654e-12,0.561499999999994
1.3661577702439587e-08,7.01209923459345e-12,0.0466671240696915,0.0466708915715252,-0.00016627711469980005,-2.4720199845451596e-12,0.561999999999994
1.3951826999258898e-08,2.7376899358610984e-11,0.0466559209316019,0.0466596944660344,-0.00016631622841814,-2.470389994999045e-12,0.562499999999993
9.284835955636339e-10,2.7546201430972417e-11,0.0466447346049356,0.046648514004132,-0.00016620832433592004,-2.4691301520746167e-12,0.562999999999993
2.421271801111846e-09,4.13823003642122e-11,0.0466335319006589,0.0466373273871871,-0.00016619756588759013,-2.4680700191903604e-12,0.563499999999993
1.60082462979938e-08,7.211879704538404e-11,0.0466223316360935,0.046626142052111,-0.00016621496667357,-2.467500162528502e-12,0.563999999999993
1.1294159010799554e-09,4.5602410736478305e-14,0.0466111649020999,0.0466149632085897,-0.0001662704645514501,-2.467319968127435e-12,0.564499999999993
1.4645534021640039e-09,1.0831960328694379e-12,0.046599990229517,0.0466038063962314,-0.00016628471520826007,-2.4660900491829674e-12,0.564999999999993
1.0558550596340144e-08,6.242992234284372e-13,0.0465888137330282,0.046592664970142,-0.00016628724777094004,-2.465750043381676e-12,0.565499999999993
1.056519809833345e-08,2.549700034437663e-11,0.0465776692923894,0.0465815533558163,-0.0001664687837251101,-2.465120121919462e-12,0.565999999999993
8.560881101238316e-09,3.95484603399332e-10,0.046566525516301,0.0465704511445143,-0.00016637958232990015,-2.4604500294816978e-12,0.566499999999993
2.9693843002498443e-08,1.4963030814385547e-12,0.0465554200531199,0.0465593423389681,-0.00016644145273106013,-2.460270051921065e-12,0.566999999999993
2.092766002159685e-09,6.514849770766773e-11,0.0465443965260208,0.0465482468608461,-0.00016738057146299017,-2.458929978035873e-12,0.567499999999993
3.743045640103304e-08,1.0024289731624947e-10,0.0465333113380455,0.0465371298233327,-0.00016735657590711997,-2.45883001459557e-12,0.567999999999993
1.3230195897162567e-08,7.626740211597038e-11,0.0465222703523361,0.0465260049843779,-0.00016784625182901004,-2.4251601161290326e-12,0.568499999999993
2.0997005502343402e-08,9.333019773682949e-11,0.0465111695949966,0.0465149031387314,-0.00016803348297891006,-2.423750002783498e-12,0.568999999999993
1.4358013805670922e-08,5.275749975774957e-11,0.0465000695799558,0.0465037952771415,-0.00016837057221003016,-2.4226601627597155e-12,0.569499999999993
1.0377738501876621e-08,4.030796529885805e-12,0.0464889862074776,0.0464927058240922,-0.00016858793030876014,-2.4215601312355117e-12,0.569999999999993
4.148412280358116e-08,5.271878003587638e-10,0.0464778931917346,0.0464816241758554,-0.00016874824954222004,-2.420730066052257e-12,0.570499999999993
1.9670042199215754e-08,7.240379823469922e-11,0.0464668629386814,0.0464705328787565,-0.00017030557548535006,-2.4196499838480268e-12,0.570999999999993
2.0617428701796836e-08,2.920910041614988e-11,0.0464558330499677,0.0464594642008414,-0.00017033238929645015,-2.4193999668270516e-12,0.571499999999992
3.792938900459841e-09,9.797800071265073e-11,0.0464447889420649,0.0464483974704356,-0.00017059170549924008,-2.4183400507832298e-12,0.571999999999992
1.950915049647728e-08,1.4688309596389004e-10,0.0464337180868125,0.0464373276560914,-0.00017057614033975997,-2.417089965678354e-12,0.572499999999992
1.5527021494932125e-08,4.852349771988784e-11,0.0464226875201639,0.0464262694845376,-0.0001709133074917601,-2.421400102994853e-12,0.572999999999992
2.6240704005531246e-08,2.361849604781696e-11,0.0464116635475009,0.046415250899279,-0.00017072403352779006,-2.4204301757313473e-12,0.573499999999992
1.6814087705485647e-08,9.063429867728345e-11,0.0464006700467556,0.0464042317586857,-0.00017115706005247006,-2.419900000869002e-12,0.573999999999992
1.941000640076629e-08,2.0858800797718402e-11,0.0463896506513959,0.0463932171371104,-0.00017103605172768014,-2.419250130086814e-12,0.574499999999992
6.987471198871553e-09,5.367760402830157e-11,0.0463786292419638,0.0463822022912575,-0.00017135004929076008,-2.418570118484231e-12,0.574999999999992
1.5551385498802084e-08,9.021998426117506e-12,0.0463675922742193,0.0463711803353055,-0.00017135298834377016,-2.4173601488597374e-12,0.575499999999992
1.6079106497646212e-08,1.6889399601094368e-11,0.0463565830982407,0.0463601889334327,-0.00017150154668038012,-2.416980027578064e-12,0.575999999999992
2.5104757023219904e-09,4.9992003592347345e-11,0.0463456094482856,0.0463492193118417,-0.00017129877353974014,-2.4153901535123312e-12,0.576499999999992
1.7421998899092017e-08,2.670590137920925e-11,0.0463346013496848,0.0463382295097639,-0.00017129744276866,-2.4146800010893532e-12,0.576999999999992
1.958940709645418e-08,1.9167460674207604e-10,0.0463236108836534,0.0463272393135481,-0.00017157604312476016,-2.4135201216052282e-12,0.577499999999992
3.620502880136156e-08,3.8342220370912727e-10,0.0463126378604702,0.0463162535602157,-0.0001722216173163601,-2.417900081541635e-12,0.577999999999992
1.527713959503796e-08,1.5403120445789398e-10,0.0463017104637093,0.0463052666482779,-0.00017325592634653006,-2.426409984393474e-12,0.578499999999992
2.3249430020078066e-09,5.1002105316833024e-11,0.046290764159138,0.0462942854609355,-0.00017396683441276003,-2.4357800932489626e-12,0.578999999999992
3.0237194699467285e-08,5.12783981942988e-11,0.0462797887466297,0.0462833405321713,-0.00017396733492139002,-2.4463001069285895e-12,0.579499999999992
4.392231196803653e-09,3.749250215845379e-11,0.0462688526912634,0.046272417297354,-0.00017441420187052,-2.455790128544355e-12,0.579999999999992
9.165791202414564e-09,7.151839537256066e-11,0.0462579198313478,0.0462614846692052,-0.00017441606378894997,-2.4652400346797387e-12,0.580499999999991
2.6089387698824407e-08,9.966769770608508e-11,0.046247031913151,0.0462505398899542,-0.00017458026361138004,-2.4750999860767564e-12,0.580999999999991
3.0432278502745547e-08,6.701902921513181e-12,0.0462361493655832,0.0462396319610638,-0.00017474822501834008,-2.482459984104457e-12,0.581499999999991
1.4679941297279786e-08,2.621640057820507e-10,0.0462252653824685,0.046228738311372,-0.00017533677983886005,-2.4946501028105805e-12,0.581999999999991
9.383029901666173e-09,1.6150275561344074e-13,0.0462143486782066,0.0462178210982912,-0.00017546179377593,-2.516630133453379e-12,0.582499999999991
2.84732710326141e-09,2.601696635906592e-12,0.0462034391270166,0.0462069266348192,-0.0001756319131824501,-2.5379700511335423e-12,0.582999999999991
2.211176300392914e-08,1.1282819817326484e-10,0.0461925164176681,0.0461960383019914,-0.00017562589520985004,-2.5599301324563672e-12,0.583499999999991
9.45758450027201e-09,3.9504996496297906e-11,0.0461816298757475,0.046185143450482,-0.00017512268251077012,-2.5790101391282017e-12,0.583999999999991
4.787756349711181e-08,4.393639618793799e-11,0.0461707338241617,0.0461742491341874,-0.00017529359277056004,-2.5987599659021976e-12,0.584499999999991
2.3239011798237286e-08,8.435250414828843e-11,0.046159888790608,0.0461633675304096,-0.00017510551391431003,-2.597020038255793e-12,0.584999999999991
2.535875301412638e-09,4.952849935735415e-11,0.0461490226357385,0.0461524807718735,-0.00017514259391421998,-2.59554010229035e-12,0.585499999999991
9.78452509986516e-09,3.477301779852837e-12,0.0461381371423131,0.0461416044315775,-0.0001751546871617,-2.593320089921969e-12,0.585999999999991
8.4279760503847e-08,1.4409199944331874e-09,0.0461272657726034,0.0461307504490257,-0.00017531411941458996,-2.5926600276393597e-12,0.586499999999991
2.127638697169143e-09,1.6837017891013772e-12,0.0461165145868935,0.0461198847747203,-0.00017831424501483996,-2.5900900348097e-12,0.586999999999991
1.2918375501269619e-08,5.158280053096931e-11,0.0461056760714175,0.0461090179955434,-0.00017831676229924996,-2.587700019540673e-12,0.587499999999991
1.679542659810407e-08,3.988101515695064e-12,0.0460948530271987,0.0460981611117239,-0.00017853215939197002,-2.5858900524339257e-12,0.587999999999991
9.650904998770304e-09,3.5047097168838803e-11,0.046084038880398,0.046087335126362,-0.00017834962130895997,-2.583330034264253e-12,0.588499999999991
3.850511499925435e-09,3.048047925169328e-13,0.0460732040693593,0.0460765030905765,-0.0001782751169551401,-2.5819201377591527e-12,0.588999999999991
1.3370592903683143e-08,4.886569621165293e-11,0.046062360860296,0.0460656801147024,-0.00017828513730326016,-2.579830012811035e-12,0.58949999999999
3.555796820181589e-08,9.582960119880468e-11,0.0460515405931484,0.0460548643884106,-0.00017819656131948009,-2.5773200847817312e-12,0.58999999999999
4.0483304694638456e-08,4.6399120656737125e-10,0.0460407706569252,0.0460440605334391,-0.00017820149612864013,-2.5755500163149314e-12,0.59049999999999
9.30340320060008e-09,1.011088990310327e-10,0.0460300113491554,0.0460332276487233,-0.00017895684681148018,-2.5740800550094756e-12,0.59099999999999
9.48019909796649e-09,4.80369979904971e-11,0.0460192517318617,0.0460224508947968,-0.00017911182326313,-2.5732901053066026e-12,0.59149999999999
8.29139749913832e-09,2.219790323776394e-11,0.0460084664843396,0.0460116734735782,-0.00017923503250325012,-2.571889966621055e-12,0.59199999999999
1.1957405197937643e-08,1.851379466399905e-11,0.0459976776092635,0.0460008920464673,-0.00017939084420044997,-2.5711099915781688e-12,0.59249999999999
1.7012762698609407e-08,2.626119460780174e-11,0.0459869013342099,0.04599014110476,-0.00017921586034958014,-2.5706600476765873e-12,0.59299999999999
2.4907131801477078e-08,4.251300700364169e-12,0.0459761308967103,0.0459793833752012,-0.00017958881905648003,-2.5696500049326998e-12,0.59349999999999
4.283365398483063e-09,1.1687820988814934e-09,0.0459653995624866,0.045968623898972,-0.0001792038755767801,-2.5686299875288254e-12,0.59399999999999
6.255522459752694e-08,2.9811014767844313e-12,0.0459546387843422,0.0459578560228558,-0.00017923121645609997,-2.5549800990176674e-12,0.59449999999999
1.3133187100333732e-08,5.6796997660590876e-11,0.0459439936473974,0.0459471182163113,-0.00018106254258301005,-2.5533800334515133e-12,0.59499999999999
1.8400808030061278e-09,2.6035007483216077e-12,0.0459332496810322,0.0459363846136827,-0.00018087658733995007,-2.5526900471889435e-12,0.59549999999999
1.4310794008154382e-09,1.3651024755034769e-12,0.0459224754467821,0.0459256473861984,-0.00018087534979432007,-2.5511400717631583e-12,0.59599999999999
1.1184651302342807e-08,4.22754053985841e-11,0.0459117045914969,0.045914916477771,-0.00018088599543102015,-2.5506699617011686e-12,0.59649999999999
1.0952804899155844e-08,8.886519992090669e-11,0.0459009704035244,0.0459042067671121,-0.00018103732565885014,-2.5490100481750932e-12,0.59699999999999
2.065737120249267e-08,3.513579704961245e-11,0.0458902382316929,0.0458934863134456,-0.00018120258468526016,-2.5477400137502437e-12,0.59749999999999
6.4951028028170654e-09,1.8922016731259816e-12,0.0458795218067721,0.0458827704438546,-0.00018142532697982,-2.546520069465763e-12,0.59799999999999
2.8596079046372402e-09,4.390329766401635e-11,0.0458688063122533,0.0458720816486786,-0.0001813922547736701,-2.545200161740979e-12,0.598499999999989
8.040306503920291e-09,2.130101650621441e-12,0.0458580839613494,0.0458613860607172,-0.00018135593468111008,-2.5435701721948645e-12,0.598999999999989
3.3039305041837608e-09,2.7591699758300336e-11,0.045847372350894,0.0458506932971724,-0.0001814882608596601,-2.54255015479099e-12,0.599499999999989
7.046632798102248e-09,4.883600468463811e-11,0.0458366674592311,0.045840018121333,-0.0001814763342679001,-2.5393200996787213e-12,0.599999999999989
1.8445620600382462e-08,2.6856898649452177e-11,0.0458259668722926,0.0458293347240604,-0.0001815404833328501,-2.536440025027731e-12,0.600499999999989
8.791303400534911e-09,2.5476502851784488e-11,0.0458152892775002,0.0458186573331021,-0.00018183603267232003,-2.5330000683748688e-12,0.600999999999989
3.887691203685595e-09,3.999897635331706e-12,0.0458046017437527,0.0458079847053941,-0.00018194183843235016,-2.5298801682033245e-12,0.601499999999989
3.5535585030110894e-09,2.235100993175365e-12,0.0457939215017686,0.0457973203144453,-0.00018192295569671008,-2.5270399921922815e-12,0.601999999999989
2.1879566977633935e-09,2.906105911471002e-12,0.0457832462816248,0.0457866655919912,-0.00018192815146997007,-2.524080120261396e-12,0.602499999999989
1.1047089895632745e-08,8.756580183177931e-11,0.0457725999481079,0.0457760382310752,-0.00018190276423161013,-2.5229701140772054e-12,0.602999999999989
2.3653754004093752e-08,4.00595001615045e-10,0.045761964763825,0.0457654002401779,-0.00018205938924139003,-2.5214600372913676e-12,0.603499999999989
3.417571840108602e-08,2.6459195945349734e-11,0.0457513423658023,0.0457547531324561,-0.00018198468166828003,-2.529930041503259e-12,0.603999999999989
7.211967897879923e-09,5.846499673278771e-11,0.0457407584312222,0.0457441165714578,-0.00018275705455914016,-2.526990118892347e-12,0.604499999999989
1.2760818096646531e-08,8.582301536108616e-12,0.0457301572056239,0.0457334971243216,-0.00018276275186318016,-2.526230093169435e-12,0.604999999999989
2.3612409041917637e-09,2.647694563595593e-12,0.0457195483763289,0.0457228929225072,-0.00018294358229566012,-2.5250901630052836e-12,0.605499999999989
2.6883189979676203e-09,3.1460042904107866e-12,0.0457089280916098,0.0457122929100087,-0.00018294373146972016,-2.524920160104638e-12,0.605999999999989
1.8798823296639622e-08,2.0490049934540622e-10,0.0456983062634344,0.0457016960763348,-0.00018296572301146016,-2.524569962802925e-12,0.606499999999989
9.29481229483553e-09,1.9349938318313775e-12,0.0456877310160889,0.0456911015665372,-0.00018358263551177,-2.5248501206442953e-12,0.606999999999989
3.2482420989077276e-09,1.408997918339594e-12,0.0456771341697849,0.045680507108498,-0.00018372473265073014,-2.525120086985244e-12,0.607499999999988
6.170706098873602e-09,8.379963389870682e-13,0.0456665294509001,0.0456699200674965,-0.00018376596245059016,-2.524970033404572e-12,0.607999999999988
4.950951502935563e-09,2.9798996603602745e-11,0.045655956529194,0.0456593639270999,-0.0001838727381393401,-2.5250001742249673e-12,0.608499999999988
1.0062782399011816e-08,7.896461262646426e-15,0.0456453747884017,0.0456487945074107,-0.00018383723581487008,-2.5237500891200915e-12,0.608999999999988
1.0524568098968512e-08,5.666510316526541e-11,0.0456348019801591,0.0456382326498677,-0.00018376867850723017,-2.522900074616863e-12,0.609499999999988
4.8912230196651585e-08,1.9744150064893162e-10,0.0456242427875721,0.0456276682093636,-0.00018391288803032012,-2.523010012717153e-12,0.609999999999988
1.8237368004658805e-09,4.591920593766119e-11,0.0456137475428101,0.0456171069506961,-0.00018311931765895018,-2.5220201361336736e-12,0.610499999999988
9.699445899236103e-09,7.771210966400766e-10,0.045603197070303,0.045606544076118,-0.00018312558078709,-2.5204701607078883e-12,0.610999999999988
1.5480138976231572e-09,1.0690962004566984e-12,0.0455927434018178,0.0455959778947532,-0.00018530834430832005,-2.5188200050013654e-12,0.611499999999988
1.7986813982684424e-09,5.799194457978274e-12,0.045582253607226,0.0455854186753382,-0.00018531311479584004,-2.517530021256542e-12,0.611999999999988
3.4169716014997853e-09,1.102402891195453e-12,0.0455717364705778,0.0455748778257909,-0.00018532634669986997,-2.515560025909136e-12,0.612499999999988
9.317053101254302e-09,1.0897997781977864e-11,0.045561202539861,0.0455643478039382,-0.00018536178691196006,-2.51398012650339e-12,0.612999999999988
3.022979259970082e-08,6.98633026430251e-11,0.0455506701168678,0.0455538223611947,-0.00018529086318430014,-2.512420176417618e-12,0.613499999999988
1.7811499997133495e-08,7.063871987345038e-10,0.0455401771424027,0.0455432991699286,-0.00018491458139135997,-2.509100132525033e-12,0.613999999999988
3.65040376051895e-08,1.4884100896228603e-11,0.045529709427089,0.0455327964690069,-0.0001851231204004801,-2.508370030782081e-12,0.614499999999988
1.1418572601340493e-08,5.131439717587227e-11,0.0455192581805613,0.0455222964675638,-0.00018606598044010997,-2.4859001575977535e-12,0.614999999999988
1.6882648799787514e-08,8.20910006638087e-12,0.0455087493019521,0.0455117967166206,-0.0001859441127663201,-2.4653100741400813e-12,0.615499999999988
5.899711150170184e-08,2.4761297179320962e-11,0.0454982576144699,0.0455013056104329,-0.00018621862590354008,-2.442000161112512e-12,0.615999999999988
9.231764803996345e-09,1.5820170173874715e-10,0.0454878331436037,0.0454908429532392,-0.00018507648524445004,-2.4207699646922043e-12,0.616499999999988
6.414571700197325e-09,1.1519202258725159e-11,0.045477374930582,0.0454804209033643,-0.00018523988210225,-2.4059200812165393e-12,0.616999999999987
1.8386245997925599e-09,3.767000600340964e-12,0.0454669073091431,0.0454699651525699,-0.00018513730241333996,-2.3857699670004617e-12,0.617499999999987
1.3245743800405219e-08,2.524989939356459e-11,0.0454564206847717,0.045459517378845,-0.00018514335361205004,-2.3614101125890574e-12,0.617999999999987
3.85359740021074e-08,6.13383704939352e-10,0.0454459488510397,0.0454490594176732,-0.0001853512075075301,-2.3366399960755846e-12,0.618499999999987
5.466313797442002e-09,1.1168010960460606e-12,0.0454355522280862,0.0454385803149352,-0.00018708639036543002,-2.3086901314306463e-12,0.618999999999987
4.917442980589826e-10,4.7616598164434976e-11,0.0454250970455669,0.0454281191234502,-0.00018706750480894005,-2.2816501292488578e-12,0.619499999999987
1.3722662499382476e-08,5.038899852927159e-12,0.0454146308287664,0.0454176668487687,-0.00018706184967149015,-2.260739989309868e-12,0.619999999999987
1.0976588103728258e-08,2.1541620570664222e-10,0.045404192750881,0.0454072409448282,-0.00018725133266479007,-2.244800048969986e-12,0.620499999999987
1.628579850143641e-08,5.459020041564955e-11,0.0453937784574117,0.0453968189762954,-0.00018874233632989014,-2.2332600178864848e-12,0.620999999999987
2.1996293675385914e-15,1.0886985757352363e-12,0.0453833901009732,0.0453863888598789,-0.00018897888822939002,-2.225130019475885e-12,0.621499999999987
1.3682949981386194e-09,5.999159502501072e-11,0.0453729767071539,0.0453759685252549,-0.00018897888822762016,-2.216010144481806e-12,0.621999999999987
4.397574589892761e-08,6.457359646994121e-11,0.0453625798612146,0.0453655955395098,-0.00018898214241415997,-2.2097499611378746e-12,0.622499999999987
3.1959730001362985e-10,2.2344973094057252e-12,0.0453522554038389,0.0453552560224742,-0.00018912096559444997,-2.208790008534356e-12,0.622999999999987
3.4185246022833127e-09,4.499169786731372e-11,0.0453418694469804,0.0453449086981271,-0.00018911732342640018,-2.2077699911304816e-12,0.623499999999987
1.2567793999940235e-08,3.085601218977274e-12,0.0453314958413817,0.0453345601867163,-0.00018912175562959014,-2.207370137369269e-12,0.623999999999987
8.201675998076308e-09,1.0268105810062877e-11,0.0453211214852574,0.0453242021912585,-0.00018924163417457,-2.206540072186014e-12,0.624499999999987
8.940833996773367e-09,4.533900338499208e-11,0.0453107455343281,0.045313839018333,-0.00018913846394294997,-2.206680151106699e-12,0.624999999999987
3.4267952989108785e-09,4.2826020507646945e-12,0.0453003672326852,0.0453034789912432,-0.00018928267768266002,-2.2082799998324187e-12,0.625499999999987
1.9436359494084954e-08,6.862080348390975e-11,0.0452899819966214,0.0452931183809551,-0.00018924260688339017,-2.2097499611378746e-12,0.625999999999986
9.652474701471458e-09,4.798610120371194e-11,0.045279626049402,0.0452827522832938,-0.00018933808434557007,-2.208830124014738e-12,0.626499999999986
2.02819989969516e-09,2.697800316475707e-12,0.045269267366058,0.0452723906458551,-0.0001894886265848101,-2.20851006753342e-12,0.626999999999986
3.367189380099056e-08,1.4047450008769502e-10,0.0452589047662252,0.0452620547600488,-0.00018948950306404,-2.2071300950082806e-12,0.627499999999986
2.6166610003763857e-08,1.8625809922179215e-10,0.0452485855831472,0.0452517239987432,-0.00018859399213081015,-2.2059301000437737e-12,0.627999999999986
4.116156998579257e-10,6.021988463444927e-13,0.0452382697988179,0.0452413823008501,-0.00018917611622451015,-2.204460138738318e-12,0.628499999999986
1.1602677013611284e-09,6.121777043621712e-10,0.0452279227297877,0.0452310465911283,-0.00018917143648018004,-2.2031499888330863e-12,0.628999999999986
1.3572093032765409e-09,2.678197941197169e-12,0.045217577345524,0.0452206957283879,-0.00018917825886328012,-2.20165010354767e-12,0.629499999999986
3.6108027699766065e-08,2.0689006063889792e-12,0.045207241134394,0.0452103671351832,-0.0001891873469755201,-2.2006500354637692e-12,0.629999999999986
2.8536132103129663e-08,1.4796439767872371e-10,0.0451969686114814,0.0452000497178982,-0.00019041112207847008,-2.200030088661542e-12,0.630499999999986
3.176549969591269e-08,1.4222602262581319e-11,0.0451866988932351,0.0451897390167758,-0.00018985409735093996,-2.211019995562724e-12,0.630999999999986
1.5709577000366792e-08,7.989339745329005e-11,0.0451764245496292,0.0451794327728566,-0.00019000060101673016,-2.221800000923313e-12,0.631499999999986
9.215144099183892e-09,1.1936097943365809e-11,0.0451661310689745,0.0451691252031474,-0.00019023209945065,-2.220280166317923e-12,0.631999999999986
9.607014496426647e-09,1.0526496341256575e-11,0.0451558594562352,0.045158871402807,-0.00019033913975319,-2.2183899682504116e-12,0.632499999999986
6.797207602327049e-09,3.2225958013221145e-12,0.0451455723436954,0.0451486064011298,-0.00019032252289230014,-2.2174900804472486e-12,0.632999999999986
2.7633948296301725e-08,8.768930026548105e-11,0.0451352769612421,0.0451383340439331,-0.00019033054150684008,-2.2164099982430185e-12,0.633499999999986
1.0094119103076782e-08,1.050640130451086e-11,0.0451250232277838,0.0451280632304448,-0.00018978077777818004,-2.2151000651782216e-12,0.633999999999986
2.44328606999189e-08,4.1466669681300417e-10,0.0451147540358312,0.045117793677482,-0.00018976054242776002,-2.2138001067734114e-12,0.634499999999986
2.7897504598084488e-08,5.730250302038442e-11,0.0451045138281072,0.0451075294367987,-0.00018946553155220003,-2.2245100726736577e-12,0.634999999999985
3.963090300374006e-09,8.065895173992033e-12,0.0450943038218247,0.0450972710815512,-0.00019034209387131006,-2.232839997964864e-12,0.635499999999985
2.7573851396622828e-08,2.8804701679430167e-11,0.0450840496833046,0.0450870192852612,-0.0001903723054181301,-2.232060022921978e-12,0.635999999999985
9.753335500350957e-09,7.49909023767259e-11,0.0450738301394248,0.045076778339998,-0.00019039134162878,-2.23152009024008e-12,0.636499999999985
2.8410203897766273e-08,3.542000026612868e-12,0.045063588393871,0.0450665398181044,-0.00019050780724038014,-2.2308101546575365e-12,0.636999999999985
6.272823600828037e-09,3.501009898654317e-11,0.0450533709347309,0.0450563091877984,-0.00019054763368022017,-2.229769971093254e-12,0.637499999999985
2.3430215302655544e-08,3.6254596547102835e-11,0.0450431288023666,0.0450460861676726,-0.00019049948057108012,-2.2294199906319756e-12,0.637999999999985
1.2344821900822645e-08,3.245749502500672e-11,0.0450329099154404,0.0450358635214937,-0.00019054565905272003,-2.2283800239081275e-12,0.638499999999985
2.873097119937551e-08,6.311529771041435e-11,0.0450226816361342,0.0450256451604961,-0.00019054789735102,-2.22845006336847e-12,0.638999999999985
9.57583039945531e-09,1.217100031869478e-11,0.045012478334595,0.0450154401113099,-0.00019029794239050013,-2.2283800239081275e-12,0.639499999999985
1.0765774299814623e-08,4.572670020408509e-11,0.045002269150629,0.0450052431559056,-0.0001902620517245301,-2.2284799873484307e-12,0.639999999999985
2.228713998075893e-09,5.984977999307084e-10,0.0449920681072091,0.0449950593783481,-0.00019042465268851003,-2.2282700858078375e-12,0.640499999999985
2.7694815503409576e-08,2.9626995301512693e-12,0.0449818631196441,0.0449848591305716,-0.00019045293797656016,-2.2282100210074818e-12,0.640999999999985
1.9854713984024386e-09,3.076400245660693e-12,0.0449717113169268,0.044974677951221,-0.00019150359814047008,-2.2281300068871523e-12,0.641499999999985
9.880314698340609e-09,9.80798775529479e-13,0.0449615185222963,0.0449645028328828,-0.00019150721724878997,-2.2283999732281012e-12,0.641999999999985
9.677437504129749e-09,3.170250173489819e-11,0.0449513602245505,0.0449543519126301,-0.00019168960584439016,-2.228200046347495e-12,0.642499999999985
2.3248852003276976e-08,2.742190988169746e-10,0.0449411879594782,0.0449442047941414,-0.00019176933704396007,-2.2281501730475606e-12,0.642999999999985
1.164423800437131e-08,4.262730446402685e-11,0.0449310386551599,0.0449340334880198,-0.00019239074368112012,-2.2278400912262297e-12,0.643499999999985
1.7485704800757063e-08,8.784880461965017e-11,0.0449208823896325,0.0449238775188895,-0.00019255655591904016,-2.2281200322271655e-12,0.643999999999984
6.078532704956174e-09,5.8275051451062154e-12,0.0449108078613154,0.0449137887800181,-0.0001928159404847201,-2.228180097027521e-12,0.644499999999984
1.0040863300531111e-08,1.0767983726900354e-12,0.0449006856453049,0.0449036821233647,-0.00019279769420600017,-2.2284101647285226e-12,0.644999999999984
7.587783200369014e-09,4.314420348761061e-11,0.0448905593728573,0.0448935743703852,-0.0001929673705168501,-2.2290600355107104e-12,0.645499999999984
4.683175000574913e-09,5.420497384278633e-12,0.0448804233101367,0.0448834494919102,-0.00019314714992275006,-2.212420134248272e-12,0.645999999999984
4.91114159756334e-09,3.4535013737624354e-12,0.0448702847715526,0.0448733301948327,-0.0001931912064213801,-2.2114599648043187e-12,0.646499999999984
3.073625201577279e-09,2.097794160604849e-12,0.0448601511552979,0.0448632166694649,-0.00019319004301019,-2.2099000147185466e-12,0.646999999999984
9.54027129518309e-09,5.846899978068087e-10,0.0448500216768104,0.0448531097679458,-0.00019321467192002996,-2.2088400986747248e-12,0.647499999999984
2.7076041304863185e-08,3.74174025097318e-11,0.0448399115805246,0.0448429886094538,-0.00019308028358990003,-2.190829982706699e-12,0.647999999999984
2.260282730426333e-08,7.886589992178727e-11,0.044829841687308,0.0448328790690958,-0.00019411208347165014,-2.1713301729536783e-12,0.648499999999984
1.1447871504921547e-08,5.595003627067996e-12,0.0448197726407745,0.0448227805769872,-0.00019436135658481017,-2.1710101164723605e-12,0.648999999999984
7.585983105573568e-09,6.383930190034803e-11,0.0448096873596267,0.0448126977941619,-0.00019423630446494997,-2.1701800512891056e-12,0.649499999999984
2.3469619199467662e-08,6.78782030583136e-11,0.0447996027644314,0.0448026187956849,-0.00019418819015158011,-2.1703201302097908e-12,0.649999999999984
1.325820350034368e-08,1.0642869988086723e-09,0.0447895367290134,0.0447925386963665,-0.00019412429629019003,-2.1698001468478667e-12,0.650499999999984
3.101983510334083e-08,1.7446946665167218e-12,0.0447794633570544,0.0447824254631816,-0.00019431787795799998,-2.168910016864256e-12,0.650999999999984
9.49702320257595e-09,5.1303301884519925e-11,0.0447694398625804,0.0447723525300468,-0.00019536153770943017,-2.1681100925013963e-12,0.651499999999984
5.189922799853086e-08,2.8017033137928138e-12,0.0447593895848995,0.0447622963043421,-0.00019551499242882004,-2.167559968319077e-12,0.651999999999984
1.0504567798941267e-08,2.501368973062412e-10,0.044749396597972,0.0447522444868124,-0.00019691800235804011,-2.1668600073965205e-12,0.652499999999984
1.8629844958373276e-09,3.768937939518935e-10,0.0447393451073124,0.0447421895867838,-0.00019681609813747,-2.1670601511175613e-12,0.652999999999983
4.9199494395191223e-08,2.087749972901065e-10,0.0447292900634917,0.044732132056639,-0.00019682077099692006,-2.1664300128149128e-12,0.653499999999983
3.4944262969349715e-09,4.777199469341298e-12,0.0447193272505458,0.0447220859163237,-0.00019851879819132007,-2.1663801395149784e-12,0.653999999999983
5.408656494898523e-09,2.8059013446046777e-12,0.0447093080368302,0.0447120762663201,-0.00019850646373638,-2.166779993276191e-12,0.654499999999983
1.220964700177074e-08,9.34443980527e-11,0.0446992991372304,0.0447020840913241,-0.00019852251608132006,-2.166980136997232e-12,0.654999999999983
3.978302395846178e-09,9.247998200567764e-12,0.0446893016360948,0.0446920884697273,-0.0001985774611249001,-2.1669100975368893e-12,0.655499999999983
9.142083700480752e-08,4.1641400050362876e-10,0.0446792835820726,0.0446820924528234,-0.00019860659457719004,-2.1669200721968762e-12,0.655999999999983
9.291400697442054e-09,2.175961008599181e-10,0.0446693711879544,0.0446720818712383,-0.0001990430202052501,-2.1666900044958748e-12,0.656499999999983
9.585778899812158e-09,1.2956302697375577e-11,0.0446593625947121,0.0446620652607169,-0.0001992438386509501,-2.1667500692962305e-12,0.656999999999983
1.5498580599460077e-08,5.1736996631301935e-11,0.0446493573252967,0.0446520627805044,-0.00019916195333599999,-2.1664701282952947e-12,0.657499999999983
3.6393384000854567e-09,4.509399798013902e-11,0.0446393644049798,0.044642068470851,-0.00019924027597890016,-2.1659601195933575e-12,0.657999999999983
8.431242703998976e-09,1.5343004644563507e-12,0.0446293608683631,0.0446320790034215,-0.00019924585379122004,-2.165630088452053e-12,0.658499999999983
2.5782531998252978e-08,5.518820123118218e-11,0.0446193704060195,0.0446221054667163,-0.00019939147760685005,-2.1647800739488243e-12,0.658999999999983
4.4354206973906685e-09,3.076400245660693e-12,0.0446094265129646,0.0446121515463708,-0.0001989055741788801,-2.164389978007164e-12,0.659499999999983
3.7104938011012223e-09,9.350020757636912e-13,0.0445994569102775,0.0446021928114973,-0.00019896209881098002,-2.1636800424246205e-12,0.659999999999983
2.47239329703719e-09,7.06550096207792e-12,0.0445894842223926,0.0445922500111811,-0.00019891530145932997,-2.1625999602203905e-12,0.660499999999983
1.1035075901666414e-08,3.097389705830622e-11,0.0445795444215227,0.0445823315384251,-0.00019893318181280015,-2.161899999297834e-12,0.660999999999983
6.027285802401305e-09,1.1054400450571933e-11,0.0445696095578386,0.0445723933606578,-0.00019904437538921017,-2.1610200608146446e-12,0.661499999999983
8.405840003222753e-09,1.553029926881777e-11,0.044559659429812,0.0445624718207302,-0.00019900297892433004,-2.160210161791798e-12,0.661999999999982
1.995773499935405e-08,4.797100217057704e-11,0.0445497202339365,0.0445525458356613,-0.00019895188323545,-2.1589999753268696e-12,0.662499999999982
7.367198698315924e-09,5.255729879083404e-11,0.0445398083869454,0.0445426290502703,-0.00019901088082707004,-2.1540900573685517e-12,0.662999999999982
1.4271889503536528e-08,3.482998611747945e-12,0.0445298797190163,0.0445327052670692,-0.00019889862009267,-2.1534900598862983e-12,0.663499999999982
1.646359686982568e-07,3.9206850266371163e-10,0.0445199813447315,0.0445227983969709,-0.0001989890307467501,-2.177550023976793e-12,0.663999999999982
8.246659299881998e-09,2.9002106272102424e-11,0.0445102733553825,0.0445129164715963,-0.00019638829447393008,-2.1773800210761474e-12,0.664499999999982
2.5637228034947057e-09,2.0854012960924706e-12,0.044500393348812,0.0445030117982375,-0.00019632519901076014,-2.1774600351964768e-12,0.664999999999982
8.271525298031435e-09,1.179159547781694e-11,0.0444904924472945,0.0444931090405986,-0.00019634914902313017,-2.17665013617363e-12,0.665499999999982
4.678453499606938e-09,4.589299773538613e-11,0.0444806064839288,0.0444832248607316,-0.00019623489517233013,-2.1757600061900195e-12,0.665999999999982
4.416598860246257e-08,3.1737650008079044e-10,0.0444707099886709,0.0444733365775141,-0.00019622983353594016,-2.175060045267463e-12,0.666499999999982
3.455518600425922e-09,3.223900313376049e-12,0.0444608828012205,0.0444634342956783,-0.00019732793083764,-2.1749700564871466e-12,0.666999999999982
1.6180080796013296e-08,1.944895633432253e-12,0.0444509907355348,0.0444535504752073,-0.00019730781413924005,-2.1748299775664615e-12,0.667499999999982
1.1654582993125828e-09,2.8469400448205562e-11,0.0444411117363444,0.044443682847917,-0.00019706846094949006,-2.1752200735081217e-12,0.667999999999982
3.083538396841945e-09,2.821895495053184e-12,0.0444312234747704,0.0444338275114604,-0.00019708325991847002,-2.1750899692474235e-12,0.668499999999982
3.6371433018156374e-09,6.342801284198174e-12,0.0444213420575227,0.0444239735252005,-0.00019709461208557003,-2.1760700880113504e-12,0.668999999999982
1.1261480012403347e-09,3.497202527569243e-15,0.0444114654122834,0.0444141250127648,-0.00019714204016155006,-2.176770048933907e-12,0.669499999999982
9.54825499915879e-09,2.775309843050522e-11,0.0444015943178315,0.0444042857267904,-0.00019715629872867004,-2.1773401224362e-12,0.669999999999982
2.7962575033235737e-09,4.82220513520204e-12,0.0443917396913971,0.0443944466355236,-0.00019725245942126012,-2.178390063820035e-12,0.670499999999982
1.2024453897863108e-08,2.6188197443932637e-11,0.0443818891748928,0.0443846145535231,-0.00019726904955743012,-2.178900072521972e-12,0.670999999999982
2.5226460989569155e-09,1.3642975638106236e-12,0.0443720594519506,0.044374786805594,-0.00019717510757041,-2.1803301351874804e-12,0.671499999999981
2.969524300067139e-09,2.2341017924532025e-12,0.0443622180471971,0.0443649639399448,-0.00019719301103987,-2.1816500429122643e-12,0.671999999999981
1.6626954903176117e-08,4.7846900053105657e-11,0.044352385803604,0.0443551483491745,-0.00019720420015957997,-2.182189975594162e-12,0.672499999999981
2.8381470992822067e-09,6.1212979129976475e-12,0.0443425808004329,0.0443453373707434,-0.00019727560680417007,-2.1835101001593804e-12,0.672999999999981
8.68021203526137e-10,9.33600419195102e-13,0.0443327741301974,0.0443355352257945,-0.00019727016824106,-2.1850199601047837e-12,0.673499999999981
2.458422049961273e-08,3.7427850402282914e-10,0.0443229688059349,0.0443257479415396,-0.0001972810347192701,-2.1859100900883943e-12,0.673999999999981
5.3196584012815684e-09,3.174099871827707e-12,0.0443132297672063,0.0443159694134798,-0.0001981618353808,-2.207949968691114e-12,0.674499999999981
1.6374876801728e-08,9.598170175317833e-11,0.0443034673935757,0.0443062185479004,-0.00019815569467792,-2.228300009787798e-12,0.674999999999981
6.848053799718423e-08,1.223701001640265e-10,0.0442937404153889,0.0442964711975415,-0.00019819921621208017,-2.2419099996590086e-12,0.675499999999981
2.5989995204589444e-08,3.793629993475989e-11,0.0442840567240886,0.0442867196496287,-0.00019732724740931002,-2.257040040976044e-12,0.675999999999981
2.322776304630736e-09,3.048489932711007e-11,0.0442743405053559,0.0442769932656949,-0.00019709458596682008,-2.258500027621513e-12,0.676499999999981
2.025365680030644e-08,7.27180954340767e-11,0.0442645842869342,0.0442672527291347,-0.00019709520471386998,-2.2588101094428437e-12,0.676999999999981
2.989969383193625e-14,1.5645054696200589e-12,0.0442548598629757,0.0442574989951573,-0.0001971103784888901,-2.259430056245071e-12,0.677499999999981
2.065803979961478e-08,3.0080229973528105e-10,0.0442451062199164,0.0442477508133896,-0.00019711037848953996,-2.2598500761666918e-12,0.677999999999981
1.020735003465223e-09,1.1095985241738049e-12,0.0442353917572519,0.0442380037752053,-0.00019863672920665,-2.26020005662797e-12,0.678499999999981
3.513604095173317e-09,3.811402582432066e-12,0.0442256520341499,0.0442282655108753,-0.00019864962522987,-2.2609401330309087e-12,0.678999999999981
4.219160597285221e-09,1.391910198211832e-11,0.0442159362418821,0.0442185537885611,-0.00019865601393415002,-2.2614800657128065e-12,0.679499999999981
1.4371580502048342e-08,1.501124988201319e-10,0.0442062275412526,0.0442088401215658,-0.00019865569107926006,-2.261450141732846e-12,0.679999999999981
3.0031826303567044e-08,5.175430223269828e-11,0.0441965139464287,0.0441991172007525,-0.00019869406498811007,-2.2617901475341373e-12,0.68049999999998
1.024077390249234e-08,8.877436979970454e-10,0.0441868299450821,0.0441893973406279,-0.00019911369577329998,-2.260829978090184e-12,0.68099999999998
5.4323773097941785e-08,5.786801593465896e-12,0.0441771330637246,0.0441796737285379,-0.00019923778756170997,-2.260210031287957e-12,0.68149999999998
3.0962866021111424e-09,9.885530588560343e-11,0.0441675140065586,0.0441699640931188,-0.00020110062561364017,-2.2596000591457166e-12,0.68199999999998
2.0287638895222226e-08,4.815930293444737e-11,0.0441578084592166,0.0441602509928813,-0.00020112005375441016,-2.2590701011238057e-12,0.68249999999998
1.7054236703395453e-08,1.1775899699806303e-11,0.0441481163302178,0.0441505498889719,-0.00020144212022376999,-2.2580401090599445e-12,0.68299999999998
1.1215402696829191e-08,5.354143031710556e-10,0.0441384192369657,0.0441408600338148,-0.00020155539281622005,-2.25691015355578e-12,0.68349999999998
2.925721710039797e-08,5.619462950523513e-10,0.0441287287300251,0.0441311663626581,-0.00020147215138472015,-2.2549199920479657e-12,0.68399999999998
4.0703356199434104e-08,3.571469509022762e-11,0.0441190795924617,0.0441214622001659,-0.00020248917669933,-2.2538301520241832e-12,0.68449999999998
1.0722992500877826e-08,5.598424987485195e-10,0.0441094630084813,0.0441117717043209,-0.00020358294991057002,-2.252510027458965e-12,0.68499999999998
1.5804799399776748e-08,3.388520020131125e-11,0.0440998200812202,0.0441020736328504,-0.00020481161419322997,-2.2512601591945236e-12,0.68549999999998
2.042168120025556e-08,2.646229763092478e-11,0.0440901670106521,0.0440924098667426,-0.00020511324687863,-2.2501800769902935e-12,0.68599999999998
5.500160001059573e-09,5.317530443749163e-11,0.0440805120573749,0.0440827565510185,-0.00020516238493149016,-2.2478000363812534e-12,0.68649999999998
1.764139440085799e-08,5.568841013325887e-10,0.0440708391632766,0.04407310274685,-0.00020514625489160003,-2.2452400182115806e-12,0.68699999999998
3.124706670493138e-08,1.151995165926678e-13,0.0440611892593771,0.0440634693613477,-0.00020541253367615002,-2.244900012410289e-12,0.68749999999998
1.3910215000689785e-08,6.329490404022309e-11,0.0440515845911018,0.0440538442248147,-0.00020638555343127011,-2.2458300410338472e-12,0.68799999999998
8.476491696052246e-09,2.2599998261707555e-11,0.0440419629153891,0.0440442242486032,-0.0002066085555716701,-2.2442200008077062e-12,0.68849999999998
9.004625996233973e-09,5.679449965878547e-11,0.0440323573357035,0.0440346427066937,-0.00020670612664485007,-2.243900161166823e-12,0.68899999999998
1.2692631043420555e-09,1.1195690971521621e-09,0.0440227532054492,0.0440250639900687,-0.00020665795247376008,-2.2437700569061247e-12,0.689499999999979
2.5252952000343054e-08,1.708899688424026e-11,0.0440131212162168,0.0440154548253801,-0.00020666524718262005,-2.243860045686441e-12,0.689999999999979
5.7808120304536637e-08,1.6471699004760865e-11,0.0440035191374022,0.0440058373755582,-0.00020689771566554998,-2.243860045686441e-12,0.690499999999979
8.73128679773627e-09,3.243379870232488e-11,0.0439940287224694,0.0439962288432571,-0.00021095556714983998,-2.24283005362258e-12,0.690999999999979
8.841710003038017e-09,9.069934039929173e-10,0.0439844877811781,0.0439866389675021,-0.00021108947253845002,-2.242400059040972e-12,0.691499999999979
4.110217349806433e-08,5.50795520304348e-13,0.0439749342937759,0.0439770519754907,-0.00021106004245504003,-2.2417499714183498e-12,0.691999999999979
1.9140081949919896e-09,4.259197161626815e-12,0.0439654353301699,0.0439674687776734,-0.00021361418925214997,-2.2403400749132496e-12,0.692499999999979
3.623539170105605e-08,9.80322975574488e-11,0.0439558792680967,0.0439578934071048,-0.00021361372482732,-2.2396899872906273e-12,0.692999999999979
1.2217431503980247e-08,9.989440524771354e-11,0.0439463576917057,0.0439483276682725,-0.00021310467420910997,-2.2379600343042094e-12,0.693499999999979
2.3170215100731806e-08,2.3862099796101433e-11,0.0439368072952937,0.0439387598645941,-0.00021298564206514016,-2.236200157337831e-12,0.693999999999979
1.3970392599704784e-08,2.2416402067904073e-11,0.0439272551788023,0.0439291985786061,-0.00021297845736224005,-2.241999988439325e-12,0.694499999999979
1.0844973301338268e-08,1.228624008087209e-10,0.0439176828510918,0.043919642150437,-0.00021305164120938996,-2.2471200247786705e-12,0.694999999999979
2.7315623200852013e-08,8.783940241841037e-11,0.0439081056434177,0.0439100761703436,-0.00021325511794592004,-2.2488300284451146e-12,0.695499999999979
2.3904938001306775e-08,7.459031031720187e-10,0.0438985595192055,0.0439005291069222,-0.00021371484707021003,-2.2499400346293053e-12,0.695999999999979
7.776481403265478e-09,8.413096608261839e-12,0.0438890176141094,0.0438909719809907,-0.00021431921563817998,-2.251300057834471e-12,0.696499999999979
3.72394309000601e-08,3.899554984476694e-10,0.0438794626912539,0.0438814418473006,-0.00021427186326758007,-2.2528201092802957e-12,0.696999999999979
3.175960880397177e-08,1.1330901494854828e-11,0.0438699675781035,0.0438719306578947,-0.00021520382479999997,-2.251190119734181e-12,0.697499999999979
4.821191001980196e-09,5.022906049423348e-10,0.0438604782984445,0.0438624202983799,-0.00021597034520752013,-2.2496600936283695e-12,0.697999999999979
2.660775530460846e-08,4.871050091059814e-11,0.0438509411092453,0.0438528935537249,-0.0002159958331111201,-2.247980013941886e-12,0.698499999999978
1.3918110296218256e-08,8.678294194375269e-12,0.0438414531970022,0.0438433848174072,-0.00021698213680911016,-2.2331500797861947e-12,0.698999999999978
2.5284633067834683e-09,5.219602527972711e-12,0.0438319311479279,0.0438338876995078,-0.00021708257907903012,-2.2310499801780903e-12,0.699499999999978
2.1912620495889712e-08,1.0729001020948203e-11,0.0438223909667379,0.0438243946476861,-0.00021711581165184007,-2.2285101281688258e-12,0.699999999999978
1.2506837794579173e-08,8.220209929410416e-11,0.0438129040005124,0.043814927124841,-0.00021684808846363004,-2.226160011539746e-12,0.700499999999978
3.9633040044284584e-09,8.906914025774704e-10,0.0438034181873907,0.0438054634950442,-0.00021705154749597,-2.2243101457930514e-12,0.700999999999978
5.092086750174696e-08,8.381503824317349e-12,0.0437939038840203,0.0437959767660201,-0.00021706046654830003,-2.2217800516033392e-12,0.701499999999978
1.5225930100060125e-08,2.671027010681115e-10,0.0437844926690977,0.043786499618266,-0.00021940643284152012,-2.2193700870143385e-12,0.701999999999978
4.150032102689938e-09,2.244995855882337e-12,0.0437750531485772,0.0437770183680929,-0.00022023597491050003,-2.217160049305944e-12,0.702499999999978
1.5920735903229843e-08,1.5501550043595103e-10,0.0437655791588219,0.0437675532261022,-0.00022026504733489,-2.2145800818162975e-12,0.702999999999978
1.1186316400957352e-08,4.716470269894302e-11,0.0437561261169738,0.0437580790202461,-0.00022050461871469,-2.211860035405966e-12,0.703499999999978
2.3014257305442598e-08,3.981898144544971e-12,0.0437466807506286,0.043748640688325,-0.00022066283590804,-2.2092200031159637e-12,0.703999999999978
6.252421302921363e-09,1.3913599439252522e-11,0.0437372769201761,0.0437392519176672,-0.00022095872833971996,-2.207859979910798e-12,0.704499999999978
1.2317056402588733e-08,6.005953998022839e-10,0.043727850364727,0.0437298636979123,-0.00022088660770569002,-2.206330170645421e-12,0.704999999999978
8.205576801367798e-09,3.795394554195752e-12,0.0437184182508919,0.0437204459425603,-0.00022103595261918998,-2.203319991733732e-12,0.705499999999978
5.455687279720678e-08,4.915304274710763e-12,0.0437089747737628,0.0437110305183915,-0.00022115393069774996,-2.2009900412650607e-12,0.705999999999978
2.7795393001128765e-09,1.772431021396237e-10,0.0436996073767821,0.043701619983167,-0.00022157321945921,-2.1980700679741227e-12,0.706499999999978
1.2454458499233656e-08,4.8584698764120304e-11,0.0436901700760298,0.0436922205479481,-0.00022156984530234008,-2.1952301088035142e-12,0.706999999999978
8.790479698317366e-09,2.2189056148036457e-12,0.0436807667376276,0.0436828307926312,-0.0002217221123553101,-2.191650073229967e-12,0.707499999999977
1.9541799699263063e-08,2.2214799444419953e-11,0.0436713615781795,0.0436734516929053,-0.00022187008376351011,-2.1909000221670416e-12,0.707999999999977
4.163379610511164e-08,1.3382011956886153e-09,0.043661972449972,0.0436640813154343,-0.00022163719495015,-2.1906500051460664e-12,0.708499999999977
2.9608900053990084e-09,8.257453956717065e-10,0.0436526199214101,0.0436546781564642,-0.00022304442215160007,-2.190309999344775e-12,0.708999999999977
4.3432756398342764e-08,4.465199043846013e-12,0.0436432166447647,0.0436452569219358,-0.00022303370406956012,-2.1892201593209926e-12,0.709499999999977
6.346592349576463e-08,1.2330239607116766e-10,0.0436339116436798,0.0436358514165061,-0.00022556038995689997,-2.18796009955613e-12,0.709999999999977
1.64925450379938e-09,3.087495537013041e-12,0.0436246657466602,0.0436264651634756,-0.00022779768155066016,-2.186459997430279e-12,0.710499999999977
9.616167799542108e-09,5.272608044615268e-10,0.0436153222644878,0.0436170907118302,-0.0002277777831320401,-2.1849100220044937e-12,0.710999999999977
1.8642414001401875e-09,5.136200492694698e-11,0.0436059692416026,0.0436077151289342,-0.0002279369597586701,-2.1828400632167844e-12,0.711499999999977
3.1491028201768856e-08,1.5959277024912844e-09,0.0435965960697278,0.0435983472647359,-0.00022794255961276007,-2.18063002550839e-12,0.711999999999977
2.076092590203027e-08,6.283949749441575e-11,0.0435872750482608,0.0435889723565727,-0.00022897077205352007,-2.178599965360628e-12,0.712499999999977
9.582254369838727e-08,6.189510015630617e-11,0.0435779557427435,0.04357960767704,-0.00022926016034809007,-2.175849994970336e-12,0.712999999999977
6.678197002341069e-09,1.2403897353685522e-11,0.0435687698991555,0.0435702736731408,-0.00023432881166112005,-2.1736501487623627e-12,0.713499999999977
9.901447994842272e-10,1.1316017567430947e-12,0.0435594632436843,0.0435609495423765,-0.0002342239946906701,-2.1716801534149566e-12,0.713999999999977
8.4164939948006e-09,4.0814303325920065e-11,0.0435501421161183,0.0435516502236288,-0.00023421274996849998,-2.1695000396865227e-12,0.714499999999977
1.3436928597565512e-08,2.6099095107312564e-11,0.0435408170536734,0.043542341909278,-0.00023437674049522016,-2.168960107004625e-12,0.714999999999977
1.8542603980042927e-09,3.0187935484704553e-12,0.0435315275514938,0.0435330763094126,-0.0002341918159168301,-2.167979988240698e-12,0.715499999999977
3.368328679864696e-08,6.342210090437561e-11,0.0435222018926667,0.0435237980501235,-0.0002341960848363401,-2.166670055175901e-12,0.715999999999977
1.5937285900713416e-08,3.0663559885679703e-10,0.0435129063052439,0.0435145181692796,-0.00023484561452055013,-2.166550142415624e-12,0.716499999999976
1.450379795431278e-09,1.7046988820546005e-12,0.0435036184661721,0.0435052437670577,-0.00023513103613514996,-2.1666000157155585e-12,0.716999999999976
6.933770904660186e-09,5.2242030146310015e-12,0.0434943157399171,0.0434959867771226,-0.00023514040303235012,-2.1666301565359536e-12,0.717499999999976
2.2481023001508227e-08,4.909039841294316e-11,0.0434850014035854,0.0434867199010164,-0.00023516028450065013,-2.166400088834952e-12,0.717999999999976
6.566347895975433e-09,7.143130531517272e-11,0.0434757054615218,0.0434774535214159,-0.0002347736096161401,-2.165900054793002e-12,0.718499999999976
1.422106490206465e-08,6.932697471651039e-12,0.0434663981144296,0.0434681822080985,-0.00023488920040732014,-2.1654199700710253e-12,0.718999999999976
6.13919450970224e-08,1.2328018050844491e-09,0.0434571055977555,0.0434589204437463,-0.00023499408950227005,-2.162669999680733e-12,0.719499999999976
4.456242500006091e-09,6.656404594185261e-12,0.0434478905823736,0.0434496429602835,-0.00023814455271302013,-2.1617100470772144e-12,0.719999999999976
1.458309459995144e-08,1.298190027698709e-11,0.0434386099689615,0.0434403684371598,-0.00023808034922063017,-2.1615300695165818e-12,0.720499999999976
4.650764599822832e-09,1.0576095554881704e-11,0.0434293463570608,0.0434311122161905,-0.0002379544085027701,-2.161090100274987e-12,0.720999999999976
1.9383152027874218e-09,3.2669700278376013e-13,0.0434200831839167,0.043421865818112,-0.00023792217562523007,-2.160850057913999e-12,0.721499999999976
1.0460207505724739e-08,3.260890168998998e-11,0.0434108197213121,0.0434126338288009,-0.0002378999753407001,-2.1606401563734057e-12,0.721999999999976
1.604742595751052e-09,3.1584942994378196e-12,0.0434015702085996,0.0434034043565714,-0.00023800257704557014,-2.160890173394381e-12,0.722499999999976
3.554199880240194e-08,4.6484079779807175e-10,0.0433923235070334,0.0433941920483708,-0.00023801128519617006,-2.162249979759112e-12,0.722999999999976
3.4123501600757944e-08,4.759398986031727e-10,0.0433831352104337,0.0433849721645145,-0.0002374273542849201,-2.162180157139204e-12,0.723499999999976
4.122747601642551e-09,3.576798579540963e-12,0.0433739632812139,0.0433757344956807,-0.00023825607491654004,-2.16257003624043e-12,0.723999999999976
2.6135921496472925e-08,1.6862969354214385e-12,0.0433647652027535,0.0433665401442628,-0.00023824086009432998,-2.1634100760836716e-12,0.724499999999976
1.624380310122353e-08,5.270660297096441e-11,0.0433556504304928,0.0433574057419846,-0.0002392103915387501,-2.164380003347177e-12,0.724999999999976
9.714474100142034e-09,5.533302982474453e-12,0.0433464988343008,0.0433482730257125,-0.00023897418723931008,-2.165329981290709e-12,0.725499999999975
1.9833432049476407e-09,5.086001064746881e-12,0.0433373204715396,0.0433391149441115,-0.00023887712622371006,-2.1657101025723824e-12,0.725999999999975
2.384783405473545e-09,1.8747017827003276e-12,0.0433281401812898,0.0433299710126566,-0.00023890232199996015,-2.1666000157155585e-12,0.726499999999975
2.2967738821932926e-15,2.3037127760972e-15,0.0433189469702729,0.0433208199805952,-0.0002388967418115401,-2.1670000863172056e-12,0.726999999999975
2.1133995040112374e-09,1.7599810497870294e-13,0.0433097463532249,0.0433116660755042,-0.00023889674181269997,-2.1674201062388265e-12,0.727499999999975
8.165341042198904e-10,4.8366033400526476e-12,0.0433005509574922,0.0433025134526339,-0.00023887204882178017,-2.1678501008204343e-12,0.727999999999975
4.3754723039191035e-09,2.359501483084614e-12,0.0432913848936725,0.0432933633051553,-0.00023886310332845015,-2.167989962900685e-12,0.728499999999975
1.5967240800385252e-08,2.6919799722691096e-10,0.0432822117477541,0.0432842434789772,-0.00023889099428332002,-2.1695700791468653e-12,0.728999999999975
9.096066601321784e-09,3.754450222936967e-11,0.0432730933683613,0.0432751269499319,-0.0002396748087297501,-2.17011998648875e-12,0.729499999999975
1.7657627297829048e-08,5.531297642136224e-12,0.0432639570342435,0.0432659944260937,-0.00023983267513367004,-2.1710001418123737e-12,0.729999999999975
1.5293460504939294e-08,6.81073197839055e-10,0.0432548247786453,0.0432568726888325,-0.00023975237804455007,-2.1707501247913985e-12,0.730499999999975
8.492173297902639e-09,6.319769707552325e-11,0.0432457085530692,0.0432477352799446,-0.00023971098219526,-2.1707600994513854e-12,0.730999999999975
2.088720570114777e-08,5.255220564270857e-11,0.0432365880524995,0.0432386166068757,-0.00023987870828130016,-2.170930102352031e-12,0.731499999999975
1.2890751799332634e-08,5.213530301917402e-11,0.0432275340184638,0.0432294970360325,-0.00024102088660231,-2.1602301111117717e-12,0.731999999999975
2.22572079516814e-09,1.314899578108708e-12,0.0432184307344765,0.0432204168045627,-0.00024120040119433015,-2.162509971440074e-12,0.732499999999975
1.635369219904481e-08,5.685202308924886e-12,0.0432092996010289,0.0432113334803894,-0.0002411977347521201,-2.16376005654495e-12,0.732999999999975
2.8755089004350864e-09,4.530202601937816e-12,0.0432001901486691,0.0432022648835255,-0.00024133184108074,-2.164960051509457e-12,0.733499999999975
3.9408070001689666e-09,6.1115001948053305e-12,0.0431910858682913,0.0431931937855819,-0.00024134909557521015,-2.1660199675532787e-12,0.733999999999975
6.703458280132857e-08,8.538700024818269e-10,0.0431819934265359,0.0431841269020893,-0.00024135835325715,-2.166570091735598e-12,0.734499999999975
2.7949098098389857e-08,1.312929973074084e-10,0.0431729092670959,0.0431750465230776,-0.0002449344988304301,-2.1683601095223715e-12,0.734999999999974
9.189353097904807e-09,3.073510196349716e-11,0.0431639218175514,0.0431659642450031,-0.00024433884678052003,-2.1695501298268915e-12,0.735499999999974
3.7831384969155835e-09,5.979598760585958e-12,0.0431548943124007,0.0431568886849175,-0.0002444611721567,-2.169840045487814e-12,0.735999999999974
6.7512699944427546e-09,7.64339980197093e-12,0.0431458485483068,0.0431478398038035,-0.00024444621487224017,-2.16564006311204e-12,0.736499999999974
1.1489217001392493e-08,4.218529692234796e-11,0.0431367877391253,0.0431387865166605,-0.00024440890472027005,-2.1610200608146446e-12,0.736999999999974
5.715642001358212e-09,5.221302556979168e-12,0.0431277458074019,0.0431297437098663,-0.0002445643920474302,-2.157240098360491e-12,0.737499999999974
3.334105080216032e-08,7.551140268624579e-11,0.0431187094401546,0.0431207199731883,-0.00024452578409579,-2.1573101378208337e-12,0.737999999999974
6.640605697272317e-09,5.515199408279159e-12,0.0431097109022285,0.0431116852732989,-0.00024389627559684999,-2.1532699668452837e-12,0.738499999999974
2.18030799664648e-09,2.894497141969765e-12,0.0431006884970489,0.0431026882529018,-0.00024393213729630007,-2.1500301539134625e-12,0.738999999999974
2.0688089900910978e-08,1.218090975307895e-10,0.0430916696839775,0.0430937011269368,-0.00024393179957462002,-2.1479599782853187e-12,0.739499999999974
1.729571089820192e-08,2.8397305340543966e-11,0.0430826578986076,0.0430846982542696,-0.00024423232065579016,-2.1457701067373325e-12,0.739999999999974
1.1867758803463246e-08,3.467869741369256e-11,0.0430736378712098,0.043075702588838,-0.0002439996467459701,-2.142900006746329e-12,0.740499999999974
2.5914812032401535e-09,2.2152002454589592e-12,0.0430646338778942,0.0430667085112258,-0.00024415015697334,-2.1399501094754303e-12,0.740999999999974
3.667795997475132e-10,1.8699972126334785e-12,0.0430556293791443,0.043057724298076,-0.0002441839466333401,-2.1372500123850724e-12,0.741499999999974
1.2744032010236772e-09,6.904778970806547e-10,0.0430466137131947,0.043048739047112,-0.00024417974038262,-2.1341799855134624e-12,0.741999999999974
4.358648340169191e-08,1.5461701363683744e-11,0.0430376070495707,0.0430397555778732,-0.0002441648210853801,-2.1322999789463726e-12,0.742499999999974
2.306834202825403e-09,3.878980470162219e-13,0.0430286992479444,0.0430307698727132,-0.00024648481075210016,-2.1297399607767e-12,0.742999999999974
4.170810398440583e-09,7.685602154694493e-12,0.0430197373215055,0.0430217903701042,-0.00024648624413977,-2.1277101174693724e-12,0.743499999999974
4.731844499561433e-09,4.558201038840082e-12,0.0430107634745756,0.0430128139879278,-0.00024649684513657,-2.1270201312068027e-12,0.743999999999973
1.4202051201728239e-08,3.748220483990039e-11,0.0430017894217437,0.0430038481200381,-0.00024649299821162,-2.1258901757026383e-12,0.744499999999973
8.120766503694199e-09,8.417570113161688e-11,0.0429928272378853,0.0429949078291336,-0.00024654273637481007,-2.124720104718092e-12,0.744999999999973
2.1039027298108692e-08,1.6180702611112707e-11,0.0429839058765141,0.042985984372403,-0.00024671126164108005,-2.1247901441784345e-12,0.745499999999973
1.339619790097224e-08,4.1301899400547626e-11,0.042974985425843,0.0429770482547693,-0.00024670676386997006,-2.1253699755002797e-12,0.745999999999973
7.160244619441869e-14,3.164898898511126e-12,0.0429660463530733,0.042968112959406,-0.00024660739967085005,-2.1255300037409386e-12,0.746499999999973
1.9333312201164077e-08,4.7209999798347724e-11,0.0429571006745059,0.0429591975745681,-0.0002466073996704801,-2.1263401196042198e-12,0.746999999999973
3.232116400908591e-09,7.401995683053997e-13,0.0429481775034884,0.042950275804364,-0.00024659029159499,-2.1267299987054455e-12,0.747499999999973
8.370572901483797e-09,1.2590796460987264e-11,0.042939233449442,0.0429413703146924,-0.00024661057806239003,-2.1271500186270664e-12,0.747999999999973
1.839299480083101e-08,2.820181935203614e-10,0.0429303168435168,0.0429324656998545,-0.00024658782258668013,-2.1268900269461044e-12,0.748499999999973
9.575890198842973e-09,3.389820368848717e-11,0.0429214248209705,0.0429235486392336,-0.00024734885701377016,-2.126399967564141e-12,0.748999999999973
9.096317400703047e-09,1.6617804354801535e-11,0.0429125214751383,0.0429146452583575,-0.00024746315725754017,-2.126909976266078e-12,0.749499999999973
1.4185912895758879e-08,6.184990020141612e-11,0.0429036101252684,0.0429057449901474,-0.00024738028545376,-2.126649984585116e-12,0.749999999999973
1.0570919299623949e-08,3.8176930367006534e-10,0.042894736752686,0.0428968632596377,-0.00024759434991108997,-2.1270500551867633e-12,0.750499999999973
3.3405245902784486e-08,2.3326299225523428e-11,0.0428858416885728,0.0428879753867982,-0.0002475006710748401,-2.128000033130295e-12,0.750999999999973
1.4056793701255899e-08,1.6186704754339587e-11,0.0428770069873384,0.0428791021203418,-0.00024826847209955005,-2.128990126554209e-12,0.751499999999973
1.91027749174566e-14,1.91027749174566e-14,0.0428681394425696,0.0428702285865034,-0.00024819708584894007,-2.1299099636773455e-12,0.751999999999973
8.978973696505133e-09,1.0320189841594996e-10,0.0428592485859455,0.0428613615383779,-0.0002481970858496201,-2.1305800006199416e-12,0.752499999999973
1.735156500426438e-08,8.952200092338103e-12,0.0428503784421913,0.042852481645258,-0.00024837242198503997,-2.13190012518516e-12,0.752999999999972
4.54838790242551e-09,2.888897454589312e-12,0.0428415192839555,0.0428436300715917,-0.00024848625422638,-2.133730041611881e-12,0.753499999999972
7.018663698843408e-09,8.652099869888019e-12,0.0428326546823118,0.0428347833154587,-0.00024852814503152,-2.135979977960223e-12,0.753999999999972
2.3295268103407096e-08,1.3640061302666595e-12,0.0428237913301388,0.0428259490076018,-0.00024845422110308,-2.1369600967241498e-12,0.754499999999972
5.678474898629382e-09,3.3155096723636035e-11,0.0428149559074635,0.0428171148025655,-0.00024810164957265015,-2.1368800826038203e-12,0.754999999999972
4.448265020218223e-10,6.354895776272684e-12,0.0428061247677671,0.0428082962309327,-0.0002481200647189701,-2.136280085121567e-12,0.755499999999972
1.6298549496140957e-08,4.279390036776576e-11,0.0427972841485632,0.0427994756491064,-0.00024811496438134,-2.135450019938312e-12,0.755999999999972
7.392495005031918e-09,5.078701348359971e-12,0.0427884614298774,0.0427906491296143,-0.00024832523658993013,-2.134779982995716e-12,0.756499999999972
1.2004559700462547e-08,4.558400185095124e-11,0.0427796280044039,0.0427818301200294,-0.00024833136628397,-2.1349901013767436e-12,0.756999999999972
2.3348489947006e-09,6.717598699523819e-12,0.0427708116240819,0.0427730190677333,-0.00024851371810332,-2.1344200278744507e-12,0.757499999999972
5.436846695072717e-09,8.104399096264814e-12,0.0427619831697556,0.0427642115655468,-0.00024854367506675005,-2.1339199938325004e-12,0.757999999999972
4.444642695555778e-09,4.460799785110936e-12,0.0427531764417225,0.0427554102411594,-0.00024859642076725005,-2.1346000054350833e-12,0.758499999999972
5.870514796502135e-09,1.1157304247166877e-11,0.0427443700718852,0.0427466314500129,-0.00024863402065287,-2.1357700764196297e-12,0.758999999999972
1.2885768799208996e-08,1.224040313552166e-11,0.042735567501791,0.0427378454231569,-0.00024868834673543003,-2.1369900207041104e-12,0.759499999999972
2.917909160127241e-08,1.0191719690411105e-10,0.042726780438831,0.0427290624209812,-0.00024869290988401016,-2.1378599845273127e-12,0.759999999999972
1.2657992702613807e-08,2.2834026336404634e-12,0.0427180191761065,0.0427203299119574,-0.0002483962321834,-2.138790013150871e-12,0.760499999999972
3.046862900868419e-09,2.8495053538968307e-12,0.0427092493828184,0.0427116748937471,-0.00024857864595436005,-2.1402101011563923e-12,0.760999999999972
3.3998180035132997e-09,6.325197310363961e-12,0.0427005370296418,0.0427030328796714,-0.00024854371938281996,-2.1423899980443917e-12,0.761499999999972
4.3201463600928136e-08,1.0735240474346597e-10,0.0426918756553613,0.0426943543021658,-0.00024855672975577017,-2.144189990491152e-12,0.761999999999971
2.136875210112521e-08,2.931611967071923e-10,0.042683282124747,0.0426856452157999,-0.00024772608458759017,-2.148610065907941e-12,0.762499999999971
3.6035090189567853e-10,1.5120543706004241e-13,0.0426746792219785,0.0426769110877236,-0.0002485276167154501,-2.1515001152189184e-12,0.762999999999971
3.205716059967445e-08,8.661080186378456e-11,0.0426659754583486,0.0426681878737414,-0.00024852348160133006,-2.1549500465317672e-12,0.763499999999971
4.644527401564957e-09,4.3312409908624616e-10,0.0426572856241533,0.0426594661719456,-0.0002480164707545701,-2.165079964269734e-12,0.763999999999971
1.1837114198554044e-08,4.090269789536194e-11,0.0426485544387522,0.0426507371158198,-0.00024801736536906,-2.1724299876374475e-12,0.764499999999971
3.699532419992879e-08,8.337260049007256e-11,0.0426398631632875,0.0426420259138595,-0.00024819438272879004,-2.1753801017487806e-12,0.764999999999971
1.0348814701022224e-08,1.5972299871602758e-11,0.0426312175669129,0.0426332996220411,-0.00024935718203892014,-2.1788200584016426e-12,0.765499999999971
4.0806254000824715e-09,6.076000813592941e-12,0.0426225139296436,0.0426245833436308,-0.00024923662165741013,-2.1813601272513417e-12,0.765999999999971
4.220235272356376e-14,4.220235272356376e-14,0.0426138034917539,0.0426158902305573,-0.00024926983912120014,-2.185009985444797e-12,0.766499999999971
7.579998302642554e-09,4.5122360015081853e-10,0.0426050882393737,0.0426072024015074,-0.0002492698391251601,-2.1893300974212826e-12,0.766999999999971
1.7068191700275737e-08,4.748200443938089e-11,0.0425964202999105,0.0425985067909045,-0.000250273481058866,-2.1942499900395873e-12,0.767499999999971
1.0593621202481529e-08,3.5125700958982264e-11,0.0425877438246181,0.0425898067828294,-0.00025056870831788704,-2.197910039733464e-12,0.767999999999971
8.349790200229412e-08,3.3801530324728546e-10,0.0425790481415334,0.0425811181002319,-0.00025058853706070813,-2.2015800640873273e-12,0.768499999999971
1.8091100395523085e-08,8.892449970820948e-11,0.0425704794908497,0.0425724552628221,-0.00024788075783406006,-2.2073801120292558e-12,0.768999999999971
4.575560402786394e-09,2.9189983763444616e-12,0.0425618644722262,0.0425637837753666,-0.00024765616242847016,-2.212649985108839e-12,0.769499999999971
1.3222351796793319e-08,2.0698102953797815e-11,0.0425532126802196,0.0425551261587011,-0.00024765651764013016,-2.2163401756231105e-12,0.769999999999971
7.263152024261643e-10,3.721196961681272e-12,0.0425445642019566,0.0425464647226741,-0.00024749435388067,-2.2207301102195043e-12,0.770499999999971
1.7478984995489277e-09,2.6977031719610522e-12,0.0425359060536281,0.0425378178027987,-0.00024748591958406014,-2.2240601287720763e-12,0.77099999999997
9.420088903366874e-09,6.5936978099756516e-12,0.0425272409340267,0.0425291723240706,-0.0002474935750936601,-2.22715010496366e-12,0.77149999999997
2.8922615698256937e-08,3.3122309756050683e-10,0.0425185884563873,0.0425205384811604,-0.00024745756752151,-2.230799963157115e-12,0.77199999999997
1.0274310804914144e-08,2.6439302136527232e-11,0.0425099740822804,0.0425118915534565,-0.00024815408990898997,-2.234750145352349e-12,0.77249999999997
6.6928346961758756e-09,6.223202508870429e-12,0.0425013557868786,0.0425032677428011,-0.00024803950468721,-2.2383700795658434e-12,0.77299999999997
2.343938702853432e-09,4.898303984646191e-12,0.042492729313386,0.0424946550042721,-0.00024803898900467016,-2.2423399942406164e-12,0.77349999999997
3.075356899695514e-09,2.553901534696479e-12,0.042484087207274,0.042486038321319,-0.0002480691805936601,-2.245060040650948e-12,0.77399999999997
5.1028131997643555e-09,6.800796037431667e-12,0.04247544831061,0.0424774268398085,-0.0002480569989812501,-2.2483701098835462e-12,0.77449999999997
1.1575614980441351e-09,1.5991027946249403e-12,0.042466817949519,0.0424688252530878,-0.00024808754376265006,-2.250930128053219e-12,0.77499999999997
1.5483239801383775e-08,7.518240197068593e-11,0.0424581907904468,0.0424602306765851,-0.00024810225270973014,-2.2618499954940585e-12,0.77549999999997
4.44059650162032e-09,2.846403668321784e-12,0.0424495905896079,0.042451630712802,-0.0002483662682959901,-2.273160175716993e-12,0.77599999999997
2.107094909664653e-08,5.935189839600952e-11,0.0424409891797518,0.0424430423094812,-0.00024836721885838,-2.2778200766543355e-12,0.77649999999997
8.631067097142342e-09,6.459640461420335e-11,0.042432416653419,0.0424344670564961,-0.00024834013995396,-2.2836901640566065e-12,0.77699999999997
1.2292239399969151e-08,2.2358018214596598e-12,0.0424238454733395,0.042425900713237,-0.00024826568199233013,-2.289409981037771e-12,0.77749999999997
5.458874560021476e-08,7.14127201817405e-10,0.0424152812910314,0.0424173353623074,-0.00024845670775278,-2.2941800369158383e-12,0.77799999999997
2.0442742797166513e-08,1.3012022015423952e-12,0.0424068395430301,0.042408773012425,-0.00025001169941839697,-2.301219978462221e-12,0.77849999999997
1.957245497619109e-09,4.2434201985575015e-11,0.0423983291607993,0.0424002437052058,-0.0002497890544599401,-2.309089985191859e-12,0.77899999999997
1.415422919842646e-08,8.352830233038233e-11,0.0423897706839684,0.0423916980005739,-0.00024981388344203,-2.315530146096423e-12,0.77949999999997
1.7559135194467057e-08,6.005397568120685e-12,0.0423812306956779,0.04238314788453,-0.0002501069530282511,-2.3225299721624237e-12,0.779999999999969
4.519840739874992e-08,7.147223993198004e-10,0.0423726917924234,0.0423746207616861,-0.0002499849121634411,-2.329270023387897e-12,0.780499999999969
1.745954499032809e-09,3.5748973226112923e-12,0.0423641976496673,0.0423660646828996,-0.00025143156799023914,-2.3360701394137262e-12,0.780999999999969
4.2822378976126174e-09,3.482998611747945e-12,0.0423556454015198,0.0423575192375878,-0.0002514391474161871,-2.3429201287394896e-12,0.781499999999969
5.5725270023399e-09,6.9430017290983415e-12,0.0423471215035355,0.0423490216848888,-0.00025144127618215617,-2.348830114781708e-12,0.781999999999969
9.085542103381972e-09,7.708629568004e-11,0.0423385951351047,0.0423405280283264,-0.000251459053410262,-2.356020109908763e-12,0.782499999999969
5.036652497847349e-09,7.052296246978784e-12,0.0423300812427895,0.0423320238368273,-0.0002516848583873461,-2.362650006193512e-12,0.782999999999969
5.950419499495263e-08,4.5887300903491024e-11,0.0423215599636925,0.0423235232018117,-0.00025171556054841716,-2.369980080241252e-12,0.783499999999969
4.553641710230982e-08,2.8959999676114734e-10,0.0423131367422923,0.0423150441782989,-0.00025079530960961816,-2.377629993929875e-12,0.783999999999969
5.569490500734187e-09,6.116100681463621e-12,0.0423047134028861,0.0423065451096943,-0.00025024714555207006,-2.3851801610186296e-12,0.784499999999969
3.281005002409021e-09,1.534389976187711e-11,0.0422962284089545,0.0422980500960774,-0.00025029788191045506,-2.3948200193746327e-12,0.784999999999969
7.0510776037369105e-09,8.826010061691036e-11,0.0422877276148834,0.0422895606411784,-0.0002503176753068561,-2.3808899730221045e-12,0.785499999999969
1.807449559465546e-08,7.108860028415265e-11,0.042279229525929,0.0422810718068693,-0.00025032234071953015,-2.389220115153745e-12,0.785999999999969
2.4623689101610502e-08,1.347640055104904e-11,0.0422708041263855,0.0422726503255024,-0.00025028321303540314,-2.397200059983673e-12,0.786499999999969
1.318845190001472e-08,7.542702573637428e-12,0.0422623654118955,0.0422642066266471,-0.000250489048613964,-2.4068099943597154e-12,0.786999999999969
1.122116780050142e-08,1.0270260336620041e-10,0.0422539335014786,0.0422557594045539,-0.00025070248860874613,-2.4142801473281406e-12,0.787499999999969
6.582263602228355e-09,1.8586798766762058e-11,0.0422454865090584,0.0422473434205922,-0.0002506194276573521,-2.4219901258171195e-12,0.787999999999969
1.700647050267845e-08,3.644202994923518e-12,0.0422370340876896,0.0422389224231434,-0.00025059034261442205,-2.430560093469314e-12,0.788499999999969
1.9471734016840436e-09,2.35469976850311e-12,0.0422285919714073,0.0422304930969275,-0.00025092023164173917,-2.438150159198016e-12,0.788999999999969
6.808787700318675e-09,6.085798531785258e-12,0.0422201320285633,0.0422220649341093,-0.000250924972406853,-2.4458701123469817e-12,0.789499999999968
9.499592494577325e-09,1.4209100562823096e-10,0.0422116820028282,0.0422136420836314,-0.0002509947710035061,-2.454030034737542e-12,0.789999999999968
2.5197151302946974e-08,1.5051480964367592e-09,0.0422032415215786,0.0422052031048542,-0.0002511060226272732,-2.4628500194107117e-12,0.790499999999968
2.7087849900631067e-08,4.3882300571063126e-11,0.0421948374182431,0.0421967529261425,-0.0002541947732218161,-2.4720501253655547e-12,0.790999999999968
4.667015279791187e-08,4.515800233750866e-11,0.0421864745771656,0.0421883056546968,-0.00025465879941437004,-2.4802399717360757e-12,0.791499999999968
8.40200990032125e-09,2.259070014387632e-11,0.0421781622121784,0.0421798753671393,-0.0002569771585726711,-2.4885299983873344e-12,0.791999999999968
1.6358440303732014e-08,7.096159770902943e-11,0.042169788916365,0.0421714592973352,-0.000256878372033667,-2.495410128533493e-12,0.792499999999968
3.5855773003468094e-09,2.848200841842896e-12,0.0421614129147889,0.0421630552904539,-0.00025674694766548013,-2.50347008748375e-12,0.792999999999968
1.0271294897945538e-08,5.24473034446693e-11,0.0421530123631944,0.0421546611759473,-0.00025678361763262604,-2.5111200011723733e-12,0.793499999999968
1.3528372033722036e-09,1.233305124692663e-12,0.0421446187935689,0.0421462712814405,-0.0002569247943813621,-2.5185699879803902e-12,0.793999999999968
9.498931100027086e-09,3.507097390276215e-12,0.0421362119596814,0.0421378963698282,-0.0002569329306654812,-2.5158000682701243e-12,0.794499999999968
1.2355824800802662e-08,1.9977602905285607e-11,0.0421278177554536,0.0421295260567085,-0.0002570862359555471,-2.5240300301210272e-12,0.794999999999968
1.9439042396596218e-08,1.1301119762219258e-10,0.0421194392115184,0.0421211575232492,-0.000257056502458515,-2.5320800144112976e-12,0.795499999999968
1.5572634987082168e-09,5.2046304765962503e-11,0.0421110697829263,0.0421127838802013,-0.0002574213410253311,-2.5414501232667863e-12,0.795999999999968
4.773939500657409e-09,3.870299913888431e-12,0.04210268041018,0.042104420398359,-0.00025740277260229605,-2.549730175258058e-12,0.796499999999968
1.0896683694250342e-08,1.6237983180289461e-12,0.0420942985546553,0.0420960714657472,-0.0002573761626263511,-2.5584001063505557e-12,0.796999999999968
5.686364594470472e-09,7.75899483551612e-12,0.0420859311991308,0.0420877292065609,-0.000257560773358087,-2.5664000005004572e-12,0.797499999999968
2.376887998922772e-09,5.944169462201998e-11,0.0420775730190001,0.0420794081203073,-0.00025748095456040406,-2.5744400101307408e-12,0.797999999999968
5.496110601355131e-09,3.1148000845249157e-12,0.0420692198380881,0.0420710732187902,-0.00025747758306809,-2.5836700400655443e-12,0.798499999999967
2.051706359668115e-08,2.7486402043308544e-11,0.0420609306625882,0.042062755206141,-0.00025749652410512005,-2.6024100409360873e-12,0.798999999999967
8.48355199978279e-09,4.815129545088226e-11,0.0420526664037964,0.0420544972284755,-0.000257564396237056,-2.6120999894324592e-12,0.799499999999967
3.636840779919215e-08,1.6146119857785024e-10,0.0420443612438348,0.0420462268088525,-0.000257706722182689,-2.620640033104693e-12,0.799999999999967
1.1189924500887294e-08,2.242939861618609e-11,0.0420360922612533,0.042037926442362,-0.0002573180451453151,-2.6299401024998392e-12,0.800499999999967
1.0186017702917827e-08,3.280015148376947e-13,0.0420277897625673,0.0420296426921168,-0.0002571628805554571,-2.640580028939743e-12,0.800999999999967
8.610022500521453e-09,8.178499544264639e-12,0.0420194798166654,0.0420213567592285,-0.00025730218375872205,-2.649520143213624e-12,0.801499999999967
1.957878249803091e-08,5.2215037849023815e-12,0.0420111717216226,0.0420130706638316,-0.00025726020035577303,-2.658520105447426e-12,0.801999999999967
3.5912271198479395e-08,2.545465990766438e-10,0.0420028853044589,0.0420047881159256,-0.000257017900767872,-2.668489994944734e-12,0.802499999999967
2.994975729919691e-08,3.745928012222066e-10,0.041994665859847,0.0419965211801505,-0.000256201709360655,-2.6768799850362957e-12,0.802999999999967
1.6006028995263488e-08,9.992410371362226e-11,0.0419864471405596,0.0419882413122885,-0.00025708123958795705,-2.686800001233669e-12,0.803499999999967
2.1739554600941347e-13,5.3999901772350256e-11,0.0419781881217472,0.0419799636076845,-0.0002571231840559811,-2.70776998913258e-12,0.803999999999967
1.095487089930458e-08,1.424999007682004e-12,0.0419699432011321,0.0419717428079518,-0.00025712318406454306,-2.7148201221793844e-12,0.804499999999967
1.291037020345609e-08,4.259301245035374e-12,0.0419617019276485,0.0419635095752565,-0.0002573121153676601,-2.7212700409035007e-12,0.804999999999967
8.581319300982049e-09,8.027489784012687e-11,0.0419534525887408,0.0419552677803403,-0.00025750320007807506,-2.728690103731557e-12,0.805499999999967
1.214119693671023e-09,3.725394992493136e-12,0.0419451925183713,0.041947017404937,-0.0002573888584621641,-2.7357599692579004e-12,0.805999999999967
2.2725090899344824e-08,1.0421370016944209e-10,0.0419369271529821,0.0419387798379797,-0.0002573748072194461,-2.7426899727039933e-12,0.806499999999967
4.7276140016649926e-09,2.6860041968390647e-12,0.0419286930655858,0.0419305371268905,-0.000257860418433693,-2.749290161849216e-12,0.806999999999967
2.2352993699070733e-08,4.247200022233777e-10,0.0419204354747366,0.0419223072760904,-0.0002578625069677401,-2.7560399708942418e-12,0.807499999999966
2.728917494754235e-09,4.07157987880602e-11,0.041912225372099,0.0419140757396756,-0.00025871764198979715,-2.7646101553868707e-12,0.807999999999966
2.0182184604089493e-08,9.582059451451741e-11,0.041903987224596,0.0419058505457633,-0.00025871497166846504,-2.7738000698412923e-12,0.808499999999966
5.785990499218574e-09,4.5573961271472285e-12,0.0418957844651013,0.0418976323440316,-0.0002589095019346181,-2.78225012473321e-12,0.808999999999966
1.2531892301659298e-08,5.470603137158747e-12,0.0418875602446617,0.0418894283124114,-0.00025886334133647516,-2.789659996060845e-12,0.809499999999966
1.533200949532798e-08,4.6291498412287524e-11,0.041879343362915,0.0418812270739782,-0.0002590274429483581,-2.7971099828688617e-12,0.809999999999966
8.995705395864473e-09,8.921260258309971e-11,0.0418711351833995,0.0418730268453198,-0.00025906850368096314,-2.803590042413373e-12,0.810499999999966
7.316031995496797e-09,2.8807997654034523e-11,0.0418629350270581,0.0418648327459406,-0.00025922486826736703,-2.811030054561403e-12,0.810999999999966
1.3474694797455111e-08,3.946704074664353e-12,0.0418547332682102,0.0418566541048277,-0.0002593304723304171,-2.817330136545282e-12,0.811499999999966
9.572367801191639e-09,8.610001600573014e-12,0.0418465601629393,0.0418484807871314,-0.00025952636937910407,-2.8241400103906633e-12,0.811999999999966
3.773973002163533e-09,4.92799551166101e-12,0.0418383811249001,0.0418403267906343,-0.00025942504393703216,-2.8312499913973888e-12,0.812499999999966
1.6630418986363082e-09,4.973259998264368e-11,0.0418301995260925,0.0418321683507329,-0.00025940712280090217,-2.8375700227012413e-12,0.812999999999966
9.667795598800044e-09,2.1946201800293608e-11,0.0418220181612999,0.0418240045190459,-0.00025938800840060307,-2.8423500532392953e-12,0.813499999999966
4.2400496003125454e-08,1.5673050357545293e-10,0.0418138731807676,0.0418158644591931,-0.000259287602252103,-2.8465600102750566e-12,0.813999999999966
1.584943520177573e-08,5.628497667942156e-12,0.0418057710190418,0.0418077128356262,-0.0002591310714253651,-2.848780022643438e-12,0.814499999999966
2.323228699696589e-09,5.810803227479511e-12,0.0417976308831339,0.0417995750648545,-0.00025922395310091096,-2.8516301733144678e-12,0.814999999999966
3.974202397727389e-09,5.548998760485091e-12,0.0417894721821489,0.0417914401233023,-0.00025922465363871906,-2.854220115464101e-12,0.815499999999966
2.5689258296990314e-08,1.0288229990162989e-10,0.0417813262143936,0.0417833080699151,-0.000259206943794558,-2.857269976175303e-12,0.815999999999966
4.248518301053217e-09,2.6786003970435956e-12,0.0417732215851511,0.0417751692423115,-0.000259198917997636,-2.8598800844853445e-12,0.816499999999965
1.1063115978870997e-09,1.7665036100567022e-12,0.0417650850399979,0.0417670535509915,-0.00025922932850161906,-2.8617199755720524e-12,0.816999999999965
2.3435437104812884e-08,4.958620319905904e-11,0.0417569489202283,0.0417589420470819,-0.00025924356988372,-2.864070092201132e-12,0.817499999999965
4.091257201077614e-09,5.4560002349379744e-11,0.0417489124691707,0.0417508936439709,-0.0002589591395184732,-2.8677899898549297e-12,0.817999999999965
2.450616300164743e-09,5.653796875115802e-12,0.0417408377218205,0.0417428166187643,-0.0002589334964434491,-2.869790126022731e-12,0.818499999999965
1.4222420297027583e-08,5.6014901050893684e-11,0.0417327402308766,0.0417347436568401,-0.0002589344755009231,-2.8726500345133132e-12,0.818999999999965
4.827887797875796e-09,5.324997387479158e-12,0.0417246840989501,0.0417266839200463,-0.00025900812824697817,-2.8737899646774645e-12,0.819499999999965
1.6862338206302674e-08,7.525570999700193e-10,0.0417166000739384,0.0417186142579679,-0.0002590292526611121,-2.8750801652627223e-12,0.819999999999965
2.7844010014321796e-09,4.9224027631744605e-12,0.041708563975465,0.0417105241199852,-0.00026131775837122807,-2.875870114965595e-12,0.820499999999965
6.182580496172374e-09,6.580895550722943e-12,0.0417005105726081,0.0417024399380758,-0.0002613175969229291,-2.8759800530658852e-12,0.820999999999965
7.261432705130133e-09,4.0663240136185053e-10,0.0416924419424327,0.0416943826343312,-0.000261295262214749,-2.8761101573265835e-12,0.821499999999965
2.770709897625956e-09,3.5080965909983775e-12,0.041684373573831,0.0416863096621921,-0.0002612150584681051,-2.8755600331442643e-12,0.821999999999965
2.4052893100867667e-08,5.078229503574505e-11,0.041676302083994,0.0416782446355199,-0.00026120883434506805,-2.876410047647493e-12,0.822499999999965
1.917449199417831e-09,1.2130019211298304e-12,0.0416683016717308,0.0416702002669237,-0.000262129502195275,-2.875319990783276e-12,0.822999999999965
7.351593559606906e-08,1.5314999962656728e-10,0.041660273029521,0.0416621784877998,-0.000262132502222308,-2.877130174730458e-12,0.823499999999965
4.899801397950654e-09,4.4910180435620006e-10,0.0416523239704199,0.0416541501574304,-0.0002605993118180341,-2.8778401103130014e-12,0.823999999999965
3.866343159519836e-08,4.568309619479294e-11,0.041644303658868,0.0416460967783011,-0.0002605958800773092,-2.8780500118535945e-12,0.824499999999965
1.8262828596626868e-08,4.5098300094359445e-11,0.0416363358106014,0.041638054027338,-0.00026167825236907507,-2.8785600205555317e-12,0.824999999999965
2.847989705179188e-09,3.840504303465053e-12,0.0416283301528856,0.0416300202103382,-0.000261955199508769,-2.8790800039174558e-12,0.825499999999964
1.2616502002849028e-08,1.5848197754131377e-11,0.0416202944666097,0.0416219993594954,-0.00026197570669735516,-2.880770058263926e-12,0.825999999999964
7.385176012397743e-10,1.6018020243535602e-12,0.0416122731994077,0.0416139890098767,-0.000261879962591711,-2.882930005831952e-12,0.826499999999964
2.1837107601341277e-08,5.284860049581397e-11,0.0416042681721071,0.0416060066444752,-0.00026187113015282005,-2.883480130014271e-12,0.826999999999964
9.625724904649413e-09,6.671549424019929e-11,0.0415962958029553,0.0415980052386553,-0.0002616290248142511,-2.8839699725558e-12,0.827499999999964
1.0401674001292438e-08,9.327698335948043e-12,0.0415882897861724,0.0415900199022103,-0.00026152770994699215,-2.883070084752637e-12,0.827999999999964
1.7167243099303064e-08,6.977500521809787e-11,0.0415802905981123,0.0415820373924783,-0.00026141591997904203,-2.882390073150054e-12,0.828499999999964
2.0324701303919834e-08,4.012204041226042e-10,0.0415723271947715,0.0415740750346147,-0.000261443921512329,-2.882920031171965e-12,0.828999999999964
8.206997095805413e-09,2.7602919949742954e-14,0.0415643650736252,0.0415660934236372,-0.00026231537366424207,-2.8829900706323075e-12,0.829499999999964
6.493264703699708e-09,1.0830496222080654e-11,0.0415563781385422,0.0415581187304203,-0.0002624787184313151,-2.8835200286542184e-12,0.829999999999964
1.3029722197022142e-08,3.406795678895236e-12,0.0415483914939823,0.0415501494403506,-0.000262379820695856,-2.8858100804829423e-12,0.830499999999964
4.202099800065806e-09,3.6147598803104586e-11,0.0415404176650664,0.0415421887236407,-0.0002622456452069,-2.8869001373471592e-12,0.830999999999964
9.641159405548994e-09,5.840659900169243e-11,0.0415324341478366,0.0415342315523468,-0.00026227793118200216,-2.8900801023190592e-12,0.831499999999964
1.4949142965181572e-09,6.154195208996072e-12,0.0415244657837086,0.0415262739021616,-0.0002624356466517691,-2.8922901400274537e-12,0.831999999999964
1.6723333898238657e-08,9.640530040933015e-11,0.0415165103991885,0.0415183477147484,-0.00026241837905019807,-2.895269961278313e-12,0.832499999999964
2.948681550318799e-08,6.531329643788553e-11,0.0415085677187613,0.0415104030670627,-0.00026249006715577507,-2.8982801401900016e-12,0.832999999999964
2.1857431399541216e-08,2.0521702392972685e-11,0.0415006466193022,0.0415024570477968,-0.00026237773191302807,-2.900309983497329e-12,0.833499999999964
8.557283201482413e-09,5.7246499207685986e-11,0.041492718240458,0.0414945242967556,-0.0002624226208125561,-2.9014100150215327e-12,0.833999999999964
1.184289298572505e-09,3.799703607310079e-12,0.0414847846312474,0.0414865908087502,-0.00026236610027667996,-2.9035400386095978e-12,0.834499999999963
9.343362597502569e-09,1.023459789140091e-11,0.0414768404313961,0.0414786807946883,-0.00026238125579683804,-2.9063700231202194e-12,0.834999999999963
1.555862889912607e-08,7.935481022292024e-10,0.0414689128629716,0.0414707753629955,-0.00026229282784464105,-2.9084399819079287e-12,0.835499999999963
6.268173059764681e-08,2.633530199469547e-11,0.0414610521035291,0.0414628854023546,-0.00026448549894392704,-2.912940071445047e-12,0.835999999999963
3.4993900971391767e-09,7.504259713631001e-11,0.0414532198123939,0.0414549816198544,-0.00026341921150276515,-2.9161000870969733e-12,0.836499999999963
2.510135398148261e-09,4.976179884819132e-11,0.0414453170923129,0.041447078469831,-0.00026340370075933917,-2.917070014360479e-12,0.836999999999963
8.442386498219712e-09,4.041340179172792e-11,0.0414374178548531,0.0414391765889119,-0.0002633991679845311,-2.9193201675492553e-12,0.837499999999963
1.9446350002505497e-08,5.993229523770793e-11,0.0414295249898169,0.0414312825742538,-0.000263524585469192,-2.9216100025375447e-12,0.837999999999963
2.9729851011572883e-09,4.625259897306222e-11,0.0414216458310051,0.0414233900097812,-0.0002638418308829921,-2.923460085124674e-12,0.838499999999963
4.2579477402271415e-08,2.5742159792674357e-10,0.0414137487663303,0.0414155071871148,-0.000263832312403141,-2.9264301485559807e-12,0.838999999999963
3.172745699497881e-08,4.5979350188352086e-10,0.0414059338999886,0.0414076397973675,-0.000263006537220588,-2.924800159009866e-12,0.839499999999963
1.3192920603199987e-08,6.3373056802262795e-12,0.0413981104301236,0.04139975184569,-0.000263981266858494,-2.922260090160167e-12,0.839999999999963
4.240143239991889e-08,4.461377031694802e-10,0.041390257780488,0.0413918799830141,-0.00026413903845662703,-2.919569967729796e-12,0.840499999999963
4.835183960161249e-08,1.7392988993503167e-09,0.0413824457635918,0.0413840180879983,-0.000265100517939436,-2.9139401395289477e-12,0.840999999999963
2.590733003127177e-09,4.098400091523402e-11,0.041374659379611,0.041376128573902,-0.00026917142682035913,-2.900309983497329e-12,0.841499999999963
1.690499019935121e-08,4.976991041516499e-13,0.0413668048685057,0.04136825538254,-0.000269168657629455,-2.8859200185832323e-12,0.841999999999963
4.111724294375563e-09,4.228201122558062e-12,0.0413589680103366,0.0413604083369174,-0.00026945851583163216,-2.887129988207726e-12,0.842499999999963
7.421678965835454e-10,2.3153978734313796e-12,0.0413511238189711,0.0413525854099153,-0.0002694378714542991,-2.883430039873902e-12,0.842999999999963
1.729289780122434e-08,9.083199470349967e-11,0.0413432666303378,0.0413447731864106,-0.000269429066196457,-2.8807301596239787e-12,0.843499999999963
4.663886297995301e-09,2.7074037456387146e-12,0.0413354590086065,0.0413369671227801,-0.00026947652802536805,-2.880660120163636e-12,0.843999999999962
2.398209998644152e-09,9.251974186774703e-13,0.0413276368343201,0.0413291667332535,-0.0002695015699016351,-2.881200052845534e-12,0.844499999999962
1.0927995938714297e-09,1.2942019678163774e-10,0.0413198111123524,0.0413213779995519,-0.0002694732930310542,-2.8823100590297246e-12,0.844999999999962
2.0288840302251643e-08,6.49380063610927e-11,0.0413119777642803,0.0413135626871327,-0.0002694605594416211,-2.881620072767155e-12,0.845499999999962
2.3830931603074923e-08,7.071129792812769e-11,0.0413041711466429,0.0413057518735772,-0.00026978188100603307,-2.878850153056889e-12,0.845999999999962
4.22861933038754e-08,1.0452919779746495e-10,0.0412963703628376,0.0412979478365385,-0.00027017024969224314,-2.8755901739646594e-12,0.846499999999962
2.3267884896593927e-08,1.0291779928284228e-10,0.0412885958700651,0.0412901483237251,-0.00027022424382020416,-2.8726400598533264e-12,0.846999999999962
1.0988311996418254e-08,6.6871994053308015e-12,0.0412808176954645,0.0412823645476793,-0.00026971146645370504,-2.870539960245222e-12,0.847499999999962
1.3606471796490105e-08,7.962980275166842e-11,0.0412730297110988,0.0412745900077259,-0.0002699237751044761,-2.867650127774679e-12,0.847999999999962
2.3219662997897572e-08,1.1249889908526711e-10,0.0412652415862514,0.041266808700059,-0.000269855294165709,-2.8640501428811582e-12,0.848499999999962
1.4810362894412954e-08,3.93773000317843e-11,0.0412574669279446,0.0412590222747294,-0.0002701322605456371,-2.8598701098253576e-12,0.848999999999962
2.4524541800130528e-08,8.040889482030522e-11,0.0412496863141602,0.0412512508727292,-0.00027001951009350913,-2.8581601061589135e-12,0.849499999999962
5.085412229516306e-08,4.4704529661432346e-10,0.0412419214777152,0.0412434891174198,-0.00027016029692024813,-2.853710106762164e-12,0.849999999999962
4.007750840223645e-08,6.221299864161978e-11,0.0412342237811853,0.0412357284937278,-0.0002691927135256471,-2.854650110045709e-12,0.850499999999962
3.517374649875116e-08,4.2049499993090933e-10,0.0412265256277465,0.0412279711421372,-0.0002689052910037251,-2.8571201394350654e-12,0.850999999999962
3.45952209934719e-09,4.9159600001846826e-11,0.0412188105026911,0.0412202219463963,-0.00026983252540955117,-2.8624800012949647e-12,0.851499999999962
4.667155002746615e-09,5.228339983176511e-11,0.0412110463510642,0.0412124755410279,-0.00026987707508774697,-2.866320028549474e-12,0.851999999999962
1.1088033505246564e-08,6.783600070559004e-11,0.0412032940416612,0.0412047504096274,-0.000269882066239614,-2.8669100513717405e-12,0.852499999999962
4.211622219724154e-08,6.29662016971011e-11,0.0411955434268052,0.0411970219532515,-0.00027003534892527004,-2.868490167617921e-12,0.852999999999961
2.416409920075191e-08,7.542130114890355e-11,0.0411878539541727,0.0411893171420714,-0.0002703915181205181,-2.8601201268463328e-12,0.853499999999961
4.070514099396849e-09,4.5382697599904986e-11,0.0411801339194998,0.0411816074110255,-0.0002699313012612431,-2.8532100727202137e-12,0.853999999999961
3.553035529679782e-08,1.0989110316161899e-10,0.0411723906454371,0.0411738941938116,-0.00026994560060098296,-2.8530799684595154e-12,0.854499999999961
5.333718300359891e-09,7.539496804653822e-12,0.0411646932214141,0.0411661757759901,-0.00026982197493663897,-2.853440140421215e-12,0.854999999999961
1.2813727301441702e-08,7.989838998745391e-10,0.041156955560825,0.0411584699553788,-0.00026987880042800717,-2.854070061883429e-12,0.855499999999961
6.201102600161823e-08,1.0165701613829015e-11,0.0411492424350145,0.0411507598033876,-0.00027009253122422107,-2.8552600821879492e-12,0.855999999999961
2.2104714031412342e-09,6.74205698214525e-10,0.0411416144951653,0.0411430575824616,-0.00027175002416975503,-2.856250175611863e-12,0.856499999999961
3.7130965600817856e-08,5.392639806922617e-11,0.0411339062393251,0.0411353454188361,-0.00027172443856477314,-2.8576999707569106e-12,0.856999999999961
3.450085360456878e-08,3.8402399316073144e-11,0.041126232581555,0.0411276514741111,-0.00027185086037504304,-2.8590801601224847e-12,0.857499999999961
1.3164869396009582e-08,4.478360043913554e-11,0.0411186050477279,0.0411199846996589,-0.000274056317366007,-2.8614400345711166e-12,0.857999999999961
1.0462655401777265e-08,5.375520167882897e-11,0.0411109628707256,0.0411123242122768,-0.00027413907771970205,-2.8650300448046506e-12,0.858499999999961
6.567806895563244e-09,7.524002254566398e-12,0.0411032991002377,0.0411046817797064,-0.000274278429261397,-2.867629961614271e-12,0.858999999999961
2.1969206905059213e-08,8.013099905834764e-11,0.0410956264696147,0.0410970344947812,-0.00027429056894332404,-2.8684201281575783e-12,0.859499999999961
1.0641228703756056e-08,9.363199798828603e-11,0.0410879695758399,0.0410893811754249,-0.00027435341742006604,-2.869640072442059e-12,0.859999999999961
1.2521119696629057e-08,3.8523198520046265e-11,0.0410802980016782,0.0410817213559296,-0.0002745039940982891,-2.8700999910036273e-12,0.860499999999961
8.510785701187906e-09,2.436099932889846e-12,0.0410726272825522,0.0410740709227342,-0.00027468994826613104,-2.87056012640563e-12,0.860999999999961
1.6728411801614218e-08,4.717101709239557e-12,0.0410649581081663,0.0410664373728862,-0.0002746663260458121,-2.8711501492278968e-12,0.861499999999961
1.5001888620247428e-14,1.6959003645844462e-12,0.0410573289580058,0.0410588346500784,-0.00027497070177979,-2.869130063740122e-12,0.86199999999996
5.244705801599192e-09,6.810049746341917e-11,0.0410496751524064,0.0410512269779943,-0.00027497070177739003,-2.8661801664692232e-12,0.86249999999996
2.8725824302577863e-08,8.474309448613937e-11,0.0410420264535976,0.0410436092372202,-0.00027497071199192704,-2.8617000262520786e-12,0.86299999999996
7.768602795776847e-09,1.323770260075463e-11,0.0410344087160824,0.0410359872888991,-0.0002751473022695641,-2.8559799924304796e-12,0.86349999999996
1.7996937967668103e-09,3.668398917966442e-12,0.0410267898955257,0.0410283957099487,-0.00027506991469423005,-2.8591900982227747e-12,0.86399999999996
8.124278597088086e-09,1.4817598537053556e-11,0.0410191607168505,0.0410208122326322,-0.00027507524696549304,-2.864840092584031e-12,0.86449999999996
6.898458200510493e-09,9.943469658768578e-11,0.0410115414322051,0.0410132186351857,-0.00027499303806186406,-2.8653099858055864e-12,0.86499999999996
1.054937179972848e-08,5.65603119895286e-13,0.0410039303078142,0.0410056182244074,-0.00027491964703390106,-2.864020002060763e-12,0.86549999999996
4.9294269499622345e-08,2.997620207612073e-11,0.0409963375527731,0.040998042998095,-0.000275089917622086,-2.8623900125146484e-12,0.86599999999996
3.688980530075492e-08,1.8074369778631194e-10,0.0409887844051997,0.0409904727154446,-0.0002745529639131591,-2.861100028769825e-12,0.86649999999996
1.3181487901192668e-08,7.520659789372885e-11,0.0409812155919206,0.0409829056428864,-0.00027403447337324006,-2.857140088755039e-12,0.86699999999996
1.067080799416198e-08,5.512403034035884e-12,0.040973640123324,0.0409753262223798,-0.0002739215959016481,-2.85211004119601e-12,0.86749999999996
9.841567602530965e-09,2.198559390098609e-11,0.0409660682648268,0.0409677542450269,-0.00027402570916397907,-2.847679991119234e-12,0.86799999999996
4.881191201233648e-09,4.3542704164512e-11,0.0409585103417202,0.0409602004443629,-0.0002739731277262051,-2.8421999996586234e-12,0.86849999999996
9.435157898030067e-09,2.965704071211661e-12,0.0409509417115662,0.0409526455617838,-0.0002739733538115641,-2.83513013413228e-12,0.86899999999996
1.2550348295337077e-08,4.470210313023415e-11,0.040943377399877,0.0409450966538824,-0.0002740950524769591,-2.8282599786461082e-12,0.86949999999996
1.53876845987444e-08,5.896610283384618e-11,0.0409358201299826,0.040937546879626,-0.0002739955973341991,-2.8262401099987677e-12,0.86999999999996
5.487149610378106e-08,2.1171759484461816e-10,0.0409282790194239,0.0409300152579499,-0.0002740292021643681,-2.8240101229703996e-12,0.87049999999996
1.839494540023523e-08,1.4489569960529636e-10,0.0409208005717577,0.0409224715963852,-0.00027351657033492405,-2.82343007480812e-12,0.870999999999959
9.818414699325206e-09,2.979401447777974e-12,0.0409132745312724,0.0409149136846932,-0.00027382224437440706,-2.8220000121426114e-12,0.871499999999959
6.2254453953025646e-09,4.789703356156139e-12,0.040905733545844,0.0409073755410378,-0.0002739953708574171,-2.8201800703758773e-12,0.871999999999959
1.084739909701371e-08,4.122970020947747e-11,0.0408981910067183,0.0408998594622732,-0.00027391696833771906,-2.8188000978507377e-12,0.872499999999959
3.881243396119949e-09,1.451699871424239e-12,0.040890651282978,0.0408923390434048,-0.0002738646853725111,-2.816750088383002e-12,0.872999999999959
1.1196272201030588e-08,1.2852011121999851e-12,0.0408831059178231,0.0408848253479418,-0.0002738479657915001,-2.8137501009717347e-12,0.873499999999959
1.9425182989918355e-09,8.370790172129716e-11,0.0408756402897007,0.0408773806469056,-0.000273737494574104,-2.851170037912465e-12,0.873999999999959
1.0254412499688392e-08,2.5934948633121735e-12,0.0408681211806844,0.0408698823053075,-0.00027374407974655303,-2.8496701526270485e-12,0.874499999999959
9.40985879493983e-09,8.210859769874901e-11,0.0408606075503463,0.0408623844813642,-0.00027388623253872904,-2.8479601489606043e-12,0.874999999999959
1.8123729697561153e-08,4.959459926068277e-11,0.040853096370501,0.0408548802553976,-0.0002737646942564581,-2.8463401340744765e-12,0.875499999999959
2.0399422706596226e-08,6.193009993715748e-11,0.0408456051218903,0.0408473854383667,-0.0002735922318233871,-2.8443000992667278e-12,0.875999999999959
6.296477499112552e-09,7.528602741224688e-12,0.0408381241839125,0.0408399013394828,-0.00027358015110758407,-2.8495400483663502e-12,0.876499999999959
1.2890771200479989e-08,1.6995398144370455e-11,0.0408306466262098,0.0408324193310627,-0.0002736047604924751,-2.8499201696480236e-12,0.876999999999959
9.53342930293255e-09,1.4281305305008374e-11,0.0408231981707587,0.0408249746568107,-0.0002734529808294981,-2.8509200208914898e-12,0.877499999999959
3.4079736047076814e-09,1.3753997940568752e-12,0.0408157969271514,0.0408175983830569,-0.00027335948147519807,-2.851040150492201e-12,0.877999999999959
6.54146098399977e-10,3.497202527569243e-15,0.0408083625214399,0.0408101918861279,-0.0002734029061082961,-2.849850130187681e-12,0.878499999999959
7.536032901878098e-09,2.3918401981237736e-11,0.0408009003621626,0.04080276163304,-0.00027339548870173203,-2.8508300321111735e-12,0.878999999999959
3.346166999734779e-08,7.522120426539658e-11,0.0407934424666498,0.0407953437445131,-0.00027331208546351306,-2.8520701425560624e-12,0.879499999999959
2.077968500047156e-08,4.668559983045384e-11,0.0407860549732234,0.0407879152186068,-0.000272654542086904,-2.851170037912465e-12,0.879999999999958
1.0744500983372873e-09,4.791100155498995e-11,0.040778650685878,0.0407804800837257,-0.000272224453617996,-2.852250120116695e-12,0.880499999999958
6.092588600292714e-09,3.4318034525249175e-12,0.0407712104039202,0.0407730373039007,-0.0002722117580435711,-2.852350083556998e-12,0.880999999999958
9.556737103066926e-09,1.6941031910633342e-12,0.0407637697928179,0.0407656067204082,-0.00027222676236810417,-2.8542799634240223e-12,0.881499999999958
1.814083903928232e-09,1.8595958106715216e-12,0.0407563363432642,0.040758213470078,-0.0002723968626014881,-2.8561599699911122e-12,0.881999999999958
1.2614126299048678e-08,2.6882100712111168e-11,0.0407489258595827,0.0407508177502799,-0.00027237599998355,-2.8574701198963437e-12,0.882499999999958
7.174886199057262e-09,1.7261497786691393e-11,0.0407415325260319,0.0407434197238898,-0.000272254705632931,-2.8671800177126894e-12,0.882999999999958
6.264589000326559e-09,7.149939668105176e-11,0.0407341218604226,0.0407360097115271,-0.00027218219538046196,-2.882960146652347e-12,0.883499999999958
9.598465203208839e-09,2.344305305435057e-12,0.0407267039259846,0.0407285951672168,-0.0002722193756908341,-2.8677899898549297e-12,0.883999999999958
1.0218436805042863e-08,1.4659100322500507e-11,0.040719303677381,0.0407211928900497,-0.00027239611143508214,-2.8648700165639918e-12,0.884499999999958
4.029790195980709e-09,5.517600265569911e-12,0.0407119167548816,0.0407138233384731,-0.00027234858696212707,-2.8638901146404994e-12,0.884999999999958
5.446745297843503e-09,3.8630001975015205e-12,0.04070452379316,0.0407064432095049,-0.00027232780018915815,-2.861510074031459e-12,0.885499999999958
8.651162196338102e-09,1.1936999999573317e-11,0.0406971239642859,0.0406990568309656,-0.00027237941960757796,-2.8594700392237105e-12,0.885999999999958
2.301149000516478e-09,1.7119639039719914e-13,0.0406897308470722,0.0406916726966534,-0.00027234157170614006,-2.8476700164592472e-12,0.886499999999958
4.5126039016629704e-09,6.4198021898498325e-12,0.0406823365297813,0.0406842975596313,-0.00027237080230714896,-2.841220097735131e-12,0.886999999999958
4.2654704976441415e-09,5.236304445599416e-12,0.0406749566040794,0.0406769387662926,-0.0002724176719390611,-2.8496400118066534e-12,0.887499999999958
6.394452010255458e-08,4.955221996616466e-10,0.0406675746065919,0.0406695716945018,-0.00027243491727837,-2.859700106924712e-12,0.887999999999958
2.147459480378311e-08,9.196279848744382e-11,0.0406603128053325,0.0406621908248307,-0.0002718466527119091,-2.865930149448248e-12,0.888499999999958
3.836249297395344e-09,2.7976995720102593e-12,0.0406529819484586,0.0406548087825256,-0.0002718569753849861,-2.868030032215918e-12,0.888999999999957
2.0982722899465234e-08,1.0963879804037902e-10,0.0406456101589463,0.0406474427812574,-0.00027187194223979717,-2.8716000931294783e-12,0.889499999999957
9.770111601692388e-09,5.663199076355596e-12,0.0406382577609858,0.0406400786376471,-0.00027190552808305604,-2.8476700164592472e-12,0.889999999999957
3.848153698471357e-09,3.5658975772179247e-12,0.0406308972872019,0.0406327253978995,-0.00027205871027965014,-2.84845996616212e-12,0.890499999999957
3.1436924299854674e-08,1.1368571015135664e-09,0.0406235262685782,0.0406253819326301,-0.00027204382763297997,-2.8484300421821596e-12,0.890999999999957
5.527167099006469e-09,8.422498809501633e-12,0.0406162441638958,0.0406180058365812,-0.0002738552066127481,-2.8487301493435035e-12,0.891499999999957
1.0473819200829126e-08,1.0915400527888863e-11,0.0406089017349058,0.0406106604717108,-0.00027377327548339504,-2.849180093245085e-12,0.891999999999957
1.0096623502542368e-08,1.3207360205491625e-10,0.040601555412731,0.0406033234474034,-0.00027372079173685205,-2.8500301077483137e-12,0.892499999999957
1.7238144994768945e-08,1.869497612272397e-12,0.0405942139313961,0.0405959769179413,-0.00027392531653989006,-2.852510111797657e-12,0.892999999999957
1.8871869303382915e-08,2.4158695877130043e-11,0.0405868791416137,0.0405886548916194,-0.00027399564071305506,-2.8556601527895964e-12,0.893499999999957
2.272730399710543e-09,9.954822036140065e-10,0.0405795506511707,0.0405813412608374,-0.00027373662723873405,-2.857250026855329e-12,0.893999999999957
4.649234420367465e-08,6.360680038230981e-11,0.0405722107993404,0.0405739916973609,-0.000273709683220398,-2.8548300876063415e-12,0.894499999999957
2.4927116801243265e-08,6.537499708247907e-12,0.0405649557250296,0.0405666586906528,-0.000274236943503249,-2.8533200108205037e-12,0.894999999999957
2.670908896829083e-09,5.2041600195895654e-11,0.0405576823345457,0.0405593453759078,-0.0002751254747200881,-2.8507200940108834e-12,0.895499999999957
9.11611579973437e-09,1.0070000389106326e-12,0.0405503613138193,0.0405520442516768,-0.000275121601573451,-2.84824008996154e-12,0.895999999999957
3.443034300026904e-08,8.549259911116991e-11,0.0405430526579643,0.0405447598482066,-0.0002752651340596111,-2.8465001623151354e-12,0.896499999999957
2.098277840367757e-08,6.039497998933108e-10,0.0405357829452817,0.0405374709238997,-0.0002747937048591571,-2.8427700731609162e-12,0.896999999999957
3.306108796452545e-09,2.069205917720751e-12,0.0405285100864433,0.0405301569761032,-0.0002758156700329211,-2.841740081097055e-12,0.897499999999957
3.5762357700197533e-08,9.028119918319533e-11,0.0405212024732656,0.0405228632329893,-0.0002758329816195021,-2.840180131011283e-12,0.897999999999956
1.7037376995321374e-09,1.3574003032701398e-12,0.0405139575132143,0.0405155812156776,-0.0002757490274715071,-2.838260008963811e-12,0.898499999999956
2.9257663403114975e-08,5.453030041402407e-10,0.040506654884671,0.0405083248073105,-0.0002757562989929341,-2.8365001319974326e-12,0.898999999999956
1.7872743979241434e-09,4.321969865328512e-11,0.0404994579668907,0.0405010981911524,-0.00027661783102709105,-2.834929990411239e-12,0.899499999999956
8.944772401930923e-09,2.810897348215491e-12,0.0404921992805692,0.0404938529056236,-0.00027662325407424204,-2.8332700768851637e-12,0.899999999999956
3.337990669982638e-08,5.821148979512358e-10,0.0404849448592232,0.0404866165176368,-0.0002767897031403691,-2.831230042077415e-12,0.900499999999956
5.920117149976756e-08,9.073009010762689e-10,0.0404777479735572,0.0404793553994495,-0.000277678963442181,-2.8287799620080323e-12,0.900999999999956
5.292952597046874e-09,7.724020034682866e-11,0.0404705914461796,0.0404720897720322,-0.00027976379714575905,-2.830960075736466e-12,0.901499999999956
1.3166829397615043e-08,4.990396984538847e-12,0.0404633344804149,0.0404648332028532,-0.00027967953556195103,-2.8299600076525655e-12,0.901999999999956
3.4393650982789126e-09,9.33975119465913e-14,0.0404560804144436,0.0404576038695151,-0.000279809853322464,-2.8280301277855413e-12,0.902499999999956
1.1104529303029853e-08,6.95748798851259e-10,0.0404488081187813,0.0404503811645448,-0.0002798285685420471,-2.826850082141008e-12,0.902999999999956
7.1741574972361555e-09,2.851550245930312e-11,0.0404415739925162,0.040443129064219,-0.000281030061172031,-2.8258801548775025e-12,0.903499999999956
9.636265896340035e-09,4.8622703086032004e-11,0.0404343171330919,0.040435898499189,-0.0002809252856298861,-2.825089988334195e-12,0.903999999999956
1.0220400303850852e-08,3.0344962653749974e-12,0.0404270606959885,0.0404286740455265,-0.0002808462681964561,-2.824050021610347e-12,0.904499999999956
8.162164298608499e-09,1.8332495244077762e-11,0.0404198144404644,0.0404214617766836,-0.000280986610083096,-2.821759969781623e-12,0.904999999999956
1.8912683016902854e-09,2.100999929588454e-12,0.0404125720142506,0.0404142624622074,-0.00028087175324760906,-2.8177800804468633e-12,0.905499999999956
7.18778703223677e-10,1.399200200147277e-12,0.0404053303488394,0.0404070651472723,-0.00028087797596256403,-2.8157801611194966e-12,0.905999999999956
2.835433959846867e-08,1.0410319828402237e-10,0.0403980995358397,0.0403998702623143,-0.00028086937569556504,-2.811659976023617e-12,0.906499999999956
1.7745523037127064e-09,3.703495843332405e-12,0.0403909182551101,0.0403926761542803,-0.00028028538425281903,-2.809980113177568e-12,0.906999999999956
8.561469796997123e-09,3.32606997499596e-11,0.0403837164353303,0.0403854922564724,-0.00028029029553155007,-2.808120055930452e-12,0.907499999999955
2.094768102034461e-09,1.142794192610097e-12,0.0403765167943939,0.040378302603883,-0.0002801735646636061,-2.80706013988663e-12,0.907999999999955
7.146456398876566e-09,8.801397111124487e-12,0.040369317202091,0.0403711368475201,-0.0002801485873046611,-2.8076299965484885e-12,0.908499999999955
5.6762939001919754e-09,4.583097790167301e-12,0.0403621232992852,0.0403639622093675,-0.0002800761959917171,-2.8082000700507814e-12,0.908999999999955
6.1866180997571796e-09,1.487489992291202e-11,0.0403549269700524,0.0403567905072755,-0.0002800354396015381,-2.808380047611414e-12,0.909499999999955
1.455583209519773e-08,3.1103598863158055e-11,0.0403477357478805,0.040349620512069,-0.000279944105633108,-2.8076200218885017e-12,0.909999999999955
1.3951741012485641e-09,7.566031134942364e-13,0.040340562354596,0.040342453063886,-0.0002797710434264591,-2.8109400657810868e-12,0.910499999999955
6.762759498235571e-09,2.626301953689847e-12,0.040333374588502,0.0403352890967383,-0.0002797548428795831,-2.8141601462333687e-12,0.910999999999955
3.826170900944614e-09,5.014495763067117e-12,0.0403262111440879,0.0403281456145553,-0.00027972519677875907,-2.820500126857195e-12,0.911499999999955
6.474532902867036e-09,1.2150599970617293e-11,0.0403190388132587,0.0403209957164906,-0.00027967643020314803,-2.827120048481957e-12,0.911999999999955
1.918441100423607e-09,4.2424203039459485e-11,0.040311869687874,0.0403138442137433,-0.0002796520015553481,-2.834180156188748e-12,0.912499999999955
2.0781247202228403e-08,1.0405502848254145e-11,0.0403047392842962,0.0403067287829792,-0.000279629461976034,-2.8408701172738526e-12,0.912999999999955
6.3742136985345255e-09,4.7878701003867263e-11,0.0402976090345425,0.0402995909057931,-0.0002796705122211821,-2.8466001257554385e-12,0.913499999999955
1.8515264800511577e-08,4.1652500892830346e-11,0.0402904537235877,0.0402924464386539,-0.0002797205397084601,-2.8540301632434817e-12,0.913999999999955
1.3832739099994829e-08,5.658230134431008e-11,0.0402833232490052,0.0402853124688273,-0.00027989149970233007,-2.8606700341882174e-12,0.914499999999955
1.1253135402677916e-08,1.730599691329715e-11,0.0402761850948622,0.0402781711654659,-0.00027980646390671606,-2.868710043818501e-12,0.914999999999955
2.8303992899436636e-08,4.303629674851095e-11,0.0402690572954197,0.0402710527373448,-0.000279791999989347,-2.875200078022999e-12,0.915499999999955
2.994034600106721e-08,9.997559724528315e-11,0.0402619735751133,0.0402639520135661,-0.00027996669863495206,-2.8732101333556193e-12,0.915999999999955
2.0112777970870965e-09,2.420598443908517e-12,0.0402548739639259,0.0402568400169182,-0.00027957617753520303,-2.8802401002420153e-12,0.916499999999954
2.767391110020112e-08,8.819669994331036e-11,0.0402477631555595,0.0402497461353288,-0.00027958593655089505,-2.8866301710062103e-12,0.916999999999954
1.4210892046451207e-09,4.2167797031922305e-11,0.0402406864620715,0.0402426446725914,-0.000279041486030547,-2.894610115836138e-12,0.917499999999954
1.1240071200180335e-08,2.0474039130746746e-12,0.0402335694747257,0.0402355342445281,-0.0002790244752862751,-2.9008900316596087e-12,0.917999999999954
2.711046595549327e-09,3.1417993207050188e-12,0.040226458646062,0.040228432049651,-0.0002792131784360481,-2.907650032205056e-12,0.918499999999954
7.985376700159197e-09,2.7040203409711694e-11,0.0402193595925402,0.040221358016082,-0.00027922986244928905,-2.9120800822818316e-12,0.918999999999954
1.0725598499627953e-08,1.2143203109715728e-11,0.0402122585001918,0.0402142708886238,-0.00027911721955888404,-2.9181600712246958e-12,0.919499999999954
2.4687923996791206e-09,1.7549850461762162e-13,0.0402051716224665,0.0402071785664673,-0.00027905997141656103,-2.924080031926901e-12,0.919999999999954
1.0939172997992408e-08,1.2448597708214493e-11,0.0401980687234198,0.0402001135323325,-0.000279091739359823,-2.931629982175221e-12,0.920499999999954
2.116787203854109e-09,5.630204635842517e-12,0.0401909892341521,0.0401930504239091,-0.00027904688421124103,-2.938030027599403e-12,0.920999999999954
2.422420902759015e-09,5.7844978806897984e-12,0.0401838916563951,0.0401859754981128,-0.00027902248574700607,-2.9441501320226493e-12,0.921499999999954
3.6104386008650735e-09,8.080966451551319e-13,0.0401767969648889,0.040178903191197,-0.00027905366460403004,-2.9510001213484127e-12,0.921999999999954
1.8323980041645704e-09,2.6504978767327714e-12,0.040169707434961,0.0401718354949839,-0.00027907241596935206,-2.9576900824335173e-12,0.922499999999954
3.2379690942385686e-09,3.755697142171499e-12,0.0401626233948813,0.0401647698242561,-0.000279079161910185,-2.9648701029005853e-12,0.922999999999954
3.577046402136741e-09,5.75550024306537e-12,0.0401555427826587,0.0401577094783371,-0.0002791035442719261,-2.9723599883485496e-12,0.923499999999954
3.795703903963776e-09,7.870197549220137e-12,0.0401484689555015,0.0401506513454024,-0.0002791237291220781,-2.9783599631710844e-12,0.923999999999954
3.274653000151506e-09,2.966099588164184e-12,0.0401413981233139,0.0401435939292173,-0.0002791374489849211,-2.9850601157566103e-12,0.924499999999954
2.3359537013045717e-09,9.410650037011692e-11,0.040134333893199,0.0401365432820611,-0.000279127383310364,-2.991070065239132e-12,0.924999999999954
2.2446335595782685e-08,5.551190063179945e-11,0.040127282469793,0.0401295145410872,-0.00027912849186300206,-2.991470135840779e-12,0.925499999999953
5.137434200275237e-09,2.511740121446948e-11,0.0401202724266203,0.0401224834878987,-0.00027892988155435905,-2.9950701207343e-12,0.925999999999953
1.5406075498658467e-08,2.6851992851462114e-12,0.0401132411589546,0.040115455389721,-0.0002789576742620771,-2.9975000346432745e-12,0.926499999999953
1.5457840299437642e-08,1.1363396335006826e-11,0.040106223872165,0.0401084335625204,-0.00027923497727857106,-3.0004700980745813e-12,0.926999999999953
6.22242399966888e-09,5.851440165738353e-11,0.0400992088647526,0.0401014064811916,-0.00027933506076931603,-3.004770043890659e-12,0.927499999999953
4.821487299688787e-09,2.9876032203723923e-12,0.0400921840725367,0.0400943841167534,-0.0002792728464719211,-3.006070002295469e-12,0.927999999999953
9.776789801352326e-09,9.346453958003487e-10,0.0400851618652001,0.0400873728441796,-0.0002793092717507011,-3.0116000838964485e-12,0.928499999999953
8.80222917054585e-08,5.828596008616849e-10,0.0400781491246722,0.0400803368577404,-0.00027946268048955204,-3.012830002840916e-12,0.928999999999953
4.882625699587084e-08,1.1891779921890944e-10,0.0400712669850927,0.0400732983595802,-0.00027794984009304005,-3.0189900059041097e-12,0.929499999999953
2.3062108098215184e-08,2.0069779865794501e-10,0.0400643591906649,0.0400662505108719,-0.0002796429561880741,-3.0247800791860513e-12,0.929999999999953
5.99494723030336e-08,1.9623640212795834e-10,0.0400573744722059,0.0400591951074256,-0.00027990531338495806,-3.0295501350641185e-12,0.930499999999953
4.216409520141351e-08,8.522970523783258e-11,0.0400504113031096,0.0400521417811907,-0.0002809950917248051,-3.030400149567347e-12,0.930999999999953
2.7811455201309787e-08,7.449550004645644e-11,0.0400434086363784,0.0400451243324538,-0.00028097213938466504,-3.0311601752902595e-12,0.931499999999953
9.38583310378105e-09,6.212889924750442e-11,0.0400364041568368,0.0400381224471366,-0.00028122777655269606,-3.0334001369786145e-12,0.931999999999953
1.136140730106927e-08,5.963924978868995e-10,0.0400293612766457,0.0400311147842691,-0.0002811530254401741,-3.0348100334837147e-12,0.932499999999953
3.3506443099240446e-08,2.608198379494553e-12,0.0400223213788976,0.0400240996882345,-0.00028130901824830303,-3.035870166367971e-12,0.932999999999953
1.2307713202763804e-08,1.4082239541135522e-10,0.0400153481168132,0.0400171010197885,-0.00028342093009820304,-3.041140039447554e-12,0.933499999999953
3.6532852201731636e-08,5.766705030163521e-10,0.0400083471402911,0.0400100940231397,-0.0002836050327059181,-3.0468401239491794e-12,0.933999999999953
9.085394998831209e-09,5.022197935300454e-12,0.0400014197746531,0.0400030852981424,-0.0002833448484295851,-3.0504899821426346e-12,0.934499999999952
9.967227501683773e-09,5.700789840190623e-11,0.0399944520018607,0.0399961384542616,-0.00028348949749947407,-3.0543399840571306e-12,0.934999999999952
3.114448020313798e-08,1.2178501263004904e-11,0.0399874662653021,0.0399891810587049,-0.0002836705461733461,-3.0582400761119954e-12,0.935499999999952
4.180932301756091e-09,8.13680373079606e-12,0.0399805173442954,0.0399822216294333,-0.00028463476309279303,-3.0634000110912885e-12,0.935999999999952
9.650574499253661e-09,9.631601072257467e-12,0.0399735191280214,0.0399752611463388,-0.0002846704568432491,-3.0685801122309897e-12,0.936499999999952
6.5222387976571206e-09,6.224597226545114e-12,0.0399665240497395,0.0399683042614439,-0.0002846271635631631,-3.07435999401251e-12,0.936999999999952
1.2256304693369913e-08,6.491140264186512e-11,0.0399595299920904,0.0399613523654535,-0.00028458426147081207,-3.0771800038631447e-12,0.937499999999952
6.404116396907522e-09,6.247551989635447e-10,0.0399525461118198,0.0399544126150826,-0.00028477005629697506,-3.0815499891395648e-12,0.937999999999952
4.078654795847125e-09,6.864023238684069e-13,0.0399455541394111,0.0399474729808943,-0.000284783420184346,-3.084340075010239e-12,0.938499999999952
3.807531602506575e-09,2.790698228061217e-12,0.0399385706071937,0.0399405404260528,-0.00028481848109739407,-3.0875900794424815e-12,0.938999999999952
3.766060580057129e-08,5.988799733902539e-12,0.0399316053900297,0.0399336200294832,-0.000284805385898511,-3.0905200273934064e-12,0.939499999999952
2.0588986002212373e-09,1.0952003193231974e-12,0.0399247176119508,0.0399266918340364,-0.00028596605485319406,-3.093810147306031e-12,0.939999999999952
1.1007355027459198e-09,1.754998923964024e-12,0.0399177883330855,0.039919764775383,-0.0002859757365156941,-3.0977100225204612e-12,0.940499999999952
2.337946070074537e-08,1.1704710117799166e-10,0.0399108450693473,0.0399128343074803,-0.00028596273528877904,-3.1009101536527695e-12,0.940999999999952
7.384929896769865e-09,2.5739105291577857e-11,0.0399039204207623,0.0399058968459536,-0.0002861769951153821,-3.10401010450434e-12,0.941499999999952
3.773514098415198e-09,3.67469943363119e-12,0.0398969875220592,0.0398989731861991,-0.0002860715641895041,-3.106780024214606e-12,0.941999999999952
1.1054595988602145e-09,5.230538224765269e-14,0.0398900368493153,0.0398920472906767,-0.0002861205481677801,-3.109969963846493e-12,0.942499999999952
2.7585726064538463e-09,5.555811991020398e-10,0.0398830807544104,0.039885128480525,-0.00028613459936240406,-3.113389971179381e-12,0.942999999999952
1.067380801800244e-09,6.396300156197299e-12,0.0398761468613202,0.0398782183018091,-0.000286131760561668,-3.1174700407948785e-12,0.943499999999951
4.8968077995259485e-09,1.3931980569203972e-12,0.0398692198695786,0.0398713179442705,-0.00028611926734680305,-3.1203000253055002e-12,0.943999999999951
2.6553186399658202e-08,4.329897551613726e-12,0.0398622960557764,0.0398644310798392,-0.000286127835930285,-3.1262100113477187e-12,0.944499999999951
7.069433802242564e-09,6.634102989178103e-12,0.0398554198901249,0.0398575365543072,-0.0002871728562735441,-3.1372001350893353e-12,0.944999999999951
2.0136956997707234e-08,8.819750485500322e-11,0.0398485166253502,0.0398506356468895,-0.0002872617027031471,-3.1403501760812746e-12,0.945499999999951
2.8850691002890727e-09,5.58449814169748e-12,0.0398416218978402,0.039843725617317,-0.00028706181307316004,-3.1445299922966408e-12,0.945999999999951
1.9820178796814414e-08,2.9756197506003446e-11,0.0398347372604141,0.0398368580015816,-0.0002870815452637361,-3.145200029239237e-12,0.946499999999951
2.092334129566442e-08,6.039179573091857e-11,0.0398278654146547,0.0398299818523043,-0.0002868637181615741,-3.1463501509038094e-12,0.946999999999951
1.3272470601732866e-08,1.744020206029262e-11,0.0398209816202988,0.0398230951260174,-0.0002872476527306971,-3.1486100619121382e-12,0.947499999999951
1.1916888031926476e-09,1.5878964809701301e-12,0.0398140827634435,0.0398162056117634,-0.0002870808629119911,-3.1498000822166583e-12,0.947999999999951
6.197960096543387e-09,2.418927003144944e-10,0.0398071631956614,0.0398093246888769,-0.0002870961501247641,-3.1522900609259885e-12,0.948499999999951
3.8665665003101424e-08,2.024330009176012e-11,0.0398002533369616,0.0398024298162585,-0.0002870023093097991,-3.155800057039193e-12,0.948999999999951
9.5579388986744e-09,2.7030100380187605e-11,0.0397934228103074,0.0397955515553611,-0.0002862823580297751,-3.1587399796501048e-12,0.949499999999951
8.23093190133184e-09,1.823957651581054e-13,0.0397865435250913,0.0397886660426176,-0.000286181109189228,-3.162210077123362e-12,0.949999999999951
2.5837754019653048e-09,4.2633195584951267e-11,0.0397796566329027,0.0397817872961812,-0.00028634219447754407,-3.1656001604762896e-12,0.950499999999951
1.6809754699309565e-08,5.2074206058350114e-11,0.0397727702304743,0.0397749225962175,-0.0002863416351119491,-3.170330100873975e-12,0.950999999999951
6.35785800395805e-09,5.132401448282309e-12,0.0397659292262626,0.0397680833846683,-0.00028643195506696407,-3.1753501737730172e-12,0.951499999999951
1.4381023996645759e-08,1.292990020607121e-11,0.039759066948459,0.0397612508582277,-0.000286418201512724,-3.1787400402855104e-12,0.951999999999951
4.079419399505291e-09,4.305500400647588e-12,0.0397522104513839,0.0397544052079392,-0.0002864943714116951,-3.1812601598152357e-12,0.95249999999995
2.9593740999422913e-09,1.9296023112680416e-12,0.0397453340886689,0.0397475667832545,-0.000286476999658687,-3.182030160198135e-12,0.95299999999995
2.6443503900464016e-08,9.795830119285753e-11,0.0397384513097958,0.0397407231252803,-0.0002864706024129681,-3.1810201174542474e-12,0.95349999999995
1.3763589996884651e-08,5.785332005125987e-10,0.0397316234793596,0.0397338895137794,-0.000286165683024035,-3.1837601131845528e-12,0.95399999999995
1.0643867003057306e-08,5.516978957009755e-10,0.0397247650197961,0.0397270175789983,-0.000285996311242935,-3.1844401247871357e-12,0.95449999999995
1.4530789793631982e-08,4.782010204484877e-11,0.0397179145849265,0.0397201324532307,-0.0002861551597216111,-3.1847300404480583e-12,0.95499999999995
5.3494601200132497e-08,6.498690474643354e-11,0.0397110887229026,0.0397132805024381,-0.0002859454639359451,-3.1843199951864243e-12,0.95549999999995
3.643349440196619e-08,6.536429730807924e-11,0.0397043154472352,0.0397064441763623,-0.00028646466632327905,-3.184650026327729e-12,0.95599999999995
1.6908060992970597e-09,7.179951078128965e-13,0.0396975529863725,0.0396996087964596,-0.00028762068352402204,-3.1848200292283746e-12,0.95649999999995
2.5393199001855216e-09,4.1823003393837155e-12,0.0396907026478298,0.0396927745894844,-0.0002876007286387631,-3.1847100911280846e-12,0.95699999999995
1.952098697965976e-09,2.1034979313938607e-12,0.0396838330963621,0.0396859416576005,-0.00028757067114897506,-3.1833899665628662e-12,0.95749999999995
6.024604599919048e-09,1.079159678285535e-11,0.039676962040759,0.0396791126734355,-0.0002875790249174991,-3.182250036398715e-12,0.95799999999995
1.804378149672381e-08,4.963499750099132e-11,0.0396701010458812,0.0396722924766171,-0.00028748662557014505,-3.183979989385133e-12,0.95849999999995
3.7011377990170402e-09,9.892110047760028e-11,0.039663261239257,0.0396654621012215,-0.0002872645771554341,-3.1826000168599933e-12,0.95899999999995
2.402392600131531e-08,1.1275440303659678e-10,0.0396564175291049,0.0396586296460633,-0.00028729527183731407,-3.181450112035855e-12,0.95949999999995
2.912366730417615e-08,5.4191699738748156e-11,0.039649593592013,0.0396517867707213,-0.00028766836981828205,-3.1816300895964877e-12,0.95999999999995
3.318901030391341e-08,6.992350032319905e-10,0.0396428009911892,0.039644964116838,-0.0002875619642408771,-3.1819299799173972e-12,0.96049999999995
9.60140780076335e-09,1.1013599754416958e-11,0.0396360283648182,0.0396381251243102,-0.0002889574349021661,-3.1823200758590575e-12,0.96099999999995
1.0316592899406452e-08,4.786750162910636e-11,0.0396292045109208,0.0396313070931296,-0.0002889101195454921,-3.1812399936548275e-12,0.96149999999995
1.525281620451402e-08,1.781980119019977e-11,0.0396223673773383,0.0396244857115021,-0.0002890800687699351,-3.179709967549016e-12,0.961999999999949
3.659710298697938e-09,5.149901338707963e-12,0.0396155309885395,0.0396176702868341,-0.0002891603912429831,-3.178670000825168e-12,0.962499999999949
3.1503458036707954e-09,5.015748996695102e-10,0.0396086781350384,0.0396108603685098,-0.000289207913288407,-3.1797800070093585e-12,0.962999999999949
2.1047211397340337e-08,3.333396059179705e-12,0.0396018320230551,0.0396040497220245,-0.0002891959811785371,-3.1827899690806127e-12,0.963499999999949
1.6646310024848177e-09,1.6521992107776384e-12,0.0395950285149429,0.0395972468151203,-0.00029017800698435004,-3.182540168900072e-12,0.963999999999949
1.187788320478056e-08,3.894197464493487e-12,0.0395882286792634,0.0395904721331401,-0.0002901870839256461,-3.1831000509019436e-12,0.964499999999949
1.6976301600579724e-08,1.2068750165905584e-10,0.0395814187205388,0.0395836833160306,-0.0002901235588676121,-3.183740163864579e-12,0.964999999999949
1.3204715099135456e-14,1.67990621413594e-14,0.0395746098698936,0.03957688872601,-0.0002902262949543331,-3.1829901128016536e-12,0.965499999999949
3.282844449753464e-08,6.776365024663278e-10,0.0395677790981604,0.0395701065780695,-0.0002902262949520441,-3.18120009501488e-12,0.965999999999949
1.71820260033706e-08,9.992007221626409e-16,0.0395610050282312,0.0395633035919976,-0.0002894115710046681,-3.1773700424203577e-12,0.966499999999949
1.820071870994866e-14,3.250177904590146e-14,0.0395542231642244,0.0395565049326939,-0.00028973357513297306,-3.175890106454915e-12,0.966999999999949
3.421818199622617e-08,1.2433255050514624e-09,0.0395474151412443,0.0395497201054018,-0.0002897335751311281,-3.1734701672059273e-12,0.967499999999949
1.6540310995849516e-09,3.3199831772634525e-13,0.0395407114516576,0.0395429154146361,-0.0002941171341620571,-3.200720070928309e-12,0.967999999999949
1.374477899551696e-09,2.9821978220212486e-12,0.0395339330596953,0.0395361133597243,-0.00029412462621314806,-3.226849993806513e-12,0.968499999999949
4.733211302065943e-09,8.178700772187852e-12,0.0395271319835524,0.0395293211501946,-0.000294108266759189,-3.2242201530169323e-12,0.968999999999949
2.789618397391891e-09,3.743257023791635e-10,0.0395203451309283,0.0395225612749798,-0.0002941149806308561,-3.220800145684044e-12,0.969499999999949
2.9330909097347035e-08,6.9051014905952e-12,0.0395135776452335,0.039515806972886,-0.0002941428855450141,-3.217890147053093e-12,0.969999999999949
1.4648564028441058e-09,4.9675305535679115e-11,0.0395068297528534,0.0395090372698397,-0.00029492698446841503,-3.2141800072188476e-12,0.970499999999949
3.3884614600299123e-08,8.116869676388916e-11,0.0395000425092173,0.0395022734255987,-0.000294938061850884,-3.2113001494082916e-12,0.970999999999948
1.0079036980026324e-09,5.140250031177018e-11,0.0394932837470831,0.0394955050191975,-0.00029504063421623605,-3.2086200016379074e-12,0.971499999999948
1.550678010303619e-08,5.101429695342219e-11,0.0394864803874615,0.039488738557841,-0.0002950287752710211,-3.206330166649618e-12,0.971999999999948
4.577479596756806e-09,4.617195514811101e-12,0.0394796943265601,0.039481966951379,-0.0002950602828687601,-3.2049001039841096e-12,0.972499999999948
1.534513240086799e-08,2.489230349622673e-11,0.0394728937690959,0.0394752050141315,-0.0002950941658031491,-3.2024001506147926e-12,0.972999999999948
4.3358232899859406e-08,1.262734014573219e-10,0.0394661284884962,0.0394684592810271,-0.00029498260560300205,-3.201120141529956e-12,0.973499999999948
4.408602101435566e-09,5.0393002271054144e-11,0.0394594176903456,0.0394617034997361,-0.0002945078648085481,-3.1988799630011666e-12,0.973999999999948
4.688995997037537e-09,4.922405053009449e-10,0.0394526470567617,0.0394549358378944,-0.0002945138254743701,-3.1960300291705712e-12,0.974499999999948
3.019363550155196e-08,2.0353801977179842e-11,0.0394458633138636,0.0394481635068876,-0.0002945388574331811,-3.195670074049306e-12,0.974999999999948
4.286527799379769e-09,3.0076982571181077e-12,0.0394391382742849,0.0394414000344099,-0.000295605050901111,-3.1967399647531147e-12,0.975499999999948
1.5341583302352912e-08,5.03804983842393e-11,0.0394323564929062,0.0394346437231135,-0.000295579399504174,-3.196860094353826e-12,0.975999999999948
1.1484643999692956e-09,8.614012281249472e-13,0.0394255949404977,0.0394278848279375,-0.0002956415789595781,-3.19698998177409e-12,0.976499999999948
3.748737896491772e-09,4.179101509294014e-12,0.0394188044868806,0.0394211470593881,-0.0002956562352680641,-3.1935101264812804e-12,0.976999999999948
2.6224754035020226e-09,5.274067016447503e-10,0.0394120173017421,0.0394144025869672,-0.00029564055220212106,-3.1905600123699474e-12,0.977499999999948
3.6294375976853033e-09,8.048272048810645e-10,0.0394052331877571,0.0394076443923321,-0.0002956399669116111,-3.187870106780011e-12,0.977999999999948
3.692387109954787e-08,4.359310135093608e-11,0.0393984520485054,0.0394008633226968,-0.0002956511090825471,-3.181360123255539e-12,0.978499999999948
3.359888089971008e-08,3.902503320496464e-12,0.0393917336937341,0.0393940899316495,-0.0002949277837055491,-3.17704998593904e-12,0.978999999999948
2.716686490350506e-08,2.1862997523491856e-12,0.0393850307763729,0.0393873361086493,-0.00029612474240810606,-3.1711900900371903e-12,0.979499999999948
8.725190799030447e-09,9.438239773063017e-11,0.0393783067684713,0.0393806074985776,-0.0002971365602623721,-3.1646499656923233e-12,0.979999999999947
2.334264010556142e-08,4.9207603269874056e-11,0.0393715348077945,0.0393738700527732,-0.00029732055136653,-3.1636401397888703e-12,0.980499999999947
1.9501459905257867e-08,1.8017198843978122e-11,0.039364783313509,0.0393671416343339,-0.00029749579430061004,-3.149870121677001e-12,0.980999999999947
1.4743306991915617e-09,7.193560330742699e-11,0.0393580452915587,0.0393604114596651,-0.000297246601384766,-3.1364700333463835e-12,0.981499999999947
4.488095402266357e-09,3.65079494413223e-12,0.0393512870572645,0.0393536925424561,-0.0002972289983110321,-3.1303800697435324e-12,0.981999999999947
1.435176329861454e-08,4.924699537056654e-12,0.0393445543124951,0.039347000045662,-0.00029723316733417206,-3.1227700546948567e-12,0.982499999999947
4.120238400462384e-09,3.734700049218276e-12,0.0393378208058447,0.0393402927944159,-0.0002974219203685831,-3.1152300791065235e-12,0.982999999999947
3.9861842021649e-09,5.292450505622881e-11,0.0393310596897697,0.0393335743044053,-0.00029737010588939006,-3.1097500876459128e-12,0.983499999999947
6.788907998267479e-09,7.029800352942317e-12,0.0393242937738413,0.039326842769287,-0.00029738384629332906,-3.10422998070492e-12,0.983999999999947
2.0788346946631897e-09,4.308900458660503e-12,0.0393175368935892,0.0393201168805311,-0.00029731478408647307,-3.0984700482433736e-12,0.984499999999947
1.5234377800932286e-08,1.3376494356620583e-11,0.039310775022094,0.0393133913163437,-0.00029728996094125306,-3.088760150427028e-12,0.984999999999947
8.661666196785323e-09,2.3408996963070194e-11,0.0393040314486298,0.0393066659048566,-0.000297377780166576,-3.079430157051921e-12,0.985499999999947
9.915793700021602e-09,5.120001644876027e-13,0.0392972809216067,0.0392999450368495,-0.00029732791500842006,-3.0690200814725843e-12,0.985999999999947
5.230424399149669e-09,8.592300482224147e-12,0.0392905420317644,0.0392932262014822,-0.000297220582337253,-3.057589988489373e-12,0.986499999999947
1.3499301398933738e-08,9.510024989722865e-10,0.0392837929942963,0.0392865088401374,-0.00029719665412002605,-3.051920044808143e-12,0.986999999999947
1.0377752199253187e-08,7.0159988929674455e-12,0.0392770796246157,0.0392797776428871,-0.0002974454678184061,-3.045940019305582e-12,0.987499999999947
1.1521557499727386e-08,4.6164301548135e-11,0.0392703851176436,0.0392730437103308,-0.00030000362533926406,-3.0400601740837585e-12,0.987999999999947
3.976239303093987e-09,1.151837028534608e-10,0.0392636663524878,0.0392663114169318,-0.0003001983370306731,-3.033440035618562e-12,0.988499999999947
1.9701352001189054e-08,5.372506051148918e-10,0.0392569257507299,0.0392595806191994,-0.00030018178291132003,-3.026619970272759e-12,0.988999999999946
7.071552399207093e-09,4.619000321115507e-11,0.0392501969502283,0.0392528370925667,-0.00030037195633815907,-3.0216001142141513e-12,0.989499999999946
1.002258970261849e-08,6.634880145295341e-11,0.0392434973693189,0.0392461521724263,-0.00030030077683089907,-3.0163801144345026e-12,0.989999999999946
3.549913139833105e-08,2.5406968195973434e-12,0.0392367851032813,0.039239462849615,-0.0003004615818214721,-3.0100401338106764e-12,0.990499999999946
6.408050499950857e-09,1.0717295106932312e-11,0.039230110642395,0.0392327591102052,-0.0003016258736981451,-3.0033900713655193e-12,0.990999999999946
8.438937201815655e-09,6.969039928472753e-11,0.0392233739895113,0.0392260536987328,-0.00030157334671496606,-2.996680160960441e-12,0.991499999999946
3.3863002298073486e-08,4.354950428053783e-11,0.0392166260117014,0.039219332334906,-0.0003014862467899021,-2.9904700677568785e-12,0.991999999999946
1.3741599198813237e-08,1.1273290009827797e-09,0.0392099144175576,0.0392126168576096,-0.0003011730658852341,-2.9842701660537374e-12,0.992499999999946
3.178825790095541e-08,1.4364599787430876e-11,0.0392031872042713,0.0392058658008104,-0.0003010277173783781,-2.9802299950781874e-12,0.992999999999946
2.2231239203696074e-08,4.186159752173069e-11,0.0391965138876164,0.0391991339403982,-0.0003028756036187501,-2.9773601119276183e-12,0.993499999999946
1.198805103796996e-09,2.1892973545156735e-12,0.0391897973513033,0.0391924320844853,-0.000302467040661479,-2.9715999626256373e-12,0.993999999999946
8.041859601848333e-09,1.1272859729016815e-10,0.0391830490816307,0.0391857307356919,-0.0003024823695730361,-2.965400060922496e-12,0.994499999999946
7.696206998086819e-09,4.6059302205581076e-11,0.0391763051207704,0.0391790312117043,-0.0003024006888542361,-2.9601800611428475e-12,0.994999999999946
9.741101099358662e-09,2.2774976349282383e-12,0.0391695606520571,0.0391723250557577,-0.00030255896359291203,-2.955830025186401e-12,0.995499999999946
1.5059694304098148e-08,7.022279979729262e-11,0.0391628189230542,0.03916561969707,-0.00030272837817533105,-2.9511200341086896e-12,0.995999999999946
1.0078925700984787e-08,4.00850193316149e-10,0.0391560866160321,0.039158907435752,-0.00030281827501777304,-2.946730099512296e-12,0.996499999999946
4.893205399897349e-08,5.3656704079863005e-11,0.0391493602328921,0.0391521875197997,-0.0003030124764999741,-2.9432699766990256e-12,0.996999999999946
2.1667260000080013e-09,1.8723009254095757e-12,0.0391427108189776,0.0391454588139793,-0.000302366753628037,-2.9401500765274813e-12,0.997499999999946
8.518287804293312e-09,6.6703600976048e-11,0.0391359812776518,0.0391387630121783,-0.0003023408879903641,-2.9436899966206465e-12,0.997999999999945
1.6927096495311655e-08,4.773059725238227e-11,0.0391292481989159,0.0391320580851543,-0.0003022485146770321,-2.942140021194861e-12,0.998499999999945
2.1628419902275375e-08,5.638916000805239e-10,0.039122531101585,0.0391253643371492,-0.00030261167813175707,-2.9400999863871125e-12,0.998999999999945
5.401648899006073e-09,3.882796861809368e-12,0.0391158075584349,0.0391186372501071,-0.00030234066542475903,-2.9330101715407952e-12,0.999499999999945
5.428261201645412e-09,3.102303136603979e-12,0.039109058557647,0.0391119158130242,-0.0003022558465271591,-2.924600015288825e-12,0.999999999999945
3.483443219987059e-08,7.6071479671036e-10,0.0391023110370286,0.0391052023337347,-0.0003022659215360841,-2.9179100542037206e-12,1.00049999999995
1.591995950345204e-08,1.7649978700795543e-12,0.0390956134524061,0.0390984653365266,-0.0003031884646872051,-2.9100001488341354e-12,1.00099999999995
7.067992996434569e-10,5.030600935818086e-12,0.0390889017329671,0.0390917412912401,-0.0003044080945557761,-2.9010400852402807e-12,1.00149999999995
3.79167269803915e-09,2.1682496076369517e-11,0.0390821479309423,0.0390850260114088,-0.00030439967522856806,-2.893379980051236e-12,1.00199999999995
7.037736698967123e-09,4.750304316569753e-12,0.0390753894330724,0.039078315308435,-0.00030444895519072103,-2.884930141999753e-12,1.00249999999995
1.592740279943161e-08,4.888000421088279e-11,0.0390686505395968,0.0390716266875303,-0.0003043460170972411,-2.8839699725558e-12,1.00299999999995
2.0210482939986285e-09,6.124155002562581e-10,0.0390619343573709,0.0390649321821792,-0.00030449334698021504,-2.8832400876532827e-12,1.00349999999994
3.9820509702137574e-08,2.929004261353896e-12,0.0390551905860582,0.0390582217080739,-0.00030450237092923406,-2.8823501745101066e-12,1.00399999999994
1.3407022499134502e-08,2.6880601911027924e-11,0.0390485191334631,0.039051504319167,-0.00030663714841479707,-2.882910056511978e-12,1.00449999999994
9.594275193758328e-09,1.564498530726155e-12,0.0390418048333319,0.0390447888715635,-0.00030648541900724503,-2.8827300789513455e-12,1.00499999999994
4.759437080559259e-08,5.477591991098762e-10,0.0390350725580175,0.0390380799072515,-0.00030665350462879106,-2.88295017199236e-12,1.00549999999994
7.031851959743429e-08,6.886421016760735e-10,0.039028407974075,0.0390313501722915,-0.0003057511006132231,-2.882500011250344e-12,1.00599999999994
3.9889911027102265e-09,1.8604978668790295e-12,0.039021775853744,0.0390245968455014,-0.00030456412469475203,-2.876519985747783e-12,1.00649999999994
1.1344570977067647e-09,8.812700569293952e-12,0.0390150907687227,0.0390178713289456,-0.0003045738171474951,-2.8672799811529925e-12,1.00699999999994
1.031193180150991e-08,1.1125878968121228e-09,0.0390083859108718,0.0390112085668898,-0.0003045882631240351,-2.8597400055646593e-12,1.00749999999994
1.408593179597073e-08,2.1697990626456942e-12,0.0390016586050153,0.0390044952038339,-0.0003045151044196901,-2.8586900641808244e-12,1.00799999999994
2.595264399218866e-09,1.7453954948010164e-12,0.038994915853775,0.038997781033308,-0.00030461469240338304,-2.859010120662142e-12,1.00849999999994
6.082828570008747e-08,4.9875999164061824e-11,0.0389881476244285,0.038991074553558,-0.0003046126110680021,-2.8586800895208375e-12,1.00899999999994
2.37041461043086e-08,5.6315105356752326e-11,0.0389814785175577,0.038984372288528,-0.0003067462073057431,-2.8586299993804687e-12,1.00949999999994
5.9641449973169e-09,1.0010700601803535e-11,0.0389747564820671,0.0389776583261287,-0.00030624369558617404,-2.859290061663078e-12,1.00999999999994
3.053115801843198e-09,8.079569652208463e-11,0.0389679976877167,0.0389709474944318,-0.0003061523822152671,-2.8588401177614964e-12,1.01049999999994
2.2428763103710114e-08,5.221529458809826e-11,0.0389612229758453,0.038964238810676,-0.00030617317568622606,-2.8593601011234204e-12,1.01099999999994
1.0860269301915526e-08,4.142673981633038e-10,0.0389544751412761,0.0389575224557569,-0.000305665647589899,-2.8603100790669522e-12,1.01149999999994
3.1315885024030266e-09,1.1669831767591177e-13,0.0389477713067694,0.0389508208761555,-0.000306678826601532,-2.8605501214279405e-12,1.01199999999994
1.2554711700807353e-08,9.007697365781553e-12,0.0389410433232594,0.0389441339088387,-0.0003067019508537121,-2.863509993358826e-12,1.01249999999994
4.6471894603328234e-08,8.863879769061e-11,0.0389342984170651,0.0389374186406675,-0.00030689751490225005,-2.8651800983853226e-12,1.01299999999994
1.413091620106055e-08,6.099429988859484e-11,0.0389275879800528,0.0389307019172138,-0.0003057548594450251,-2.868080122356287e-12,1.01349999999994
1.1307701996976505e-09,5.304518005400105e-10,0.0389208497507782,0.0389239734760055,-0.0003059741764171491,-2.8709200815268954e-12,1.01399999999994
3.0615604010297837e-09,4.2243999964775014e-11,0.0389140794688275,0.0389172246194252,-0.00030598857246078406,-2.8732600066555536e-12,1.01449999999994
6.497049150067102e-08,6.040449390676272e-11,0.0389073048304777,0.038910484720732,-0.0003060093546149071,-2.874549990400377e-12,1.01499999999994
4.009986787067987e-14,2.9765009901261408e-12,0.0389006218750996,0.0389037394716498,-0.0003066037447630361,-2.876720129468824e-12,1.01549999999994
1.3812987802175325e-08,2.4353200012150467e-10,0.0388938456013387,0.0388970032576955,-0.00030660374476348007,-2.878850153056889e-12,1.01599999999994
5.1386263397179555e-08,1.743762197137233e-09,0.0388870911451349,0.0388902684821019,-0.00030639716478605007,-2.8817399855274317e-12,1.01649999999994
2.3084945600937434e-08,6.082002956819821e-12,0.038880372221676,0.0388834956449375,-0.0003052663217650621,-2.8841300007964588e-12,1.01699999999994
4.849819740249117e-08,5.956102000492791e-10,0.0388736444896054,0.0388767387252281,-0.00030944732216459504,-2.8871100388877524e-12,1.01749999999994
4.057008305691223e-09,5.36478299284493e-10,0.0388669890235314,0.038869963600982,-0.00031097482602475803,-2.8908999760018927e-12,1.01799999999994
4.302947297085691e-09,5.503299205233958e-12,0.0388602257098583,0.0388631834290621,-0.00031099222236067204,-2.8942900593548204e-12,1.01849999999994
3.3018154946273803e-09,9.140820045328013e-11,0.0388534264009929,0.0388564161525742,-0.0003110294628127691,-2.896350043482543e-12,1.01899999999994
4.017957179469622e-08,9.937734038456547e-10,0.0388466096213933,0.0388496485897509,-0.0003110536929081711,-2.911360172039301e-12,1.01949999999994
3.370291589560592e-08,1.640758015564181e-10,0.0388398598330733,0.0388428599722306,-0.0003121319920952921,-2.8635600834991948e-12,1.01999999999994
9.43641310230392e-09,4.778295814578115e-12,0.0388331019152808,0.0388360881098679,-0.0003115378965065541,-2.862080147533752e-12,1.02049999999994
1.5571966299754436e-08,4.777010037537721e-11,0.0388262908272144,0.0388293178355991,-0.00031170967508287607,-2.8605100059475586e-12,1.02099999999994
6.62353870986565e-08,2.8125904383280442e-11,0.0388194740506163,0.0388225450741956,-0.00031188691052796004,-2.8910001562826304e-12,1.02149999999994
1.3702458959152786e-09,3.745996568493837e-12,0.0388127444861125,0.03881577744132,-0.000313598088958135,-2.8872401431484507e-12,1.02199999999994
1.6682917963750654e-09,2.3827953499200305e-12,0.0388059122189476,0.0388090147821093,-0.00031358162137218705,-2.886400103305209e-12,1.02249999999994
5.108911220463863e-08,1.0347610268635066e-10,0.0387990624313617,0.0388022474263624,-0.00031356182964319503,-2.8842000402568013e-12,1.02299999999994
2.1695345298056168e-08,1.272217053926994e-10,0.0387922636162605,0.0387954784037414,-0.0003127687062737291,-2.8807000188035836e-12,1.02349999999994
8.1489665987311e-09,9.238804166145087e-12,0.038785435744075,0.0387887014662504,-0.0003124073470637301,-2.878550045895545e-12,1.02399999999994
1.0350191051444746e-09,1.5027007416179572e-12,0.038778594808766,0.0387819183250335,-0.00031233452994563105,-2.8737899646774645e-12,1.02449999999994
8.60110489775412e-09,3.9404900176176483e-10,0.0387717526718108,0.0387751413480085,-0.0003123223013081671,-2.8622299842739896e-12,1.02499999999994
2.0633052197349677e-08,4.9563297910282245e-11,0.0387649141850235,0.0387683392765699,-0.00031234687593354306,-2.8566400547130888e-12,1.02549999999994
8.526843897627145e-09,4.9182900807576146e-11,0.0387581085723414,0.0387615349562911,-0.00031330668087555403,-2.849139977764703e-12,1.02599999999994
3.785030198988348e-09,6.479303205075837e-12,0.0387512732317745,0.0387547533582853,-0.0003134893825044911,-2.8456200069915116e-12,1.02649999999994
1.110750779548253e-08,1.729200116429297e-12,0.0387444179963399,0.0387479668813448,-0.0003135036083577081,-2.8412699710350653e-12,1.02699999999994
2.098142201645281e-09,3.4077046739966477e-12,0.0387375723191841,0.0387411751490549,-0.00031368726081658805,-2.8388901472664596e-12,1.02749999999994
9.7674631022171e-09,2.1310599118695706e-11,0.0387307642140851,0.0387344202340122,-0.0003136903856445671,-2.8350600946719373e-12,1.02799999999994
5.342378900374811e-09,2.562103307290897e-12,0.0387239321404525,0.0387276304671832,-0.0003136406642447921,-2.8282599786461082e-12,1.02849999999994
3.8267173041450775e-09,6.94648019661237e-11,0.0387170897772011,0.0387208407381402,-0.0003136713455183141,-2.8242299991709796e-12,1.02899999999994
1.1227029195204352e-08,6.722698786543191e-12,0.0387102281403196,0.038714027289707,-0.0003136526526952881,-2.822320068623929e-12,1.02949999999994
2.482000799330919e-09,2.166003487680257e-12,0.0387033662796692,0.0387072079854478,-0.00031383606632696005,-2.817420125325598e-12,1.02999999999994
2.094434202459805e-09,3.511999718819325e-11,0.0386964907364007,0.038700391558167,-0.0003138064063257411,-2.814240160353698e-12,1.03049999999994
3.302282959583014e-08,4.1263499561683403e-11,0.0386896062038922,0.0386935663678619,-0.00031380943436715603,-2.8111300180017063e-12,1.03099999999994
3.5170869966405505e-09,5.197231534026514e-15,0.0386827618122436,0.0386867286946179,-0.00031358263962453104,-2.8081900953907946e-12,1.03149999999994
8.424106801019349e-09,1.3112497199152529e-11,0.0386758780357158,0.0386799094963552,-0.0003136273817479681,-2.804020036994981e-12,1.03199999999994
7.194740497817875e-09,1.2780193570094411e-11,0.0386689930111103,0.0386730861876045,-0.00031356933986051807,-2.8038201101143745e-12,1.03249999999994
6.5995204995283885e-09,4.097049019491372e-10,0.0386621024536463,0.0386662528809394,-0.00031349216075310805,-2.8019301288872978e-12,1.03299999999994
3.969912150403321e-08,6.15564960115833e-11,0.0386552077327818,0.0386593969741346,-0.0003133942142667421,-2.8015300582856506e-12,1.03349999999994
9.868338299301449e-09,4.363119587846853e-11,0.0386483825251357,0.0386525283354238,-0.0003143584757374961,-2.8037101720140845e-12,1.03399999999994
2.0706437800499522e-08,6.517494877122942e-12,0.0386415160309829,0.0386456721071638,-0.000314261247732724,-2.802550075689525e-12,1.03449999999994
5.424936999620655e-09,2.559494283183028e-12,0.0386346365028088,0.0386388048457422,-0.000313836622991438,-2.8046501752976294e-12,1.03499999999994
1.9121222036289076e-09,1.7798956752912432e-12,0.0386277323641729,0.0386319357942082,-0.0003138647397400901,-2.8060099816623607e-12,1.03549999999994
3.841506293622565e-09,1.0900308433647865e-13,0.0386208048586477,0.0386250604162943,-0.0003138713530306021,-2.807809974109121e-12,1.03599999999994
2.549863029055466e-10,8.87970252883008e-14,0.0386138674579593,0.0386181778973089,-0.0003139112585225821,-2.8086001406524286e-12,1.03649999999994
3.9080928979084995e-09,5.4924099990305564e-11,0.0386069456759243,0.0386113170998049,-0.000313908352040403,-2.8103799669387808e-12,1.03699999999994
7.395899899453884e-09,6.728499701846857e-12,0.0386000107869094,0.0386044257227708,-0.00031393325312284903,-2.8088701069933775e-12,1.03749999999994
4.044350220000492e-08,3.953942034895519e-10,0.0385930680551514,0.0385975241718317,-0.00031389959576987405,-2.810620009299769e-12,1.03799999999994
6.399392502021151e-09,6.086590259579694e-11,0.038586185397103,0.0385905986966219,-0.000315206161614613,-2.8128801371485324e-12,1.03849999999994
1.2276758006024568e-08,1.3203098336855845e-11,0.0385792337510911,0.0385836739877943,-0.0003151097287533471,-2.815970113340116e-12,1.03899999999994
8.185465895371724e-09,1.51970103168253e-12,0.0385722800434859,0.0385767592741827,-0.00031530498508027405,-2.819460160133347e-12,1.03949999999994
6.6672588006078115e-09,5.529560143102685e-11,0.0385652993302174,0.0385698317338005,-0.000315241135445125,-2.823790029929385e-12,1.03999999999994
1.5359411000004375e-08,9.566000769289928e-12,0.0385583081257552,0.0385628925466682,-0.0003151705295892271,-2.8266701045803755e-12,1.04049999999994
2.346017709958792e-08,4.277889847914551e-11,0.0385513506156671,0.0385559882510645,-0.00031526651345758106,-2.8298500695522755e-12,1.04099999999994
4.058816602259263e-09,4.594997993212502e-12,0.0385443796392866,0.0385490631175027,-0.00031478277875988004,-2.833000110544215e-12,1.04149999999994
1.1851953099495383e-08,2.1570203956322587e-11,0.038537369725894,0.0385421180365387,-0.000314790490502457,-2.8357401062745202e-12,1.04199999999994
4.147686902267189e-09,4.564099098658403e-12,0.0385303706025244,0.0385351785154424,-0.0003147364888393721,-2.8395801335290294e-12,1.04249999999994
1.1802235994062826e-09,2.379395291907116e-12,0.0385234082161829,0.0385282573020039,-0.00031471840413044706,-2.843409969283117e-12,1.04299999999994
1.4864008399118056e-08,4.8137598074315946e-11,0.0385164110343977,0.0385213012921456,-0.00031473351585813603,-2.8475199628785752e-12,1.04349999999994
4.718663501601661e-09,4.7395976032760245e-12,0.0385094035643185,0.0385143168773533,-0.00031478212113462,-2.851680046614402e-12,1.04399999999994
3.527250699852935e-09,4.822367019596818e-10,0.0385023601791284,0.0385073348847339,-0.00031475285207440307,-2.8562900742518105e-12,1.04449999999994
7.06465101696363e-10,6.062997326417019e-13,0.0384953149488822,0.0385003355193345,-0.000314738144241118,-2.8609701413495614e-12,1.04499999999994
5.943782799278097e-09,1.346979472405252e-11,0.038488250846837,0.0384933270069845,-0.00031472969380888906,-2.865530078846601e-12,1.04549999999994
2.6112989902349337e-08,6.018439913102469e-11,0.0384812001937693,0.0384863089897416,-0.00031463862393728704,-2.8699299881029816e-12,1.04599999999994
1.751199140559434e-08,4.064969888473158e-11,0.0384741742323472,0.0384792944500975,-0.0003156465945965321,-2.873640127937227e-12,1.04649999999994
9.339379603012787e-09,6.94460995653845e-10,0.0384671315520215,0.0384722761592565,-0.000315749702138564,-2.8778301356530145e-12,1.04699999999994
2.615874905576021e-09,1.3818196586967701e-11,0.0384600661540789,0.0384652162495446,-0.00031591142687570806,-2.882030118028789e-12,1.04749999999994
1.5287085597393002e-08,3.8033597105080474e-11,0.0384529566931562,0.0384581510249766,-0.00031590967964694307,-2.8862799737044975e-12,1.04799999999994
1.203416909872912e-08,6.739601932093109e-12,0.0384458982035541,0.0384511001177223,-0.0003170384622301391,-2.8898901500984397e-12,1.04849999999994
1.1057638200917541e-08,2.1017396156786106e-11,0.0384387941477207,0.0384440277116093,-0.00031717209481730104,-2.893580123772277e-12,1.04899999999994
4.496134999032453e-09,8.456700617553992e-12,0.0384316557426968,0.0384369396630787,-0.00031710996326061005,-2.8975799624270104e-12,1.04949999999994
8.624889497044208e-09,2.0578955206573823e-12,0.0384244942920327,0.0384298431774427,-0.00031708466012695205,-2.9023500183050777e-12,1.04999999999994
3.7953580001026666e-09,5.276001857623669e-12,0.038417344661519,0.0384227624102651,-0.0003170093424612651,-2.9059300538786248e-12,1.05049999999994
5.881420996056708e-09,4.550200494168877e-12,0.0384101757907652,0.0384156564395567,-0.00031705117688306706,-2.9102601405150974e-12,1.05099999999994
3.687703020033295e-08,1.410901950826826e-10,0.0384029910341356,0.0384085329291604,-0.00031700576223868805,-2.914300094650213e-12,1.05149999999994
2.330878504097633e-09,4.850703172465387e-12,0.0383958403219241,0.0384013889113226,-0.000316270673757311,-2.9195200944298616e-12,1.05199999999994
2.862582400287028e-09,2.76429573675685e-12,0.0383886341201979,0.0383942315447456,-0.00031630050060039007,-2.9249599704100904e-12,1.05249999999994
7.63755880067718e-09,1.9894003111531333e-11,0.0383814091502516,0.0383870635896376,-0.00031629283591858405,-2.9297701417685396e-12,1.05299999999994
2.6061069968719153e-09,5.541497816174967e-12,0.0383741755126896,0.0383798990047069,-0.0003161822055372421,-2.934500082166225e-12,1.05349999999994
1.7276858700621123e-08,5.878129927250342e-11,0.0383669395984508,0.0383727376985029,-0.0003161804763292151,-2.9402901554481664e-12,1.05399999999994
1.889246230291075e-08,2.3930600556720805e-11,0.0383596949297971,0.0383655451696255,-0.00031594647874736304,-2.945940149809423e-12,1.05449999999994
2.050856440227733e-08,5.682609938162386e-11,0.0383524456513136,0.0383583356516654,-0.00031605915811241004,-2.9535299986976904e-12,1.05499999999994
3.5677128959465954e-09,1.933397886233479e-12,0.0383452185664533,0.0383511344678895,-0.000315790480309723,-2.964630060539597e-12,1.05549999999994
1.6680049980122291e-09,5.241002076772361e-12,0.0383379545943176,0.0383439134604327,-0.00031581144300839705,-2.976330119863757e-12,1.05599999999994
1.213799880050992e-08,4.335910103181462e-11,0.0383306605904258,0.0383366770583897,-0.0003158195622762251,-2.9897399660139268e-12,1.05649999999994
3.131503269887537e-08,2.0705139686105767e-10,0.0383233481017251,0.03832940943506,-0.00031605511814954503,-2.994410058451691e-12,1.05699999999994
1.1828293969284864e-09,4.7747000797571104e-11,0.0383160536685017,0.0383221282823325,-0.0003153962346432351,-2.9988600578484403e-12,1.05749999999994
1.7258014295418178e-08,9.002660006363072e-10,0.0383087012275424,0.0383148206988254,-0.0003154113326238921,-3.0035201756262175e-12,1.05799999999994
4.594626439730076e-08,4.111599949396805e-12,0.0383013643133737,0.0383074821882555,-0.00031630142920126704,-3.0139499836850936e-12,1.05849999999994
2.587786603058806e-09,4.9971971005646765e-12,0.0382940599268337,0.0383001358075942,-0.00031857252135375903,-3.024270070484114e-12,1.05899999999994
9.574199003048456e-09,6.955401532504624e-12,0.0382866654092767,0.0382927896489054,-0.0003185812484518591,-3.0374799897536775e-12,1.05949999999994
3.4693354994397296e-09,5.1827903080337023e-11,0.0382792480123677,0.0382854273143007,-0.000318626418128094,-3.0451201456227484e-12,1.05999999999994
1.4058286902651762e-08,2.4584986824116584e-12,0.0382718005423787,0.0382780459740489,-0.0003186547355036361,-3.0541001585365768e-12,1.06049999999994
2.717869297674813e-09,3.834696449267483e-12,0.038264407589331,0.0382707043817424,-0.0003188641728454941,-3.0540201444162474e-12,1.06099999999994
1.3712433966084348e-09,1.176898856147801e-12,0.0382569392996877,0.0382633126696166,-0.00031886013019722206,-3.0538401668556148e-12,1.06149999999994
8.238146095851384e-09,3.5976895074174564e-11,0.0382494396785105,0.0382559164765113,-0.00031887822249656206,-3.0506701765437017e-12,1.06199999999994
4.188507998770241e-09,5.591013763073249e-13,0.0382419433774167,0.0382485056653164,-0.00031904196306648403,-3.050200066481712e-12,1.06249999999994
6.339936603483309e-09,4.3550094086519664e-11,0.0382344708224429,0.0382410934231736,-0.00031901939460603603,-3.048439972674899e-12,1.06299999999994
8.669924195237044e-09,8.014103269893269e-12,0.0382269458693492,0.0382336344841738,-0.0003189227067415991,-3.049770071900104e-12,1.06349999999994
8.384525199134352e-09,3.753698740727174e-12,0.0382193935163152,0.0382261478402908,-0.00031906160087675107,-3.052340064729764e-12,1.06399999999994
8.322568301188937e-09,5.914509854099137e-11,0.0382118179382427,0.0382186408543672,-0.00031901676613266706,-3.05441999817746e-12,1.06449999999994
3.514583998831533e-09,6.391803752947567e-12,0.0382042173304691,0.0382111166446058,-0.0003189557561892641,-3.056030038403601e-12,1.06499999999994
2.306169420013271e-08,5.4494297963003646e-11,0.0381965921119673,0.0382035904230899,-0.00031900058837551904,-3.0580900225313234e-12,1.06549999999994
9.334904203794903e-09,2.124495024347084e-12,0.0381889841431294,0.0381960471967723,-0.0003185699700765421,-3.058170036651653e-12,1.06599999999994
4.027576501475227e-09,5.990000162547915e-12,0.0381813427377147,0.0381884697503918,-0.0003187146783735261,-3.05878998345388e-12,1.06649999999994
9.215653296035242e-09,2.2319195103204237e-11,0.0381736811598019,0.0381808668465772,-0.00031869137257640003,-3.0596801134374907e-12,1.06699999999994
3.3167757700069966e-08,4.1067899775315553e-10,0.0381659915390327,0.0381732340855653,-0.0003186267867885021,-3.0600001699188084e-12,1.06749999999994
3.504565096457135e-09,2.214659705623845e-11,0.0381583379805848,0.0381655672229015,-0.0003197509321543931,-3.061240063523263e-12,1.06799999999994
1.5156722300846415e-08,4.1940000083950935e-11,0.038150614024414,0.0381578953432642,-0.0003197955941346461,-3.061600018644528e-12,1.06849999999994
1.0464268798693332e-08,3.6110003875933216e-12,0.038142859081284,0.0381501971352517,-0.0003196357909819221,-3.0619400244458195e-12,1.06899999999994
1.4285769997512965e-09,2.8788985084737817e-12,0.0381350706071052,0.0381424920464866,-0.00031978505928691604,-3.0628700530693775e-12,1.06949999999994
2.128363402187361e-09,1.5042696255296306e-11,0.0381272465217805,0.0381347699539912,-0.00031980396144313107,-3.063510166032013e-12,1.06999999999994
9.483022395118113e-09,1.608997657331912e-12,0.0381193857947492,0.0381270075512477,-0.0003198057064287041,-3.064359963694807e-12,1.07049999999994
9.373835603565528e-09,1.2460997511620775e-11,0.0381115271632842,0.038119219234038,-0.0003197301937503161,-3.0646899948361117e-12,1.07099999999994
1.9207812104737876e-08,5.624629928480118e-11,0.0381036303538913,0.0381113997187503,-0.0003196537079383821,-3.064770008956441e-12,1.07149999999994
5.0693211017804884e-09,8.820104369089421e-12,0.0380957178036836,0.0381035466537667,-0.0003196474755189961,-3.0652700429983915e-12,1.07199999999994
7.75083840165447e-09,3.777259754977891e-11,0.038087757732748,0.0380956711124218,-0.000319642979166178,-3.0651100147577326e-12,1.07249999999994
1.0600711294883602e-08,2.2480975414573834e-12,0.0380797910245918,0.0380877781315518,-0.000319794504887287,-3.064770008956441e-12,1.07299999999994
2.838808604854748e-09,3.173149937252262e-11,0.0380717898734891,0.0380798777425951,-0.00031996472210263805,-3.064400079175189e-12,1.07349999999994
2.7703745297813498e-08,5.340847000767646e-10,0.0380637808112308,0.0380719337901674,-0.0003220982753745121,-3.064660070856151e-12,1.07399999999994
2.828021303247219e-09,5.3275099609617627e-11,0.0380557613795835,0.0380639355308771,-0.0003215791448542881,-3.0645401580958742e-12,1.07449999999994
1.8143884499000063e-08,7.212620084517951e-11,0.0380476753008739,0.0380559168507556,-0.0003215803189092521,-3.0646099807157823e-12,1.07499999999994
9.400317801944169e-09,5.087943955039975e-13,0.0380396356451111,0.0380479140766003,-0.00032130657135979004,-3.063780132372962e-12,1.07549999999994
1.8051963049381392e-09,7.997595641295874e-12,0.038031511545168,0.0380398567576574,-0.00032151826950767705,-3.0630801714504052e-12,1.07599999999994
9.15849659999246e-09,1.9024018471647253e-12,0.0380233203455168,0.0380317581217616,-0.000321523982005679,-3.0617101735852525e-12,1.07649999999994
5.05129339745114e-09,4.6656893626373375e-11,0.038015100586591,0.0380236342647975,-0.0003214645957972151,-3.0606400660410094e-12,1.07699999999994
9.951100984895156e-10,4.0681209789728e-10,0.0380068406582535,0.0380154849349078,-0.0003214897021253981,-3.0597100374174513e-12,1.07749999999994
4.2010606000897344e-08,1.1332296212529513e-11,0.0379985643467887,0.0380072912395755,-0.00032147789088049906,-3.0585900565732738e-12,1.07799999999994
5.328234797818965e-09,6.441298883164137e-12,0.0379903134228855,0.0379990566735014,-0.00032242507407548705,-3.0571300699278048e-12,1.07849999999994
1.8766851059281997e-09,5.822897719554021e-12,0.0379819597735386,0.037990798224206,-0.00032245675385782603,-3.0553001535010837e-12,1.07899999999994
3.6776600029209128e-09,6.21697138214472e-13,0.0379735608165665,0.0379824976191126,-0.000322463379003314,-3.0540301190762342e-12,1.07949999999994
2.333416002087141e-09,2.1188120008508449e-10,0.0379651269916438,0.0379741917187148,-0.00032251069079989203,-3.0521600871691312e-12,1.07999999999994
4.521670859958249e-08,4.1096015479524795e-12,0.0379566550861059,0.0379658286968531,-0.0003224827966961561,-3.050620086403333e-12,1.08049999999994
2.036648059922097e-08,2.314593933183673e-10,0.0379482099405494,0.0379574159739294,-0.00032201282116101505,-3.0482901359346615e-12,1.08099999999994
4.631879699235064e-09,6.5426969397819335e-12,0.037939737155694,0.0379489701818225,-0.000322824763055345,-3.0457500670849624e-12,1.08149999999994
3.5505255055467977e-09,1.4009002291537342e-12,0.037931183756437,0.0379404986414808,-0.0003228563103343141,-3.0433301278359748e-12,1.08199999999994
7.725098401245578e-09,7.150606495809342e-12,0.0379225603881446,0.0379319891952913,-0.000322866166851,-3.0415401100492012e-12,1.08249999999994
7.755426398303733e-09,1.7326001744422115e-12,0.0379138916159108,0.0379234436810788,-0.00032278436744637607,-3.039529999221413e-12,1.08299999999994
3.8163964599657874e-08,3.086437008748e-10,0.0379051913565042,0.037914847835035,-0.000322927498311383,-3.0372299727327023e-12,1.08349999999994
1.3374149294975712e-08,4.541839820904059e-11,0.0378965095258916,0.037906193410864,-0.00032244051761235305,-3.0349199715840047e-12,1.08399999999994
5.898412196170266e-09,9.192799299562182e-12,0.0378877434169651,0.0378974860558025,-0.0003224989112091581,-3.0334101116386014e-12,1.08449999999994
4.3608140987139166e-09,3.2638058922174196e-12,0.0378789123818194,0.0378887457850292,-0.00032240763004653006,-3.0309101582692843e-12,1.08499999999994
3.4300800949571553e-09,5.121622986825614e-10,0.037870023819598,0.0378799635784908,-0.00032240951375334505,-3.028499976839849e-12,1.08549999999994
1.0735622203716932e-08,2.735499327055635e-12,0.0378610814387165,0.0378711187768005,-0.00032243115489687503,-3.026460158872535e-12,1.08599999999994
7.7114611987672e-09,1.405479899130313e-11,0.0378521037652911,0.0378622369594409,-0.00032259562741597904,-3.0240001041431652e-12,1.08649999999994
2.3463120800426562e-08,1.6112500222931203e-11,0.0378430782942372,0.0378533199752716,-0.00032248323570830306,-3.0216400128540988e-12,1.08699999999994
5.69550269446939e-09,1.7751008996036433e-12,0.0378340401354994,0.0378443689672597,-0.0003234738204290111,-3.0204801333699738e-12,1.08749999999994
7.568757294518225e-09,3.1626992691435873e-12,0.0378249640932113,0.0378354008443262,-0.0003235002013699291,-3.0188000536834902e-12,1.08799999999994
2.47742850539856e-09,3.202769993659871e-11,0.0378158148142371,0.0378263631314307,-0.0003234933676802041,-3.0175801093990096e-12,1.08849999999994
8.481261401516171e-09,2.5029006645027607e-12,0.0378065918879847,0.0378172619942138,-0.00032349183259482606,-3.0162701763342126e-12,1.08899999999994
8.145298199813134e-09,8.139600105039335e-12,0.0377973269561926,0.0378080995855182,-0.00032364886867495104,-3.0159700691728686e-12,1.08949999999994
1.0470439404386411e-08,2.7801698443408185e-11,0.0377880003926284,0.0377988901891716,-0.000323584047830495,-3.0135900285638284e-12,1.08999999999994
6.2652548982189415e-09,2.1820198425892556e-11,0.0377786249534814,0.0377896232616304,-0.0003237724418463831,-3.012820028180929e-12,1.09049999999994
1.09440480289269e-09,6.489947468324431e-14,0.0377691903087967,0.0377803023723745,-0.0003236775363237201,-3.01086000749351e-12,1.09099999999994
5.562235699807516e-09,1.6264101176943768e-11,0.0377596965034963,0.0377709256960828,-0.00032369128285835303,-3.0091001305271314e-12,1.09149999999994
1.6216820997172476e-08,6.806690003302585e-10,0.0377501511995613,0.0377614886952918,-0.0003236038277795771,-3.0074300255006348e-12,1.09199999999994
4.230744909961004e-08,2.3131190018954584e-10,0.0377405798388696,0.0377519842194444,-0.00032445254356730903,-3.0050901003719765e-12,1.09249999999994
9.075755001697328e-09,2.0887597207419617e-11,0.0377310433493369,0.0377424570253885,-0.00032662367282348004,-3.0025600061822644e-12,1.09299999999994
2.1295465391091284e-14,1.6130152769022743e-13,0.037721384433893,0.0377328688246987,-0.00032657747601351906,-3.000089976792908e-12,1.09349999999994
1.4195195990884812e-09,8.839394494142283e-12,0.0377116171788943,0.0377232031806683,-0.00032657747601160404,-2.9973400064026157e-12,1.09399999999994
6.9115582979062395e-09,2.9950000812739574e-12,0.0377017726024877,0.0377134687319282,-0.0003265604594161651,-2.994550137372376e-12,1.09449999999993
9.713422600976518e-09,1.4010799465058454e-11,0.0376918656301675,0.037703670597974,-0.00032648425182241604,-2.993460080508159e-12,1.09499999999993
1.0996331900603451e-08,3.198159792550115e-11,0.0376818964932791,0.0376938073397384,-0.0003264330777977731,-2.991430020360397e-12,1.09549999999993
1.3197776205231548e-14,4.754360100056587e-11,0.0376718670495913,0.0376838836704005,-0.00032661912958129404,-2.989610078593663e-12,1.09599999999993
4.7952197976264266e-09,4.927933061615875e-13,0.0376617650325302,0.0376738897818393,-0.0003266191295809471,-2.9890601712517784e-12,1.09649999999993
9.719177802847145e-09,8.364470227562038e-11,0.0376516034575839,0.0376638397845637,-0.0003266543402634561,-2.9888799768507113e-12,1.09699999999993
2.1671056699146263e-08,1.1008798039835455e-11,0.0376413748000382,0.0376537054090266,-0.0003268131726982021,-2.9879800890475483e-12,1.09749999999993
9.610597297149415e-09,3.028159667461949e-11,0.0376310965094647,0.0376435066637697,-0.0003271771594105981,-2.9867399786026594e-12,1.09799999999993
4.726571210117436e-08,1.9702149633982202e-10,0.0376207263411591,0.0376332384882803,-0.0003273254896902681,-2.9854100962178887e-12,1.09849999999993
1.087985299075278e-09,1.5933601660300667e-11,0.0376103455167091,0.0376228998440554,-0.00032644342736382504,-2.9835500389707725e-12,1.09899999999993
4.414694602938862e-09,3.9695996489896856e-11,0.0375998394239309,0.0376124946456477,-0.00032645700490784404,-2.983520114990812e-12,1.09949999999993
3.369657500251755e-08,2.887222960712421e-10,0.0375892644477103,0.0376020150879043,-0.0003264582684219151,-2.98337006141014e-12,1.09999999999993
4.486932804470545e-09,3.14529999267954e-11,0.0375786632117131,0.037591459500446,-0.0003258002501735541,-2.9834401008704825e-12,1.10049999999993
2.0439783199321937e-08,4.421364038775799e-10,0.0375679435935637,0.037580821569118,-0.00032584039689204504,-2.9834500755304694e-12,1.10099999999993
3.401629049964994e-08,3.1643330317132623e-10,0.037557199781731,0.0375700962162913,-0.0003280179654112411,-2.9815800436233664e-12,1.10149999999993
3.1563194002881545e-09,6.904199434387692e-15,0.0375463969551535,0.0375592995494417,-0.00032881871546560206,-2.9812699618020355e-12,1.10199999999993
3.5714557006238934e-09,6.1471036594262785e-12,0.0375354626814517,0.0375484381394032,-0.00032884095694052807,-2.9812699618020355e-12,1.10249999999993
3.3070264027212914e-09,2.007498334233304e-12,0.0375244443049226,0.0375375397208877,-0.00032888682861296104,-2.984509991574291e-12,1.10299999999993
1.1731959501104505e-08,8.789319966284737e-11,0.0375133684219477,0.037526563890085,-0.0003289110681711551,-2.9864101643017893e-12,1.10349999999993
9.024192497431027e-09,1.2770000334949572e-11,0.0375022564856385,0.0375154915437874,-0.00032911275676141406,-2.9900001745353233e-12,1.10399999999993
1.4672910206292578e-08,2.363269996363826e-11,0.0374910372554829,0.0375043276834763,-0.00032901385233289205,-2.9950701207343e-12,1.10449999999993
8.829616697514364e-09,1.3870569970375612e-09,0.0374797372267529,0.0374930809635034,-0.0003290836220847151,-3.000480072734568e-12,1.10499999999993
5.5435014002791494e-08,1.7365997528884236e-11,0.0374683556498088,0.0374817333821547,-0.0003290117664551571,-3.006070002295469e-12,1.10549999999993
1.804548593886679e-09,2.7792090157019445e-10,0.0374569778042072,0.0374702965344953,-0.0003312538782955411,-3.0121400165783463e-12,1.10599999999993
9.71045457029418e-08,2.799601037106747e-10,0.0374454486476615,0.037458775812304,-0.00033125977186149603,-3.0191400594847817e-12,1.10649999999993
8.929878029390048e-08,9.076667958907159e-10,0.0374340370366105,0.0374471859311678,-0.00033394546328447306,-3.0250300962070265e-12,1.10699999999993
1.931781096198293e-09,5.2865004041002805e-12,0.0374225233159405,0.0374354692557668,-0.000332212149989495,-3.0308700427889024e-12,1.10749999999993
3.6928553964754585e-09,1.137070299028764e-11,0.0374107651706106,0.0374236657962389,-0.0003322170345974501,-3.0374201417937563e-12,1.10799999999993
1.776296919969722e-08,3.552699801012693e-12,0.0373988813769936,0.0374117782639958,-0.000332228885872494,-3.0404201292050237e-12,1.10849999999993
1.5955523985367037e-09,9.436701420284521e-12,0.0373869080086835,0.0373997979114665,-0.0003323271908851381,-3.039959993803021e-12,1.10899999999993
1.3975435697588523e-08,2.043620134228874e-11,0.0373748007064659,0.0373877082218656,-0.00033230796605095603,-3.0380201392760098e-12,1.10949999999993
1.1107418901312727e-08,5.154598969880908e-12,0.0373625972867131,0.0373754856646482,-0.000332151881975694,-3.0374799897536775e-12,1.10999999999993
3.753964195052362e-09,5.5760805695026505e-11,0.0373502570621168,0.0373631136898431,-0.00033203545851877704,-3.0367099893707783e-12,1.11049999999993
2.2598424298525543e-08,4.3545902994601704e-11,0.0373377512614461,0.0373505657527919,-0.0003320836745453931,-3.0363400595895262e-12,1.11099999999993
1.3695464970431281e-09,1.379452108096757e-14,0.0373250865390122,0.037337795952022,-0.0003316973533576171,-3.035870166367971e-12,1.11149999999993
1.2165370898153949e-08,0.0,0.0373121668271716,0.0373247676471794,-0.0003317153327486071,-3.0337600920998797e-12,1.11199999999993
4.070907499986731e-09,1.144896677462981e-12,0.0372989722046898,0.0373114066679964,-0.00033193174928330006,-3.03130003737051e-12,1.11249999999993
1.8253644998300622e-08,5.014850340545607e-11,0.0372853845357518,0.0372976180729367,-0.0003319462152379841,-3.0298300760650543e-12,1.11299999999993
7.835120600929724e-09,2.3715959751591242e-12,0.037271323295538,0.0372832688328906,-0.0003322817235177671,-3.0284600781999016e-12,1.11349999999993
5.100172797978253e-09,6.97960023110511e-11,0.0372565914119779,0.0372681931023726,-0.0003324388326527471,-3.02693005209409e-12,1.11399999999993
9.867029901466928e-09,3.4846014962397476e-12,0.0372409887916035,0.0372520997229143,-0.0003324336088517991,-3.0255700288889242e-12,1.11449999999993
9.258338998230364e-09,2.6083503412710485e-11,0.0372241732360378,0.0372346604845497,-0.0003326060090511801,-3.0238201265825326e-12,1.11499999999993
9.085689797738716e-09,2.7010102487956544e-11,0.0372057055931815,0.0372153869414119,-0.0003327393241935911,-3.0220700074357065e-12,1.11549999999993
2.335881099657655e-09,1.4356016375671743e-12,0.0371850320797329,0.037193627066602,-0.0003329020527330401,-3.0219500946754296e-12,1.11599999999993
2.6902091665448324e-14,1.4631976186230133e-12,0.0371612344029491,0.0371684187368711,-0.00033291216128581303,-3.0170399598766773e-12,1.11649999999993
9.320116296784864e-09,2.741099014436088e-12,0.037133215380492,0.0371385316520105,-0.0003329121612812751,-3.014970001088968e-12,1.11699999999993
3.539169894650751e-09,2.43220027451585e-12,0.0370995512444318,0.0371024076056333,-0.0003330664469104361,-3.015160170150022e-12,1.11749999999993
2.876560600828526e-09,3.151899574671546e-11,0.0370584547211799,0.0370581987811683,-0.0003330763626055351,-3.016470103214819e-12,1.11799999999993
1.8021441006155214e-09,5.50198775428612e-13,0.0370079929488505,0.037003931748027,-0.000333095687118372,-3.0223200244566817e-12,1.11849999999993
1.7887488018564213e-09,1.2616019340327966e-12,0.0369463486743898,0.036937922466363,-0.0003330994389309131,-3.0291201404825108e-12,1.11899999999993
2.592745206031477e-09,2.944700039364534e-12,0.0368723374854804,0.036859287326263,-0.00033310429005587307,-3.034670171403464e-12,1.11949999999993
4.1783588047850095e-09,1.961798778982171e-12,0.0367859306755491,0.0367684433205162,-0.0003331021051533221,-3.0299801296457263e-12,1.11999999999993
2.180484279939998e-08,1.28030995527606e-10,0.0366885416236208,0.0366672689716187,-0.00033313724713864403,-3.0272800325553684e-12,1.12049999999993
2.0257550505109467e-08,1.9316201416152978e-11,0.0365828885392027,0.0365588084792404,-0.0003326795361681161,-3.0271401704751177e-12,1.12099999999993
1.5152955501473997e-08,1.6127300883628237e-11,0.036472370359494,0.0364466144136905,-0.0003321983326351791,-3.0289700869018388e-12,1.12149999999993
3.4325839046167594e-09,8.552304697762025e-12,0.0363604407154792,0.0363341133032187,-0.0003322596019231141,-3.0320600630934225e-12,1.12199999999993
2.2053538099864323e-08,1.4392229769066844e-10,0.0362500947022796,0.036224129082917,-0.0003323023663879721,-3.0356500733269565e-12,1.12249999999993
1.1926302202758254e-08,1.0001798000924822e-11,0.036143656651707,0.0361187040174389,-0.0003330411801963821,-3.034650005243056e-12,1.12299999999993
9.837402600854084e-09,2.6778024242446463e-12,0.0360426479042241,0.0360191866254015,-0.00033323889125529507,-3.038390069057262e-12,1.12349999999993
4.331163899751189e-09,1.0347429857393564e-10,0.0359479600129692,0.035926317443733,-0.00033317849002967705,-3.0445500721204555e-12,1.12399999999993
2.1071383103643537e-08,4.076209508818707e-11,0.0358600117698916,0.0358403582334019,-0.0003332332284384271,-3.0516201544872334e-12,1.12449999999993
1.5224415700343386e-08,2.1245102899136725e-11,0.0357788953097602,0.0357612669836699,-0.0003334490137968561,-3.0571599939077654e-12,1.12499999999993
4.882029790154174e-08,1.6954520426493147e-10,0.0357043978528937,0.0356887853364682,-0.0003337288656489651,-3.0653201331387603e-12,1.12549999999993
1.2470437099620924e-08,1.047142900167941e-09,0.0356362346751581,0.0356225081555119,-0.00033276281206843106,-3.0714100967416114e-12,1.12599999999993
3.015373439829716e-08,2.4680799071141735e-11,0.0355738895331112,0.0355619516387302,-0.0003329484192092961,-3.0788600835496283e-12,1.12649999999993
2.4835997800010112e-08,7.085401709794326e-12,0.0355169340541767,0.035506665688629,-0.0003357383997879451,-3.08794005990376e-12,1.12699999999993
2.6986047008126235e-09,2.866685985813966e-10,0.0354649186010168,0.0354561720614773,-0.0003354501596315911,-3.0949301281502084e-12,1.12749999999993
7.176854609908245e-08,7.528540291179553e-11,0.0354173201336182,0.0354099896997088,-0.00033546110887626803,-3.1004801590711617e-12,1.12799999999993
1.3182834199265692e-08,1.2286210243628304e-10,0.0353738810600615,0.03536769454159,-0.00033766554195433407,-3.1000800884695145e-12,1.12849999999993
1.4362589700889217e-08,4.708834988598198e-10,0.0353339521892507,0.0353289081770879,-0.0003375363091055921,-3.0998400461085263e-12,1.12899999999993
3.5885267951618616e-09,2.890604422489673e-12,0.035297242475242,0.0352932390557897,-0.00033779123137340106,-3.096690005116587e-12,1.12949999999993
1.527567820153175e-08,6.772070404448272e-11,0.0352634184923639,0.0352603948461144,-0.000337863764045908,-3.0923900593005094e-12,1.12999999999993
3.519296699894259e-08,1.594330223397833e-11,0.0352322189001696,0.0352300561967599,-0.0003377737630555531,-3.0915400447972807e-12,1.13049999999993
2.2770961602414097e-08,2.9541490087492406e-10,0.0352034171519877,0.0352019790851729,-0.00033891456591954707,-3.0915400447972807e-12,1.13099999999993
1.7734634601140886e-08,2.5171593975858997e-11,0.035176694757015,0.0351759291155633,-0.0003386626652356101,-3.0906401569941178e-12,1.13149999999993
1.3096033098236592e-08,6.079060171915174e-11,0.0351518173392615,0.0351517035348826,-0.00033918024913843104,-3.090840083874724e-12,1.13199999999993
1.145027540144783e-08,2.994960529578705e-11,0.0351286724699804,0.0351291111324759,-0.00033932621328553304,-3.0894100212092157e-12,1.13249999999993
5.679717203499468e-09,3.9648201388686743e-11,0.0351070677640548,0.0351080005397421,-0.0003394084243830461,-3.088850139207344e-12,1.13299999999993
1.4800207698284495e-08,8.259849748615267e-11,0.0350868418018991,0.0350882220364498,-0.0003394039314443311,-3.0917299970179e-12,1.13349999999993
2.7025756299536852e-08,1.6988008222362794e-12,0.035067881924767,0.0350696416866869,-0.000339279128068225,-3.086740064939253e-12,1.13399999999993
2.129352699720144e-08,1.7263739743311746e-10,0.0350500871064522,0.0350521585664184,-0.00033987758291928905,-3.086050078676683e-12,1.13449999999993
9.150565603854854e-09,9.52855017111176e-11,0.0350333235792992,0.0350356680092665,-0.0003405550875670751,-3.0901301482921806e-12,1.13499999999993
3.513936204513346e-09,5.684550052897919e-11,0.0350174588760359,0.035020068136558,-0.00034050467507332606,-3.0922400057198374e-12,1.13549999999993
1.0017351399771446e-08,5.700301342059788e-12,0.035002427930023,0.0350053105199456,-0.00034049650729816206,-3.0989800569453108e-12,1.13599999999993
1.332629870343105e-08,6.566303056843026e-12,0.0349881862718276,0.0349912931184213,-0.00034055925522503006,-3.1052300487888207e-12,1.13649999999993
1.970279110002915e-08,4.627449812222295e-11,0.0349746828177776,0.0349779517503574,-0.00034049409278801403,-3.108500002541037e-12,1.13699999999993
3.1783505403948364e-08,5.7829900590444794e-11,0.0349618317879971,0.0349652306308479,-0.000340461688856865,-3.1150700508658646e-12,1.13749999999993
8.228909401108986e-09,6.8961017452018325e-12,0.0349495669873897,0.0349530696362913,-0.00034096694699227805,-3.1216899724906266e-12,1.13799999999993
1.5930328604862876e-08,1.0019769736135942e-10,0.034937800705447,0.0349414395461473,-0.0003408918048940961,-3.124419993560945e-12,1.13849999999993
2.3637573599855077e-08,1.6459104912325273e-11,0.0349265426731153,0.0349302849297836,-0.0003407151034569881,-3.129469990439948e-12,1.13899999999993
1.4119878197216273e-08,1.681842026757252e-10,0.0349157889732161,0.0349195808739886,-0.00034168688456493303,-3.133530110735472e-12,1.13949999999993
1.8320420201722865e-08,7.623200681816655e-12,0.0349054278655727,0.0349092845107631,-0.0003414936092658071,-3.1400799928998913e-12,1.13999999999993
8.812571998528806e-09,6.205830294092607e-11,0.0348954539625385,0.0348993803884245,-0.0003416036526417051,-3.141590069685729e-12,1.14049999999993
9.881667699385144e-09,3.2962604867847745e-11,0.0348858373819581,0.0348898202746501,-0.0003415904766808681,-3.140660041062171e-12,1.14099999999993
1.938929020117719e-08,7.527110185145958e-11,0.0348765553549343,0.0348805955569397,-0.000341744606882872,-3.137480076090271e-12,1.14149999999993
7.140381809433993e-08,4.655720253765594e-11,0.0348676025508988,0.0348716712327417,-0.0003418412273220911,-3.1330101273735478e-12,1.14199999999993
2.3388275968705408e-09,2.6602900438099653e-11,0.0348590126227983,0.0348630405665429,-0.00034098618101261304,-3.1295001312603432e-12,1.14249999999993
2.276443279713991e-08,1.0474990319586652e-10,0.0348506117306243,0.0348546816864363,-0.00034095839705407705,-3.1250700811835674e-12,1.14299999999993
4.87619959688157e-09,5.38289551821336e-12,0.0348424996235299,0.0348465730228772,-0.0003409920762071961,-3.1203000253055002e-12,1.14349999999993
7.179576100302398e-09,5.985802131736051e-12,0.0348346148881541,0.034838712080339,-0.0003409993467037751,-3.1143900392632817e-12,1.14399999999993
2.0372088946341016e-09,5.7964105737440264e-11,0.0348269422636379,0.0348310705274924,-0.00034098441308332407,-3.1083000756604307e-12,1.14449999999993
2.7574390104589952e-08,2.2546006728241252e-11,0.0348194822483413,0.0348236285480172,-0.0003409928313902231,-3.1041499665845906e-12,1.14499999999993
2.7627092301363287e-08,4.334840125741479e-11,0.0348122609186998,0.034816383958475,-0.00034117286965321505,-3.0952900832714736e-12,1.14549999999993
8.626750896967295e-09,3.3658298370653483e-11,0.0348052159287733,0.0348093197546517,-0.00034106924653850104,-3.086880143859938e-12,1.14599999999993
5.709567804657034e-09,6.409769937043563e-11,0.0347983231714821,0.0348024354120934,-0.0003409774656374561,-3.07721014468354e-12,1.14649999999993
2.1008815499767852e-08,4.56610027566029e-11,0.0347915963377282,0.0347957172975012,-0.00034088807408746004,-3.07237004934513e-12,1.14699999999993
4.54786844988897e-08,6.7260988445561054e-12,0.0347850538274486,0.0347891620866208,-0.00034096863932631507,-3.066690131003913e-12,1.14749999999993
2.1158636023810296e-09,3.905929746306214e-11,0.0347786997739616,0.0347827664837604,-0.00034057726452734307,-3.0625001232881255e-12,1.14799999999993
1.0661020094504536e-08,1.407746003101451e-10,0.0347724288909801,0.0347764998436557,-0.00034058493446988505,-3.059100065275211e-12,1.14849999999993
3.93391209885241e-09,1.2517972769465757e-12,0.0347663053761305,0.0347703653861729,-0.00034081080525089503,-3.0604199729999948e-12,1.14899999999993
1.1896457000060146e-08,1.183885003919194e-10,0.0347602980546741,0.0347643580700221,-0.000340829786462692,-3.0617500722252e-12,1.14949999999993
1.431868096313238e-09,4.434105860262605e-12,0.0347544276173119,0.0347584601128909,-0.000340736832264506,-3.0619599737657932e-12,1.14999999999993
1.0760102100992874e-08,5.6200696874064704e-11,0.0347486644031727,0.0347526953178018,-0.0003407196678306591,-3.0634301519116836e-12,1.15049999999993
7.288065984045744e-10,2.126500364685313e-12,0.0347430320317539,0.0347470428713694,-0.0003405593619564451,-3.0677901625281168e-12,1.15099999999993
1.7882585003070606e-08,5.950120257613989e-11,0.0347375012154861,0.0347415144887048,-0.0003405505496897371,-3.074930067514803e-12,1.15149999999993
2.3703924101337037e-08,2.887527994488437e-10,0.0347320949986262,0.0347360857706681,-0.0003406154376047511,-3.0820001498815808e-12,1.15199999999993
2.3520165801094173e-08,8.219600000636262e-11,0.0347268551006755,0.0347307561588963,-0.00034222550185650604,-3.0805501378960987e-12,1.15249999999993
2.808522800434865e-08,4.554739918560813e-11,0.0347216939166356,0.0347255240985983,-0.000341735068531264,-3.0784300889680205e-12,1.15299999999993
1.4220588699653813e-08,1.1753799322722358e-11,0.0347166216021486,0.0347203862989794,-0.00034166491045719107,-3.076640071181247e-12,1.15349999999993
2.4584104960090336e-09,1.2662405846075586e-11,0.0347116234396347,0.0347153392357176,-0.0003417539064585371,-3.0755699636370037e-12,1.15399999999993
5.727139998357167e-09,9.906209880172767e-11,0.0347066718977039,0.0347103775574163,-0.000341753773254173,-3.074199965771851e-12,1.15449999999993
2.5667708028476177e-09,4.335802550325951e-12,0.034701799143618,0.0347054865153118,-0.00034166089576028304,-3.075129994395409e-12,1.15499999999993
5.361032603956595e-09,1.3792023079162163e-12,0.0346970025540143,0.0347006847461747,-0.0003416945724657491,-3.0700600481964324e-12,1.15549999999993
1.896634703457689e-09,3.750603994046031e-12,0.0346922880356393,0.0346959666606804,-0.0003417275568911211,-3.065650164280065e-12,1.15599999999993
8.207707194451963e-09,1.142502759066133e-12,0.0346876448660545,0.0346913253214269,-0.0003417345450864351,-3.067050086125178e-12,1.15649999999993
1.1376441802490866e-08,4.779801554555263e-12,0.0346830834064899,0.0346867693170589,-0.000341662272818542,-3.0698501466558392e-12,1.15699999999993
1.3895839964805923e-09,3.8092702603353956e-11,0.0346785946138538,0.0346822704747188,-0.00034182798276595906,-3.0729800214873704e-12,1.15749999999993
1.1566439403476458e-08,6.692359860727137e-11,0.034674162397608,0.0346778307504495,-0.0003418463770555641,-3.075030030955106e-12,1.15799999999993
1.6662893981278515e-09,2.425698530927889e-12,0.0346698121292052,0.0346734482121427,-0.0003416665088420051,-3.075850121478374e-12,1.15849999999993
0.0,4.286300481215477e-12,0.0346655112777679,0.0346691357199425,-0.0003416736980913261,-3.0773801475841855e-12,1.15899999999993
6.892137603686788e-09,1.470400190495269e-12,0.0346612699721214,0.0346648863288707,-0.0003416736980950591,-3.0786900806489825e-12,1.15949999999993
1.6980896598572937e-08,3.7935002361599857e-11,0.0346571113592884,0.0346607145337543,-0.00034172992638076705,-3.0810900705779964e-12,1.15999999999993
2.0701380096244115e-08,8.487370528609262e-11,0.0346530130125215,0.0346565862272008,-0.000341474758601083,-3.082520133243505e-12,1.16049999999993
4.619559700047571e-09,3.1819685775147377e-13,0.0346489741852794,0.0346525039834407,-0.00034150173521959204,-3.087560155462521e-12,1.16099999999993
3.1117726603802076e-08,1.7969190024835768e-10,0.0346449672039769,0.034648521249028,-0.0003415017366198191,-3.093099994883053e-12,1.16149999999993
3.07716601991026e-08,1.0783589993179632e-10,0.0346410961951339,0.0346445660306166,-0.0003411017214566591,-3.1043501103056315e-12,1.16199999999993
2.3863131297374718e-08,3.305499624017827e-11,0.03463725733248,0.0346406500126166,-0.00034074327579878107,-3.112650111616877e-12,1.16249999999993
1.615290710216266e-08,3.860203823258246e-12,0.0346334486263302,0.034636780222191,-0.0003402846598085411,-3.1223001614733015e-12,1.16299999999993
1.0989172002928704e-09,3.8709598026986924e-11,0.034629670347368,0.034632959255597,-0.00034041015166263,-3.1313200730270774e-12,1.16349999999993
8.26804379822077e-09,2.817399091803452e-12,0.0346259114856484,0.0346291822292466,-0.00034042399970069404,-3.1377201184512593e-12,1.16399999999993
1.053581699661521e-08,1.4188025754258149e-12,0.0346222101284758,0.0346254561775135,-0.0003406224618930961,-3.1449699615382354e-12,1.16449999999993
1.5777062989386081e-09,9.663830152772945e-11,0.0346185441268686,0.0346217797127588,-0.0003404762498232831,-3.152749979487557e-12,1.16499999999993
2.2995182008545e-09,5.925954171814851e-13,0.0346149097547442,0.0346181428931101,-0.00034045724977318104,-3.160730141157919e-12,1.16549999999993
4.1266728020850074e-09,9.846984339034748e-13,0.0346113157613819,0.0346145519911078,-0.0003404865040503481,-3.1685301084272144e-12,1.16599999999993
5.082938202283227e-09,1.994450438136397e-11,0.0346077667189877,0.034611001840991,-0.00034050170321795305,-3.1762301122562064e-12,1.16649999999993
1.4493862984799044e-09,1.3581009927765564e-10,0.0346042665241613,0.0346074851039304,-0.0003405122564862261,-3.1817599770167515e-12,1.16699999999993
9.642902101814066e-09,2.5767998845793727e-12,0.0346007964793782,0.0346039906478971,-0.00034049482681035705,-3.188120123800986e-12,1.16749999999993
6.579116001992347e-10,3.6204997333477706e-12,0.0345973805402205,0.0346005488070707,-0.00034070270188724507,-3.193170120679989e-12,1.16799999999993
4.015058500950186e-09,5.704910155390763e-11,0.0345939831117451,0.0345971448353121,-0.0003406948984082151,-3.197540105956409e-12,1.16849999999993
4.992436998529914e-09,4.34009772565247e-12,0.034590625510817,0.0345937687767834,-0.0003407114027542031,-3.2016899981918145e-12,1.16899999999993
1.1290436398303516e-08,1.3990197889057754e-13,0.0345873040227097,0.0345904331741084,-0.00034067824354962607,-3.2066200823105406e-12,1.16949999999993
2.9481806995690363e-09,4.386102592235375e-12,0.0345840406817495,0.0345871503566366,-0.00034088220159152606,-3.212280051331784e-12,1.16999999999993
2.5963757047109404e-09,4.905603701033101e-12,0.034580786754893,0.0345839096948052,-0.0003409023092095971,-3.2219400758481953e-12,1.17049999999993
1.1324698102888053e-08,7.064002160994676e-13,0.0345775836545756,0.0345806806091022,-0.00034089809175257403,-3.2312501199033283e-12,1.17099999999993
2.1186795026717498e-09,5.201047925673663e-13,0.03457440601328,0.0345774797255245,-0.00034108316977159603,-3.239340002833546e-12,1.17149999999993
6.9910031999520506e-09,4.519010998738082e-10,0.0345712424470438,0.0345743088779374,-0.00034105773273931006,-3.2484900186480203e-12,1.17199999999993
2.7200464103316335e-14,3.64940994090901e-11,0.0345681218255506,0.0345711509924882,-0.00034123389311280607,-3.2548701147522285e-12,1.17249999999993
6.480472700132189e-09,7.562998838306356e-12,0.034565018843764,0.0345680279259788,-0.00034123389312016206,-3.2286300369333e-12,1.17299999999993
2.386691379946404e-08,6.3976601794024646e-15,0.0345619512158301,0.0345649404792209,-0.0003411654813474151,-3.2069900120917927e-12,1.17349999999993
8.403000517631654e-15,6.438929944785343e-11,0.034558949733706,0.0345618850813602,-0.00034213901811349203,-3.207900091395377e-12,1.17399999999993
1.2095373938536547e-09,4.697599947922626e-11,0.0345559329985046,0.0345588502607335,-0.0003421390181165871,-3.206020084828287e-12,1.17449999999993
6.737084987107345e-10,7.06594505128777e-13,0.0345529376145006,0.0345558420121671,-0.0003421544960723371,-3.1991800701625106e-12,1.17499999999993
9.283632501633221e-09,4.212401261138865e-12,0.0345499673508348,0.034552862822375,-0.0003421464725262601,-3.191660043894151e-12,1.17549999999993
9.272283205130627e-09,1.6902701460708158e-11,0.0345470343956152,0.0345499083140827,-0.00034227816007193304,-3.1860800889932372e-12,1.17599999999993
1.406915280111054e-08,2.99390373603714e-12,0.034544124116671,0.0345469802411339,-0.0003422246173123601,-3.1773899917403314e-12,1.17649999999993
2.621284404813462e-09,1.3815504296132985e-11,0.0345412448588694,0.0345440762649856,-0.0003422975616204821,-3.1578101678669812e-12,1.17699999999993
1.1761909501917245e-08,1.052769676990195e-11,0.0345383730935136,0.0345411942819203,-0.0003423320769574041,-3.1453800067998694e-12,1.17749999999993
2.9252866934337263e-09,1.805820076805631e-11,0.0345355352352083,0.0345383340559397,-0.0003421502027866521,-3.1404199987011827e-12,1.17799999999993
1.187184830303556e-08,1.1307205172172985e-11,0.0345327088843872,0.0345354940157076,-0.0003421512958467391,-3.1312101349267873e-12,1.17849999999993
1.1529730017945106e-09,2.1372972835997928e-12,0.0345299252036425,0.0345326855890045,-0.00034196292223480807,-3.1217300879710086e-12,1.17899999999993
3.0324953936844423e-09,1.5056296487347964e-11,0.0345271530049782,0.0345298947415141,-0.00034197757731287506,-3.120090123764907e-12,1.17949999999993
2.643312603523018e-09,2.1568996588783307e-12,0.0345243942218393,0.0345271217885314,-0.00034197966405040804,-3.118630137119438e-12,1.17999999999993
8.354934993848318e-09,1.4181898710940999e-11,0.0345216526965372,0.0345243725759635,-0.00034201426866624807,-3.1139201460417265e-12,1.18049999999993
7.166246970835566e-10,2.1622981183355705e-12,0.0345189398348067,0.0345216406604145,-0.00034188150724326805,-3.107870081078823e-12,1.18099999999993
2.54051249481968e-09,1.0569650016334364e-10,0.034516248483849,0.034518940081698,-0.00034187288529806804,-3.1071701201562663e-12,1.18149999999993
8.185899194601554e-09,5.967448757360216e-16,0.034513568231689,0.034516236841471,-0.0003418693846625781,-3.1035200451223766e-12,1.18199999999993
7.126528950296418e-10,2.87649765118303e-12,0.0345109158578806,0.0345135594146331,-0.00034174179891118407,-3.10578017297114e-12,1.18249999999993
7.371885199503048e-09,2.3146320277112054e-10,0.0345082710979654,0.0345109015081297,-0.000341733254544595,-3.1016599878752604e-12,1.18299999999993
5.4905444898945e-08,3.694398953424383e-12,0.0345056514572539,0.0345082682694554,-0.000341622926354469,-3.102970137780492e-12,1.18349999999993
2.077267040323516e-08,1.399574900418088e-14,0.0345031280246546,0.0345056504239681,-0.00033980608415664206,-3.1036200085626797e-12,1.18399999999993
2.2328677032334987e-09,1.8201065654643855e-12,0.0345005887656214,0.0345030509199909,-0.000340155182388978,-3.1032600534414145e-12,1.18449999999993
3.213482896446962e-09,3.701504380781984e-12,0.0344980338735599,0.0345004669620102,-0.0003401284124307691,-3.1045799611661984e-12,1.18499999999993
1.4392997974010946e-09,9.960018920729397e-13,0.0344954815153449,0.0344979109912168,-0.00034011981727851304,-3.1048700936675555e-12,1.18549999999992
7.382984015813499e-10,2.9395028078305074e-12,0.034492944000171,0.034495361637227,-0.000340102544515001,-3.1060100238317068e-12,1.18599999999992
1.8608364016348133e-09,4.586649809956711e-11,0.0344904143163197,0.0344928239308631,-0.0003400936208937431,-3.107049990555555e-12,1.18649999999992
1.1400602684119576e-14,9.309210347030472e-11,0.0344878966206478,0.0344902958565068,-0.00034007114612232404,-3.1063101309930508e-12,1.18699999999992
1.2302054701318621e-08,2.8935187579293142e-15,0.0344853918625833,0.034487781780522,-0.00034007114612232404,-3.1073700470368726e-12,1.18749999999992
7.212718963756082e-10,7.337920548966537e-11,0.0344829148780763,0.0344852859078611,-0.0003402774560014771,-3.106140128092405e-12,1.18799999999992
3.175385589887503e-08,1.7439300004085112e-11,0.0344804377570347,0.0344827955035846,-0.0003402688776683771,-3.1072501342765957e-12,1.18849999999992
4.996003610813204e-16,2.250956018801098e-10,0.0344780210788005,0.0344803365654183,-0.00033993004925401006,-3.1078900303987966e-12,1.18899999999992
5.114184559867896e-08,1.3270400056608622e-10,0.0344755753320332,0.0344778846304132,-0.00033993004925376004,-3.1091099746832773e-12,1.18949999999992
2.685437960198156e-08,6.850076061937216e-14,0.0344732215904507,0.0344754389639288,-0.000338805924797837,-3.10968004818557e-12,1.18999999999992
8.648094948493501e-10,6.854031231462443e-13,0.0344708498499107,0.0344730199986853,-0.0003382724297037081,-3.108750019562012e-12,1.19049999999992
8.363647004128172e-09,3.610306498202931e-14,0.0344684597641367,0.0344706090788385,-0.0003382619865690171,-3.096970162957957e-12,1.19099999999992
4.876744300053026e-09,3.811201354508853e-12,0.0344661001173433,0.0344682183268078,-0.00033842598207964704,-3.0959700948740565e-12,1.19149999999992
2.4001634013615103e-14,4.118719948431604e-11,0.0344637231845138,0.0344658355263228,-0.0003384704692742,-3.096040134334399e-12,1.19199999999992
6.980461798866688e-09,3.930099301552303e-12,0.0344613461391451,0.0344634615344201,-0.00033847046927375603,-3.0955600496124225e-12,1.19249999999992
6.3899426999691755e-09,5.374060224605515e-11,0.0344589905906067,0.0344610998582606,-0.0003386549659643621,-3.095470060832106e-12,1.19299999999992
8.715493049482603e-10,1.700029006457271e-14,0.03445664359715,0.0344587452630497,-0.0003385855051144151,-3.0961201484547285e-12,1.19349999999992
1.4376129037207974e-09,1.3385970110135759e-10,0.0344542975759539,0.0344564110109098,-0.00033857490453114304,-3.0952499677910916e-12,1.19399999999992
1.0525767098201744e-08,1.4323958685835692e-12,0.0344519660689032,0.0344540833675066,-0.00033859404742510703,-3.0959200047336877e-12,1.19449999999992
2.2169893976187183e-09,2.071301463679731e-12,0.0344496580997434,0.0344517671538747,-0.00033878471985209304,-3.0960800329743465e-12,1.19499999999992
7.236928001308485e-10,4.996003610813204e-16,0.0344473511171861,0.0344494629601495,-0.0003387578924580651,-3.094070138986993e-12,1.19549999999992
2.3580859001559595e-09,5.144999704054243e-11,0.03444505480314,0.0344471719047501,-0.00033874919939460104,-3.093770031825649e-12,1.19599999999992
1.0408340855860843e-16,5.283419535206946e-11,0.034442771446025,0.0344448879624001,-0.0003387792496578651,-3.0908201345547504e-12,1.19649999999992
7.263001033930294e-10,2.7047045159100946e-12,0.0344404972391476,0.0344426098692428,-0.0003387792496578651,-3.0891699788482274e-12,1.19699999999992
3.658184200006076e-09,4.4210794747368e-11,0.0344382353077086,0.0344403505943387,-0.000338770519472527,-3.086740064939253e-12,1.19749999999992
1.6966752898472937e-08,4.288999710944097e-13,0.0344359929153365,0.0344380974706179,-0.000338763183187475,-3.0846601314915567e-12,1.19799999999992
5.909855937957786e-14,6.730935253607129e-13,0.0344337745996236,0.0344358621269658,-0.00033906724001272104,-3.0822701162225297e-12,1.19849999999992
4.704570066849101e-15,0.0,0.0344315583882047,0.0344336493905398,-0.00033906724001617607,-3.0812899974586028e-12,1.19899999999992
1.479919439772992e-08,4.9199096185947866e-11,0.0344293469237548,0.0344314413600415,-0.000339067240017606,-3.0852000641734545e-12,1.19949999999992
1.1341344002824272e-08,6.980041544757398e-13,0.0344271574066813,0.0344292378764467,-0.00033913653275687407,-3.0796201092725406e-12,1.19999999999992
6.036837696399289e-16,6.536993168992922e-13,0.0344249708160509,0.0344270412592421,-0.0003389557352611771,-3.0773300574438167e-12,1.20049999999992
2.699229728619912e-15,2.288294553842718e-12,0.0344227784076193,0.0344248580364192,-0.0003389557352629541,-3.075070146435488e-12,1.20099999999992
3.341056299677181e-09,1.0690059948359476e-12,0.0344205955863002,0.0344226802538492,-0.0003389557352655631,-3.0723899986651038e-12,1.20149999999992
8.198886014554319e-10,5.4046003783447816e-12,0.034418433920283,0.0344205110327643,-0.00033898114730431406,-3.0702001271171175e-12,1.20199999999992
2.9078727967202234e-09,1.3697376566312869e-14,0.0344163089843839,0.0344183841836539,-0.0003389711777594711,-3.0682899797296326e-12,1.20249999999992
1.089712799162701e-09,5.475199460480695e-11,0.0344141787690213,0.0344162525510943,-0.00033901030118869003,-3.071600048962231e-12,1.20299999999992
6.731084800648546e-09,1.6877402253534513e-11,0.0344120409980077,0.0344141069317428,-0.000339024108799842,-3.0712301191809788e-12,1.20349999999992
7.692316020269097e-10,1.1831993718125489e-12,0.0344099175997854,0.0344119693699585,-0.0003389236184232941,-3.0680800781890394e-12,1.20399999999992
9.701078600155011e-09,2.6063040614587862e-12,0.0344078018219494,0.0344098428092284,-0.0003389144486098301,-3.0638601464932913e-12,1.20449999999992
1.1362944501991379e-08,2.4302018730715247e-12,0.0344056990530444,0.0344077233262157,-0.0003388283346041121,-3.0602000967994147e-12,1.20499999999992
2.200323256928982e-14,1.6983983663898528e-12,0.0344036010872006,0.0344056127691132,-0.00033899364936853106,-3.0553201028210575e-12,1.20549999999992
8.132634010671325e-10,4.063402392340265e-12,0.0344014980210247,0.0344035091344557,-0.00033899364937062704,-3.0511101457852963e-12,1.20599999999992
1.4470497022855966e-09,1.4016565685892601e-15,0.0343994007903201,0.0344014120180857,-0.00033898383210541707,-3.047390031291064e-12,1.20649999999992
2.5213105596388896e-08,2.1391870219655829e-10,0.0343973138699186,0.0343993252261197,-0.0003390031983471801,-3.0492899871781276e-12,1.20699999999992
1.1038460395740302e-08,7.445988270404769e-13,0.0343952723838268,0.0343972353054179,-0.00033842720855158505,-3.0422600202917316e-12,1.20749999999992
5.826933401065215e-09,2.108717991888831e-10,0.034393219199228,0.0343951548565782,-0.0003385982667903531,-3.0366401667508702e-12,1.20799999999992
2.754547530348095e-08,1.8338303098275333e-11,0.0343911892333275,0.0343930816941949,-0.000339646365468242,-3.0308600681289155e-12,1.20849999999992
6.106881701717359e-09,5.821609860845456e-11,0.0343891855860835,0.0343910122035893,-0.0003390079459320061,-3.0252900878879885e-12,1.20899999999992
2.9574366011697606e-09,1.2631978796306953e-12,0.0343871484080749,0.0343889482739723,-0.0003389148612218441,-3.0154500858109445e-12,1.20949999999992
2.2350367043233454e-09,2.4462650655143747e-10,0.0343851008347158,0.0343868988275212,-0.000338917403030496,-3.0120699771180037e-12,1.20999999999992
5.430378369197797e-14,7.423020531582836e-13,0.0343830552005715,0.0343848495778647,-0.00033892895840806803,-3.015270108250312e-12,1.21049999999992
1.1686221400297736e-08,2.0640704423424694e-11,0.0343810223196536,0.034382822902442,-0.0003389289584114951,-3.018980031244123e-12,1.21099999999992
9.077202905993786e-09,1.1955020307041764e-12,0.0343790183205861,0.0343808075061309,-0.0003387481368889491,-3.022710120398342e-12,1.21149999999992
7.23615079661899e-09,3.513759422313356e-11,0.0343770125105124,0.0343788097084998,-0.00033890205075383806,-3.0025300822023038e-12,1.21199999999992
8.473916499052159e-09,7.321018791195399e-13,0.0343750060786399,0.0343768038249041,-0.00033882110017423707,-2.9798301413169748e-12,1.21249999999992
7.328680023954703e-10,2.1215300349819444e-11,0.0343730058897204,0.0343748029245187,-0.0003387623714687691,-2.9578000205338073e-12,1.21299999999992
1.2093956294756403e-08,4.480002965823182e-10,0.0343710009745242,0.0343728063166329,-0.00033875360188067205,-2.9342799891252103e-12,1.21349999999992
1.162860800707488e-09,5.3285396928171025e-11,0.0343690338477239,0.0343708517241177,-0.00033885245675463905,-2.927519988579763e-12,1.21399999999992
7.267259988230634e-10,4.0309998394771895e-11,0.0343670457058349,0.0343688918313622,-0.00033886731149238404,-2.9269700812378785e-12,1.21449999999992
2.435867479944065e-08,3.1643740405762344e-10,0.0343651214535443,0.0343669173284434,-0.00033885848572550305,-2.9293700711668924e-12,1.21499999999992
5.633001060045828e-08,6.625188939124449e-10,0.034363221376189,0.0343649276661044,-0.0003397887739673601,-2.953850055179008e-12,1.21549999999992
8.339339030438708e-08,1.33539707070085e-12,0.0343613452720266,0.0343629398431862,-0.00033858122905633804,-2.9588200379376817e-12,1.21599999999992
9.13109320099803e-09,2.453801051238713e-12,0.03435955998082,0.0343609662452214,-0.0003370213650358871,-2.9632301386944837e-12,1.21649999999992
9.886263800662487e-09,0.0,0.0343576539656049,0.034359001631096,-0.000337179068942391,-2.9677399860511544e-12,1.21699999999992
7.870379972740871e-10,1.7420023756820058e-12,0.0343557282333046,0.0343570489558832,-0.0003373624565529321,-2.973170104211831e-12,1.21749999999992
6.8815398032717745e-09,1.9097987080662904e-12,0.0343537726901864,0.0343551079390745,-0.0003373528652425061,-2.9778300051491735e-12,1.21799999999992
7.475327294670375e-09,1.3977097257367177e-11,0.0343518267760323,0.0343531855510481,-0.00033754196270484706,-2.98138011674276e-12,1.21849999999992
7.324382003681684e-10,5.4331053545020325e-12,0.0343498910142542,0.0343512586962515,-0.0003374604512109041,-2.9872400126446097e-12,1.21899999999992
4.179231800904848e-09,2.023596568090369e-12,0.0343479450121629,0.0343493336384358,-0.0003374516226602631,-3.0184899718621594e-12,1.21949999999992
2.227693800260777e-09,6.908960209495163e-11,0.0343460053280516,0.034347416784818,-0.000337467201603593,-3.0203801699296706e-12,1.21999999999992
1.7356501305632044e-08,5.779809963968319e-11,0.0343440699294601,0.0343454970537642,-0.000337495457859872,-3.0225000020173143e-12,1.22049999999992
1.9012569296705806e-15,1.7151910447488206e-10,0.0343421644783532,0.0343435820383456,-0.00033764030696524906,-3.0237899857621375e-12,1.22099999999992
0.0,4.186039709308531e-11,0.0343402399350875,0.0343416743478679,-0.00033764030696919003,-3.0263500039318103e-12,1.22149999999992
8.358496700333617e-09,1.930400284066991e-14,0.034338321143129,0.0343397687967214,-0.000337640306972521,-3.0587500848139326e-12,1.22199999999992
8.298917109073045e-15,4.524569607866624e-11,0.0343364234403667,0.0343378778722427,-0.00033780291684561603,-3.063730042232593e-12,1.22249999999992
7.965620794914141e-09,2.5964022598579106e-12,0.034334520968647,0.0343359876456093,-0.00033780291684994503,-3.0703300145373813e-12,1.22299999999992
7.878698943253326e-10,2.7765983956484774e-12,0.0343326359285001,0.0343341048966083,-0.0003379518695779861,-3.076900062862209e-12,1.22349999999992
1.4831148045790776e-09,1.4430123762565472e-13,0.0343307460742058,0.0343322286054462,-0.00033794228583979404,-3.0834299957066547e-12,1.22399999999992
1.435043019831772e-08,7.27459759097826e-12,0.0343288626820276,0.0343303988842957,-0.0003379244335844811,-3.087660118902824e-12,1.22449999999992
1.86781489580623e-09,5.1663104350119227e-11,0.0343270022432684,0.0343285587482331,-0.0003377405634981301,-3.0948900126698264e-12,1.22499999999992
7.332813037330688e-10,1.9245022242486698e-12,0.0343251333757178,0.0343267009206496,-0.0003377464316556601,-3.1019501203766175e-12,1.22549999999992
1.196207702336416e-09,0.0,0.0343232673922389,0.0343248465720103,-0.00033773768169142006,-3.1081001487798243e-12,1.22599999999992
6.925009704561447e-09,9.412699786270906e-12,0.0343214076553713,0.0343229977048356,-0.0003377530382840841,-3.1131900442987748e-12,1.22649999999992
8.349980304411808e-09,4.690900445858404e-12,0.0343195620128918,0.0343211513468104,-0.000337677759014114,-3.119560165742996e-12,1.22699999999992
4.085219600102885e-09,0.0,0.034317722955157,0.0343193088111904,-0.00033784008659270106,-3.127380082332265e-12,1.22749999999992
1.4847744006507568e-09,3.033101547700312e-12,0.034315881232524,0.0343174734889789,-0.0003378563153666511,-3.1310099912057465e-12,1.22799999999992
7.463389004036536e-10,6.173750399796063e-11,0.0343140416094654,0.0343156426251942,-0.00033783857552087805,-3.1371300956289927e-12,1.22849999999992
3.134637140134178e-08,1.0963199792435319e-10,0.0343122068970222,0.0343138084488418,-0.0003378296190351441,-3.1442700006156787e-12,1.22899999999992
3.706837149730635e-08,1.305101859916391e-12,0.0343104203584805,0.0343119885718759,-0.00033751860975890903,-3.1529700725285714e-12,1.22949999999992
1.98609330370747e-09,1.2329720577852754e-13,0.0343086521841604,0.0343101788141051,-0.00033679239223094904,-3.1622701419237176e-12,1.22999999999992
2.4334111198287545e-08,1.7422938092259699e-12,0.0343068552439364,0.0343083831974576,-0.00033679820351772006,-3.1668699780607046e-12,1.23049999999992
8.353688504825207e-09,2.2537804955646834e-11,0.0343050908365729,0.0343065786966625,-0.0003363030913426001,-3.174659970670013e-12,1.23099999999992
1.0842883951811544e-09,0.0,0.0343033021933177,0.0343047724835974,-0.00033646525968532705,-3.185580054951287e-12,1.23149999999992
0.0,7.802994361760796e-13,0.0343014965083052,0.0343029726233193,-0.00033647896976886805,-3.1908501448713045e-12,1.23199999999992
5.840630701303695e-09,2.897315026784142e-10,0.0342996892079828,0.0343011778281753,-0.00033647896977262903,-3.202070119473488e-12,1.23249999999992
0.0,1.1172039682261214e-10,0.0342979208321909,0.0342993710397208,-0.00033748902732376907,-3.2041101542812367e-12,1.23299999999992
9.901801600875615e-15,5.0196499734589395e-11,0.034296133321486,0.0342975617892273,-0.00033748902732839005,-3.2070401022321615e-12,1.23349999999992
1.713293749927569e-08,1.3600232051658168e-14,0.0342943390017548,0.0342957657109712,-0.00033748902733244204,-3.2095801710818606e-12,1.23399999999992
1.5213405597791496e-08,1.1793968579532077e-12,0.0342925660186298,0.0342939857382261,-0.0003377911712893521,-3.2145000637001653e-12,1.23449999999992
6.69463039865148e-09,6.811019803709684e-11,0.034290790717582,0.034292213223901,-0.0003378623869569091,-3.217070056529825e-12,1.23499999999992
1.5102399497646246e-08,7.282993652601988e-13,0.0342890110700062,0.0342904360946258,-0.00033775409931692904,-3.219050026537218e-12,1.23549999999992
1.8631417034176145e-09,5.031720179404786e-11,0.0342872440618626,0.034288669301126,-0.0003378455686463731,-3.2219799744881428e-12,1.23599999999992
2.0497440300637493e-08,2.51975100507007e-10,0.0342854642977148,0.0342869054236536,-0.0003378497000385601,-3.225130015480082e-12,1.23649999999992
8.37138620229938e-09,2.1848059472695525e-10,0.0342837185558055,0.0342851352128733,-0.000337392527644355,-3.2265800274655643e-12,1.23699999999992
9.529615999093188e-09,7.799779572215115e-11,0.03428196380646,0.0342833610808335,-0.00033755458129069006,-3.229550090896871e-12,1.23749999999992
2.1832966198842563e-08,4.0000988632549195e-12,0.0342802100451952,0.0342816199919345,-0.0003377237926123391,-3.2324900135077828e-12,1.23799999999992
7.554500011663912e-10,5.326489943557888e-11,0.0342784806503536,0.0342798758675511,-0.0003372589355608621,-3.2357801334204073e-12,1.23849999999992
9.465040098910471e-09,4.686889765181945e-11,0.0342767517494516,0.0342781267377308,-0.0003372497647082151,-3.2391600252729136e-12,1.23899999999992
0.0,4.822198196308136e-12,0.0342750200152353,0.0342763789278549,-0.0003374255232502551,-3.2406200119183826e-12,1.23949999999992
1.9142334703459163e-08,1.8599450452017052e-10,0.034273272696707,0.0342746418060453,-0.00033742552325604204,-3.2420101759439435e-12,1.23999999999992
2.6504611005950807e-09,0.0,0.0342715521707858,0.0342728913953409,-0.00033775409225698006,-3.2464801246606667e-12,1.24049999999992
3.355589189846242e-08,6.099287741534454e-15,0.0342698150523616,0.0342711590033608,-0.00033774865262494304,-3.2528600039244404e-12,1.24099999999992
2.334953501381687e-09,7.343015084870785e-13,0.0342681176138327,0.0342694371036762,-0.00033836182422002504,-3.25969004393023e-12,1.24149999999992
7.576218957749958e-10,1.9796664307847323e-14,0.0342663791889492,0.0342677334001994,-0.0003383915731112781,-3.263810012185675e-12,1.24199999999992
1.5491112004273333e-09,2.2484028527891553e-12,0.0342646416265011,0.034266037429363,-0.00033838237913689107,-3.2697199982278935e-12,1.24249999999992
1.4759131972130746e-09,3.207600851595771e-12,0.0342629114078764,0.0342643387893272,-0.0003383637476937801,-3.2740800088443267e-12,1.24299999999992
1.4846699980530786e-09,3.488896671566266e-12,0.0342611946675133,0.0342626369497766,-0.0003383460809553751,-3.2779399854188096e-12,1.24349999999992
1.4734585010445223e-09,5.209721543053547e-14,0.0342594995442041,0.0342609470134548,-0.0003383282261653671,-3.282430100295941e-12,1.24399999999992
1.9196500014584394e-09,1.0561301833078574e-11,0.0342578137738307,0.034259261680913,-0.0003383481612264411,-3.288420100458489e-12,1.24449999999992
5.465513194802263e-09,1.7989498779513724e-11,0.0342561250772065,0.034257568397476,-0.00033835319517378404,-3.2937001650384934e-12,1.24499999999992
1.953398200138512e-09,0.0,0.0342544360918842,0.034255875851535,-0.0003382660929073561,-3.298670147797167e-12,1.24549999999992
0.0,0.0,0.0342527415497989,0.034254187154924,-0.00033827214682083807,-3.3042900013380283e-12,1.24599999999992
0.0,2.367196716424047e-12,0.0342510469948291,0.0342525022352759,-0.00033827214682722207,-3.310719970742171e-12,1.24649999999992
7.789072026254118e-10,1.4436021822383793e-12,0.034249356212849,0.0342508196826539,-0.0003382721468328981,-3.3120201459874155e-12,1.24699999999992
7.651837982680654e-10,5.93504412282897e-13,0.0342476703765233,0.0342491436145778,-0.00033826267228849905,-3.31365013553353e-12,1.24749999999992
1.1367718988353204e-09,3.9489939096526427e-13,0.0342459915557932,0.0342474725010195,-0.00033825338359929204,-3.316170038222821e-12,1.24799999999992
7.490730952186553e-10,7.846986949111567e-13,0.0342443145174654,0.0342458023130578,-0.00033826780711221805,-3.317890016549252e-12,1.24849999999992
1.6189237034280879e-09,7.949960134645551e-13,0.0342426482178793,0.0342441413118336,-0.0003382588445386321,-3.356830004935807e-12,1.24899999999992
7.699288012696925e-10,2.2229100504755905e-11,0.0342409810681389,0.034242478665453,-0.000338239150767199,-3.374110019160881e-12,1.24949999999992
1.4780198037689374e-09,1.975590524505577e-11,0.0342393155538671,0.0342408319033632,-0.00033822979419230903,-3.409190030972953e-12,1.24999999999992
9.52886040211931e-09,2.0378976284263217e-12,0.034237653359206,0.0342391870455785,-0.0003382496826100131,-3.435510122912211e-12,1.25049999999992
7.107280396156934e-09,1.1102230246251565e-14,0.0342360042491395,0.0342375399655989,-0.0003381119590376891,-3.4343500265876514e-12,1.25099999999992
7.87639800603479e-10,7.423991976729383e-13,0.0342343588456557,0.034235894539942,-0.0003379998846701661,-3.4408400607921497e-12,1.25149999999992
5.379724443699274e-14,1.267701221774331e-12,0.0342327070586455,0.0342342545383993,-0.000337990481501936,-3.4703800163432552e-12,1.25199999999992
2.0737628003697495e-09,4.5035110363134123e-10,0.0342310709974765,0.0342326135143141,-0.0003379904815076401,-3.4993199744121073e-12,1.25249999999992
8.170399010132279e-10,5.491489901698898e-11,0.0342294449841012,0.0342309550967434,-0.0003379951174726271,-3.5255899762109966e-12,1.25299999999992
2.3177258300088877e-08,3.6243993917217665e-12,0.0342278087215895,0.0342293112101028,-0.0003379851495035101,-3.5418701391926044e-12,1.25349999999992
4.051035493168875e-09,2.5755994559339968e-12,0.0342262132055914,0.0342276734346224,-0.0003389325170866141,-3.5583101135744366e-12,1.25399999999992
1.5401874983722585e-09,2.451802649794388e-12,0.0342246079760292,0.0342260397053205,-0.00033896645510013803,-3.5591601280776652e-12,1.25449999999992
3.0098135997413955e-09,1.940114735532461e-14,0.03422298118357,0.0342244101431403,-0.0003389871624841401,-3.559450043738588e-12,1.25499999999992
8.28014810189126e-09,7.472009122544421e-13,0.0342213536962869,0.0342227908482513,-0.00033902758713261606,-3.564540156097973e-12,1.25549999999992
1.5702716904542058e-14,1.4301060335952798e-14,0.0342197309689127,0.0342211702616994,-0.00033919336915576705,-3.565639970781742e-12,1.25599999999992
7.361495996116574e-10,1.11087194998305e-10,0.0342181047292579,0.0342195535755543,-0.000339193369160957,-3.5704100266598093e-12,1.25649999999992
1.4428835702628984e-08,1.2466000454125492e-12,0.0342164790799206,0.0342179258656987,-0.0003391845901749191,-3.570160009638834e-12,1.25699999999992
1.4970028966443394e-09,4.152025945280968e-13,0.034214876516804,0.0342163093968683,-0.0003394546606469471,-3.569270096495658e-12,1.25749999999992
0.0,1.519617764955683e-14,0.0342132627290488,0.034214698654149,-0.0003394365545465091,-3.569229981015276e-12,1.25799999999992
4.6004866582904924e-15,1.73907971356968e-11,0.0342116441027999,0.0342130968354717,-0.000339436554552351,-3.574600034375597e-12,1.25849999999992
6.800116025829084e-15,1.5326975799645481e-12,0.0342100295037463,0.0342114911676645,-0.00033943655455740307,-3.5723800220072155e-12,1.25899999999992
5.47653299792783e-09,1.1017999013152036e-11,0.0342084186147208,0.0342098956896032,-0.000339436554563328,-3.5697200403972396e-12,1.25949999999992
4.095366101797282e-09,2.7193525209412428e-14,0.0342068184067997,0.0342082967373387,-0.00033934964107786405,-3.565830139842796e-12,1.25999999999992
7.433268028878004e-10,7.484984854144727e-13,0.03420521831173,0.0342067047878772,-0.00033936436313751906,-3.571510058184013e-12,1.26049999999992
8.296551702591248e-09,8.440054211078518e-13,0.0342036197001391,0.0342051248538786,-0.0003393555084969151,-3.5686601243534177e-12,1.26099999999992
3.239769563734285e-14,3.3587993497619095e-12,0.034202039341903,0.0342035402562193,-0.0003392269062419311,-3.5656000721417946e-12,1.26149999999992
7.210204655550001e-14,1.3147302690974527e-11,0.034200454823314,0.0342019529888398,-0.00033922690624533104,-3.5628999750514367e-12,1.26199999999992
5.59876450062502e-09,2.1697921237517903e-14,0.0341988770818218,0.0342003672911219,-0.0003392269062499941,-3.561529977186284e-12,1.26249999999992
1.1330182000945932e-09,9.505859988045984e-11,0.0341973005858167,0.034198792713084,-0.00033913715357241205,-3.56596002726306e-12,1.26299999999992
1.0200230902979168e-08,9.71445146547012e-17,0.0341957197392928,0.0341972028151314,-0.0003391516191868961,-3.562520070610198e-12,1.26349999999992
7.322901299233742e-09,1.4071896425882358e-11,0.0341941583949181,0.0341956244650367,-0.0003393668817952731,-3.566720052985972e-12,1.26399999999992
1.5230742986260815e-09,1.5550061238656099e-12,0.0341925885765056,0.034194056729742,-0.00033925546140252806,-3.562650174870896e-12,1.26449999999992
0.0,3.2875993594139175e-12,0.034191013929291,0.0341924887989704,-0.0003392759865236721,-3.559280040837942e-12,1.26499999999992
4.5238834969763e-09,0.0,0.0341894374152166,0.0341909263486124,-0.00033927598652721104,-3.5563500928870173e-12,1.26549999999992
0.0,7.584002870153483e-13,0.0341878684815654,0.0341893641961741,-0.000339317429032278,-3.560360123042172e-12,1.26599999999992
2.0199120154273942e-14,2.0445298232196762e-11,0.0341862974943808,0.0341878100355604,-0.00033931742903574704,-3.5582001754741466e-12,1.26649999999992
0.0,1.996500187395611e-12,0.034184736624493,0.0341862537386652,-0.0003393174290395641,-3.556649983207927e-12,1.26699999999992
1.3025992000315068e-08,2.3512997104901956e-12,0.0341831752359697,0.0341846973880751,-0.00033931742904281105,-3.555050134482207e-12,1.26749999999992
3.121514401127623e-09,2.1024848528838902e-15,0.0341816355144143,0.0341831551641483,-0.00033910496096255607,-3.54096005988902e-12,1.26799999999992
2.095545958979983e-15,1.329492071988625e-14,0.0341800939686619,0.0341816087576346,-0.00033910360824198206,-3.5446801743832523e-12,1.26849999999992
2.1996293675385914e-15,1.31730043539946e-12,0.0341785434913142,0.0341800636513453,-0.000339103608246062,-3.5482101198164306e-12,1.26899999999992
1.5152845020405259e-09,3.620992394814948e-13,0.0341769931688362,0.0341785381318287,-0.00033910360825003107,-3.5346300539251807e-12,1.26949999999992
7.56828801018461e-10,4.761809696551822e-11,0.0341754664946486,0.0341770079989905,-0.00033908521978393404,-3.5200800607704252e-12,1.26999999999992
7.566162002481391e-10,3.9879904933926014e-13,0.0341739269662733,0.0341754646303343,-0.00033907617507423105,-3.503339979227249e-12,1.27049999999992
1.1323777956984138e-09,2.2967738821932926e-15,0.0341723863537242,0.034173933226684,-0.0003390671233273921,-3.4860300410222145e-12,1.27099999999992
1.5475540793286058e-08,1.1168801994365651e-11,0.0341708476161031,0.034172402607404,-0.0003390814739077971,-3.490090161317738e-12,1.27149999999992
2.3002433291452462e-14,2.1996293675385914e-15,0.0341693380988468,0.034170870685886,-0.0003391221938437621,-3.4737000602358403e-12,1.27199999999992
5.599687380453133e-15,1.6585968709570409e-12,0.0341678127712464,0.0341693422810559,-0.00033912219384759203,-3.4777100903909952e-12,1.27249999999992
1.3898604489526178e-14,8.412021079706733e-13,0.034166282969247,0.0341678176876678,-0.000339122193851214,-3.4593100953217437e-12,1.27299999999992
6.196432256189155e-15,1.1723704992916417e-09,0.0341647543145221,0.0341662945136015,-0.00033912219385490606,-3.442170160017355e-12,1.27349999999992
2.6957625021140075e-09,1.979490182879573e-11,0.0341632276201669,0.0341647273838754,-0.00033912219386002707,-3.444930105067634e-12,1.27399999999992
2.7178240005754084e-09,2.7998436902265667e-14,0.0341617615501466,0.0341631832423743,-0.00034091103973985404,-3.4491799607433427e-12,1.27449999999992
5.983790199448613e-09,1.5591972157835698e-12,0.0341602527095792,0.0341616643784462,-0.00034090768952352703,-3.452079984714307e-12,1.27499999999992
1.6028844918025698e-15,6.93500812332104e-13,0.0341587326764256,0.0341601484293034,-0.00034081169336100804,-3.4564200460107664e-12,1.27549999999992
9.393470598584308e-09,1.2724629683269484e-10,0.0341572033446624,0.034158642823304,-0.00034081169336433903,-3.4595299715223238e-12,1.27599999999991
5.6584140983861886e-09,8.208399238096575e-12,0.0341556877741083,0.0341571326400265,-0.00034099119948221104,-3.46366013127819e-12,1.27649999999991
6.381342197714357e-09,2.133920123936761e-11,0.03415416882874,0.0341556230201262,-0.0003409022615193841,-3.467489967032278e-12,1.27699999999991
2.8189354205065964e-08,8.40098823839952e-13,0.0341526538457888,0.0341541233483701,-0.00034080353211346905,-3.4726301695320316e-12,1.27749999999991
2.3300805729320473e-14,6.748004932610741e-13,0.0341511927078475,0.0341526221205275,-0.0003401407956183831,-3.477740014370956e-12,1.27799999999991
7.682737987457777e-10,0.0,0.0341496958331826,0.0341511250845423,-0.00034014079562218603,-3.4828401013903276e-12,1.27849999999991
7.896461262646426e-15,8.12159992036321e-11,0.0341481905251689,0.0341496292432433,-0.00034013148080479607,-3.4869800189657463e-12,1.27899999999991
3.376302429997091e-08,6.683149866848481e-11,0.0341466847592493,0.0341481324878517,-0.00034013148080950107,-3.4923201483461064e-12,1.27949999999991
7.3278753967565e-09,2.5902890943285684e-14,0.0341452267755035,0.0341466322194388,-0.00033922059660790706,-3.498080080807653e-12,1.27999999999991
9.832404203324874e-09,2.4454049896149854e-12,0.0341437448235086,0.0341451438608331,-0.00033913454533756205,-3.500720113097655e-12,1.28049999999991
1.432676699497648e-09,0.0,0.0341422659404538,0.0341436573563997,-0.0003393377419898991,-3.5033100552472884e-12,1.28099999999991
8.82282601144535e-10,1.469657728847551e-14,0.0341407748835976,0.0341421735157855,-0.0003393570491517691,-3.506450121579241e-12,1.28149999999991
1.700029006457271e-15,6.009984176991168e-13,0.0341392803016274,0.0341406937369104,-0.0003393463478210581,-3.5103300474736976e-12,1.28199999999991
1.469657728847551e-14,3.360506317662271e-14,0.0341377872777642,0.0341392237545706,-0.0003393463478253601,-3.510710168755371e-12,1.28249999999991
1.4800660697034118e-14,2.0179906357054023e-11,0.0341362982151636,0.034137758191045,-0.00033934634782783004,-3.514110009927851e-12,1.28299999999991
6.096125902688154e-09,2.9510005550292817e-12,0.0341348131813677,0.0341362843434891,-0.000339346347830356,-3.5159301685350197e-12,1.28349999999991
7.499662973975418e-10,3.277302040860519e-12,0.0341333436059111,0.0341348103602421,-0.00033924871181513906,-3.516930019778486e-12,1.28399999999991
7.769236989862982e-10,4.503342143635791e-15,0.0341318730884487,0.034133361076289,-0.00033923972779355705,-3.519060043366551e-12,1.28449999999991
2.3207780003309253e-09,5.855940732324427e-13,0.0341304196132413,0.0341319082339635,-0.0003392302366538911,-3.5214799826155385e-12,1.28499999999991
0.0,1.0344840262188626e-10,0.0341289601465553,0.0341304484070613,-0.00033925973703174007,-3.5241200149055407e-12,1.28549999999991
2.3951538204169953e-08,7.642012023190148e-13,0.0341274913843282,0.0341289839056365,-0.0003392597370365971,-3.5251101083294545e-12,1.28599999999991
1.9590455993534484e-09,1.143404815273641e-12,0.0341260639826306,0.0341275350462938,-0.00033875554117491103,-3.5289299694235554e-12,1.28649999999991
2.3481770000666202e-09,4.747231011070774e-10,0.0341246062454517,0.0341260846889319,-0.0003387615120011751,-3.530650164590421e-12,1.28699999999991
2.4903690221123043e-14,9.078016116603749e-13,0.0341231519862054,0.034124615745656,-0.000338733127201844,-3.534510141164904e-12,1.28749999999991
7.048838998602314e-09,1.5278056597622935e-12,0.0341216978118854,0.0341231525450864,-0.0003387331272077141,-3.5385099798196373e-12,1.28799999999991
2.3564903896267086e-08,0.0,0.0341202494629219,0.0341217028897488,-0.00033862262831330504,-3.542000026612868e-12,1.28849999999991
1.131131001363972e-09,9.498889869119509e-11,0.0341188360468649,0.0341202544793953,-0.00033956746683277007,-3.546570155610329e-12,1.28899999999991
1.4743101503511546e-08,1.2419995587542587e-12,0.0341173876596955,0.0341188189685745,-0.000339581773723151,-3.5464001527096833e-12,1.28949999999991
4.7205295228280875e-14,0.0,0.0341159485072904,0.0341173863019424,-0.0003396799999666511,-3.546060146908392e-12,1.28999999999991
7.741310023567927e-10,7.523009992738139e-13,0.0341145030332162,0.0341159489780914,-0.000339679999967483,-3.5470300741718974e-12,1.29049999999991
2.0899948438568572e-14,2.3731197562604223e-11,0.034113052063675,0.0341145230414195,-0.0003396705511857121,-3.5459499919676674e-12,1.29099999999991
7.662142031961139e-10,2.2468700511257822e-11,0.0341116132002249,0.0341130867124714,-0.00033967055118632307,-3.549039968159251e-12,1.29149999999991
7.999708499795144e-09,3.541510140703252e-11,0.0341101853174983,0.0341116480470268,-0.0003396612091285711,-3.5527199671731013e-12,1.29199999999991
6.327455795429593e-09,4.4190345827033184e-13,0.0341087548483494,0.0341102104535525,-0.00033953945238181607,-3.55605996038566e-12,1.29249999999991
1.1435553302907575e-08,4.706998679715468e-13,0.0341073213145856,0.0341087779425958,-0.00033943870369875406,-3.5598900129801825e-12,1.29299999999991
7.534740054104816e-10,7.003980728725878e-13,0.0341058932777861,0.0341073604420375,-0.0003392917209507531,-3.5637599642146522e-12,1.29349999999991
0.0,1.6680962167114899e-12,0.0341044546629933,0.0341059377621857,-0.00033928262655686205,-3.5669700700069473e-12,1.29399999999991
1.2120165981954756e-13,5.993030377515751e-11,0.0341030165705775,0.0341045131927297,-0.00033928262656155307,-3.5710601142824316e-12,1.29449999999991
6.326718100801987e-09,1.6572992977970102e-12,0.0341016001598373,0.0341030965045755,-0.00033928262656604904,-3.574580085055623e-12,1.29499999999991
3.047903329722601e-08,1.5401013797600172e-12,0.0341001837730175,0.0341016771535586,-0.00033918514848430405,-3.578039991028459e-12,1.29549999999991
8.070589960218477e-10,8.662629641387198e-11,0.0340988115814404,0.0341002597325727,-0.0003385909964061421,-3.5823100128645757e-12,1.29599999999991
3.015652200177854e-09,1.4595963326868855e-12,0.0340973978258471,0.0340988486235028,-0.0003385811339900221,-3.5877999789851733e-12,1.29649999999991
8.22890579982305e-09,1.0117948145982325e-12,0.0340959854670787,0.0340974322650576,-0.0003386006575556471,-3.5928499758641763e-12,1.29699999999991
2.28599739832136e-09,0.0,0.034094573631873,0.0340960187662148,-0.000338764939787896,-3.5988200267067505e-12,1.29749999999991
0.0,1.700029006457271e-15,0.0340931513119118,0.0340946082008881,-0.00033873735061300703,-3.603470169824541e-12,1.29799999999991
0.0,6.841829880421813e-11,0.0340917271004781,0.0340932011618826,-0.0003387373506186411,-3.607840155100961e-12,1.29849999999991
3.2961502798023457e-08,2.1554008577950867e-12,0.0340903056511999,0.0340917943474868,-0.000338737350623013,-3.61269998291891e-12,1.29899999999991
7.652203037888938e-10,2.3037127760972e-15,0.0340889484675914,0.0340903890373818,-0.0003378836228410991,-3.618980115582815e-12,1.29949999999991
1.1270596955714751e-09,3.142604232397872e-12,0.0340875463855863,0.0340889876610334,-0.00033787436226346103,-3.623040019037904e-12,1.29999999999991
2.212810400192833e-09,2.894975925649135e-13,0.0340861407442531,0.0340875938999825,-0.000337888626212136,-3.628800168339885e-12,1.30049999999991
4.295175326518574e-15,8.070002999183146e-13,0.0340847386675355,0.0340862220171536,-0.00033789907286633104,-3.63411015689985e-12,1.30099999999991
2.408508809753629e-08,1.547595385176237e-12,0.0340833352945976,0.0340848481028185,-0.0003378990728698701,-3.64047008684365e-12,1.30149999999991
8.277951032975572e-10,7.564018855710231e-13,0.0340819678071951,0.0340834624918575,-0.0003373482591616831,-3.6474801044100724e-12,1.30199999999991
8.142048008030756e-10,4.5899700706897306e-11,0.0340805715289374,0.0340820739315264,-0.0003373381615441771,-3.653620158153292e-12,1.30249999999991
1.9050181016000423e-09,7.799316747991725e-15,0.0340792092544654,0.0340806805767502,-0.0003373282233683951,-3.65993997261671e-12,1.30299999999991
7.799316747991725e-15,4.944031295472939e-13,0.034077832458526,0.034079293245175,-0.000337332980093062,-3.663910104131918e-12,1.30349999999991
8.654117401862838e-09,2.0420956592381856e-12,0.0340764436344322,0.0340779088791897,-0.000337332980097933,-3.670050157875138e-12,1.30399999999991
2.0796435497294485e-08,4.2495701402245345e-11,0.0340750620344135,0.0340765252122742,-0.000337476806146199,-3.676969969820809e-12,1.30449999999991
0.0,1.7803050700315737e-12,0.0340736991178769,0.0340751432389915,-0.000337065404633481,-3.682959969983357e-12,1.30499999999991
2.3130086040934472e-09,8.269010476347205e-13,0.0340723106435979,0.0340737621350259,-0.0003370654046376721,-3.689410105547908e-12,1.30549999999991
1.1997347559855598e-14,1.0200174038743626e-14,0.0340709243275172,0.0340723841135915,-0.000337094779203438,-3.69581015097209e-12,1.30599999999991
0.0,7.734798912473195e-12,0.0340695376533585,0.0340710108035715,-0.000337094779208004,-3.700110096788167e-12,1.30649999999991
6.9373747996204216e-09,1.520297776558266e-12,0.034068152149465,0.0340696387079604,-0.0003370947792122091,-3.7068299818532324e-12,1.30699999999991
1.1813319003572964e-09,2.18343051971992e-11,0.0340667804841118,0.0340682737755925,-0.0003369909717550921,-3.713200103297454e-12,1.30749999999991
1.1252972997866095e-09,9.416398216721689e-12,0.0340654048295988,0.0340669038691801,-0.00033700611639645307,-3.721140149487434e-12,1.30799999999991
1.2077398699184005e-08,4.024301725191748e-12,0.0340640278013861,0.0340655346434311,-0.00033702034813264505,-3.730580080962831e-12,1.30849999999991
1.319014342193725e-13,1.6600297525481977e-11,0.0340626673707995,0.0340641810367414,-0.0003368287326253371,-3.741319970843038e-12,1.30899999999991
6.512510100642466e-09,1.7400039742376805e-12,0.0340613139627773,0.0340628177702474,-0.00033682873263022207,-3.713390055518073e-12,1.30949999999991
5.578743599021774e-09,4.3840849700549356e-10,0.0340599580367096,0.0340614636855446,-0.0003367268685678281,-3.7182700494964305e-12,1.30999999999991
1.6326226967566804e-09,2.2515198039307904e-11,0.0340585949333217,0.0340600920641839,-0.00033677767794500603,-3.73720997724758e-12,1.31049999999991
2.450278001331352e-09,1.7708057242771247e-12,0.0340572274424508,0.0340587231246632,-0.00033675802178981707,-3.747850120527918e-12,1.31099999999991
3.156708998364177e-09,0.0,0.0340558622732356,0.0340573619194656,-0.00033678931485098707,-3.757940139625937e-12,1.31149999999991
8.392066298823497e-09,1.7855994460802549e-12,0.0340545084527819,0.034056006448321,-0.00033680935723253303,-3.762980161844953e-12,1.31199999999991
1.2215859990227784e-09,3.9454967071250735e-12,0.0340531646491681,0.0340546533184884,-0.0003367393094013861,-3.773420161404251e-12,1.31249999999991
2.006119999287126e-09,2.5597579611513765e-14,0.0340518079518918,0.0340533012744572,-0.00033675490690060906,-3.793790151820908e-12,1.31299999999991
2.3460965947741386e-09,7.202970997433056e-10,0.0340504513070533,0.0340519607712073,-0.000336761182757082,-3.798450052758251e-12,1.31349999999991
0.0,7.361500298230794e-12,0.0340490963393698,0.0340505862658456,-0.0003367909905553951,-3.819840060578783e-12,1.31399999999991
1.7953823011618297e-09,1.5539028397348886e-12,0.0340477410426415,0.0340492365185766,-0.000336790990560197,-3.825560094400382e-12,1.31449999999991
2.740785702559645e-09,2.5448948504092073e-12,0.0340464265815534,0.0340478899670025,-0.0003380724041320741,-3.8309500970806765e-12,1.31499999999991
4.659483902880179e-09,5.3191999416224434e-11,0.0340450916140573,0.0340465517266834,-0.0003381085146590871,-3.836850108462908e-12,1.31549999999991
1.3003487175922146e-14,2.933701892526841e-12,0.0340437577253721,0.0340452076784614,-0.0003381096539268371,-3.853100130624121e-12,1.31599999999991
5.710649599033335e-09,3.303406159727018e-12,0.0340424064920333,0.0340438674888674,-0.0003381096539313051,-3.869810071346902e-12,1.31649999999991
7.886390984701563e-10,5.227304977761804e-10,0.0340410580134403,0.0340425303522301,-0.0003381623300124831,-3.880590076707491e-12,1.31699999999991
2.0405786803345816e-08,1.731295662388277e-12,0.0340397062134395,0.0340411758983573,-0.00033817234455549706,-3.887260088472622e-12,1.31749999999991
9.423583399725821e-09,2.1922949566821615e-12,0.0340383865924292,0.0340398371816439,-0.00033769075213366706,-3.892600001012547e-12,1.31799999999991
2.5606149901824526e-08,3.960998196106402e-13,0.0340370614119788,0.0340385037243443,-0.0003378698682257081,-3.898270161534212e-12,1.31849999999991
2.8061696993875174e-09,1.7537013508039934e-12,0.034035771127071,0.0340371748891384,-0.00033879514507715203,-3.903950079875429e-12,1.31899999999991
0.0,1.7499057758385561e-12,0.0340344359818242,0.0340358560565085,-0.000338791770525375,-3.910319984479216e-12,1.31949999999991
2.0806995987276977e-09,1.9984014443252818e-15,0.0340330917333111,0.0340345341302042,-0.00033879177053020406,-3.916040018300815e-12,1.31999999999991
2.6000035457940385e-14,6.609990332862026e-14,0.0340317507761496,0.0340332139117177,-0.0003387967673256821,-3.9215200097614256e-12,1.32049999999991
6.580153089075225e-14,7.823949821350595e-13,0.0340304182811286,0.0340319057143636,-0.00033879676733048305,-3.9272400435830246e-12,1.32099999999991
2.446035499148458e-09,1.5766971062092239e-12,0.0340290954494738,0.0340305929054357,-0.0003387967673355491,-3.932390003902331e-12,1.32149999999991
7.885984990019246e-10,7.569014859321044e-13,0.0340277693503472,0.034029300436642,-0.00033882799147579403,-3.938520082985564e-12,1.32199999999991
1.5010215292932116e-13,1.7827961329430764e-12,0.0340264491368674,0.0340279926589379,-0.00033881838903392504,-3.94497000170968e-12,1.32249999999991
7.831336967800695e-10,1.655130199562649e-11,0.0340251416384185,0.0340266813462511,-0.00033881838903986506,-3.951380021793849e-12,1.32299999999991
8.344631999279706e-10,3.3131969390254312e-12,0.0340238240461426,0.0340253684023824,-0.000338809010403178,-3.957240134536133e-12,1.32349999999991
1.2121066025883032e-09,6.090197790520335e-12,0.0340225047383338,0.0340240568506813,-0.0003387988407496281,-3.9640400337215276e-12,1.32399999999991
8.23539780120397e-09,5.860034679727733e-13,0.0340211879603159,0.0340227461466858,-0.0003388143151041061,-3.969950019763746e-12,1.32449999999991
2.3490557971017623e-09,2.4980018054066022e-15,0.0340198817965099,0.0340214479058123,-0.000338742304152849,-3.976670121669246e-12,1.32499999999991
2.750018004982202e-09,3.8421973935776066e-12,0.0340185709704021,0.0340201476753515,-0.00033877227612472507,-3.982080073669514e-12,1.32549999999991
1.9911217952195415e-09,6.104700078779501e-12,0.0340172605046828,0.034018846189638,-0.00033876819677557503,-3.989670139398216e-12,1.32599999999991
2.2886176009873083e-09,1.4260120861919745e-13,0.0340159577707181,0.0340175446587469,-0.00033877421822255506,-3.9977001743685125e-12,1.32649999999991
7.949908023552332e-10,0.0,0.0340146587397695,0.0340162686094005,-0.000338784225931272,-4.0030201375884644e-12,1.32699999999991
7.709581029136103e-10,4.055020208504345e-13,0.0340133534266057,0.0340149776938252,-0.00033877454594292,-4.008510103709062e-12,1.32749999999991
2.389878801800638e-09,1.3033980145182866e-10,0.0340120701544787,0.0340136839169571,-0.000338765343429266,-4.0170700967012696e-12,1.32799999999991
2.3827486997363145e-08,4.492302363434675e-12,0.0340107754278433,0.0340123870388621,-0.00033879588883313906,-4.0251599796314874e-12,1.32849999999991
2.241352402287955e-09,1.4301060335952798e-14,0.0340095105705851,0.0340110895354609,-0.0003382660279057831,-4.03317006528181e-12,1.32899999999991
0.0,8.238965065743287e-13,0.0340082193907345,0.0340097987932287,-0.0003382767566399201,-4.038480053841775e-12,1.32949999999991
1.43982048506075e-14,4.76550049421931e-11,0.0340069237067004,0.034008518080346,-0.0003382767566451801,-4.046180057670767e-12,1.32999999999991
2.0207813963835086e-09,2.5495994204760564e-12,0.0340056297513844,0.0340072345830212,-0.0003382767566503141,-4.054859963423252e-12,1.33049999999991
2.999683834659095e-14,2.3999968679078165e-12,0.0340043391390758,0.0340059642033242,-0.000338282284775008,-4.063310018315169e-12,1.33099999999991
8.702628000178958e-09,0.0,0.0340030541128733,0.0340046937278987,-0.00033828228478021305,-4.071440016725769e-12,1.33149999999991
1.4611013995913247e-09,1.3898604489526178e-14,0.034001785050378,0.0340034199158899,-0.000338425039304026,-4.076450114964825e-12,1.33199999999991
2.437075902195218e-09,2.836099410874482e-12,0.0340005136395826,0.0340021508826483,-0.0003384447977624371,-4.081240120162866e-12,1.33249999999991
2.260619504090844e-09,3.946898363693663e-12,0.0339992369357076,0.0340008769470257,-0.0003384759145497781,-4.0992699686104306e-12,1.33299999999991
7.86165701982533e-10,1.3785014796319217e-12,0.0339979586327921,0.0339996033561147,-0.00033848657717378407,-4.1062301128769185e-12,1.33349999999991
0.0,8.066047829657919e-13,0.0339966778013046,0.0339983309702992,-0.0003384770906140101,-4.1123300511397565e-12,1.33399999999991
1.987312502060856e-09,1.7754062109354152e-12,0.0339953974656618,0.0339970677649435,-0.0003384770906182011,-4.120190083209407e-12,1.33449999999991
2.8590294021135776e-09,6.808140162739562e-11,0.0339941273588094,0.0339957995422443,-0.000338482273550895,-4.1266900920738925e-12,1.33499999999991
2.6402491304367004e-14,1.736298604892994e-12,0.0339928547764757,0.0339945289069752,-0.0003384776192554321,-4.1309100237696406e-12,1.33549999999991
0.0,1.1350642648011444e-13,0.0339915867161344,0.0339932600365517,-0.00033847761925909605,-4.1345401494835565e-12,1.33599999999991
2.04270726028577e-08,5.3501703067837525e-11,0.0339903150915573,0.0339920111922778,-0.00033847761926323206,-4.138799979819252e-12,1.33649999999991
1.2277154987083705e-09,9.575305826015068e-12,0.033989076094613,0.033990742806023,-0.000337952288311825,-4.1442300979799285e-12,1.33699999999991
1.0291615094859541e-08,1.3102019469357629e-12,0.0339878141619407,0.0339894792006234,-0.0003379679869298561,-4.151029997165323e-12,1.33749999999991
2.3308295987733985e-09,1.6671859726091753e-10,0.033986561520777,0.0339882180997447,-0.00033787898275142603,-4.1590799814555934e-12,1.33799999999991
9.670874601130919e-09,1.7189027978758986e-12,0.0339852987920611,0.0339869588724072,-0.0003378507941582021,-4.1657701593811325e-12,1.33849999999991
7.867071022404915e-10,1.7816026431916043e-12,0.0339840430093867,0.0339856996633568,-0.0003380334986929671,-4.172580033226514e-12,1.33899999999991
2.5234826700470947e-08,2.790996600499085e-12,0.0339827767375275,0.0339844409714778,-0.0003380239437156161,-4.1786300981894176e-12,1.33949999999991
1.9749449992056967e-09,1.5724095636659996e-11,0.0339815494599839,0.0339831851262344,-0.0003374126563039831,-4.18434015735103e-12,1.33999999999991
2.061575896106227e-09,2.5951463200613034e-15,0.0339803012594925,0.0339819299002198,-0.00033741880194395203,-4.190360081493538e-12,1.34049999999991
5.7697936012290896e-09,1.1601830607332886e-14,0.0339790466205903,0.0339806790745148,-0.00033739375822168906,-4.194339970828298e-12,1.34099999999991
1.2275956987051195e-09,7.711054017534025e-13,0.033977795351925,0.0339794316140359,-0.00033729988243146503,-4.198869984345377e-12,1.34149999999991
1.2045078962019673e-09,4.661874983269421e-10,0.0339765380982108,0.0339781861634782,-0.0003373155731613601,-4.206110069612801e-12,1.34199999999991
1.3399004128444858e-14,1.7246967742856611e-12,0.0339752823862014,0.033976927852906,-0.0003373309292221861,-4.214600023144666e-12,1.34249999999991
8.294181036427872e-10,2.5951463200613034e-15,0.0339740277520937,0.0339756742868363,-0.00033733092922590504,-4.221360023690113e-12,1.34299999999991
2.5319259300271568e-08,5.6968318951078345e-15,0.0339727741510188,0.0339744293147464,-0.0003373208098055901,-4.224680067582698e-12,1.34349999999991
1.1747890021895913e-09,3.8220121512111405e-13,0.0339715743527197,0.0339731888813231,-0.0003382577891791101,-4.227940046674927e-12,1.34399999999991
1.9622036981359336e-09,1.77220044195181e-12,0.0339703294398408,0.0339719499893472,-0.00033827277125176203,-4.236770006008084e-12,1.34449999999991
0.0,4.0448963622985445e-12,0.0339690798397033,0.0339707121088002,-0.0003382790151666051,-4.2432899641925426e-12,1.34499999999991
7.973336019206911e-10,4.84001727585337e-13,0.0339678273510426,0.0339694847207614,-0.0003382790151699631,-4.251210061062549e-12,1.34549999999991
1.4879051046801095e-09,1.8597200168724015e-11,0.0339665781178969,0.0339682546248573,-0.00033826947529265905,-4.257710069927034e-12,1.34599999999991
7.010115099514991e-09,1.0828699048559542e-11,0.0339653348425035,0.0339670227178976,-0.0003382894568567011,-4.267150001402431e-12,1.34649999999991
7.156339597302885e-09,0.0,0.0339641017907544,0.033965789513981,-0.0003382136125157961,-4.2757501098750206e-12,1.34699999999991
5.922863102747478e-09,3.747502308470985e-12,0.033962876407539,0.0339645595611565,-0.00033813216567000104,-4.279280055308199e-12,1.34749999999991
7.636946006139844e-10,9.70079572226723e-12,0.0339616479038325,0.0339633299866284,-0.00033803293133512604,-4.288129963961329e-12,1.34799999999991
1.174262097280998e-09,1.1199374760906267e-14,0.0339604110080646,0.0339621158916529,-0.0003380237987062791,-4.298070146319111e-12,1.34849999999991
2.3176022975746058e-09,1.13420384195706e-12,0.0339591749939636,0.0339608978243476,-0.0003380388323500391,-4.3027200725964665e-12,1.34899999999991
7.628781009683117e-10,2.565496426409908e-12,0.0339579417875685,0.0339596761995207,-0.0003380683443420841,-4.311750175650664e-12,1.34949999999991
8.200390991253137e-10,2.2106969033153234e-12,0.0339567227795737,0.0339584606646945,-0.0003380592202093431,-4.321370084686693e-12,1.34999999999991
1.5846039966294079e-09,1.1277020983690988e-12,0.0339554992568944,0.0339572493115601,-0.000338049219053134,-4.331010159883131e-12,1.35049999999991
7.868354995332894e-10,2.234504248299629e-12,0.0339542746155485,0.0339560346465836,-0.0003380300085833491,-4.340990024040425e-12,1.35099999999991
2.771565803250109e-09,0.0,0.0339530493251713,0.0339548181938386,-0.000338020576583391,-4.350010152434636e-12,1.35149999999991
1.2269981003454333e-09,2.069899807111142e-12,0.0339518347176354,0.0339536036063095,-0.0003380167969972191,-4.35461996323161e-12,1.35199999999991
1.9382674007473177e-09,3.4860309083839525e-13,0.0339506216987915,0.0339523967799189,-0.000338032476651669,-4.3638300438464395e-12,1.35249999999991
7.570588947403145e-10,4.5819105454203424e-11,0.0339494052832986,0.0339511972202135,-0.00033803832147593206,-4.373580057143167e-12,1.35299999999991
1.1992862952725503e-09,3.66200125778704e-13,0.0339481882899229,0.0339500162103915,-0.00033802926025735104,-4.383940042582135e-12,1.35349999999991
7.267881019235034e-10,1.6640022693081846e-12,0.033946979398945,0.0339488255704083,-0.000338044543962569,-4.3949100001633434e-12,1.35399999999991
7.931043301268037e-09,3.124799030640446e-12,0.0339458065048641,0.033947640753963,-0.0003380358389128191,-4.4039500778775276e-12,1.35449999999991
1.485884401630777e-09,6.813909853020661e-11,0.0339446406571445,0.0339464473297498,-0.00033818783698704303,-4.4128600513310134e-12,1.35499999999991
9.25999510403841e-09,2.436904844582699e-12,0.0339434460641722,0.0339452496602073,-0.00033820779674981606,-4.4170799830267615e-12,1.35549999999991
7.756711037365527e-10,1.709903052482531e-12,0.0339422559908677,0.0339440483504444,-0.000338420852322181,-4.420830021500954e-12,1.35599999999991
0.0,4.970850120411541e-11,0.0339410574699342,0.0339428481234811,-0.00033841143964601506,-4.424120141413579e-12,1.35649999999991
0.0,9.358230163014625e-11,0.0339398494643667,0.0339416442467148,-0.00033841143965103904,-4.425639976018969e-12,1.35699999999991
6.897260540483785e-15,2.262860038237946e-11,0.033938641078848,0.0339404429297923,-0.0003384114396555771,-4.428430061889643e-12,1.35749999999991
8.151442396076014e-09,3.932097702996629e-12,0.0339374357158011,0.0339392412338451,-0.0003384114396602811,-4.429340141193228e-12,1.35799999999991
3.5288427596702476e-08,9.305056725139593e-15,0.0339362446028902,0.0339380425324458,-0.00033834958718407106,-4.4320001228032035e-12,1.35849999999991
0.0,7.934000678666564e-13,0.0339350945055404,0.0339368506804383,-0.00033787199498353405,-4.4370199788618114e-12,1.35899999999991
1.9715922991436763e-09,2.3188798103923602e-11,0.0339338979860034,0.0339356596750207,-0.00033787199498865506,-4.436690164560941e-12,1.35949999999991
1.1956460058137885e-09,1.7056009382621085e-12,0.0339327016955441,0.0339344666382543,-0.00033787579269802404,-4.439470058931194e-12,1.35999999999991
7.777867801206373e-09,2.1590021437312146e-12,0.0339315035865939,0.033933277884417,-0.0003378910330760251,-4.4425799844427516e-12,1.36049999999991
1.1734417049158452e-09,0.0,0.0339303156335,0.0339320907223132,-0.0003377702455033591,-4.443120133965084e-12,1.36099999999991
2.8033131371785203e-15,0.0,0.0339291204004615,0.0339309063881204,-0.00033778518952374105,-4.44827009428439e-12,1.36149999999991
2.7090639037608e-09,1.6689850196316414e-10,0.0339279262674849,0.0339297239090192,-0.00033778518952830706,-4.453010009342062e-12,1.36199999999991
0.0,7.243025623715482e-13,0.0339267363003873,0.0339285361395332,-0.00033782088543187307,-4.456540171615675e-12,1.36249999999991
2.3866604303979244e-08,4.805476017111232e-10,0.0339255448838151,0.0339273512138654,-0.000337820885437216,-4.4594900688865735e-12,1.36299999999991
7.602354301639025e-09,1.6931039903411715e-12,0.033924391894335,0.033926150641188,-0.00033724006882539606,-4.4613199853132945e-12,1.36349999999991
2.4968082802667713e-08,0.0,0.0339232208551608,0.0339249616917026,-0.0003371552356713671,-4.4634901243817415e-12,1.36399999999991
1.2233406995743046e-09,2.1935023242214413e-12,0.0339220817364926,0.0339237817180631,-0.0003381065654067861,-4.46882006226168e-12,1.36449999999991
0.0,2.7602919949742954e-14,0.0339209027200124,0.0339226071700934,-0.00033812221078817907,-4.470750158969139e-12,1.36499999999991
1.1939342015043763e-09,2.330705073383399e-12,0.0339197145062207,0.0339214528348676,-0.00033812221079349404,-4.4759901080687614e-12,1.36549999999991
9.096889908022376e-15,2.3312046737444803e-12,0.033918528597224,0.0339202957305861,-0.00033813742144208204,-4.47764004693485e-12,1.36599999999991
2.3397428022819966e-09,1.515959580089543e-11,0.0339173433302565,0.0339191311841437,-0.0003381374214479661,-4.489980002381211e-12,1.36649999999991
3.488414904162518e-09,3.3381006292465543e-12,0.0339161797374897,0.0339179641532253,-0.0003381473646190031,-4.508790042712096e-12,1.3669999999999
0.0,5.995204332975845e-15,0.0339150157527614,0.0339167978433132,-0.0003381736992515051,-4.5308401128152376e-12,1.3674999999999
6.016016303178606e-09,2.498098949921257e-12,0.033913841214948,0.0339156349851311,-0.0003381736992573201,-4.5364200677161515e-12,1.3679999999999
4.2778035974633255e-09,4.50639525695351e-12,0.0339126753929083,0.0339144740429624,-0.00033807303909214504,-4.539980153969725e-12,1.3684999999999
7.980008043251274e-10,8.387041061652667e-13,0.0339115081550336,0.0339133170094288,-0.0003381077821991331,-4.552990146358682e-12,1.3689999999999
1.9651719973534654e-09,0.0,0.0339103359922039,0.0339121590434527,-0.000338098015163786,-4.555320096827353e-12,1.3694999999999
1.972931103211284e-09,1.7047703526618108e-11,0.0339091676269953,0.0339110018877602,-0.00033810330154442503,-4.561170018069216e-12,1.3699999999999
1.4203915821298096e-14,1.3301859613790157e-14,0.0339080004377174,0.0339098527267011,-0.0003381089740127671,-4.563990027919851e-12,1.3704999999999
7.084300999993243e-09,3.980149543281186e-14,0.0339068388586043,0.0339087014444482,-0.000338108974016181,-4.5705600762446785e-12,1.3709999999999
2.047242202152244e-09,6.519700057605604e-11,0.0339057059310934,0.0339075614336371,-0.0003380289082459871,-4.5764301636469495e-12,1.3714999999999
0.0,7.148032166170992e-13,0.0339045585518644,0.0339064089817489,-0.0003380337845776721,-4.582669963990038e-12,1.3719999999999
7.984589101006634e-09,2.1498011704146336e-12,0.0339034013447391,0.03390525879376,-0.0003380337845834871,-4.58907000941422e-12,1.3724999999999
7.2494081987395376e-09,2.796374243274613e-15,0.0339022526561282,0.0339041119765845,-0.0003381858089560501,-4.595270127957796e-12,1.3729999999999
8.389269001707333e-10,2.4592966552106077e-12,0.0339011038894534,0.033902966532246,-0.0003381002161709681,-4.6015300944612925e-12,1.3734999999999
1.1920599021775224e-09,4.0580039328830253e-13,0.0338999472818707,0.0339018204459394,-0.0003380899934266921,-4.607170114162562e-12,1.3739999999999
1.5913369996733984e-09,2.513496355494027e-12,0.033898794655648,0.0339006773126365,-0.00033810516416513505,-4.6132301537854525e-12,1.3744999999999
1.1924493961701366e-09,2.206782048763678e-10,0.033897643686003,0.033899534066292,-0.00033808595585814905,-4.619730162649938e-12,1.3749999999999
8.502061971116248e-10,3.3286012834921053e-12,0.0338964930644038,0.0338983866490098,-0.00033810112705987406,-4.6255701092318136e-12,1.3754999999999
3.408435490098727e-08,3.857900110482149e-12,0.033895344986178,0.0338972391744894,-0.0003380908504612191,-4.631349991013334e-12,1.3759999999999
1.1135442012921715e-09,4.950120174873618e-11,0.0338942491709357,0.0338960953536208,-0.0003373649076506601,-4.636960086734643e-12,1.3764999999999
1.191152100565862e-09,2.1762938673397514e-12,0.033893111914616,0.0338949511382747,-0.0003373790462304811,-4.6430799743174545e-12,1.3769999999999
3.1941738004581666e-09,4.402304909500998e-12,0.0338919700042343,0.0338938146666028,-0.00033739420318289605,-4.649560033861966e-12,1.3774999999999
1.189395297529483e-09,4.657593755119649e-12,0.0338908313768288,0.033892678778256,-0.0003374150676005061,-4.655540059364527e-12,1.3779999999999
1.0123230399783356e-08,5.38000199945543e-13,0.0338896883924173,0.0338915445950118,-0.00033743020930591006,-4.662120082349341e-12,1.3784999999999
1.1900678983933766e-09,4.798398969829698e-10,0.0338885569449568,0.0338904153464722,-0.00033759736838493305,-4.669070035115408e-12,1.3789999999999
2.6177146006389762e-09,5.364944599683952e-13,0.0338874149915035,0.033889275259271,-0.00033761250995967707,-4.6755401199999325e-12,1.3794999999999
2.858514730474937e-08,8.646000582146485e-13,0.0338862876034615,0.033888139107105,-0.00033764550219494006,-4.682619960186263e-12,1.3799999999999
0.0,5.550421233735392e-14,0.0338852120211197,0.0338870096634308,-0.00033862034412976806,-4.6887699885894696e-12,1.3804999999999
7.869206952726415e-10,3.16490583740503e-12,0.0338840807072968,0.0338859030552995,-0.0003386203441354441,-4.6945401125514374e-12,1.3809999999999
7.3881082016113986e-09,0.0,0.0338829434103057,0.0338847914238923,-0.00033861073529544306,-4.678970101992808e-12,1.3814999999999
7.9486250220695e-10,2.0783999521434282e-12,0.0338818146711287,0.0338836747616723,-0.00033853300668837806,-4.684350130013115e-12,1.3819999999999
8.099770854030908e-14,2.7539984182034516e-12,0.0338806865951167,0.0338825680177747,-0.0003385232758863941,-4.667170079228344e-12,1.3824999999999
2.379056902868104e-09,1.429412144204889e-14,0.0338795659079802,0.0338814525846475,-0.0003385232758925281,-4.648370013557446e-12,1.3829999999999
1.110140604443366e-09,1.6332976637833951e-12,0.0338784414011257,0.0338803386757921,-0.00033849462759931903,-4.653769990897727e-12,1.3834999999999
1.4203915821298096e-14,8.157897968263939e-12,0.0338773147365306,0.0338792237758455,-0.0003385087249299961,-4.635549973389108e-12,1.3839999999999
6.8399334945956625e-09,2.123195022574187e-10,0.0338761895010502,0.0338781111217663,-0.00033850872493558905,-4.624210086026648e-12,1.3844999999999
7.69557900043294e-09,1.4502288259166107e-14,0.0338750745929731,0.0338769922124507,-0.00033843388535629106,-4.61930016806833e-12,1.3849999999999
2.697063400391997e-08,6.927429463399193e-11,0.0338739657300381,0.0338758781629904,-0.0003383478206493611,-4.624890097629231e-12,1.3854999999999
1.4502288259166107e-14,2.3757038003502373e-12,0.0338728855621356,0.0338747576317137,-0.0003377111644683921,-4.644109966381316e-12,1.3859999999999
1.5129027898519443e-08,9.41149935762553e-12,0.033871774532935,0.0338736451537775,-0.0003377111644741231,-4.664000088916431e-12,1.3864999999999
0.0,2.2967738821932926e-15,0.0338706789142869,0.0338725363920569,-0.0003377509500201341,-4.682860002547251e-12,1.3869999999999
0.0,1.659783421814609e-14,0.0338695612335239,0.0338714321760017,-0.0003377509500257131,-4.688750039269496e-12,1.3874999999999
1.1653518011689457e-09,2.5077023790842645e-12,0.033868443432093,0.0338703364015286,-0.0003377509500293211,-4.695010005772993e-12,1.3879999999999
5.840676296775538e-09,3.1407029754682014e-12,0.0338673284096345,0.0338692376892809,-0.000337765863257515,-4.711760061976156e-12,1.3884999999999
7.887224970359874e-10,9.020978408713631e-13,0.0338662245485238,0.0338681376671484,-0.0003376686101184171,-4.735170155284463e-12,1.3889999999999
3.416105599785002e-09,1.7581977540537252e-12,0.0338651145763356,0.0338670397070924,-0.000337658975155382,-4.755710148601766e-12,1.3894999999999
7.963684017786576e-10,9.272999035303542e-12,0.0338640133887531,0.0338659437085282,-0.00033768302229999104,-4.775750107877119e-12,1.3899999999999
0.0,4.930865021846031e-10,0.033862906961567,0.0338648666159808,-0.0003376732897905951,-4.7858999749350595e-12,1.3904999999999
0.0,2.554850081493143e-11,0.0338618005097624,0.0338637645339521,-0.0003376732897946471,-4.794040164846081e-12,1.3909999999999
0.0,2.369931959012028e-10,0.0338606961321283,0.0338626615729327,-0.00033767328979799206,-4.8029100228191846e-12,1.3914999999999
3.429335850013704e-08,6.473016567198897e-13,0.0338595940252935,0.0338615601557353,-0.00033767328980173906,-4.809250003443011e-12,1.3919999999999
2.790538580071944e-08,1.2978992880441353e-12,0.0338585486681814,0.0338604990318155,-0.0003385398172205161,-4.8127500248962285e-12,1.3924999999999
1.6077437020589613e-09,2.52509818610136e-12,0.0338574936618275,0.03385942653082,-0.00033790192114083607,-4.819160044980397e-12,1.3929999999999
7.921123965082266e-10,6.601486995938544e-10,0.0338564000908479,0.0338583457771182,-0.00033788247757271907,-4.823270038575855e-12,1.3934999999999
7.89862800165686e-10,7.149836278586008e-14,0.0338553367531229,0.0338572434689342,-0.0003378728082523891,-4.8265499669880585e-12,1.3939999999999
7.210453369793646e-08,7.496989140598487e-13,0.0338542576874433,0.033856164525579,-0.0003378631566208391,-4.828169981874186e-12,1.3944999999999
4.749672877224498e-14,4.653699647860776e-11,0.0338532819087647,0.033855097674569,-0.00033615920733500305,-4.82974012346038e-12,1.3949999999999
8.048529967497053e-10,4.9506503063678764e-11,0.0338522208922312,0.0338540272699169,-0.00033615920733888905,-4.833710038135153e-12,1.3954999999999
7.962623962964877e-10,5.100087019371813e-15,0.033851141558597,0.033852949933381,-0.00033614940009824403,-4.835760047602888e-12,1.3959999999999
8.054132596968522e-09,5.906439920488893e-11,0.0338500634545369,0.0338518775337076,-0.0003361398732975631,-4.8382901417926005e-12,1.3964999999999
2.0305637400686027e-08,1.7530976670343534e-12,0.0338489952194569,0.0338508131508231,-0.00033629190545369104,-4.841200140423552e-12,1.3969999999999
8.989562198802314e-09,8.52753978541898e-11,0.0338479392961806,0.0338497427060741,-0.00033580741383633806,-4.843370062651564e-12,1.3974999999999
1.110131001014203e-09,5.033271993637456e-10,0.0338468750503581,0.0338486708692887,-0.0003359581598348551,-4.846470013503135e-12,1.3979999999999
2.281137019555235e-08,1.827109991081599e-11,0.0338457876205097,0.0338475792163662,-0.00033597223446234605,-4.8489200935725174e-12,1.3984999999999
2.1024848528838902e-15,7.997602580189778e-12,0.0338447310145193,0.0338464961713726,-0.00033543670292639606,-4.851750078083139e-12,1.3989999999999
3.4399954502994934e-08,1.5872997360943941e-12,0.0338436467338299,0.0338454244080306,-0.00033543670293017104,-4.855250099536357e-12,1.3994999999999
6.7610292989184195e-09,2.27259877583208e-12,0.0338426159636052,0.0338443651750853,-0.00033631612671271706,-4.836620036766104e-12,1.3999999999999
0.0,4.808450165816325e-11,0.0338415489274741,0.0338433032683614,-0.00033624074958394203,-4.815329992385875e-12,1.4004999999999
2.6102636996316875e-09,1.6181014861338383e-12,0.0338404624936825,0.0338422363680325,-0.00033624074958750905,-4.783790117507403e-12,1.4009999999999
8.255116035194021e-10,9.384961002778525e-10,0.0338393772997333,0.0338411745072843,-0.0003362750222109561,-4.752850023270749e-12,1.4014999999999
1.3683930599750482e-08,5.630010346813208e-13,0.0338382922749081,0.0338400792577467,-0.000336264936312465,-4.731500130930599e-12,1.4019999999999
1.1090227972077038e-09,8.06880257053777e-12,0.0338372283428201,0.0338390035438988,-0.000336324496693314,-4.7071400596787605e-12,1.4024999999999
5.7380720099031723e-08,6.679032327205903e-13,0.0338361489942227,0.0338379405487838,-0.0003363385477585981,-4.682990106807949e-12,1.4029999999999
8.058249970077647e-10,6.203371150093062e-15,0.0338351695258181,0.0338368846545385,-0.00033804630731113406,-4.659140044258048e-12,1.4034999999999
6.203371150093062e-15,4.775298212411627e-12,0.0338340986382892,0.0338358337815809,-0.00033803653449375904,-4.661980003428656e-12,1.4039999999999
7.893568992889399e-10,1.7348969483244048e-12,0.0338330176064248,0.0338347833157229,-0.00033803653449514704,-4.665900044803495e-12,1.4044999999999
3.0117782989780295e-09,1.2459998310898612e-11,0.0338319384287991,0.0338337356769473,-0.0003380270792447031,-4.670160091979625e-12,1.4049999999999
2.442167398863937e-09,2.03009831167833e-12,0.0338308641322976,0.0338326862861751,-0.00033804609998635106,-4.673680062752816e-12,1.4054999999999
0.0,7.594105899677572e-12,0.0338297943534175,0.0338316395685636,-0.0003380165466473111,-4.677640002767602e-12,1.4059999999999
7.341600001542492e-09,1.489780521168882e-14,0.0338287245482978,0.0338306474450909,-0.000338016546650698,-4.680790043759542e-12,1.4064999999999
2.3802149973217723e-09,1.3946899191097373e-11,0.0338276684376579,0.0338296403598167,-0.00033793524379920504,-4.6836200282701634e-12,1.4069999999999
2.3248383010376905e-09,5.367997713001671e-13,0.033826661511502,0.0338286105081481,-0.00033796559826998907,-4.687460055524673e-12,1.4074999999999
5.7870955041949834e-09,0.0,0.0338256326779021,0.033827581696546,-0.0003379757128788751,-4.691599973100091e-12,1.4079999999999
1.6903145549918008e-14,0.0,0.0338246046959177,0.0338265479217282,-0.0003378812531490041,-4.69461015201178e-12,1.4084999999999
8.378078994453197e-10,4.933969899312274e-13,0.0338235672060139,0.0338255133417162,-0.0003378812531520161,-4.6980900073045895e-12,1.4089999999999
0.0,0.0,0.0338225286966235,0.0338244794773764,-0.0003378711353942451,-4.702170076920087e-12,1.4094999999999
2.6902091665448324e-14,1.8769194531920164e-11,0.0338214828948846,0.0338234472777191,-0.00033787113539745107,-4.705280002431644e-12,1.4099999999999
0.0,0.0,0.0338204426720103,0.0338224141666403,-0.000337871135399866,-4.709860106089092e-12,1.4104999999999
0.0,1.0932359878479403e-10,0.0338193999523752,0.0338213842486171,-0.00033787113540208603,-4.7130799697009396e-12,1.4109999999999
6.094142600276964e-09,0.0,0.0338183580720578,0.0338203425237869,-0.0003378711354039461,-4.7163401656336035e-12,1.4114999999999
1.1986412098985433e-08,4.022303323747423e-12,0.0338173259202209,0.0338193124021455,-0.00033777003778233806,-4.719380051684818e-12,1.4119999999999
2.4728969982845683e-09,2.544603416865243e-12,0.0338163064895612,0.0338182968404356,-0.0003380719219731361,-4.7218800050541354e-12,1.4124999999999
1.6246048048507156e-09,4.3969689000888934e-13,0.0338152696728863,0.0338172861838724,-0.0003380419597016251,-4.7238901158819235e-12,1.4129999999999
2.7710040997885876e-09,0.0,0.033814232477523,0.0338162718652514,-0.00033802218967074905,-4.725380026507353e-12,1.4134999999999
0.0,4.8993503698469e-11,0.0338131984877895,0.0338152550348594,-0.00033801753690275806,-4.7271800189541135e-12,1.4139999999999
1.2178695968367848e-09,0.0,0.0338121630107423,0.033814231534039,-0.00033801753690456304,-4.72965004834347e-12,1.4144999999999
0.0,4.672998099586323e-13,0.0338111322764438,0.0338132139147076,-0.0003380330942793951,-4.731500130930599e-12,1.4149999999999
0.0,7.150530167976399e-14,0.0338101022604958,0.0338121992530527,-0.0003380330942814911,-4.733789965918889e-12,1.4154999999999
8.933792997045664e-09,0.0,0.0338090748402763,0.0338111988473104,-0.0003380330942834341,-4.7356699724859785e-12,1.4159999999999
1.2101430968414206e-14,7.0013439490423934e-15,0.0338080706624394,0.0338101913695093,-0.00033818364172029803,-4.7382601314760464e-12,1.4164999999999
0.0,6.151051890057602e-13,0.0338070506289695,0.0338091847340898,-0.0003381836417226991,-4.7402700254634e-12,1.4169999999999
4.1494585545365226e-14,2.2938040356024203e-12,0.0338060290244535,0.0338081854058566,-0.0003381836417247671,-4.704200137067849e-12,1.4174999999999
2.248299602047865e-09,5.197231534026514e-15,0.0338050178612159,0.0338071937500147,-0.0003381836417268621,-4.705979963354201e-12,1.4179999999999
1.0890593982182395e-13,1.6230974897446515e-12,0.0338040061248451,0.0338061941717151,-0.00033819357008324903,-4.706950107458141e-12,1.4184999999999
5.991974798280619e-09,1.0934204930368452e-11,0.0338030053714964,0.0338051926846971,-0.000338193570084776,-4.7083300799832806e-12,1.4189999999999
1.6202317265623378e-14,6.741968094914341e-13,0.0338020046449925,0.0338042118441406,-0.00033809369448055805,-4.710740044572281e-12,1.4194999999999
1.1614538983351075e-09,0.0,0.033800996936569,0.033803227084634,-0.0003380936944823071,-4.712000104337144e-12,1.4199999999999
8.001449988692677e-10,3.4392974579411373e-12,0.0337999902643784,0.0338022350915795,-0.00033810846116750105,-4.713620119223272e-12,1.4204999999999
7.896461262646426e-15,1.589230136378461e-11,0.0337990035294657,0.0338012406745695,-0.0003380987291219151,-4.715540024430309e-12,1.4209999999999
1.6328268945264846e-09,7.537026558424031e-13,0.0337980130560212,0.0338002448576121,-0.00033809872912416307,-4.718050169300048e-12,1.4214999999999
6.010923599142348e-09,0.0,0.0337970174677614,0.0337992514332679,-0.0003380787786672931,-4.719880085726769e-12,1.4219999999999
2.0520386015410175e-09,0.0,0.0337960264523618,0.0337982605635618,-0.00033797867927318605,-4.722190086875466e-12,1.4224999999999
0.0,1.7239959460013665e-12,0.0337950301460353,0.0337972716623716,-0.00033798401350280006,-4.7238599750615284e-12,1.4229999999999
0.0,0.0,0.0337940324701334,0.0337962836742514,-0.0003379840135051311,-4.726320029790898e-12,1.4234999999999
0.0,1.127986593019159e-13,0.0337930366995902,0.0337952981134175,-0.00033798401350753206,-4.727920095357052e-12,1.4239999999999
1.1590309961784229e-09,1.9629700642731507e-11,0.0337920430508871,0.0337943286929857,-0.000337984013509933,-4.728330140618686e-12,1.4244999999999
1.1050188541972261e-13,4.264019692890031e-13,0.0337910525767181,0.033793348005235,-0.0003379988278294961,-4.735230003244384e-12,1.4249999999999
6.002510294367269e-09,1.038470004433023e-11,0.0337900761544991,0.0337923672369796,-0.00033799882782926006,-4.738200066675691e-12,1.4254999999999
6.82836559517952e-09,7.547600044954805e-11,0.0337891002110834,0.0337913879194168,-0.0003379003601423111,-4.740060123922807e-12,1.4259999999999
9.323905598990212e-09,1.324100551425289e-12,0.033788125012147,0.033790405943383,-0.0003377944654975771,-4.741340133007643e-12,1.4264999999999
3.1203413047853346e-09,6.027955912202287e-13,0.0337871541027242,0.0337894300839249,-0.00033802247208080207,-4.74284001829306e-12,1.4269999999999
8.122620007156023e-10,8.432005094149986e-13,0.0337861738547945,0.0337884558676348,-0.0003380229013401531,-4.744320171098937e-12,1.4274999999999
8.082781943752337e-10,0.0,0.0337851904951476,0.0337874848211075,-0.000338012972542174,-4.746109972045276e-12,1.4279999999999
8.136344029074927e-10,2.6069008063345223e-12,0.0337842146917616,0.0337865151468019,-0.0003380031799809681,-4.748120082873064e-12,1.4284999999999
0.0,0.0,0.0337832362131217,0.0337855459711182,-0.000337993245234817,-4.749390117297914e-12,1.4289999999999
8.206251025932865e-10,2.130240428499519e-14,0.0337822578031746,0.033784579666998,-0.0003379932452359551,-4.751480025405597e-12,1.4294999999999
0.0,0.0,0.0337812825096687,0.0337836224599076,-0.0003379832081548311,-4.75305016699179e-12,1.4299999999999
1.2149877978706591e-09,1.6254983470354034e-12,0.0337803087604647,0.0337826624898271,-0.0003379832081558021,-4.754120057695599e-12,1.4304999999999
2.1295465391091284e-14,1.7104373473131318e-14,0.0337793386118852,0.0337817016839901,-0.0003379987263377361,-4.755370142800475e-12,1.4309999999999
0.0,4.863549840639081e-11,0.0337783763837431,0.0337807454662702,-0.0003379987263384301,-4.756240106623677e-12,1.4314999999999
1.1598771942900044e-09,1.1259049248479869e-12,0.0337774118696654,0.0337797850385121,-0.00033799872633973505,-4.756209965803282e-12,1.4319999999999
8.190046973943765e-10,0.0,0.0337764504606148,0.0337788276781069,-0.00033801346352671903,-4.756570137764982e-12,1.4324999999999
7.994528997135042e-10,9.975603676437572e-12,0.033775489044333,0.0337778735586174,-0.0003380035913471731,-4.756979966186181e-12,1.4329999999999
8.12531150001794e-09,8.553990848980675e-13,0.0337745312232186,0.0337769241790726,-0.000337993919188863,-4.756440033504283e-12,1.4334999999999
6.577976795207885e-09,1.3829909439877497e-13,0.0337735853075507,0.0337759741145135,-0.0003381537607860571,-4.754919982058459e-12,1.4339999999999
8.134381987434658e-10,2.1996293675385914e-15,0.0337726367684733,0.0337750428695973,-0.0003380500879145191,-4.753990170275335e-12,1.4344999999999
1.3820194988412027e-13,8.812950369474493e-13,0.0337716823811745,0.0337741015404918,-0.00033804015798090804,-4.752810124630802e-12,1.4349999999999
2.4980018054066022e-15,7.110007027577581e-13,0.0337707441485261,0.0337731592392626,-0.000338040157979964,-4.752560107609827e-12,1.4354999999999
8.241640009343243e-10,2.089398098981121e-12,0.033769796149649,0.033772217527064,-0.0003380401579791871,-4.75218996098814e-12,1.4359999999999
8.096609979690861e-10,1.5840502520791944e-11,0.0337688490806949,0.0337712771651686,-0.0003380300842272991,-4.751480025405597e-12,1.4364999999999
1.3100631690576847e-14,4.0885003715906976e-12,0.0337679031439269,0.0337703568747049,-0.00033802022735986603,-4.752800149970815e-12,1.4369999999999
7.439303999212665e-09,0.0,0.0337669603235119,0.0337694228554189,-0.00033802022735831107,-4.752089997547837e-12,1.4374999999999
3.447197305384009e-09,6.501743587961073e-15,0.0337660481812584,0.0337684882794796,-0.00033790480441083404,-4.750250106461129e-12,1.4379999999999
1.9984014443252818e-15,4.2299497238218464e-14,0.0337651154184967,0.0337675561965661,-0.0003379288697910501,-4.748910032575937e-12,1.4384999999999
1.2110896938088977e-09,2.00869876287868e-12,0.0337641762104328,0.0337666375850875,-0.00033792886978985704,-4.747219978229467e-12,1.4389999999999
2.445538598017105e-09,1.1698975121987587e-14,0.0337632406186003,0.0337657287581304,-0.0003379443475118911,-4.74630014110633e-12,1.4394999999999
1.6785931949980792e-09,2.3136978444249223e-12,0.0337623091547981,0.0337648161522952,-0.0003379559679797011,-4.744580162779899e-12,1.4399999999999
4.030109579389318e-14,8.660988592978924e-13,0.0337613781203467,0.0337638979417014,-0.00033793567979444506,-4.744080128737949e-12,1.4404999999999
0.0,0.0,0.0337604573388029,0.033762980277626,-0.0003379356797924741,-4.743380167815392e-12,1.4409999999999
8.198845005691346e-10,2.1375096137532523e-11,0.0337595466492003,0.0337620613580793,-0.0003379356797909061,-4.7418501417095804e-12,1.4414999999999
1.1542201985847989e-09,1.3898604489526178e-14,0.0337586346049814,0.033761140534907,-0.0003379256556636141,-4.7414301217879595e-12,1.4419999999999
6.1660018965681296e-09,1.271260041679767e-10,0.0337577172986655,0.033760224419579,-0.0003379404117744611,-4.740100022562754e-12,1.4424999999999
2.00654200199768e-09,1.3255022079938783e-12,0.0337568057303256,0.0337592991243296,-0.000337838417797502,-4.738700100717641e-12,1.4429999999999
1.629946178027808e-14,8.706993459561829e-13,0.0337558909436379,0.0337583839242229,-0.0003378428689317271,-4.7375499790530684e-12,1.4434999999999
8.323030042944879e-10,1.639660629493278e-14,0.0337549753382415,0.0337574718764288,-0.0003378428689295481,-4.736200147348324e-12,1.4439999999999
8.124333983339227e-10,8.988018662670072e-13,0.0337540601851245,0.0337565648451495,-0.00033783271062353304,-4.734950062243448e-12,1.4444999999999
1.5501488981328748e-14,1.7088969128664644e-12,0.0337531482540881,0.0337556576843961,-0.000337822775893022,-4.73748015643316e-12,1.4449999999999
0.0,5.064361013884522e-10,0.0337522382274942,0.0337547593576977,-0.00033782277589174505,-4.736740080030222e-12,1.4454999999999
8.215471983263889e-10,1.9012569296705806e-15,0.0337513275835944,0.0337538377189972,-0.0003378227758898581,-4.736670040569879e-12,1.4459999999999
3.315732702291463e-09,1.2747997102380282e-12,0.0337504194222783,0.0337529258358857,-0.00033781272567980504,-4.734160112540575e-12,1.4464999999999
2.0022047006462707e-09,1.6106976863383693e-12,0.0337495503164593,0.0337520301848315,-0.0003389619591203691,-4.7338400560592575e-12,1.4469999999999
8.202711981875055e-10,4.1810305217993005e-13,0.0337486678555838,0.0337511326904718,-0.00033896794601181003,-4.732929976755673e-12,1.4474999999999
7.972302956682498e-10,2.1215300349819444e-11,0.0337477704010087,0.0337502380248508,-0.0003389579309488371,-4.731830162071904e-12,1.4479999999999
1.965952199645127e-09,4.922070390156463e-11,0.0337468728883372,0.033749342574521,-0.0003389483801770801,-4.730439998046343e-12,1.4484999999999
7.72855510144943e-09,8.837028331321051e-13,0.0337459709634152,0.0337484440162455,-0.0003389532907191921,-4.7289600620809e-12,1.4489999999999
8.065893022934922e-10,9.034994974399524e-13,0.0337450763180261,0.0337475530660631,-0.00033883330307989503,-4.727940044677026e-12,1.4494999999999
8.94920299671087e-09,4.510974926930089e-13,0.0337441735610466,0.0337466655077417,-0.00033882352802878,-4.726540122831913e-12,1.4499999999999
2.400857290751901e-15,3.2303951180701063e-12,0.0337432828367876,0.0337457816365332,-0.0003389730362651261,-4.7254600406276825e-12,1.4504999999999
1.6349151962802289e-09,1.4139099613341699e-11,0.0337423834837259,0.0337448990075594,-0.00033897303626407205,-4.723820076421581e-12,1.4509999999999
2.915002003667233e-09,7.041180138944725e-11,0.0337414889027177,0.0337440185536107,-0.000338953216423719,-4.722460053216415e-12,1.4514999999999
6.015758703681318e-09,5.100087019371813e-15,0.0337405988959636,0.0337431293972618,-0.00033891772392589004,-4.720949976430577e-12,1.4519999999999
7.812602204060326e-09,4.40619762898109e-15,0.0337397170347563,0.033742251017559,-0.0003388174584384911,-4.719600144725833e-12,1.4524999999999
0.0,0.0,0.0337388437272962,0.0337413782525484,-0.000339025926856796,-4.716790109535185e-12,1.4529999999999
1.1536410993162605e-09,1.6942003355779889e-12,0.03373795669647,0.0337405071358723,-0.0003390259268555891,-4.714830088847766e-12,1.4534999999999
8.524914038576803e-10,1.797173521111972e-15,0.0337370719961752,0.0337396583364674,-0.0003390405895218651,-4.713050045720979e-12,1.4539999999999
1.9984014443252818e-15,1.409140165664624e-11,0.0337361908300844,0.0337388060718582,-0.0003390302973333741,-4.7106101571520176e-12,1.4544999999999
5.972629502082327e-09,7.03000158086553e-13,0.0337353120164327,0.0337379559141058,-0.00033903029733205604,-4.702809973042288e-12,1.4549999999999
3.6359536978447515e-09,7.229633558480941e-14,0.0337344756022658,0.0337370974419207,-0.00033893086320563705,-4.695109969213296e-12,1.4554999999999
7.975811955329704e-10,9.506284648352903e-15,0.0337336230367588,0.0337362498433116,-0.0003389169291416371,-4.693790061488512e-12,1.4559999999999
6.680073161291489e-14,2.806140042554972e-11,0.0337327610955737,0.0337353979188273,-0.0003389072279794171,-4.691520175820196e-12,1.4564999999999
8.438310050706832e-10,4.1799896877137144e-13,0.0337319054781092,0.0337345399839874,-0.00033890722797780704,-4.6855999982775565e-12,1.4569999999999
1.1670413600783913e-08,0.0,0.0337310461529936,0.0337336853249555,-0.000338896999573281,-4.680250111077644e-12,1.45749999999989
1.9498027012399e-09,3.429895256701343e-14,0.0337302015500138,0.0337328341696544,-0.00033870546600791207,-4.6773700364266535e-12,1.45799999999989
1.1508127020776193e-09,8.294961939547818e-13,0.0337293449400606,0.0337319928700452,-0.0003387105662971861,-4.67586017648125e-12,1.45849999999989
3.440303597557204e-14,5.29999655274338e-13,0.0337284883243338,0.0337311495939595,-0.000338725274683639,-4.6606600957038724e-12,1.45899999999989
7.96278404324724e-10,4.602013214949352e-13,0.0337276393813099,0.0337303146449796,-0.000338725274682112,-4.647609987834533e-12,1.45949999999989
1.6435693014904551e-09,5.967448757360216e-16,0.0337267892692721,0.033729477588811,-0.0003387155387831231,-4.635190018267843e-12,1.45999999999989
1.3898604489526178e-14,2.022104705901029e-12,0.0337259425764937,0.0337286403169576,-0.0003386957574429731,-4.632920132599527e-12,1.46049999999989
7.891943001880897e-10,2.486795491751792e-12,0.0337250978601176,0.0337278050325949,-0.0003386957574401981,-4.621380101516026e-12,1.46099999999989
1.1698975121987587e-14,1.7226983728413359e-12,0.0337242621967377,0.0337269716247738,-0.00033868629048490907,-4.6037700561496475e-12,1.46149999999989
2.5049406993105094e-15,7.870995522019086e-13,0.0337234244775392,0.0337261404204936,-0.00033868629048187005,-4.5863499630038884e-12,1.46199999999989
1.1524031937049095e-09,2.544305044427375e-12,0.0337225872516226,0.0337253112900552,-0.000338686290478442,-4.569309991139803e-12,1.46249999999989
8.32731494870842e-10,0.0,0.0337217532986504,0.0337244844627056,-0.00033870093032222306,-4.559630017303418e-12,1.46299999999989
3.5040634976946095e-09,0.0,0.033720921597537,0.0337236606386824,-0.00033869076477908,-4.556000108429936e-12,1.46349999999989
8.279074995010127e-10,3.479994070687553e-13,0.0337200944841399,0.0337228394395973,-0.0003387169235508121,-4.552310134756099e-12,1.46399999999989
7.887253003491246e-10,4.8280400510858357e-11,0.0337192672041366,0.0337220518992905,-0.00033870693793724006,-4.52734009136202e-12,1.46449999999989
0.0,2.473493632138002e-12,0.0337184418754119,0.0337212491753783,-0.00033869747692698705,-4.503820059953423e-12,1.46499999999989
7.552374003960693e-10,7.520026268359459e-13,0.0337176181583451,0.033720441592897,-0.0003386974769240311,-4.470800032269073e-12,1.46549999999989
1.870031907102998e-14,7.36785008004226e-11,0.0337168234637877,0.0337196324720188,-0.00033868840461224005,-4.4355500175563556e-12,1.46599999999989
1.0080583902338791e-08,5.195011087977264e-13,0.0337160296854735,0.0337188204511968,-0.00033868840460943707,-4.433360146008369e-12,1.46649999999989
2.7262590705789957e-08,2.5097979250432445e-14,0.0337152355950498,0.0337180126052954,-0.00033885200518037506,-4.431600052201556e-12,1.46699999999989
0.0,2.9302948956200225e-14,0.033714465324562,0.0337172158017841,-0.0003382555386440731,-4.429749969614427e-12,1.46749999999989
3.180095076160683e-14,2.0438997716532015e-11,0.0337136581953941,0.0337164234849694,-0.0003382555386421171,-4.428140146228721e-12,1.46799999999989
2.2967738821932926e-15,4.894973315572315e-13,0.0337128557646437,0.0337156269693843,-0.00033825553864011806,-4.426590170802935e-12,1.46849999999989
6.1835820977518274e-09,1.6126960877826946e-12,0.0337120508728831,0.0337148315211622,-0.0003382555386376621,-4.424439981054462e-12,1.46899999999989
8.026310033271145e-10,6.619982340083652e-13,0.0337112616367175,0.0337140382398448,-0.000338154137952563,-4.422940095769046e-12,1.46949999999989
8.425750028240309e-10,4.6214976290315235e-12,0.0337104650651719,0.0337132592731058,-0.0003381444625040241,-4.420580004479979e-12,1.46999999999989
1.1514549036473198e-09,0.0,0.0337096680165383,0.0337124764575755,-0.0003381342190327861,-4.4204501170597155e-12,1.47049999999989
2.267509000009049e-09,0.0,0.0337088744830814,0.0337116936207669,-0.00033814883962947806,-4.41909009385455e-12,1.47099999999989
1.0103029524088925e-14,9.506284648352903e-15,0.0337080931169034,0.033710912888823,-0.00033815829440330303,-4.418180014550965e-12,1.47149999999989
1.2054429954222456e-09,1.6961015925076595e-12,0.0337073093771889,0.0337101367346935,-0.0003381582944016791,-4.416649988445154e-12,1.47199999999989
6.800116025829084e-15,1.1885650103016232e-10,0.0337065256890643,0.0337093625636726,-0.00033817369079597705,-4.446490051157603e-12,1.47249999999989
2.2098467798714605e-08,1.0807279376967571e-10,0.0337057427842333,0.0337085878366928,-0.00033817369079515804,-4.444770072831172e-12,1.47299999999989
1.4703516182379417e-14,1.3100631690576847e-14,0.0337049977170455,0.0337078121736672,-0.0003376149172897901,-4.470610080048454e-12,1.47349999999989
2.4052544699004752e-08,5.372022271465937e-13,0.033704228115242,0.0337070432709261,-0.00033761491728719506,-4.468890101722023e-12,1.47399999999989
1.1900203045200897e-14,0.0,0.0337034907942507,0.0337062781466291,-0.0003371040847015181,-4.516240029520113e-12,1.47449999999989
2.5951463200613034e-15,5.856981566410013e-13,0.033702725536723,0.0337055164248649,-0.00033710408469964505,-4.514600065314012e-12,1.47499999999989
8.694163999845017e-10,1.469657728847551e-14,0.0337019580150204,0.0337047741893361,-0.0003371040846970781,-4.514020017151732e-12,1.47549999999989
7.500250420733323e-14,2.4940050025179517e-12,0.0337011917911159,0.0337040364202337,-0.000337093694099848,-4.511600077902744e-12,1.47599999999989
4.5304038298610294e-14,3.939903958638524e-14,0.0337004429967532,0.0337032929410009,-0.0003370936940983771,-4.509550068435009e-12,1.47649999999989
8.08727397549891e-10,8.50201853364041e-13,0.0336997041794043,0.0337025575718495,-0.00033709369409605906,-4.507050115065692e-12,1.47699999999989
1.150573997188431e-09,0.0,0.0336989573684233,0.0337018186288209,-0.00033708379497617404,-4.489830165640973e-12,1.47749999999989
7.983516001064395e-10,2.5951463200613034e-15,0.0336982088324125,0.0337010792030636,-0.00033709839805243604,-4.486900000849614e-12,1.47799999999989
2.5951463200613034e-15,1.71670316850836e-12,0.0336974591983109,0.0337003427155773,-0.00033708862709759904,-4.483970052898689e-12,1.47849999999989
0.0,1.6021003967914282e-12,0.0336967115143484,0.0336996075021253,-0.00033708862709454603,-4.467920174458517e-12,1.47899999999989
0.0,4.9966697446279795e-11,0.0336959661437656,0.0336988750799569,-0.0003370886270915071,-4.4519000031578715e-12,1.47949999999989
1.2060442020067619e-09,5.172043349155331e-13,0.0336952239612527,0.0336981397675739,-0.00033708862708991107,-4.438290013286661e-12,1.47999999999989
2.7991153006556857e-09,1.0690962004566984e-12,0.033694487238418,0.0336974122206985,-0.00033710401965067905,-4.423600158051655e-12,1.48049999999989
2.3904535802199423e-08,8.141300134045792e-12,0.0336937547962793,0.0336966901851285,-0.0003370984853820941,-4.409620021558758e-12,1.48099999999989
8.923693499418572e-09,1.4800660697034118e-14,0.0336930581416408,0.0336959692197352,-0.00033656730635437206,-4.396570130529853e-12,1.48149999999989
8.260002959392665e-10,1.5462089941742363e-10,0.0336923450215901,0.0336952561798932,-0.0003367161950024501,-4.394139999780444e-12,1.48199999999989
1.5203116543460737e-14,1.940114735532461e-14,0.0336916205402939,0.0336945234980233,-0.0003367062674140321,-4.387290010454681e-12,1.48249999999989
5.1057299985113325e-09,5.478310166617817e-11,0.0336908973819377,0.0336938160324918,-0.000336706267412338,-4.385610147608632e-12,1.48299999999989
1.5850626602920137e-08,5.92636009710823e-11,0.0336901816884981,0.0336931053298063,-0.000336770294476739,-4.3804300464689305e-12,1.48349999999989
2.413171679843673e-08,5.703770789011742e-15,0.0336894828082921,0.0336924002393718,-0.0003370690141728431,-4.363390074604845e-12,1.48399999999989
8.571988799332964e-09,9.9273939763167e-10,0.0336888090743373,0.0336917014588239,-0.00033659828405544303,-4.3612899749967404e-12,1.48449999999989
8.544614397976158e-09,4.333980396786785e-11,0.033688113659535,0.03369096612821,-0.000336765834914866,-4.355260076194245e-12,1.48499999999989
2.3654741984624472e-09,3.6095015865100777e-12,0.0336874150900634,0.0336902477332522,-0.0003369326582021621,-4.3811000834115266e-12,1.48549999999989
1.3693460303165761e-08,1.832499429976764e-12,0.0336867077082742,0.0336895494424983,-0.0003369629104150911,-4.40540008986301e-12,1.48599999999989
7.121564089829224e-08,5.894267018913268e-10,0.0336860172465266,0.033688862854486,-0.0003367716544091001,-4.410919979963568e-12,1.48649999999989
1.6285425993856073e-09,1.16684002737788e-10,0.0336854438680664,0.0336881588102381,-0.0003381671978478951,-4.417410014168066e-12,1.48699999999989
1.1780595943200467e-09,2.1827956109277125e-12,0.0336847559128159,0.0336874583988024,-0.0003381474906430271,-4.41096009544395e-12,1.48749999999989
1.1835719973540826e-09,4.044202472908154e-12,0.0336840533167682,0.0336867899278142,-0.0003381625464124081,-4.410999994083897e-12,1.48799999999989
2.7654840500934696e-08,5.269989999945324e-11,0.0336833634223373,0.0336861333097332,-0.000338177699429264,-4.410560024842303e-12,1.48849999999989
4.102032005737222e-09,3.412103932731725e-12,0.033682732353703,0.0336854761994129,-0.0003392712919098361,-4.409590097578797e-12,1.48899999999989
9.583390796208402e-09,1.829786322460336e-14,0.0336820560471804,0.0336848198181972,-0.00033930391386967807,-4.40839010261429e-12,1.48949999999989
7.799316747991725e-15,1.7761001003258059e-12,0.0336813796596404,0.0336841707021792,-0.0003394841182380911,-4.407770155812063e-12,1.48999999999989
1.1493676982388124e-09,1.3400947018737952e-12,0.0336806945977266,0.0336835244970245,-0.000339484118237356,-4.4074401246707584e-12,1.49049999999989
9.55089189680347e-09,1.1704167010573308e-09,0.033680015142601,0.033682890079106,-0.0003394986877522561,-4.408240049033618e-12,1.49099999999989
1.6154855994598982e-09,6.219059989209796e-11,0.0336793518398212,0.0336822093118611,-0.00033967744972362003,-4.408259998353592e-12,1.49149999999989
1.1746333974937961e-09,8.819056596109931e-13,0.0336786954836318,0.033681545820273,-0.000339657793409183,-4.407560037431035e-12,1.49199999999989
2.6230624963763383e-09,5.083294896124357e-12,0.0336780420637187,0.0336809001426509,-0.000339672806401893,-4.4077001163517204e-12,1.49249999999989
5.10373460993474e-08,1.0774894865228646e-11,0.0336773920287627,0.0336802631785988,-0.000339706821604145,-4.4071300428494276e-12,1.49299999999989
1.6267550986825974e-09,4.898859096158503e-15,0.033676835729797,0.0336796334116308,-0.00034182020762873,-4.405310101082693e-12,1.49349999999989
6.934574796335635e-09,1.020503057058697e-10,0.0336761934124112,0.0336790120915712,-0.0003418003219493221,-4.403559981935867e-12,1.49399999999989
1.171282702772114e-09,7.817010927446688e-13,0.0336755505768077,0.0336783804255105,-0.0003417203901261061,-4.4010400792465765e-12,1.49449999999989
0.0,5.908697142675834e-12,0.0336749000116606,0.0336777644022181,-0.0003417353621307141,-4.3986400893175626e-12,1.49499999999989
4.0017111013757045e-09,6.190520318583026e-11,0.0336742534221655,0.0336771538944412,-0.0003417353621291741,-4.396960009631079e-12,1.49549999999989
1.7301026999927416e-08,5.4758197975957046e-11,0.0336736194011859,0.0336765422278024,-0.00034174482336273406,-4.393160097856952e-12,1.49599999999989
9.562746698665858e-09,1.4556090985329284e-09,0.0336730096628351,0.0336759342198805,-0.000342055975175799,-4.39174000985143e-12,1.49649999999989
1.2007616984055502e-09,5.242799250293473e-12,0.0336723958285282,0.0336753155330958,-0.0003422627179517811,-4.3909400854885705e-12,1.49699999999989
2.319834602193538e-09,6.919950723549562e-13,0.0336717746205516,0.0336747115571701,-0.0003422780524847441,-4.390230149906027e-12,1.49749999999989
1.1821894199681715e-08,2.435480289664227e-11,0.0336711694138953,0.0336741185627921,-0.00034230757672513003,-4.3894399833627196e-12,1.49799999999989
4.7286133106339e-08,1.812598682260358e-12,0.03367057340504,0.0336735305428806,-0.00034249636000919105,-4.3880201121976325e-12,1.49849999999989
0.0,2.3107696311974735e-11,0.0336700886415598,0.0336729514978876,-0.00034661874526695604,-4.3872401371547465e-12,1.49899999999989
0.0,5.2140500250708044e-11,0.0336695248021073,0.0336723775282476,-0.000346618745266554,-4.386550150892177e-12,1.49949999999989
8.385966497603814e-09,1.0426035035315806e-12,0.0336689421554016,0.0336718042954114,-0.0003466187452659991,-4.3861600549505164e-12,1.49999999999989
8.310286001012024e-10,1.3503087537003466e-14,0.0336683642534949,0.0336712483803183,-0.00034651905780556003,-4.3854800433479335e-12,1.50049999999989
1.1875981031916893e-09,3.4663036330151442e-12,0.0336677778223103,0.0336706978227912,-0.0003465090854817181,-4.384970034645996e-12,1.50099999999989
8.33587340126618e-09,1.0401401961956935e-14,0.0336671957299569,0.0336701486739273,-0.0003465242847463981,-4.385180153027024e-12,1.50149999999989
1.720151798778602e-14,1.6914069034257295e-09,0.0336666297235418,0.0336696078384424,-0.0003466867833752011,-4.385720085708922e-12,1.50199999999989
8.000544671205034e-15,8.986006383437939e-13,0.0336660636820689,0.0336690273355795,-0.0003466867833743411,-4.386439995951452e-12,1.50249999999989
2.310877399158695e-09,2.521900049901049e-11,0.0336655010337644,0.0336684635838705,-0.0003466867833750901,-4.386950004653389e-12,1.50299999999989
8.033516005201413e-10,1.7532988949575667e-12,0.0336649465940103,0.0336679184375508,-0.0003467162948097611,-4.3879101740973425e-12,1.50349999999989
6.88263319045812e-08,1.535590404833087e-11,0.033664397761728,0.0336673914928614,-0.0003467064646748741,-4.388800087240519e-12,1.50399999999989
8.195065043237193e-10,5.1969498149340154e-11,0.03366400075245,0.033666871073806,-0.0003503927487805191,-4.389770014504024e-12,1.50449999999989
7.90008330281422e-09,2.632200013508168e-12,0.0336634886293603,0.0336663556850144,-0.000350382907379588,-4.390840122048267e-12,1.50499999999989
1.3885844599159647e-08,2.0415058532563535e-12,0.0336629640217077,0.0336658489591504,-0.00035029102049097705,-4.391370080070178e-12,1.50549999999989
8.203146981133891e-10,2.2393961685018837e-12,0.0336624481583278,0.0336653513236743,-0.00035062635019165,-4.392640114495028e-12,1.50599999999989
1.454781600740418e-09,2.350769578995937e-11,0.0336619093329573,0.0336648591772298,-0.0003506163295140021,-4.393500103658243e-12,1.50649999999989
9.131265001072197e-09,1.773359931123153e-11,0.0336613787288736,0.0336643709818022,-0.0003506355223203731,-4.3941601659408525e-12,1.50699999999989
7.620106601269327e-09,1.1153724055468217e-09,0.0336608642038149,0.0336638885730467,-0.0003507878777432071,-4.396420076949181e-12,1.50749999999989
7.134189405899605e-09,7.1906501586394e-11,0.0336603546841505,0.0336633933314182,-0.000350698356149305,-4.398180170755994e-12,1.50799999999989
6.476097200169839e-09,1.7432028043273817e-12,0.0336598531764529,0.0336628979803592,-0.0003506147320958041,-4.400500146564679e-12,1.50849999999989
0.0,5.29188012854398e-11,0.0336593590571271,0.0336624300463452,-0.00035050932004135706,-4.40283009703335e-12,1.50899999999989
4.0270708802359056e-08,5.3589702120326876e-11,0.0336588655624048,0.0336619655150745,-0.00035050932004356407,-4.405720146344327e-12,1.50949999999989
8.327937020546905e-10,0.0,0.0336584760928403,0.0336615068252833,-0.00035348748484919203,-4.4079601080326825e-12,1.50999999999989
1.9673890017113393e-09,3.43759742893468e-12,0.0336580217014957,0.0336610637032742,-0.00035347731245793,-4.409889987899707e-12,1.51049999999989
9.383630955595024e-10,2.389498321431205e-12,0.0336575589072019,0.0336606288920933,-0.00035348232973668903,-4.4120701016281405e-12,1.51099999999989
9.144002097172255e-09,6.062903026848865e-10,0.0336570949804032,0.0336602038071383,-0.00035347117129403305,-4.414650069117787e-12,1.51149999999989
1.501685630012073e-08,2.587659947428378e-11,0.0336566458583141,0.0336597585517488,-0.00035362594766536306,-4.417780160789753e-12,1.51199999999989
6.546730199619155e-09,8.781080029773847e-11,0.0336562115808896,0.0336593350931502,-0.0003536818342176801,-4.420249973338675e-12,1.51249999999989
1.137704229436931e-08,1.808102279010626e-12,0.0336557711425759,0.0336589197342831,-0.0003535757697803631,-4.422729977388018e-12,1.51299999999989
2.9956129903030426e-08,5.169159544848867e-11,0.033655349116293,0.0336585174199932,-0.00035347005943892507,-4.425140158817453e-12,1.51349999999989
2.528730540241053e-08,0.0,0.0336549623117757,0.0336581219188557,-0.0003528295171603181,-4.427920053187706e-12,1.51399999999989
1.0998146837692957e-14,1.086890022428122e-10,0.0336545895920491,0.0336577389464702,-0.00035386897687381504,-4.430450147377418e-12,1.51449999999989
2.3477427016360686e-09,1.1381920961284209e-09,0.0336541776562891,0.0336573630937582,-0.0003538689768765211,-4.432580170965483e-12,1.51499999999989
5.104268169936477e-08,1.7656015538491943e-12,0.0336537681262791,0.0336569728077118,-0.000353898994265735,-4.443840044207614e-12,1.51549999999989
1.141382703628846e-09,4.704570066849101e-15,0.0336534354223223,0.0336565930629058,-0.0003527300713360201,-4.438160125866397e-12,1.51599999999989
2.007012799010166e-09,5.2494404656489024e-11,0.0336530530118199,0.0336562332773547,-0.00035274462943866004,-4.441100048477309e-12,1.51649999999989
8.396121020659564e-10,1.1458181001233747e-09,0.0336526752339866,0.0336558797263478,-0.00035274928863825606,-4.4492400215478956e-12,1.51699999999989
3.360542399910571e-08,1.7428100629324206e-11,0.0336523036081586,0.0336554937305715,-0.0003527391430548681,-4.454260094446938e-12,1.51749999999989
8.59827430088611e-09,1.9302626996786643e-09,0.0336520183766405,0.0336551467332085,-0.00035554352646409806,-4.461200072553018e-12,1.51799999999989
0.0,8.615955171542566e-13,0.0336516936597623,0.0336547771035605,-0.0003554771038564071,-4.4674600390565145e-12,1.51849999999989
9.75087519755613e-09,1.1449868830837318e-13,0.0336513494601489,0.0336544301922811,-0.00035547710385922405,-4.473910174621065e-12,1.51899999999989
2.6016756096702842e-08,1.7054968548535498e-12,0.0336510179937389,0.0336541314016616,-0.00035565623921678504,-4.478060066856471e-12,1.51949999999989
3.708200040086762e-08,0.0,0.0336507353215996,0.0336538406492522,-0.0003566856370966671,-4.4836801372377666e-12,1.51999999999989
0.0,4.7896499266730785e-11,0.0336504902532842,0.0336535610423072,-0.00035793171767591503,-4.487530139152263e-12,1.52049999999989
6.551895340156655e-08,9.13699671478696e-13,0.0336501704168995,0.0336532856888079,-0.0003579317176787321,-4.493919993076023e-12,1.52099999999989
1.1957611012469727e-09,1.8061038775663008e-12,0.0336499992742307,0.0336530250605081,-0.0003630521593703571,-4.5006700189614834e-12,1.52149999999989
1.0304416972473085e-09,8.466005674279131e-13,0.0336497221740285,0.0336527769158724,-0.00036306742370730406,-4.507189977145942e-12,1.52199999999989
8.12230090130317e-09,9.143200085937053e-12,0.0336494302714385,0.0336525389183423,-0.000363055511054565,-4.513320056229175e-12,1.52249999999989
8.288999001071495e-10,5.058189977980021e-11,0.0336491463196367,0.0336523110581182,-0.000363213153560878,-4.5201899948749125e-12,1.52299999999989
7.4185369999812956e-09,0.0,0.0336488602900121,0.0336520909837339,-0.0003632030146700951,-4.5265800656391075e-12,1.52349999999989
2.1507272698895186e-08,4.126005093141316e-13,0.0336485955528782,0.0336518829076033,-0.0003630887299968151,-4.529770005270994e-12,1.52399999999989
0.0,4.964015309916192e-13,0.0336483661894377,0.033651687594163,-0.0003626300785478561,-4.536560146636837e-12,1.52449999999989
7.863084003356668e-10,4.503342143635791e-15,0.0336481223494923,0.0336515030047575,-0.0003626300785512141,-4.543430085282574e-12,1.52499999999989
8.296884984604347e-10,2.095545958979983e-15,0.0336478898714122,0.0336513315791759,-0.00036262061795603207,-4.5467700784951326e-12,1.52549999999989
0.0,5.257999591279372e-11,0.0336476699211143,0.033651171305389,-0.00036261061624206104,-4.550229984467968e-12,1.52599999999989
2.6020852139652106e-15,2.803098031467499e-12,0.0336474622003269,0.0336510142594669,-0.0003626106162455721,-4.556680120032519e-12,1.52649999999989
1.9012569296705806e-15,8.407996521242467e-13,0.0336472689157715,0.0336508821300782,-0.00036261061624898606,-4.564030143400233e-12,1.52699999999989
1.6503255012567664e-09,1.6979057049226753e-12,0.033647089390835,0.03365075779174,-0.0003626106162521361,-4.5691000895992095e-12,1.52749999999989
8.222324002216119e-10,1.67019176267047e-14,0.0336469350567605,0.0336506440027299,-0.00036259066035660304,-4.576589975047174e-12,1.52799999999989
9.453502404499492e-09,1.3340023530261647e-13,0.0336467864476641,0.0336505456407188,-0.00036258060532053506,-4.580340013521367e-12,1.52849999999989
9.439671266875393e-14,8.517006544472849e-13,0.033646659566717,0.0336504784254766,-0.0003627594028492761,-4.58448014793722e-12,1.52899999999989
1.1948780020976102e-09,6.281017372877784e-13,0.033646543807603,0.0336504089835298,-0.0003627594028531761,-4.59203009818554e-12,1.52949999999989
1.049872598579693e-09,7.071010443837622e-13,0.033646441051554,0.0336503486448445,-0.0003627746527239031,-4.599410045533214e-12,1.52999999999989
8.96118901305698e-10,7.702172233337023e-15,0.033646344844997,0.033650301825111,-0.00036276284088509005,-4.606490102559979e-12,1.53049999999989
8.178884028375855e-10,1.7927048734378559e-12,0.0336462626689457,0.0336502695906022,-0.0003627520634350331,-4.610080112793513e-12,1.53099999999989
8.133520940090122e-10,1.749989042565403e-14,0.0336461928585696,0.0336502511559219,-0.0003627421079617821,-4.6173401473809106e-12,1.53149999999989
1.1504686092678185e-14,6.486963743945751e-13,0.0336461385594595,0.0336502490229225,-0.00036273233458714407,-4.621650067856975e-12,1.53199999999989
8.318198005397015e-10,4.800860403664231e-11,0.0336460991374694,0.0336502593659735,-0.00036273233459078005,-4.628200166861829e-12,1.53249999999989
8.112857954878372e-10,5.599687380453133e-15,0.0336460771722063,0.0336502795076309,-0.00036272222987760307,-4.633700107642413e-12,1.53299999999989
1.1847760966743337e-09,1.6849993622614079e-12,0.0336460686819457,0.0336503193898073,-0.00036271246721223207,-4.638610025600731e-12,1.53349999999989
9.79422289798526e-09,1.7921983341828707e-12,0.0336460761094599,0.0336503749182523,-0.00036272763782712204,-4.645010071024913e-12,1.53399999999989
5.9697410001446904e-09,1.1664197385741204e-11,0.0336461103419566,0.0336504464652651,-0.0003628650930849641,-4.651510079889398e-12,1.53449999999989
0.0,9.84302916950952e-13,0.0336461559051165,0.0336505402163198,-0.00036276607548881403,-4.658040012733844e-12,1.53499999999989
1.3909237997489221e-09,2.135798482516549e-12,0.0336462085796298,0.0336506482407262,-0.0003627660754938521,-4.665480024881874e-12,1.53549999999989
8.792917019495583e-10,0.0,0.0336462801749692,0.0336507709360327,-0.0003627842893355641,-4.672810098929614e-12,1.53599999999989
2.5951463200613034e-15,1.0572765996030853e-09,0.0336463744143846,0.0336509116623028,-0.0003627736980808861,-4.679480110694745e-12,1.53649999999989
1.19520079944202e-09,1.0813017148336712e-12,0.0336464821422814,0.0336510497660803,-0.0003627736980870611,-4.686490128261167e-12,1.53699999999989
1.635175800318578e-09,0.0,0.0336466070819304,0.0336512071970639,-0.00036278893669316006,-4.694040078509487e-12,1.53749999999989
1.6359692003864446e-09,1.3430820344773053e-10,0.0336467513248754,0.0336513924106896,-0.00036276905428656405,-4.7011600341761994e-12,1.53799999999989
2.981698520032605e-08,0.0,0.0336469137407434,0.0336515966635683,-0.0003627492844260101,-4.708580097004256e-12,1.53849999999989
2.2313197803325302e-08,4.898859096158503e-15,0.0336471710051521,0.033651824566654,-0.00036552837313239407,-4.7152501087693866e-12,1.53899999999989
5.002942504717112e-15,9.044015536474603e-13,0.0336474246137706,0.0336520764004048,-0.00036496904052120806,-4.722630056117061e-12,1.53949999999989
1.9683173979601065e-09,5.139638714624084e-14,0.0336476540004709,0.0336523506488208,-0.00036496904052773105,-4.730320085286066e-12,1.53999999999989
1.8056657002940568e-09,1.5256410024200306e-10,0.0336478941820953,0.0336526568163539,-0.0003649735341499971,-4.737310153532515e-12,1.54049999999989
4.092678249772996e-08,0.0,0.033648150474814,0.0336529823484668,-0.00036495203263795406,-4.744900002420782e-12,1.54099999999989
2.005340338229189e-15,2.289099465535571e-12,0.0336484994475023,0.0336533230162883,-0.00036354033020867906,-4.752370155389207e-12,1.54149999999989
8.360835981879866e-10,1.0322992460842784e-12,0.0336488224365789,0.0336536949283104,-0.0003635403302152581,-4.757850146849818e-12,1.54199999999989
1.031952301389083e-13,5.705991235060992e-13,0.0336491650508732,0.0336540811752971,-0.0003635302001974331,-4.764069997872933e-12,1.54249999999989
1.670677297893608e-09,2.561596768035912e-12,0.0336495288693612,0.0336544934065234,-0.000363530200202831,-4.771020167479434e-12,1.54299999999989
1.5877882966752743e-09,4.82374973298505e-11,0.0336499015863533,0.0336549225551126,-0.00036351004714022406,-4.774840028573535e-12,1.54349999999989
2.009468598462849e-09,1.0045395071323071e-11,0.0336502920811646,0.0336553680042873,-0.0003634908711719801,-4.779490171691325e-12,1.54399999999989
5.902449300154711e-09,4.239039674835965e-13,0.0336507029462171,0.0336558418673897,-0.0003634958725405211,-4.784400089649643e-12,1.54449999999989
1.5168870597104256e-08,8.653980310135978e-13,0.0336511428928363,0.0336563430788462,-0.0003633984146198851,-4.7893800470683034e-12,1.54499999999989
2.699229728619912e-15,2.7426602655644672e-11,0.0336516177274104,0.0336568693682067,-0.0003634753172966261,-4.792520113400256e-12,1.54549999999989
8.247784955006665e-10,0.0,0.0336520963519231,0.0336574182283077,-0.0003634753172993871,-4.795170120350245e-12,1.54599999999989
7.342109795138718e-09,1.1720971415662973e-12,0.0336525995807111,0.0336579950007867,-0.0003634652314448881,-4.796310050514396e-12,1.54649999999989
1.6521735993202391e-09,5.290150262293736e-11,0.0336531405527238,0.0336585989466325,-0.00036334723441019,-4.798290020521789e-12,1.54699999999989
0.0,0.0,0.0336536994810017,0.0336592244567228,-0.00036332710259705703,-4.801250109293109e-12,1.54749999999989
5.204170427930421e-15,7.32400251557408e-13,0.033654282274816,0.0336598815446192,-0.000363327102598763,-4.802329974656905e-12,1.54799999999989
0.0,1.7279400132963474e-11,0.0336548933151449,0.0336605683473475,-0.000363327102600124,-4.802520143717959e-12,1.54849999999988
8.260171019403018e-10,8.604228440844963e-15,0.0336555318061715,0.0336612810898871,-0.000363327102601525,-4.802810059378881e-12,1.54899999999988
1.505274700025483e-08,1.0401401961956935e-14,0.0336562003773856,0.0336620241001896,-0.000363317047355584,-4.801840132115376e-12,1.54949999999988
1.899869150889799e-14,1.222008605417102e-13,0.0336569169946793,0.0336627963256838,-0.00036337215037209503,-4.800800165391528e-12,1.54999999999988
1.9633987977107914e-09,1.4477780085897507e-10,0.0336576420575508,0.0336636104289773,-0.00036337215037099803,-4.79879005456374e-12,1.55049999999988
2.284133749502759e-08,1.6959003645844462e-12,0.0336583961401952,0.0336644449352518,-0.0003633766121970321,-4.797720163859931e-12,1.55099999999988
1.0602629885170245e-14,1.404501515089862e-12,0.0336592236531239,0.0336652987696104,-0.00036280119010272506,-4.796079982813395e-12,1.55149999999988
1.870031907102998e-14,7.563047410563684e-13,0.0336600429124971,0.0336661798421193,-0.0003628011901008661,-4.7934900406637615e-12,1.55199999999988
8.308424989666996e-10,1.951196149097001e-12,0.0336608899797645,0.0336671001026755,-0.0003628011900986731,-4.791070101414774e-12,1.55249999999988
1.993235000663507e-09,1.748198807938195e-12,0.0336617697633519,0.0336680405441011,-0.00036279102953383903,-4.788050164683533e-12,1.55299999999988
3.3862873963230733e-09,5.943780190253989e-11,0.0336626690568717,0.0336690181669168,-0.0003627963878372651,-4.785770087514796e-12,1.55349999999988
4.749672877224498e-14,0.0,0.0336635966008304,0.0336700095861541,-0.000362755462365281,-4.782830164903884e-12,1.55399999999988
6.214525997971787e-09,1.9984014443252818e-15,0.0336645581559932,0.0336710259728192,-0.0003627554623623811,-4.779680123911945e-12,1.55449999999988
1.1834440996616458e-09,1.3846007673734562e-12,0.0336655509240148,0.033672065711323,-0.00036265272688866903,-4.777089964921877e-12,1.55499999999988
8.150078799340488e-09,2.699229728619912e-15,0.0336665559882093,0.033673124681869,-0.0003626678712572621,-4.774810104593574e-12,1.55549999999988
1.0037866995937783e-09,0.0,0.033667589587193,0.0336742030690183,-0.00036282502954212005,-4.772830134586181e-12,1.55599999999988
2.005340338229189e-15,0.0,0.0336686334283957,0.0336752965280425,-0.0003628129740964231,-4.770370079856812e-12,1.55649999999988
2.699229728619912e-15,1.5389772789475842e-13,0.0336696949792317,0.0336764021853645,-0.00036281297409425806,-4.768060078708114e-12,1.55699999999988
0.0,1.0922998616713642e-12,0.0336707733867322,0.0336775370594585,-0.00036281297409169,-4.7665701680826844e-12,1.55749999999988
1.6669998714746725e-13,4.3010039973978564e-13,0.0336718646041616,0.0336786619980974,-0.0003628129740895121,-4.766070134040734e-12,1.55799999999988
1.1515217043789328e-09,3.3547054023586043e-12,0.03367298777051,0.0336797797146754,-0.0003628129740872911,-4.7646500460352126e-12,1.55849999999988
8.078229959962435e-10,5.549537981930364e-10,0.033674101038749,0.0336808856939894,-0.00036279955326096603,-4.764000175253025e-12,1.55899999999988
8.286756003617057e-10,0.0,0.0336752092509258,0.0336819525923865,-0.0003627898327150141,-4.7644000290142374e-12,1.55949999999988
3.990645702778295e-09,0.0,0.0336763092155096,0.0336830021427234,-0.0003627797021076751,-4.76306017196948e-12,1.55999999999988
1.1895726001465157e-09,9.168013570537425e-13,0.033677396853055,0.0336840219596614,-0.00036276047162247106,-4.7618499855045515e-12,1.56049999999988
2.4029570000472233e-08,7.068998164605489e-13,0.0336784544606687,0.0336849939455277,-0.00036277564309965705,-4.7627899887880965e-12,1.56099999999988
8.238031992680028e-10,2.7112201372858635e-11,0.0336795197332709,0.0336859011644903,-0.00036381020818990607,-4.763580155331404e-12,1.56149999999988
9.553369970105585e-10,2.3502033652533783e-14,0.0336804927025885,0.0336867201743868,-0.00036380027162487706,-4.76375015823205e-12,1.56199999999988
1.2130917499686422e-08,0.0,0.0336813942258814,0.0336874416423188,-0.00036378868928923103,-4.764069997872933e-12,1.56249999999988
1.870031907102998e-14,4.766240180309467e-11,0.0336822315268024,0.0336880324248964,-0.00036361010718712506,-4.764030099232985e-12,1.56299999999988
2.699229728619912e-15,4.295175326518574e-15,0.0336829498748622,0.0336884803640788,-0.0003636101071866941,-4.765840066339733e-12,1.56349999999988
1.3359452433192587e-13,3.300137940698278e-14,0.033683538857679,0.0336887286574007,-0.0003636101071866941,-4.7654801112184675e-12,1.56399999999988
8.171686494140573e-09,8.808995199949265e-13,0.0336839953940524,0.0336887533187583,-0.000363610107186916,-4.765720153579456e-12,1.56449999999988
3.289729599842417e-14,2.383319930299166e-11,0.0336842623074561,0.0336885051425685,-0.0003637672536560871,-4.766320151061709e-12,1.56499999999988
2.4958410962949706e-09,2.5525970226425443e-12,0.0336842965890455,0.0336879338389458,-0.000363767253655907,-4.766049967880326e-12,1.56549999999988
8.745919002906e-09,2.4154983568891453e-12,0.033684064752327,0.033686997708585,-0.0003637368092573081,-4.764929987036148e-12,1.56599999999988
2.5360907957017176e-09,1.3399004128444858e-14,0.0336835283300676,0.0336856284542728,-0.0003636042654512801,-4.764720085495555e-12,1.56649999999988
2.0000741965398028e-09,4.019500010610244e-12,0.0336826202022576,0.0336837559280872,-0.00036357348094891607,-4.765529984518402e-12,1.56699999999988
1.91999194321113e-14,2.0400001132792056e-12,0.0336812871228706,0.0336813064147991,-0.0003635785733473631,-4.767120075424569e-12,1.56749999999988
4.382266396985024e-09,5.329764407591142e-14,0.0336794600081935,0.0336781990379513,-0.0003635785733473911,-4.77321003902742e-12,1.56799999999988
2.4404089860041722e-14,1.1296796831317124e-11,0.0336770668717743,0.0336743629580221,-0.00036355546864532307,-4.7796900985719315e-12,1.56849999999988
2.4723668945458854e-09,2.1534024563507614e-12,0.0336740201430101,0.0336696854054642,-0.00036355546865023505,-4.785320143613214e-12,1.56899999999988
6.721708800672133e-09,1.54102980376436e-11,0.0336702538676866,0.0336640841528085,-0.000363554499790118,-4.7863100201966935e-12,1.56949999999988
8.285825983667117e-10,1.0959630425411149e-10,0.0336656637555666,0.0336574867462533,-0.0003634475098467691,-4.787970150563203e-12,1.56999999999988
1.0304008202233206e-08,4.5759923628097e-13,0.0336601491566186,0.0336497729559689,-0.0003634373884492571,-4.790960163314484e-12,1.57049999999988
2.799487859583838e-08,5.167839767228344e-11,0.0336536606300946,0.0336408750388498,-0.0003632866868515011,-4.793169984182444e-12,1.57099999999988
8.468020035179435e-10,4.955749699497858e-11,0.0336461057551192,0.0336307371787248,-0.0003625874439794381,-4.795290033110522e-12,1.57149999999988
6.329659019144174e-14,2.737619853032669e-11,0.0336373350407788,0.0336193221380623,-0.0003625772166387691,-4.796640081655701e-12,1.57199999999988
2.59393660023699e-09,1.4144199700361071e-11,0.0336273327611544,0.0336066212682194,-0.0003625772166403931,-4.798440074102461e-12,1.57249999999988
1.8365604301240346e-08,1.4893017374895123e-12,0.0336160495613365,0.0335926292826757,-0.0003625457974827561,-4.798729989763384e-12,1.57299999999988
1.1757691695257755e-08,5.6813602433702926e-11,0.0336034911011863,0.0335773889745333,-0.0003625395276005181,-4.79987013676797e-12,1.57349999999988
1.3744468105314489e-08,5.904998712225051e-15,0.0335896284877145,0.033560951833672,-0.000362660283953241,-4.7995800042666126e-12,1.57399999999988
1.1803643895635929e-08,2.6000035457940385e-14,0.0335745104757685,0.0335434229944075,-0.0003624392246481021,-4.799570029606626e-12,1.57449999999988
1.1886619952217181e-09,3.485101096600829e-12,0.0335581998698847,0.0335249141695457,-0.0003622466919228531,-4.800400094789881e-12,1.57499999999988
2.3099577806107163e-14,2.69279737397099e-12,0.0335407619538042,0.0335055399205616,-0.0003622618357287151,-4.8008201147115015e-12,1.57549999999988
1.6548684020345483e-09,5.6598059572365855e-12,0.0335223242570678,0.0334854476787682,-0.00036226183572872907,-4.801580140434414e-12,1.57599999999988
2.5299844025328255e-09,5.152503423921928e-12,0.0335030122265313,0.0334647684247623,-0.00036224161883054607,-4.802510169057972e-12,1.57649999999988
7.027546003457452e-09,8.097689185859736e-15,0.0334829730018554,0.03344365181414,-0.00036221092558523906,-4.802749994578526e-12,1.57699999999988
3.5761823016788874e-09,1.158059759198693e-11,0.0334623398562714,0.0334222312011701,-0.0003621536281305281,-4.8032201046405154e-12,1.57749999999988
8.216941016492285e-10,1.6977946826202128e-12,0.0334412532949396,0.0334006260139597,-0.00036210895645269903,-4.802589966337867e-12,1.57799999999988
6.515497495696021e-09,8.798517470154366e-15,0.0334198422804138,0.0333789464232215,-0.000362098977188104,-4.800120153788945e-12,1.57849999999988
1.7342788941054899e-09,8.599790324304024e-11,0.0333982454786983,0.0333572962751051,-0.0003619958846870951,-4.798620051663094e-12,1.57899999999988
1.1798626034509319e-09,2.154999789727441e-11,0.0333765598576469,0.0333357579634488,-0.00036197485148126607,-4.794969976629204e-12,1.57949999999988
1.6070996401718052e-08,4.175339934908706e-11,0.0333548925548156,0.0333143996375822,-0.0003619899482137411,-4.790210112251558e-12,1.57999999999988
9.319427403398084e-09,6.71903990778766e-11,0.033333373396994,0.0332932807159561,-0.00036170493937543304,-4.7841101739887204e-12,1.58049999999988
1.6319797901953592e-08,0.0,0.0333120056476768,0.0332724346301523,-0.000361847586771731,-4.778930072849019e-12,1.58099999999988
1.4302671595689542e-08,9.489499463999351e-12,0.0332908756430424,0.0332519057910086,-0.00036156785083577404,-4.773810036509674e-12,1.58149999999988
8.296648992822675e-10,3.871195031202035e-12,0.0332700383710513,0.0332317174811356,-0.0003612970013009601,-4.7679800645877846e-12,1.58199999999988
8.641235005324432e-09,2.3789997749545932e-12,0.033249469508914,0.0332118838497235,-0.0003612869610425301,-4.762420059006844e-12,1.58249999999988
2.248308504648744e-09,3.354198863103619e-12,0.0332292398467993,0.033192413904382,-0.0003611853695408881,-4.758339989391347e-12,1.58299999999988
2.899157400260144e-09,2.888599082151444e-12,0.0332093538290127,0.0331733130898161,-0.0003611569993803341,-4.753970004114927e-12,1.58349999999988
4.73445049831156e-09,1.0040035955394266e-09,0.0331898341879392,0.0331545889188467,-0.000361120959115242,-4.7503301205814585e-12,1.58399999999988
2.0257898969422428e-09,4.5699555251133006e-14,0.0331706844544467,0.0331362067360221,-0.00036108993122827406,-4.74850996197429e-12,1.58449999999988
1.7965079979198606e-09,4.73301953185512e-13,0.0331518992751285,0.0331181927994195,-0.0003610646258097361,-4.7476399981510875e-12,1.58499999999988
8.183210983836453e-10,4.805110476180374e-11,0.0331334898363764,0.0331005431755232,-0.00036104234461463804,-4.750010064100141e-12,1.58549999999988
3.0556450897334386e-08,1.6838058725099359e-12,0.0331154427611521,0.0330832269631853,-0.0003610323978071911,-4.752810124630802e-12,1.58599999999988
2.3002433291452462e-14,3.703126000287327e-10,0.0330978327236358,0.033066242166967,-0.000363733296295331,-4.7566900505252585e-12,1.58649999999988
1.0033927300145962e-08,2.2983295822065486e-11,0.0330805029036026,0.0330495619496854,-0.00036373329629653807,-4.760420139679478e-12,1.58699999999988
2.734589640146501e-08,3.574994467125947e-12,0.0330634956974184,0.0330331905499773,-0.000363876404481146,-4.7629400423687684e-12,1.58749999999988
2.232481160352462e-08,5.869330022001407e-11,0.0330468635451103,0.033017138124742,-0.0003627997701118091,-4.7666399907025925e-12,1.58799999999988
8.540605597739948e-09,2.1085008738985778e-12,0.033030519733027,0.0330013688418478,-0.000362181342688066,-4.770370079856812e-12,1.58849999999988
8.654067948365984e-10,2.8033131371785203e-15,0.0330144527523723,0.0329858811543207,-0.0003620252027097991,-4.7747500397932185e-12,1.58899999999988
1.219179029954276e-08,7.0013439490423934e-15,0.0329986471785244,0.0329706583233894,-0.00036201463374559606,-4.773940140770372e-12,1.58949999999988
1.1288762008510034e-09,1.638250646252004e-11,0.0329831365098579,0.0329556911660349,-0.0003617887366518291,-4.7719499792625575e-12,1.58999999999988
1.44953493652622e-14,2.9030944315167062e-12,0.0329678619109301,0.0329409657222141,-0.00036180309807343604,-4.772670106345522e-12,1.59049999999988
1.1928821402884537e-08,2.112361952022468e-10,0.0329528387708576,0.0329264755330726,-0.00036180309807202105,-4.771620164961687e-12,1.59099999999988
7.988220016019731e-10,1.0471595812688861e-11,0.0329380778619461,0.0329121985754456,-0.0003616108785539961,-4.770600147557813e-12,1.59149999999988
5.464683319744701e-08,7.709805016631321e-14,0.0329235392947333,0.0328981439389853,-0.00036160120927277307,-4.767950140607824e-12,1.59199999999988
1.683284600595414e-08,6.859790513402686e-14,0.0329093144755415,0.0328843168456521,-0.0003604922206155481,-4.7662600862613536e-12,1.59249999999988
4.1647529869237587e-10,1.4021603322866838e-11,0.0328952545635817,0.0328706999348137,-0.00036055018029660204,-4.761020137161731e-12,1.59299999999988
1.940114735532461e-14,5.482070353224344e-11,0.0328813878184371,0.0328572589947567,-0.0003605549857968501,-4.755460131580791e-12,1.59349999999988
6.273713298865502e-09,8.393008510410027e-13,0.0328677127298929,0.0328439981100202,-0.00036055498579343605,-4.74890005791595e-12,1.59399999999988
8.40107997057693e-10,2.4742013993162004e-12,0.0328542408560172,0.0328309144306141,-0.000360441682243658,-4.7428901084334285e-12,1.59449999999988
2.6625406046587585e-09,2.1644200320913853e-11,0.0328409434018436,0.0328180056852123,-0.0003604313496172231,-4.7382100413356776e-12,1.59499999999988
2.1582318987523053e-09,4.9848403183005985e-11,0.032827824426993,0.0328052667379618,-0.00036042725863748705,-4.735010127043804e-12,1.59549999999988
3.299444051307887e-14,1.536769322907361e-11,0.0328148820275001,0.0327926757870774,-0.0003604079481989331,-4.731410142150283e-12,1.59599999999988
9.891670101069838e-09,3.199179809953989e-11,0.0328021112290111,0.0327802407189444,-0.0003604079481957271,-4.725810021088961e-12,1.59649999999988
7.0643864022446046e-09,5.119860091440387e-11,0.0327895078034409,0.0327679519058768,-0.000360261486113987,-4.720949976430577e-12,1.59699999999988
2.1354954506114243e-08,3.3104005647821566e-12,0.0327770508784288,0.0327558006358326,-0.0003601581879593041,-4.716579991154157e-12,1.59749999999988
8.16491096955474e-10,7.270017921001681e-13,0.0327647662606683,0.0327437909407918,-0.0003600502010030661,-4.710810084032624e-12,1.59799999999988
1.8398191026225419e-09,1.9359028269327894e-12,0.03275259099861,0.03273192113057,-0.00036004024262899605,-4.7053001685920526e-12,1.59849999999988
9.224621302927893e-09,2.424551046043e-10,0.0327405521673832,0.0327202111684435,-0.0003600238790947191,-4.698300125685617e-12,1.59899999999988
5.3470002037148134e-09,5.1251801413965126e-11,0.0327286864690975,0.0327086055763492,-0.00036017336641045307,-4.692130147962437e-12,1.59949999999988
4.778810639566311e-08,4.135199127563993e-12,0.0327169357594244,0.0326971015612819,-0.000360224026916646,-4.6853701474169895e-12,1.59999999999988
2.887488699532259e-09,1.0930978344703135e-12,0.0327053665598693,0.0326857232332934,-0.0003588225776362991,-4.678499991930818e-12,1.60049999999988
1.388759399839623e-08,5.431029931335374e-11,0.0326938559233104,0.0326744572038345,-0.0003587915081623331,-4.670280004739902e-12,1.60099999999988
7.923851019775441e-10,1.1180015246914365e-12,0.0326824731435107,0.0326632988862219,-0.0003589902967498131,-4.664899976719594e-12,1.60149999999988
2.2621516299059508e-08,8.962199038453633e-12,0.0326711800461668,0.0326523065482942,-0.00035898061661001203,-4.660690019683833e-12,1.60199999999988
3.814057701612139e-09,4.894110117170669e-11,0.032660027986034,0.0326414453230816,-0.00035847738932296303,-4.654090047379045e-12,1.60249999999988
1.181213800383052e-09,1.6132997715523345e-12,0.0326489584630157,0.0326306651305224,-0.000358458655031067,-4.646340170250118e-12,1.60299999999988
5.306924968917492e-10,2.3044406660677197e-11,0.032637987895212,0.0326199533480666,-0.0003584737040297261,-4.637990078798504e-12,1.60349999999988
1.062407960217282e-08,5.964190252782942e-11,0.0326271166810962,0.0326093260630763,-0.0003584796675603811,-4.629750142287614e-12,1.60399999999988
2.3331479803712085e-10,1.734504970207773e-10,0.0326164335452818,0.0325987871660109,-0.00035863057034187407,-4.622539981000151e-12,1.60449999999988
3.779846780016527e-08,9.241120368930211e-11,0.0326058443578918,0.0325883439628195,-0.00035863317104429106,-4.616190025716338e-12,1.60499999999988
1.1753186965335338e-09,1.0829948049462246e-12,0.0325953925591768,0.0325779774991613,-0.0003578051741914321,-4.609460165991286e-12,1.60549999999988
1.7238478297598725e-08,3.656699942844455e-12,0.0325849424589772,0.0325676946807178,-0.0003578202059066381,-4.602670024625444e-12,1.60599999999988
4.911024996390179e-09,1.2162999774023575e-11,0.0325745795005605,0.0325575210280795,-0.0003578540747008511,-4.595090150397163e-12,1.60649999999988
1.8902777600138254e-08,5.440092820663267e-14,0.0325643014729523,0.0325474192073313,-0.00035789529605638904,-4.586830047725865e-12,1.60699999999988
1.5343468995343557e-09,1.0063096189671938e-11,0.0325541256879486,0.032537404555312,-0.00035815560482032206,-4.579970083740115e-12,1.60749999999988
3.690103778097864e-14,6.165320337592206e-11,0.0325439877796272,0.0325274574331559,-0.0003581370205202781,-4.572420133491795e-12,1.60799999999988
5.759381901948579e-09,2.7169030913931635e-12,0.0325339304516181,0.0325175890830564,-0.00035813702051393605,-4.564009977239825e-12,1.60849999999988
2.134780140161663e-08,1.0322021015696237e-12,0.0325239797803382,0.032507789378485,-0.0003580480135299451,-4.554990065686049e-12,1.60899999999988
5.158202399935252e-09,6.3678992634486065e-12,0.032514130548948,0.0324980730507307,-0.0003575098300108621,-4.546639974234434e-12,1.60949999999988
1.631532700607785e-09,6.470399008251526e-10,0.0325043208220362,0.0324884406808121,-0.0003575391656721711,-4.539410080467432e-12,1.60999999999988
6.826037603213653e-09,2.002394014488651e-10,0.0324945830741031,0.0324788370949739,-0.00035753753688585706,-4.533000060383263e-12,1.61049999999988
3.934088200346908e-08,2.0035986758593083e-12,0.032484941576005,0.0324693245408619,-0.00035760105263344907,-4.524680109752044e-12,1.61099999999988
1.744084699578652e-08,1.604130023258321e-11,0.0324753992075004,0.0324599033117498,-0.000356387293665589,-4.516450147901141e-12,1.61149999999988
2.5891342299300124e-08,8.723199940163795e-11,0.0324659298442282,0.0324505407718298,-0.00035539019196264806,-4.508830158192478e-12,1.61199999999988
1.952957198736449e-09,1.6764020727144668e-12,0.0324565302494698,0.0324412349524058,-0.0003563903547407531,-4.5016000475850415e-12,1.61249999999988
2.652492320232014e-08,2.1024848528838902e-15,0.0324471394904862,0.0324320069067409,-0.0003563658513982311,-4.494580055358632e-12,1.61299999999988
3.9956202999014145e-09,2.310804325666993e-12,0.0324378789314611,0.0324228321443114,-0.0003557606547966341,-4.486229963907018e-12,1.61349999999988
1.0830225605218402e-13,4.3999526244675735e-14,0.032428644245034,0.032413715801337,-0.0003557930493348811,-4.479670107082612e-12,1.61399999999988
1.1649160039373108e-09,5.493036581150079e-13,0.0324194586604741,0.0324046638223295,-0.0003557930493273101,-4.4731800728781135e-12,1.61449999999988
2.661001974324506e-10,1.720151798778602e-14,0.0324103159962957,0.0323956715795087,-0.0003557836005960341,-4.466420072332666e-12,1.61499999999988
2.393331602346116e-09,2.5689034233167263e-12,0.0324012390856991,0.0323867430431059,-0.00035578659453219504,-4.459460144906613e-12,1.61549999999988
2.400857290751901e-15,2.1370301361844923e-11,0.0323922201254939,0.0323778891794921,-0.00035579709508082704,-4.453840074525317e-12,1.61599999999988
9.32185599544777e-10,1.9012569296705806e-15,0.032383255769196,0.0323690810620833,-0.0003557970950726951,-4.447390155801201e-12,1.61649999999988
1.1562816204513382e-08,2.1887977541545922e-12,0.0323743519099783,0.0323603241013462,-0.00035578560672568506,-4.440560115795411e-12,1.61699999999988
5.97993876638725e-14,5.719036355600338e-13,0.0323655259236159,0.0323516204579702,-0.0003557133639882961,-4.434279983131506e-12,1.61749999999988
3.08304989871111e-09,6.024972187823607e-13,0.0323567624255759,0.0323429770844145,-0.00035571336398063503,-4.427930027847693e-12,1.61799999999988
2.2871673999169673e-09,1.5177997747528593e-12,0.0323480493391185,0.0323343886764532,-0.000355682927829411,-4.421830089584855e-12,1.61849999999988
1.124448797962252e-09,4.302219691609821e-11,0.0323393828265588,0.032325848548804,-0.0003556891068139151,-4.416690103925536e-12,1.61899999999988
3.25168059839287e-09,4.89910195744514e-12,0.0323307674870684,0.0323173703075917,-0.00035568221987269705,-4.4096800863591135e-12,1.61949999999988
2.3913577201772895e-08,1.2302658891627516e-14,0.0323222073710967,0.0323089361941074,-0.000355642586930609,-4.404860157181112e-12,1.61999999999988
4.7020105933825995e-09,9.217397678451533e-12,0.0323137521287763,0.0323005952088375,-0.000355875362805164,-4.403110038034286e-12,1.62049999999988
1.2174507998952144e-09,1.4546003290760723e-11,0.0323053118260313,0.0322922899964949,-0.00035581685973960504,-4.4001000759630315e-12,1.62099999999988
6.689800401138424e-09,1.0997036614668332e-12,0.0322969109674054,0.0322840171074441,-0.0003558115866083611,-4.397350105572739e-12,1.62149999999988
6.957675095786708e-09,5.2135032402311765e-12,0.0322885646176618,0.0322757855062187,-0.0003557346714222031,-4.394399991461406e-12,1.62199999999988
1.7228904969357473e-09,5.212590081793422e-11,0.0322802984613123,0.0322676082097174,-0.00035564018190074604,-4.373420028902508e-12,1.62249999999988
6.80275529657548e-09,1.6857404361303452e-11,0.0322720806768191,0.0322594991046577,-0.0003556240450412441,-4.373300116142231e-12,1.62299999999988
1.1778069977652628e-09,5.728958973882925e-13,0.0322639017378869,0.0322514245256167,-0.00035565922687988806,-4.371290005314443e-12,1.62349999999988
2.6516053200364986e-08,1.9396984018982266e-12,0.0322557854858524,0.0322433867613175,-0.00035565498127268903,-4.3702201146106345e-12,1.62399999999988
9.43409310394383e-09,1.438670016451482e-11,0.0322477376761696,0.0322354163688473,-0.0003558987449794231,-4.3718000140163804e-12,1.62449999999988
8.420333201530905e-09,9.357770114348796e-11,0.0322397107985198,0.0322274801421432,-0.0003560548894731741,-4.373580057143167e-12,1.62499999999988
1.231060959422381e-08,3.8324600437622536e-11,0.0322317105616774,0.032219596624392,-0.00035598485906740104,-4.377379968917294e-12,1.62549999999988
1.756770895422477e-09,1.1326703464042964e-11,0.0322237643006895,0.0322117480346104,-0.0003557637611136921,-4.38051006058926e-12,1.62599999999988
5.589972928987663e-14,1.9539994622341794e-12,0.0322158535167804,0.0322039331259202,-0.0003557472635780071,-4.3842999977034e-12,1.62649999999988
6.525279698521569e-09,5.698011507071499e-13,0.0322079989509653,0.0321961577983238,-0.000355747263580512,-4.386510035411795e-12,1.62699999999988
3.053922698059708e-09,7.727984918659558e-13,0.032200190942035,0.0321884253616732,-0.00035563966543443904,-4.389310095942456e-12,1.62749999999988
1.9360465036699637e-09,1.7153380105217053e-10,0.0321924074980336,0.0321807643121564,-0.000355622819772767,-4.392410046794026e-12,1.62799999999988
5.200158012530487e-10,1.0345002632305977e-11,0.0321846654357811,0.0321731752745137,-0.00035562867629575603,-4.3979700523749665e-12,1.62849999999988
2.47165292052709e-08,1.3858199310323727e-11,0.0321769662426199,0.0321656081486189,-0.00035563449579348,-4.400090101303045e-12,1.62899999999988
1.277209959321679e-08,6.445270012145343e-11,0.0321693804062568,0.0321580541464112,-0.00035507619519302804,-4.4033201564153135e-12,1.62949999999988
1.373984320068855e-08,1.2815394578868933e-11,0.0321618078438728,0.0321505287883156,-0.000354863642850607,-4.415350030040344e-12,1.62999999999988
1.5873780602471133e-08,1.2711012797872456e-12,0.0321542773305291,0.0321430695687614,-0.00035466520370811406,-4.443020170524781e-12,1.63049999999988
8.60113859996181e-09,1.9477058854633356e-12,0.0321467937331958,0.0321356544747789,-0.00035436197221284005,-4.427390095165795e-12,1.63099999999988
2.228081302790841e-09,6.058972767952753e-13,0.0321393114881329,0.0321282774721958,-0.0003542895888705611,-4.411840033927139e-12,1.63149999999988
2.7779360964319544e-09,5.016105586452824e-12,0.0321318542039618,0.0321209499084581,-0.0003542880157544661,-4.4135300882736095e-12,1.63199999999988
2.8404389951219855e-10,1.4800660697034118e-14,0.0321244319590455,0.0321136411686499,-0.00035432111832017505,-4.4179100482100164e-12,1.63249999999988
4.693098298869103e-09,6.196015922554921e-13,0.0321170842102669,0.0321063646029028,-0.000354324319122354,-4.419870068897436e-12,1.63299999999988
6.759870441186422e-14,1.643102320869616e-12,0.03210977546931,0.0320991198314721,-0.0003543463866555501,-4.424349992274146e-12,1.63349999999988
2.377732198632909e-09,6.359981985504248e-13,0.0321025093373985,0.0320919204182053,-0.000354346386657563,-4.428730169050987e-12,1.63399999999988
2.26064000852233e-10,3.236098888859118e-12,0.0320952643144274,0.0320847548265232,-0.00035435548945548807,-4.433100154327407e-12,1.63449999999988
2.323560802097724e-09,9.639790007898164e-10,0.032088052671912,0.032077620052089,-0.00035435798177737806,-4.4336899603092395e-12,1.63499999999988
2.434777199994409e-08,5.10404218889704e-13,0.032080872389609,0.0320705012997117,-0.0003543384978706331,-4.435680121817054e-12,1.63549999999988
1.5866010033560585e-09,2.080709909924039e-11,0.032073757388299,0.0320634188923705,-0.0003539103005787321,-4.436589984280204e-12,1.63599999999988
4.697631172945194e-15,1.7153597986485636e-11,0.0320666489505204,0.0320563827037421,-0.000353891182228662,-4.4391901179302584e-12,1.63649999999988
3.961396020241148e-08,4.766048666837719e-13,0.0320595683856795,0.032049394668879,-0.00035389118222835703,-4.44152006839893e-12,1.63699999999988
9.185377299048003e-09,4.29669494428353e-12,0.0320526210391343,0.0320424441205828,-0.00035643667087658206,-4.436929990081495e-12,1.63749999999988
1.6143176032046291e-09,1.9095003356284224e-12,0.0320456567077351,0.0320355207671917,-0.00035636179466905606,-4.4413899641382315e-12,1.63799999999988
4.396736599798778e-09,6.557000081786057e-11,0.0320386890671688,0.0320286361223379,-0.0003563423046721271,-4.445489983073703e-12,1.63849999999988
3.0743704040880893e-09,5.102520489463913e-11,0.0320317488595245,0.032021777506215,-0.00035640340002770804,-4.449630117489556e-12,1.63899999999988
2.0416079202223436e-08,4.2045950054969694e-12,0.0320248398998469,0.0320149486219542,-0.00035638176569787307,-4.454150156346648e-12,1.63949999999987
2.4564174999630595e-09,7.1409059221316795e-12,0.0320179925848692,0.0320081688176319,-0.0003558513429139621,-4.451770115737608e-12,1.63999999999987
5.733692999554396e-09,1.944960997812828e-10,0.032011171002282,0.032001440634561,-0.00035586267915327103,-4.44838003238468e-12,1.64049999999987
3.250212760042004e-08,3.194500219905194e-12,0.0320043723731445,0.0319947186109858,-0.0003559120826892001,-4.4425799844427516e-12,1.64099999999987
2.991141702379796e-09,1.8930580020226628e-10,0.0319976409825285,0.0319880217603592,-0.0003553519631112101,-4.434369971911822e-12,1.64149999999987
9.329421797599213e-09,5.151296056382648e-12,0.0319909054220811,0.0319813487470104,-0.00035532629950458107,-4.4241500653935395e-12,1.64199999999987
2.828649830338703e-08,2.1113895354307743e-11,0.0319842117999715,0.0319747235074538,-0.0003552493161990451,-4.417159997147091e-12,1.64249999999987
1.638636032419427e-10,9.616904494968992e-12,0.0319775705266386,0.0319681228713589,-0.00035467109228654405,-4.412990155591712e-12,1.64299999999987
1.4495153202731537e-08,5.627998067581075e-12,0.0319709373947958,0.0319615609992467,-0.00035467287449745806,-4.410860132003647e-12,1.64349999999987
3.6048444021496984e-09,3.6968102190559904e-11,0.0319643438679304,0.0319550305951842,-0.00035485696488463505,-4.410330173981736e-12,1.64399999999987
6.802118202031693e-09,4.876700432365766e-11,0.0319577701353633,0.0319485254240184,-0.0003548255522650951,-4.412270028508747e-12,1.64449999999987
2.7554585300959555e-08,5.885105944236635e-10,0.031951226647265,0.0319420418791681,-0.00035489136026005104,-4.4117699944667965e-12,1.64499999999987
1.0899786009876955e-07,8.820603969450502e-12,0.031944735959405,0.0319355763357166,-0.00035532054446134006,-4.414930010118723e-12,1.64549999999987
2.9423624023361405e-09,1.5762399718788345e-10,0.0319384040392261,0.0319291533848763,-0.00035311271331682904,-4.4174900282883955e-12,1.64599999999987
5.744112199779217e-09,4.971405231923853e-12,0.0319319576824205,0.031922780422737,-0.000353149497723364,-4.4148801368187884e-12,1.64649999999987
4.790898940065791e-08,2.7231966681640074e-12,0.0319255276128458,0.0319164313063232,-0.0003532015415120941,-4.412770062550697e-12,1.64699999999987
6.525377696520174e-09,1.920449979597727e-10,0.0319192067644034,0.0319101033595137,-0.00035177198267865206,-4.409180052317163e-12,1.64749999999987
2.737355404847097e-09,6.371769778468206e-11,0.0319128532708797,0.0319037940443863,-0.00035185190350490005,-4.405019968581336e-12,1.64799999999987
5.284596898968985e-09,5.0945296592441736e-11,0.0319065243041481,0.0318975251550026,-0.00035186602028284804,-4.4178200594297e-12,1.64849999999987
9.804004594271554e-09,2.0001986178463937e-12,0.0319002141356599,0.0318913372702957,-0.000351929775857376,-4.428350047769314e-12,1.64899999999987
4.3013171011074824e-09,1.6913796752060506e-11,0.0318939637345125,0.0318851535961546,-0.00035104378452756704,-4.440210135334133e-12,1.64949999999987
3.464194299473977e-09,9.056699834530946e-12,0.0318877624468462,0.0318789887671932,-0.00035107635123966504,-4.45145005925629e-12,1.64999999999987
8.148559098308805e-09,3.778297119616525e-12,0.0318815518047083,0.0318728527244612,-0.0003510781206623291,-4.465519967689069e-12,1.65049999999987
1.4005998499877492e-08,7.656429656943686e-11,0.0318753621709891,0.0318667337622229,-0.00035123883959481807,-4.478269968397064e-12,1.65099999999987
9.841101697438681e-09,4.832099997909012e-12,0.0318692118550343,0.0318606305202163,-0.000351220096794083,-4.488510041075755e-12,1.65149999999987
2.2776993000017676e-09,5.0046009003601455e-12,0.0318630644055345,0.0318545512171412,-0.000351185106232059,-4.498629984153735e-12,1.65199999999987
2.0983196798163295e-08,4.096001315900821e-12,0.0318569292453347,0.0318485016853267,-0.00035119427629795304,-4.510940015620135e-12,1.65249999999987
2.1840399974659697e-09,4.913104645343225e-12,0.0318508544611747,0.0318424776547982,-0.00035063477629366103,-4.521980012661686e-12,1.65299999999987
6.704651001054884e-09,2.6008896425455674e-11,0.0318447812719795,0.0318364841676434,-0.000350661261837919,-4.535020145871038e-12,1.65349999999987
3.617177099513036e-09,7.625497455698849e-12,0.0318387335403114,0.0318305103685705,-0.0003507074819173071,-4.548599994921854e-12,1.65399999999987
9.064392098023788e-09,1.7488600845272373e-11,0.0318327108374885,0.0318245632870909,-0.0003507064302124181,-4.562630004714685e-12,1.65449999999987
5.38972240449187e-09,1.4565397499222144e-11,0.0318267251455626,0.0318186459156423,-0.0003505786109897251,-4.573939968097185e-12,1.65499999999987
9.095062203368087e-09,1.2180950692552983e-12,0.0318207556537284,0.031812751017914,-0.00035060772848121303,-4.586630120845259e-12,1.65549999999987
3.247943400341846e-09,1.2957290101978103e-10,0.0318148183278783,0.0318068821024517,-0.0003505212523470981,-4.596970156964253e-12,1.65599999999987
1.6222203996774098e-09,1.3610380183992632e-10,0.0318089020197255,0.0318010313040524,-0.0003505107558440081,-4.609970174693223e-12,1.65649999999987
1.778531239643444e-08,2.480830124662603e-11,0.0318030132740027,0.0317952070499194,-0.0003505101678033711,-4.6199901543309e-12,1.65699999999987
2.0402301903477138e-08,1.0873899003449594e-11,0.031797185942763,0.0317894130094101,-0.00034979552083821703,-4.630630080770803e-12,1.65749999999987
3.0307559101272474e-08,1.2483000744190065e-11,0.0317913930222192,0.0317836535966549,-0.000349224137479749,-4.6411999677503646e-12,1.65799999999987
4.5100295997801965e-09,4.4656986442070945e-12,0.0317856341303628,0.0317779095206414,-0.0003494303690787761,-4.650590025925827e-12,1.65849999999987
4.699836901600474e-09,3.99289004637815e-11,0.0317798612264844,0.0317721982400032,-0.00034948635879922707,-4.6594601007393655e-12,1.65899999999987
7.800377198330377e-09,8.632899950455908e-12,0.0317740954118189,0.0317665029304247,-0.00034954530961088905,-4.669840035498307e-12,1.65949999999987
2.0557185405334355e-08,6.988021272746892e-13,0.031768366826589,0.0317608235242222,-0.00034944887554696103,-4.679030166793163e-12,1.65999999999987
1.7529794005266552e-09,1.905230140319958e-11,0.031762668279412,0.0317551693766721,-0.000349741376158824,-4.688980106970497e-12,1.66049999999987
3.1825934942997236e-09,1.7333981472411608e-12,0.0317569699075432,0.0317495357506876,-0.0003497631209944301,-4.699979988531666e-12,1.66099999999987
6.8416539031335155e-09,1.5063596203734875e-11,0.0317512942555181,0.0317439294956808,-0.0003498031465446371,-4.708570122344269e-12,1.66149999999987
4.738698995698787e-09,1.7007201202901e-11,0.0317456494278533,0.03173834449051,-0.00034989388125758903,-4.719270113584528e-12,1.66199999999987
7.856874199851926e-09,5.233746006028106e-10,0.0317400246933386,0.0317327839001132,-0.0003499305601606151,-4.729820051244116e-12,1.66249999999987
1.1969039301340523e-08,6.920020112488601e-13,0.0317344258040841,0.031727224344834,-0.0003498625886476411,-4.73759009453345e-12,1.66299999999987
2.1903237001907883e-09,2.9798941092451514e-12,0.0317288564634452,0.0317216984777644,-0.0003498261895876941,-4.745710118284063e-12,1.66349999999987
1.4154027047630358e-09,2.1778599756938632e-11,0.0317232952205844,0.0317162013992614,-0.00034983575523773005,-4.753530034873332e-12,1.66399999999987
2.5434793000933542e-08,8.275796714585226e-12,0.0317177576789593,0.03171074693126,-0.000349853221867095,-4.76378008221201e-12,1.66449999999987
9.801751306437456e-09,2.6049995494048517e-13,0.0317122896553606,0.0317053071814574,-0.00035084111686411003,-4.772500103444877e-12,1.66499999999987
9.46304239829443e-09,2.568015244897026e-13,0.031706832635192,0.0316998907762274,-0.00035072610920279903,-4.780790130096135e-12,1.66549999999987
1.2112513006479197e-09,2.480800287418816e-12,0.0317013804620975,0.0316945152348012,-0.0003508621657932931,-4.789399996388277e-12,1.66599999999987
1.0446564030486272e-09,7.834011217511261e-13,0.031695938110778,0.0316891523049037,-0.00035087763747781704,-4.797250053797941e-12,1.66649999999987
7.62955199018478e-10,1.9950013863123672e-13,0.0316905158783451,0.0316837990549627,-0.00035088987295705805,-4.805520131129226e-12,1.66699999999987
2.0641482967320712e-09,1.9891401026317368e-11,0.031685112953527,0.0316784750674392,-0.00035088059732105604,-4.815450121986586e-12,1.66749999999987
5.864687201151408e-09,5.525310070586542e-11,0.031679748421305,0.0316731560202813,-0.0003508859800938661,-4.82410010375911e-12,1.66799999999987
4.224829604215774e-09,1.5874898617873612e-11,0.0316744244661202,0.0316678556721402,-0.00035079112296665805,-4.8336200493548365e-12,1.66849999999987
1.8470990403862686e-08,2.1156965068769296e-12,0.031669098088806,0.0316625866573058,-0.0003507804434181071,-4.8430400315102595e-12,1.66899999999987
2.713674902843355e-09,9.010396595510173e-12,0.0316638049432683,0.0316573489516154,-0.0003510585881634611,-4.852410140365748e-12,1.66949999999987
7.59932879818015e-09,2.042303826055303e-12,0.031658529560381,0.0316521177614755,-0.000351070593947432,-4.860920043217587e-12,1.66999999999987
6.1236097997907635e-09,9.202104356287322e-12,0.031653286125305,0.0316469011824829,-0.00035095907397110905,-4.871190039876239e-12,1.67049999999987
1.669800298031987e-09,7.102200771935685e-12,0.0316480460232687,0.031641702693237,-0.0003510032088407291,-4.879500015847471e-12,1.67099999999987
8.012242903865374e-09,2.4579643875810575e-13,0.0316428129958214,0.0316365233224186,-0.000351023976054872,-4.888450104781339e-12,1.67149999999987
4.483789999010224e-09,1.4955799793048286e-10,0.0316376073493784,0.0316313685986838,-0.00035108860054229303,-4.897100086553863e-12,1.67199999999987
1.5667568978305901e-09,1.7090981407896777e-12,0.0316324159112178,0.0316262251724466,-0.0003511275538132981,-4.901710114191271e-12,1.67249999999987
2.011973269933076e-08,1.78036960174488e-11,0.0316272406083833,0.0316210967043186,-0.0003511470931530131,-4.906379989788601e-12,1.67299999999987
1.3729322602407112e-08,6.11823022800273e-11,0.0316221127662545,0.0316159932306667,-0.0003514188113001971,-4.911169994986642e-12,1.67349999999987
9.038288201201894e-09,8.449005384214558e-13,0.0316169953075359,0.0316109055838841,-0.0003515758001072201,-4.903570171438387e-12,1.67399999999987
2.091239720281024e-08,0.0,0.031611892285944,0.0316058481028183,-0.0003514828465044121,-4.888800085242617e-12,1.67449999999987
1.6521546006287302e-09,4.120398466866959e-12,0.0316068244536866,0.031600806669767,-0.00035195982287460504,-4.895370133567445e-12,1.67499999999987
0.0,3.446964935704955e-13,0.031601758004303,0.0315957826416228,-0.0003519559624210651,-4.884710040967133e-12,1.67549999999987
3.0799926012403667e-09,2.7877977704093837e-12,0.0315966994962975,0.0315907783163037,-0.0003519559624279551,-4.877209964018747e-12,1.67599999999987
1.3398313986057175e-09,1.2524981052308704e-12,0.031591662088305,0.0315858077583054,-0.00035195236513127905,-4.862420145343438e-12,1.67649999999987
2.23634020329877e-09,1.1055639737023171e-10,0.0315866404750576,0.0315808458654806,-0.0003519493506030961,-4.853310028168911e-12,1.67699999999987
2.572689297708486e-09,1.2390991011024255e-12,0.031581654843593,0.0315758923784086,-0.0003519380454801961,-4.850679970538896e-12,1.67749999999987
2.695903930649557e-08,1.5306991785202229e-12,0.0315766778154376,0.0315709572539273,-0.00035195125088055307,-4.849370037474099e-12,1.67799999999987
7.906570051452455e-10,7.024469894645335e-11,0.0315717504399728,0.0315660495487036,-0.00035148910115910905,-4.840480013340587e-12,1.67849999999987
3.0588740984605067e-09,2.060698833794561e-12,0.0315668070270613,0.031561145324441,-0.000351479465638298,-4.819910096043323e-12,1.67899999999987
7.538550700347812e-09,8.807139739719361e-11,0.0315618825112102,0.0315562705270595,-0.00035144232664673504,-4.799150009685005e-12,1.67949999999987
2.3599536977392255e-09,6.850978118144724e-13,0.0315569823031826,0.0315514074792172,-0.0003513178566973041,-4.8066500866333906e-12,1.67999999999987
2.2037364801053005e-08,1.2453024722525186e-12,0.0315520961933565,0.0315465644303127,-0.00035130941622173607,-4.813100005357507e-12,1.68049999999987
3.064234009586553e-08,9.382269960944711e-11,0.0315472630591731,0.0315417420608276,-0.000350761372588427,-4.820050174964008e-12,1.68099999999987
4.5298429590667766e-10,1.4213005772312215e-12,0.0315424534776888,0.0315369325272062,-0.0003504220540706441,-4.826530017668085e-12,1.68149999999987
2.828465399395963e-09,6.128949431305486e-11,0.0315376154372572,0.0315321391624442,-0.00035042731450161003,-4.833540035234507e-12,1.68199999999987
1.939345205259624e-09,3.2336404387489637e-11,0.0315327971599384,0.031527361378462,-0.0003504124598986321,-4.841779971745397e-12,1.68249999999987
2.1222445703572568e-08,1.8633997123096435e-11,0.0315279907946344,0.031522598833471,-0.0003504131354420861,-4.84801998892892e-12,1.68299999999987
1.5440595496629683e-08,7.817010927446688e-13,0.0315232260448584,0.0315178664986289,-0.0003507978005751241,-4.85524012487637e-12,1.68349999999987
1.22961422988066e-08,1.0837025721244231e-12,0.0315184739738885,0.0315131443861247,-0.000350835202373297,-4.860960158697969e-12,1.68399999999987
2.0085675969672145e-09,2.4031956979975178e-12,0.0315137472481595,0.0315084404329644,-0.00035065352720547007,-4.8668300292598055e-12,1.68449999999987
2.3889173972335698e-09,1.2858797360237872e-11,0.0315090116386768,0.0315037499121033,-0.000350659487889986,-4.872790105442393e-12,1.68499999999987
7.999240991818368e-10,1.0169698416717665e-11,0.0315042908669119,0.0314990819670558,-0.0003506432056685191,-4.875330174292092e-12,1.68549999999987
6.486243805947645e-09,1.73749903353837e-12,0.0314995826710017,0.0314944258351937,-0.000350633441973479,-4.879120111406232e-12,1.68599999999987
7.782615038531837e-10,1.879099653656624e-11,0.0314949062663375,0.0314897856458045,-0.0003507430300029701,-4.886140103632641e-12,1.68649999999987
1.1804425978367838e-09,8.775501159075105e-12,0.0314902334334049,0.0314851602807857,-0.000350752403779787,-4.893039966258339e-12,1.68699999999987
5.880820198866932e-09,4.050697277602211e-12,0.0314855754775676,0.0314805510011768,-0.00035076743797742406,-4.8982100927380534e-12,1.68749999999987
6.7850619983600424e-09,7.373962551682212e-13,0.031480940627351,0.0314759573503432,-0.0003506730786266881,-4.901690164871297e-12,1.68799999999987
2.8397249968170613e-09,3.478051180394459e-13,0.0314763238577651,0.0314713813301233,-0.00035073377587818407,-4.903819971618928e-12,1.68849999999987
1.7703925964118739e-09,5.033959360467577e-13,0.0314717170298556,0.0314668237960761,-0.0003507263351224301,-4.904120078780272e-12,1.68899999999987
4.920693019716538e-10,2.876240218219195e-11,0.03146712732425,0.0314622793560749,-0.0003507047153410201,-4.905920071227032e-12,1.68949999999987
1.917792001593366e-09,2.919497976705543e-12,0.0314625538386235,0.0314577462534983,-0.00035071047195549005,-4.908880159998352e-12,1.68999999999987
8.77248059610869e-09,1.0840980890769458e-12,0.0314579954900048,0.0314532606588614,-0.0003507344119489291,-4.909629994220843e-12,1.69049999999987
5.870154404230554e-09,1.0970301056456577e-11,0.0314534639923725,0.0314487955935499,-0.0003505914083376981,-4.9125701336721894e-12,1.69099999999987
1.5232030983747258e-09,7.223201203832019e-12,0.0314489850867847,0.031444331464888,-0.00035065027292578406,-4.918590057814698e-12,1.69149999999987
6.018787301886874e-09,4.672970344010707e-11,0.0314444992290096,0.0314398681514347,-0.00035066884741511307,-4.924560108657272e-12,1.69199999999987
4.472153300461024e-09,1.9561019470870633e-12,0.031440024867054,0.0314354105875154,-0.00035072640779773307,-4.929340139195326e-12,1.69249999999987
1.9065013102947947e-08,7.598990880985923e-13,0.0314355523184229,0.031430972002458,-0.00035078641078635205,-4.93007999875783e-12,1.69299999999987
1.734766302829982e-09,8.366016213123828e-13,0.0314311109262845,0.0314265477559807,-0.00035065351711500005,-4.930910063941085e-12,1.69349999999987
7.463080015090995e-10,1.647897096557216e-12,0.0314266631473042,0.031422140464003,-0.0003506525626089151,-4.93116008096206e-12,1.69399999999987
5.577747985707759e-10,1.7466028623402963e-12,0.031422225142093,0.0314177555229347,-0.0003506434847728421,-4.9348901701162795e-12,1.69449999999987
3.649858193455202e-14,1.2361986434505923e-12,0.0314178037283562,0.0314133781170443,-0.00035065003244751504,-4.935920162180141e-12,1.69499999999987
0.0,1.6326301421898393e-11,0.031413405220028,0.0314090318521067,-0.0003506500324533091,-4.93958996969357e-12,1.69549999999987
2.4420918967593686e-09,3.920995472750377e-12,0.0314090151735127,0.0314046910780652,-0.00035065003245836703,-4.9424099795442045e-12,1.69599999999987
8.254254099671066e-09,1.1946499345327766e-11,0.0314046426846343,0.0314003609590805,-0.00035063562159349105,-4.947010032521626e-12,1.69649999999987
3.156427098860437e-09,3.130135040052551e-14,0.0314002914060283,0.0313960394723203,-0.00035052374478672106,-4.9507899949757794e-12,1.69699999999987
6.8011953013868975e-09,9.414918011874107e-10,0.0313959486243147,0.0313917395844643,-0.0003505429414543171,-4.95605011023581e-12,1.69749999999987
0.0,1.6708995298486684e-12,0.0313916395908901,0.0313874410203563,-0.00035062142206942104,-4.961980045598002e-12,1.69799999999987
6.1031791009913405e-09,1.8549502212028557e-11,0.0313873299741387,0.0313831492784275,-0.00035062142207464603,-4.966070089873487e-12,1.69849999999987
8.070531298809414e-09,2.0742803308326785e-11,0.0313830484674224,0.031378876002176,-0.0003506942821077431,-4.971350154453491e-12,1.69899999999987
7.581094987885173e-10,2.5223018118580853e-12,0.0313787736836688,0.0313746158041252,-0.0003506046872257571,-4.97588016797057e-12,1.69949999999987
3.533730569965643e-08,8.255189587469403e-11,0.0313745069076333,0.0313703724555669,-0.0003505955002091791,-4.9811201170701924e-12,1.69999999999987
8.044756041880596e-10,9.174670051459444e-11,0.0313703263106414,0.0313661481963459,-0.00035310716707049206,-4.985070082424992e-12,1.70049999999987
2.2676157597489865e-08,4.40696090731052e-13,0.0313661039024992,0.0313619426191512,-0.0003530973157595161,-4.990530124565629e-12,1.70099999999987
2.064968070147888e-08,1.6659201795832246e-11,0.0313619084797089,0.0313577442212182,-0.0003535027192610211,-4.995639969404553e-12,1.70149999999987
1.7707191060645222e-09,2.0091983632397614e-12,0.0313577375882166,0.0313535560437193,-0.0003541087926464101,-5.001260039785849e-12,1.70199999999987
0.0,2.3666971160629657e-12,0.03135353452856,0.0313493844372965,-0.00035413085304524406,-5.006190123904575e-12,1.70249999999987
8.861707999352486e-09,1.944030353362436e-11,0.0313493324664716,0.0313452262989507,-0.0003541308530491641,-5.0124099749276896e-12,1.70299999999987
1.3251428010452315e-09,7.141023883328046e-13,0.031345155718301,0.0313410784531647,-0.00035400427366508603,-5.017300160406468e-12,1.70349999999987
7.613861797983734e-09,2.9915028787463882e-12,0.0313409787880616,0.0313369517160378,-0.00035400153413089603,-5.023350008528937e-12,1.70399999999987
1.4792440050648281e-09,2.6234986405526683e-12,0.0313368246521834,0.0313328409628153,-0.0003538811043666861,-5.028140013726978e-12,1.70449999999987
3.766077796840683e-09,2.1100295122256085e-11,0.0313326810043427,0.0313287380014268,-0.0003538769669858391,-5.033810174248643e-12,1.70499999999987
7.130694403001403e-09,2.0821497304090997e-11,0.0313285559670368,0.0313246442835061,-0.0003538464559955421,-5.038670002066592e-12,1.70549999999987
6.88308309654273e-09,3.4832803308404436e-11,0.0313244435047511,0.0313205636621012,-0.0003537625192540541,-5.042550144801483e-12,1.70599999999987
7.52704499423773e-09,2.3764060164133127e-10,0.0313203424103926,0.0313164915716933,-0.00035367659687631403,-5.049270029866548e-12,1.70649999999987
1.3605491601398345e-08,7.283965097748535e-13,0.031316259319845,0.0313124329289781,-0.00035360728236376706,-5.053440088262362e-12,1.70699999999987
1.6262311983150646e-09,1.5878964809701301e-12,0.0313121951361299,0.0313084023498258,-0.0003535588500350571,-5.0624101265162036e-12,1.70749999999987
3.6119172798498855e-08,0.0,0.0313081249466508,0.0313043723412272,-0.00035355778988982206,-5.066130024170001e-12,1.70799999999987
1.5426152022435247e-09,2.428909851026617e-11,0.0313041406177058,0.0313003532556687,-0.00035210652080910605,-5.070560074246777e-12,1.70849999999987
0.0,2.0776901032970585e-11,0.0313001168227789,0.031296343830238,-0.0003520876944691191,-5.07481014676292e-12,1.70899999999987
6.706548004442592e-09,1.304505115040655e-12,0.0312960945299009,0.031292348578674,-0.000352087694473026,-5.078140165315492e-12,1.70949999999987
6.108171302088294e-09,7.24294998977193e-11,0.0312920885218482,0.0312883730398152,-0.00035199669201916206,-5.095980061542438e-12,1.70999999999987
1.3972856968691438e-09,0.0,0.0312880911671169,0.0312844094532897,-0.00035189984193802605,-5.101940137725025e-12,1.71049999999987
2.3494284802361154e-08,1.0728400112736125e-10,0.0312840966098848,0.0312804533047078,-0.00035189843494046603,-5.1068799796633035e-12,1.71099999999987
9.732221972758026e-10,1.4845000229080085e-12,0.03128015300568,0.0312765049537584,-0.0003517528885800161,-5.111579996081028e-12,1.71149999999987
2.425473500516917e-08,5.307976280732873e-13,0.0312761824477876,0.0312725813765782,-0.00035174077536902605,-5.115699964336473e-12,1.71199999999987
2.3825706199631647e-08,8.067019968693856e-11,0.0312722613952255,0.0312686630871881,-0.000352148291310865,-5.121210096617479e-12,1.71249999999987
5.71783979885776e-09,9.574008252855037e-13,0.0312683491256232,0.0312647492806773,-0.00035168036316348306,-5.126350082276798e-12,1.71299999999987
1.3849370053553578e-09,2.3289981054830378e-12,0.0312644316223348,0.0312608487920481,-0.00035158855577171707,-5.13087012113389e-12,1.71349999999987
0.0,1.572056998466742e-10,0.0312605083746749,0.0312569901137987,-0.000351585758709393,-5.114790101873323e-12,1.71399999999987
3.2912877978574784e-09,1.7823596765165206e-11,0.0312565917373233,0.0312531285459767,-0.0003515857587122721,-5.117090128362034e-12,1.71449999999987
2.6383943904639828e-08,1.989498843446569e-12,0.0312527113617122,0.0312492663930528,-0.00035157849520490005,-5.119420078830705e-12,1.71499999999987
6.987256398471864e-09,3.7019570048313355e-10,0.0312488841787967,0.031245426472764,-0.00035027149527331203,-5.12343010898586e-12,1.71549999999987
1.4288404001638888e-09,1.0503022063179657e-12,0.031245031883268,0.0312415820395865,-0.0003503651658641161,-5.1268100008383666e-12,1.71599999999987
8.148244549921468e-08,1.691199263964549e-12,0.0312411833785355,0.031237758041761,-0.0003503617302564431,-5.130159968710912e-12,1.71649999999987
8.298980981591431e-10,5.429996730033082e-13,0.0312374411870522,0.0312339502407169,-0.0003523608995348431,-5.13286006580127e-12,1.71699999999987
1.1812238027986144e-09,8.111011862155237e-13,0.0312336289720172,0.0312301459410643,-0.0003523709701769821,-5.135780039092208e-12,1.71749999999987
6.46015498040331e-10,7.146991332085406e-13,0.031229807639871,0.0312263510814299,-0.0003523860134823201,-5.13900011954449e-12,1.71799999999987
2.0115290995381674e-09,1.3399004128444858e-14,0.031225987324913,0.0312225688795962,-0.000352393708982154,-5.142010081615744e-12,1.71849999999987
7.620943008601611e-10,0.0,0.0312221758098937,0.0312187995300073,-0.00035239948970340303,-5.1448001674864186e-12,1.71899999999987
1.3399004128444858e-14,2.5798807534727075e-14,0.0312183802412875,0.0312150393391604,-0.0003523902329845191,-5.1479801324583185e-12,1.71949999999987
7.400330348517059e-15,1.0711015407949276e-12,0.0312145913924584,0.0312112977840216,-0.0003523902329877111,-5.150949979049191e-12,1.71999999999987
2.3103047253059117e-14,3.256049943556327e-11,0.0312108109882456,0.0312075751010089,-0.0003523902329903891,-5.148440051019887e-12,1.72049999999987
6.509081988681498e-10,5.109490261445693e-11,0.0312070473217681,0.0312038467029868,-0.0003523902329940461,-5.151090057969876e-12,1.72099999999987
1.2033318601972764e-08,1.980519914734913e-11,0.031203303689974,0.0312001221622219,-0.0003523979846913781,-5.152970064536966e-12,1.72149999999987
9.461556017831274e-10,0.0,0.03119957558487,0.0311964095994243,-0.0003523892744342591,-5.1543400624021185e-12,1.72199999999987
8.675546302183701e-09,5.496991750675306e-13,0.0311958401701954,0.0311927117931416,-0.00035240094332008903,-5.157320100493412e-12,1.72249999999987
2.7998436902265667e-15,2.456201908529465e-12,0.0311921242832114,0.0311890284533913,-0.0003522625195893751,-5.159180157740528e-12,1.72299999999987
8.108445699595013e-09,2.2398749521812533e-14,0.0311884085748247,0.0311853661977213,-0.0003522625195925531,-5.155460043246296e-12,1.72349999999987
6.404582003627368e-10,2.4967007627996196e-12,0.0311847154354798,0.0311817087130326,-0.0003524230228821141,-5.158270078436944e-12,1.72399999999987
2.3665545009765587e-09,0.0,0.0311810341203436,0.0311780560016538,-0.00035243068468895607,-5.162180145151796e-12,1.72449999999987
7.659436002116493e-10,1.1760002693872451e-12,0.0311773595776726,0.0311744123912953,-0.00035240181352086104,-5.1664501669879126e-12,1.72499999999987
1.213515298664758e-09,2.387399306025273e-12,0.031173689297162,0.0311707797669976,-0.0003524110979993731,-5.171280070825901e-12,1.72549999999987
1.3256764991309566e-09,2.1103702119162904e-11,0.0311700285087824,0.0311671561349631,-0.0003524266189845651,-5.1623501480524414e-12,1.72599999999987
2.6330210997627113e-09,2.1805897365556604e-11,0.0311663801286969,0.0311635400900212,-0.0003524424907857161,-5.165960107605949e-12,1.72649999999987
6.567314900229881e-09,2.1590021437312146e-12,0.031162743147068,0.0311599532806451,-0.0003524328976272121,-5.1676501619524196e-12,1.72699999999987
9.89646080015727e-09,9.966992509102823e-13,0.0311591253380525,0.0311563642850255,-0.00035255982881730603,-5.1700100364010515e-12,1.72749999999987
2.3098559003009722e-09,1.2009680055991012e-10,0.0311555416658846,0.0311527813357446,-0.00035243323955489304,-5.171980031748458e-12,1.72799999999987
1.1054154015754936e-09,2.635797829997344e-12,0.0311519410041433,0.0311492041438435,-0.00035244152132810503,-5.1732301168533334e-12,1.72849999999987
2.079859800011019e-08,1.6014599368840976e-11,0.0311483430269525,0.0311456399012486,-0.000352455447405916,-5.174980019159725e-12,1.72899999999987
2.9818874001941165e-09,1.204199934212724e-12,0.0311447897850754,0.0311420941187536,-0.0003518656822669691,-5.176860025726815e-12,1.72949999999987
8.836660497085758e-09,4.491997052102903e-13,0.0311412217279939,0.0311385547763657,-0.0003518283944918581,-5.1791700268755125e-12,1.72999999999986
1.8502560594768624e-14,1.7481016634235402e-12,0.0311376751382681,0.0311350211990708,-0.0003518861982457391,-5.1800000920587674e-12,1.73049999999986
1.2102962000659634e-09,8.349015923059255e-13,0.031134121274153,0.0311314960297277,-0.00035188619824821606,-5.18057016556106e-12,1.73099999999986
7.897792003719317e-10,1.6143100745047434e-11,0.0311305733012066,0.0311279830485984,-0.0003519005823169371,-5.1814099885638676e-12,1.73149999999986
8.688847003002209e-10,6.314011813390863e-13,0.0311270352813169,0.0311244783113537,-0.00035189116120120203,-5.1816101322849084e-12,1.73199999999986
7.824996900440695e-09,2.2455995396519768e-12,0.0311235097959719,0.0311209842847457,-0.00035188045005162406,-5.181640056264869e-12,1.73249999999986
3.078686999780089e-09,4.6458190072762306e-10,0.031120001850523,0.0311174972301561,-0.0003519791713183691,-5.181230011003235e-12,1.73299999999986
5.0366573099702716e-08,8.19830314746639e-15,0.0311164965924542,0.03111401926303,-0.0003519597508934131,-5.1849999987974016e-12,1.73349999999986
2.144711720025727e-08,0.0,0.0311130726394689,0.0311105447596924,-0.000350339251820601,-5.1883399920099604e-12,1.73399999999986
7.673337000524416e-10,5.370009992233804e-14,0.0311096349563069,0.0311070790474419,-0.0003497664527361041,-5.192019991023811e-12,1.73449999999986
8.69790350854771e-15,3.4088981637481197e-12,0.0311061786061858,0.0311036357915452,-0.000349757297161784,-5.194920014994775e-12,1.73499999999986
5.3800713883944695e-14,2.454099423676581e-12,0.0311027178587986,0.0311002031462142,-0.00034975729716490707,-5.20120014765868e-12,1.73549999999986
3.3298631976763637e-09,1.5886701676404158e-11,0.0310992695014686,0.0310967734799653,-0.000349757297167877,-5.207530153622519e-12,1.73599999999986
9.398731792842341e-15,6.29704621779581e-15,0.0310958235137384,0.0310933492812528,-0.00034974140295589607,-5.213409998844343e-12,1.73649999999986
7.375996598224521e-09,1.6883994202743224e-12,0.031092379478286,0.031089936697479,-0.00034974140295869905,-5.216730042736928e-12,1.73699999999986
1.1694263023220852e-09,1.4687001614888118e-12,0.0310889503363485,0.0310865325636083,-0.00034982232969682904,-5.222950110600477e-12,1.73749999999986
1.710181999486915e-09,1.6673017133594925e-12,0.0310855214910102,0.0310831376709496,-0.0003498372971040591,-5.228899995282643e-12,1.73799999999986
1.5100790999589275e-09,2.0163502811865186e-11,0.0310821019586522,0.031079755190982,-0.00034981628498003303,-5.207530153622519e-12,1.73849999999986
6.369884498341749e-09,2.1415300088811762e-11,0.0310786992649794,0.0310763757584633,-0.00034981578418657707,-5.180649962840955e-12,1.73899999999986
7.567808900377226e-09,1.0321698357129705e-11,0.031075310675809,0.0310730150694148,-0.00034971711730589106,-5.160950009366894e-12,1.73949999999986
9.4527948003853e-09,2.7679004921399297e-12,0.0310719285728246,0.0310696565465686,-0.0003498207635179131,-5.14146017427386e-12,1.73999999999986
3.187793199549427e-09,2.122699932494143e-11,0.0310685682473895,0.0310663057083167,-0.0003499167185054381,-5.119190011129704e-12,1.74049999999986
4.361261102259206e-09,1.8983099814295912e-11,0.0310651983459261,0.0310629614013504,-0.0003498778988312971,-5.108410005769115e-12,1.74099999999986
7.497663982725111e-10,4.31196744976603e-13,0.0310618351328821,0.0310596268510032,-0.00034990669758226407,-5.098970074293718e-12,1.74149999999986
1.1790792699833963e-08,1.3202008930512932e-12,0.0310584780694591,0.0310563023237404,-0.0003498975959486231,-5.0900199853598505e-12,1.74199999999986
2.746709703432826e-09,6.632992766153478e-13,0.0310551434153546,0.0310529882641856,-0.0003498745295700381,-5.083259984814403e-12,1.74249999999986
7.3880350101585e-10,1.0800388361431601e-14,0.031051807602044,0.0310496843622755,-0.00034984053779825203,-5.074850045402868e-12,1.74299999999986
1.4301060335952798e-14,1.5216699428277636e-11,0.0310484782462226,0.0310463914602974,-0.0003498494470177111,-5.074850045402868e-12,1.74349999999986
6.3870895967987895e-09,1.7149701797558592e-11,0.0310451585624554,0.031043102002528,-0.0003498494470189601,-5.061160041411328e-12,1.74399999999986
1.9919968972936797e-09,2.1864100807622577e-11,0.0310418545837049,0.0310398251259341,-0.0003497659506676821,-5.044929968570089e-12,1.74449999999986
3.529815328917607e-14,1.2231289939212964e-10,0.0310385545076704,0.0310365503960541,-0.00034974115990786905,-5.024550003493444e-12,1.74499999999986
1.2521553998529056e-08,2.4698999789851683e-11,0.0310352672028638,0.0310333359423867,-0.00034974115990827205,-5.029570076392487e-12,1.74549999999986
1.088353501071948e-09,3.4008601490498336e-11,0.0310319993226192,0.0310301040934284,-0.00034973531947637005,-5.021559990742164e-12,1.74599999999986
2.240423120289381e-08,6.835018662165737e-13,0.0310287628595624,0.0310268635690461,-0.00034974895896462406,-5.012940149790035e-12,1.74649999999986
1.763522339964796e-08,2.6207994108240484e-12,0.0310255449714877,0.0310236284014989,-0.000350283062210206,-5.004940038799699e-12,1.74699999999986
7.364171980550616e-10,1.7645298416857358e-11,0.0310223217785659,0.0310203976434376,-0.0003503008765981361,-4.995880011765541e-12,1.74749999999986
8.564935011223795e-10,5.220129883909408e-14,0.0310190750141816,0.0310171753657395,-0.000350309780262546,-4.987509970993953e-12,1.74799999999986
5.818588298678318e-09,8.727983613621149e-13,0.0310158488811265,0.0310139718712413,-0.00035029922932877406,-4.983550030979167e-12,1.74849999999986
4.509934092844503e-14,6.830994103701471e-13,0.0310126319456654,0.0310107682485499,-0.00035020597910052605,-4.975340018448238e-12,1.74899999999986
9.139889990683603e-10,8.833003772856785e-13,0.0310094186676833,0.0310076039609712,-0.00035020597909602303,-4.965079996449573e-12,1.74949999999986
2.8718050992804223e-09,6.784989237118566e-13,0.0310062334087259,0.031004431455889,-0.00035019466554881307,-4.95544013809357e-12,1.74999999999986
2.3002433291452462e-15,5.164433013182812e-10,0.031003045068371,0.0310012627026932,-0.0003502107333648491,-4.945850153037501e-12,1.75049999999986
7.375892015215602e-10,7.508021981905699e-13,0.0309998496750795,0.0309980732877652,-0.00035021073336101807,-4.936520159662394e-12,1.75099999999986
8.679346998052839e-10,7.299716386910404e-15,0.030996665479768,0.0309948970453966,-0.0003502196337473011,-4.929139995474285e-12,1.75149999999986
1.5222400007175452e-09,9.359006625242472e-13,0.0309934862008098,0.0309917358978939,-0.0003502088891870101,-4.9253201343801845e-12,1.75199999999986
7.299716386910404e-15,2.251202696479382e-12,0.0309903126631909,0.0309885953501158,-0.00035020917129698504,-4.917450127650547e-12,1.75249999999986
1.793310201725351e-09,6.099287741534454e-15,0.0309871452005215,0.0309854601890396,-0.0003502091712949451,-4.908689990937298e-12,1.75299999999986
2.497604480178328e-08,1.7539997232418614e-12,0.0309839989059707,0.0309823308470698,-0.00035021268400718404,-4.906490144729325e-12,1.75349999999986
1.9343036998520358e-09,3.810765002165706e-10,0.0309809007950507,0.0309792369234318,-0.00035123365183964807,-4.895160015186417e-12,1.75399999999986
7.371271024125825e-10,2.4292200195841218e-11,0.0309777655925832,0.0309761339438965,-0.00035123952201802607,-4.88569015973106e-12,1.75449999999986
4.245096149949057e-08,1.4502288259166107e-14,0.0309746559850242,0.030973024577763,-0.0003512484367490141,-4.876130098654952e-12,1.75499999999986
1.9429628982103875e-09,0.0,0.0309716070710166,0.0309699201231036,-0.0003496233882908001,-4.8714600062171876e-12,1.75549999999986
6.336394499373288e-09,1.7881009173326134e-12,0.0309685144568768,0.0309668204004169,-0.0003496474652908391,-4.867470142222441e-12,1.75599999999986
7.701849991104126e-10,1.8331600126764158e-11,0.0309654319488946,0.0309637297884055,-0.0003495314016412731,-4.8578101177060296e-12,1.75649999999986
7.388595013591015e-10,1.7422001341582671e-12,0.0309623381601427,0.0309606560491718,-0.0003495221746246081,-4.852559977105986e-12,1.75699999999986
6.963964498812869e-09,6.277027508883037e-13,0.0309592450541513,0.0309575920535157,-0.0003495310836216551,-4.8493999614540595e-12,1.75749999999986
1.5093956987066726e-09,1.5510220191528035e-10,0.0309561636935777,0.0309545329984123,-0.00034961131795411106,-4.8458400920409206e-12,1.75799999999986
0.0,1.945650238144303e-11,0.0309530824691368,0.0309514737797744,-0.0003495932025270991,-4.841670033645107e-12,1.75849999999986
2.5094448002221936e-08,0.0,0.0309500021483645,0.0309484186236497,-0.0003495932025234631,-4.837190110268397e-12,1.75899999999986
6.8946888025223085e-09,2.3549700384206673e-11,0.0309469642354498,0.0309453733491902,-0.000349022726466833,-4.83281015033199e-12,1.75949999999986
1.2133325004437534e-09,8.932993234012088e-13,0.0309439106856955,0.0309423349928118,-0.0003491371009981851,-4.828380100255214e-12,1.75999999999986
3.027373299963054e-08,7.138005464479846e-13,0.0309408634792377,0.0309393062671104,-0.00034915262832137706,-4.8233700020161585e-12,1.76049999999986
9.233443003242581e-10,8.969977538519913e-13,0.0309378586260928,0.0309362879669352,-0.00034857170935783906,-4.819500050781689e-12,1.76099999999986
7.357305008282022e-10,4.835570138750356e-11,0.0309348206353857,0.0309332747935433,-0.00034856026666960506,-4.814690096263674e-12,1.76149999999986
1.6279098000171466e-09,1.5575006562240645e-12,0.0309317842968569,0.0309302684828734,-0.00034856915184912807,-4.810590077328203e-12,1.76199999999986
2.0040255899189674e-08,3.398890197070514e-11,0.0309287574097032,0.0309272665203188,-0.00034854926911709707,-4.806439968252363e-12,1.76249999999986
1.4970193973340429e-09,2.841102353379199e-12,0.03092576299793,0.0309242689880585,-0.00034822312192194405,-4.802310025336931e-12,1.76299999999986
6.643448898641102e-09,7.460004836090661e-13,0.0309227471297592,0.0309212915700694,-0.0003482228449539881,-4.79849016424283e-12,1.76349999999986
2.95683959955495e-09,3.4667997639292736e-12,0.0309197458037715,0.0309183161401252,-0.00034809589031189006,-4.794600046847952e-12,1.76399999999986
5.650489902364608e-09,1.0843902165103003e-11,0.0309167564361185,0.0309153457913496,-0.0003481062144254681,-4.790620157513192e-12,1.76449999999986
2.2874972992192877e-09,0.0,0.0309137716379892,0.0309123811517415,-0.00034801611858760906,-4.787450167201279e-12,1.76499999999986
7.923719978764066e-10,2.08556019676287e-11,0.0309107879435812,0.030909423179594,-0.00034804387886841904,-4.783980069728022e-12,1.76549999999986
6.819994499696058e-09,2.36886600613051e-10,0.0309078081605819,0.0309064708250136,-0.0003480341538019241,-4.780419983474449e-12,1.76599999999986
0.0,7.882999808472846e-13,0.0309048432121036,0.0309035200184861,-0.0003479280966827261,-4.779750163372287e-12,1.76649999999986
3.990186039914967e-08,2.139450006044541e-10,0.0309018769209883,0.0309005773720019,-0.0003479280966787571,-4.779260103990324e-12,1.76699999999986
8.186392987108437e-10,1.7445003774874124e-12,0.0308989738250885,0.0308976348339909,-0.0003491150217157621,-4.77885005872869e-12,1.76749999999986
2.4208982297990733e-08,4.309500672983191e-12,0.0308960311226339,0.0308947033046461,-0.00034912504248289507,-4.778040159705843e-12,1.76799999999986
2.47122289992463e-09,1.8895024433973617e-12,0.0308931250914212,0.0308917879586689,-0.0003485085261575291,-4.7752799978151295e-12,1.76849999999986
7.447668974591704e-10,1.386246013812542e-10,0.0308902050502696,0.0308888824117759,-0.00034849907620257805,-4.775210175195221e-12,1.76899999999986
2.557033300376599e-09,5.389361977525819e-10,0.0308872792848154,0.0308859732381628,-0.00034849020143749604,-4.772969996666432e-12,1.76949999999986
2.0989223799977585e-08,1.4512099855146232e-11,0.0308843608503664,0.0308830811074616,-0.0003484588385140431,-4.770760175798472e-12,1.76999999999986
6.109567749976175e-08,2.4281399807479787e-11,0.030881490477282,0.0308801913869369,-0.00034906686533212506,-4.768760039630671e-12,1.77049999999986
1.982980099568543e-09,2.978499391570466e-12,0.0308786933235692,0.0308772976944545,-0.0003471885728559591,-4.767290078325215e-12,1.77099999999986
8.209030698258513e-09,1.7537398998290765e-09,0.0308758173056262,0.0308744191132866,-0.00034719484032466304,-4.765560125338797e-12,1.77149999999986
1.447318592993907e-07,1.621688998365567e-10,0.030872938169829,0.0308715351638601,-0.0003470984215842621,-4.7616301093039715e-12,1.77199999999986
0.0,8.123987593755544e-13,0.0308702721214853,0.0308686249315147,-0.00034208997517094504,-4.760040018397804e-12,1.77249999999986
1.7468787600477542e-08,2.005929797266326e-11,0.0308674365896772,0.0308657284762187,-0.0003420899751666981,-4.758360155551755e-12,1.77299999999986
1.5282487011991641e-09,5.999799962408403e-11,0.0308646176734497,0.0308628508667733,-0.0003428269419015241,-4.757600129828843e-12,1.77349999999986
6.000696099739411e-09,2.3051699438170203e-11,0.0308617546430786,0.0308599921682953,-0.0003428285039359561,-4.7560501544030576e-12,1.77399999999986
5.4990734188464785e-15,1.0378989334647315e-12,0.0308588843566583,0.0308571417888775,-0.00034292456552065004,-4.754489987476851e-12,1.77449999999986
8.501558970697154e-10,1.2346998423673483e-12,0.0308560053091396,0.0308543045448197,-0.00034292456551947704,-4.752699969690077e-12,1.77499999999986
7.700781200215001e-09,2.0606998746286465e-11,0.0308531290713234,0.0308514785474918,-0.0003429140794700801,-4.750140168360839e-12,1.77549999999986
9.083193988623783e-10,1.7090981407896777e-12,0.0308502690697071,0.0308486657374525,-0.0003430549905915251,-4.748110108213077e-12,1.77599999999986
1.1313896399606227e-08,7.308008365125573e-13,0.0308474060459197,0.0308458929102324,-0.00034306619630518104,-4.746189986165605e-12,1.77649999999986
8.710791300076126e-09,8.023502001686111e-12,0.0308445659762573,0.0308431123019848,-0.0003428894552838001,-4.745079979981415e-12,1.77699999999986
7.549622003943934e-10,2.4694898903554474e-11,0.0308417627981381,0.0308403239899093,-0.00034298276078007406,-4.743130150794417e-12,1.77749999999986
1.3801459974871477e-14,8.282020902417031e-13,0.0308389429651612,0.030837533621422,-0.0003429737195511411,-4.7411399892866024e-12,1.77799999999986
6.297941900629267e-09,1.859171983031871e-10,0.0308361182481519,0.0308347509250888,-0.00034297371955014906,-4.7391901600996045e-12,1.77849999999986
8.220968003569418e-10,3.83998388642226e-14,0.030833302673294,0.0308319664510095,-0.00034286356223320704,-4.73600997828727e-12,1.77899999999986
2.480011719943609e-08,9.159999148078413e-13,0.0308304878585366,0.0308291975737947,-0.000342873618333674,-4.7334701262780055e-12,1.77949999999986
3.8500452825829257e-14,0.0,0.0308277188855405,0.0308264313286088,-0.0003434479144697511,-4.730539961486646e-12,1.77999999999986
8.467263001854519e-10,3.849098123565042e-12,0.0308249292011492,0.0308236710440262,-0.0003434479144675161,-4.727610013535721e-12,1.78049999999986
2.6875664992098702e-09,0.0,0.0308221377030245,0.0308209163134254,-0.0003434374750113491,-4.724060118782569e-12,1.78099999999986
7.586610992205145e-10,9.601000550141237e-13,0.0308193533204758,0.0308181680959811,-0.0003434342839125121,-4.720490057869009e-12,1.78149999999986
7.19910242530375e-15,1.8158040002158593e-10,0.0308165727248575,0.030815426495975,-0.00034344351991002803,-4.717519994437702e-12,1.78199999999986
3.5006719745211967e-15,1.7147984421317375e-12,0.0308137998833105,0.0308127332622043,-0.0003434435199082441,-4.715940095031956e-12,1.78249999999986
7.088061897836395e-09,2.5836000006052018e-12,0.0308110344091604,0.0308100277114666,-0.00034344351990643303,-4.713069995040953e-12,1.78299999999986
2.3529408001848884e-08,0.0,0.030808336780927,0.0308073108964643,-0.00034355255922489003,-4.709860106089092e-12,1.78349999999986
1.580530099160038e-09,8.394939986222649e-10,0.0308056534398057,0.0308045950641122,-0.00034288685787633,-4.70761016974075e-12,1.78399999999986
8.41297302656141e-10,9.083501312234787e-12,0.030802923695286,0.0308018921132173,-0.0003429061308829241,-4.703950120046874e-12,1.78449999999986
8.248858060153075e-08,8.570439843924582e-11,0.030800200913893,0.0307991642376564,-0.0003429165025914851,-4.699340092409465e-12,1.78499999999986
8.478037993864262e-10,5.7247599022369755e-11,0.0307975774797122,0.030796444359481,-0.0003451810007745231,-4.69522012415402e-12,1.78549999999986
1.6545575985682515e-09,1.0705789726950243e-10,0.0307948556894252,0.0307937254394444,-0.0003451705585992951,-4.691980094381765e-12,1.78599999999986
7.724270979780901e-10,4.027500555281449e-12,0.0307921456931989,0.0307910087363007,-0.000345172630218581,-4.689000056290471e-12,1.78649999999986
2.321013990030929e-08,5.38626990231883e-11,0.0307894300404228,0.0307883129588446,-0.0003451633771096561,-4.6851799783559356e-12,1.78699999999986
6.379965999947501e-14,5.588030038694569e-11,0.0307867465954115,0.0307856236575535,-0.00034551345127635904,-4.68161013428281e-12,1.78749999999986
1.6680506597505085e-08,5.4272697447288465e-11,0.0307840500549559,0.0307829380358685,-0.000345513451273105,-4.678780149772188e-12,1.78799999999986
1.96706546988501e-08,1.7474008351392456e-12,0.0307813701295906,0.0307802627478371,-0.00034562617500326104,-4.674470012455689e-12,1.78849999999986
3.3455292008932602e-09,5.2841099551503845e-11,0.0307786924475729,0.0307776080123963,-0.000345945166043364,-4.670379968180205e-12,1.78899999999986
9.23702059979492e-09,1.0591310120600106e-10,0.0307759997338712,0.030774946588893,-0.00034598761673667905,-4.666240050604786e-12,1.78949999999986
1.0520211198711271e-08,3.955990049431257e-11,0.030773318813818,0.030772280513525,-0.00034614383000366707,-4.66437999335767e-12,1.78999999999986
1.4295067400638128e-08,5.2196601207921134e-11,0.0307706435733862,0.030769627022931,-0.0003463150404355341,-4.66249998679058e-12,1.79049999999986
8.62095219864023e-09,4.290401367512686e-12,0.0307679789489506,0.0307669934540482,-0.00034638671527161403,-4.659530140199708e-12,1.79099999999986
7.625056003268682e-10,1.7457008061327883e-12,0.0307653137408491,0.0307643749083264,-0.0003465233908952171,-4.6586701510364925e-12,1.79149999999986
2.5040000999759782e-08,6.01955985057856e-11,0.0307626606917353,0.0307617549146508,-0.0003465142943486531,-4.656859967089311e-12,1.79199999999986
1.9842073019360473e-09,5.772399919168336e-11,0.0307600474805942,0.030759126993635,-0.0003470059267292431,-4.654020007918702e-12,1.79249999999986
9.249144897888195e-09,1.9080015345451784e-12,0.0307573953118817,0.0307565203023957,-0.00034703085550523806,-4.649450095761676e-12,1.79299999999986
3.2580266991211193e-09,9.987469878902644e-11,0.0307547740816972,0.0307539124987081,-0.000347185863950713,-4.645639992487127e-12,1.79349999999986
2.934338296650685e-09,2.6853970436224728e-12,0.0307521378584021,0.0307512988407152,-0.000347174965393636,-4.642760134676571e-12,1.79399999999986
2.3457338699933716e-08,5.62496993428141e-11,0.030749505025298,0.0307486943651019,-0.0003471680511525461,-4.640089961566174e-12,1.79449999999986
1.0562163102467714e-08,1.7545999375645494e-12,0.0307469069718056,0.0307460911311389,-0.000347365420174991,-4.635430060628831e-12,1.79499999999986
8.455196400664056e-09,5.196959876330176e-11,0.0307442928677042,0.0307435002428423,-0.00034755834604994107,-4.630910021771739e-12,1.79549999999986
1.5800790988118596e-09,1.4280097937469094e-11,0.0307416814162017,0.0307409109196823,-0.0003477226125585441,-4.6259801544934476e-12,1.79599999999986
1.1648573008948837e-09,5.670889799413992e-11,0.0307390685592072,0.030738330181558,-0.000347723547907121,-4.621670017176949e-12,1.79649999999986
3.265849030098522e-08,1.3691939942939158e-10,0.0307364625203696,0.0307357473121533,-0.00034773843436711606,-4.616889986638895e-12,1.79699999999986
4.827360899906097e-09,5.279549714076737e-11,0.0307339044158103,0.0307331665205015,-0.000347405153740575,-4.612949995944082e-12,1.79749999999986
9.58943589812744e-09,1.754100337203468e-12,0.0307313269093991,0.0307305924321544,-0.0003474263355047301,-4.609030171409678e-12,1.79799999999986
1.164926599628302e-09,5.4756098960551114e-11,0.0307287590483103,0.0307280308373587,-0.000347575774761893,-4.604100087290952e-12,1.79849999999986
1.8501542901894208e-08,1.1257969903533116e-10,0.030726181404677,0.030725469480222,-0.00034759064563157506,-4.599570073773873e-12,1.79899999999986
1.1641888009172874e-09,9.455209878939108e-11,0.0307236266361321,0.0307229038923878,-0.0003479220981158531,-4.595300051937756e-12,1.79949999999986
1.114775549995728e-08,8.625981873233712e-13,0.0307210547495367,0.0307203436447016,-0.00034793695843566804,-4.590359993159043e-12,1.79999999999986
1.0376634600184342e-08,0.0,0.0307184976317143,0.030717812565188,-0.00034809413442711307,-4.586960151986563e-12,1.80049999999986
0.0,9.951033053123837e-13,0.0307159442233296,0.0307152903123402,-0.00034828393637001106,-4.581830140987231e-12,1.80099999999986
2.577853079957504e-08,5.479800294083681e-11,0.0307133827712738,0.0307127699437916,-0.0003482839363646681,-4.576630090527556e-12,1.80149999999986
1.6674853997589167e-09,2.596139969668343e-11,0.0307108590355384,0.0307102602560939,-0.0003487310742006411,-4.573960134257593e-12,1.80199999999986
1.674329280082487e-08,8.936983098006834e-13,0.0307083085139417,0.030707749949109,-0.00034871058101604703,-4.567930018614663e-12,1.80249999999986
8.22461190125301e-09,1.707498725744827e-12,0.0307057979374291,0.0307052423043231,-0.0003490043154456741,-4.561420035090191e-12,1.80299999999986
1.970386697552895e-09,2.6548901965739446e-11,0.03070328556975,0.0307027561035485,-0.00034913505989415006,-4.556230176130938e-12,1.80349999999986
1.0847365099903028e-08,3.86870049884358e-12,0.0307007576089052,0.0307002575750529,-0.0003491303179886361,-4.55016016184806e-12,1.80399999999986
7.602708899934196e-09,5.880799319735175e-12,0.030698250320237,0.0306977603748508,-0.000349268478293776,-4.543940093984511e-12,1.80449999999986
1.0442156299361738e-08,8.669003015437937e-13,0.0306957386322379,0.0306952665076761,-0.00034912872769555104,-4.538480051843874e-12,1.80499999999986
1.688384501652429e-09,9.001702161448577e-12,0.0306932333099702,0.030692788629124,-0.00034902904994719704,-4.533969987646769e-12,1.80549999999986
8.200952000825268e-10,1.833289769992419e-11,0.0306907222009798,0.03069030958483,-0.0003490313913187311,-4.527910164864313e-12,1.80599999999986
6.401129626354418e-15,0.0,0.0306882250273792,0.0306878324709876,-0.000349041407000376,-4.522530136844005e-12,1.80649999999986
4.2083555099048375e-08,6.730729862347573e-11,0.0306857288649157,0.0306853607705683,-0.000349041406995013,-4.5168599763223405e-12,1.80699999999986
0.0,1.419697692739419e-14,0.0306832936403925,0.0306829031167006,-0.00034804389730896707,-4.511690066683061e-12,1.80749999999986
2.0241451986757752e-09,7.776970040174191e-11,0.0306808149103845,0.0306804463955374,-0.000348043897304671,-4.507109963025613e-12,1.80799999999986
5.129924263158614e-14,6.67698535350425e-13,0.0306783497187413,0.0306779807894253,-0.0003480693001171781,-4.502780093229575e-12,1.80849999999986
7.1984318020246185e-09,1.2250998826512927e-12,0.0306758951708048,0.0306755260409788,-0.00034806930011151605,-4.4990599787353425e-12,1.80899999999986
3.1988300897012323e-15,2.543960181400351e-11,0.0306734466056866,0.0306730788471214,-0.00034794885027743705,-4.494890137179963e-12,1.80949999999986
1.1501970001437378e-09,2.0210985662849623e-12,0.0306709874089414,0.0306706464270265,-0.0003479488502717401,-4.4894500443593e-12,1.80999999999986
1.495611810092834e-08,1.0966599156558843e-11,0.0306685328154441,0.0306682160063251,-0.00034796346930670804,-4.484920030842221e-12,1.81049999999986
7.544069698800504e-09,2.8119201411769268e-11,0.0306660975764814,0.030665785624639,-0.0003480115394974741,-4.480480006105458e-12,1.81099999999986
1.5185173986298484e-09,2.4558598210600024e-11,0.0306636568156953,0.0306633542365536,-0.0003479202249659541,-4.476190034949368e-12,1.81149999999986
6.68855520274958e-09,1.799799892454601e-12,0.030661211737084,0.0306609279689818,-0.00034790195206493607,-4.471550083331999e-12,1.81199999999986
6.451437099819213e-09,1.7637002969195237e-12,0.0306587775509861,0.03065851000546,-0.00034802976491494803,-4.46585997349036e-12,1.81249999999986
7.400330348517059e-15,7.697002757378613e-13,0.0306563466122931,0.0306560959614882,-0.0003481382812824161,-4.460440046830105e-12,1.81299999999986
1.5189817979821552e-09,5.150047055479945e-14,0.0306539136188812,0.030653688438429,-0.00034813828127676805,-4.4550001708498765e-12,1.81349999999986
1.962007698669277e-09,2.436099932889846e-12,0.0306514951126114,0.0306512953920045,-0.00034811996249830104,-4.449040094667289e-12,1.81399999999986
1.1884340976597851e-09,1.8115299885157476e-10,0.0306490796784631,0.0306488990041348,-0.00034812657293805207,-4.443840044207614e-12,1.81449999999986
1.7840642019262276e-09,2.1601991029296386e-12,0.0306466653292603,0.0306464975319433,-0.0003481418080570111,-4.437750080604763e-12,1.81499999999986
2.0840152398921008e-08,9.402999212593244e-13,0.0306442626003471,0.0306441048681509,-0.00034811968815571105,-4.432470016024759e-12,1.81549999999986
2.2333156990406167e-09,5.2998199578935257e-11,0.0306418918001201,0.0306417252619383,-0.0003487734914274411,-4.428310149129366e-12,1.81599999999986
1.7328698996565972e-09,1.6780014877593175e-12,0.0306394986702785,0.0306393387379051,-0.000348774986781212,-4.4228000168483605e-12,1.81649999999986
8.370456029693774e-10,1.3521996022891614e-12,0.0306371049398777,0.030636967820884,-0.0003487782861182041,-4.4167501687258914e-12,1.81699999999986
1.161581598269068e-09,7.799316747991725e-15,0.0306347111951277,0.0306345973243599,-0.0003487886156357231,-4.411190163144951e-12,1.81749999999986
9.008365997598133e-10,1.6888990206354038e-12,0.0306323223620905,0.0306322320686407,-0.00034880348621657304,-4.406219963545843e-12,1.81799999999986
8.439480999461457e-09,6.890009396354202e-13,0.0306299383296449,0.0306298692650161,-0.0003488146362467361,-4.400860101685944e-12,1.81849999999986
7.811889017605989e-10,1.9034399056927498e-11,0.0306275700939923,0.0306275118377737,-0.0003489816802616061,-4.395270172125043e-12,1.81899999999986
6.051883501279054e-09,2.4690301886343136e-11,0.030625194948134,0.0306251571837913,-0.00034897221571858906,-4.3902700485459745e-12,1.81949999999986
8.201772594418344e-15,2.6601498781531063e-11,0.0306228388077095,0.0306228064432309,-0.000348874554808209,-4.385249975646932e-12,1.81999999999986
6.470888401499675e-09,1.0099560077136971e-14,0.0306204765162757,0.0306204592045251,-0.0003488745548033941,-4.379150037384094e-12,1.82049999999986
7.535598499364138e-09,1.7705004129453528e-12,0.0306181263120022,0.0306181196408736,-0.000348983104549683,-4.37285017224065e-12,1.82099999999985
1.1803074004279601e-09,1.1299988722512921e-14,0.0306157799130377,0.0306157927355479,-0.00034888524939394,-4.3677899838612255e-12,1.82149999999985
5.5500742890401966e-14,5.773992395319283e-13,0.0306134317215145,0.0306134657231514,-0.00034890026973601507,-4.362760153142631e-12,1.82199999999985
7.727429980619593e-10,9.892017760471106e-13,0.0306110951155681,0.0306111396030324,-0.00034890026973153905,-4.3575000378826e-12,1.82249999999985
0.0,2.0842008674470947e-12,0.0306087562736612,0.030608816842419,-0.00034889095854727804,-4.351430023599723e-12,1.82299999999985
2.0280633977742824e-09,2.0878992978978772e-12,0.0306064193296647,0.0306064976533296,-0.00034889095854273306,-4.346049995579415e-12,1.82349999999985
1.8472526008839196e-09,8.211001323310541e-13,0.0306040898314938,0.0306041826269456,-0.0003489165448783731,-4.3397800544159315e-12,1.82399999999985
9.21063898762231e-10,1.4275001319896674e-11,0.0306017639123685,0.0306018735267486,-0.00034891593673811306,-4.3339500824940425e-12,1.82449999999985
7.427478496829787e-09,2.6949702885969984e-11,0.0305994414472544,0.0305995678488087,-0.0003489044897652641,-4.329300156216687e-12,1.82499999999985
1.000241556248227e-14,1.1406015021364624e-12,0.0305971317769231,0.030597262196153,-0.0003488144047684201,-4.323799998595668e-12,1.82549999999985
1.2865356401742245e-08,5.3079197287475566e-11,0.0305948187274879,0.0305949694950435,-0.00034881440476405606,-4.3189200046173104e-12,1.82599999999985
1.7866013009293358e-09,1.5744003323270306e-12,0.0305925312125154,0.0305926726965942,-0.00034882876207187005,-4.313550168097424e-12,1.82649999999985
1.1299988722512921e-14,1.0273001199712084e-11,0.0305902291127983,0.0305903823066253,-0.0003488067658646611,-4.308470030398026e-12,1.82699999999985
1.002682697287538e-09,6.1999017031411086e-15,0.0305879283406285,0.030588097483025,-0.00034880676586006006,-4.30393004222096e-12,1.82749999999985
2.81707549995569e-09,7.205000485122071e-13,0.0305856316686157,0.030585818642529,-0.00034881935626072003,-4.299200101823275e-12,1.82799999999985
9.206441900500018e-09,4.743279727326133e-11,0.030583343360558,0.0305835431253839,-0.00034882942045974205,-4.2946100235058404e-12,1.82849999999985
5.432494700613466e-09,2.753897804241845e-12,0.0305810778693029,0.0305812776492044,-0.000348986875925755,-4.2890300686049265e-12,1.82899999999985
6.9338382986672276e-09,2.582399918904521e-11,0.0305788037758163,0.0305790111100409,-0.00034890261455681006,-4.2842500380668724e-12,1.82949999999985
1.4839797002341726e-08,1.941398430904684e-12,0.0305765324844949,0.0305767445140359,-0.000348793531209379,-4.279360069428528e-12,1.82999999999985
1.1400602684119576e-14,5.849070186525474e-11,0.0305742715297158,0.0305744857784658,-0.0003487946261909431,-4.273960092088247e-12,1.83049999999985
8.378003985010096e-10,2.3045799990573101e-10,0.030571997170619,0.0305722231912798,-0.00034879462618569003,-4.26889014588927e-12,1.83099999999985
1.3612312499411416e-08,1.4107014167930032e-12,0.0305697268538494,0.0305699673663707,-0.0003488049402098391,-4.264010151910913e-12,1.83149999999985
5.073917702658193e-09,2.7799498814040646e-11,0.0305674790918298,0.0305677165467058,-0.00034905444987655106,-4.259430048253465e-12,1.83199999999985
1.965039059942386e-08,1.901600404918824e-12,0.0305652325218041,0.0305654685274396,-0.00034913758453881006,-4.25528015601806e-12,1.83249999999985
2.4701248997616165e-09,1.4314001373083585e-12,0.0305630165740092,0.0305632288632913,-0.00034841009721609407,-4.250840131281297e-12,1.83299999999985
8.013840802761907e-09,4.92900859017098e-13,0.0305607720682618,0.0305610038877644,-0.0003483799214555721,-4.2482701384516375e-12,1.83349999999985
8.416160997282152e-10,1.007798011709582e-12,0.0305585306609758,0.0305587780742244,-0.0003484781207868081,-4.244350097076799e-12,1.83399999999985
2.3706411000912198e-09,3.166009121535751e-13,0.0305562921519561,0.0305565550381347,-0.00034846772306694907,-4.2404200810419734e-12,1.83449999999985
0.0,7.598088824778415e-15,0.0305540568007871,0.0305543420409944,-0.00034849800244031903,-4.235600151863972e-12,1.83499999999985
8.95607799727971e-10,2.2394869986230859e-10,0.0305518177897869,0.0305521280892345,-0.0003484980024363011,-4.2314799667680925e-12,1.83549999999985
3.899658373995862e-15,2.6499899496990054e-11,0.0305495923791681,0.0305499121610442,-0.00034850909958117804,-4.226140054228167e-12,1.83599999999985
2.7759261798931956e-08,1.4214011911928282e-12,0.0305473660988809,0.0305477036808574,-0.0003485090995767921,-4.2217900182717205e-12,1.83649999999985
8.146394100960741e-09,0.0,0.0305451932536997,0.0305455007296944,-0.00034772314244205607,-4.21739010901534e-12,1.83699999999985
7.386567989209336e-10,5.917974443825358e-13,0.0305429973192077,0.030543301918063,-0.0003475935240108811,-4.213270140759895e-12,1.83749999999985
7.680302990809018e-10,1.9990988031626244e-12,0.0305407878974325,0.0305411073824616,-0.0003475847503611021,-4.2086501384625e-12,1.83799999999985
1.2500417367888872e-14,5.3767199026388823e-11,0.0305385784213748,0.0305389144446465,-0.0003475754729101761,-4.203800068464103e-12,1.83849999999985
7.969962100007333e-09,8.997741995919739e-10,0.0305363729730987,0.0305367379700892,-0.0003475754729061521,-4.199129976026339e-12,1.83899999999985
0.0,5.4990734188464785e-15,0.0305341812067741,0.0305345440719757,-0.00034748411296923706,-4.194730066769958e-12,1.83949999999985
1.963203200699981e-09,5.859079887926555e-11,0.0305319816123266,0.030532351128091,-0.00034748411296508803,-4.190270092713222e-12,1.83999999999985
6.495899901315383e-09,1.0450008913753805e-12,0.0305297874162931,0.0305301575852755,-0.0003475086621725331,-4.185269969134153e-12,1.84049999999985
7.545432900019078e-09,2.9550299707192806e-11,0.0305276036034102,0.0305279765299964,-0.0003474032319743151,-4.181280105139407e-12,1.84099999999985
1.600266489806823e-08,6.919180159381533e-11,0.0305254235671117,0.0305258014979939,-0.00034730466566282705,-4.176590063381669e-12,1.84149999999985
2.4097998600064452e-08,3.400058012914542e-15,0.0305232581302008,0.0305236356742929,-0.0003473613716829081,-4.17267002200683e-12,1.84199999999985
2.848520750178829e-08,1.6887012621591424e-12,0.0305211247194639,0.0305214739678279,-0.000347207133032362,-4.169089986433283e-12,1.84249999999985
0.0,9.393798239276663e-12,0.0305190361176958,0.0305193151496686,-0.000349761045747806,-4.1648401307575744e-12,1.84299999999985
0.0,0.0,0.0305168829468948,0.0305171594333696,-0.00034976104574383307,-4.160350015880443e-12,1.84349999999985
2.032813497393482e-09,1.8858005434996272e-12,0.0305147151239263,0.0305150085578256,-0.0003497610457401251,-4.1557801037234166e-12,1.84399999999985
1.540091498775098e-09,6.900729987435739e-15,0.030512546513384,0.0305128633112736,-0.000349786595768665,-4.151190025405982e-12,1.84449999999985
7.322074401655554e-09,9.128600653163232e-12,0.0305103804884546,0.0305107219530843,-0.00034976803975235904,-4.147009992350181e-12,1.84499999999985
6.900729987435739e-15,1.2124017068071424e-12,0.0305082264928432,0.0305085816918433,-0.000349658522182491,-4.142739970514064e-12,1.84549999999985
3.3029134982598407e-15,1.8182989836024177e-12,0.0305060674612586,0.0305064451255384,-0.00034965852217812006,-4.1379399906560366e-12,1.84599999999985
2.265663601175305e-09,1.0556000518135988e-12,0.0305039124054945,0.0305043122440371,-0.00034965852217361303,-4.131689998812527e-12,1.84649999999985
0.0,2.1814330203318022e-10,0.0305017644032402,0.0305021835093979,-0.00034965984118090205,-4.126360060932588e-12,1.84699999999985
9.04701900200644e-10,1.2245000152732999e-11,0.0304996177263851,0.0305000635391826,-0.0003496598411755421,-4.121820072755522e-12,1.84749999999985
2.7729486099664635e-08,1.1252689752216938e-10,0.0304974774968202,0.0304979515798735,-0.0003496710054427091,-4.115699968332276e-12,1.84799999999985
2.2119485802024608e-08,2.8741599378268035e-11,0.0304954077525384,0.0304958301778509,-0.0003502513256797991,-4.110660162953694e-12,1.84849999999985
3.789622001620918e-09,0.0,0.0304933167827843,0.0304937099129335,-0.0003497316228173391,-4.1054100223536505e-12,1.84899999999985
7.81784820214071e-09,7.400330348517059e-15,0.0304911953439742,0.0304915970582358,-0.00034971498784230307,-4.100710005935926e-12,1.84949999999985
0.0,2.720601521843946e-12,0.0304890793031168,0.0304894915081504,-0.000349595886562697,-4.095680175217331e-12,1.84999999999985
7.49747486317176e-15,0.0,0.0304869527532047,0.0304873995657248,-0.0003495958865579541,-4.0898499864550075e-12,1.85049999999985
8.954995980858804e-10,7.906973686910845e-13,0.0304848311408414,0.0304853036780696,-0.0003495958865534541,-4.084420085134766e-12,1.85099999999985
8.040933995034916e-10,6.29999524770497e-13,0.0304827248741751,0.0304832087890786,-0.00034960696637568,-4.07930004879542e-12,1.85149999999985
7.810460021795418e-10,8.489736691430494e-14,0.0304806158855553,0.0304811178748903,-0.00034959717984670404,-4.074090023675758e-12,1.85199999999985
3.6012859361278515e-15,1.0597980826254627e-12,0.0304785082910185,0.0304790483334868,-0.0003495877385046661,-4.069890041299984e-12,1.85249999999985
3.970088147120521e-14,1.2954984307533834e-12,0.0304764044466337,0.0304769699350937,-0.00034958773849975706,-4.0653201291429575e-12,1.85299999999985
2.8756239993377175e-09,3.6528974289851135e-12,0.0304743133559492,0.0304748898884138,-0.0003495877384951491,-4.060340171724297e-12,1.85349999999985
1.8424232001157392e-09,1.671902200017783e-12,0.0304722238106064,0.0304728118953749,-0.00034960522719332005,-4.0562299612884045e-12,1.85399999999985
9.180714972967241e-10,5.3786898546182016e-11,0.030470141746181,0.030470744694046,-0.0003496097531914791,-4.051140065769454e-12,1.85449999999985
9.953779987748046e-10,1.0363029878668328e-12,0.0304680789901976,0.0304686912650155,-0.0003496211739915211,-4.046570153612428e-12,1.85499999999985
8.997653004605422e-10,1.2007998761998095e-12,0.0304660094306463,0.0304666384246054,-0.0003496337043053701,-4.041710108954044e-12,1.85549999999985
6.5467982007794134e-09,1.0380800385956235e-11,0.0304639362576601,0.0304645799140452,-0.00034964480667585803,-4.037280058877268e-12,1.85599999999985
1.0553354995446185e-09,1.0694015117884703e-12,0.0304618711363215,0.0304625205419254,-0.000349543940899523,-4.032660056579873e-12,1.85649999999985
8.369791599377452e-09,0.0,0.0304598094240329,0.0304604638209512,-0.00034955723879330903,-4.028210057183124e-12,1.85699999999985
1.6427949001140973e-09,2.986798308679539e-12,0.0304577524061573,0.030458411046189,-0.000349723927199026,-4.024290015808285e-12,1.85749999999985
1.9886929984724855e-09,2.1700002905689075e-12,0.0304556867120952,0.0304563629324547,-0.0003497261766502001,-4.019930005191852e-12,1.85799999999985
2.653290202131453e-09,8.123987593755544e-13,0.0304536262263218,0.0304543179946094,-0.0003497312891539051,-4.0160301299774215e-12,1.85849999999985
9.058683976548298e-10,0.0,0.030451569461498,0.0304522752998311,-0.000349745170628091,-4.010550138516811e-12,1.85899999999985
6.150892017942056e-10,5.6213998733678494e-11,0.0304495132655279,0.030450236276929,-0.00034975632532517707,-4.0055200909577815e-12,1.85949999999985
8.101158632811689e-15,0.0,0.0304474607076906,0.0304482022573622,-0.000349763965117469,-4.0005800321790685e-12,1.85999999999985
1.335498630086751e-08,5.303986416738127e-13,0.0304454129107902,0.0304461698961635,-0.00034976396511133103,-3.99586006644137e-12,1.86049999999985
0.0,1.1551974654633312e-12,0.0304433942302594,0.0304441407782468,-0.00034976145157779705,-3.991279962783922e-12,1.86099999999985
2.3002433291452462e-15,1.0607001388329707e-12,0.0304413544623107,0.0304421159534994,-0.00034976145157283606,-3.9867800900872385e-12,1.86149999999985
1.913288798227608e-09,3.499930206762869e-11,0.0304393164772812,0.0304400935296723,-0.00034976145156736106,-3.982190011769804e-12,1.86199999999985
7.616902976403939e-10,4.061022351731225e-13,0.0304372854419,0.0304380821417532,-0.00034973762002555903,-3.976880023209839e-12,1.86249999999985
7.03925559855656e-09,8.362026349129081e-13,0.0304352675842623,0.0304360690664087,-0.00034972852089833607,-3.9721600574721405e-12,1.86299999999985
8.151380022358712e-10,3.506198803515659e-12,0.0304332533793249,0.0304340569943445,-0.00034987950910384,-3.967550029834732e-12,1.86349999999985
0.0,6.067993330027832e-13,0.0304312309328459,0.0304320464514037,-0.00034986955701854603,-3.962910078217363e-12,1.86399999999985
7.61300498336448e-10,8.289896546997966e-14,0.0304292093158104,0.0304300403820585,-0.0003498695570132691,-3.957370021956397e-12,1.86449999999985
8.239936510889834e-14,1.783198588789503e-12,0.0304271922533619,0.0304280500437554,-0.00034986035186401103,-3.951670154295206e-12,1.86499999999985
7.791027024917074e-10,5.398459457239824e-15,0.0304251900804443,0.030426053583559,-0.00034986035185849103,-3.946790160316849e-12,1.86549999999985
9.129251000994376e-10,3.046810026496871e-11,0.0304231841060281,0.0304240594304619,-0.00034985090998509007,-3.942190107339427e-12,1.86599999999985
1.1908444993991019e-09,1.0402997907554834e-12,0.0304211793763797,0.0304220684896468,-0.00034986229011304106,-3.937720158622704e-12,1.86649999999985
7.75186299872832e-09,1.0599160438218291e-14,0.0304191778137213,0.0304200814178763,-0.0003498775713707071,-3.9332300437455725e-12,1.86699999999985
9.013453004802496e-10,1.2399803406282217e-14,0.0304171950294982,0.0304180974016571,-0.000350017841945171,-3.928199996186543e-12,1.86749999999985
1.1792349007000436e-09,2.0052102339684907e-11,0.0304152037542327,0.0304161172691457,-0.0003500066855408781,-3.9238100615901494e-12,1.86799999999985
6.734056000323729e-09,2.7026991755718655e-15,0.0304132117470988,0.0304141344256028,-0.0003500216858252161,-3.919219983272715e-12,1.86849999999985
7.195338005971941e-10,1.4401674297559452e-14,0.030411230327983,0.0304121577595718,-0.000349915698728172,-3.914710135916044e-12,1.86899999999985
7.340934006505595e-10,2.562247011783647e-10,0.0304092448556016,0.0304101871104279,-0.0003499071643666671,-3.9095900995766986e-12,1.86949999999985
7.113411977510697e-10,3.493004496757379e-13,0.0304072619048092,0.0304082070035997,-0.0003498984222067991,-3.905099984699567e-12,1.86999999999985
2.3609497499382792e-08,1.1521998632968433e-12,0.0304052861643802,0.0304062350757396,-0.00034988997034235804,-3.898890108336439e-12,1.87049999999985
5.297845495633169e-15,2.5726989982821635e-12,0.0304033468511452,0.0304042682623084,-0.0003505909594042321,-3.891100115727131e-12,1.87099999999985
9.364005994216829e-10,2.6663983521135748e-12,0.0304013766659645,0.0304023066888575,-0.0003505909594001761,-3.882140052133276e-12,1.87149999999985
4.268286897535223e-09,2.112900132633655e-12,0.0303994067242004,0.0304003617831336,-0.00035057927478753003,-3.876850012893285e-12,1.87199999999985
1.983122797921677e-09,2.2059992721423782e-12,0.0303974564356142,0.0303984119811682,-0.000350610966083378,-3.864969976008492e-12,1.87249999999985
2.5527783983902985e-09,3.5050087832111387e-13,0.0303954957219357,0.0303964687024502,-0.0003505861236312131,-3.861799985696579e-12,1.87299999999985
2.449776492774447e-14,3.7411389958164065e-10,0.0303935363161094,0.0303945424613092,-0.0003505548576187541,-3.859470035227908e-12,1.87349999999985
1.0120029814153497e-13,2.2962014234462202e-12,0.03039158320194,0.0303925886218491,-0.0003505548576149621,-3.858920127886023e-12,1.87399999999985
1.684749800084928e-08,1.7600504387260685e-14,0.0303896484108095,0.030390636879017,-0.00035055485761225605,-3.858390169864112e-12,1.87449999999985
1.8833920013838767e-09,1.0406016326403034e-12,0.0303877476324383,0.0303886958244804,-0.00035227066778642903,-3.854680030029867e-12,1.87499999999985
6.699502064222429e-15,8.952005803308793e-13,0.0303858171940464,0.0303867578927887,-0.00035229419027597907,-3.853600164666071e-12,1.87549999999985
1.7307705997560152e-09,0.0,0.0303838771336326,0.0303848272830551,-0.0003522941902723601,-3.854040133907666e-12,1.87599999999985
9.525764801954217e-09,7.812986368982422e-13,0.030381937074919,0.0303828981066477,-0.00035227290383210404,-3.849960064292168e-12,1.87649999999985
7.905409001029984e-10,1.213699279967173e-12,0.0303800078035949,0.0303809729251547,-0.000352454437749953,-3.850419982853737e-12,1.87699999999985
1.9690665001292906e-09,3.247250038307392e-11,0.0303780687621547,0.0303790515162431,-0.0003524448120833841,-3.849129999108913e-12,1.87749999999985
2.557788598978039e-09,1.46599746231324e-12,0.0303761323507718,0.0303771273118045,-0.000352451184762331,-3.84643011885899e-12,1.87799999999985
7.825067302458244e-09,9.11600656072764e-13,0.0303742022058346,0.0303752318934219,-0.0003524447712200511,-3.843640032988316e-12,1.87849999999985
2.210519680148626e-08,4.743059764389379e-11,0.0303722812320049,0.0303733332908872,-0.00035255140054131907,-3.8410401161786956e-12,1.87899999999985
7.802786194943678e-15,1.497410181960923e-11,0.0303704090712503,0.0303714263768242,-0.0003520795722733211,-3.839520064732871e-12,1.87949999999985
6.50549359867969e-09,1.674299587861583e-12,0.030368503945389,0.0303695173638243,-0.000352079572270782,-3.837820035726414e-12,1.87999999999985
1.0800772012875548e-09,3.4797997816582438e-12,0.030366598590381,0.030367612926464,-0.0003519778840442621,-3.835780000918665e-12,1.88049999999985
1.7374620978061195e-09,2.399297982513815e-10,0.0303646832884287,0.0303657113191992,-0.00035196423545127704,-3.834030098612273e-12,1.88099999999985
2.322585709868541e-08,7.0013439490423934e-15,0.0303627721754697,0.0303638028357245,-0.000351942894255772,-3.832900143108109e-12,1.88149999999985
1.6908106026392034e-09,3.651801083748296e-12,0.0303608965694374,0.0303619015235158,-0.0003512517531758561,-3.830040017777092e-12,1.88199999999985
1.7388743014934427e-09,2.0052987048657656e-12,0.0303589933879087,0.0303600041182029,-0.0003512554873637381,-3.8293801723349175e-12,1.88249999999985
1.2337427988950989e-09,3.134020820638739e-13,0.030357089885357,0.030358113046761,-0.0003512341366931841,-3.827409960147077e-12,1.88299999999985
2.225497102575913e-09,2.9129990086751434e-10,0.0303551869262815,0.0303562251258635,-0.000351250150358605,-3.825560094400382e-12,1.88349999999985
0.0,0.0,0.0303532893404511,0.0303543360514849,-0.00035122287918171603,-3.827600129208131e-12,1.88399999999985
2.7985302797350897e-08,0.0,0.0303513913811176,0.0303524489812206,-0.0003512228791785661,-3.8263101454633075e-12,1.88449999999985
0.0,1.4741929899031447e-10,0.0303495366918784,0.0303505678002109,-0.0003519384207690521,-3.8248100433374566e-12,1.88499999999985
2.3156528698026202e-08,1.17039711255984e-12,0.0303476461851249,0.030348683903795,-0.0003519384207675251,-3.826510072343914e-12,1.88549999999985
0.0,7.601558271730369e-15,0.0303457887099763,0.0303468068241389,-0.0003513806879120561,-3.82808997174966e-12,1.88599999999985
1.958445402377995e-09,2.42680181505861e-12,0.030343903055899,0.0303449363281701,-0.0003513806879109671,-3.8264200835635975e-12,1.88649999999985
7.69870278638507e-15,6.270299904298504e-11,0.0303420208323351,0.030343067636538,-0.00035140525223530507,-3.827670168668473e-12,1.88699999999985
5.880018694170985e-14,1.1130020516336714e-12,0.0303401392054379,0.0303411939357359,-0.000351405252234112,-3.82917005395389e-12,1.88749999999985
6.854373301584671e-09,0.0,0.030338269950297,0.0303393388119301,-0.00035140525223205106,-3.829140129973929e-12,1.88799999999985
9.854016397997656e-09,1.1400984323284291e-12,0.0303364205572192,0.030337482246539,-0.0003515338005209461,-3.827540064407775e-12,1.88849999999985
0.0,3.3207920094313614e-10,0.0303345700948,0.0303356337224033,-0.0003516729797509411,-3.822770008529708e-12,1.88899999999985
1.7106781997899834e-09,2.562808021355778e-10,0.0303327008994785,0.0303337690587668,-0.00035167297974880404,-3.819880176059165e-12,1.88949999999985
5.459484999498221e-09,1.1577995506772965e-12,0.0303308339513833,0.0303319001157012,-0.0003516746094745681,-3.815610154223048e-12,1.88999999999985
5.109896150309878e-08,5.686007220617739e-13,0.0303289757289285,0.0303300443892264,-0.000351591450718437,-3.812030118649501e-12,1.89049999999985
2.104053500873171e-09,0.0,0.0303271875973827,0.0303281977807624,-0.00035297241587101504,-3.809050080558207e-12,1.89099999999985
4.000272335602517e-15,3.012902427546038e-12,0.0303253346706475,0.0303263555524358,-0.00035297584288879603,-3.805910014226255e-12,1.89149999999985
7.617711010599049e-10,1.403009652900522e-13,0.0303234737749345,0.0303245223814477,-0.00035297584288466,-3.7911900181708535e-12,1.89199999999985
1.0721361992649392e-09,1.180801983968749e-12,0.030321614458338,0.0303227278435482,-0.0003529667403489561,-3.788450022440548e-12,1.89249999999985
8.012609013785532e-10,8.69410099468837e-12,0.0303197589330955,0.0303209348596555,-0.000352980356535322,-3.782770104099331e-12,1.89299999999985
1.0019843010855567e-09,1.1455003612326209e-12,0.0303179072552285,0.0303191224481184,-0.00035297056328482,-3.7717101577378065e-12,1.89349999999985
1.4690992970745054e-09,2.156799044916724e-12,0.0303160706250341,0.0303173132645243,-0.00035295801712022603,-3.761900079640723e-12,1.89399999999985
2.473587799867172e-09,3.5950062371448155e-13,0.030314255417351,0.0303155005062484,-0.00035294054550111004,-3.755620163817253e-12,1.89449999999985
1.207958202215087e-09,2.9928975964210736e-12,0.030312442703336,0.0303136900376415,-0.00035293474212070805,-3.752460148165326e-12,1.89499999999985
1.1796723008161702e-09,3.269309822861999e-11,0.030310629440493,0.0303118883504485,-0.00035295032092192303,-3.757480004223934e-12,1.89549999999985
4.6199155612214327e-14,2.569819357312042e-14,0.0303088110130279,0.0303100803270805,-0.0003529653148821981,-3.753639976969425e-12,1.89599999999985
8.05216630178629e-09,2.709599905559301e-12,0.0303069985945829,0.0303082758617054,-0.0003529653148794361,-3.749279966352992e-12,1.89649999999985
2.5299207173645755e-14,7.159897674746674e-14,0.030305195469821,0.0303064774540784,-0.000352847379640285,-3.746220130981803e-12,1.89699999999985
2.139080201163379e-09,1.6400006352945695e-12,0.0303033818099018,0.0303046838137913,-0.0003528473796359131,-3.7415300892240655e-12,1.89749999999985
2.130971180069885e-08,1.2590280207280813e-10,0.0303015802960038,0.0303029060455385,-0.00035287460010011607,-3.737960028310505e-12,1.89799999999985
6.010122954869246e-14,2.977830135253434e-11,0.0302998173529915,0.0303011096023523,-0.00035238568715438307,-3.734150141876391e-12,1.89849999999985
9.275151102022816e-09,1.1661990817479762e-12,0.0302980497865958,0.0302993095301069,-0.00035238568715080206,-3.729700142479642e-12,1.89899999999985
6.786199501646051e-09,3.1800201361065206e-11,0.0302962734446302,0.0302975149502256,-0.0003522616285597011,-3.7263399831066746e-12,1.89949999999985
7.17069990191499e-09,5.0955399621965825e-11,0.0302944827043324,0.0302957161727344,-0.0003521875638095971,-3.722260130331612e-12,1.89999999999985
1.4894440021617772e-09,2.0769011510601842e-12,0.0302926931999046,0.030293914596257,-0.00035209813828544507,-3.718430077737089e-12,1.90049999999985
9.085996899305115e-09,4.747001403071494e-13,0.0302908927771387,0.0302921208742548,-0.0003520802134181181,-3.714140106580999e-12,1.90099999999985
5.700301342059788e-15,8.999745393367675e-15,0.0302891014101366,0.0302903400049726,-0.00035223714467578105,-3.7100400876455275e-12,1.90149999999985
2.2381767030010824e-09,3.2599964394641745e-13,0.030287299620509,0.0302885587897436,-0.000352237144672908,-3.7056701023691074e-12,1.90199999999985
0.0,1.1098760799299612e-14,0.0302855030059122,0.0302867772824483,-0.00035226535445933107,-3.7017799849742294e-12,1.90249999999985
6.319944567678704e-14,4.999473057765158e-15,0.0302837059021443,0.0302850004384928,-0.00035226535445555,-3.698290155021433e-12,1.90299999999985
7.088289989687357e-10,1.122001797027039e-12,0.0302819223879329,0.0302832250423939,-0.00035226535445212904,-3.694960136468861e-12,1.90349999999985
7.210766012066827e-10,4.4499126605757056e-14,0.0302801434380785,0.0302814838539529,-0.00035225695935012604,-3.688580040364653e-12,1.90399999999985
9.261049701420054e-09,0.0,0.0302783703725121,0.0302797415067911,-0.00035224842697622206,-3.685609976933346e-12,1.90449999999985
9.690452017208084e-10,3.176119783843134e-11,0.0302766346027453,0.0302779829191016,-0.0003524232256619771,-3.6834901448457025e-12,1.90499999999985
0.0,2.859865122495364e-14,0.0302748756523276,0.0302762150546487,-0.00035243535369565806,-3.680479965934014e-12,1.90549999999985
6.9397189002284865e-09,2.02469985222109e-12,0.0302731041095898,0.030274457983726,-0.00035243535369303505,-3.6776701475838e-12,1.90599999999985
1.7335573983257024e-09,1.0498546476611637e-14,0.0302713388501234,0.0302727051810058,-0.000352564660834488,-3.675610163456078e-12,1.90649999999985
3.960026750959855e-14,0.0,0.03026956824389,0.0302709500962721,-0.0003525432249452921,-3.6729801058260625e-12,1.90699999999985
0.0,1.7762978588020673e-12,0.0302678057323551,0.0302691943217485,-0.0003525432249436831,-3.669920053614439e-12,1.90749999999985
6.302740499647408e-09,5.069060102225187e-11,0.0302660398269149,0.0302674502147273,-0.0003525432249405951,-3.666650099862223e-12,1.90799999999985
6.915771500609624e-09,7.674399310486635e-12,0.0302642904540236,0.0302656936647197,-0.00035244728502363304,-3.663460160230336e-12,1.90849999999985
7.917861699624495e-09,3.706999984753878e-13,0.030262542400613,0.0302639411147748,-0.0003523388736634451,-3.659390065274826e-12,1.90899999999985
0.0,0.0,0.0302607932775484,0.0302622012968821,-0.00035248922892114104,-3.656660044204507e-12,1.90949999999985
7.89993070959838e-15,1.291498158417781e-12,0.0302590342280116,0.0302604593718037,-0.0003524892289175251,-3.653859983673846e-12,1.90999999999985
7.492026998789925e-10,1.2002031313240735e-12,0.0302572792759752,0.0302587176432221,-0.0003524892289129601,-3.650890137082974e-12,1.91049999999985
1.867355801238313e-09,1.3679682386857905e-13,0.0302555272175285,0.0302569778479261,-0.0003524802712794841,-3.646700129367186e-12,1.91099999999985
0.0,1.8597460030300716e-10,0.0302537791515192,0.0302552677801767,-0.0003524836234243031,-3.643200107913969e-12,1.91149999999984
2.4458782998948436e-08,2.7524690165980914e-10,0.0302520319438292,0.0302535332502394,-0.0003524836234194671,-3.6407001545446516e-12,1.91199999999984
9.755984978210286e-10,3.0886994351053687e-12,0.0302503294695978,0.0302517875799025,-0.0003518786195222291,-3.6378801446940168e-12,1.91249999999984
2.3906388098293707e-08,1.9300533393717956e-14,0.030248604619158,0.0302500485396193,-0.0003518907813282781,-3.634400072560773e-12,1.91299999999984
6.992927972793161e-10,0.0,0.0302469144149828,0.0302483200685657,-0.0003511698577752841,-3.6310401300282402e-12,1.91349999999984
9.83811098559384e-10,3.860106678743591e-14,0.0302451933682506,0.0302465941017852,-0.00035116157998261706,-3.6272801168940605e-12,1.91399999999984
0.0,0.0,0.0302434696111831,0.0302448796686682,-0.000351173976548814,-3.6227700526969553e-12,1.91449999999984
1.0990167109703464e-13,1.0984997633745053e-12,0.0302417382577625,0.0302431618856339,-0.00035117397654579603,-3.618160025059547e-12,1.91499999999984
1.190974898562791e-09,0.0,0.0302400375919952,0.0302414746770233,-0.0003511739765393771,-3.6106900889315563e-12,1.91549999999984
1.6910861010133171e-09,6.300515664747763e-15,0.0302383265341707,0.0302397766912287,-0.00035118925885246606,-3.6044301224280595e-12,1.91599999999984
2.1996293675385914e-15,2.2912990949031098e-12,0.0302366085760336,0.0302380716110132,-0.000351192795410186,-3.5998599934305986e-12,1.91649999999984
8.281139003696314e-10,1.316700221076772e-12,0.030234887302982,0.0302363764308285,-0.0003511927954045241,-3.5929399646444926e-12,1.91699999999984
1.906913502103258e-09,2.971997647982505e-12,0.0302331685489474,0.0302346745751566,-0.00035118261941128204,-3.5873201111036312e-12,1.91749999999984
1.0907328998333021e-09,2.0799334476961917e-14,0.0302314662405476,0.0302329688768526,-0.00035118779686202806,-3.581490139181742e-12,1.91799999999984
1.880771101359091e-09,1.637801005927031e-12,0.0302297548393302,0.030231269106844,-0.000351173995260583,-3.5752800459781797e-12,1.91849999999984
1.030078800035028e-14,1.579986141919676e-14,0.030228044818943,0.0302295745258505,-0.0003511748487495431,-3.569160158395368e-12,1.91899999999984
1.0217622997688025e-09,4.2659972776526445e-13,0.0302263356700459,0.0302278810174505,-0.00035117484874456107,-3.5654400439011358e-12,1.91949999999984
7.759166018028729e-10,3.418590063808402e-11,0.0302246306228611,0.0302261867056609,-0.00035116196188317707,-3.5627000481708304e-12,1.91999999999984
8.234143020202644e-10,2.5688701166259875e-11,0.0302229283661195,0.0302244878040262,-0.00035115267925676604,-3.556660174708348e-12,1.92049999999984
1.5234567499883278e-08,2.5127989966566844e-12,0.0302212281213156,0.0302227922566034,-0.0003511426423202761,-3.5569500903692708e-12,1.92099999999984
7.927167984533856e-10,2.3195993736901954e-12,0.0302195466023111,0.0302211009447814,-0.00035116842812710604,-3.552109995030861e-12,1.92149999999984
2.043759998043848e-09,2.1996293675385914e-15,0.0302178557056928,0.0302194123063078,-0.0003511588015762231,-3.5460800962283656e-12,1.92199999999984
9.727899007161422e-10,3.172400189765945e-11,0.0302161680874326,0.030217728156738,-0.0003511596118313091,-3.540600104767755e-12,1.92249999999984
7.648801200049737e-09,1.9276004403767644e-12,0.0302144754144577,0.0302160442984449,-0.0003511717394357151,-3.5330900531593823e-12,1.92299999999984
9.727148010674203e-10,2.4691984568114833e-12,0.0302127929383683,0.0302143621706478,-0.00035104316452864005,-3.527440058798126e-12,1.92349999999984
2.628347300220879e-09,6.059978907568819e-13,0.0302111028067658,0.0302126841259916,-0.000351055269380095,-3.52149017411596e-12,1.92399999999984
1.8371357005109168e-09,1.4892011235279057e-12,0.0302094181464866,0.0302110146213641,-0.000351050043889915,-3.5160500812952966e-12,1.92449999999984
8.43370099451457e-10,2.2610899264030593e-11,0.0302077338816436,0.0302093425405503,-0.00035107275875701405,-3.5098300134317473e-12,1.92499999999984
3.497202527569243e-15,6.099769994660775e-11,0.0302060517828557,0.0302076623438338,-0.0003510623760776861,-3.5054201295153797e-12,1.92549999999984
1.8100104748342005e-14,2.866897691466974e-12,0.0302043719661375,0.0302059778978044,-0.0003510623760718711,-3.50058003417697e-12,1.92599999999984
8.002401900852885e-09,5.18109860569993e-12,0.0302026967224463,0.0302043069797921,-0.00035106237606665305,-3.4958700430992584e-12,1.92649999999984
3.0100921755149557e-14,2.3584260239184474e-10,0.0302010390678948,0.0302026429989337,-0.0003512017960811451,-3.4923899709660144e-12,1.92699999999984
2.4100531098580902e-08,1.7447987499252804e-12,0.030199371789372,0.0302009714038755,-0.0003512017960756491,-3.4894799723350634e-12,1.92749999999984
3.277024029912923e-08,2.044000385614808e-12,0.0301977268906056,0.0301993053235512,-0.00035148661286513606,-3.4886800479722035e-12,1.92799999999984
4.110102300169949e-09,3.563286991858927e-10,0.0301960952731941,0.0301976677626001,-0.0003508976785663,-3.4864400862838485e-12,1.92849999999984
2.2365180193939516e-10,0.0,0.0301944286474399,0.0301960008054644,-0.00035094947500448706,-3.4883101181909515e-12,1.92899999999984
2.823682159966423e-08,3.619802374510428e-12,0.0301927596535253,0.0301943387946722,-0.0003509527873017921,-3.4864901764242173e-12,1.92949999999984
1.6874935997168716e-09,0.0,0.0301911310669693,0.0301926819475112,-0.0003502531640969291,-3.4848701615380895e-12,1.92999999999984
1.2121428999423145e-09,3.243499219207635e-12,0.0301894683709996,0.0301910307744496,-0.00035023245370338304,-3.4829600141506045e-12,1.93049999999984
2.0991812003934296e-09,3.091219988315963e-11,0.0301878047209613,0.0301893813052486,-0.00035024792216202907,-3.4805901650419857e-12,1.93099999999984
6.799989002437279e-09,7.880466001974895e-10,0.0301861505065902,0.030187745552246,-0.0003502524488156161,-3.478250023072893e-12,1.93149999999984
5.1754794099662105e-08,0.0,0.0301845003624579,0.0301860879161096,-0.0003501394331657221,-3.4789001106955153e-12,1.93199999999984
5.9303748498745756e-08,3.5411500121096395e-11,0.0301829321955785,0.030184434427416,-0.0003493231864138801,-3.4780600708522735e-12,1.93249999999984
1.2141101977947155e-09,5.2292500191120084e-11,0.0301813867220308,0.0301827855754054,-0.0003476670998824081,-3.4755700921429433e-12,1.93299999999984
7.085006598767096e-09,1.1625006512971936e-12,0.0301797476320649,0.0301811445615883,-0.00034768259815066006,-3.476140165645236e-12,1.93349999999984
3.631660829700456e-08,1.8841799648283697e-11,0.0301781043014207,0.0301795167224547,-0.00034781283523331304,-3.475170021541296e-12,1.93399999999984
7.012541901330049e-09,1.754100337203468e-12,0.0301765074422812,0.0301778848445944,-0.0003469924122011151,-3.474180144957817e-12,1.93449999999984
1.2075902985908549e-09,0.0,0.0301748715884191,0.0301762531623629,-0.00034688176820707906,-3.4734799671948258e-12,1.93499999999984
1.214946799416028e-09,4.000272335602517e-15,0.0301732253068238,0.030174624814211,-0.0003468972226491801,-3.4717599888683948e-12,1.93549999999984
0.0,5.63765006900141e-11,0.0301715786827411,0.030173000041886,-0.00034691273878457703,-3.468840015577457e-12,1.93599999999984
7.010625899250833e-09,1.4733599756899807e-11,0.0301699320781042,0.0301713737531571,-0.0003469127387823361,-3.4660401718872302e-12,1.93649999999984
1.1228818014297204e-09,2.841173997458757e-10,0.0301682981110692,0.0301697475594725,-0.0003468349073530901,-3.4639699962590864e-12,1.93699999999984
1.216667998987786e-09,1.7585030653854972e-12,0.0301666593738378,0.0301681139058442,-0.0003468492361721311,-3.4639001736391783e-12,1.93749999999984
1.8658591099257604e-08,2.0774007514212656e-12,0.0301650242744899,0.0301664869401696,-0.0003468649284094951,-3.4635900918178475e-12,1.93799999999984
2.0547395000736213e-09,0.0,0.0301634431615349,0.0301648791390746,-0.00034765266050840605,-3.4620999643519834e-12,1.93849999999984
2.1417662018907713e-09,0.0,0.0301618384520401,0.0301632677389001,-0.0003476579532429411,-3.4614099780894136e-12,1.93899999999984
0.0,2.4407004195481363e-12,0.0301602150603304,0.0301616570651195,-0.0003476851525412971,-3.4605400142662113e-12,1.93949999999984
2.0247202005274634e-09,2.569819357312042e-14,0.0301585850044865,0.0301600470096233,-0.00034768515253999206,-3.4600000815843135e-12,1.93999999999984
5.601780900255093e-09,1.2702998375413443e-12,0.0301569581956901,0.0301584475842033,-0.0003476909527199391,-3.4584900047984757e-12,1.94049999999984
5.599687380453133e-15,4.2545800216231555e-11,0.0301553395671813,0.030156854925583,-0.0003476023252996891,-3.458419965338133e-12,1.94099999999984
1.7825065000420803e-09,5.900141486492316e-14,0.0301537175721349,0.0301552497109115,-0.0003476023252987321,-3.458159973657171e-12,1.94149999999984
7.077632400293021e-09,1.7483028913467535e-12,0.0301520992494631,0.0301536667330935,-0.0003476067581611841,-3.455910037308829e-12,1.94199999999984
1.2178385001837544e-09,3.511830062863375e-11,0.0301504917794665,0.0301520802962036,-0.00034747283037077803,-3.4561600543298043e-12,1.94249999999984
4.6004866582904924e-15,0.0,0.0301488837711658,0.0301504838090033,-0.000347488389793417,-3.4556101469879197e-12,1.94299999999984
7.185864299430467e-09,0.0,0.0301472735181832,0.0301488887592307,-0.00034748838979246606,-3.4543301379030833e-12,1.94349999999984
7.453077009722531e-10,4.298644773470528e-15,0.0301456723390034,0.0301472957601276,-0.0003476194635266171,-3.452169973494623e-12,1.94399999999984
2.0018235992458333e-09,3.9469989776552694e-12,0.030144064824166,0.0301457059521866,-0.00034761057770690503,-3.450610023408851e-12,1.94449999999984
2.6020852139652106e-15,0.0,0.0301424711180988,0.0301441161690641,-0.0003476167461978801,-3.449700160945701e-12,1.94499999999984
9.878953002862012e-10,0.0,0.0301408715778596,0.030142528676803,-0.0003476167461957081,-3.4488100309620906e-12,1.94549999999984
7.174575031299035e-10,8.870994216980677e-13,0.0301392738850899,0.0301409432981042,-0.00034760438875174504,-3.4475300218772542e-12,1.94599999999984
8.478846999504519e-10,2.5941020165287654e-12,0.0301376770393446,0.0301393602518599,-0.0003475958964231331,-3.4466700327140387e-12,1.94649999999984
1.5830798998084372e-09,1.2572998198123742e-12,0.0301360834304243,0.0301377784159104,-0.00034758551411346206,-3.446250012792418e-12,1.94699999999984
1.218927098145528e-09,2.5695001681924623e-12,0.0301345014688075,0.0301362080954197,-0.0003475663672009551,-3.445030068507937e-12,1.94749999999984
9.795128007306086e-10,9.59995971605565e-15,0.0301329144575433,0.030134632973699,-0.000347581945946131,-3.443990101784089e-12,1.94799999999984
5.770280097489033e-09,1.0998198879397236e-11,0.0301313307819887,0.0301330590946719,-0.00034759426213622603,-3.442759965999187e-12,1.94849999999984
5.382856001212577e-09,1.325901194393353e-12,0.0301297542374088,0.0301314839392239,-0.00034750202460589704,-3.441049962332743e-12,1.94899999999984
6.0021432268797525e-15,1.4255020774900373e-12,0.0301281789294423,0.0301299117342418,-0.0003474185599534231,-3.4392701360463906e-12,1.94949999999984
3.4550515018438865e-09,6.7925977342842e-12,0.0301265978776279,0.0301283407508199,-0.0003474185599516331,-3.4387000625440978e-12,1.94999999999984
1.0611952011574388e-09,3.6763998095823425e-11,0.030125039770801,0.0301267726038401,-0.00034746261393077806,-3.437340039338932e-12,1.95049999999984
0.0,1.7673015828556515e-12,0.0301234733179962,0.0301252183105052,-0.0003474760967828701,-3.434310127947704e-12,1.95099999999984
8.390439100447455e-09,0.0,0.0301219007226419,0.0301236626416899,-0.000347476096781267,-3.4332400204034608e-12,1.95149999999984
4.100886297209172e-15,4.2799097599299785e-14,0.0301203373802681,0.030122103915163,-0.0003476221700045621,-3.4315801068773855e-12,1.95199999999984
7.299716386910404e-15,6.0021432268797525e-15,0.0301187652709746,0.0301205543375596,-0.00034762217000270203,-3.4289400745873833e-12,1.95249999999984
4.2597869676086475e-14,1.432701179915341e-12,0.0301171951174388,0.0301190002293403,-0.00034762217000130103,-3.4267801270193576e-12,1.95299999999984
6.5411229002720894e-09,8.982016519443192e-13,0.0301156357889896,0.0301174448185842,-0.000347622169998539,-3.4249701599126103e-12,1.95349999999984
1.9827302993880025e-09,1.3186986225210973e-12,0.0301140819890896,0.0301158913885737,-0.0003475562524943341,-3.4220601612816592e-12,1.95399999999984
7.23929902135545e-10,3.6134012448840735e-12,0.0301125206366945,0.0301143377040138,-0.00034756017480371405,-3.42032001679482e-12,1.95449999999984
2.5724213002786822e-09,7.234598337069187e-12,0.0301109596159098,0.0301127907076288,-0.00034755158051691804,-3.4182500580071107e-12,1.95499999999984
9.808746002926139e-10,3.3089850304257595e-13,0.0301094015928382,0.030111242695455,-0.0003475445348469951,-3.413659979689676e-12,1.95549999999984
6.0021432268797525e-15,0.0,0.0301078434886661,0.0301096948450676,-0.00034753226978539704,-3.4094599973139017e-12,1.95599999999984
0.0,3.7528900126426734e-11,0.0301062877259971,0.0301081487743167,-0.0003475322697815041,-3.405590046079432e-12,1.95649999999984
2.665033490070745e-08,1.4040157925165886e-13,0.0301047334443748,0.0301065986747594,-0.00034753226977710507,-3.403070143390141e-12,1.95699999999984
1.371201329911087e-08,1.381401937283755e-12,0.0301032178797358,0.0301050891038949,-0.00034705505501640406,-3.398040095831112e-12,1.95749999999984
1.787752602205872e-09,5.55443989413984e-11,0.030101729270607,0.0301035676399601,-0.00034712057835647005,-3.3932800146130315e-12,1.95799999999984
6.149113499637204e-09,3.103701323725616e-12,0.030100202655363,0.0301020314292164,-0.0003470985339305611,-3.3884401361150562e-12,1.95849999999984
0.0,1.1900203045200897e-14,0.0300986683310867,0.0301004925615756,-0.0003469974327738641,-3.3843899904795194e-12,1.95899999999984
7.452717019906796e-10,0.0,0.0300971215392097,0.0300989589976855,-0.00034699743277020003,-3.3790600525995806e-12,1.95949999999984
1.7480329024543995e-09,4.6210198861862395e-11,0.0300955759175215,0.0300974258162076,-0.0003469885512519921,-3.373170015877336e-12,1.95999999999984
0.0,3.8227102039378735e-11,0.0300940356022325,0.030095932321971,-0.00034699159689737403,-3.3699501522654884e-12,1.96049999999984
9.320939398788086e-09,7.555900349842659e-12,0.0300924938048295,0.0300944220231186,-0.0003469915968931131,-3.3671000015944585e-12,1.96099999999984
7.3956143986642076e-09,3.780609852954697e-11,0.0300910110616069,0.0300929004813119,-0.000347160060888207,-3.362650002197709e-12,1.96149999999984
5.3142657982507835e-09,1.3451011138254643e-12,0.0300895081470109,0.0300913714186644,-0.00034729259198514506,-3.3570999712767557e-12,1.96199999999984
8.0643690995863e-09,7.044879957174288e-11,0.0300879864108552,0.0300898451737768,-0.0003472144400171361,-3.3534000229429317e-12,1.96249999999984
1.0168589997805455e-09,1.7679989416929942e-12,0.0300864628327818,0.0300883134980196,-0.0003473655905643681,-3.3517500840768433e-12,1.96299999999984
1.4089671398348491e-08,1.2260019388588006e-12,0.030084928807266,0.0300867884167917,-0.0003473527648796521,-3.3491701165871968e-12,1.96349999999984
9.800068985488242e-10,1.3445008995027763e-12,0.0300834116413194,0.0300852675759125,-0.00034760031427984606,-3.3474700875807395e-12,1.96399999999984
0.0,1.728898274544477e-12,0.0300818789046366,0.0300837491867339,-0.0003475880799506091,-3.3439700661275218e-12,1.96449999999984
1.041757097253182e-09,1.3999218451132833e-14,0.0300803470987895,0.030082233834982,-0.0003475880799482351,-3.3418599918594305e-12,1.96499999999984
2.0227097011216166e-09,5.896012844619491e-13,0.0300788206864878,0.030080722483044,-0.0003476012293838521,-3.3382600069659096e-12,1.96549999999984
7.89993070959838e-15,0.0,0.0300773002957595,0.0300792106200845,-0.0003476072219957101,-3.335680039476263e-12,1.96599999999984
0.0,9.451987803554829e-13,0.0300757796048262,0.0300777003090608,-0.00034760722199277507,-3.3332100100869066e-12,1.96649999999984
8.708081998543005e-10,5.184149984294173e-11,0.0300742596414074,0.0300761933002236,-0.0003476072219888961,-3.327579965045624e-12,1.96699999999984
9.59995971605565e-15,0.0,0.0300727439628473,0.0300746792049189,-0.000347596522684378,-3.321000158901244e-12,1.96749999999984
5.700301342059788e-15,1.3116702168858296e-11,0.0300712299282164,0.0300731716173767,-0.0003475965226804571,-3.315130071498973e-12,1.96799999999984
0.0,9.505198711456941e-12,0.0300697178679644,0.0300716649240318,-0.0003475965226772171,-3.3081100792725637e-12,1.96849999999984
1.2049038988770633e-09,1.4631004741083586e-12,0.0300682070713543,0.0300701693690088,-0.00034759652267418403,-3.300449974083519e-12,1.96899999999984
4.049885427015454e-14,5.058457021311913e-10,0.0300666993393984,0.0300686709226258,-0.00034761194440013606,-3.294670092301999e-12,1.96949999999984
3.530199001178236e-09,1.1853018566654328e-12,0.0300652010309251,0.0300671520611272,-0.00034761194439484906,-3.2876899987155372e-12,1.96999999999984
9.46429629805623e-09,2.9363005082938543e-12,0.0300637023390318,0.0300656446071177,-0.00034759706086721605,-3.287490071834931e-12,1.97049999999984
8.999745393367675e-15,1.207801220148852e-12,0.0300622113958663,0.0300641431382677,-0.0003477779385963021,-3.2828301708975882e-12,1.97099999999984
3.2136167997520726e-09,6.3976601794024646e-15,0.0300607090753424,0.0300626467733585,-0.0003477779385911401,-3.2769000186949615e-12,1.97149999999984
7.751560990310047e-10,1.9949007723507606e-12,0.0300592096090624,0.030061155005016,-0.00034779444646761506,-3.27208008951696e-12,1.97199999999984
3.7241027997514387e-08,1.646454986237167e-10,0.0300577090515312,0.0300596636817875,-0.00034778510597622105,-3.2664300951557035e-12,1.97249999999984
1.0573517998657689e-09,1.7251998440936944e-12,0.0300562729426381,0.0300581786792821,-0.00034667986281280007,-3.255580050334772e-12,1.97299999999984
8.750542901392322e-09,5.028998051326283e-13,0.0300547898013404,0.0300567021646024,-0.000346693294335701,-3.2502199716344382e-12,1.97349999999984
2.326068320249175e-08,3.688993555073239e-13,0.0300533116656894,0.0300552184039217,-0.0003468264912972381,-3.2448700844345257e-12,1.97399999999984
0.0,0.0,0.0300518706529261,0.0300537335244928,-0.0003478146214822811,-3.239869960855457e-12,1.97449999999984
6.512912015255168e-10,4.999473057765158e-15,0.0300503822220584,0.0300522500421673,-0.0003478146214773341,-3.234350070754899e-12,1.97499999999984
0.0,0.0,0.0300488875075767,0.0300507694843986,-0.0003478069316408791,-3.229190135775606e-12,1.97549999999984
1.2237783009183545e-09,1.3535977894107987e-12,0.0300473906137434,0.0300492898773349,-0.0003478069316358341,-3.2237901584353246e-12,1.97599999999984
7.601558271730369e-15,2.7797208979052357e-14,0.0300459041761732,0.0300478120637646,-0.00034782258167633407,-3.218410130415017e-12,1.97649999999984
0.0,2.2135973609671566e-12,0.0300444148948088,0.0300463431345109,-0.0003478225816707061,-3.2132801194156846e-12,1.97699999999984
2.8973237004015218e-09,0.0,0.0300429256681542,0.0300448715951697,-0.0003478225816652251,-3.2079900801756933e-12,1.97749999999984
6.91735200369914e-10,8.600065104502619e-14,0.0300414413744064,0.0300433992697705,-0.0003478126813825891,-3.2021401589338305e-12,1.97799999999984
9.299852554711663e-14,1.6101703304016723e-14,0.0300399660435104,0.0300419406771443,-0.00034780452447793803,-3.1964101504522446e-12,1.97849999999984
6.277744799693119e-09,1.7788999440160325e-12,0.0300384997113726,0.0300404765884349,-0.0003478045244719011,-3.19052011373e-12,1.97899999999984
7.272438498628908e-09,4.704180101011701e-11,0.0300370335817952,0.0300390085005053,-0.00034770837501977105,-3.1843401613468325e-12,1.97949999999984
0.0,2.0590699284506186e-11,0.0300355669318808,0.0300375349178803,-0.0003475622324695571,-3.177980014562598e-12,1.97999999999984
6.308978499347528e-09,0.0,0.0300340890898981,0.0300360650627729,-0.0003475622324639711,-3.172290121561394e-12,1.98049999999984
5.398459457239824e-15,4.3499925883594415e-14,0.030032620123336,0.0300345996542352,-0.000347457809389333,-3.1661500678181742e-12,1.98099999999984
0.0,2.7219997089655834e-12,0.0300311459456003,0.0300331463003384,-0.0003474578093832541,-3.1592100897120945e-12,1.98149999999984
2.1207873998618787e-09,5.408072982493461e-10,0.0300296730892828,0.0300316871720645,-0.00034745780937724504,-3.1534399657501266e-12,1.98199999999984
9.854140697873603e-09,0.0,0.0300282054447786,0.0300302119214563,-0.0003474623990399441,-3.145819976041464e-12,1.98249999999984
2.301549060015895e-08,2.1996293675385914e-15,0.0300267574085343,0.0300287407548058,-0.00034732114560222607,-3.139870091359298e-12,1.98299999999984
0.0,1.364200419295969e-12,0.0300253421869057,0.0300272782107894,-0.0003492330939400101,-3.1346999648795837e-12,1.98349999999984
8.899825321151411e-14,7.578000726926604e-13,0.0300238878644608,0.0300258326364192,-0.0003492330939347711,-3.1253801630048983e-12,1.98399999999984
2.6192587994355865e-09,0.0,0.0300224379558371,0.0300243823175421,-0.00034923309392922704,-3.1170599955332445e-12,1.98449999999984
0.0,1.051998765877471e-12,0.0300209810920813,0.0300229310704999,-0.00034922937054428606,-3.1114000265120012e-12,1.98499999999984
1.6354198030532618e-09,0.0,0.0300195177383455,0.0300214805373689,-0.0003492293705380001,-3.102810109539833e-12,1.98549999999984
7.97749401260095e-10,3.5180990065608597e-12,0.0300180569881221,0.0300200319882825,-0.0003492095161808901,-3.0966199656562443e-12,1.98599999999984
9.581424993687637e-10,2.237200008581297e-12,0.0300166076992186,0.0300185930990589,-0.000349199867669435,-3.0882299755646825e-12,1.98649999999984
0.0,0.0,0.0300151543070389,0.030017150117601,-0.00034918795737117305,-3.079960115073832e-12,1.98699999999984
1.0394987995376859e-09,9.398731792842341e-15,0.0300136985270252,0.0300157067882467,-0.0003491879573653241,-3.0741600671319036e-12,1.98749999999984
0.0,1.071899513593877e-12,0.0300122477414628,0.0300142659465013,-0.000349201057103375,-3.0681700669693557e-12,1.98799999999984
7.458915502606134e-09,1.0812011008720646e-12,0.030010795709814,0.0300128269521866,-0.000349201057097394,-3.0602200461193885e-12,1.98849999999984
9.330036743193659e-14,2.2709022162725745e-12,0.0300093556372868,0.0300114048571211,-0.00034912682845381505,-3.0514601262465746e-12,1.98899999999984
9.470471004635606e-10,4.1249989535252496e-13,0.0300079256588447,0.0300099704238089,-0.00034912682844744504,-3.0428400684540113e-12,1.98949999999984
8.036382011245014e-10,1.7895997184158574e-12,0.0300064841343002,0.0300085343836889,-0.0003491150592776121,-3.034650005243056e-12,1.98999999999984
9.172266002277496e-10,3.3875992289100765e-12,0.0300050473198651,0.0300071007009936,-0.0003491053012979441,-3.02455001148505e-12,1.99049999999984
1.7826323993330728e-09,4.549499665884582e-12,0.0300036078905951,0.0300056724586262,-0.0003490939573880911,-3.012090143278412e-12,1.99099999999984
3.439944700617259e-09,9.50281520140095e-15,0.0300021690915134,0.0300042504680405,-0.000349071956550571,-3.001279997097428e-12,1.99149999999984
1.823030400249781e-09,3.9419856268096964e-13,0.0300007333350956,0.0300028247262738,-0.00034905543426163904,-2.991959978382308e-12,1.99199999999984
4.750019821919693e-14,9.72470021176619e-12,0.029999299224243,0.0300014173173084,-0.0003490595599568271,-2.983210033169481e-12,1.99249999999984
1.885515698435425e-09,1.779600772300327e-12,0.0299978711079949,0.0300000018102184,-0.0003490595599490551,-2.973630022773399e-12,1.99299999999984
1.1345579996324684e-09,0.0,0.0299964397883786,0.0299985785644949,-0.00034906654914314706,-2.96354000367538e-12,1.99349999999984
0.0,0.0,0.0299950068840425,0.0299971545714901,-0.00034908113800579906,-2.9552900925045034e-12,1.99399999999984
6.933048024571065e-10,1.3671008769478021e-12,0.0299935738787178,0.0299957312173157,-0.000349081137999936,-2.947920119816816e-12,1.99449999999984
5.818034599230915e-09,5.3013149425851225e-15,0.0299921447050112,0.0299943083015838,-0.00034907294330602007,-2.9369299960751993e-12,1.99499999999984
1.037784299467992e-09,1.2628401796499489e-11,0.0299907232481923,0.0299928883757061,-0.000348979155789648,-2.929020090705614e-12,1.99549999999984
1.945590803048569e-09,2.040034807748725e-14,0.0299892973434793,0.0299914670583226,-0.0003489922313865591,-2.920230030012405e-12,1.99599999999984
7.642028988785743e-10,1.8053024353203995e-12,0.0299878735460435,0.0299900545676753,-0.00034899931471080604,-2.9144200074104898e-12,1.99649999999984
0.0,3.4430097661797276e-13,0.0299864686343825,0.029988638838378,-0.00034899020814839205,-2.9042100755521938e-12,1.99699999999984
1.119604700616783e-09,1.755900980171532e-12,0.0299850570352852,0.0299872235042319,-0.00034899020814109906,-2.8955900177596305e-12,1.99749999999984
0.0,4.6004866582904924e-15,0.0299836404020571,0.0299858085172169,-0.00034900447856404005,-2.8870100754474493e-12,1.99799999999984
2.292559729902277e-08,7.215027186813217e-13,0.0299822209722694,0.0299843965843459,-0.00034900447855659407,-2.881319965605811e-12,1.99849999999984
2.51014486973844e-14,6.261199891888225e-11,0.0299808348607347,0.0299829968708378,-0.00034852983923943206,-2.8704900869452876e-12,1.99899999999984
7.890687998834967e-10,4.0113599941715705e-11,0.0299794281692313,0.029981587403697,-0.0003485298392324241,-2.8604200171672423e-12,1.99949999999984
2.2186890033526474e-09,1.3684990640694394e-12,0.0299780259561416,0.0299801706245629,-0.00034852034862299403,-2.849960068287971e-12,1.99999999999984
1.3663441301992041e-08,2.363859802345658e-11,0.0299766155230125,0.0299787605020009,-0.0003485231915510191,-2.8400901422309666e-12,2.00049999999984
2.1348991983971555e-09,3.490402411543414e-12,0.0299752172074801,0.0299773494669615,-0.0003485549881655131,-2.829410100310681e-12,2.00099999999984
3.8500452825829257e-14,4.2001124800350453e-14,0.0299738031766209,0.0299759432086744,-0.0003485542445004461,-2.8196000222135975e-12,2.00149999999984
5.401928904191777e-15,0.0,0.0299723956798932,0.0299745485814576,-0.0003485542444924101,-2.812349962286187e-12,2.00199999999984
1.0099560077136971e-14,1.361199347682529e-12,0.0299709857424281,0.0299731492410706,-0.0003485542444863531,-2.805470048980463e-12,2.00249999999984
2.6020852139652106e-15,6.602357549567728e-15,0.029969577150399,0.0299717484843819,-0.00034855424447905305,-2.796150030265343e-12,2.00299999999984
1.035245101449478e-09,5.4203169730371314e-14,0.0299681693262557,0.0299703500579878,-0.00034855424447128203,-2.7903900978037965e-12,2.00349999999984
1.943354300398825e-09,1.3695988787532087e-12,0.0299667633395445,0.0299689642990265,-0.0003485672712045221,-2.7824400769538293e-12,2.00399999999984
6.35984320762617e-14,1.7405001051518099e-12,0.0299653610371063,0.0299675716935284,-0.0003485744202904081,-2.7733800499196715e-12,2.00449999999984
1.7380297999414207e-09,1.7024021081724072e-12,0.0299639704740001,0.0299661786155656,-0.0003485744202838581,-2.764550090586515e-12,2.00499999999984
1.2034921011150335e-09,5.0699028308898164e-14,0.0299625736740874,0.0299647838354455,-0.00034857924875079005,-2.755550128352713e-12,2.00549999999984
4.360053984520107e-14,2.7338999120107843e-12,0.0299611765605764,0.029963411517018,-0.00034859464899268406,-2.7488601672676083e-12,2.00599999999984
1.8497852000143311e-09,9.645027831961528e-13,0.0299597855300427,0.0299620397559333,-0.0003485946489880001,-2.7409600197175754e-12,2.00649999999984
1.0406724024192293e-09,1.4560991301593162e-12,0.0299584206492169,0.0299606560105453,-0.00034859778368827006,-2.7316900911428244e-12,2.00699999999984
6.748555800989431e-09,1.6335200553330154e-11,0.0299570405493522,0.0299592693158597,-0.0003486108490604221,-2.722810041669299e-12,2.00749999999984
1.05101750219605e-09,1.8048999794739728e-12,0.0299556591335577,0.0299578806715296,-0.00034852100562469,-2.7125801604910293e-12,2.00799999999984
0.0,3.4198338605406775e-14,0.0299542684930673,0.0299564932995931,-0.00034853433796963303,-2.703020099414921e-12,2.00849999999984
1.156891901721302e-09,1.4770996925594915e-12,0.0299528755492945,0.0299551149107508,-0.00034853433796302004,-2.6957201661875763e-12,2.00899999999984
1.2223698997448906e-09,9.61498242135761e-13,0.0299514847104605,0.0299537323165897,-0.000348549140362576,-2.6903199720068605e-12,2.00949999999984
2.6786322014638042e-09,4.361769972982543e-11,0.0299500952645032,0.0299523495371907,-0.0003485650429231361,-2.68512013838762e-12,2.00999999999984
0.0,0.0,0.0299487088562615,0.0299509612081865,-0.0003485603631646321,-2.680020051368248e-12,2.01049999999984
8.029020597682957e-09,0.0,0.0299473208230271,0.0299495788704725,-0.00034856036315840107,-2.6746400233479406e-12,2.01099999999984
0.0,3.256006575469428e-13,0.029945945472005,0.0299481994548197,-0.0003487040568503811,-2.668489994944734e-12,2.01149999999984
0.0,8.177000743181395e-13,0.0299445593320348,0.0299468215781852,-0.00034870405684474704,-2.6637099644066797e-12,2.01199999999984
8.474932006174996e-10,0.0,0.0299431740513582,0.0299454459061505,-0.000348704056838453,-2.658160150326161e-12,2.01249999999984
7.484493202286613e-09,3.1629907026875514e-13,0.0299417925530855,0.0299440708801634,-0.0003486936927939691,-2.6520400459029148e-12,2.01299999999984
6.990087016156554e-10,5.1781801069239464e-11,0.0299404207224684,0.0299426968395928,-0.0003486141281448011,-2.6464700656619877e-12,2.01349999999984
6.669147005478049e-10,3.612597998525757e-10,0.0299390411501003,0.0299413165319231,-0.00034860584117985406,-2.6402801386188335e-12,2.01399999999984
0.0,3.2069832900383233e-13,0.0299376623753552,0.029939927426905,-0.000348597932583673,-2.6345401554772607e-12,2.01449999999984
2.1499049700224315e-08,4.7982451345518484e-15,0.0299362842020436,0.0299385465888185,-0.000348597932577289,-2.629710034798838e-12,2.01499999999984
7.460004836090661e-14,3.625199793133582e-11,0.0299349452775066,0.0299371743816804,-0.00034942936481314004,-2.624020141797634e-12,2.01549999999984
7.271336598807521e-09,9.499345754448996e-15,0.0299335841857063,0.0299357999683473,-0.0003494293648066461,-2.619029992878552e-12,2.01599999999984
6.318391018722558e-10,0.0,0.0299322213159696,0.0299344324297327,-0.0003492948274217881,-2.613920148039628e-12,2.01649999999984
0.0,0.0,0.0299308446054053,0.0299330667858423,-0.0003492873876404691,-2.6083300016382927e-12,2.01699999999984
8.836243799159593e-09,0.0,0.0299294673279784,0.0299317026714066,-0.0003492873876350571,-2.6025301705367987e-12,2.01749999999984
0.0,0.0,0.0299281041551093,0.0299303398312634,-0.00034944471047037803,-2.596890150835529e-12,2.01799999999984
7.912098996809558e-10,2.4843700013876813e-11,0.0299267294667337,0.0299289781585702,-0.0003494447104632311,-2.591600111595538e-12,2.01849999999984
1.1834312699937621e-08,0.0,0.0299253572662064,0.0299276147730731,-0.000349435136999647,-2.585850153793978e-12,2.01899999999984
3.9968028886505635e-15,1.701600665926506e-12,0.0299240015652901,0.0299262540445516,-0.000349245910323076,-2.579780139511101e-12,2.01949999999984
6.745070994795821e-10,1.4916991253333123e-12,0.0299226333206922,0.0299249054751893,-0.00034924591031334107,-2.5727900712646523e-12,2.01999999999984
3.970088147120521e-14,1.472801047786021e-12,0.0299212662231981,0.02992355032284,-0.0003492379637030261,-2.5671600262233696e-12,2.02049999999984
1.1140652012020524e-09,6.64690177898386e-12,0.0299199131924002,0.0299221940373646,-0.00034923796369441503,-2.5609200090398465e-12,2.02099999999984
1.0459960016195868e-09,6.22002449546244e-14,0.0299185587324136,0.0299208512593972,-0.0003492521586072301,-2.5521600891670326e-12,2.02149999999984
8.19830314746639e-15,2.929947950924827e-14,0.0299172109561796,0.0299195158076106,-0.00034926542747844703,-2.5464600046654073e-12,2.02199999999984
0.0,0.0,0.0299158554524593,0.029918174229611,-0.0003492654274713001,-2.5386400880761384e-12,2.02249999999984
2.0118347023034833e-09,3.5689853850051634e-13,0.0299144976406565,0.0299168256973961,-0.0003492654274633131,-2.529650100502323e-12,2.02299999999984
1.0800388361431601e-14,2.10759881769107e-12,0.0299131434728614,0.0299154760242661,-0.0003492716591072851,-2.521590141552066e-12,2.02349999999984
0.0,9.86100090472064e-13,0.0299117893181982,0.0299141324727285,-0.00034927165909827103,-2.5127200667385274e-12,2.02399999999984
8.212697015508308e-10,7.694019032999933e-13,0.0299104347626766,0.0299127859686296,-0.0003492716590887231,-2.504820136028929e-12,2.02449999999984
1.1999028992626393e-09,5.800915303666443e-15,0.0299090822205194,0.0299114390060597,-0.0003492616500901561,-2.4962200275563395e-12,2.02499999999984
2.3004524986325325e-09,1.405400101850418e-12,0.0299077311897472,0.029910094120729,-0.000349277137941484,-2.4882500573863986e-12,2.02549999999984
0.0,6.300515664747763e-15,0.0299063836222643,0.0299087489032742,-0.0003492494331403291,-2.480260137896484e-12,2.02599999999984
8.173695990876251e-10,4.1776099940493694e-11,0.0299050337377699,0.0299074061808674,-0.00034924943313150304,-2.4713000743026292e-12,2.02649999999984
1.6549516999864178e-09,1.0020005658528675e-12,0.0299036859759667,0.0299060583766927,-0.00034923951669673205,-2.463190025212003e-12,2.02699999999984
8.460402298876568e-09,5.152996085389105e-13,0.0299023482289714,0.0299047184357196,-0.0003492193559095191,-2.4559299906246057e-12,2.02749999999984
7.511998002807108e-10,4.801714581503802e-15,0.0299010139793633,0.029903379879125,-0.0003493735057943551,-2.4482200121356268e-12,2.02799999999984
0.0,4.999473057765158e-15,0.0298996686112838,0.0299020428067939,-0.000349364568440082,-2.4403001321060547e-12,2.02849999999984
4.902328543110457e-15,3.637021239732974e-13,0.0298983227306453,0.0299007063942332,-0.00034936456843149806,-2.4320599787547303e-12,2.02899999999984
1.0026742977564673e-09,1.3575980617464012e-12,0.0298969797012011,0.0298993713087727,-0.0003493645684231781,-2.424310101625804e-12,2.02949999999985
5.4990734188464785e-15,4.2229761354484197e-13,0.0298956425173686,0.0298980352213243,-0.0003493519612791621,-2.4167399852170757e-12,2.02999999999985
7.303185833862358e-15,3.261599323955977e-12,0.0298943029770524,0.0298967018458432,-0.0003493519612710581,-2.4094901421300996e-12,2.03049999999985
0.0,3.94996535479919e-14,0.0298929658176864,0.0298953668128949,-0.00034935196126280007,-2.401870152421437e-12,2.03099999999985
1.1113800990614209e-09,1.4675968773580905e-12,0.029891627915389,0.0298940436842115,-0.00034935196125509107,-2.3942100472323924e-12,2.03149999999985
3.889943922530392e-14,0.0,0.0298902935771682,0.0298927159897494,-0.00034936612266431007,-2.3868101505647443e-12,2.03199999999985
1.0462944018130305e-09,1.6601303665098044e-14,0.0298889669731683,0.0298913864397737,-0.00034936612265633,-2.378980042475054e-12,2.03249999999985
6.800116025829084e-15,2.9976021664879227e-15,0.0298876387592843,0.029890060325713,-0.00034937937680182003,-2.371830162828381e-12,2.03299999999985
1.9865299995258656e-09,2.400857290751901e-15,0.0298863072084828,0.0298887334634434,-0.00034937937679411807,-2.3642301224396922e-12,2.03349999999985
0.0,4.0929759581587177e-13,0.0298849936184356,0.0298874072176092,-0.0003493859386317331,-2.3567200708313196e-12,2.03399999999985
0.0,7.500944310123714e-15,0.0298836717184578,0.0298860819770124,-0.00034938593862353807,-2.3495300757042648e-12,2.03449999999985
6.722356702543175e-09,2.582619881841275e-11,0.0298823452443295,0.0298847587696186,-0.0003493859386155371,-2.34186997051522e-12,2.03499999999985
5.100087019371813e-15,9.298117831235686e-15,0.0298810264127246,0.0298834449702298,-0.0003492723657981851,-2.3337601382650286e-12,2.03549999999985
3.379935220593211e-14,0.0,0.0298796994423273,0.0298821314704398,-0.00034927236579010803,-2.325590024374047e-12,2.03599999999985
0.0,6.694954000907583e-10,0.0298783803809331,0.0298808133185736,-0.00034927236578181605,-2.317510116103816e-12,2.03649999999985
1.1900203045200897e-14,9.398731792842341e-15,0.0298770563776908,0.0298794788964589,-0.000349272365773871,-2.311900020382507e-12,2.03699999999985
2.9028820798526755e-08,2.889702366282165e-14,0.0298757339264351,0.0298781459116084,-0.00034927236576607907,-2.305430152338417e-12,2.03749999999985
1.3308679991386185e-09,1.3399004128444858e-14,0.0298744688082326,0.0298768255053552,-0.00035136252570508203,-2.299410011355474e-12,2.03799999999985
6.767504993898665e-10,8.795984773879439e-13,0.029873160956318,0.0298755083823691,-0.00035134684883797907,-2.294510068057143e-12,2.03849999999985
8.665896993054201e-10,1.7260012863395957e-12,0.0298718419032078,0.0298741911466888,-0.0003513388847838051,-2.289200079497178e-12,2.03899999999985
0.0,4.952830159887789e-11,0.0298705201335938,0.0298728747782649,-0.00035132825889558805,-2.2838001021568965e-12,2.03949999999985
1.3301859613790157e-14,1.8260011558357547e-12,0.0298691961573151,0.0298715544780315,-0.00035132825888977304,-2.278670091157564e-12,2.03999999999985
7.601558271730369e-15,3.277100812937306e-12,0.0298678743758619,0.0298702377865744,-0.0003513282588847351,-2.2739100099394838e-12,2.04049999999985
6.542247701912807e-09,7.927190154299879e-11,0.0298665545441472,0.0298689236168648,-0.00035132825887913507,-2.2686501115198876e-12,2.04099999999985
3.697218419959625e-08,1.3824520000982332e-10,0.0298652432606836,0.0298676010741224,-0.0003512579415155371,-2.2640301092224924e-12,2.04149999999985
1.1400602684119576e-14,9.968800090964791e-12,0.0298639767406207,0.0298662792478148,-0.000350481891865835,-2.2579800442595888e-12,2.04199999999985
8.27061800295903e-09,4.3279962946840556e-13,0.0298626619094396,0.0298649622236011,-0.0003504818918609781,-2.252900123400625e-12,2.04249999999985
6.163346014109727e-10,0.0,0.0298613520123932,0.0298636514013436,-0.0003506226151786991,-2.247710047600937e-12,2.04299999999985
1.8562757997386825e-09,1.8957994896151575e-12,0.0298600321413597,0.0298623430650448,-0.0003506153699549371,-2.2423601604010246e-12,2.04349999999985
9.237017602192754e-09,4.0719202315520064e-11,0.0298587155103617,0.0298610353203512,-0.000350623038149107,-2.2373301128419953e-12,2.04399999999985
1.0930679972265267e-09,1.4352997956823543e-12,0.0298574088635925,0.0298597335156796,-0.0003507968021632151,-2.229380091992028e-12,2.04449999999985
8.706150099457854e-09,4.3197680155149243e-10,0.0298560911965493,0.0298584313445693,-0.00035078296965330004,-2.221020025880427e-12,2.04499999999985
1.3006614014987594e-09,1.6572992977970102e-12,0.0298547920180502,0.0298571109791947,-0.00035093912540355406,-2.213320022051435e-12,2.04549999999985
9.30158727818764e-15,9.298117831235686e-15,0.0298534803051905,0.0298557969600494,-0.00035095612499363006,-2.205710007002759e-12,2.04599999999985
1.5887177500645278e-08,6.999990864731132e-13,0.0298521666631897,0.0298544921272876,-0.00035095612498501206,-2.197069999890222e-12,2.04649999999985
6.366451602013434e-09,3.9549960528795225e-13,0.0298509010220537,0.0298531914101746,-0.00035192727143047405,-2.189520049641902e-12,2.04699999999985
0.0,1.0866502142548029e-11,0.0298496044857918,0.0298518912239622,-0.00035182891947912705,-2.181509963991579e-12,2.04749999999985
0.0,0.0,0.0298482906636022,0.0298505912852786,-0.0003518289194703911,-2.173969988403246e-12,2.04799999999985
1.0397783987980969e-09,2.7968901500363685e-11,0.0298469751547575,0.0298492928927002,-0.0003518289194616621,-2.1651200797501158e-12,2.04849999999985
6.875646000464863e-09,1.933099513795611e-12,0.0298456643492074,0.029847993055444,-0.00035184209485170505,-2.1575801041617826e-12,2.04899999999985
0.0,0.0,0.0298443616780445,0.0298467042957062,-0.0003517252252373161,-2.150900117736665e-12,2.04949999999985
1.1061609996032562e-09,4.137296998052431e-10,0.0298430514165182,0.0298454114518751,-0.00035172522522838607,-2.1423999727043785e-12,2.04999999999985
0.0,5.3013149425851225e-15,0.0298417440624701,0.0298441005647986,-0.0003517393195953581,-2.134779982995716e-12,2.05049999999985
2.646243379977875e-08,1.344601513464383e-12,0.0298404377239805,0.0298427981462538,-0.00035173931958676103,-2.1260001138029283e-12,2.05099999999985
2.3002433291452462e-15,1.4811971094097487e-12,0.0298391758911587,0.0298415012882108,-0.0003525780192335971,-2.1188200933358603e-12,2.05149999999985
1.6113173989529272e-09,1.4309005369472771e-12,0.0298378753535509,0.0298402084937976,-0.0003525780192252981,-2.1115899827284235e-12,2.05199999999985
5.956237600357461e-09,0.0,0.029836573352795,0.0298389393167151,-0.00035255853423428907,-2.1062201462085373e-12,2.05249999999985
1.0409446013492918e-09,5.398459457239824e-15,0.0298352781225645,0.0298376638115992,-0.000352471174487047,-2.098260150698583e-12,2.05299999999985
0.0,4.2890500179249e-11,0.0298339983373899,0.0298363820381385,-0.000352484335749779,-2.090019997347259e-12,2.05349999999985
2.3002433291452462e-15,6.308099875784734e-12,0.0298327102508896,0.0298350901413146,-0.0003524843357417721,-2.083140084041535e-12,2.05399999999985
7.904302004591024e-10,1.1081968676052156e-12,0.0298314164388601,0.0298338010652362,-0.00035248433573339705,-2.076840002057656e-12,2.05449999999985
8.497454000860882e-09,5.296100363816336e-12,0.0298301239608825,0.0298325160769277,-0.00035247484752844605,-2.0702001311129203e-12,2.05499999999985
5.831315402771153e-09,8.572000019524406e-10,0.0298288489465781,0.0298312401952271,-0.0003526047984578521,-2.0661300361574098e-12,2.05549999999985
2.164286399403137e-09,6.820237014038e-10,0.0298275639357247,0.0298299397768109,-0.0003525110864882791,-2.059980007754203e-12,2.05599999999985
1.9300533393717956e-14,3.029868023141091e-14,0.0298262716466929,0.0298286241018961,-0.00035253866363508103,-2.0546500698742642e-12,2.05649999999985
6.57674074991399e-08,1.5053999713465771e-12,0.0298249800171986,0.0298273253634675,-0.00035253866362686505,-2.0462401304627287e-12,2.05699999999985
5.112896099557229e-09,7.89993070959838e-15,0.029823805623286,0.029826032563366,-0.0003567093144485931,-2.0391899974159244e-12,2.05749999999985
2.3315258994294208e-09,4.92510199290308e-12,0.0298225421565867,0.0298247485923291,-0.0003566365929775051,-2.0305901057837694e-12,2.05799999999985
8.365494998108236e-10,3.892500904933982e-12,0.0298212572042482,0.0298234649351524,-0.000356666348879893,-2.0240200574589418e-12,2.05849999999985
7.405629800366631e-09,1.7859499990002803e-10,0.0298199858799349,0.0298221832202313,-0.0003566561108967861,-2.0177000261550893e-12,2.05899999999985
0.0,0.0,0.0298187123236757,0.0298209029988261,-0.000356522539356645,-2.0176900514951024e-12,2.05949999999986
6.120104423246175e-14,8.550482995250963e-10,0.0298174210505667,0.0298196315922111,-0.0003565225393483601,-2.010850036829326e-12,2.05999999999986
1.0282834399938379e-08,5.332510127908918e-11,0.0298161428220345,0.0298183250296065,-0.0003565225393419411,-2.0036899656822316e-12,2.06049999999986
1.9195733402116444e-08,5.619810172774464e-14,0.0298148669992927,0.0298170285621685,-0.00035644380655065506,-1.997300111758471e-12,2.06099999999986
0.0,1.801600535422665e-12,0.0298136023676967,0.0298157575351302,-0.00035661884211646007,-1.987470084341414e-12,2.06149999999986
5.032172980048988e-08,6.122534979002836e-10,0.029812309540709,0.0298144841341816,-0.00035661884210805707,-1.9788901420292326e-12,2.06199999999986
6.090018975224432e-10,1.8134001245062592e-12,0.0298111131806663,0.0298131866183594,-0.0003583992475463861,-1.9697999741746797e-12,2.06249999999986
1.1785512010753507e-09,0.0,0.0298098265462323,0.0298119003798201,-0.000358392096883331,-1.9603899666792435e-12,2.06299999999986
8.395417399470473e-09,5.328469956933368e-11,0.0298085289190024,0.0298106247327057,-0.0003584071703836471,-1.951500159386166e-12,2.06349999999986
7.098488463697095e-15,3.0830199504450206e-13,0.0298072389071575,0.0298093461151839,-0.00035857165733499104,-1.944389961539006e-12,2.06399999999986
2.8746636009102655e-09,6.0726007555800265e-12,0.0298059400882037,0.0298080757641048,-0.00035857165732780907,-1.939220051899726e-12,2.06449999999986
2.686499270265763e-08,2.9964017378425467e-12,0.0298046463794718,0.0298068066953521,-0.00035856603573588804,-1.9317199749513403e-12,2.06499999999986
1.1045044011337435e-09,5.954800021135132e-10,0.0298034015695942,0.0298055383365502,-0.00035960530291694504,-1.922920156438579e-12,2.06549999999986
1.177199396990014e-09,2.7998436902265667e-15,0.0298021149738511,0.0298042493673461,-0.00035961935355447307,-1.9151099976688624e-12,2.06599999999986
9.576131301120006e-09,0.0,0.0298008230320609,0.0298029723854213,-0.00035963443256646307,-1.907370095199923e-12,2.06649999999986
1.551974500302311e-09,2.5411998894053767e-12,0.0297995417133299,0.0298017036165828,-0.00035981438580987403,-1.9002401648732237e-12,2.06699999999986
1.181780999448545e-09,4.381749824089454e-11,0.0297982527108448,0.0298004374698857,-0.0003597957199166611,-1.8930000796058e-12,2.06749999999986
0.0,5.328150073924398e-11,0.0297969666736581,0.0297991678498774,-0.00035981084362172,-1.8854299631970717e-12,2.06799999999986
4.471727909835521e-08,3.1936998184933785e-11,0.0297956812296624,0.0297978972484442,-0.00035981084361392103,-1.878110080649753e-12,2.06849999999986
3.1988300897012323e-15,5.281409684587679e-11,0.029794471886137,0.0297966311608084,-0.00036082271281116503,-1.870940034842672e-12,2.06899999999986
7.466883698153959e-09,3.853120253416442e-11,0.0297931925029873,0.0297953695770027,-0.00036082271280370604,-1.863220081693706e-12,2.06949999999986
2.7074449002184586e-09,6.170598754184908e-12,0.0297919143763579,0.029794103930052,-0.0003606898492377231,-1.8556100666450304e-12,2.06999999999986
5.038280199293199e-09,8.701372955499664e-15,0.029790629820109,0.0297928438506594,-0.00036068671944740707,-1.847970127616394e-12,2.07049999999986
9.048056897470458e-09,5.9325810236599e-10,0.0297893634181157,0.0297915868919436,-0.00036060960218855804,-1.840520140808377e-12,2.07099999999986
9.380104991352223e-10,1.1956997891804377e-12,0.0297880963999991,0.0297903057541443,-0.0003607662815496961,-1.8323600015773822e-12,2.07149999999986
1.2239323998741725e-09,6.146701203579852e-12,0.0297868170822893,0.0297890372961257,-0.00036075462102439404,-1.8248900654493916e-12,2.07199999999986
3.2533691990410674e-09,3.4204999943554526e-12,0.0297855406120603,0.0297877760937437,-0.00036077028981644206,-1.8174901687817435e-12,2.07249999999986
8.176237700774358e-09,0.0,0.0297842678866245,0.0297865184209588,-0.00036078738008131907,-1.8098599875726595e-12,2.07299999999986
4.871237280212881e-08,3.492390057702188e-11,0.0297830040215493,0.0297852637772623,-0.00036095137117630007,-1.8023299866443132e-12,2.07349999999986
2.4681960898720323e-08,3.600170161988103e-11,0.0297817898617037,0.0297840049669911,-0.00035998799995788405,-1.7932801511105767e-12,2.07399999999986
1.959545420024411e-08,1.0440509914944052e-10,0.0297805734817555,0.029782747039577,-0.0003610491323165531,-1.7846000285176578e-12,2.07449999999986
6.934065099883924e-09,1.974879981769817e-11,0.0297793313541509,0.0297814794073066,-0.000360710103871957,-1.7760101115454896e-12,2.07499999999986
2.211836939991496e-08,1.8396985324020676e-12,0.0297780641457574,0.0297802205739661,-0.0003605977003037121,-1.7665599885696714e-12,2.07549999999986
0.0,0.0,0.0297768162324178,0.0297789683029198,-0.0003602156014118241,-1.7576300657962118e-12,2.07599999999986
5.898059818321144e-15,2.772601592759827e-12,0.029775542762598,0.0297777187588944,-0.0003602156014023601,-1.7490999967839649e-12,2.07649999999986
2.70358530007897e-09,7.575230026590773e-11,0.0297742702452769,0.0297764701144822,-0.00036021560139382503,-1.7405801192721393e-12,2.07699999999986
9.178794301012427e-09,2.107300445253202e-12,0.0297730037226864,0.0297752220403533,-0.0003602133248364101,-1.7320101516199449e-12,2.07749999999986
1.1561755997036016e-09,4.106859990971046e-11,0.0297717471874184,0.0297739724630853,-0.0003603682797408661,-1.723320054367039e-12,2.07799999999986
1.101586998702997e-09,1.489780521168882e-14,0.0297704795143967,0.0297727253956803,-0.00036038305905485403,-1.715400174337467e-12,2.07849999999986
0.0,5.923327002499423e-10,0.0297692144944739,0.0297714793883829,-0.00036039706488190805,-1.7069000293051806e-12,2.07899999999986
1.806240698676298e-09,2.709985014170968e-14,0.0297679496788656,0.0297702073381422,-0.00036039706487325503,-1.6988400703549233e-12,2.07949999999986
1.1189780976805785e-09,0.0,0.0297666899727641,0.029768955879136,-0.0003604049616214621,-1.6906200831640072e-12,2.07999999999986
0.0,0.0,0.0297654315046113,0.0297677091749549,-0.00036041930865450306,-1.6819900507114571e-12,2.08049999999986
7.771999016581432e-10,1.8164983406343538e-12,0.0297641730113552,0.0297664650450289,-0.000360419308645815,-1.6738401029808836e-12,2.08099999999986
8.701372955499664e-15,4.46302717005409e-13,0.0297629185303722,0.0297652229740065,-0.0003604099938950531,-1.6658601581509558e-12,2.08149999999986
2.4467467000383047e-08,4.777012119205892e-13,0.0297616650302791,0.0297639890599019,-0.0003604099938872261,-1.6577099935799477e-12,2.08199999999986
0.0,1.6640994138228393e-12,0.0297604607088642,0.0297627508845065,-0.0003614691367739601,-1.6503100969122997e-12,2.08249999999986
1.1999320009836723e-09,1.929199855421615e-12,0.029759210631073,0.0297615119080746,-0.00036146913676627203,-1.6424201408626882e-12,2.08299999999986
8.62990234828942e-14,6.989894774100947e-14,0.0297579570179882,0.0297602743377697,-0.00036148448167914007,-1.63495996255425e-12,2.08349999999986
3.4809518982548138e-09,5.502200084439579e-11,0.0297567116207652,0.0297590614387954,-0.000361484481672646,-1.6294001738137442e-12,2.08399999999986
7.934670004372535e-10,1.4797191250082165e-14,0.0297554699673003,0.0297578317813258,-0.00036152903884135003,-1.6214701022837508e-12,2.08449999999986
2.3897550605056495e-14,5.57897478214997e-13,0.02975424490069,0.029756600794564,-0.00036151947083636505,-1.6140300901357207e-12,2.08499999999986
2.3973878437999474e-15,3.101685575046531e-15,0.0297530149664489,0.0297553686179628,-0.00036151947082922503,-1.6046400319602583e-12,2.08549999999986
1.5388357012258158e-09,0.0,0.0297517730110669,0.0297541351104724,-0.00036151947082182806,-1.5968600140109368e-12,2.08599999999986
8.280182095532496e-14,3.6060043839825084e-13,0.029750528622942,0.0297529009851345,-0.00036150105931573003,-1.5893100637626167e-12,2.08649999999986
9.790623797800713e-09,2.9397977108214235e-12,0.0297492947036827,0.0297516896218736,-0.00036150105930791705,-1.5819700150548899e-12,2.08699999999986
1.2221233990084013e-09,0.0,0.0297480646188496,0.0297504623122369,-0.0003616485663210971,-1.5743300760262535e-12,2.08749999999986
7.736099601196589e-09,1.6736400459960166e-11,0.0297468210524094,0.0297492310791671,-0.0003616642169195811,-1.5660801648553768e-12,2.08799999999986
0.0,1.4552005433987603e-12,0.0297455852059567,0.0297479974616222,-0.00036154406057660904,-1.5580401552250933e-12,2.08849999999986
2.00610910175425e-09,9.590002403303544e-13,0.0297443404338569,0.0297467655602714,-0.0003615440605690451,-1.5502000724754161e-12,2.08899999999986
1.1882368006199684e-09,4.369149833594044e-11,0.0297430987522819,0.0297455436264812,-0.0003615468990131011,-1.5422101529855015e-12,2.08949999999987
4.503342143635791e-15,5.829735999496322e-10,0.0297418574479243,0.0297443103417946,-0.00036156211733562706,-1.534659985896747e-12,2.08999999999987
8.180579401384502e-09,0.0,0.0297406175323366,0.0297430561109865,-0.00036156211732800805,-1.5264001000658833e-12,2.09049999999987
6.295935994771185e-10,0.0,0.0297393966675141,0.0297418143364158,-0.00036170605866084706,-1.5190401020381827e-12,2.09099999999987
0.0,4.777012119205892e-13,0.0297381612971105,0.0297405816842843,-0.0003616986622091051,-1.5112301601089007e-12,2.09149999999987
2.1610253902321075e-08,1.3402993992439605e-12,0.0297369233793846,0.029739352892941,-0.00036169866220134707,-1.503320037898881e-12,2.09199999999987
5.4990734188464785e-15,1.514600944663158e-12,0.0297357183386323,0.029738125556628,-0.00036123029499870703,-1.4957401636706003e-12,2.09249999999987
2.4239367801132117e-08,5.158869859078763e-11,0.0297344872614177,0.029736899157878,-0.0003612302949905751,-1.4879300049008837e-12,2.09299999999987
6.772707984714632e-10,3.7430128441151567e-13,0.0297332992671182,0.0297356723346952,-0.00036228720547227806,-1.480200077091931e-12,2.09349999999987
1.0979857995030429e-09,5.4990734188464785e-15,0.0297320669518388,0.0297344472001877,-0.00036227922908313903,-1.4736100794471296e-12,2.09399999999987
5.913463017870324e-10,4.319808399877445e-14,0.029730827878058,0.0297332241419377,-0.0003622931891354681,-1.4660399630384013e-12,2.09449999999987
0.0,1.4002687898084787e-14,0.0297295894145922,0.0297320111882558,-0.00036228626138600406,-1.4584501141501338e-12,2.09499999999987
4.070008219336785e-14,3.106022383736473e-13,0.0297283499014246,0.0297307942745481,-0.00036228626137860005,-1.4508301244414712e-12,2.09549999999987
6.274829902203072e-09,2.1500162761256547e-14,0.0297271210412771,0.029729574860522,-0.00036228626137090503,-1.4444201043573024e-12,2.09599999999987
0.0,1.5043001566628078e-12,0.0297258959293441,0.0297283611069511,-0.0003622276407121331,-1.4366500610679678e-12,2.09649999999987
4.000272335602517e-15,5.3214398165746246e-11,0.0297246627095219,0.0297271425149978,-0.0003622276407045901,-1.4293299616802146e-12,2.09699999999987
2.3002433291452462e-15,0.0,0.029723431294037,0.0297259157215137,-0.000362227640696597,-1.4233299868576799e-12,2.09749999999987
1.0956159000874433e-09,0.0,0.029722201427776,0.029724694479495,-0.0003622276406893321,-1.4163401354516658e-12,2.09799999999987
5.931670987724402e-10,9.633200487302318e-12,0.0297209733732013,0.0297234756356471,-0.00036224156457363406,-1.4089001233036358e-12,2.09849999999987
0.0,4.701100619897147e-15,0.0297197459655228,0.0297222557428454,-0.00036223462150487503,-1.4018400155968447e-12,2.09899999999987
7.289711993763159e-10,1.6213003162235395e-12,0.0297185192179974,0.0297210390119397,-0.00036223462149643105,-1.3932500986246765e-12,2.09949999999987
9.90904899800249e-09,3.3073994931687167e-12,0.0297173013084321,0.0297198218693566,-0.0003622259544166891,-1.3868101545605471e-12,2.09999999999987
2.02827529771632e-09,3.1337987760338137e-12,0.0297160916342887,0.0297186043216719,-0.0003624015683551011,-1.380020013194705e-12,2.10049999999987
8.69790350854771e-15,1.818500211525631e-12,0.0297148685594091,0.0297173872713004,-0.0003624045676839491,-1.3730000209682958e-12,2.10099999999987
1.097657600229729e-09,5.0199198964318015e-11,0.0297136443198983,0.0297161723118726,-0.00036240456767543507,-1.3658800653015835e-12,2.10149999999987
0.0,2.7998436902265667e-15,0.0297124212633301,0.0297149525287499,-0.000362418509090333,-1.359400005757072e-12,2.10199999999987
7.541702897601033e-09,4.696000532877775e-13,0.0297111981805226,0.0297137381560205,-0.00036241850908193,-1.3511600692461823e-12,2.10249999999987
0.0,1.506298558107133e-12,0.029709985853052,0.0297125250226567,-0.000362583098551206,-1.344710150522066e-12,2.10299999999987
0.0,1.839899760325281e-12,0.0297087634609616,0.029711312128787,-0.0003625830985427331,-1.3386000207588067e-12,2.10349999999987
5.0815562001316206e-09,9.8999974884606e-13,0.0297075417638698,0.0297101311671268,-0.00036258309853430906,-1.3332800575388548e-12,2.10399999999987
1.0956827008190562e-09,0.0,0.0297063273095558,0.0297089395449928,-0.0003626113402667761,-1.3272200179159643e-12,2.10449999999987
1.2929449004495108e-09,0.0,0.0297051398504731,0.029707736821717,-0.0003626252492290701,-1.3195000647669985e-12,2.10499999999987
3.35009797680641e-14,5.788763010605713e-10,0.0297039417219319,0.0297065298134075,-0.00036264213744795605,-1.3112200127757268e-12,2.10549999999987
2.7998436902265667e-15,1.842800217977114e-12,0.0297027380390336,0.0297052979202075,-0.000362642137440566,-1.3044201135903322e-12,2.10599999999987
0.0,8.957919996055441e-10,0.0297015267928213,0.0297040756503617,-0.0003626421374327741,-1.2972899664231985e-12,2.10649999999987
1.878205101862873e-09,3.497202527569243e-15,0.0297003128043568,0.0297028528399977,-0.0003626421374242811,-1.2899700838758799e-12,2.10699999999987
1.5318682988763044e-09,0.0,0.0296991008024217,0.0297016301367656,-0.0003626467308809651,-1.2820300376858995e-12,2.10749999999987
2.400552229914199e-08,2.733698684087571e-12,0.0296978910898546,0.0297004144479496,-0.0003626283200805951,-1.2734201713937576e-12,2.10799999999987
3.669980985776533e-14,4.4269799631679874e-11,0.0296967284389245,0.0296992039658657,-0.0003636827155733591,-1.266180086126334e-12,2.10849999999987
3.923279980055927e-08,2.1275730135994486e-10,0.0296955262680061,0.0296979911130463,-0.0003636827155649901,-1.2590701051196085e-12,2.10899999999987
7.57320230138081e-09,1.7812973318598324e-12,0.0296943675690634,0.0296967787680376,-0.0003624145476223531,-1.2515600535112359e-12,2.10949999999987
0.0,1.8265979007114908e-12,0.0296931699900446,0.0296955766010172,-0.0003625660906328061,-1.2444700218244842e-12,2.10999999999987
1.8166577027411979e-09,1.4566993444820042e-12,0.0296919564023392,0.0296943716476482,-0.0003625660906249721,-1.2378999734996565e-12,2.11049999999987
2.9996890197475645e-08,5.109801470837283e-14,0.0296907518736241,0.0296931750130218,-0.00036257151892517703,-1.229780166589478e-12,2.11099999999987
2.3002433291452462e-15,3.3930011578142683e-12,0.0296896191872819,0.0296919827441925,-0.000365104893322439,-1.2224401178817512e-12,2.11149999999987
2.6852867984761275e-09,7.252011491321042e-13,0.0296884260150879,0.02969078172435,-0.00036510489331482705,-1.215170108634367e-12,2.11199999999987
8.024321398319989e-09,1.0503993508326204e-12,0.0296872194685363,0.0296895810987254,-0.00036509959240389506,-1.2080100374872726e-12,2.11249999999987
2.4010154003883954e-09,3.891019451085498e-13,0.0296860124950485,0.029688379885122,-0.00036504386667883906,-1.2008200423602178e-12,2.11299999999987
0.0,1.6649008560687406e-12,0.0296847977220674,0.0296871805878169,-0.0003650448622127591,-1.1963401189835077e-12,2.11349999999987
2.179952219780179e-08,4.810041254188491e-14,0.029683579519239,0.0296859804811239,-0.0003650448622063051,-1.1890000702757808e-12,2.11399999999987
1.1867277993626857e-09,7.8746700132859e-11,0.0296823949580122,0.0296847931606517,-0.00036453224955966903,-1.1817599850083571e-12,2.11449999999987
4.799979858027825e-14,5.3113100723090056e-11,0.0296811856389342,0.0296835952194468,-0.00036454751521051705,-1.1773301517720158e-12,2.11499999999987
0.0,4.999473057765158e-15,0.0296799837082391,0.029682389212877,-0.0003645475152039741,-1.1723900929933029e-12,2.11549999999987
5.7571143997903196e-09,1.0848898168713816e-11,0.029678774040168,0.0296811903884717,-0.0003645475151984501,-1.1662300899301092e-12,2.11599999999987
8.090056402565438e-14,1.0177900189312084e-11,0.02967757206581,0.029679992492978,-0.00036445538509482806,-1.1682200345974891e-12,2.11649999999987
5.200700980978468e-15,1.6199021291019022e-12,0.029676374085958,0.0296788075637972,-0.0003644553850896101,-1.1625000007758901e-12,2.11699999999987
4.201500258815827e-15,0.0,0.029675169041149,0.0296776141017964,-0.00036445538508136607,-1.1558200143507724e-12,2.11749999999987
1.0889480900333481e-08,0.0,0.0296739625841985,0.0296764197617632,-0.00036445538507373404,-1.1493200054862873e-12,2.11799999999987
0.0,4.024201111230141e-12,0.0296727693674346,0.0296752257503239,-0.0003646169603229351,-1.1431699770830805e-12,2.11849999999987
7.09277699073585e-10,1.0200174038743626e-14,0.0296715612523362,0.0296740302050589,-0.0003646169603149621,-1.1367300330189511e-12,2.11899999999987
2.400857290751901e-15,3.050996955078489e-13,0.0296703545674674,0.0296728381166068,-0.00036460855197187705,-1.1301300607141629e-12,2.11949999999988
2.400857290751901e-15,0.0,0.0296691492042736,0.0296716457495741,-0.0003646085519636551,-1.1087201035736571e-12,2.11999999999988
0.0,2.1489997281687323e-12,0.0296679455511378,0.0296704539285616,-0.0003646085519554321,-1.1019800523481837e-12,2.12049999999988
0.0,3.101685575046531e-15,0.0296667425285855,0.0296692615893869,-0.00036460855194757704,-1.080570095207678e-12,2.12099999999988
0.0,0.0,0.0296655406279372,0.0296680715505888,-0.0003646085519398471,-1.072720037798014e-12,2.12149999999988
1.2206756994093126e-09,0.0,0.0296643398905773,0.0296668815364671,-0.000364608551931882,-1.0645601154074535e-12,2.12199999999988
1.2198575483068907e-14,0.0,0.029663141384085,0.0296656919178245,-0.0003646241853648191,-1.056370052196498e-12,2.12249999999988
0.0,6.3976601794024646e-15,0.029661944325071,0.0296645027920021,-0.0003646241853584491,-1.0486899976874797e-12,2.12299999999988
3.3197796005246527e-09,1.0354009316593249e-12,0.0296607466868836,0.0296633151543964,-0.00036462418535122506,-1.040970044538514e-12,2.12349999999988
0.0,1.8397991463636743e-12,0.0296595528257938,0.0296621349990191,-0.00036464323470123306,-1.0315799863630515e-12,2.12399999999988
6.80321698282027e-10,4.4424498801820533e-11,0.0296583558327764,0.0296609489427365,-0.0003646432346932671,-1.01437001159832e-12,2.12449999999988
2.5455258005624426e-09,1.3999218451132833e-14,0.0296571617346356,0.029659755842184,-0.0003646352007669651,-9.977301103358815e-13,2.12499999999988
7.623108300852666e-09,0.0,0.0296559770123739,0.0296585700853233,-0.0003646350395333761,-9.899099769061781e-13,2.12549999999988
8.720554972585504e-10,1.571298646751984e-12,0.0296547947327737,0.0296573839994352,-0.0003647864509355211,-9.822301392375943e-13,2.12599999999988
1.1698975121987587e-14,5.703979996662945e-10,0.0296536007789485,0.0296561975576058,-0.0003647757102528791,-9.727700416017893e-13,2.12649999999988
0.0,2.0109018616931706e-12,0.0296524076830689,0.0296549887523486,-0.0003647757102528031,-9.679700617437614e-13,2.12699999999988
5.8351650004950795e-09,0.0,0.0296512138456488,0.029653790050184,-0.0003647757102526641,-9.626099830434276e-13,2.12749999999988
1.8422664990747073e-09,0.0,0.0296500297855052,0.0296526006810645,-0.00036469146836439305,-9.627799859440733e-13,2.12799999999988
8.708900996190483e-10,8.145012442284383e-13,0.0296488409425373,0.0296514153080026,-0.0003646988627409631,-9.628001521044816e-13,2.12849999999988
4.9998200024603534e-14,6.963998822051565e-12,0.0296476635851073,0.0296502324022591,-0.0003646882097780341,-9.589700995099593e-13,2.12899999999988
2.4766696599815008e-08,5.000166947155549e-14,0.0296464850568557,0.0296490496544235,-0.0003646882097812611,-9.565800842409322e-13,2.12949999999988
7.329900575392401e-14,0.0,0.029645345030524,0.0296478764601451,-0.0003657237445589721,-9.602199677744006e-13,2.12999999999988
5.530533000314142e-09,1.4769019340832301e-12,0.0296441813702259,0.0296466974547619,-0.00036572374456217806,-9.626600731837964e-13,2.13049999999988
8.373386983784314e-10,7.592600159700424e-12,0.0296430103190832,0.029645516334225,-0.0003656372453776271,-9.61120072417998e-13,2.13099999999988
1.3878563992486548e-09,2.283197936270298e-12,0.0296418216927191,0.0296443493287639,-0.0003656270890497721,-9.642200232695686e-13,2.13149999999988
0.0,5.0483200952911034e-11,0.0296406301788311,0.0296431713392916,-0.000365610641785222,-9.662500834173304e-13,2.13199999999988
1.1078702018274544e-09,2.19509826981934e-12,0.0296394369811244,0.0296419848712838,-0.00036561064178732407,-9.686301240263706e-13,2.13249999999988
5.740777020424304e-10,4.399258735077183e-15,0.0296382460624752,0.0296408258115005,-0.0003656248045457001,-9.719800918989163e-13,2.13299999999988
0.0,0.0,0.0296370561331693,0.0296396615805765,-0.00036561807597441606,-9.739500872463225e-13,2.13349999999988
0.0,3.7259778595810644e-13,0.0296358672076541,0.0296384891185605,-0.0003656180759771091,-9.762501137350332e-13,2.13399999999988
4.399258735077183e-15,0.0,0.029634679853267,0.0296373142364625,-0.00036561807597947505,-9.782600077223869e-13,2.13449999999988
9.411697012018383e-10,1.1028018775949278e-12,0.0296334949477467,0.0296361380162715,-0.000365618075981876,-9.804800200907682e-13,2.13499999999988
1.190155099473067e-09,0.0,0.0296323114165767,0.0296349611034833,-0.0003656064177509741,-9.820000715365929e-13,2.13549999999988
6.197537701785327e-09,4.3920075909475997e-13,0.0296311287632525,0.0296337848891687,-0.0003656216854049971,-9.844000614656068e-13,2.13599999999988
8.790063302233087e-09,1.6773998856578487e-11,0.0296299602664891,0.0296326089857262,-0.000365518937920421,-9.861300144520246e-13,2.13649999999988
0.0,1.7072974978216138e-12,0.0296287915434706,0.0296314312340236,-0.000365674589485718,-9.875301531375724e-13,2.13699999999988
2.400857290751901e-15,1.757399781254776e-12,0.0296276081008288,0.0296302621972857,-0.0003656745894880421,-9.91789983473268e-13,2.13749999999988
0.0,4.499409872460447e-11,0.0296264252622685,0.0296290897166181,-0.0003656745894906161,-9.943400269829539e-13,2.13799999999988
0.0,3.4579977770121673e-13,0.0296252428856501,0.0296279099790826,-0.0003656745894932671,-9.976099807351702e-13,2.13849999999988
8.306905899257977e-09,1.6620003984169074e-12,0.0296240616077648,0.0296267345205697,-0.0003656745894957301,-1.0007500470671227e-12,2.13899999999988
0.0,5.2980401316071735e-11,0.029622892224768,0.0296255611546665,-0.000365818826563034,-1.0032001271365054e-12,2.13949999999988
3.120073643891885e-14,0.0,0.0296217115030178,0.0296243810827246,-0.00036581882656490806,-1.0065899936489986e-12,2.13999999999988
1.1788450979266507e-09,4.399258735077183e-15,0.0296205378820138,0.0296232067974352,-0.00036581882656844006,-1.008950084938065e-12,2.14049999999988
1.2211049983668065e-09,2.1902618607683166e-14,0.0296193617638789,0.0296220358470021,-0.0003658339875424511,-1.0108500408251286e-12,2.14099999999988
1.7477080997696515e-09,3.2950031592093865e-13,0.0296181849304438,0.0296208716701768,-0.00036584962267770704,-1.0127100980722448e-12,2.14149999999988
4.399258735077183e-15,3.202299536653186e-15,0.0296170089810322,0.0296197100805959,-0.0003658573693896801,-1.0150200992209424e-12,2.14199999999988
8.273720198542778e-09,0.0,0.0296158328789375,0.0296185435623089,-0.0003658573693916781,-1.0173600243496006e-12,2.14249999999988
6.52089550065571e-09,2.313390104480284e-11,0.0296146666845256,0.0296173748179096,-0.0003660224060453341,-1.0191400674763873e-12,2.14299999999988
6.1999017031411086e-15,4.773671007096691e-10,0.0296134974279571,0.0296162033691057,-0.0003659116478556721,-1.0207301583825545e-12,2.14349999999988
8.099582983478459e-10,3.951498850351953e-12,0.0296123214860874,0.0296150133329424,-0.00036591164785799003,-1.022010167467391e-12,2.14399999999988
7.951742007905604e-10,6.269013086424025e-13,0.0296111472929303,0.0296138318885325,-0.0003659018471971451,-1.0236199908530974e-12,2.14449999999988
1.6895754399726126e-08,0.0,0.0296099735164446,0.0296126587652662,-0.0003658923195565451,-1.0252601718996335e-12,2.14499999999988
1.6259814987484855e-09,3.9089911862966176e-13,0.0296088549905553,0.0296114895467352,-0.0003668920113796871,-1.0272600912270002e-12,2.14549999999988
2.035384097376358e-09,1.118497655605566e-12,0.0296076917302364,0.0296103335103068,-0.0003668722935559241,-1.0306399830795065e-12,2.14599999999988
5.603156827405087e-15,1.3201245652183502e-14,0.0296065168178324,0.0296091694280115,-0.00036688024786796605,-1.0323901022263327e-12,2.14649999999988
4.900182801192976e-09,2.1873024225183002e-12,0.0296053379260346,0.0296080054748254,-0.00036688024787097807,-1.0341200552127505e-12,2.14699999999988
2.3002433291452462e-15,3.058005237921435e-13,0.0296041670239327,0.0296068391246849,-0.0003668106929324331,-1.0357001714589309e-12,2.14749999999988
0.0,2.2402218968764487e-14,0.0296029906656519,0.0296056746135462,-0.0003668106929353681,-1.037410175125375e-12,2.14799999999988
3.3698738244325455e-14,0.0,0.0296018146589797,0.0296045132019759,-0.00036681069293733205,-1.0392700155320567e-12,2.14849999999988
0.0,0.0,0.0296006479023426,0.0296033494065576,-0.00036681069294037106,-1.0414501292604905e-12,2.14899999999989
0.0,5.3307101788302447e-11,0.0295994771382708,0.0296021855135665,-0.0003668106929428551,-1.0434901640682392e-12,2.14949999999989
5.823025901741108e-09,8.531023110158742e-13,0.0295983060343798,0.0296010211019391,-0.0003668106929452001,-1.0444700659917316e-12,2.14999999999989
8.903415699146322e-09,1.6720028139793897e-12,0.029597142607665,0.0295998568088104,-0.00036673112110367507,-1.0442801137711122e-12,2.15049999999989
1.606892001404514e-09,8.60075899389301e-15,0.0295959830722539,0.029598692871771,-0.00036689772712650704,-1.0438600938494913e-12,2.15099999999989
1.1793987002295392e-09,1.0619977119930013e-12,0.0295948150776983,0.0295975315793992,-0.0003668783720404171,-1.0461501456782152e-12,2.15149999999989
0.0,0.0,0.0295936454796886,0.0295963770105016,-0.00036689350998052707,-1.0462401344585315e-12,2.15199999999989
6.546768994974972e-10,1.003679778177613e-11,0.0295924753541973,0.0295952179258621,-0.00036689350998263704,-1.0487899611277829e-12,2.15249999999989
0.0,0.0,0.0295913149128839,0.0295940560598004,-0.00036688582688976603,-1.0487600371478223e-12,2.15299999999989
0.0,7.202571872255703e-15,0.0295901496363258,0.0295928947165467,-0.0003668858268916261,-1.0519200527997485e-12,2.15349999999989
6.800116025829084e-15,1.6200998875781636e-12,0.0295889834887027,0.0295917360449619,-0.0003668858268940961,-1.0543601582091444e-12,2.15399999999989
7.620807006281094e-10,3.228008138567162e-13,0.0295878188053419,0.0295905756376106,-0.00036688582689653904,-1.0540099609074316e-12,2.15449999999989
0.0,5.643060983773207e-10,0.0295866559833572,0.0295894158313147,-0.00036687672673772504,-1.0544501469894607e-12,2.15499999999989
1.0984569018268608e-09,0.0,0.0295854918788778,0.0295882340841637,-0.000366876726740264,-1.0552400966923337e-12,2.15549999999989
9.613639016803344e-10,1.4301060335952798e-14,0.0295843303160802,0.0295870625587648,-0.00036689077321774605,-1.0575099823606493e-12,2.15599999999989
1.3150244781989784e-13,1.1538998923033006e-12,0.0295831689388795,0.0295859013980831,-0.0003668788504255341,-1.0601801554710466e-12,2.15649999999989
0.0,0.0,0.0295820238133778,0.0295847414865923,-0.0003668788504268941,-1.087750115674746e-12,2.15699999999989
0.0,0.0,0.0295808660105657,0.0295835833390587,-0.000366878850428899,-1.089880139262811e-12,2.15749999999989
2.3973878437999474e-15,3.4749009225620853e-12,0.029579705264203,0.0295824261496632,-0.0003668788504311751,-1.092280129191825e-12,2.15799999999989
2.4177309300432714e-08,4.5586798225194514e-11,0.0295785451994748,0.0295812677614423,-0.0003668788504332291,-1.1316700614799613e-12,2.15849999999989
8.302386556024999e-15,5.421010862427522e-13,0.0295774314446817,0.029580105730995,-0.0003679118369924291,-1.167180067873641e-12,2.15899999999989
2.81099179003097e-08,0.0,0.0295762744994198,0.0295789664704658,-0.00036791183699339404,-1.181960128729398e-12,2.15949999999989
4.4998726966838376e-15,0.0,0.0295751476223001,0.0295778150736871,-0.0003676330089892641,-1.1835101041551832e-12,2.15999999999989
2.116862659815033e-08,4.104010187244711e-11,0.0295739838151781,0.0295766607685666,-0.00036763300899115105,-1.1846300849993607e-12,2.16049999999989
8.454348020270341e-10,1.6602968999634982e-12,0.0295728457041601,0.0295755039641906,-0.0003672271914398591,-1.1966300346444303e-12,2.16099999999989
1.2195447013363392e-09,2.622096983984079e-12,0.029571681877535,0.0295743470205876,-0.0003672168661648491,-1.2130700090262625e-12,2.16149999999989
1.1766618998598766e-09,3.496399697544561e-11,0.0295705160997756,0.0295731917264176,-0.0003672324808319501,-1.2320700015777675e-12,2.16199999999989
2.3921380015723415e-09,1.6157006288430864e-12,0.0295693501864482,0.0295720362661843,-0.00036724757665719207,-1.248599964739916e-12,2.16249999999989
0.0,3.7990444123892075e-15,0.0295681863451302,0.0295708806784356,-0.00036727837405183407,-1.2655601393241067e-12,2.16299999999989
1.0981846994273514e-09,1.8268997425963107e-12,0.0295670213017311,0.0295697279013569,-0.00036727837405297204,-1.26696006116922e-12,2.16349999999989
5.609415015817021e-10,8.75029215752221e-14,0.0295658836857245,0.0295685763700113,-0.000367292395727557,-1.266280049566637e-12,2.16399999999989
2.2599977445025843e-14,2.598615767013257e-15,0.029564738601599,0.0295674491659085,-0.00036728582956421503,-1.276790088586277e-12,2.16449999999989
0.0,0.0,0.0295635872884307,0.029566312383799,-0.00036728582956384705,-1.2758899839426796e-12,2.16499999999989
5.88287502045759e-10,4.7501003130889785e-11,0.0295624305354355,0.0295651665339176,-0.0003672858295631951,-1.2750501609398723e-12,2.16549999999989
0.0,6.079858838603514e-14,0.0295612736876473,0.0295640099159373,-0.000367278948643646,-1.2605500410850512e-12,2.16599999999989
2.054423301617314e-09,4.318975732608976e-13,0.0295601165677261,0.0295628792100794,-0.0003672789486429311,-1.2553100919854288e-12,2.16649999999989
9.603086797982385e-09,1.1521998632968433e-12,0.0295589632530905,0.0295617421838984,-0.0003672532132038041,-1.2404599916693293e-12,2.16699999999989
0.0,4.938200195980791e-11,0.0295578181118164,0.0295605981021556,-0.0003674129301335131,-1.227610027521031e-12,2.16749999999989
8.3995310706797e-15,4.701100619897147e-15,0.0295566605405791,0.0295594430673869,-0.000367412930134402,-1.2153500861949995e-12,2.16799999999989
0.0,3.485399469038697e-12,0.0295555051285535,0.0295582930400042,-0.000367412930135678,-1.2145200210117446e-12,2.16849999999989
4.701100619897147e-15,5.901529265273098e-15,0.029554349346996,0.0295571432966966,-0.0003674129301367541,-1.2101300864153508e-12,2.16899999999989
7.296097000869528e-09,3.669009540629986e-13,0.0295531953717895,0.0295559954585917,-0.00036741293013592803,-1.2110800643588826e-12,2.16949999999989
7.245464991867401e-10,0.0,0.0295520522226875,0.0295548473283893,-0.00036736915760117905,-1.1873199905892973e-12,2.16999999999989
6.330005963839369e-14,1.6693001148038178e-12,0.0295509004580394,0.0295536996197488,-0.0003673605654668621,-1.1880401176722621e-12,2.17049999999989
6.825325998827125e-10,4.649989768235052e-11,0.0295497688761321,0.0295525514540574,-0.0003673605654616651,-1.1641299903220048e-12,2.17099999999989
8.910378997140089e-10,6.600699153924694e-12,0.0295486298598666,0.0295514226953915,-0.0003673525290678641,-1.132110030721556e-12,2.17149999999989
2.280672729837452e-08,8.364003933891695e-13,0.0295474833362707,0.0295503367534313,-0.00036734160606509804,-1.1072401676082144e-12,2.17199999999989
1.3097162243624894e-14,2.9139884949458406e-13,0.0295463606852537,0.0295492369033704,-0.00036757668129583105,-1.088950110639253e-12,2.17249999999989
7.229980503176137e-14,6.348549810852866e-11,0.0295452081325697,0.0295481134299471,-0.0003675766812971981,-1.0756901012293207e-12,2.17299999999989
8.570227860715818e-14,7.240041899336802e-14,0.0295440633436142,0.0295469685641498,-0.0003675766812989811,-1.0610700686142227e-12,2.17349999999989
1.0979004996802821e-09,7.480127628411992e-14,0.0295429356869025,0.0295458347269764,-0.000367576681294561,-1.0639401686052263e-12,2.17399999999989
2.929947950924827e-14,4.8229500254626245e-11,0.0295418470989381,0.0295447158120062,-0.000367590668709163,-1.0603900570116398e-12,2.17449999999989
6.746575197807969e-09,0.0,0.0295407414579243,0.0295435883552637,-0.0003675906687067821,-1.047620106983671e-12,2.17499999999989
1.3541180302056866e-08,1.5514499407398574e-11,0.0295396207966483,0.0295424547451419,-0.0003674835374172761,-1.0508601367559267e-12,2.17549999999989
4.701100619897147e-15,3.9000053186910577e-13,0.0295385027856802,0.0295413135561693,-0.000367560079448774,-1.0379800317872334e-12,2.17599999999989
1.1068417699738875e-08,8.790059999319588e-11,0.0295373574910429,0.0295401713093396,-0.00036756007945038405,-1.0271800771066708e-12,2.17649999999989
6.084362201563831e-09,1.2007027316851548e-12,0.0295362196697966,0.0295390257212331,-0.0003677225184052131,-1.0111501479864726e-12,2.17699999999989
1.5715889097045466e-08,5.1245799270738246e-11,0.0295350871980969,0.0295378813743517,-0.00036766501337204705,-9.955499966074477e-13,2.17749999999989
2.936715979770521e-08,1.0296798136355534e-11,0.0295339725922901,0.0295367327275303,-0.00036794159267280004,-9.84240033224948e-13,2.17799999999989
4.701100619897147e-15,1.9005129761606732e-10,0.0295328733445945,0.0295355868551884,-0.00036721481847167405,-9.748400003894986e-13,2.17849999999989
1.281570229799689e-08,1.3771098844594931e-11,0.0295317283124129,0.0295344352200148,-0.0003672148184741171,-9.659400015959996e-13,2.1789999999999
2.0598106553748607e-14,1.9912994864146327e-12,0.0295305926533829,0.0295332861708515,-0.000367300458821167,-9.51960081943537e-13,2.1794999999999
0.0,7.740700441738468e-12,0.029529444147879,0.0295321414338639,-0.00036730045882237407,-9.382000384916545e-13,2.1799999999999
5.100087019371813e-15,0.0,0.0295282908378647,0.0295310167950961,-0.00036730045882501106,-9.148701761441114e-13,2.1804999999999
1.169585900351322e-09,2.203098814490545e-15,0.0295271388892833,0.0295298881396762,-0.0003673004588269261,-9.162800726492115e-13,2.1809999999999
0.0,4.801714581503802e-15,0.0295259889954181,0.0295287536808726,-0.0003673154634321091,-9.189500289191743e-13,2.1814999999999
0.0,3.400058012914542e-15,0.0295248380294383,0.0295276168339381,-0.0003673154634347461,-9.217301401298617e-13,2.1819999999999
7.02676798691737e-10,4.7982451345518484e-15,0.0295236882828813,0.0295264789709208,-0.0003673154634377991,-9.250100685420648e-13,2.1824999999999
1.4873099973833348e-09,1.8208004548547763e-12,0.0295225426236476,0.0295253410930388,-0.0003673071523661211,-9.28590104115612e-13,2.1829999999999
1.218766799288007e-09,4.909996020874274e-13,0.0295214170303832,0.0295242027427643,-0.0003672894437563481,-9.144399647220691e-13,2.1834999999999
7.799316747991725e-15,2.8629876247521224e-13,0.0295202867982117,0.0295230638498203,-0.0003673050505739781,-8.999101377277219e-13,2.1839999999999
2.055165200173792e-08,3.0300068010191694e-13,0.0295191482379134,0.0295219328577884,-0.00036730505057711406,-8.872401511400563e-13,2.1844999999999
3.7990444123892075e-15,5.712999517903938e-13,0.0295180354101433,0.0295207970888787,-0.00036689922057749503,-8.742401334110861e-13,2.1849999999999
0.0,3.35475987267575e-11,0.0295168963449405,0.0295196605304218,-0.0003668992205821581,-8.695201676733877e-13,2.1854999999999
9.852392998666026e-10,0.0,0.0295157532070064,0.0295185227802395,-0.000366899220586279,-8.644901201143584e-13,2.1859999999999
8.05215179949803e-09,1.2148025640978943e-12,0.0295146098969367,0.0295173845310689,-0.0003668869612077811,-8.673500286049407e-13,2.1864999999999
7.598088824778415e-15,1.8692498937600277e-11,0.0295134833477764,0.0295162464420097,-0.00036679042971574506,-8.623000317259377e-13,2.1869999999999
6.759223999952546e-09,7.598088824778415e-15,0.0295123423178901,0.0295151079107673,-0.000366790429719686,-8.565301246044044e-13,2.1874999999999
0.0,1.3682801419667712e-11,0.0295112078466341,0.0295139717534607,-0.000366684805216959,-8.608599944004425e-13,2.1879999999999
2.3002433291452462e-15,0.0,0.0295100642268624,0.0295128329026062,-0.0003666848052192211,-8.562200427830735e-13,2.1884999999999
1.1705355018598596e-09,3.6760178234729324e-13,0.029508921538399,0.0295116963425016,-0.00036668480522148307,-8.594600725553292e-13,2.1889999999999
5.440092820663267e-14,0.0,0.0295077801528087,0.0295105743393196,-0.000366699798944899,-8.507101273425022e-13,2.1894999999999
0.0,0.0,0.0295066508734941,0.0295094584033099,-0.0003666997989517681,-8.535899851530582e-13,2.1899999999999
7.799316747991725e-15,5.079964227050482e-14,0.029505520395022,0.0295083356659686,-0.00036669979895614,-8.575000518679099e-13,2.1904999999999
0.0,1.3801459974871477e-14,0.0295043872905323,0.0295072203488407,-0.0003666997989598171,-8.640100353923819e-13,2.1909999999999
4.944595597550228e-09,2.2298135560205878e-14,0.0295032511732238,0.0295061024383093,-0.00036669979896296703,-8.691400463917143e-13,2.1914999999999
3.690103778097864e-14,1.8284991576411613e-12,0.0295021213896156,0.0295049834611738,-0.0003666318764492571,-8.7238007616397e-13,2.1919999999999
0.0,2.400857290751901e-15,0.0295009977811039,0.029503855487464,-0.0003666318764453851,-8.75290074794921e-13,2.1924999999999
7.40839400242832e-10,0.0,0.0294998792003888,0.0295027256829854,-0.00036663187644710605,-8.782701128862147e-13,2.1929999999999
1.1893192992940005e-09,3.4399566528620085e-14,0.0294987545833339,0.0295015942513293,-0.0003666230573901901,-8.812299848171001e-13,2.1934999999999
8.978815989324485e-10,5.621154999801981e-10,0.0294976257386511,0.0295004703425794,-0.00036663846325405303,-8.88310041843865e-13,2.1939999999999
6.584029016432069e-10,9.055013683312296e-13,0.0294964931193723,0.0294993421805344,-0.0003666274362197811,-8.849500993113324e-13,2.1944999999999
0.0,8.3995310706797e-15,0.029495378955268,0.0294982110825508,-0.00036661970460985906,-8.818501484597618e-13,2.1949999999999
9.952882996933088e-10,1.6516996104165571e-12,0.0294942493309151,0.0294970805901888,-0.0003666197046070281,-8.806200126748598e-13,2.1954999999999
8.420000807696226e-14,2.9798004341774487e-12,0.0294931246638412,0.0294959483287201,-0.0003666073048106161,-8.783299608461359e-13,2.1959999999999
1.4556293982670443e-09,1.2977986740825287e-12,0.0294920180163113,0.0294948154147127,-0.00036660730480638404,-8.758701229572008e-13,2.1964999999999
3.6791113003364906e-09,2.1996293675385914e-15,0.0294908993488168,0.0294936952083873,-0.0003665896631295701,-8.702400779159181e-13,2.1969999999999
2.3000105400100557e-08,1.6688005144427365e-12,0.0294897803463215,0.0294925685373527,-0.00036657399941456405,-8.679901415675761e-13,2.1974999999999
0.0,4.220998550685806e-13,0.0294886944118269,0.0294914467495026,-0.0003676096030788181,-8.534501230728075e-13,2.1979999999999
6.01221600282642e-10,4.302010137013923e-13,0.0294875627076767,0.0294903192997542,-0.0003676096030755011,-8.416201763283837e-13,2.1984999999999
5.025862399865577e-09,3.2000097016648965e-13,0.0294864237997063,0.0294891911318736,-0.00036760257060457604,-8.417101651087e-13,2.1989999999999
1.0200174038743626e-14,1.4727004338244143e-12,0.0294852974621585,0.0294880620523769,-0.000367533910155028,-8.447901666402968e-13,2.1994999999999
1.1517171973063345e-09,5.205709821543003e-11,0.0294841609695726,0.0294869323625362,-0.0003675339101518501,-8.444000706986365e-13,2.1999999999999
3.727755399501875e-09,3.5649955210104167e-13,0.0294830238260361,0.0294858035216289,-0.0003675486189975471,-8.338900316789966e-13,2.2004999999999
0.0,1.0779918624415075e-13,0.0294819004116699,0.0294846766977828,-0.0003674977483537111,-8.330599664957417e-13,2.2009999999999
1.1934851024131277e-09,1.0880098905152735e-11,0.0294807658666965,0.0294835785476775,-0.00036749774835069906,-8.260501657697539e-13,2.2014999999999
2.306457350109703e-08,4.856701846245315e-12,0.0294796320408482,0.0294824660622679,-0.0003675130014340371,-8.212100704313441e-13,2.2019999999999
8.500145032286355e-15,9.779899112771773e-12,0.0294785256397132,0.0294813416107534,-0.0003671539315901101,-8.190999961632528e-13,2.2024999999999
9.499345754448996e-15,5.726700363917203e-12,0.0294773943141375,0.029480213509517,-0.00036715393158797305,-8.15530152090127e-13,2.2029999999999
0.0,3.899658373995862e-15,0.0294762627291267,0.0294790841343765,-0.00036715393158729304,-8.116500093552359e-13,2.2034999999999
1.028192780222481e-08,1.7554013798104506e-12,0.0294751294310594,0.0294779576267933,-0.0003671539315867931,-8.104300650707552e-13,2.2039999999999
0.0,5.8090501159346886e-11,0.029474027121161,0.029476834016819,-0.00036731883216669205,-8.079700103413856e-13,2.2044999999999
3.864443497841874e-09,1.2588992348572248e-12,0.0294729049171345,0.0294757052811124,-0.0003673188321619321,-8.016400043775462e-13,2.2049999999999
1.2213514019587812e-09,5.023492004319063e-10,0.0294717793024358,0.0294745761309421,-0.00036735351351703906,-7.939100765685936e-13,2.2054999999999
1.2216480015092568e-09,0.0,0.0294706474918813,0.0294734261860017,-0.00036736911948002005,-7.856701400577037e-13,2.2059999999999
1.2171048995035516e-09,1.7675999552935195e-12,0.0294695150849408,0.0294722878158508,-0.0003673847300227531,-7.821399777840909e-13,2.2064999999999
1.9318549499686144e-08,4.070008219336785e-13,0.0294683830129484,0.0294711575533446,-0.00036740031368515504,-7.733700832512902e-13,2.2069999999999
1.2213887991274763e-09,0.0,0.0294672917157097,0.0294700306864529,-0.00036839692416357607,-7.63810022175182e-13,2.2074999999999
7.258060021053669e-10,2.448798108733996e-12,0.0294661638515457,0.0294689054746673,-0.0003684125351727561,-7.607300206435852e-13,2.2079999999999
1.2209318972500327e-09,1.990074771640593e-14,0.0294650290833043,0.0294677798213787,-0.000368403910471497,-7.54759969801011e-13,2.2084999999999
1.18915989902324e-09,2.000698218207475e-12,0.0294638925363435,0.0294666621978582,-0.00036841951862242206,-7.501800829839977e-13,2.20899999999991
1.2218467002056421e-09,1.7336999891259808e-12,0.0294627577271123,0.0294655398157292,-0.0003684347950853081,-7.405001091476127e-13,2.20949999999991
6.556230003340602e-10,0.0,0.029461622841098,0.029464424009263,-0.00036845041238909204,-7.337600579221393e-13,2.20999999999991
1.7842035002213485e-09,0.0,0.0294604895933193,0.0294633033244188,-0.00036844270305218707,-7.312501298928353e-13,2.21049999999991
1.816349501360115e-09,1.763898055395785e-12,0.029459358257395,0.0294621809599665,-0.0003684502853477001,-7.281900776812122e-13,2.21099999999991
1.990074771640593e-14,3.00901664695985e-13,0.0294582359519159,0.0294610588568464,-0.0003684589176135751,-7.217501336170828e-13,2.21149999999991
0.0,3.309991170041826e-13,0.0294571137194207,0.0294599361482445,-0.0003684589176093971,-7.159301363551807e-13,2.21199999999991
2.2334523987199706e-09,2.1996293675385914e-15,0.0294559864102466,0.0294588135295767,-0.00036845891760652505,-7.095300909309987e-13,2.21249999999991
7.776484005350692e-10,3.4155005212976874e-12,0.0294548600533373,0.0294576921145766,-0.00036846189191746105,-7.084101100868212e-13,2.21299999999991
8.633745003649995e-10,0.0,0.0294537332577503,0.0294565695257268,-0.00036845257240417507,-7.020000900026524e-13,2.21349999999991
1.2209407998509114e-09,1.2872966581589651e-12,0.0294526075417325,0.0294554476390385,-0.00036844199711970707,-7.011401008394369e-13,2.21399999999991
3.6012859361278515e-15,0.0,0.0294514814265582,0.0294543285772274,-0.000368457612263816,-6.960599631400388e-13,2.21449999999991
7.390553998648519e-09,3.4332016396465548e-12,0.0294503552687086,0.0294532077455135,-0.000368457612261748,-6.938800662520395e-13,2.21499999999991
1.2228405996128622e-09,2.6462398244886387e-11,0.0294492380471369,0.0294520850192667,-0.00036833346738210804,-6.904500842591643e-13,2.21549999999991
0.0,0.0,0.0294481133211223,0.029450959971034,-0.000368349098596625,-6.844999827365639e-13,2.21599999999991
1.1610825009777948e-09,3.3520061726299843e-13,0.0294469866202376,0.0294498378554583,-0.0003683490985941961,-6.82510038069184e-13,2.21649999999991
8.566009013222242e-10,1.7687032394242408e-12,0.0294458615265954,0.0294487179826482,-0.000368363961058636,-6.761301588054103e-13,2.21699999999991
2.1318456999708246e-09,1.7916987338217893e-12,0.0294447367586517,0.0294475979277609,-0.00036835352944257905,-6.703400855234687e-13,2.21749999999991
1.1400602684119576e-14,5.3951898504323026e-11,0.0294436146980461,0.0294464904082349,-0.000368357978797186,-6.621101236725657e-13,2.21799999999991
6.699502064222429e-15,8.3995310706797e-15,0.0294424919724546,0.0294453803491028,-0.000368357978790538,-6.583800345183466e-13,2.21849999999991
2.2602828983475654e-09,0.0,0.0294413690213705,0.0294442707549876,-0.00036835797878228107,-6.554899852073692e-13,2.21899999999991
8.320894979985116e-10,1.7778001293322632e-12,0.0294402570621149,0.0294431572607471,-0.000368359685594265,-6.536600687806482e-13,2.21949999999991
6.804858700831806e-09,5.423994586806202e-13,0.0294391380093941,0.0294420405785303,-0.0003683496268190911,-6.443400500655283e-13,2.21999999999991
7.335479799974731e-09,1.6329992913455271e-12,0.0294380243584004,0.0294409338385485,-0.00036827753592136704,-6.375401508801337e-13,2.22049999999991
3.8000852464747936e-14,9.416998431044377e-12,0.0294369119630474,0.0294398201715535,-0.000368176168711283,-6.300799725716955e-13,2.22099999999991
8.17815659984178e-09,3.703599926740964e-12,0.0294358026385177,0.0294387013626533,-0.0003681761687032751,-6.22450008203046e-13,2.22149999999991
2.6339002992536997e-09,1.7689981424151568e-12,0.0294347068140741,0.0294375818760886,-0.00036834039708525204,-6.145301281734739e-13,2.22199999999991
1.220759000830629e-09,6.1664007233730445e-12,0.0294335954929995,0.0294364635916585,-0.0003683376569851751,-6.065100678631641e-13,2.22249999999991
1.3902073936478132e-14,5.089722011908382e-10,0.0294324778420801,0.0294353463454184,-0.0003683532800560121,-5.989100274744752e-13,2.22299999999991
1.2736916001065968e-09,2.9649893651395587e-13,0.0294313576310061,0.0294342153349978,-0.0003683532800493231,-5.909101333245736e-13,2.22349999999991
0.0,0.0,0.0294302366799259,0.0294330880077702,-0.000368369873296849,-5.832699774555028e-13,2.22399999999991
8.073990989676538e-10,0.0,0.0294291141666984,0.0294319665843998,-0.0003683698732885501,-5.763100500294494e-13,2.22449999999991
1.7869371989054361e-09,1.7641027527659503e-12,0.0294280021619722,0.0294308481155159,-0.0003683601399721751,-5.686200208604442e-13,2.22499999999991
2.4980018054066022e-15,2.21109935916175e-12,0.0294268851408945,0.0294297316445472,-0.00036836916355530603,-5.617899808546545e-13,2.22549999999991
0.0,0.0,0.0294257651436603,0.0294286140924032,-0.0003683691635481171,-5.540201544057544e-13,2.22599999999991
5.855659013231929e-10,3.597816489175898e-15,0.0294246445062695,0.0294274977271524,-0.00036836916354029004,-5.465400267773424e-13,2.22649999999991
2.5119817302632352e-08,2.1393997684526767e-12,0.0294235248372863,0.0294263827761379,-0.000368362314813371,-5.392500682099843e-13,2.22699999999991
2.2520493005162567e-09,1.969951979319262e-14,0.0294224501457832,0.0294252662366191,-0.00036936323550443707,-5.312601487200697e-13,2.22749999999991
3.597816489175898e-15,3.0349993351830307e-12,0.02942134467218,0.0294241571261793,-0.0003693660160500221,-5.237500971116971e-13,2.22799999999991
0.0,3.601008380371695e-13,0.02942022310108,0.0294230531818259,-0.00036936601604270903,-5.17469964447792e-13,2.22849999999991
0.0,5.0966800224649944e-11,0.0294190972038065,0.0294219421519809,-0.0003693660160351321,-5.091901292969547e-13,2.22899999999991
7.033702995040692e-10,0.0,0.0294179713539695,0.0294208207251789,-0.00036936601602795705,-5.018800045691885e-13,2.22949999999991
4.201500258815827e-15,1.6385989787259803e-12,0.0294168476145039,0.0294197037300039,-0.0003693576838046011,-4.940301639999589e-13,2.22999999999991
7.73228480202559e-09,0.0,0.0294157253161846,0.0294185876743263,-0.00036935768379674607,-4.872100986541561e-13,2.23049999999991
4.2614563995624355e-09,3.920801183721068e-12,0.0294146191829948,0.0294174729403661,-0.0003695196810540081,-4.797601118461392e-13,2.23099999999991
6.29704621779581e-15,0.0,0.0294135026718191,0.0294163576554387,-0.000369557857038867,-4.723901391584517e-13,2.23149999999991
3.189809527626153e-14,0.0,0.0294123806961438,0.0294152434516226,-0.000369557857032192,-4.647701494497891e-13,2.23199999999991
0.0,2.8869961976596414e-13,0.0294112652420188,0.029414129673005,-0.0003695578570247671,-4.569599906800725e-13,2.23249999999991
1.0750721007868336e-09,2.1996293675385914e-15,0.0294101462188344,0.0294130169636191,-0.0003695578570171071,-4.494100404317525e-13,2.23299999999991
1.0350108027579186e-09,3.209932319947484e-14,0.0294090277418664,0.029411904575626,-0.00036954434019945506,-4.41930129643775e-13,2.23349999999991
1.7857762976691838e-09,1.6487020082500692e-12,0.0294079121791097,0.0294107983153895,-0.00036953139234129507,-4.3434006391507296e-13,2.23399999999991
1.1914620019759514e-09,4.8494021298584045e-12,0.0294067968381969,0.0294096866298553,-0.0003695404702027431,-4.2597002314348487e-13,2.23449999999991
2.0863741012622228e-09,1.4420999117081834e-12,0.0294056797200273,0.0294085800960935,-0.0003695557659246551,-4.148901274619865e-13,2.23499999999991
4.600139713595297e-14,2.7952015702048527e-12,0.0294045645502877,0.0294074700761064,-0.000369559062153611,-4.0214012675399147e-13,2.23549999999991
6.920528004827897e-10,3.9840006293978547e-13,0.0294034562375956,0.0294063583964786,-0.000369559062145562,-3.908301633714917e-13,2.23599999999991
6.743300987044343e-10,7.0013439490423934e-15,0.0294023435296595,0.0294052472472341,-0.00036955087101610707,-3.8413998544595263e-13,2.23649999999991
0.0,0.0,0.0294012383698303,0.0294041363921407,-0.00036954292340198405,-3.7663015067801453e-13,2.23699999999991
1.2238882997339662e-09,1.9464985179240557e-12,0.0294001335836768,0.0294030247268822,-0.0003695429233956421,-3.695700429712234e-13,2.23749999999991
1.6810728017957466e-09,2.501020224254802e-13,0.0293990265349257,0.0294019120926878,-0.00036955858174081804,-3.577301215668127e-13,2.23799999999991
1.1741871988601993e-09,1.7808983454603577e-12,0.0293979172261479,0.0294008108573241,-0.0003695380556280781,-3.5264998386741464e-13,2.23849999999991
1.8322166978057552e-09,7.89993070959838e-15,0.0293968054679554,0.0293997100387682,-0.0003695531129128311,-3.4892011155363e-13,2.23899999999992
1.8365424979405187e-09,3.1826000168599933e-12,0.0293956935436105,0.0293986083371264,-0.0003695598297453511,-3.424201026891449e-13,2.23949999999992
1.823325598143688e-09,2.8430036103088696e-13,0.0293945821400826,0.0293975008179568,-0.00036956743783885405,-3.3825004429333116e-13,2.23999999999992
2.2799192898187437e-08,3.84539969311426e-12,0.0293934728254925,0.0293964109117304,-0.0003695450344697361,-3.3395009847725365e-13,2.24049999999992
1.9521386000753704e-09,6.648015471455437e-13,0.0293923927362669,0.0293953134800719,-0.0003689969086691961,-3.294300596201616e-13,2.24099999999992
8.661588699748757e-09,9.601059877684115e-11,0.0293912855272504,0.0293942097815032,-0.00036900283409703905,-3.254800942653624e-13,2.24149999999992
7.239269701059259e-09,2.1775997671724667e-11,0.0293901820383103,0.0293930978153804,-0.0003688975042335271,-3.2066016508736084e-13,2.24199999999992
9.159395013280669e-10,1.7672981134086996e-12,0.0293890748421634,0.0293919813425029,-0.000368860512225182,-3.1636000243084883e-13,2.24249999999992
1.0728080993005484e-09,2.31729913036105e-12,0.0293879581176851,0.0293908691567119,-0.00036884923137916006,-3.1337996433955517e-13,2.24299999999992
1.308987640502579e-13,8.942398904698834e-12,0.0293868599256588,0.0293897590768556,-0.0003688357877500751,-3.107301742300006e-13,2.24349999999992
0.0,0.0,0.0293857956558291,0.0293886559115084,-0.0003688357877450521,-3.0727005141673036e-13,2.24399999999992
1.3278709000419386e-09,2.560104905846572e-14,0.0293847082023742,0.0293875484313961,-0.0003688357877411941,-3.031099676809035e-13,2.24449999999992
4.7225004982942576e-09,2.0319995686080006e-12,0.0293836130394336,0.0293864467021649,-0.0003688479578306161,-2.977000156806353e-13,2.24499999999992
1.7802543016143257e-09,5.417228991777545e-10,0.0293825121382774,0.029385379299575,-0.0003687821402905871,-2.9475011840973675e-13,2.24549999999992
3.11972669919669e-14,0.0,0.0293814016007051,0.0293842795603334,-0.00036879131889875206,-2.947100029293548e-13,2.24599999999992
0.0,2.2700591406632498e-14,0.0293802954504401,0.0293831696317402,-0.00036879131889417207,-2.9080015305493756e-13,2.24649999999992
1.1536222012387132e-09,1.0254599253078922e-11,0.029379184110312,0.0293820665460597,-0.0003687913188874551,-2.858600942762246e-13,2.24699999999992
2.0732653999849804e-08,2.0346987983366205e-12,0.0293780724965471,0.0293809616971193,-0.0003688060444340291,-2.85120017873286e-13,2.24749999999992
1.0200174038743626e-14,1.736298604892994e-12,0.0293769870538887,0.0293798526094574,-0.00036843084251595305,-2.837599946681202e-13,2.24799999999992
2.5327083000292738e-08,0.0,0.0293758796159424,0.0293787434774773,-0.00036843084250956905,-2.8297004496524725e-13,2.24849999999992
0.0,4.258679867086279e-11,0.0293748179839729,0.0293776356592345,-0.00036945454913238807,-2.7798011288659996e-13,2.24899999999992
2.8602120671905595e-14,5.075036987878256e-10,0.0293737076197899,0.0293765268346581,-0.0003694545491265591,-2.757401511982449e-13,2.24949999999992
2.3795632998757643e-09,1.6248981327127154e-12,0.0293725967100302,0.0293753978428579,-0.00036945454912103604,-2.7344012470953416e-13,2.24999999999992
1.8558761600423468e-08,3.6083011578647017e-12,0.0293714880745615,0.0293742784764364,-0.0003694849393735311,-2.705799993785174e-13,2.25049999999992
1.1541837000028643e-09,3.0010716134398763e-15,0.029370409994903,0.0293731739005954,-0.00037047826546875607,-2.6564015744023894e-13,2.25099999999992
1.7393641006668847e-09,0.0,0.0293692946290845,0.0293720690154025,-0.0003704929687886651,-2.5959009247733533e-13,2.25149999999992
1.953336898480318e-09,1.7746984437572166e-12,0.0293681829794111,0.0293709631909867,-0.0003705008934389891,-2.5294003003217824e-13,2.25199999999992
0.0,1.7515988659511095e-12,0.0293670638722887,0.0293698564963631,-0.00037052588153662204,-2.4869017435646956e-13,2.25249999999992
7.69870278638507e-15,2.379693664344984e-14,0.0293659417121386,0.0293687498290002,-0.0003705258815297251,-2.4513008810289616e-13,2.25299999999992
0.0,3.6740055442407993e-13,0.0293648221758899,0.0293676518159947,-0.000370525881523452,-2.3801013243618385e-13,2.25349999999992
4.298644773470528e-15,7.69870278638507e-15,0.0293637036753942,0.0293665489056047,-0.00037052588151644406,-2.3412001504130586e-13,2.25399999999992
3.810146642635459e-14,0.0,0.0293625879066989,0.0293654455158749,-0.00037052588150908905,-2.272500763955687e-13,2.25449999999992
3.7106190699937036e-08,2.501471252358556e-15,0.0293614864202547,0.0293643408609542,-0.000370525881502066,-2.2024005882914643e-13,2.25499999999992
4.0473801900253736e-08,3.790023850314128e-14,0.0293604419459235,0.0293632368666833,-0.0003695562955679561,-2.1298999890173587e-13,2.25549999999992
1.9498291869979312e-14,7.55598986157402e-11,0.0293594126163641,0.0293621457696872,-0.000368038166595257,-2.0524012177280948e-13,2.25599999999992
1.2136583994737382e-09,3.1997799895822077e-10,0.0293583268724497,0.0293610674022789,-0.00036803816658983004,-1.999800065127788e-13,2.25649999999992
1.044911540279414e-08,4.060099478842005e-12,0.0293572273389391,0.0293599626705809,-0.0003680537096949531,-1.9553998177601617e-13,2.25699999999992
0.0,4.399258735077183e-15,0.0293561438546604,0.0293588579842783,-0.000367895405472056,-1.90130029775748e-13,2.25749999999992
0.0,7.2070995005280025e-12,0.0293550364318039,0.0293577515919605,-0.00036789540546579703,-1.8413005495321322e-13,2.25799999999992
1.2671484000970068e-09,7.70539881900234e-12,0.0293539240826531,0.0293566435933874,-0.00036789540545980205,-1.7947015401587052e-13,2.25849999999992
0.0,4.380176776841438e-14,0.0293528153495038,0.0293555360895956,-0.0003679118717022131,-1.74610109357487e-13,2.25899999999992
1.1705409003193168e-09,6.102757188486407e-15,0.0293517017874783,0.0293544409405444,-0.0003679118716967451,-1.6831002737360823e-13,2.25949999999992
1.223899800950612e-09,1.8196000262094003e-12,0.0293505889117834,0.0293533404774987,-0.00036792697673753306,-1.6259996821199607e-13,2.25999999999992
4.3999526244675735e-14,1.5501488981328748e-14,0.0293494761820031,0.0293522383239122,-0.00036794264535865606,-1.5836008719627426e-13,2.26049999999992
8.3995310706797e-15,0.0,0.0293483733947383,0.0293511384825396,-0.00036794264535174406,-1.5037016770635958e-13,2.26099999999992
3.7990444123892075e-15,0.0,0.0293472658238214,0.029350035994722,-0.00036794264534365407,-1.425300849566824e-13,2.26149999999992
6.301876000203155e-10,0.0,0.0293461557056823,0.0293489331982576,-0.0003679426453358681,-1.3397009196447485e-13,2.26199999999992
1.3615556009038965e-09,1.7759994863641992e-12,0.029345049296953,0.029347830573049,-0.00036793526016746104,-1.2643011637614165e-13,2.26249999999992
6.514350302244676e-09,3.0010716134398763e-15,0.0293439404674739,0.0293467272631345,-0.00036791909381133205,-1.2042016689362e-13,2.26299999999992
1.1884515004056961e-09,8.22598933414298e-13,0.029342839372096,0.02934562578772,-0.00036781583295645106,-1.122901684830202e-13,2.26349999999992
0.0,1.2053299330849754e-11,0.0293417300489163,0.0293445250361736,-0.0003678310998237081,-1.0659008398139491e-13,2.26399999999992
2.9004576518332215e-15,4.0439873671971327e-13,0.0293406189550287,0.0293434228771189,-0.0003678310998148121,-9.958006641497263e-14,2.26449999999992
0.0,3.899970624221538e-13,0.0293395092523579,0.0293423204429727,-0.000367831099806055,-9.33001505915021e-14,2.26499999999992
1.9824481015118245e-09,0.0,0.0293383995648039,0.0293412184530711,-0.00036783109979713203,-8.685001502695133e-14,2.26549999999992
0.0,0.0,0.0293372924852921,0.029340116963379,-0.00036783772840057606,-7.879005607669409e-14,2.26599999999992
0.0,4.1170192255357563e-13,0.0293361834706173,0.0293390157566661,-0.000367837728391736,-7.071014780646312e-14,2.26649999999992
0.0,5.073830244839428e-11,0.0293350749833945,0.0293379145248485,-0.0003678377283819381,-6.293012985714164e-14,2.26699999999992
5.890080090331651e-14,0.0,0.0293339670684739,0.0293368062535223,-0.0003678377283724731,-5.6640022533249734e-14,2.26749999999992
8.727366499622358e-09,0.0,0.0293328701992866,0.0293357031440948,-0.0003678377283644241,-4.770012509980326e-14,2.26799999999992
5.504321998195394e-10,1.7737998569966607e-12,0.0293317775236756,0.0293346019369664,-0.00036798718049247205,-3.9010027846897444e-14,2.26849999999992
0.0,8.913009219568835e-13,0.0293306702925396,0.0293335016367228,-0.0003679807645003741,-3.120008591761536e-14,2.26899999999993
5.784863005287022e-10,4.9636201399083646e-11,0.0293295616793103,0.0293324227430998,-0.0003679807644918941,-2.5620131016701464e-14,2.26949999999993
6.661853985123756e-10,3.899658373995862e-15,0.0293284542717916,0.0293313363244039,-0.00036797400202598807,-1.8970068571544374e-14,2.26999999999993
7.333022002120604e-10,4.0980066562390505e-13,0.0293273477418146,0.0293302464845404,-0.0003679661748932961,-1.065011794032511e-14,2.27049999999993
8.804700024622747e-10,0.0,0.0293262419447753,0.0293291521590435,-0.00036795747403859205,-3.3900833529276753e-15,2.27099999999993
1.223627699165064e-09,9.963974090254624e-13,0.0293251376149492,0.0293280555783116,-0.00036794666215614704,4.489898036696971e-15,2.27149999999993
3.409772464380012e-14,5.2090401436721834e-11,0.0293240330660425,0.0293269572865969,-0.00036796233409567105,1.1039997041550897e-14,2.27199999999993
5.462860025451377e-10,1.7029988530481432e-12,0.0293229400420038,0.0293258501101686,-0.0003679623340891771,1.8679936070187253e-14,2.27249999999993
0.0,2.501471252358556e-15,0.0293218525520348,0.0293247477254407,-0.0003679559695819501,2.498999271405289e-14,2.27299999999993
9.357810599325278e-09,2.6020852139652106e-15,0.029320758555758,0.0293236487214294,-0.0003679559695728881,3.2680021883058075e-14,2.27349999999993
5.722186995071876e-10,0.0,0.0293196796236857,0.0293225505754001,-0.0003681341870244621,4.1930001137835404e-14,2.27399999999993
0.0,3.9247008420950635e-12,0.0293185799636446,0.0293214517647109,-0.0003681275064020451,5.1770003214879345e-14,2.27449999999993
5.489919005507993e-10,0.0,0.0293174762073675,0.0293203591614753,-0.0003681275063934971,5.849986293993137e-14,2.27499999999993
1.471752698878337e-09,0.0,0.0293163796993578,0.02931926219187,-0.000368121114136981,6.735996309348291e-14,2.27549999999993
9.621764999329097e-09,5.211529818804905e-11,0.0293152792940664,0.0293181638137708,-0.0003681034979313891,7.561984892434648e-14,2.27599999999993
1.1897807010441408e-09,7.170999904992925e-13,0.02931418656838,0.0293170655945304,-0.00036827185297476806,8.222003806956923e-14,2.27649999999993
0.0,4.070008219336785e-13,0.029313082483417,0.0293159664504498,-0.0003682870520044831,8.808990863140576e-14,2.27699999999993
9.43013899606937e-10,3.1739888495252444e-13,0.0293119762709817,0.0293148674891001,-0.0003682870519956151,9.387998191334734e-14,2.27749999999993
1.2235163021623308e-09,3.1140021117259664e-13,0.0293108724507382,0.0293137687405954,-0.0003682753214876061,1.007199965791239e-13,2.27799999999993
4.3365958598412524e-08,2.8999996848355636e-12,0.0293097822765538,0.0293126701706008,-0.0003682909974509391,1.0834996094777338e-13,2.27849999999993
6.602357549567728e-15,0.0,0.0293087321123558,0.0293115713527759,-0.0003674891395266431,1.1395983982864788e-13,2.27899999999993
8.73111669769111e-09,1.0409728634641624e-13,0.0293076344640899,0.029310473114997,-0.000367489139518386,1.2113986029571588e-13,2.27949999999993
9.699879788271915e-14,0.0,0.0293065447680459,0.0293093885722692,-0.0003676457528761541,1.255898596924654e-13,2.27999999999993
5.078216201714891e-09,9.612999979369263e-11,0.0293054674352001,0.029308294246277,-0.00036764575287174107,1.3349998190248513e-13,2.28049999999993
5.305881799894108e-09,2.47198095326695e-13,0.0293043852190648,0.0293072084905988,-0.00036757026998049803,1.3757983467754809e-13,2.28099999999993
1.474731298883869e-09,4.012998267022283e-12,0.0293032936307005,0.0293061477992894,-0.0003674887984988261,1.4465989170431293e-13,2.28149999999993
0.0,5.252901030816659e-10,0.0293021923553777,0.0293050705136039,-0.000367471089702036,1.5245985897360814e-13,2.28199999999993
1.2135858012962686e-09,6.503096672272335e-12,0.0293010874730659,0.0293039594835577,-0.0003674710896941811,1.574899065326374e-13,2.28249999999993
2.0291323499926905e-08,3.3219954564955856e-13,0.0292999956631902,0.0293028520720083,-0.0003674866261748111,1.6256982739160097e-13,2.28299999999993
0.0,0.0,0.0292989459592009,0.0293017508892591,-0.00036847451063457405,1.7042985946125189e-13,2.28349999999993
6.980180322635476e-14,0.0,0.0292978519563387,0.0293006527416017,-0.0003684745106264421,1.7826994221092907e-13,2.28399999999993
1.2237898021350002e-09,3.02396996332277e-13,0.0292967584513541,0.0292995558691221,-0.00036847451061876703,1.857099543589591e-13,2.28449999999993
7.902565997419675e-10,0.0,0.0292956556023076,0.0292984594313682,-0.0003684901875837021,1.926798564449994e-13,2.28499999999993
3.202299536653186e-15,0.0,0.0292945496343986,0.0292973634014365,-0.0003684807331370871,2.0092000979632374e-13,2.28549999999993
3.899658373995862e-15,2.240499452632605e-12,0.0292934436729103,0.0292962676051344,-0.00036848073312891307,2.0919984494716104e-13,2.28599999999993
1.0699774399824946e-14,3.899658373995862e-15,0.0292923388178041,0.029295187729455,-0.00036848073312087805,2.1530000005043348e-13,2.28649999999993
0.0,0.0,0.0292912354795871,0.0292940981501664,-0.00036848073311201003,2.2363990000162648e-13,2.28699999999993
2.0084660011521205e-09,0.0,0.0292901318271611,0.0292930040989651,-0.0003684807331031561,2.311699009299728e-13,2.28749999999993
6.77131302417866e-10,1.3700846013264822e-14,0.029289030964147,0.0292919089528077,-0.00036848809926225503,2.390000090196631e-13,2.28799999999993
7.081783978679645e-10,3.947699805939564e-12,0.0292879301781245,0.0292908158600667,-0.00036848012619944805,2.4687999040928776e-13,2.28849999999993
0.0,0.0,0.0292868304665797,0.0292897189450615,-0.00036847174839892507,2.5477992111888614e-13,2.28899999999993
2.5024929004024976e-09,2.866006043600322e-13,0.029285729303346,0.0292886233295538,-0.00036847174839033504,2.628598293891171e-13,2.28949999999993
0.0,3.1469965522390453e-13,0.0292846371976951,0.0292875291459743,-0.00036850436911978603,2.701400301369228e-13,2.28999999999993
1.3399004128444858e-14,0.0,0.0292835383977274,0.0292864341366491,-0.00036850436911129304,2.782299130671406e-13,2.29049999999993
0.0,0.0,0.0292824400391321,0.0292853392266346,-0.00036850436910210605,2.866699932990713e-13,2.29099999999993
1.225025698936566e-09,0.0,0.0292813404422395,0.0292842444521918,-0.00036850436909351505,2.9518987081089687e-13,2.29149999999993
2.9976021664879227e-15,1.5900475380803414e-14,0.0292802421325902,0.0292831497933467,-0.00036852005901992903,3.0356988624247183e-13,2.29199999999993
5.64745220033025e-09,1.8148989255895032e-12,0.0292791435932113,0.0292820576249723,-0.0003685200590112001,3.118599128937305e-13,2.29249999999993
4.973986698214583e-09,0.0,0.0292780525046438,0.0292809626642443,-0.0003684370417230871,3.19639930843052e-13,2.29299999999993
8.468634994651669e-10,0.0,0.0292769610640689,0.0292798681432395,-0.0003683614636911431,3.2845991551622156e-13,2.29349999999993
1.2322791988206294e-09,6.217099751681943e-12,0.0292758633767605,0.0292787738256489,-0.0003683512024323691,3.3738983828968117e-13,2.29399999999993
4.769231100321125e-09,5.89681012352905e-11,0.0292747665050787,0.0292776795531623,-0.00036833673006927004,3.4525984501931894e-13,2.29449999999993
7.702172233337023e-15,2.203098814490545e-15,0.0292736746227306,0.0292765766709663,-0.0003682696645202531,3.524899556267558e-13,2.29499999999993
6.501743587961073e-15,2.8059846113315245e-13,0.0292725770050929,0.0292754804879465,-0.00036826966451257805,3.62009901222482e-13,2.29549999999993
9.974627696723859e-09,2.152302641666992e-12,0.0292714800346479,0.0292743880512973,-0.000368269664504848,3.6918992168955e-13,2.29599999999993
0.0,7.505097238125202e-12,0.0292703947455774,0.0292732933572053,-0.00036843327965463803,3.7671992261789633e-13,2.29649999999993
0.0,9.981009074788716e-13,0.0292692943354081,0.0292721995026064,-0.00036843327964656105,3.8421999956628206e-13,2.29699999999993
8.902600878712974e-15,0.0,0.0292681936290655,0.0292711058338289,-0.00036843327963890105,3.9041990126942316e-13,2.29749999999993
0.0,0.0,0.0292670948664198,0.0292700121820754,-0.00036843327963058804,3.97089913034554e-13,2.29799999999993
1.936871198149337e-09,1.8682000391123665e-12,0.0292659958750443,0.029268918738053,-0.00036843327962334405,4.039399023603174e-13,2.29849999999993
7.098488463697095e-15,8.89913143176102e-15,0.0292649002335476,0.0292678244658993,-0.0003684384618447041,4.1166983016927006e-13,2.29899999999994
1.223068802486127e-09,4.925018726176233e-13,0.0292638033124631,0.0292667322943859,-0.0003684384618379041,4.199000088606075e-13,2.29949999999994
1.2533859020114058e-09,0.0,0.0292627068484649,0.0292656391021801,-0.00036845413790224,4.2730988018824245e-13,2.29999999999994
5.60729230061896e-09,1.7695012122231901e-12,0.0292616102938726,0.029264546009361,-0.000368470401470537,4.354899687392111e-13,2.30049999999994
0.0,4.000272335602517e-15,0.0292605380554339,0.0292634521299157,-0.00036839106689689105,4.4403998707143177e-13,2.30099999999994
8.121002800787203e-09,0.0,0.0292594454882463,0.0292623600194653,-0.00036839106688911906,4.5228989824230847e-13,2.30149999999994
0.0,6.41550007562941e-12,0.0292583585053295,0.0292612673846344,-0.000368283646816685,4.607200038142523e-13,2.30199999999994
6.475725299742718e-09,2.944810020832911e-11,0.0292572601971359,0.029260192786003,-0.00036828364680833005,4.656700372529521e-13,2.30249999999994
8.14809098664826e-10,0.0,0.0292561710765268,0.0292590999606625,-0.0003681733560571181,4.7386985828346e-13,2.30299999999994
0.0,2.0855803195551914e-11,0.0292550738026841,0.0292580064444575,-0.00036816350913615903,4.812899211115163e-13,2.30349999999994
0.0,2.348198024915149e-12,0.0292539754277254,0.0292569105102371,-0.0003681635091276241,4.895599984428012e-13,2.30399999999994
5.500848099943001e-09,1.761500667551985e-12,0.0292528776578959,0.0292558223057198,-0.0003681635091196861,4.968898556501067e-13,2.30449999999994
6.1999017031411086e-15,3.899658373995862e-15,0.0292517881172648,0.0292547307590719,-0.00036808920772077704,5.046900397598364e-13,2.30499999999994
7.350955989748886e-10,5.270354985764669e-10,0.0292506925525225,0.0292536398009027,-0.0003680892077128811,5.119498575067993e-13,2.30549999999994
5.502542865798432e-15,1.0744301282006319e-11,0.0292495971362425,0.0292525258590453,-0.0003680804658122051,5.210400253613523e-13,2.30599999999994
0.0,3.2900765445376123e-14,0.0292485018224019,0.0292514213070267,-0.0003680804658044201,5.287400291903444e-13,2.30649999999994
2.057137520050656e-08,3.596983821907429e-13,0.0292474061131447,0.0292503421354973,-0.00036808046579675903,5.375799631834877e-13,2.30699999999994
1.8096290022029393e-09,4.000272335602517e-15,0.0292463525368824,0.0292492614423351,-0.00036907702250240206,5.457999503744038e-13,2.30749999999994
3.470140841344005e-14,1.6922990786483183e-12,0.029245260642232,0.0292481752513132,-0.000369085866767486,5.541398503255968e-13,2.30799999999994
1.1700256007107779e-09,2.8199664825478976e-14,0.0292441678920503,0.0292470847192503,-0.00036908586675922907,5.627499334581731e-13,2.30849999999994
3.899658373995862e-15,3.2440022890156683e-13,0.029243070003799,0.0292460010359597,-0.00036910086800293507,5.713600165907495e-13,2.30899999999994
1.2115534027412611e-09,1.1497747198774277e-14,0.0292419694085132,0.0292449137781926,-0.0003691008679940391,5.789800062994122e-13,2.30949999999994
3.3698738244325455e-14,1.868300653073973e-12,0.0292408876439379,0.029243824765432,-0.00036911637696328704,5.881399967738732e-13,2.30999999999994
6.178734017481258e-10,5.270434991211381e-10,0.0292398076963423,0.0292427329645727,-0.0003691163769545721,5.962398543640779e-13,2.31049999999994
0.0,0.0,0.029238717601896,0.0292416189767739,-0.0003691091501361641,6.043698527746777e-13,2.31099999999994
2.4027386989755595e-09,5.700301342059788e-15,0.0292376218266601,0.0292405152893489,-0.00036910915012774005,6.125299920056726e-13,2.31149999999994
6.861463799912038e-09,3.1250002585636594e-13,0.029236529262161,0.0292394203016932,-0.00036914017848830205,6.20429922715271e-13,2.31199999999994
1.1567644200155547e-08,0.0,0.0292354414141449,0.0292383294195631,-0.0003690657903264071,6.267998273190578e-13,2.31249999999994
7.19910242530375e-15,9.51950011873759e-11,0.0292343608445725,0.0292372383897492,-0.0003688876527061691,6.349599665500527e-13,2.31299999999994
0.0,1.1803058530546195e-14,0.0292332647495619,0.0292361353914892,-0.0003688876526974401,6.41259831693497e-13,2.31349999999994
2.238046700048235e-08,3.6879874154571723e-13,0.0292321669778144,0.0292350426930417,-0.0003688876526890861,6.483700295406569e-13,2.31399999999994
5.345396000833169e-10,5.7463301478266615e-11,0.0292311139072598,0.0292339524116868,-0.00036990363151890204,6.549700018454452e-13,2.31449999999994
0.0,0.0,0.0292300209033365,0.0292328537085075,-0.00036989739442483806,6.604699426260296e-13,2.31499999999994
6.494816004454229e-10,0.0,0.0292289196548013,0.0292317605363799,-0.0003698973944172611,6.67999943554376e-13,2.31549999999994
1.0028554101731979e-08,9.289107018306542e-10,0.0292278185176841,0.0292306695867535,-0.00036988976505153805,6.752599781417734e-13,2.31599999999994
0.0,2.9409807922320397e-13,0.0292267276504522,0.0292295607820996,-0.00037005391828761204,6.825698860291052e-13,2.31649999999994
0.0,8.023026687453694e-13,0.0292256239756069,0.0292284530725126,-0.0003700539182807281,6.882500212107567e-13,2.31699999999994
5.634546995647582e-10,0.0,0.0292245212325535,0.0292273529853596,-0.0003700539182729431,6.94289894673239e-13,2.31749999999994
8.52812100105016e-09,0.0,0.0292234207601062,0.0292262583127775,-0.00037004733652733603,7.019799238422442e-13,2.31799999999994
0.0,1.7555019937720573e-12,0.0292223394669409,0.0292251663529769,-0.00037024243120844103,7.097198263111837e-13,2.31849999999994
2.1996293675385914e-15,3.6240108136631477e-13,0.0292212408140481,0.0292240757720615,-0.0003702424312007391,7.152598825721501e-13,2.31899999999994
6.3976601794024646e-15,3.960026750959855e-14,0.0292201418409629,0.0292229855424622,-0.00037024243119298107,7.212698320546718e-13,2.31949999999994
3.320772730061594e-08,0.0,0.0292190441240038,0.0292219037640154,-0.00037024243118562606,7.253900171505512e-13,2.31999999999994
7.263531026646675e-10,1.7876013169715321e-12,0.0292180219827956,0.0292208165972484,-0.0003728219366638851,7.313598511526909e-13,2.32049999999994
0.0,0.0,0.0292169539115969,0.0292197496664282,-0.00037281331453162703,7.311698989320714e-13,2.32099999999994
0.0,0.0,0.0292158640640196,0.0292186737090843,-0.00037281331452868505,7.387400153407997e-13,2.32149999999994
1.2465587000132228e-09,2.1201998490205654e-12,0.0292147661320469,0.0292175893229591,-0.00037281331452550704,7.457298667468137e-13,2.32199999999994
6.38383800682929e-10,5.388175981779764e-10,0.0292136678773024,0.0292165005466145,-0.0003728294604463981,7.461999768088035e-13,2.32249999999994
2.2964199698077836e-08,0.0,0.0292125680414567,0.0292153892721171,-0.000372821980617281,7.518300218500862e-13,2.32299999999994
2.151186419968587e-08,4.100886297209172e-15,0.0292114971852839,0.0292142877381011,-0.0003724437671458231,7.591698537173786e-13,2.32349999999994
5.449807272128737e-14,2.945005350696306e-13,0.0292104407719024,0.0292131948471594,-0.0003734468645724871,7.668698575463706e-13,2.32399999999994
7.209857710854806e-14,7.590710005001e-11,0.0292093642202313,0.0292121058524707,-0.0003734468645682121,7.714998345037527e-13,2.32449999999994
4.201500258815827e-15,0.0,0.0292082849507883,0.0292110268723525,-0.00037344686456978007,7.724298631273108e-13,2.32499999999994
1.223512100662072e-09,1.7526986806348788e-12,0.0292071886318055,0.0292099385742035,-0.0003734468645669221,7.763499045021494e-13,2.32549999999994
7.601558271730369e-15,6.860137458097881e-14,0.0292060891173314,0.0292088493910877,-0.0003734625498067651,7.631098444121909e-13,2.32599999999994
2.09080210089585e-09,0.0,0.029204987450267,0.0292077724905553,-0.0003734625498028651,7.607599446235458e-13,2.32649999999994
4.6004866582904924e-15,2.3901020052008448e-14,0.0292038875523589,0.0292066870585563,-0.0003734656485200091,7.644299689774092e-13,2.32699999999994
1.610954699499123e-09,1.0180987997099322e-12,0.0292027876078379,0.0292056028019243,-0.0003734656485158461,7.679399650906138e-13,2.32749999999994
1.2899403767363538e-14,5.082070181350318e-11,0.0292016896132875,0.0292045154113677,-0.00037344603102225805,7.701400281390214e-13,2.32799999999994
5.563867006008749e-10,2.088600126182172e-12,0.0292005932957996,0.0292034208570427,-0.000373446031017581,7.718500318054655e-13,2.32849999999994
0.0,1.2021009188067922e-12,0.0291995039252407,0.0292023367086977,-0.00037343953975129307,7.751100108976949e-13,2.32899999999995
7.977287698468505e-09,8.3995310706797e-15,0.0291984089670217,0.0292012495840393,-0.000373439539745381,7.767198342834014e-13,2.32949999999995
5.276751015304004e-10,3.38298833391093e-13,0.0291973239069467,0.029200162977516,-0.000373598610735691,7.80150033116711e-13,2.32999999999995
7.884535004054616e-10,3.6023996285994286e-12,0.0291962270663713,0.0291990825893876,-0.0003735924538657611,7.81159859020164e-13,2.33049999999995
0.0,0.0,0.0291951321561528,0.0291979950481346,-0.00037358301371068605,7.883199301672583e-13,2.33099999999995
2.1600776722863202e-14,3.9850067690139213e-13,0.0291940355104534,0.0291969073784516,-0.00037358301370456605,7.945098572104126e-13,2.33149999999995
3.5758538005636886e-09,4.441398637755611e-12,0.0291929466305461,0.0291958203067798,-0.00037358301369761306,8.006598856136193e-13,2.33199999999995
7.076853998644328e-10,5.497255983755167e-10,0.0291918567965884,0.0291947314961824,-0.00037362906060424807,8.070200323978538e-13,2.33249999999995
1.4290882990874998e-09,2.4980018054066022e-15,0.0291907624108627,0.0291936424271307,-0.000373620663529865,8.129300184400723e-13,2.33299999999995
4.198030811863873e-15,2.0605982198329542e-12,0.029189669706215,0.0291925564237564,-0.0003736035930828091,8.193998864841623e-13,2.33349999999995
2.229334699829777e-08,2.4068004533805976e-12,0.0291885760378662,0.0291914690882137,-0.000373603593077092,8.259300361690425e-13,2.33399999999995
2.3002433291452462e-15,3.448977214937088e-13,0.0291875441883826,0.0291903804459401,-0.0003746126866810321,8.306198610863458e-13,2.33449999999995
6.715956901715003e-09,0.0,0.0291864652303682,0.0291892927085008,-0.0003746126866757441,8.355200212251113e-13,2.33499999999995
1.1451504015880243e-09,5.275490114198256e-11,0.0291853788449262,0.029188205502611,-0.0003745548413441231,8.40029868581782e-13,2.33549999999995
1.327805299738971e-09,4.201500258815827e-15,0.029184280453882,0.0291871111007186,-0.000374569527567846,8.475399201901546e-13,2.33599999999995
2.1682273997070123e-09,1.187380055389653e-11,0.0291831809330847,0.0291860228999996,-0.00037458699012884,8.520898830272072e-13,2.33649999999995
8.044634798587413e-09,1.034179197140217e-09,0.0291820867671909,0.0291849332899191,-0.000374561023563581,8.573898969271854e-13,2.33699999999995
1.2104499000353819e-09,1.2367988577732802e-12,0.0291809985175973,0.029183804354918,-0.0003747201765707431,8.634599112100627e-13,2.33749999999995
2.514088589741781e-08,2.8780103300540816e-13,0.0291799000300832,0.0291826954836188,-0.0003747356714869821,8.688100152504097e-13,2.33799999999995
4.70527930160336e-09,0.0,0.0291788456522241,0.0291816010020408,-0.0003757846710418691,8.735200063281212e-13,2.33849999999995
1.985284809810639e-08,4.942430145704613e-11,0.0291777546347451,0.0291805116991233,-0.000375718929615663,8.784498736064128e-13,2.33899999999995
1.1449216991143985e-09,0.0,0.0291766884721219,0.0291794184011912,-0.0003765327268160961,8.836798480460484e-13,2.33949999999995
0.0,9.617900226244203e-12,0.0291755865940774,0.0291783299156507,-0.00037654733864166503,8.892398536269885e-13,2.33999999999995
6.981916989001746e-10,3.996004915851614e-13,0.029174478620742,0.0291772420710123,-0.00037654733863619707,8.93880022084792e-13,2.34049999999995
4.974428829962463e-08,0.0,0.0291733743869305,0.0291761559332802,-0.0003765390729971351,8.991800359847701e-13,2.34099999999995
3.894188409930832e-08,0.0,0.0291723272289814,0.0291750698671239,-0.0003756549395612551,9.040600299631274e-13,2.34149999999995
4.531383610006934e-08,2.0680020196284232e-12,0.0291712751717373,0.0291739839020251,-0.00037486707396384,9.096399848640413e-13,2.34199999999995
6.129639018581656e-10,1.6397359858810745e-10,0.0291702322595904,0.0291729003151281,-0.00037406786285697604,9.176199296939691e-13,2.34249999999995
1.5108049099959997e-08,4.625749783215838e-11,0.0291691383031152,0.0291718112045057,-0.00037406070030238504,9.219500163304417e-13,2.34299999999995
5.599687380453133e-15,1.6057249974110732e-10,0.0291680611361346,0.0291707184759108,-0.00037411406913286506,9.2558989986391e-13,2.34349999999995
0.0,1.1092800289436155e-11,0.0291669614627204,0.0291696247525141,-0.00037411406912967306,9.289799832168377e-13,2.34399999999995
0.0,2.863993764368189e-13,0.029165858679252,0.0291685272162949,-0.00037411406912595403,9.311499054448502e-13,2.34449999999995
6.07892549839284e-09,0.0,0.0291647561516837,0.0291674334577764,-0.000374114069123192,9.332799290329152e-13,2.34499999999995
1.907287900532184e-09,0.0,0.029163664330012,0.0291663418702047,-0.0003740146638877051,9.375798748489927e-13,2.34549999999995
5.700301342059788e-15,1.2916698960419026e-11,0.0291625672615706,0.0291652522109279,-0.0003740222699438921,9.411299864425793e-13,2.34599999999995
2.3002433291452462e-15,6.767150034781011e-11,0.0291614681988813,0.0291641620807614,-0.00037402226994077005,9.432099198902755e-13,2.34649999999995
1.8570176993359944e-09,2.9439992110802393e-13,0.029160370006288,0.0291630662794223,-0.00037402226993757805,9.450198869970228e-13,2.34699999999995
8.190476005753844e-10,0.0,0.0291592741498734,0.0291619789279861,-0.00037402950602199005,9.46879944244139e-13,2.34749999999995
6.457034976148357e-10,5.1501802822429e-11,0.0291581801766859,0.0291608926897275,-0.0003740196422184521,9.503999150173303e-13,2.34799999999995
0.0,1.836898688711841e-12,0.0291570848738863,0.029159800558187,-0.0003740120048767901,9.522499976044596e-13,2.34849999999995
5.509828704397535e-14,8.23199147736986e-13,0.0291559891434005,0.0291587121577316,-0.00037401200487823406,9.54019849230825e-13,2.34899999999995
6.598888102615774e-15,4.399258735077183e-15,0.0291549036775565,0.029157627326241,-0.00037401200488119,9.543899958525115e-13,2.34949999999995
9.727063102898947e-09,6.598888102615774e-15,0.029153813842477,0.0291565434455321,-0.00037401200488253606,9.552699343357007e-13,2.34999999999995
4.399258735077183e-15,5.950101522600448e-14,0.0291527394881835,0.029155460760768,-0.000374220395359535,9.566999970012091e-13,2.35049999999995
8.56699700763075e-10,0.0,0.0291516465474184,0.0291543874827789,-0.0003742203953611311,9.544398691524458e-13,2.35099999999995
8.085706399568737e-09,3.999925390907322e-14,0.0291505530035013,0.0291533060204461,-0.00037420994885470804,9.527198908260148e-13,2.35149999999995
6.1999017031411086e-15,7.22897436356007e-13,0.0291494698484299,0.0291522305106657,-0.0003743728224640991,9.506698813582792e-13,2.35199999999995
1.3898604489526178e-14,3.3029134982598407e-15,0.0291483747456272,0.0291511557675632,-0.00037437282246842907,9.465199891228737e-13,2.35249999999995
8.883779996360364e-10,1.7727000423128914e-12,0.0291472803880892,0.0291500752820363,-0.00037437282247262005,9.446200332358101e-13,2.35299999999995
3.7799624541534627e-14,3.3199137883244134e-14,0.0291461872909808,0.0291489918638206,-0.0003743619499798251,9.400199802583886e-13,2.35349999999995
0.0,1.6198847818671425e-14,0.0291451018577951,0.0291479196117548,-0.000374361949977576,9.41980000945808e-13,2.35399999999995
0.0,5.019070228873268e-11,0.0291440111473024,0.0291468537344224,-0.000374361949974787,9.403799353796538e-13,2.35449999999995
2.0599696001072365e-08,7.49747486317176e-15,0.0291429191610828,0.0291457735140914,-0.00037436194997334405,9.35279848360282e-13,2.35499999999995
5.468198983893391e-10,0.0,0.0291418655396736,0.0291446942897185,-0.00037391900053975304,9.371099816274375e-13,2.35549999999995
0.0,4.36790013880195e-11,0.0291407810123437,0.0291436133378087,-0.00037391262122693904,9.388798332538029e-13,2.35599999999995
1.7953111011714817e-09,2.200399584761925e-12,0.0291396907509015,0.0291425377987686,-0.00037391262122398307,9.400199802583886e-13,2.35649999999995
5.510036003852914e-10,0.0,0.0291386016317075,0.0291414546055508,-0.00037392160839177103,9.426999111883383e-13,2.35699999999995
2.534120860028799e-08,0.0,0.0291375240358525,0.0291403708395803,-0.0003739151749563201,9.463799102021886e-13,2.35749999999995
1.2321822000227467e-09,3.4299993401099016e-13,0.0291364940448367,0.0291392870719457,-0.00037318449585820404,9.501099993564077e-13,2.35799999999995
8.11011520093774e-09,3.583973395837603e-13,0.029135420504635,0.0291382039310369,-0.00037320041899638703,9.527600063063968e-13,2.35849999999995
7.679460990728249e-10,2.5465459949081115e-10,0.0291343436571577,0.0291371213071476,-0.0003733578407755831,9.529599331870031e-13,2.35899999999996
1.5724401988825853e-09,7.89993070959838e-15,0.029133253505353,0.0291360321918157,-0.0003733486629109061,9.478999616480133e-13,2.35949999999996
0.0,3.101685575046531e-15,0.0291321617291522,0.0291349442752563,-0.00037332961406410104,9.517998368624436e-13,2.35999999999996
0.0,1.7678011832167329e-12,0.0291310678091654,0.0291338591305994,-0.00037332961406296307,9.560399347186e-13,2.36049999999996
2.3002433291452462e-15,0.0,0.0291299743037295,0.0291327755618071,-0.00037332961406186705,9.533198883082683e-13,2.36099999999996
0.0,0.0,0.029128882217637,0.0291316915150425,-0.00037332961406064504,9.542900324122083e-13,2.36149999999996
1.3150954977780849e-09,4.449999396749504e-12,0.029127790119482,0.0291306075646702,-0.00037332961405941,9.563398250395094e-13,2.36199999999996
0.0,0.0,0.0291267020559148,0.02912952244457,-0.00037334687799131907,9.527899302863574e-13,2.36249999999996
5.4990734188464785e-15,1.838400959242037e-12,0.0291256107909062,0.0291284384339235,-0.00037334687799022305,9.537199589099155e-13,2.36299999999996
0.0,7.858450001840822e-11,0.0291245205327383,0.0291273537856842,-0.0003733468779890431,9.535098405288878e-13,2.36349999999996
3.2900765445376123e-14,3.63999802521775e-12,0.0291234299394465,0.0291262618522424,-0.00037334687798536604,9.56299926399562e-13,2.36399999999996
0.0,1.766298912686537e-12,0.0291223475011295,0.0291251803367097,-0.0003733468779837971,9.62499828102703e-13,2.36449999999996
1.8450764978361622e-09,2.9601321394068236e-14,0.0291212599250221,0.0291240979483824,-0.000373346877982618,9.671499712204934e-13,2.36499999999996
1.229510399741729e-09,5.444709960666927e-11,0.0291201736035003,0.0291230217526994,-0.0003733700616747641,9.6149000219925e-13,2.36549999999996
2.9859968005141457e-09,6.1999017031411086e-15,0.0291191013677063,0.0291219328245389,-0.00037338593978037305,9.53119961427662e-13,2.36599999999996
1.2436059401016442e-08,1.8396985324020676e-12,0.0291180255572615,0.0291208494022063,-0.0003734107570296561,9.507900109589906e-13,2.36649999999996
6.800116025829084e-15,6.209963099301774e-14,0.0291169556699293,0.0291197651001536,-0.00037365298742602206,9.425099589677188e-13,2.36699999999996
1.1966383023365168e-09,3.865970044092393e-13,0.0291158656287818,0.0291186996993453,-0.0003736529874257031,9.358698711825486e-13,2.36749999999996
2.2068821901866098e-08,5.4586699743675027e-11,0.029114774330447,0.0291176266209879,-0.0003736683353181741,9.301398627009627e-13,2.36799999999996
8.536868500302885e-09,1.8039007787518102e-12,0.0291137287158111,0.0291165406330653,-0.00037331899386382607,9.244898683397063e-13,2.36849999999996
2.2967738821932926e-15,0.0,0.0291126566142482,0.0291154556930522,-0.0003734882348807631,9.230398563542241e-13,2.36899999999996
4.8451116001213546e-09,4.4095300327784415e-11,0.0291115658746233,0.0291143722452063,-0.00037348823488041606,9.233100395356075e-13,2.36949999999996
1.1959138991601836e-09,1.822899470260708e-12,0.029110478904662,0.0291133131991268,-0.00037341876627500605,9.22970033734316e-13,2.36999999999996
7.403722981913496e-10,7.239669974623553e-11,0.0291093887290602,0.0291122487882286,-0.0003734341125823011,9.204499142045908e-13,2.37049999999996
6.199901703141109e-14,1.8075992092025928e-12,0.0291082970349919,0.0291111650711826,-0.0003734253233432421,9.184699441971977e-13,2.37099999999996
1.3551896500818561e-08,1.7207971159116653e-12,0.0291072186092817,0.0291100831926619,-0.0003734253233421041,9.163698445890933e-13,2.37149999999996
1.785147901028905e-09,5.462569979686194e-11,0.0291061609070099,0.0291090016367564,-0.0003735202046188281,9.141699983811202e-13,2.37199999999996
1.2265163988611771e-09,5.831002347633785e-12,0.0291050801323987,0.0291079134677433,-0.000373528442325192,9.113098730501035e-13,2.37249999999996
1.6217955998987232e-08,0.0,0.0291039957012404,0.0291068290654775,-0.00037354427219868803,9.080800347782692e-13,2.37299999999996
0.0,2.074302535293171e-12,0.0291029262225594,0.0291057464906861,-0.00037363696194186004,9.077400289769777e-13,2.37349999999996
4.646140899094986e-09,2.188110109768715e-11,0.0291018330338839,0.0291046634028433,-0.00037363696194323405,9.046498359449595e-13,2.37399999999996
7.0013439490423934e-15,1.8379013588809556e-12,0.0291007449200572,0.0291035800084601,-0.000373572433655604,9.029398322785154e-13,2.37449999999996
9.371111598516224e-09,8.061499384703907e-12,0.0290996531240067,0.0291024959799227,-0.0003735724336525651,9.022498460159456e-13,2.37499999999996
5.419533988249015e-10,0.0,0.0290985732476697,0.0291014121846551,-0.0003737310218755081,8.985698470020953e-13,2.37549999999996
1.1452885965990145e-09,2.349700295445345e-12,0.0290974808395829,0.0291003292257947,-0.00037372470660120406,8.992199346247176e-13,2.37599999999996
0.0,1.7716973721437768e-12,0.0290963890668085,0.0290992466112468,-0.00037373931433617004,8.980598383001581e-13,2.37649999999996
8.012744981411579e-10,5.471370231879824e-11,0.0290952970067242,0.0290981650952308,-0.00037373931433531005,8.973598773776015e-13,2.37699999999996
2.363148600414977e-09,0.0,0.02909420708415,0.0290970759099231,-0.000373729716437888,8.958998907321325e-13,2.37749999999996
5.701679996195086e-10,1.808400651448494e-12,0.0290931201386074,0.0290959913737607,-0.00037376002241389507,8.96759879895348e-13,2.37799999999996
0.0,4.569018774436273e-13,0.0290920320084148,0.0290949076205265,-0.0003737533658455291,8.951999298095759e-13,2.37849999999996
1.2247112005092653e-09,3.5249927976543916e-13,0.0290909430582912,0.0290938257693888,-0.00037375336584453,9.067299862330902e-13,2.37899999999996
6.238369994193693e-10,0.0,0.0290898557044117,0.0290927434562122,-0.0003737691602069451,8.952699692699184e-13,2.37949999999996
1.0896209802491175e-08,1.8364997023123664e-12,0.0290887682320207,0.0290916612412721,-0.0003737618507345151,8.959998541724357e-13,2.37999999999996
0.0,2.143400040788279e-12,0.0290876944695793,0.0290905781590153,-0.0003739614755542171,9.056698533488339e-13,2.38049999999996
0.0,2.823019595865617e-13,0.0290866047420912,0.029089494753289,-0.0003739614755507891,8.946599971276781e-13,2.38099999999996
0.0,0.0,0.0290855146860982,0.0290884187767263,-0.000373961475548097,8.839099157470498e-13,2.38149999999996
0.0,0.0,0.0290844253411899,0.0290873388897036,-0.0003739614755450861,8.843199610086838e-13,2.38199999999996
6.628882998072072e-10,0.0,0.0290833368033001,0.029086257392163,-0.000373961475542823,8.850498459112011e-13,2.38249999999996
7.87548529862514e-09,5.402609956628446e-11,0.0290822510898894,0.0290851754400202,-0.000373953685588447,8.859399758948117e-13,2.38299999999996
5.414021973793037e-10,2.9110047705671604e-13,0.029081173825056,0.0290840864611629,-0.00037390331693733605,8.740898629899796e-13,2.38349999999996
7.597760996735925e-10,1.779600772300327e-12,0.0290800869652707,0.0290830019833379,-0.000373897007681663,8.618800118043168e-13,2.38399999999996
1.9300533393717956e-14,6.674501229486651e-12,0.0290790001307156,0.0290819206069844,-0.000373887940842897,8.518398660062321e-13,2.38449999999996
1.2097961521462253e-14,7.886989672467593e-13,0.0290779191096046,0.0290808454480627,-0.00037388794083686007,8.470800016285862e-13,2.38499999999996
1.2194596998860163e-09,0.0,0.0290768357521782,0.0290797651093789,-0.00037388794083175305,8.423799852108615e-13,2.38549999999996
8.472409197823882e-09,1.2000817006807551e-14,0.0290757727915753,0.0290786834575252,-0.00037390367462244,8.474798553897989e-13,2.38599999999996
0.0,1.7739004709582673e-12,0.0290747186685398,0.0290776030156362,-0.00037407237953237106,8.52669931189487e-13,2.38649999999996
0.0,0.0,0.0290736386259073,0.0290765420597444,-0.00037407237952931805,8.53979864254284e-13,2.38699999999996
0.0,0.0,0.0290725529491049,0.0290754736162438,-0.00037407237952555706,8.556898679207281e-13,2.38749999999996
1.1501216645726231e-14,5.201046017477839e-10,0.0290714660313761,0.029074397287436,-0.00037407237952194906,8.591298245735901e-13,2.38799999999996
1.6275926023601173e-09,0.0,0.0290703813290483,0.0290733036993725,-0.00037407237951888207,8.61719983563658e-13,2.38849999999996
5.412024994821962e-10,2.1996293675385914e-15,0.029069297222818,0.0290722128233468,-0.0003740527415025581,8.648199344152285e-13,2.38899999999997
1.196865100083766e-09,5.166835015391058e-10,0.0290682116294888,0.0290711278959194,-0.0003740464233429791,8.683598545083937e-13,2.38949999999997
5.358243015951558e-10,1.201957006147225e-10,0.0290671267325875,0.0290700229893649,-0.000374061786149408,8.706499063371176e-13,2.38999999999997
0.0,3.734998421656144e-13,0.029066041362787,0.0290689111141986,-0.0003740555409935721,8.744500349516793e-13,2.39049999999997
2.126415920081226e-08,2.1101002889434284e-12,0.0290649557617428,0.0290678191605742,-0.0003740555409902271,8.781799072654639e-13,2.39099999999997
6.401129626354418e-15,0.0,0.0290638993181048,0.029066734524643,-0.0003736810243088371,8.820299091799599e-13,2.39149999999997
2.6987006900014432e-08,0.0,0.0290628185500499,0.0290656523617125,-0.0003736810243055211,8.86249840875708e-13,2.39199999999997
3.1649294199298517e-08,3.3097701662709866e-11,0.0290617907739655,0.0290645710374222,-0.0003746462616345301,8.9055000353222e-13,2.39249999999997
3.2735718601129005e-08,9.10035935497433e-15,0.0290607540469691,0.0290634886649717,-0.0003742582753908831,8.948098338679156e-13,2.39299999999997
6.234885004119395e-10,1.1037860209173189e-10,0.0290597194880522,0.0290624081558111,-0.000375436476329431,8.987999147030967e-13,2.39349999999997
0.0,2.3918991787219568e-12,0.0290586223395733,0.0290613216736717,-0.0003754291818698121,9.006898959301735e-13,2.39399999999997
1.2079531992725823e-09,2.3870003196257983e-12,0.0290575159359747,0.0290602353160722,-0.0003754291818666611,9.026798405975534e-13,2.39449999999997
5.375641008720233e-10,1.7802981311376698e-12,0.0290564105379757,0.0290591509444398,-0.00037544463734118607,9.045498725046563e-13,2.39499999999997
0.0,4.4998726966838376e-15,0.0290553067159627,0.0290580687783018,-0.00037543837348729303,9.074399218156337e-13,2.39549999999997
9.572014986192201e-10,3.9540246077329755e-13,0.029054205249047,0.0290569890363658,-0.00037543837348811106,9.124500200546892e-13,2.39599999999997
1.215067602089448e-09,0.0,0.0290531075930515,0.0290559080768149,-0.000375426518336473,9.174698761132971e-13,2.39649999999997
6.755046001727383e-10,0.0,0.0290520144108181,0.0290548269824659,-0.0003754421775698971,9.220799037507055e-13,2.39699999999997
2.393356599711405e-09,1.049303005595803e-12,0.0290509218428858,0.029053745904344,-0.000375434219067595,9.283899603945711e-13,2.39749999999997
3.403450430164434e-08,2.2730081705724103e-13,0.0290498316479696,0.0290526651975537,-0.00037543556837429004,9.355899301816128e-13,2.39799999999997
5.333413988228841e-10,5.443950151784449e-11,0.0290487846246769,0.0290516067263477,-0.00037461279528177107,9.34119968876157e-13,2.39849999999997
6.800116025829084e-14,4.577329834609678e-11,0.0290477023278807,0.0290505329154769,-0.00037460658172514406,9.325398526299766e-13,2.39899999999997
5.923231002902263e-10,3.845014584502593e-13,0.0290466389748398,0.0290494526293169,-0.00037460658172685103,9.311299561248765e-13,2.39949999999997
5.544459599771123e-09,1.7858006740034682e-12,0.0290455789677591,0.0290483719311952,-0.00037459966112606403,9.292399748977997e-13,2.39999999999997
1.1994663977332731e-09,2.2110091535409993e-13,0.0290445075410715,0.0290472903787875,-0.00037451825573562203,9.255298350635544e-13,2.40049999999997
3.612117029094808e-10,5.768101274394866e-12,0.0290434230099942,0.0290462233114374,-0.0003745041721195981,9.209098327661591e-13,2.40099999999997
1.094272160037657e-08,1.0023024077376874e-12,0.0290423349892023,0.0290451450620544,-0.0003744999505080101,9.174399521333365e-13,2.40149999999997
0.0,1.7268998731001517e-12,0.0290412585599612,0.0290440649132289,-0.0003747009019004941,9.158498612271693e-13,2.40199999999997
4.6406215988004096e-09,2.982995794820198e-13,0.0290401673503459,0.0290429831458772,-0.00037470090190179907,9.134899867785373e-13,2.40249999999997
0.0,3.609702814433291e-12,0.0290390818917732,0.0290419027630825,-0.00037463679103417005,9.119898846526864e-13,2.40299999999997
2.6020852139652106e-15,8.449799887566556e-12,0.0290379916710148,0.0290408212187315,-0.0003746367910357661,9.13209828937167e-13,2.40349999999997
0.0,0.0,0.0290369029181571,0.0290397391754835,-0.0003746367910372791,9.146700324230705e-13,2.40399999999997
7.402907002684866e-10,1.77459782979561e-12,0.0290358143119205,0.0290386577980492,-0.0003746367910386671,9.130298513765345e-13,2.40449999999997
1.0599160438218291e-14,0.0,0.0290347301192669,0.0290375760198526,-0.0003746279724369571,9.07009927234026e-13,2.40499999999997
2.1996293675385914e-15,3.702003981143065e-13,0.0290336445759817,0.0290364951979,-0.0003746279724385391,9.054699264682275e-13,2.40549999999997
1.2114517999872731e-09,0.0,0.0290325586728717,0.0290354154186273,-0.0003746279724402881,8.980299143201975e-13,2.40599999999997
3.560937697488775e-09,1.0699774399824946e-14,0.029031473413629,0.0290343350644753,-0.0003746435681302911,8.967399305753743e-13,2.40649999999997
0.0,4.8949899689176846e-11,0.0290303901469569,0.0290332560085479,-0.00037468917413370907,8.95340008730261e-13,2.40699999999997
5.690990300538656e-09,0.0,0.029029302963273,0.0290321687873334,-0.000374689174135569,8.90779854392787e-13,2.40749999999997
0.0,6.511849739987419e-11,0.0290282242936654,0.0290310861238892,-0.000374598924237167,8.902800371912711e-13,2.40799999999997
1.3000017728970192e-14,6.266799926213373e-11,0.0290271381400552,0.0290299952742209,-0.00037459892423905407,8.669599326632804e-13,2.40849999999997
0.0,1.7447016054106257e-12,0.0290260536670626,0.0290289029825435,-0.0003745989242401091,8.560799638623884e-13,2.40899999999997
7.702172233337023e-15,2.1996293675385914e-15,0.0290249677960364,0.0290278259726311,-0.0003745989242411221,8.458899813240661e-13,2.40949999999997
9.587638998692638e-09,1.3100631690576847e-14,0.0290238831405476,0.0290267479713591,-0.00037459892424313403,8.438499465163174e-13,2.40999999999997
4.750019821919693e-14,7.598088824778415e-15,0.0290228089469569,0.0290256703817915,-0.0003747997269516371,8.418099117085687e-13,2.41049999999997
8.059983101077473e-09,1.8059997941577421e-12,0.0290217304138851,0.0290245918291995,-0.0003747997269530391,8.404199645234423e-13,2.41099999999997
8.412189899525968e-09,0.0,0.0290206547605028,0.0290235110210728,-0.0003749602554034741,8.385299832963655e-13,2.41149999999997
0.0,4.589731372739436e-14,0.0290195760982549,0.0290224306881857,-0.0003751284263406911,8.363800103883268e-13,2.41199999999997
1.8207603029452013e-09,0.0,0.0290184850087643,0.0290213697246269,-0.0003751284263424821,8.360898778869696e-13,2.41249999999997
9.094204000970052e-10,1.7640021388043436e-12,0.0290173980349619,0.0290203017682282,-0.00037513605161239706,8.347298546818038e-13,2.41299999999997
8.89913143176102e-15,1.8378978894340037e-12,0.0290163111958682,0.029019225480727,-0.0003751248324277191,8.325898564337519e-13,2.41349999999997
1.7435440001489777e-09,2.700999146565408e-13,0.0290152238498874,0.0290181458375308,-0.0003751248324291481,8.311799599286518e-13,2.41399999999997
5.851671102535816e-09,9.537995393493759e-13,0.0290141378760596,0.0290170697362408,-0.0003751341393355321,8.295798943624977e-13,2.41449999999997
5.455605498611016e-09,0.0,0.0290130574669142,0.0290159910801022,-0.0003750837655319871,8.283499754180301e-13,2.41499999999997
4.169928291553049e-14,7.668896767620836e-12,0.0290119777095524,0.0290149110985499,-0.000375006487212452,8.273598819941164e-13,2.41549999999997
0.0,5.159739996374313e-11,0.0290109107120116,0.0290138306745311,-0.0003750064872114811,8.253499880067627e-13,2.41599999999997
5.4990734188464785e-15,8.183898003721879e-12,0.0290098364817781,0.0290127418168569,-0.00037500648721130005,8.232099897587108e-13,2.41649999999997
1.1964044997758716e-09,0.0,0.029008756114061,0.0290116578483905,-0.00037500648721295205,8.195898387047817e-13,2.41699999999997
1.208712799988243e-09,1.763901524842737e-12,0.0290076734032332,0.0290105764638435,-0.00037502185525312604,8.179398998386933e-13,2.41749999999997
1.2783418004702618e-09,5.4990734188464785e-15,0.0290065895448189,0.0290094959822197,-0.00037503738632741303,8.142898248048036e-13,2.41799999999997
8.553957021872893e-10,0.0,0.0290055053961844,0.0290084168929294,-0.00037505409778356303,8.127199000590446e-13,2.41849999999998
0.0,3.400058012914542e-15,0.0290044210792901,0.0290073371579827,-0.0003750437006525321,8.107499047116384e-13,2.41899999999998
1.3709866575339902e-13,5.5209399552058613e-11,0.0290033361009853,0.0290062582589587,-0.0003750437006535311,8.09059850365168e-13,2.41949999999998
8.151203899353643e-09,2.4025989531217817e-12,0.0290022703637526,0.0290051825939496,-0.00037504370065523807,8.085899571436128e-13,2.41999999999998
1.2229865002655327e-09,0.0,0.0290012003549796,0.0290041178802326,-0.0003752012095825551,8.07229933938447e-13,2.42049999999998
1.936516499240204e-09,1.3359799377887782e-13,0.0290001299182783,0.029003049168353,-0.00037521688488336303,8.060199643139532e-13,2.42099999999998
0.0,0.0,0.0289990649181727,0.0290019942460847,-0.0003752236737850261,8.053100287314097e-13,2.42149999999998
0.0,3.5330072201134044e-13,0.0289979908335859,0.0290009234594145,-0.00037522367378562305,8.040699182865207e-13,2.42199999999998
8.401549698999755e-09,1.7657993123254556e-12,0.0289969124979381,0.0289998474530961,-0.0003752236737864141,8.045599776684842e-13,2.42249999999998
0.0,3.698430450782553e-15,0.0289958431964514,0.0289987690148721,-0.00037539178044134305,8.05099910350382e-13,2.42299999999998
0.0,2.598615767013257e-15,0.0289947600980742,0.0289976916105137,-0.0003753917804422311,8.043899747678385e-13,2.42349999999998
2.4087573012587793e-09,6.25003000742641e-11,0.0289936759088762,0.0289966140740357,-0.00037539178044287004,8.038298759255325e-13,2.42399999999998
5.237421298737166e-09,0.0,0.0289925939807146,0.0289955266523484,-0.0003754226740460461,8.027799345416975e-13,2.42449999999998
7.968870008312479e-10,1.7299009447135916e-12,0.0289915180795355,0.028994445112146,-0.0003753518985595461,8.02029883478772e-13,2.42499999999998
1.2613534002003934e-09,1.8353027431139424e-12,0.0289904351927914,0.0289933713829053,-0.0003753423400085121,8.027799345416975e-13,2.42549999999998
8.337871799241059e-09,9.492899522012266e-12,0.0289893525059632,0.0289922941235908,-0.0003753275566916641,8.025299175207223e-13,2.42599999999998
1.2024754005024452e-09,3.1359984054013523e-13,0.0289882799190538,0.0289912152389738,-0.00037551057253576805,8.008999279746076e-13,2.42649999999998
2.6020852139652106e-15,2.7169932970139143e-13,0.0289871948903099,0.0289901353313323,-0.00037552601911751806,8.023399653001029e-13,2.42699999999998
3.3601593729670753e-14,1.725002085617433e-12,0.0289861089832439,0.0289890580689011,-0.0003755260191186841,8.027599852217238e-13,2.42749999999998
0.0,0.0,0.028985029954327,0.0289879862583665,-0.00037552601911735207,8.025099682007486e-13,2.42799999999998
6.028462201657092e-09,1.6838024030629839e-12,0.0289839469213127,0.0289869093890742,-0.00037552601911529804,8.014398606565054e-13,2.42849999999998
1.1963267980419356e-09,0.0,0.028982877256554,0.0289858365882613,-0.0003754728279198081,8.01509900116848e-13,2.42899999999998
5.490052856771399e-14,8.35429989076708e-12,0.0289818055691688,0.0289847593067226,-0.00037548819744113006,8.035898335645442e-13,2.42949999999998
0.0,0.0,0.0289807345379617,0.028983680561331,-0.000375488197437716,8.013800126965842e-13,2.42999999999998
1.2027659007651792e-09,5.3013149425851225e-15,0.0289796539504892,0.0289826010732495,-0.000375488197435218,8.00090028951761e-13,2.43049999999998
5.567370973957875e-10,1.6987002082746727e-12,0.0289785729913926,0.0289815228405703,-0.00037550362624829304,8.015799395771905e-13,2.43099999999998
6.319944567678704e-14,2.0539993317303384e-12,0.028977490385614,0.0289804539805146,-0.0003754971325889881,8.098899155484229e-13,2.43149999999998
0.0,5.5363300749400324e-11,0.0289764172009261,0.028979376535937,-0.00037549713258725305,8.14519892505805e-13,2.43199999999998
2.3449404987219147e-09,2.1079006595758898e-12,0.0289753372490292,0.0289782892762446,-0.00037549713258488006,8.220299441141776e-13,2.43249999999998
7.732024014106553e-10,0.0,0.028974283113928,0.0289772073538356,-0.0003755271262318911,8.293999168018651e-13,2.43299999999998
1.7943635986783502e-09,5.231400035388134e-11,0.0289732158176948,0.0289761275523994,-0.0003755178981446661,8.314100276296532e-13,2.43349999999998
7.962073597655994e-09,3.1739888495252444e-13,0.0289721420278186,0.0289750401398729,-0.00037552828608411904,8.391698794185665e-13,2.43399999999998
1.1947762987296606e-09,3.8982983507906965e-12,0.0289710715855234,0.0289739829339047,-0.00037543563046251306,8.406298660640354e-13,2.43449999999998
1.1994977025531206e-09,1.97460103823488e-12,0.0289699922776605,0.0289729173645228,-0.00037542165644014304,8.441498368372269e-13,2.43499999999998
1.790003580082189e-08,1.3636300422170677e-11,0.0289689100882305,0.0289718677732383,-0.0003754370504271031,8.459298799640136e-13,2.43549999999998
2.5256411399776635e-08,3.5440053669510974e-13,0.0289678470127288,0.0289708031839916,-0.00037550902399561105,8.4720988904885e-13,2.43599999999998
8.668329005978581e-10,0.0,0.0289667955333355,0.0289697290622013,-0.0003750229432952821,8.489699828556629e-13,2.43649999999998
0.0,6.508719951892061e-11,0.0289657361882906,0.02896865153638,-0.0003750123489783721,8.509798768430166e-13,2.43699999999998
8.029127598896402e-09,1.90249899167938e-12,0.0289646631947492,0.0289675700451939,-0.0003750123489769841,8.516100151456651e-13,2.43749999999998
2.7998436902265667e-15,2.7998436902265667e-15,0.0289635911217506,0.0289664886787026,-0.0003751742187499171,8.577799928688457e-13,2.43799999999998
9.620901991747033e-10,3.1524300531105e-11,0.0289625047202892,0.0289654093228794,-0.00037517421874288105,8.647800357752811e-13,2.43849999999998
8.287637000281567e-10,6.300569788120214e-11,0.0289614283571372,0.0289643254982086,-0.00037516228815795806,8.705399682368276e-13,2.43899999999998
0.0,1.678702316043612e-12,0.0289603466354373,0.0289632351655771,-0.00037515229113165406,8.761799879380971e-13,2.43949999999998
0.0,9.81824298945666e-10,0.0289592611625638,0.0289621522127222,-0.00037515229112488203,8.824798530815414e-13,2.43999999999998
8.316834502336556e-09,2.3024013251493614e-12,0.0289581757713871,0.0289610627027501,-0.0003751522911185671,8.873800132203069e-13,2.44049999999998
4.688956799225874e-09,3.94996535479919e-14,0.028957102058166,0.0289599672601113,-0.00037533342776717806,8.921598269179265e-13,2.44099999999998
7.598088824778415e-15,8.19830314746639e-15,0.0289560235715344,0.0289588880704951,-0.00037526926500443703,8.935599656034743e-13,2.44149999999998
0.0,9.198298372981029e-12,0.0289549386530471,0.0289578087962666,-0.0003752692650025771,8.94929963468627e-13,2.44199999999998
1.1966086004011611e-09,1.6400075741884734e-14,0.0289538528711446,0.0289567285376677,-0.0003752692650010371,8.955000369709198e-13,2.44249999999998
1.18253979872196e-09,3.899658373995862e-15,0.0289527769705995,0.0289556510877545,-0.0003752846382639631,8.967499052353611e-13,2.44299999999998
7.016644001933692e-10,2.3002433291452462e-15,0.0289516958470875,0.0289545733569454,-0.00037529972606852404,8.986398864624379e-13,2.44349999999998
3.460412700134752e-08,7.598088824778415e-15,0.0289506128980341,0.0289534956753347,-0.0003752914085065241,8.99939844867248e-13,2.44399999999998
1.163280999305627e-09,3.19900356204883e-13,0.0289496058545189,0.0289524185369018,-0.0003779087361427581,9.021598572356293e-13,2.44449999999998
4.6102011097559625e-14,1.940114735532461e-14,0.0289485429264752,0.0289513401338646,-0.00037792363820781207,9.020798431152999e-13,2.44499999999998
5.510814998777036e-10,2.318197717121606e-12,0.0289474716262877,0.0289502681658422,-0.00037792363820710506,9.04089953943088e-13,2.44549999999998
6.598888102615774e-15,7.92005350191971e-14,0.0289463895077062,0.0289491908147946,-0.0003779172094812201,9.046899514253415e-13,2.44599999999998
0.0,5.355779708615671e-11,0.0289453036275184,0.0289481419441326,-0.0003779172094806641,9.102098415258997e-13,2.44649999999998
5.234030014955593e-10,1.0401401961956935e-14,0.0289442154715467,0.0289470836224849,-0.0003779172094804011,9.107799150281926e-13,2.44699999999998
1.2571901020219656e-09,0.0,0.0289431587952015,0.0289460142820449,-0.00037791110670014707,9.11529966091118e-13,2.44749999999998
1.1916493000696526e-09,1.7597000245839212e-12,0.0289420912232915,0.0289449384272194,-0.00037792750132562404,9.125998567949267e-13,2.44799999999998
2.329733628236852e-14,3.8469921692652065e-13,0.0289410124256852,0.0289438605918198,-0.0003779135723740351,9.14149832220712e-13,2.44849999999999
2.9004576518332215e-15,2.9990246397382236e-13,0.0289399355760744,0.0289427830348359,-0.00037791357237413204,9.163900107495015e-13,2.44899999999999
1.3496482022257172e-09,3.750898897036947e-12,0.0289388535432853,0.0289417128734275,-0.0003779135723736741,9.259398803251884e-13,2.44949999999999
8.352670600314527e-09,4.000272335602517e-15,0.0289377717672401,0.0289406351467933,-0.00037789763135977607,9.353000145206902e-13,2.44999999999999
3.9201281110123887e-14,5.92002141752701e-13,0.028936697130849,0.0289395579642783,-0.00037806527978303107,9.426699872083777e-13,2.45049999999999
1.2219917994160667e-09,0.0,0.0289356186880671,0.0289384805461077,-0.00037806527977544003,9.527600063063968e-13,2.45099999999999
9.675051499541398e-09,4.2701953084645083e-14,0.0289345355212866,0.0289374023599389,-0.00037808094416890304,9.609899681572998e-13,2.45149999999999
0.0,6.500008864485096e-14,0.0289334635799584,0.0289363352937097,-0.0003779443373418441,9.687799607666081e-13,2.45199999999999
1.3436732004823426e-09,6.632770027659163e-11,0.0289323781405669,0.0289352841999292,-0.000377944337334142,9.764600152756264e-13,2.45249999999999
3.9898639947466563e-14,9.488198421392369e-12,0.0289312937570999,0.0289342110758569,-0.00037792846273078807,9.86849924694555e-13,2.45299999999999
2.219638589942563e-08,5.460978891314028e-13,0.0289302182352296,0.0289331343771744,-0.00037792846272279403,9.958498869283572e-13,2.45349999999999
1.4957667601039892e-08,0.0,0.0289291669351133,0.0289320578033475,-0.0003775850409665531,1.0060199201467057e-12,2.45399999999999
5.79907198650087e-10,5.289049753720576e-11,0.0289281039717958,0.0289309799063225,-0.0003776925950101271,1.0148399048198753e-12,2.45449999999999
1.1299467993219903e-09,0.0,0.0289270174559667,0.0289298998738765,-0.0003776858179467171,1.0249398985778813e-12,2.45499999999999
0.0,7.657801476268489e-12,0.0289259322689251,0.0289288195547721,-0.0003776726268866121,1.0322398318052262e-12,2.45549999999999
7.754228995016099e-10,6.528007301387362e-13,0.0289248438457336,0.0289277391267419,-0.00037767262687940907,1.0410099431784614e-12,2.45599999999999
2.1996293675385914e-15,3.704016260375198e-13,0.0289237783457873,0.0289266596490008,-0.0003776633470096341,1.054509994949382e-12,2.45649999999999
1.1414954700222912e-08,1.791500975345528e-12,0.028922705405508,0.0289255843719943,-0.000377663347002542,1.0633499289425252e-12,2.45699999999999
1.1976158988125096e-09,4.401999598169226e-13,0.0289216384584421,0.0289245058073377,-0.0003774838645312121,1.0714198625527693e-12,2.45749999999999
3.5481923996161235e-09,0.0,0.0289205558664575,0.0289234273977892,-0.000377499245586281,1.0797799286643706e-12,2.45799999999999
5.481452999833714e-10,5.962219953858927e-11,0.0289194891338441,0.0289223493009013,-0.00037745116524675205,1.0869898731113992e-12,2.45849999999999
0.0,3.19935015979933e-11,0.0289184143883651,0.0289212627608951,-0.0003774447709605261,1.0957599844846344e-12,2.45899999999999
2.400857290751901e-15,3.737982146034824e-13,0.0289173331738821,0.0289201905840933,-0.0003774447709524631,1.1019798355077493e-12,2.45949999999999
1.030078800035028e-14,0.0,0.0289162507524101,0.0289191190961693,-0.0003774447709445531,1.1080498497906266e-12,2.45999999999999
2.431245801903792e-09,0.0,0.0289151686903939,0.0289180445441582,-0.0003774447709368091,1.1165599694828998e-12,2.46049999999999
6.900729987435739e-15,0.0,0.0289141012342683,0.0289169683290002,-0.0003774762102187791,1.1246799932335128e-12,2.46099999999999
3.819861094100929e-14,5.2399057315355435e-14,0.0289130273853639,0.0289158913453605,-0.0003774762102118261,1.1328299409640863e-12,2.46149999999999
0.0,2.3002433291452462e-15,0.0289119553106092,0.0289148297979792,-0.0003774762102051921,1.1399598712907855e-12,2.46199999999999
0.0,6.800116025829084e-15,0.0289108760040783,0.0289137625438517,-0.000377476210197615,1.1463698913749543e-12,2.46249999999999
8.184345499928636e-09,5.315480000600559e-11,0.0289097944854922,0.0289126900700647,-0.00037747621019105105,1.1536698246022992e-12,2.46299999999999
1.0498546476611637e-14,2.1996293675385914e-15,0.0289087219925159,0.0289116149455247,-0.0003776337913212231,1.1603298617074431e-12,2.46349999999999
0.0,1.7632006965584424e-12,0.0289076400400518,0.0289105387253378,-0.00037763379131407605,1.1676898597351437e-12,2.46399999999999
0.0,7.400330348517059e-15,0.0289065562658596,0.0289094615381373,-0.0003776337913066651,1.1750099591228969e-12,2.46449999999999
8.712798989229942e-10,5.9389701489998e-11,0.0289054726343562,0.0289083851500138,-0.00037763379129893506,1.1819798612089372e-12,2.46499999999999
8.097689185859736e-15,0.0,0.0289043905236106,0.0289072993276385,-0.0003776231985887131,1.1879499120515113e-12,2.46549999999999
8.985658699750543e-09,1.7154992704160321e-12,0.0289033095672289,0.0289062192506876,-0.000377623198585993,1.194999828257881e-12,2.46599999999999
1.6400075741884734e-14,6.845010669387364e-13,0.028902238486236,0.0289051402506971,-0.00037778302477613603,1.2010498932207847e-12,2.46649999999999
8.26539030274187e-09,2.906008766956347e-13,0.0289011569252081,0.0289040630600445,-0.000377783024775872,1.2087698463697505e-12,2.46699999999999
1.2198583011768793e-09,1.4099832412739488e-14,0.0289000847063971,0.0289029863925383,-0.00037796062535661403,1.2154799736152633e-12,2.46749999999999
1.2899403767363538e-14,0.0,0.0288990001804174,0.028901910732998,-0.0003779762675251751,1.2223199882810398e-12,2.46799999999999
0.0,5.502542865798432e-15,0.0288979162250288,0.0289008336243832,-0.0003779762675268681,1.2297998990690173e-12,2.46849999999999
1.1953260013741751e-09,1.6756977749832203e-12,0.0288968313658329,0.0288997571956077,-0.00037797626752775605,1.2327198723599553e-12,2.46899999999999
5.448001008656611e-10,0.0,0.0288957564441557,0.0288986803670801,-0.0003779622927953851,1.2333098951822219e-12,2.46949999999999
0.0,2.739995730305367e-13,0.028894675931364,0.0288976030482346,-0.0003779559421798101,1.231729995776476e-12,2.46999999999999
1.689737297999594e-09,3.399988623975503e-13,0.0288935936191907,0.028896532515364,-0.00037795594218139206,1.2343999520464388e-12,2.47049999999999
0.0,2.3562991835479608e-12,0.0288925130483099,0.0288954571483933,-0.0003779641144987841,1.2368099166354396e-12,2.47099999999999
7.450680974963042e-10,2.1984011833176e-12,0.0288914308257458,0.0288943791469695,-0.0003779641144997551,1.239029929003821e-12,2.47149999999999
0.0,3.0982161280945775e-15,0.0288903499571309,0.0288933005886971,-0.000377955255095476,1.2414800090732037e-12,2.47199999999999
1.2404858008852049e-09,3.574016083085496e-13,0.0288892684757573,0.0288922238869233,-0.00037795525509640604,1.2402999634286704e-12,2.47249999999999
0.0,5.379959984452842e-10,0.0288881883679485,0.0288911465769678,-0.00037797138413397,1.243139922599279e-12,2.47299999999999
1.9886893971865494e-09,4.879889894948697e-11,0.0288871071012022,0.0288900489469168,-0.0003779713841351631,1.2453998336076078e-12,2.47349999999999
3.101685575046531e-15,2.1996293675385914e-15,0.02888602824775,0.0288889524318735,-0.00037797675169844603,1.2466399440524967e-12,2.47399999999999
0.0,4.76001182914132e-13,0.028884948042249,0.0288878687966783,-0.0003779767516997641,1.2455698365082535e-12,2.47449999999999
1.196045800594403e-09,0.0,0.0288838673877812,0.0288867892059976,-0.0003779767517001941,1.2473199556550796e-12,2.47499999999999
0.0,0.0,0.0288827895110208,0.0288857113620485,-0.0003779921234683581,1.2462398734508495e-12,2.47549999999999
0.0,0.0,0.0288817090668612,0.0288846341517997,-0.0003779921234688861,1.2449199657260657e-12,2.47599999999999
2.598615767013257e-15,1.729866250244072e-14,0.0288806286458534,0.0288835571440915,-0.0003779921234693441,1.2438598328418093e-12,2.47649999999999
2.5533194700916306e-08,5.879390030383291e-11,0.0288795492844815,0.0288824825240894,-0.000377992123467484,1.243289976179951e-12,2.47699999999999
8.041406998615663e-09,1.719700770674848e-12,0.0288785160081707,0.0288813975823885,-0.0003789972703090211,1.2481500208383345e-12,2.47749999999999
0.0,0.0,0.0288774489986602,0.0288803180494471,-0.0003791571626854161,1.2505098952869664e-12,2.47799999999999
1.3253936500395858e-08,0.0,0.0288763618860376,0.028879240345043,-0.0003791571626825431,1.2497299202440804e-12,2.4785
2.5064252298645506e-08,5.800915303666443e-15,0.0288752889618753,0.0288781631126032,-0.0003792596646355101,1.2492199115421432e-12,2.479
5.439823001773814e-10,7.474701413379137e-12,0.0288742316361542,0.0288770869056701,-0.00037882522449316403,1.2483200237389802e-12,2.4795
7.400330348517059e-15,6.8979023881698964e-12,0.0288731841891102,0.0288760091826789,-0.0003788188848831181,1.2506198333872565e-12,2.48
0.0,3.7770300775896715e-11,0.0288721193062433,0.028874930666012,-0.00037881888488248007,1.2525200061147546e-12,2.4805
1.539740557277014e-14,5.530006001730481e-10,0.0288710390799232,0.0288738907046911,-0.00037881888488181404,1.2510600194692856e-12,2.481
8.361911996157545e-10,0.0,0.0288699556778155,0.0288728066835447,-0.000378818884880454,1.249539968023461e-12,2.4815
0.0,4.9893599668449085e-11,0.028868871093032,0.0288717228375577,-0.00037880874676492606,1.2496598807837378e-12,2.482
3.420141801713239e-09,1.9575001342087006e-12,0.0288677857098399,0.0288706495944154,-0.00037880874676326105,1.2531898262169161e-12,2.4825
7.50699809953792e-09,6.396029539335046e-13,0.0288667058889749,0.0288695848941688,-0.00037879590466970603,1.2532999811576406e-12,2.483
5.700301342059788e-15,3.196991282816697e-13,0.0288656312774626,0.0288685169705312,-0.0003787049647406181,1.2535898968185633e-12,2.4835
9.550483702491785e-09,1.2600996635026007e-12,0.0288645486018831,0.0288674459323425,-0.00037870496473984107,1.2534398432378913e-12,2.484
2.9386018202126607e-08,1.736810001373712e-11,0.0288634758463774,0.0288663733334909,-0.00037888826722292203,1.2514900140508933e-12,2.4845
3.7001651742585295e-14,1.7124010542879375e-12,0.0288624462227965,0.0288652964821253,-0.00037980540306741407,1.2521199355131074e-12,2.485
4.604714901046414e-09,5.267002112230301e-13,0.0288613750777223,0.0288642193792284,-0.0003798054030620851,1.25348993337826e-12,2.4855
0.0,6.7501004785697205e-12,0.028860305458058,0.0288631437088059,-0.000379741461141743,1.2551600384047568e-12,2.486
8.235107401555197e-09,2.419939248987646e-14,0.0288592236573711,0.0288620687164491,-0.00037974146113906406,1.2563199178888818e-12,2.4865
9.704665022980397e-10,7.965399173581744e-12,0.0288581479382477,0.0288609990906287,-0.0003798994044256251,1.2571699323921104e-12,2.487
1.4675340005709803e-09,1.8736756000892196e-09,0.0288570607344565,0.0288599236202216,-0.0003798873663841591,1.2586099697176056e-12,2.4875
5.391720993286331e-10,0.0,0.0288559738576389,0.0288588040772476,-0.000379869870607775,1.2610598329465539e-12,2.488
6.644394999477665e-10,3.001973669647384e-13,0.0288548864741654,0.0288576910516518,-0.0003798635871175331,1.2635099130159366e-12,2.4885
8.82105849822623e-09,5.691003224228552e-13,0.0288538011457109,0.0288565948627422,-0.00037985577670220506,1.2664799764472434e-12,2.489
1.1429437014875976e-09,1.7490002501840962e-12,0.0288527257547693,0.0288555087463409,-0.0003800240352092491,1.269469989198524e-12,2.4895
2.4102247975221758e-14,3.4839839346823e-13,0.0288516403239667,0.0288544270662056,-0.0003800385818942581,1.272079880668131e-12,2.49
0.0,1.832801271861584e-12,0.0288505601200803,0.0288533482756437,-0.00038003858189047,1.2746598481577776e-12,2.4905
0.0,0.0,0.0288494762812799,0.0288522699603741,-0.0003800385818879021,1.2777099257094138e-12,2.491
4.100886297209172e-15,0.0,0.0288483917912311,0.0288511929481394,-0.00038003858188582107,1.2795999069364905e-12,2.4915
6.605389799713146e-08,0.0,0.0288473087742718,0.0288501163185576,-0.00038003858188282304,1.2823598519867696e-12,2.492
9.87983198724729e-10,1.941100058466816e-12,0.0288463708338374,0.0288490397894728,-0.00038496225503641503,1.284829881376126e-12,2.4925
0.0,4.100886297209172e-15,0.0288453235847992,0.0288479631839136,-0.00038494990163024203,1.288009846348026e-12,2.493
0.0,9.700573677662305e-15,0.0288442476122369,0.0288468876288691,-0.0003849499016233311,1.2897998641347996e-12,2.4935
2.4213837011843875e-09,0.0,0.028843159564352,0.0288458125656412,-0.00038494990161660005,1.292059991983563e-12,2.494
7.165761005401006e-10,0.0,0.0288420795944538,0.0288447362510643,-0.00038498117007324407,1.2943899424522343e-12,2.4945
5.406964979914886e-10,6.920158890366679e-14,0.0288409904657545,0.0288436597145442,-0.0003849726767089541,1.2967099182609187e-12,2.495
1.2000817006807551e-14,2.936990928237293e-13,0.0288398987864413,0.0288425970116886,-0.00038496637915797307,1.303090014365127e-12,2.4955
5.07224829845998e-09,2.369979212879514e-14,0.0288388084198577,0.0288415330455407,-0.00038496637915102106,1.3083199888047625e-12,2.496
0.0,1.6317017181854965e-12,0.0288377249675786,0.0288404676361186,-0.0003848908163815901,1.3119299483582703e-12,2.4965
4.100886297209172e-15,4.100886297209172e-15,0.0288366356205651,0.0288393959363877,-0.00038489081637871803,1.318039861281095e-12,2.497
0.0,6.32245991671887e-11,0.0288355475694769,0.0288383213520611,-0.000384890816375692,1.3206599442511235e-12,2.4975
1.3201245652183502e-14,1.6740983599383696e-12,0.0288344594817255,0.0288372378422374,-0.00038489081637258405,1.3258799440307723e-12,2.498
4.849939894135957e-14,1.7400976493053832e-12,0.0288333740765483,0.02883615787071,-0.00038489081636980805,1.331509989072055e-12,2.4985
8.240572099693644e-09,5.599687380453133e-15,0.02883229988073,0.0288350868335231,-0.0003848908163656031,1.3378399950358943e-12,2.499
5.405577999106903e-10,1.0800388361431601e-14,0.028831234836386,0.0288340133034575,-0.00038506447390395206,1.3404698358254752e-12,2.4995
5.297845495633169e-15,4.100886297209172e-15,0.0288301528511401,0.0288329402239965,-0.00038505816537571104,1.3422099803123144e-12,2.5
5.19132010295964e-09,0.0,0.0288290677542844,0.0288318655184748,-0.00038505816536820304,1.3448198717819215e-12,2.5005
1.160151402029852e-09,5.319639867495951e-11,0.0288279891433356,0.0288307894525899,-0.0003849789614716781,1.3472198617109354e-12,2.501
1.2464940017664627e-09,0.0,0.0288269043547724,0.0288297087714698,-0.00038496541706992506,1.3553700262819435e-12,2.5015
1.2189721003419418e-09,8.446198601630428e-12,0.0288258203525408,0.0288286305254782,-0.0003849507823183901,1.3600299272192862e-12,2.502
1.1797351012754476e-09,9.411013635052257e-13,0.0288247428011639,0.0288275579912027,-0.0003849664098661181,1.3656998709005164e-12,2.5025
4.4998726966838376e-15,0.0,0.0288236603374902,0.0288264834882927,-0.0003849814545214171,1.3740499623521307e-12,2.503
1.9084090002730036e-09,0.0,0.0288225768284031,0.0288254075777176,-0.0003849814545139091,1.3805998445165502e-12,2.5035
5.519474398363311e-09,2.1996293675385914e-15,0.028821494153161,0.0288243313725676,-0.000384989090706074,1.3867099742798095e-12,2.504
9.032956500842904e-09,0.0,0.0288204178228728,0.0288232559231879,-0.0003849078794528521,1.3931499183439389e-12,2.5045
7.400330348517059e-15,8.207400037374413e-12,0.0288193456468916,0.0288221798654562,-0.00038506588325858506,1.3997800314691222e-12,2.505
5.373730974089774e-10,2.1205016909053853e-12,0.0288182603517679,0.0288211016437028,-0.000385065883255144,1.4091900389645584e-12,2.5055
5.753112600898058e-09,0.0,0.0288171807441047,0.0288200236318315,-0.0003850596247415471,1.4187099845602846e-12,2.506
9.205084021413068e-10,5.709530070951985e-11,0.0288161062211653,0.0288189469733649,-0.0003849680128702501,1.4259498529872738e-12,2.5065
5.603283982635876e-10,9.13490116882798e-12,0.0288150226868501,0.0288178623974135,-0.0003849566404186581,1.4351699082620906e-12,2.507
0.0,0.0,0.02881393874599,0.0288167907766405,-0.0003849500973959511,1.4415500043662988e-12,2.5075
9.420805198445681e-09,3.514029345286218e-13,0.0288128538961081,0.0288157160478,-0.0003849500973927871,1.4449899610191608e-12,2.508
1.7131750011667446e-09,9.822004320980682e-13,0.0288117806006316,0.0288146400862484,-0.00038510871345895804,1.4517699108845816e-12,2.50850000000001
1.0400014183176154e-13,2.3628980716505765e-12,0.0288106970223348,0.028813563484002,-0.00038511763349171203,1.4580498267080522e-12,2.50900000000001
1.1606029019783914e-09,2.0990154059319366e-15,0.0288096242936527,0.0288124860307876,-0.00038511763349057405,1.464089917010969e-12,2.50950000000001
2.6000035457940385e-14,2.83099932385511e-13,0.0288085433126609,0.0288114103888406,-0.00038513249193076007,1.4676599779245292e-12,2.51000000000001
5.369612983419092e-10,1.88109944287973e-12,0.0288074664986689,0.0288103485197958,-0.00038513249192729106,1.4710398697770355e-12,2.51050000000001
6.79664657887713e-15,0.0,0.0288063855604114,0.0288092827864157,-0.0003851262440964831,1.4762598695566842e-12,2.51100000000001
3.597132001986747e-10,9.50281520140095e-15,0.0288053038261863,0.0288082097356237,-0.0003851262440929161,1.479489924668953e-12,2.51150000000001
2.2761210402566512e-08,2.219700118155643e-12,0.0288042235776508,0.0288071361907467,-0.0003851220368474471,1.4829498306417888e-12,2.51200000000001
2.0990154059319366e-15,2.874991911205882e-13,0.0288031694842351,0.0288060594269428,-0.0003847759127274291,1.4787298989460407e-12,2.51250000000001
1.2009799994772141e-09,6.178939998546795e-11,0.0288020898705286,0.0288049848566784,-0.0003847759127196441,1.4817799764976769e-12,2.51300000000001
0.0,0.0,0.0288010108105766,0.0288039141758661,-0.00038479127632050803,1.487309841258222e-12,2.51350000000001
8.645337987167601e-10,0.0,0.0287999283516773,0.0288028379767484,-0.0003847912763129031,1.4936298725620745e-12,2.51400000000001
3.069766663088558e-14,5.650210160856872e-11,0.0287988480398496,0.0288017611208514,-0.000384780750337672,1.4993900218640555e-12,2.51450000000001
1.1964495019722854e-09,1.0599160438218291e-14,0.0287977734204702,0.0288006765373938,-0.00038478075033053906,1.5027699137165618e-12,2.51500000000001
0.0,6.853996536992923e-13,0.0287966948650047,0.0287995991682038,-0.00038479612312371605,1.5052499177659051e-12,2.51550000000001
8.234610500423845e-09,5.599687380453133e-15,0.0287956133589148,0.0287985239938955,-0.0003847961231157371,1.5098198299229315e-12,2.51600000000001
2.7498836541184346e-14,0.0,0.0287945413974432,0.0287974499250434,-0.0003849677839317851,1.51243991289296e-12,2.51650000000001
0.0,1.7543015651266813e-12,0.0287934653896708,0.0287963744356781,-0.0003849677839255811,1.5154399003042274e-12,2.51700000000001
9.200973316580985e-15,7.598088824778415e-15,0.028792384225481,0.0287952977212261,-0.0003849677839180321,1.5226398700912691e-12,2.51750000000001
6.394565016387688e-10,1.898300960867516e-12,0.0287913037004204,0.0287942227904865,-0.000384967783909955,1.5283299799329075e-12,2.51800000000001
5.4990734188464785e-15,0.0,0.0287902226964913,0.0287931461385182,-0.0003849602816691541,1.535549899039923e-12,2.51850000000001
2.7998436902265667e-15,5.700301342059788e-15,0.028789141893848,0.0287920701221309,-0.0003849602816612021,1.5413698963018252e-12,2.51900000000001
1.2071179993078385e-09,2.93199492462648e-13,0.0287880616139235,0.0287909951880684,-0.000384960281652584,1.548719919669539e-12,2.51950000000001
0.0,2.5000834735777744e-14,0.0287869843446091,0.0287899193872822,-0.0003849759028254811,1.5557698358759087e-12,2.52000000000001
1.2185498998729116e-09,2.3200191767713818e-14,0.0287859038898622,0.0287888509671862,-0.00038497590281779304,1.5635099551852827e-12,2.52050000000001
8.701372955499664e-15,1.3600232051658168e-14,0.0287848254748834,0.0287877849209299,-0.00038499152849418407,1.570999840633247e-12,2.52100000000001
4.928781500990187e-09,5.5891600375668204e-11,0.0287837463130716,0.0287867137360729,-0.0003849915284867461,1.5766799758148986e-12,2.52150000000001
5.443591799547676e-09,1.4200446374346143e-14,0.0287826729173602,0.0287856308756295,-0.00038492015100632005,1.5849600278061704e-12,2.52200000000001
0.0,6.101300020766587e-12,0.0287816009962954,0.0287845548475741,-0.00038484521298973607,1.59070998560773e-12,2.52250000000001
9.333230799324355e-09,3.576999807464176e-13,0.0287805210572573,0.0287834778602606,-0.0003848452129823531,1.5955899795860873e-12,2.52300000000001
8.038542990973507e-10,5.967110139337706e-11,0.0287794521277836,0.0287824020387341,-0.0003850033258747291,1.599869976082191e-12,2.52350000000001
1.9800133754799276e-14,3.779997148622982e-13,0.0287783770382639,0.0287813176051818,-0.00038499367224666505,1.6049900124215366e-12,2.52400000000001
0.0,8.376979665492001e-13,0.0287773027078162,0.028780240184276,-0.00038499367224069804,1.6118599510672738e-12,2.52450000000001
0.0,1.8854987016148073e-12,0.0287762230932561,0.0287791643429289,-0.00038499367223514703,1.6182398303310475e-12,2.52500000000001
0.0,0.0,0.0287751420644148,0.0287780875156988,-0.00038499367222941507,1.6248400194762702e-12,2.52550000000001
1.2037902029360392e-09,1.6793996748809548e-12,0.0287740611037269,0.0287770115507414,-0.00038499367222369807,1.632149927363602e-12,2.52600000000001
8.273430600336251e-09,0.0,0.028772983331037,0.0287759349504036,-0.0003850092297420541,1.638700026368456e-12,2.52650000000001
0.0,0.0,0.0287719132404068,0.0287748590803109,-0.0003851759965265611,1.6463698893770529e-12,2.52700000000001
4.7982451345518484e-15,0.0,0.0287708312107499,0.0287737833820762,-0.00038517599651912305,1.653909864965386e-12,2.52750000000001
1.3159959233455254e-13,5.577539818890642e-11,0.0287697506442017,0.0287727077142588,-0.000385175996511518,1.6618199871754058e-12,2.52800000000001
0.0,6.800116025829084e-15,0.0287686874513442,0.0287716241072548,-0.0003851759965147241,1.6681499931392452e-12,2.52850000000001
8.260939099447029e-09,0.0,0.028767611070093,0.028770547811938,-0.0003851759965097831,1.6768498482117034e-12,2.52900000000001
0.0,1.522011683352531e-13,0.0287665479025994,0.0287694719339359,-0.0003853463657185101,1.6849698719623163e-12,2.52950000000001
6.520410981980529e-10,4.984739704338992e-11,0.0287654678887801,0.0287684207168047,-0.00038534636571154303,1.6834799613368867e-12,2.53000000000001
1.178390302003507e-09,1.876700184144653e-12,0.0287643879811041,0.0287673513535569,-0.00038533871085862505,1.6870398307500256e-12,2.53050000000001
0.0,0.0,0.0287633078349812,0.0287662759350331,-0.000385353738271203,1.6926599011313215e-12,2.53100000000001
7.323562298267028e-09,2.907986351718961e-13,0.0287622266663782,0.0287652002642599,-0.0003853537382626541,1.6986199773139088e-12,2.53150000000001
1.1987169000471365e-09,0.0,0.0287611559748933,0.02876412445008,-0.000385238401038411,1.704590028156483e-12,2.53200000000001
4.615713398298249e-09,6.414001274546166e-13,0.02876007669405,0.0287630487645743,-0.0003852538896816261,1.7101398422370018e-12,2.53250000000001
1.6576741992957444e-09,1.3774398288646239e-11,0.0287590099208722,0.0287619737632633,-0.0003851903511774181,1.7167198652218163e-12,2.53300000000001
8.901772503150385e-09,6.399850094318538e-11,0.0287579338515927,0.0287608962405777,-0.0003851702991760251,1.724339854930479e-12,2.53350000000001
5.917580800374189e-09,4.115006946303623e-13,0.028756865329485,0.0287598128571446,-0.0003853200725279821,1.730169826852368e-12,2.53400000000001
1.3059042801993881e-08,0.0,0.0287557930959238,0.0287587340456012,-0.0003852241777887361,1.738549842283943e-12,2.53450000000001
0.0,6.127702512070954e-12,0.0287547266330631,0.0287576575853807,-0.00038532552001035005,1.746919883055531e-12,2.53500000000001
7.190298009773777e-10,1.294369819659913e-11,0.0287536418765376,0.0287565805602805,-0.0003853255200065061,1.748529923281672e-12,2.53550000000001
5.2301912800700734e-14,1.0138098693879272e-11,0.0287525657648775,0.0287555020842846,-0.0003853169799229911,1.750030025407523e-12,2.53600000000001
0.0,2.112001545873099e-12,0.0287514934807865,0.028754423833979,-0.00038531697991818904,1.7531499255790672e-12,2.53650000000001
2.032703502047317e-09,3.400058012914542e-15,0.028750413874192,0.0287533551083215,-0.0003853169799128181,1.758510004279401e-12,2.53700000000001
1.9501761316931265e-14,4.8396699842134794e-11,0.0287493356043825,0.0287522828145857,-0.0003853223001541071,1.7639498802596298e-12,2.53750000000001
5.57440101023321e-10,5.710690254012718e-11,0.0287482574251857,0.0287512013312909,-0.00038532230014966706,1.7706099173647738e-12,2.53800000000001
3.0464324986267943e-09,5.191021223982517e-13,0.0287471777555857,0.0287501151485092,-0.00038531579606967004,1.7759799707250945e-12,2.53850000000002
9.512738298467216e-09,3.875400000907803e-12,0.0287461005078081,0.0287490456889447,-0.0003853544549197351,1.7830700024118462e-12,2.53900000000002
1.8546875979463806e-09,1.838102586804169e-12,0.0287450306406682,0.0287479723080413,-0.00038553964199299507,1.785959834882389e-12,2.53950000000002
1.890007598343013e-09,2.400857290751901e-15,0.0287439506836916,0.0287469037017875,-0.00038554777003977205,1.7903400116592305e-12,2.54000000000002
3.701899897734506e-15,3.001002224500837e-13,0.0287428699443512,0.0287458316003447,-0.0003855559159859401,1.7942099628937003e-12,2.54050000000002
2.9577570982708412e-09,1.8028981085826956e-12,0.0287417884463237,0.0287447570048965,-0.00038555591598112406,1.7980998634481438e-12,2.54100000000002
8.592178999539124e-09,5.5228602940937677e-11,0.0287407107704995,0.028743680918423,-0.00038558098751497307,1.8030800377072387e-12,2.54150000000002
0.0,3.880992749394352e-13,0.0287396398073313,0.0287425974447633,-0.0003857338964891081,1.8071798398022754e-12,2.54200000000002
1.0725320100796187e-08,3.501990364362939e-13,0.0287385571423119,0.0287415194278495,-0.0003857338964833491,1.8132398794251658e-12,2.54250000000002
2.1798535199124558e-14,3.664200887154578e-12,0.0287374864934575,0.0287404442161229,-0.0003859340711932541,1.8170300333797407e-12,2.54300000000002
0.0,0.0,0.0287364090946892,0.0287393670704188,-0.00038593407118635704,1.8206098521128533e-12,2.54350000000002
2.429782600815722e-09,5.518370135848549e-11,0.0287353274352957,0.0287382914500483,-0.00038593407117965407,1.8240799495861104e-12,2.54400000000002
0.0,2.1024848528838902e-15,0.0287342482400879,0.028737208337689,-0.0003859652784145341,1.8300500004286846e-12,2.54450000000002
1.682258398555403e-09,1.8515987354472685e-12,0.0287331660038561,0.0287361315190829,-0.000385965278408525,1.83596996113089e-12,2.54500000000002
8.296378400246551e-09,1.798599463809225e-12,0.0287320969365763,0.0287350550123189,-0.00038594479621924705,1.8417298935924364e-12,2.54550000000002
0.0,5.4803002413894575e-11,0.0287310285719663,0.0287339795948222,-0.00038611356913393203,1.8470899722927703e-12,2.54600000000002
2.4244524998717765e-09,5.2282199403119733e-11,0.0287299467468459,0.0287328965802478,-0.00038611356912821406,1.8538300235182437e-12,2.54650000000002
8.326642098044346e-09,3.96689001092021e-11,0.028728876170724,0.0287318206578454,-0.0003861447232993881,1.846169918329199e-12,2.54700000000002
2.329075620213783e-08,1.0552010654141242e-12,0.0287278071474356,0.0287307395699818,-0.0003863134654237451,1.8451598755853116e-12,2.54750000000002
1.8196586498014922e-08,5.2313601367481866e-11,0.0287267530369711,0.0287296702242334,-0.0003859312549359161,1.844199922981793e-12,2.54800000000002
1.2377606023461496e-09,1.8040985372280716e-12,0.0287256962833354,0.0287285979147795,-0.0003862792307421551,1.8485998322381736e-12,2.54850000000002
0.0,7.458779774371926e-11,0.0287246107985613,0.028727523391814,-0.00038629507139187704,1.8568699095694585e-12,2.54900000000002
5.700301342059788e-15,1.2399803406282217e-14,0.0287235225335824,0.0287264456569261,-0.00038629507138620103,1.8606700381840202e-12,2.54950000000002
3.698430450782553e-15,0.0,0.0287224364428704,0.0287253690664466,-0.0003862950713796091,1.867180021708492e-12,2.55000000000002
6.401129626354418e-15,1.0699774399824946e-14,0.0287213522101482,0.0287242926298039,-0.0003862950713736001,1.8739998702138605e-12,2.55050000000002
8.247098701869016e-09,3.7990444123892075e-15,0.0287202696133868,0.0287232194811325,-0.00038629507136728604,1.8810298371002565e-12,2.55100000000002
2.479464997900971e-09,1.7753021275268566e-12,0.0287192050984327,0.0287221456869969,-0.0003864614824633561,1.8880799701470607e-12,2.55150000000002
0.0,0.0,0.0287181266483625,0.0287210773493892,-0.0003864626794897641,1.8932000064864063e-12,2.55200000000002
6.677290977086248e-10,3.6149902515880683e-13,0.0287170434496701,0.0287200046305255,-0.0003864626794820201,1.900300012833145e-12,2.55250000000002
6.126140011941672e-10,1.979902353177465e-12,0.0287159624628155,0.0287189310014678,-0.0003864548094805641,1.9069598330978543e-12,2.55300000000002
1.1050045982397005e-09,3.698430450782553e-15,0.028714881477897,0.0287178552253248,-0.00038644763743663304,1.914869955307874e-12,2.55350000000002
5.002942504717112e-15,2.928005060631733e-13,0.0287138015879862,0.0287167809728679,-0.000386434733790454,1.9210598823510283e-12,2.55400000000002
1.2368243998417405e-09,1.0450008913753805e-12,0.0287127226680504,0.0287157059964849,-0.00038643473378180805,1.929399999142656e-12,2.55450000000002
2.2032559603146762e-08,1.8074014507263314e-12,0.0287116441838849,0.0287146304618058,-0.00038645056936190505,1.9364598900090124e-12,2.55500000000002
2.014997529942164e-08,3.5276018217622607e-12,0.0287106036833941,0.0287135543360283,-0.0003859834608927231,1.9448299307806005e-12,2.55550000000002
0.0,2.9840019344362645e-13,0.0287095578517042,0.0287124773212451,-0.000385604528323498,1.9531698307317935e-12,2.55600000000002
7.803436993802926e-10,8.016309838154712e-11,0.0287084827150578,0.0287114027659563,-0.0003856045283154901,1.9598198931769506e-12,2.55650000000002
1.1775178020145827e-09,0.0,0.0287074039522142,0.0287103245054546,-0.0003855951761495321,1.968809880750766e-12,2.55700000000002
3.7990444123892075e-15,4.476974346800944e-13,0.0287063236123875,0.028709246330597,-0.0003856101870038691,1.9740398551904015e-12,2.55750000000002
5.904987998572864e-09,3.899658373995862e-15,0.028705242534102,0.0287081703614634,-0.00038561018699655603,1.981969926720395e-12,2.55800000000002
0.0,1.8012015490231903e-12,0.0287041676682112,0.0287070958832275,-0.0003855622297285101,1.988889955506501e-12,2.55850000000002
7.067456699733077e-09,9.59519963483757e-12,0.0287030860591463,0.0287060200806315,-0.00038556222972104405,2.0003699217896465e-12,2.55900000000002
1.1962416994470981e-09,0.0,0.0287020139176147,0.0287049436736941,-0.0003855275689666111,2.0107799973689833e-12,2.55950000000002
0.0,7.670197810227819e-12,0.0287009350830342,0.0287038680263568,-0.000385513587139498,2.0175300232544435e-12,2.56000000000002
2.0990154059319366e-15,3.1988300897012323e-15,0.0286998540267982,0.0287027928359921,-0.00038551358713224005,2.0269599800698535e-12,2.56050000000002
5.220669001271272e-10,2.4718005420254485e-12,0.0286987740725477,0.0287017184527895,-0.00038551358712517604,2.0345199049781604e-12,2.56100000000002
6.656382299519148e-09,0.0,0.0286976946246945,0.0287006435351965,-0.00038550749820866605,2.0463199277426236e-12,2.56150000000002
1.2354864006858257e-09,3.623976119193628e-13,0.0286966259799021,0.0286995686135899,-0.00038539173246041503,2.0539399174512862e-12,2.56200000000002
0.0,1.3100631690576847e-14,0.0286955545828725,0.0286985119746048,-0.00038540756009785107,2.06118000271871e-12,2.56250000000002
2.4153457098968767e-08,1.8064022500041688e-12,0.0286944763225561,0.0286974506064315,-0.0003854075600905521,2.0679898765640914e-12,2.56300000000002
2.009489109833229e-08,3.6599195896158676e-14,0.0286934335453006,0.0286963798534566,-0.0003850123722537081,2.0739798767266393e-12,2.56350000000002
1.19502879813993e-09,1.1496700119684178e-10,0.0286923961008179,0.0286953146038896,-0.00038468875980194207,2.080439986951177e-12,2.56400000000002
3.899658373995862e-15,7.695570222732151e-11,0.0286913317920512,0.0286942361822868,-0.000384704117688335,2.0894199998650054e-12,2.56450000000002
0.0,7.880154861972244e-14,0.0286902585377217,0.0286931618203006,-0.00038470411768231206,2.091210017651779e-12,2.56500000000002
8.790103991906939e-10,6.149941667032977e-14,0.0286891806508409,0.0286921048049328,-0.00038470411767638603,2.096889935992996e-12,2.56550000000002
1.23539200050371e-09,3.899658373995862e-15,0.0286881195861056,0.0286910650831291,-0.00038469341595088005,2.10344003499785e-12,2.56600000000002
0.0,3.903127820947816e-15,0.028687054809259,0.0286900112608538,-0.00038470923970488203,2.1112799009070926e-12,2.56650000000002
3.899658373995862e-15,6.927999840478094e-13,0.0286859796255453,0.028688945905646,-0.00038470923969849804,2.1195400035783907e-12,2.56700000000002
0.0,1.7912997474223147e-12,0.0286849023186486,0.0286878757475473,-0.0003847092396919901,2.1257698292614924e-12,2.56750000000002
3.039929419301757e-14,4.000272335602517e-15,0.0286838234793347,0.0286868036743607,-0.0003847092396856611,2.1308599416208773e-12,2.56800000000002
6.1999017031411086e-15,3.4312969132699322e-12,0.028682752883002,0.0286857312024576,-0.0003847092396799301,2.1375598773659688e-12,2.56850000000003
2.0997092953223273e-14,0.0,0.0286816784643342,0.0286846555314114,-0.0003847092396735461,2.143249987207607e-12,2.56900000000003
6.523739014274721e-10,7.396860901565105e-15,0.0286806052310712,0.0286835808775257,-0.00038470923966821703,2.148829942108521e-12,2.56950000000003
0.0,0.0,0.0286795505772004,0.0286825075709632,-0.00038470158180444304,2.1551699227323473e-12,2.57000000000003
1.2359967979658215e-09,2.890014616507841e-13,0.0286784858774092,0.0286814334053632,-0.0003847015817978101,2.1610300354746315e-12,2.57050000000003
0.0,0.0,0.0286774147460135,0.0286803598866476,-0.000384717413426221,2.1669799201567974e-12,2.57100000000003
0.0,7.69870278638507e-15,0.0286763382198666,0.0286792856731886,-0.0003847174134206001,2.1734799290212825e-12,2.57150000000003
1.3898604489526178e-14,1.807200222803118e-12,0.0286752606643078,0.0286782130689853,-0.0003847174134144251,2.1807698875886405e-12,2.57200000000003
3.106834699229122e-09,0.0,0.0286741845614738,0.0286771381679854,-0.0003847174134089011,2.1871098682124668e-12,2.57250000000003
6.26255200475434e-10,2.1298934838043238e-14,0.0286731172819744,0.0286760637106207,-0.00038473861513850906,2.1939498828782433e-12,2.57300000000003
5.727031002211724e-10,2.9400093470854927e-14,0.0286720433160888,0.028674992135772,-0.000384731275955567,2.1994999137991966e-12,2.57350000000003
1.362270598409543e-09,6.5760244472024e-13,0.0286709667240785,0.02867392518924,-0.000384724587877296,2.205299961741125e-12,2.57400000000003
0.0,5.198779948201171e-11,0.0286698906562531,0.028672854006352,-0.0003847084187097071,2.209829975258204e-12,2.57450000000003
5.490749972747455e-10,7.203994345506004e-13,0.0286688129000437,0.0286717729576525,-0.0003847084187042951,2.214059881613939e-12,2.57500000000003
1.2348057021327463e-09,4.844007139848117e-13,0.0286677366970062,0.0286706960844096,-0.0003847020009558371,2.2188199628320193e-12,2.57550000000003
3.396133710018012e-08,2.117098163445519e-12,0.0286666605699768,0.0286696208701899,-0.0003847178214814211,2.2253698449964388e-12,2.57600000000003
0.0,2.9004576518332215e-15,0.028665639933319,0.0286685453315487,-0.0003833898560357031,2.231319946519039e-12,2.57650000000003
0.0,4.7982451345518484e-15,0.0286645728093724,0.0286674717265145,-0.0003833898560306791,2.2368699774399925e-12,2.57700000000003
0.0,1.7990019196556517e-12,0.0286634986009122,0.0286663993053245,-0.0003833898560248781,2.243299946844135e-12,2.57750000000003
8.221054399737415e-09,0.0,0.0286624212123503,0.0286653246302121,-0.00038338985601895205,2.2493599864670255e-12,2.57800000000003
0.0,1.6751010301074842e-12,0.028661352413083,0.0286642503638594,-0.00038355595116517207,2.254549845426279e-12,2.57850000000003
0.0,0.0,0.028660271005916,0.0286631753409606,-0.00038355595116001007,2.259659907105638e-12,2.57900000000003
1.21469160077603e-09,0.0,0.028659188818148,0.0286621010167765,-0.0003835559511540011,2.265339825446855e-12,2.57950000000003
8.701372955499664e-15,1.9099305470504646e-14,0.028658107958791,0.02866102686268,-0.000383571529382985,2.271250028329508e-12,2.58000000000003
1.7600504387260685e-14,2.3002433291452462e-15,0.028657027827339,0.0286599590964981,-0.00038357152937699003,2.2768299832304217e-12,2.58050000000003
1.2344575014977544e-09,0.0,0.0286559491702885,0.0286588880538451,-0.0003835715293710921,2.2821399717903867e-12,2.58100000000003
5.04924650007732e-09,4.879352026587735e-10,0.0286548698129605,0.028657814729111,-0.0003835873516503701,2.2884999017341867e-12,2.58150000000003
0.0,2.3973878437999474e-15,0.028653795920519,0.0286567229936957,-0.0003835127175017451,2.2934399605128997e-12,2.58200000000003
0.0,3.7446040018762616e-10,0.0286527156467199,0.0286556383365292,-0.0003835127174960691,2.2993200225751576e-12,2.58250000000003
4.677324999882715e-08,1.8059997941577421e-12,0.0286516351430905,0.0286545511466809,-0.00038351271749042105,2.3059598935198933e-12,2.58300000000003
1.320475302019064e-09,0.0,0.0286506109529757,0.0286534657173221,-0.00038264937447027704,2.313259826747238e-12,2.58350000000003
2.3002433291452462e-15,6.948740194356873e-11,0.0286495432855406,0.028652385051934,-0.0003826337537687391,2.3188098576681915e-12,2.58400000000003
8.150077834834235e-14,1.035997676535061e-12,0.028648467511125,0.0286513047997462,-0.0003826337537620641,2.3262598444762084e-12,2.58450000000003
2.1903299601139237e-08,4.1510198056649017e-13,0.0286473998919866,0.0286502249785621,-0.0003826337537538761,2.333640008664317e-12,2.58500000000003
8.152739976174939e-10,8.109832250191573e-14,0.0286463657240478,0.028649147166122,-0.0003836175686042951,2.340849953111346e-12,2.58550000000003
5.988475999807452e-10,0.0,0.0286452897476482,0.0286480829584972,-0.0003836077411473361,2.34891988672159e-12,2.58600000000003
2.902432949883349e-08,0.0,0.0286442074128838,0.0286470110420263,-0.00038360073596913503,2.3567400201512934e-12,2.58650000000003
6.897260540483785e-15,8.575987142656061e-13,0.0286431637291875,0.0286459371937955,-0.0003829537985257271,2.3647999791015506e-12,2.58700000000003
0.0,6.92650103939485e-12,0.028642081203879,0.0286448626880017,-0.00038295379851956504,2.374429862797567e-12,2.58750000000003
0.0,1.1524639922932955e-10,0.0286409939184674,0.0286437900044761,-0.0003829537985140701,2.3823399850075866e-12,2.58800000000003
9.218008023559321e-10,1.821501283139071e-12,0.028639906307884,0.0286427120670328,-0.0003829537985082131,2.3893799265539695e-12,2.58850000000003
8.498786986665952e-10,3.5006719745211967e-15,0.0286388207740264,0.0286416336308792,-0.0003829424745072261,2.39435988397263e-12,2.58900000000003
4.637780399302516e-09,1.7970000487643745e-12,0.0286377364233684,0.0286405589954291,-0.00038293220420492304,2.401009946417787e-12,2.58950000000003
0.0,1.4459024255675246e-12,0.0286366599179842,0.0286394839408164,-0.0003828675952753421,2.40714002550102e-12,2.59000000000003
6.266327977344499e-10,8.033698706277903e-12,0.0286355769568014,0.0286384091840306,-0.0003828675952700551,2.412009827978956e-12,2.59050000000003
6.679490988092951e-10,1.609823385706477e-14,0.0286344950721818,0.0286373341522455,-0.000382860246666593,2.4180798422618333e-12,2.59100000000003
5.417746008762325e-10,2.998989945268704e-13,0.0286334147220209,0.0286362618911871,-0.0003828523915402791,2.423339957521864e-12,2.59150000000003
1.193900499296685e-09,2.9400093470854927e-13,0.0286323341108524,0.0286351891134508,-0.00038284607201701404,2.4289398617427516e-12,2.59200000000003
1.8060667995867252e-09,3.852994312492086e-13,0.0286312543423735,0.0286341154957508,-0.00038286141747612503,2.434219926322756e-12,2.59250000000003
3.5006719745211967e-15,0.0,0.0286301754290722,0.0286330416979642,-0.000382870575764239,2.4394598754223784e-12,2.59300000000003
0.0,3.5160069300488317e-13,0.0286290957625252,0.0286319680695671,-0.0003828705757571481,2.4452200247243594e-12,2.59350000000003
0.0,0.0,0.0286280158295242,0.0286308943499581,-0.00038287057574987605,2.451130010766578e-12,2.59400000000003
0.0,0.0,0.0286269362087775,0.0286298207710343,-0.00038287057574278407,2.457179858889047e-12,2.59450000000003
3.1988300897012323e-15,0.0,0.0286258569795355,0.0286287472568592,-0.0003828705757353871,2.4625698615693414e-12,2.59500000000003
0.0,0.0,0.0286247790187955,0.0286276737628916,-0.00038287057572986406,2.4683798841712568e-12,2.59550000000003
7.224448990428289e-10,1.803099336505909e-12,0.0286237006516445,0.0286266002734664,-0.000382870575723106,2.473810002331933e-12,2.59600000000003
9.700573677662305e-15,1.7422001341582671e-12,0.0286226233157717,0.0286255258501745,-0.00038286201205805104,2.479289993792544e-12,2.59650000000003
7.098488463697095e-15,1.899869150889799e-14,0.0286215464586409,0.0286244520671095,-0.0003828620120510421,2.48552003631608e-12,2.59700000000003
0.0,3.274013005150067e-13,0.0286204698479555,0.0286233848760775,-0.0003828620120452141,2.4906298811550043e-12,2.59750000000003
6.239800343088575e-14,9.80118763926896e-15,0.0286193922877873,0.028622313470675,-0.000382862012039885,2.4959600358753775e-12,2.59800000000003
2.050315160012639e-08,1.7051013379010271e-12,0.0286183361101334,0.0286212417857803,-0.00038286201203401407,2.501620004896621e-12,2.59850000000004
1.2344642009998186e-09,4.827599778267633e-11,0.0286173004648017,0.0286201677140834,-0.0003824631201594281,2.5069098272961776e-12,2.59900000000004
1.1900203045200897e-14,3.3814100824924864e-11,0.028616233347165,0.0286191084551335,-0.00038247893826025704,2.5082698505013434e-12,2.59950000000004
1.215775400492669e-09,0.0,0.0286151598159691,0.028618045697088,-0.00038247893825592706,2.5087299859033463e-12,2.60000000000004
2.5902890943285684e-14,0.0,0.0286140844035203,0.0286169758407145,-0.0003824945228991831,2.5139699350029687e-12,2.60050000000004
5.599687380453133e-15,1.2000817006807551e-14,0.0286130132676303,0.0286159036517196,-0.0003824945228929111,2.5185500386604165e-12,2.60100000000004
0.0,0.0,0.02861193780446,0.0286148321834567,-0.0003824945228881781,2.523749872279657e-12,2.60150000000004
1.196758300098244e-09,6.800116025829084e-15,0.0286108600211386,0.0286137592108124,-0.0003824945228827801,2.528669981738396e-12,2.60200000000004
1.9884604001568773e-08,5.700301342059788e-15,0.0286097840660902,0.0286126870048157,-0.0003825098204717391,2.533620015177096e-12,2.60250000000004
8.027711998620513e-09,1.7889995040931694e-12,0.0286087341851269,0.0286116147517511,-0.0003821044108818821,2.537449850931184e-12,2.60300000000004
6.818589026735822e-10,8.89905996115381e-11,0.0286076704956026,0.0286105416634212,-0.00038226335758353004,2.544609922078278e-12,2.60350000000004
1.1635363020290335e-09,2.7998436902265667e-15,0.0286065923577522,0.0286094584161102,-0.0003822553175683071,2.552870024749576e-12,2.60400000000004
5.702198990764629e-10,2.909027185804547e-13,0.028605512878337,0.0286083818659839,-0.0003822417140480661,2.5580598837088298e-12,2.60450000000004
0.0,7.004015423195398e-13,0.0286044325856975,0.0286073081772754,-0.00038223504281129507,2.5642099121120365e-12,2.60500000000004
6.933929992680721e-10,3.256978020615975e-13,0.02860335209127,0.028606234261896,-0.00038223504280579903,2.5696198641123047e-12,2.60550000000004
6.940764300106261e-09,0.0,0.0286022731649088,0.0286051679554946,-0.0003822268458614401,2.57531994861393e-12,2.60600000000004
6.400742991186092e-10,3.0590113775375016e-13,0.0286012030421374,0.0286040970777763,-0.000382158646954182,2.5801398777919315e-12,2.60650000000004
8.197057900505289e-09,5.874002673156298e-12,0.0286001249730431,0.0286030243157886,-0.00038215113369464006,2.5861199032944926e-12,2.60700000000004
6.938529799327409e-09,2.4640012252774568e-12,0.0285990558286272,0.0286019503607399,-0.00038231685121362503,2.595359907889283e-12,2.60750000000004
5.40911797991539e-10,2.4702462297909733e-14,0.0285979851528361,0.0286008754907389,-0.0003822397940649911,2.6069398376127317e-12,2.60800000000004
2.180200464607651e-14,0.0,0.0285969047882348,0.0285998087854513,-0.00038223348892588605,2.6121398880724067e-12,2.60850000000004
0.0,9.617900226244203e-12,0.0285958309329194,0.0285987377998687,-0.00038223348891841904,2.617310014552121e-12,2.60900000000004
5.641654990395928e-10,0.0,0.0285947528786351,0.0285976635924006,-0.0003822334889108561,2.629819972899128e-12,2.60950000000004
0.0,1.8027003501064343e-12,0.0285936744439721,0.0285965897977898,-0.0003822268986306461,2.6382099629906897e-12,2.61000000000004
1.196183801316364e-09,3.553997374172724e-13,0.0285925955553074,0.0285955154716521,-0.000382226898623221,2.6473899027851244e-12,2.61050000000004
1.7110801976694123e-09,0.0,0.0285915185868804,0.0285944418665002,-0.0003822128994421701,2.658329936386372e-12,2.61100000000004
2.4702462297909733e-14,6.58202659042928e-13,0.0285904422393246,0.0285933686051134,-0.00038222170811678003,2.666559898237275e-12,2.61150000000004
0.0,3.958985916874269e-13,0.0285893711609475,0.0285922951258335,-0.00038222170810817504,2.6775799459588523e-12,2.61200000000004
9.773335994667232e-10,0.0,0.0285882958246887,0.0285912216774106,-0.0003822217081002791,2.686790026573682e-12,2.61250000000004
5.393757003535615e-10,2.3002433291452462e-15,0.0285872201232431,0.0285901484503017,-0.00038220957588948703,2.694670007963307e-12,2.61300000000004
1.5958230015211683e-09,0.0,0.028586157188382,0.0285890761286293,-0.00038220329166368107,2.7027900317139197e-12,2.61350000000004
0.0,2.9220029174048534e-13,0.0285850862919859,0.0285880032169133,-0.0003822148579025091,2.7118799827280382e-12,2.61400000000004
4.64623239881945e-09,2.987020353284464e-13,0.0285840101591281,0.0285869434622808,-0.00038221485789439005,2.7223499062672962e-12,2.61450000000004
0.0,3.159972283839352e-14,0.0285829400498177,0.0285858746440875,-0.00038215038870903907,2.7316198348420473e-12,2.61500000000004
0.0,8.50899906090774e-12,0.0285818636378853,0.0285848101810798,-0.0003821503887016011,2.7392500160511313e-12,2.61550000000004
0.0,1.0530985805612403e-12,0.0285807869688701,0.0285837385513532,-0.00038215038869405106,2.7480799753842877e-12,2.61600000000004
8.60075899389301e-15,0.0,0.028579710440811,0.0285826720002902,-0.0003821503886856551,2.757169926398406e-12,2.61650000000004
6.699502064222429e-15,0.0,0.0285786359238664,0.0285816010127859,-0.0003821503886780501,2.765299924809006e-12,2.61700000000004
1.7801732310473994e-14,0.0,0.0285775612278672,0.0285805284588226,-0.0003821503886716111,2.772859849717313e-12,2.61750000000004
0.0,3.5353005245486457e-12,0.0285764880311048,0.0285794555204128,-0.0003821503886703481,2.7814400088699287e-12,2.61800000000004
8.721588971860594e-10,1.7198048540834066e-14,0.0285754127420769,0.0285783816547264,-0.00038215038866959807,2.7900598498220575e-12,2.61850000000004
5.050126983263681e-14,1.816102823681831e-12,0.0285743382197051,0.0285773108212446,-0.000382139766909113,2.7974400140101663e-12,2.61900000000004
7.400330348517059e-15,7.19910242530375e-15,0.0285732767228455,0.0285762372840904,-0.0003821397669024941,2.8067099425849173e-12,2.61950000000004
6.425984015734354e-10,0.0,0.0285722070819954,0.0285751652686863,-0.00038213976690100904,2.815479837117718e-12,2.62000000000004
5.700301342059788e-15,6.893999260348949e-13,0.0285711338858723,0.0285740924935776,-0.0003821322209101211,2.823329894527382e-12,2.62050000000004
0.0,0.0,0.0285700597394639,0.0285730203686203,-0.0003821322209090111,2.8250099742138657e-12,2.62100000000004
2.4464736972373835e-09,2.9259927813996e-13,0.0285689846445368,0.0285719475791918,-0.0003821322209077891,2.8258599887170943e-12,2.62150000000004
5.4990734188464785e-15,5.700301342059788e-15,0.0285679117463914,0.0285708754826479,-0.0003821635904843791,2.828939990248691e-12,2.62200000000004
1.1920192992398437e-09,0.0,0.0285668368472884,0.0285698036945497,-0.0003821635904839761,2.8288298353079666e-12,2.62250000000004
9.276810014613446e-10,5.4990734188464785e-15,0.0285657624760449,0.0285687310395103,-0.00038217891828532403,2.8293899341502726e-12,2.62300000000004
5.647327102481503e-09,0.0,0.0285646893066858,0.0285676591251285,-0.00038216744849194507,2.8299398414921573e-12,2.62350000000004
4.695117000047544e-09,0.0,0.0285636223128169,0.0285665864739275,-0.0003820873748150331,2.8309099855960973e-12,2.62400000000004
0.0,6.110698752559429e-12,0.0285625542507649,0.0285655136957093,-0.0003820211812117681,2.831969901639919e-12,2.62450000000004
1.1003882006976884e-09,3.5599995173996035e-13,0.0285614786602351,0.0285644415991007,-0.00038202118121265607,2.8333800149854538e-12,2.62500000000004
3.299444051307887e-15,8.321600353244918e-12,0.0285604037211412,0.0285633701191223,-0.0003820083266571671,2.8396098406685555e-12,2.62550000000004
8.101351013645175e-10,2.1866015942340056e-12,0.0285593284403005,0.0285622971753706,-0.0003820083266580271,2.839059933326671e-12,2.62600000000004
0.0,3.6210270892844676e-13,0.0285582536513572,0.0285612227202317,-0.00038199859177250506,2.8390300093467102e-12,2.62650000000004
0.0,2.1594011301306892e-12,0.0285571778644114,0.0285601492573922,-0.0003819985917726161,2.8396300068289637e-12,2.62700000000004
0.0,0.0,0.0285561022636674,0.0285590760567624,-0.0003819985917737401,2.8405799847724955e-12,2.62750000000004
0.0,1.6946999359390702e-12,0.0285550269087664,0.0285580032489408,-0.000381998591774087,2.8392900010276723e-12,2.62800000000004
2.0990154059319366e-15,0.0,0.0285539517812522,0.028556929689507,-0.00038199859177417007,2.840769936993115e-12,2.62850000000005
0.0,1.7216991721191732e-12,0.0285528776512301,0.0285558568602521,-0.0003819985917753911,2.839679880128898e-12,2.62900000000005
1.232958301428111e-09,0.0,0.0285518030723581,0.0285547833382762,-0.0003819985917753771,2.8408998244133787e-12,2.62950000000005
0.0,0.0,0.0285507296147319,0.0285537105399041,-0.0003820143984445731,2.8407898863130887e-12,2.63000000000005
2.400857290751901e-15,2.3973878437999474e-15,0.028549654740533,0.0285526379148671,-0.0003820143984459611,2.8401799141708484e-12,2.63050000000005
0.0,0.0,0.0285485808315353,0.028551566138358,-0.0003820143984469181,2.8396098406685555e-12,2.63100000000005
2.370242998400718e-09,2.699229728619912e-15,0.0285475064296186,0.0285504937456777,-0.00038201439844755703,2.838789966985722e-12,2.63150000000005
6.537057006816838e-10,0.0,0.028546452165166,0.0285494220490226,-0.0003820446448083751,2.8401298240304795e-12,2.63200000000005
1.1549694013679446e-09,1.3359799377887782e-13,0.0285453824602053,0.0285483496572924,-0.00038203695727912304,2.8414599232556847e-12,2.63250000000005
1.2041560977504862e-09,2.9430277659336923e-13,0.0285443094533491,0.0285472950363672,-0.0003820517315649741,2.8392498855472903e-12,2.63300000000005
2.3002433291452462e-15,0.0,0.0285432426343627,0.0285462267888615,-0.0003820376454422051,2.839319925007633e-12,2.63350000000005
4.672534702904185e-09,4.984879869995851e-11,0.0285421705358743,0.0285451550205096,-0.00038203764544588305,2.837799873561808e-12,2.63400000000005
0.0,0.0,0.0285411020378728,0.0285440818048946,-0.00038197309661676805,2.8362000248360886e-12,2.63450000000005
7.858510994718237e-10,6.212790004678226e-11,0.0285400274745711,0.0285430088574876,-0.00038197309662076507,2.834920015751252e-12,2.63500000000005
1.1601830607332886e-14,0.0,0.0285389544840685,0.0285419266830109,-0.0003819637063648861,2.831559856378285e-12,2.63550000000005
4.858153799386367e-09,3.4375002844200253e-12,0.0285378812352776,0.0285408508726291,-0.00038196370636885504,2.828160015205805e-12,2.63600000000005
6.109823098843226e-09,4.435000977576209e-12,0.0285368131009707,0.0285397759155165,-0.0003818942859308181,2.8243900274116385e-12,2.63650000000005
7.246448996411914e-10,2.9004576518332215e-15,0.0285357471219687,0.028538708440523,-0.0003817928197756181,2.824169934370624e-12,2.63700000000005
4.563614060260068e-08,1.069900071315466e-11,0.0285346746521966,0.0285376389583105,-0.00038178421132266805,2.8247799065128643e-12,2.63750000000005
1.2343483006549416e-09,1.3776799145936991e-11,0.0285336599101337,0.0285365653678166,-0.0003809428792761931,2.8258998873570418e-12,2.63800000000005
1.0800996402826613e-08,2.324501702233306e-12,0.0285325985396694,0.0285354921432235,-0.0003809586982550701,2.8259400028374237e-12,2.63850000000005
1.3022900986758845e-09,8.860340239280617e-11,0.0285315378579091,0.0285344178494955,-0.00038115827015582505,2.8274099641428796e-12,2.63900000000005
1.885986502386805e-09,2.0103987918851374e-12,0.028530459833101,0.0285333425856712,-0.00038117517830107007,2.8249299600935363e-12,2.63950000000005
0.0,3.6973965555908705e-12,0.0285293871172989,0.0285322744588628,-0.0003811858822687271,2.8221999390232178e-12,2.64000000000005
1.295009599555641e-09,3.7250064144345174e-13,0.0285283084968433,0.028531200817311,-0.000381185882271308,2.819950002674876e-12,2.64050000000005
6.415864992059817e-10,0.0,0.0285272331378683,0.0285301275674796,-0.0003812027021551271,2.8193098897122404e-12,2.64100000000005
4.122760098590472e-09,1.9420992591889785e-12,0.0285261549296552,0.0285290547084193,-0.00038119517562317407,2.8178399284067845e-12,2.64150000000005
5.318632027850878e-10,3.0380212234781823e-13,0.0285250812187145,0.0285279831159841,-0.00038121138979193105,2.8167598462025545e-12,2.64200000000005
5.631117967752619e-10,2.3635017554202165e-12,0.0285240027152382,0.0285269105551766,-0.00038120517378155807,2.8158098682590227e-12,2.64250000000005
2.1701387006856088e-09,2.9098008724748325e-12,0.0285229246373578,0.0285258368770843,-0.00038119859028944603,2.814730002895227e-12,2.64300000000005
1.2133479013187731e-09,3.607981968745122e-13,0.028521848631168,0.0285247627919312,-0.00038120447660260504,2.813509841770312e-12,2.64350000000005
0.0,1.7988006917324384e-12,0.0285207716544352,0.0285236899733643,-0.0003812200314290041,2.8123699116061607e-12,2.64400000000005
2.61959209879592e-09,8.008003982151735e-13,0.0285196937444493,0.0285226167488223,-0.00038122003143055807,2.81125990542197e-12,2.64450000000005
0.0,1.9385014426998026e-12,0.0285186187239655,0.0285215440342602,-0.00038125410915636605,2.81125990542197e-12,2.64500000000005
0.0,0.0,0.0285175410870198,0.0285204708457731,-0.00038125410915747606,2.8092599860946033e-12,2.64550000000005
0.0,0.0,0.0285164639920892,0.0285193986257921,-0.00038125410915872506,2.8078999628894374e-12,2.64600000000005
1.2782149991230618e-09,3.998100461810594e-12,0.0285153874221277,0.0285183266341867,-0.00038125410916050207,2.806760032725286e-12,2.64650000000005
7.115039009353286e-10,2.0990154059319366e-15,0.0285143124203665,0.0285172526098796,-0.0003812706800070581,2.803959972194625e-12,2.64700000000005
2.149004599272253e-09,0.0,0.0285132371620783,0.0285161810900935,-0.000381262236331799,2.801049973563674e-12,2.64750000000005
1.2759122994254746e-09,3.2659985826910543e-13,0.0285121739654795,0.0285151093266857,-0.0003812667689419471,2.7980198453320115e-12,2.64800000000005
6.0639826007791164e-09,1.861299309124931e-12,0.0285111019210448,0.0285140381287754,-0.0003812832938543581,2.796109914784961e-12,2.64850000000005
6.672690004705384e-10,0.0,0.0285100343078878,0.0285129759330363,-0.0003812359041011251,2.7923900171311633e-12,2.64900000000005
0.0,1.0254398025155709e-11,0.0285089590674739,0.0285119068689331,-0.0003812280398397441,2.7896398299004366e-12,2.64950000000005
1.2710543000060692e-09,3.853899838146546e-12,0.0285078827410714,0.0285108339436235,-0.0003812280398408541,2.787839837453676e-12,2.65000000000005
1.2399803406282217e-14,0.0,0.028506808603919,0.0285097605144293,-0.0003812445039120991,2.7862499633879434e-12,2.65050000000005
0.0,3.299444051307887e-15,0.0285057341894753,0.0285086881667914,-0.00038124450391337607,2.7847299119421187e-12,2.65100000000005
1.2693052997558851e-09,1.7669997409708316e-12,0.0285046587737636,0.0285076171582464,-0.000381244503914681,2.7833399647569923e-12,2.65150000000005
0.0,4.003498921267834e-12,0.0285035854379865,0.0285065564281255,-0.0003812609280343011,2.786310028188299e-12,2.65200000000005
5.565404005702934e-10,0.0,0.0285025102498187,0.0285054974220115,-0.00038126092803577206,2.7834199788773217e-12,2.65250000000005
6.960536001743289e-10,0.0,0.0285014358419962,0.0285044354919856,-0.0003812544249275811,2.781229890488901e-12,2.65300000000005
1.264902502184917e-09,2.2662011156526773e-12,0.0285003638523706,0.0285033702065547,-0.00038124618006298407,2.779149957041205e-12,2.65350000000005
3.577562700946002e-09,1.783500430674323e-12,0.0284992906853082,0.0285023014128865,-0.0003812625501483551,2.7774499280347476e-12,2.65400000000005
1.347537300494528e-09,3.0940180972827136e-13,0.0284982198343698,0.0285012321106698,-0.0003812493046634511,2.7750698874257074e-12,2.65450000000005
2.454371799548438e-09,1.013401168536987e-12,0.0284971458616659,0.0285001627344313,-0.00038126693764338904,2.7746800083244816e-12,2.65500000000005
0.0,2.238098595341853e-12,0.028496083825931,0.0284990916547337,-0.00038129858549739305,2.772880015877721e-12,2.65550000000005
6.830151999537293e-10,0.0,0.0284950229108493,0.0284980192426348,-0.000381298585498531,2.771430003892239e-12,2.65600000000005
6.902795397778494e-09,0.0,0.0284939585945949,0.0284969475932097,-0.000381290507534788,2.769269839483779e-12,2.65650000000005
1.233189300675619e-09,1.878799199550585e-12,0.0284928997153251,0.0284958760442007,-0.000381225915172802,2.7664099309931967e-12,2.65700000000005
5.559564801582706e-09,8.237899945529037e-12,0.028491830102464,0.0284948034697189,-0.00038124172496452704,2.7656299559503106e-12,2.65750000000005
4.752634199384209e-09,4.79862989621882e-11,0.0284907649053803,0.0284937305256492,-0.000381154130093726,2.7643299975455005e-12,2.65800000000005
1.2569346986845975e-09,9.793003213909302e-12,0.0284897059942553,0.0284926513281258,-0.0003810890106865821,2.7633498787815736e-12,2.65850000000006
0.0,9.74480218740581e-12,0.0284886346765153,0.0284915758912905,-0.0003811052583078021,2.7622999373977386e-12,2.65900000000006
2.176197000033908e-08,0.0,0.0284875593729203,0.028490507944465,-0.0003811052583076361,2.7598598319883427e-12,2.65950000000006
1.2551793979187487e-09,3.928801728392273e-12,0.028486511403876,0.0284894373928887,-0.0003807327513287341,2.7573900194394207e-12,2.66000000000006
1.20090390062777e-09,5.416259801771517e-11,0.028485439213219,0.028488372049074,-0.0003807489683112971,2.752969944022632e-12,2.66050000000006
1.7216882988724258e-09,0.0,0.0284843649489308,0.0284872994203423,-0.00038073490691080804,2.751609920817466e-12,2.66100000000006
1.252674901308648e-09,2.5380010593156754e-12,0.0284832901883838,0.0284862258181332,-0.00038074400312189806,2.749999880591325e-12,2.66150000000006
8.023248801447558e-09,3.444015905795794e-13,0.028482214433782,0.0284851517318043,-0.00038076018373646805,2.7486398573861592e-12,2.66200000000006
1.3551553004753636e-09,1.7406007191134165e-12,0.0284811480165027,0.028484101419201,-0.00038091872278985407,2.748009935923945e-12,2.66250000000006
6.081850200539973e-09,1.850301162287238e-12,0.0284800774402844,0.0284830421793872,-0.0003809364820778941,2.745729858755208e-12,2.66300000000006
3.5856123001276607e-09,0.0,0.0284790077951135,0.0284819755429867,-0.0003808866994163731,2.7429300150649816e-12,2.66350000000006
2.979859897028758e-09,1.384129963422076e-11,0.0284779355509044,0.0284809056966762,-0.0003808378517221781,2.7395100077320933e-12,2.66400000000006
4.090131011658116e-14,7.607001833997984e-12,0.0284768606200131,0.0284798315007523,-0.00038086254901097507,2.7365199949808128e-12,2.66450000000006
1.2499512987151906e-09,2.2346985373289385e-12,0.0284757913163844,0.0284787594998955,-0.0003808625490139731,2.7333799286488603e-12,2.66500000000006
0.0,0.0,0.0284747252154173,0.0284776862923977,-0.00038087866516152804,2.7301598481965783e-12,2.66550000000006
1.2112634992234028e-09,1.8151001535127165e-12,0.0284736552092166,0.0284766144151072,-0.00038087866515955804,2.727440018626681e-12,2.66600000000006
1.2456594991605563e-09,0.0,0.0284726068481133,0.0284755518651497,-0.0003808941933003861,2.721169860622763e-12,2.66650000000006
7.810072033542781e-14,1.8451004613062594e-12,0.0284715616595788,0.0284744909725776,-0.00038091026760086,2.7170299430473444e-12,2.66700000000006
2.4753036981239873e-09,1.8544991930991017e-12,0.0284705241760714,0.0284734259436449,-0.0003809102676038021,2.713979865495708e-12,2.66750000000006
1.2452125996986751e-09,1.7791011719392458e-12,0.0284694711922754,0.0284723581250983,-0.0003809421139114211,2.711260035925811e-12,2.66800000000006
0.0,5.322929944040489e-11,0.0284684060467493,0.0284713089676019,-0.00038095816264418104,2.709339913878339e-12,2.66850000000006
1.2430770995885965e-09,6.0533002221863086e-12,0.0284673338278822,0.0284702422951681,-0.0003809581626429871,2.7078198624325145e-12,2.66900000000006
1.2425210998978642e-09,7.770173393595314e-14,0.0284662611247374,0.0284691728290057,-0.0003809741925783661,2.7065099293677175e-12,2.66950000000006
3.394016300645175e-09,2.12359990703348e-12,0.0284651885423163,0.0284681258409863,-0.0003809902086676541,2.7018198876099797e-12,2.67000000000006
2.3603296990526434e-09,2.0990154059319366e-15,0.028464118517385,0.0284670680653584,-0.00038101736209752003,2.700709881425789e-12,2.67050000000006
3.699818229563334e-14,0.0,0.0284630457253396,0.0284660033051139,-0.0003810474932891731,2.700069985303588e-12,2.67100000000006
2.51014486973844e-14,2.91700691379404e-13,0.0284619774151911,0.0284649345252902,-0.00038104749329133803,2.6990499678997137e-12,2.67150000000006
8.154434700397006e-09,1.6669998714746725e-12,0.0284609115219611,0.0284638652138607,-0.000381047493290922,2.6986800381184617e-12,2.67200000000006
1.3611948998515366e-09,3.690103778097864e-14,0.0284598507690558,0.0284627937048026,-0.0003812125122032061,2.6984898690574077e-12,2.67250000000006
0.0,5.6968318951078345e-15,0.028458777818178,0.0284617298054254,-0.0003812303680962761,2.696959842951596e-12,2.67300000000006
1.2088357988215837e-09,2.400857290751901e-15,0.0284577015197606,0.0284606618932899,-0.0003812303680966651,2.697129845852242e-12,2.67350000000006
5.527776986147259e-10,0.0,0.0284566279056362,0.0284595924955598,-0.0003812162127153811,2.6976600207145873e-12,2.67400000000006
0.0,2.0860015104151586e-12,0.0284555556759183,0.0284585219599605,-0.0003812097603130741,2.698459945077447e-12,2.67450000000006
2.1947428006929837e-09,3.3389957465601583e-13,0.028454481236045,0.0284574520272632,-0.0003812097603136011,2.698319866156762e-12,2.67500000000006
0.0,3.8309980188167003e-13,0.0284534177006173,0.0284563827599869,-0.00038118350321852,2.6974399276735728e-12,2.67550000000006
1.1723224994930614e-09,7.326014794806213e-13,0.0284523459026718,0.0284553120245471,-0.000381183503211442,2.696849904851306e-12,2.67600000000006
0.0,1.319985787340272e-13,0.0284512736990668,0.0284542421519474,-0.00038119843614122407,2.6977400348349168e-12,2.67650000000006
2.400857290751901e-15,6.383990558411767e-13,0.0284501999916618,0.0284531975429443,-0.0003811984361338681,2.704289916999336e-12,2.67700000000006
0.0,1.0800388361431601e-14,0.0284491273630309,0.0284521496080144,-0.0003811984361265691,2.712729997231267e-12,2.67750000000006
2.053413598879228e-09,0.0,0.0284480543937288,0.0284510888991276,-0.0003811984361189641,2.719329969536055e-12,2.67800000000006
7.109937638638542e-14,3.429895256701343e-14,0.0284470009077327,0.0284500205232446,-0.0003812043688110791,2.7284398698701473e-12,2.67850000000006
6.300515664747763e-15,3.739716869510801e-14,0.0284459499826194,0.0284489578231175,-0.00038120436880328,2.7364898541604177e-12,2.67900000000006
7.098488463697095e-15,4.879013859593329e-13,0.0284448853051488,0.0284478992052387,-0.0003812043687953971,2.7434799224068662e-12,2.67950000000006
3.4198338605406775e-14,3.299444051307887e-15,0.0284438153632331,0.028446831797316,-0.0003812043687883191,2.7507299823342768e-12,2.68000000000006
3.400058012914542e-15,3.95967980626466e-14,0.0284427506758548,0.0284457627843405,-0.00038120436878046505,2.758219867782241e-12,2.68050000000006
3.400058012914542e-14,5.700301342059788e-15,0.0284416814765365,0.0284447017176915,-0.0003812043687733591,2.7657398940506006e-12,2.68100000000006
0.0,1.0699774399824946e-14,0.0284406182335439,0.0284436357369623,-0.00038120436876544906,2.7735999261202515e-12,2.68150000000006
5.038867698092808e-09,0.0,0.0284395487348233,0.0284425682885886,-0.0003812043687573721,2.7813998933895467e-12,2.68200000000006
4.764102900373102e-09,3.499978085130806e-14,0.0284384950189642,0.0284414983369403,-0.00038112968009694904,2.7891098718785257e-12,2.68250000000006
2.0909508600258642e-08,5.884803061517729e-12,0.0284374333424769,0.0284404356070451,-0.00038106191545635604,2.7976299662307857e-12,2.68300000000006
3.400058012914542e-15,2.134497439909566e-12,0.0284363901767704,0.0284393700737994,-0.00038068265743867004,2.804630009137221e-12,2.68350000000006
3.5100394812914715e-14,4.545830031843501e-11,0.0284353212688598,0.0284382992695646,-0.00038068265743073206,2.811789863443881e-12,2.68400000000006
5.599687380453133e-15,3.918983193518244e-13,0.0284342563141349,0.0284372394511845,-0.00038068265742240604,2.8186699935900394e-12,2.68450000000006
0.0,4.0197012385334574e-14,0.0284331865662307,0.0284361711043637,-0.0003806826574140231,2.8262199438383595e-12,2.68500000000006
9.30158727818764e-15,1.7272017149849717e-12,0.0284321133151746,0.0284351100122507,-0.0003806826574059461,2.835409858292781e-12,2.68550000000006
6.039227000431691e-10,1.789700332377464e-12,0.0284310412418979,0.0284340422889535,-0.000380682657398563,2.8429600253815357e-12,2.68600000000006
1.3702106012314363e-09,3.5175994061997784e-12,0.0284300159363656,0.0284329723710919,-0.00038067558740214203,2.850589989750185e-12,2.68650000000006
7.783052015375436e-10,1.84939910607973e-12,0.0284289773480437,0.0284319012123717,-0.00038069359196168007,2.858719988160785e-12,2.68700000000006
0.0,4.767294996266269e-10,0.0284279253097398,0.0284308787490038,-0.00038068428447303904,2.8657200310672204e-12,2.68750000000006
2.203098814490545e-15,3.6012859361278515e-15,0.028426858164853,0.0284298146801489,-0.0003806842844664881,2.871209997187818e-12,2.68800000000007
5.401450901137972e-09,4.0309769411273066e-13,0.02842578745517,0.0284287432456126,-0.0003806842844596601,2.8777399300322637e-12,2.68850000000007
7.0809648977654405e-09,0.0,0.0284247333665153,0.0284276732471694,-0.0003806002988964621,2.8842598882167225e-12,2.68900000000007
1.1910351004063013e-09,6.9334989138969405e-12,0.0284236730016658,0.0284266026790462,-0.00038056673589103207,2.8909199253218665e-12,2.68950000000007
0.0,8.20609899476743e-12,0.0284226021073804,0.0284255392559136,-0.00038058204152451405,2.897749965327656e-12,2.69000000000007
2.976963200257421e-09,0.0,0.0284215281457153,0.0284244729364946,-0.0003805820415180471,2.9040498304711004e-12,2.69050000000007
2.990885139900201e-08,3.6599195896158676e-14,0.0284204679040598,0.0284234034696337,-0.0003806045862285621,2.911289915738524e-12,2.69100000000007
1.5225521989015167e-09,1.9397677908372657e-14,0.0284194509911526,0.0284223415690532,-0.0003814473692404411,2.918119955744314e-12,2.69150000000007
5.759075993871932e-10,6.989998857509505e-13,0.0284183814434887,0.0284212774122818,-0.0003814291355921,2.924889930949748e-12,2.69200000000007
3.860106678743591e-14,8.121975314523411e-13,0.0284173023871594,0.0284202085508691,-0.0003814223980439141,2.9316599061551818e-12,2.69250000000007
3.6012859361278515e-15,1.9753990110338293e-12,0.028416229567022,0.0284191453719311,-0.0003814223980369751,2.9368799059348305e-12,2.69300000000007
2.1996293675385914e-15,2.3195199233549957e-11,0.028415152415663,0.0284180856423089,-0.0003814223980309801,2.942570015776469e-12,2.69350000000007
3.7001651742585295e-14,3.6012859361278515e-15,0.0284140745072771,0.0284170243644381,-0.00038142239802426304,2.9480699565570534e-12,2.69400000000007
9.761733019142405e-10,0.0,0.028413004548836,0.0284159578529946,-0.00038142239801785107,2.9550899487834625e-12,2.69450000000007
3.7202879665798605e-14,4.1598668953923834e-14,0.0284119388451283,0.0284148889535288,-0.00038141028021151,2.9623898820108074e-12,2.69500000000007
4.099845463123586e-14,3.802513859341161e-15,0.0284108736698741,0.028413830410288,-0.0003814102802041821,2.969379950257256e-12,2.69550000000007
8.561428996300968e-10,0.0,0.0284098123664515,0.0284127656074605,-0.00038141028019785406,2.975879959121741e-12,2.69600000000007
1.1717497978847025e-09,7.299716386910404e-15,0.0284087450668732,0.02841169726796,-0.00038139993189258603,2.983210033169481e-12,2.69650000000007
0.0,0.0,0.0284076741808521,0.0284106305788175,-0.00038141485119521203,2.9904199776165097e-12,2.69700000000007
5.488743001769159e-10,2.363002155059135e-12,0.0284066005960688,0.0284095618427822,-0.0003814148511893841,2.9978298489441446e-12,2.69750000000007
7.259383996705004e-10,1.0670006544977184e-12,0.0284055277407008,0.0284084922733693,-0.00038140844320399105,3.0035800235861387e-12,2.69800000000007
0.0,3.812991589136061e-13,0.0284044568743155,0.0284074224077274,-0.0003813998269362641,3.0092699165873427e-12,2.69850000000007
5.112256101086343e-09,3.228979583713709e-13,0.0284033843487883,0.0284063594447448,-0.0003813998269293251,3.014269823325977e-12,2.69900000000007
5.320049956125672e-14,0.0,0.0284023190691402,0.0284052935802735,-0.0003813232089548051,3.0208700124711996e-12,2.69950000000007
5.100087019371813e-15,0.0,0.0284012579149669,0.0284042251906926,-0.0003813232089479771,3.0278900046976087e-12,2.70000000000007
1.1900203045200897e-14,5.83600182069155e-12,0.0284001903024571,0.0284031562500788,-0.00038132320894281404,3.0350799998246636e-12,2.70050000000007
1.2304999970347286e-09,0.0,0.0283991206005544,0.0284020962864061,-0.0003813232089370411,3.0411298479471327e-12,2.70100000000007
5.496611013566799e-10,2.1399999827753646e-12,0.0283980501150411,0.0284010297237518,-0.0003813389950039671,3.046409912527137e-12,2.70150000000007
6.344477700148676e-09,0.0,0.0283969785714199,0.0283999616832357,-0.000381332569207544,3.0510700303049143e-12,2.70200000000007
0.0,3.858996455718966e-13,0.0283959216747357,0.0283988929268895,-0.0003812246793390051,3.0564498414847874e-12,2.70250000000007
5.436500971622849e-10,0.0,0.0283948517206406,0.0283978238979583,-0.00038122467933345407,3.062339878207032e-12,2.70300000000007
1.210093900083642e-09,0.0,0.0283937802606028,0.0283967550117288,-0.00038121832946832004,3.066609900043149e-12,2.70350000000007
5.916311798109808e-09,1.7856698758533796e-11,0.0283927103832627,0.0283956862254117,-0.00038120415914462804,3.0726599650060527e-12,2.70400000000007
0.0,5.160610133669863e-11,0.0283916474683744,0.0283946225782102,-0.00038111576350337707,3.078049967686347e-12,2.70450000000007
1.3751596979194591e-09,6.339199998262046e-12,0.0283905758923325,0.0283935484127275,-0.0003811157634973541,3.0845400018908453e-12,2.70500000000007
5.599687380453133e-15,3.0190086541814765e-13,0.0283895048715998,0.0283924785489365,-0.0003811338679055211,3.090010018691469e-12,2.70550000000007
9.878707990518265e-10,2.5299207173645755e-14,0.0283884331598157,0.0283914090848941,-0.0003811338678985821,3.096529976875928e-12,2.70600000000007
6.452270974455221e-10,0.0,0.0283873620310594,0.0283903467725954,-0.00038112151885229706,3.1008899874923612e-12,2.70650000000007
6.186176099154395e-09,5.599687380453133e-15,0.0283862907640426,0.028389280375755,-0.00038111393863548106,3.106999900415186e-12,2.70700000000007
3.4899166889701405e-14,3.0300068010191694e-13,0.0283852274278142,0.0283882132775116,-0.00038102431706334605,3.113239917598709e-12,2.70750000000007
8.136131098707144e-09,6.701899452066229e-12,0.0283841646778786,0.0283871448972946,-0.00038102431705654507,3.1192099684412833e-12,2.70800000000007
5.699072012921302e-10,1.7323989465189982e-12,0.028383112751787,0.0283860752038879,-0.00038118901710381303,3.125369971504477e-12,2.70850000000007
7.578385974316149e-10,0.0,0.0283820426443095,0.0283850062024646,-0.000381182351886323,3.1323099496105566e-12,2.70900000000007
6.018774992289089e-10,2.1514005854594842e-12,0.0283809701440269,0.0283839375998561,-0.0003811733083834881,3.138329873753065e-12,2.70950000000007
1.1471997032885817e-09,0.0,0.0283798972309328,0.028382868843086,-0.0003811662657824301,3.144489876816259e-12,2.71000000000007
6.0021432268797525e-15,7.124023593263473e-13,0.0283788253431525,0.0283818003979856,-0.0003811528452085561,3.1506598545394393e-12,2.71050000000007
9.27209000550766e-10,7.328998519184893e-13,0.0283777535364138,0.028380737987423,-0.0003811528452046701,3.156979885843292e-12,2.71100000000007
5.471014995206414e-10,5.998673779927799e-15,0.0283766824547467,0.0283796714318339,-0.00038114145222502705,3.1630399254661823e-12,2.71150000000007
7.012767800490538e-09,0.0,0.0283756110839476,0.0283786045119704,-0.00038113507380076607,3.167169868381614e-12,2.71200000000007
3.661880000616069e-10,2.0717004500792058e-12,0.0283745497175445,0.0283775364940087,-0.0003810575690789311,3.171470031038126e-12,2.71250000000007
4.6405156196860364e-08,8.613006141633406e-13,0.0283734786488522,0.0283764671946652,-0.00038105327583764104,3.1756600387539136e-12,2.71300000000007
1.0400014183176154e-13,9.6654004244634e-12,0.0283724608245389,0.0283753982222146,-0.00038019965117438005,3.179440001208067e-12,2.71350000000007
1.8599705109423326e-14,1.0263170174829028e-10,0.0283714059916506,0.028374329158275,-0.00038019965116907906,3.184299829026016e-12,2.71400000000007
0.0,5.086920121244454e-11,0.0283703449466459,0.0283732582789687,-0.00038019965116477706,3.188149830940512e-12,2.71450000000007
5.898059818321144e-15,0.0,0.0283692759473582,0.0283721929467558,-0.00038019965116050205,3.192979951618935e-12,2.71500000000007
0.0,0.0,0.0283682052788313,0.0283711232027429,-0.00038019965115575606,3.197199883314683e-12,2.71550000000007
0.0,1.6910015054882876e-12,0.0283671332497573,0.0283700534706788,-0.00038019965115187006,3.2013898910304706e-12,2.71600000000007
1.1711407017778175e-09,5.998673779927799e-15,0.0283660611259952,0.0283689835033652,-0.00038019965114718,3.2054500113259943e-12,2.71650000000007
5.398459457239824e-15,0.0,0.0283649903066762,0.0283679156796046,-0.00038021456064928506,3.2095500302614655e-12,2.71700000000007
6.699502064222429e-15,0.0,0.0283639200444398,0.0283668475649219,-0.0003802145606446221,3.2146598751003896e-12,2.71750000000007
1.1695481007267805e-09,0.0,0.0283628498379323,0.0283657795425838,-0.0003802145606396261,3.218630006615597e-12,2.71800000000008
8.019316301288715e-09,0.0,0.0283617819896142,0.0283647116341239,-0.0003802295621806351,3.2226799354106994e-12,2.71850000000008
0.0,1.720151798778602e-14,0.0283607215808502,0.0283636438126023,-0.0003803876979594121,3.2278700112103875e-12,2.71900000000008
1.190554498736729e-09,5.398459457239824e-15,0.0283596488613281,0.0283625784600199,-0.00038038769795222405,3.232649824908007e-12,2.71950000000008
6.476653033327118e-10,2.1996293675385914e-15,0.0283585768681413,0.028361512024128,-0.00038040290942164103,3.2368398326237946e-12,2.72000000000008
7.49747486317176e-15,0.0,0.0283575047122162,0.0283604453449941,-0.0003803952970511021,3.2431399146076734e-12,2.72050000000008
0.0,3.025982242554903e-13,0.0283564334183123,0.028359377911881,-0.0003803952970442741,3.2472999983435002e-12,2.72100000000008
0.0,2.7590013607081687e-12,0.0283553617358432,0.0283583101800805,-0.0003803952970377511,3.2519399499608692e-12,2.72150000000008
0.0,1.8620001374092254e-12,0.0283542903780397,0.0283572413368177,-0.000380395297030646,3.2567100058389364e-12,2.72200000000008
0.0,1.7781019712170831e-12,0.0283532194102472,0.028356174540364,-0.0003803952970238461,3.2626499158611155e-12,2.72250000000008
1.0261841997677434e-08,7.990230005416876e-11,0.0283521487842,0.0283551072153723,-0.0003803952970171011,3.2691399500656138e-12,2.72300000000008
5.697495981948908e-10,1.8023013637069596e-12,0.0283510926314399,0.0283540298573385,-0.0003802492050400851,3.2763900099930243e-12,2.72350000000008
0.0,1.4178398038966478e-11,0.028350025777788,0.0283529583769171,-0.00038024254389234103,3.2832699232987483e-12,2.72400000000008
1.8611133016654957e-09,2.2280996492263228e-12,0.028348955259354,0.028351890353067,-0.0003802425438844861,3.291519834469625e-12,2.72450000000008
1.4200446374346143e-14,0.0,0.0283478861493533,0.028350822534994,-0.00038026595969053,3.2988199845374044e-12,2.72500000000008
2.474314798189825e-09,0.0,0.0283468169021726,0.0283497547784588,-0.00038026595968273103,3.306340010805764e-12,2.72550000000008
9.797718192317006e-15,2.1537008287886295e-12,0.0283457493335593,0.0283486873201464,-0.0003802976570758301,3.3138298962537283e-12,2.72600000000008
1.3259992402703258e-08,5.516880008382685e-11,0.0283446800772393,0.0283476208958332,-0.0003802976570698351,3.3222099116853032e-12,2.72650000000008
1.1883046005523035e-09,0.0,0.0283436276548657,0.0283465538186445,-0.00038053386044111404,3.3279000215269416e-12,2.72700000000008
4.6004866582904924e-15,3.3359773277119587e-13,0.0283425554619832,0.0283454866391996,-0.00038054913849213203,3.3362299468181478e-12,2.72750000000008
1.2084735018236259e-09,0.0,0.0283414825682243,0.0283444274715584,-0.00038054913848430507,3.342719981022646e-12,2.72800000000008
0.0,1.8685990255118412e-12,0.028340410188727,0.0283433627131352,-0.000380564655705369,3.351000033013918e-12,2.72850000000008
0.0,0.0,0.0283393369522681,0.0283422951362885,-0.0003805646556975141,3.358769859462818e-12,2.72900000000008
9.982807601394139e-09,0.0,0.0283382644905948,0.0283412278548108,-0.000380564655689687,3.366569826732113e-12,2.72950000000008
5.540012892879531e-14,0.0,0.0283372049906969,0.028340160667035,-0.00038075430196084605,3.3746399771827917e-12,2.73000000000008
0.0,0.0,0.0283361457451713,0.0283390935238716,-0.0003807543019543791,3.3825299332324033e-12,2.73050000000008
0.0,8.436781030740637e-10,0.0283350766718031,0.0283380264126633,-0.00038075430194583104,3.3905998668426474e-12,2.73100000000008
1.4079213003781454e-09,0.0,0.028334004752838,0.0283369294481305,-0.0003807543019381421,3.397179889827462e-12,2.73150000000008
7.174536402476672e-09,1.6474981101577413e-12,0.0283329525092694,0.0283358456237886,-0.000380737573220148,3.4047899048761376e-12,2.73200000000008
0.0,1.9350007707252814e-12,0.0283318935808798,0.0283347721961152,-0.00038067305761251404,3.412589872145433e-12,2.73250000000008
8.770508971855939e-10,1.0264601668641404e-11,0.0283308225835883,0.0283337206589494,-0.00038067305760613004,3.416799829181194e-12,2.73300000000008
0.0,1.8788998135121915e-12,0.0283297519575303,0.0283326555452767,-0.00038066237288166406,3.4194099374912357e-12,2.73350000000008
0.0,0.0,0.0283286805007297,0.0283315874255533,-0.00038066237287336503,3.4227399560438077e-12,2.73400000000008
3.333791320087043e-08,0.0,0.0283276095097037,0.0283305201926595,-0.0003806623728655941,3.431429836456279e-12,2.73450000000008
4.843662401721183e-09,6.94999613415348e-13,0.0283266107449692,0.0283294533569717,-0.0003821811245116231,3.4390398515049547e-12,2.73500000000008
1.1699392010733334e-09,1.7875007030099255e-12,0.0283255515460855,0.0283283863373259,-0.0003821116129340181,3.443170011260821e-12,2.73550000000008
1.209046199962538e-09,6.82729914269764e-12,0.0283244758735008,0.0283273187274206,-0.000382126504701642,3.4469198328945794e-12,2.73600000000008
0.0,1.1497747198774277e-14,0.0283233959309686,0.0283262519039895,-0.00038214200109153607,3.454689876183914e-12,2.73650000000008
1.530026105811544e-14,5.513860201755705e-11,0.0283223139329946,0.0283251863640975,-0.000382142001083265,3.462959953515199e-12,2.73700000000008
1.7727350004603792e-09,0.0,0.0283212348409396,0.0283241119492308,-0.0003821420010752711,3.4695098356796183e-12,2.73750000000008
0.0,1.530026105811544e-14,0.0283201577528511,0.0283230428955094,-0.0003821508514942521,3.4776699749106132e-12,2.73800000000008
0.0,3.8139977287521276e-13,0.0283190799350126,0.0283219773824488,-0.00038215085148628604,3.4854198520395396e-12,2.73850000000008
1.2289550002653193e-09,0.0,0.0283180035536739,0.0283209108073017,-0.00038215085147765406,3.4927698754072534e-12,2.73900000000008
1.5177866012627828e-09,2.0698720515355262e-14,0.0283169441399066,0.0283198442732366,-0.0003821666140880381,3.5014898966401198e-12,2.73950000000008
1.1868815028015511e-09,0.0,0.0283158771663227,0.0283187848956307,-0.00038214850784658706,3.509839988091734e-12,2.74000000000008
8.980592200447113e-09,3.4879737986770465e-13,0.0283148096758561,0.0283177208983177,-0.0003821345994573131,3.5181098485825846e-12,2.74050000000008
0.0,2.9121011158039778e-12,0.0283137482763068,0.0283166694233163,-0.00038229652544706906,3.5255498607306146e-12,2.74100000000008
6.627146990900723e-10,3.656970559706707e-13,0.0283126740595534,0.0283156088999075,-0.0003822965254385481,3.5334098928002655e-12,2.74150000000008
0.0,5.0350296848522547e-11,0.02831160076364,0.0283145443908635,-0.00038228872049505104,3.5415398912108653e-12,2.74200000000008
0.0,3.0059982281116504e-13,0.0283105274557106,0.0283134704608709,-0.000382288720485503,3.5503100025841006e-12,2.74250000000008
2.0799334476961917e-14,5.0689598352082754e-11,0.0283094550160396,0.0283124014945947,-0.0003822887204766211,3.5586598771952804e-12,2.74300000000008
0.0,0.0,0.0283083904576823,0.0283113512396074,-0.0003822887204679061,3.5664598444645756e-12,2.74350000000008
2.3973878437999474e-15,0.0,0.028307321913114,0.0283102964034763,-0.00038228872045935705,3.574399890654556e-12,2.74400000000008
1.2073429998815666e-09,1.6786988465966601e-12,0.0283062529152517,0.0283092346008123,-0.0003822887204509201,3.5834200190487664e-12,2.74450000000008
2.7998436902265667e-15,6.006689000359611e-10,0.0283051853882293,0.028308169932436,-0.00038230423181586206,3.591829958460302e-12,2.74500000000008
1.5017978499676232e-08,0.0,0.0283041164760738,0.0283070795892807,-0.0003823042318072021,3.5986899224460522e-12,2.74550000000008
3.0858852400478254e-08,0.0,0.0283030660145435,0.0283060000661749,-0.0003823807697213201,3.607619845219512e-12,2.74600000000008
6.46011022453763e-14,2.1996293675385914e-15,0.0283020323804623,0.028304928841298,-0.000382162162048717,3.616389956592747e-12,2.74650000000008
0.0,1.1184702469746455e-11,0.0283009822708745,0.0283038618036575,-0.00038216216204039,3.6248300368246777e-12,2.74700000000008
0.0,7.75183008061564e-11,0.0282999208990707,0.0283027948610391,-0.00038216216203256306,3.633269900216174e-12,2.74750000000008
1.1902430013810417e-09,3.280015148376947e-14,0.0282988509396101,0.02830172550676,-0.0003821621620245701,3.64198992144904e-12,2.74800000000009
2.972292790018316e-08,0.0,0.0282977910027398,0.0283006736012848,-0.00038217736313213703,3.650979909022856e-12,2.74850000000009
1.3900934014987598e-09,6.239800343088575e-14,0.0282967766878723,0.0282996176128011,-0.00038315521513589503,3.65933000047447e-12,2.74900000000009
8.201772594418344e-15,3.6534976433078015e-12,0.0282957082526085,0.02829856622783,-0.00038313876562794504,3.667710015906045e-12,2.74950000000009
5.63018999477638e-10,1.9946023999128926e-12,0.0282946303678551,0.0282975029598049,-0.00038313876561984106,3.674759932112415e-12,2.75000000000009
1.2399803406282217e-14,1.412389996624519e-11,0.0282935512985428,0.0282964370366436,-0.00038313217929546606,3.6831499222039765e-12,2.75050000000009
0.0,3.823989735973754e-13,0.0282924730955428,0.0282953703954798,-0.000383132179288166,3.691559861615512e-12,2.75100000000009
1.3821667005364802e-09,1.2302658891627516e-14,0.0282913949398775,0.0282943039095733,-0.000383132179280117,3.6996098459057825e-12,2.75150000000009
0.0,0.0,0.0282903369996573,0.028293239516195,-0.00038311567728126607,3.708350033299057e-12,2.75200000000009
5.919236004126027e-10,4.1359971003629425e-13,0.0282892729593977,0.0282921741277836,-0.0003831156772742721,3.716869910810883e-12,2.75250000000009
3.0558178001904857e-09,5.759004384486843e-13,0.0282882037839931,0.028291108404593,-0.0003831087463791081,3.724229908838583e-12,2.75300000000009
1.1697505013230636e-09,3.5169783751953787e-13,0.0282871349735167,0.0282900425169146,-0.00038313270751324103,3.731110038984742e-12,2.75350000000009
6.300515664747763e-15,3.190989139589817e-13,0.0282860633317386,0.0282889767363901,-0.0003831475934047881,3.7389900203743665e-12,2.75400000000009
1.377628001258957e-09,5.472920033833262e-11,0.0282849917508432,0.0282879118154108,-0.0003831475933979881,3.745819843539722e-12,2.75450000000009
0.0,0.0,0.0282839218304479,0.0282868402861175,-0.0003831312940871151,3.753869827829992e-12,2.75500000000009
4.7580770989874566e-09,2.963011780376945e-13,0.0282828505873572,0.0282857727692838,-0.00038313129408039804,3.761699935919682e-12,2.75550000000009
3.650191959803095e-08,3.1979974224327634e-13,0.0282817853892851,0.0282847076763234,-0.000383065801351658,3.7700198865509016e-12,2.75600000000009
0.0,1.1805900007599845e-11,0.0282807604044461,0.0282836421537839,-0.0003822566885991381,3.7767898617563356e-12,2.75650000000009
4.750780800005794e-09,4.6536399733732026e-11,0.0282796957867616,0.0282825744507136,-0.0003822566885920601,3.7838699187831004e-12,2.75700000000009
1.3706034987515103e-09,0.0,0.0282786340753396,0.0282815070259885,-0.00038218970910143903,3.790059845826255e-12,2.75750000000009
8.3615634000056e-09,8.030402731673547e-12,0.0282775672949195,0.0282804397577809,-0.0003821734859055971,3.796529930710779e-12,2.75800000000009
1.1267981998852594e-09,5.719001661130818e-13,0.0282765084468739,0.0282793721503078,-0.000382341566612311,3.803770015978203e-12,2.75850000000009
6.217007013364917e-10,0.0,0.0282754379162256,0.0282783062667113,-0.0003823283804781271,3.811099873185508e-12,2.75900000000009
0.0,7.637987464725882e-13,0.0282743653753868,0.0282772406146992,-0.00038232109510745905,3.8180099273116275e-12,2.75950000000009
1.207414602327761e-09,2.1893008239626255e-12,0.0282732924335465,0.0282761748756717,-0.00038232109510082503,3.824339933275467e-12,2.76000000000009
5.41436088012659e-08,2.1782992076779806e-12,0.0282722213790687,0.0282751093524604,-0.0003823365665904701,3.832639934586712e-12,2.76050000000009
7.367105709851773e-08,2.1600776722863202e-14,0.0282712123780826,0.0282740430385025,-0.00038132012096813307,3.839880019854136e-12,2.76100000000009
5.607635016058321e-10,1.8160679904344335e-10,0.0282702350678688,0.0282729839315336,-0.000379871741258882,3.846929936060506e-12,2.76150000000009
0.0,1.7768190044287202e-10,0.0282691729611211,0.0282719177067828,-0.0003798651804543991,3.854569875089142e-12,2.76200000000009
3.698430450782553e-15,4.861270067046952e-11,0.0282681027962721,0.0282708444386087,-0.0003798651804464881,3.86174989555621e-12,2.76250000000009
1.3197776205231548e-14,3.400058012914542e-15,0.0282670303910237,0.0282697676783357,-0.0003798651804381621,3.868279828400656e-12,2.76300000000009
1.2071686983361474e-09,1.7838994170737976e-12,0.0282659577846666,0.0282686951277081,-0.00037986518042947405,3.875799854669015e-12,2.76350000000009
8.887971990334531e-10,1.3201245652183502e-14,0.0282648848922346,0.0282676246426751,-0.00037988069032140006,3.883039939936439e-12,2.76400000000009
1.394190898146297e-09,0.0,0.0282638178835539,0.0282665585728448,-0.000379869812017115,3.891369865227645e-12,2.76450000000009
1.7222487012913401e-09,0.0,0.0282627475911689,0.0282654926986368,-0.0003798882369224671,3.898609950495069e-12,2.76500000000009
0.0,9.59995971605565e-15,0.0282616775314431,0.0282644273856287,-0.00037986724230989,3.9066898587653e-12,2.76550000000009
1.187570399657778e-09,1.3307919002891744e-09,0.0282606047148838,0.0282633644404286,-0.00037986724230245207,3.914959936096585e-12,2.76600000000009
3.400058012914542e-15,4.502023753794049e-13,0.0282595411959627,0.02826227789522,-0.00037988250438613204,3.922319934124285e-12,2.76650000000009
1.2283105019217366e-09,1.6519008383397704e-12,0.0282584723491989,0.0282611923794263,-0.00037988250437877703,3.931139918797455e-12,2.76700000000009
1.0297318553398327e-14,3.260239300750811e-14,0.0282574027596801,0.028260114623633,-0.000379898256785545,3.938639995745841e-12,2.76750000000009
0.0,9.665983291551328e-13,0.0282563329501187,0.0282590506843209,-0.0003798982567783841,3.947020011177416e-12,2.76800000000009
2.400857290751901e-15,4.767740022226796e-11,0.0282552623634229,0.0282579849487351,-0.00037989825677094504,3.959149848242749e-12,2.76850000000009
0.0,1.747001848739771e-12,0.0282541928473928,0.0282569143008141,-0.0003798982567636181,3.971029885127542e-12,2.76900000000009
2.8444252297282757e-08,0.0,0.0282531230906136,0.0282558477340798,-0.00037989825675606805,3.980050013521752e-12,2.76950000000009
0.0,0.0,0.0282521481444362,0.0282547830874501,-0.00038355713671968806,3.988539967053617e-12,2.77000000000009
0.0,2.8670121832163886e-13,0.0282511118677299,0.0282537191211051,-0.0003835571367100841,3.997809895628368e-12,2.77050000000009
1.7269403997099975e-09,2.1996293675385914e-15,0.028250051974616,0.0282526615446867,-0.0003835571367004811,4.009359901371856e-12,2.77100000000009
5.831930008359798e-10,2.501471252358556e-15,0.0282489888755787,0.0282516009036911,-0.00038356546460570806,4.019160004808953e-12,2.77150000000009
9.224541398095143e-09,2.230399892555468e-12,0.0282479135398066,0.0282505389249159,-0.00038355863641380706,4.029430001467604e-12,2.77200000000009
1.1691792985157878e-09,3.5709976642372965e-13,0.0282468449565108,0.0282494819545588,-0.000383702407446303,4.036889962935608e-12,2.77250000000009
1.3898604489526178e-14,2.3842976204502264e-12,0.0282457647688562,0.0282484200876427,-0.0003837173919789171,4.045299902347144e-12,2.77300000000009
0.0,0.0,0.0282446842289081,0.028247355652485,-0.0003837173919698971,4.055379946785176e-12,2.77350000000009
2.419939248987646e-14,1.3999218451132833e-14,0.0282436036033015,0.0282462917985042,-0.0003837173919604321,4.065309937642536e-12,2.77400000000009
2.0990154059319366e-15,0.0,0.0282425316682092,0.0282452297177628,-0.00038371739194952405,4.0756098582811484e-12,2.77450000000009
1.1400602684119576e-14,5.6968318951078345e-15,0.0282414573133431,0.0282441663468348,-0.0003837173919396991,4.086099947980815e-12,2.77500000000009
0.0,0.0,0.0282403841231657,0.0282431037236628,-0.00038371739193142807,4.095349927235592e-12,2.77550000000009
1.2033346992457172e-09,8.89913143176102e-15,0.0282393098875656,0.0282420403219765,-0.0003837173919226291,4.103729942667167e-12,2.77600000000009
1.1881199010743693e-09,0.0,0.0282382373379254,0.028240978029754,-0.0003837328679663811,4.113280029083288e-12,2.77650000000009
5.401928904191777e-15,3.3601593729670753e-14,0.0282371653256246,0.0282399147030022,-0.00038374804158851806,4.122049923616089e-12,2.77700000000009
0.0,0.0,0.0282360936237692,0.0282388591672737,-0.0003837480415791641,4.131149849290194e-12,2.77750000000009
1.6804617003485234e-09,5.398459457239824e-15,0.0282350219886429,0.0282377981795063,-0.00038374804156975507,4.140359929905024e-12,2.7780000000001
0.0,1.7750002856420366e-12,0.0282339598371618,0.0282367361567046,-0.00038372768314500307,4.14915996525822e-12,2.7785000000001
0.0,5.4277402017355314e-11,0.0282328913041786,0.0282356720024324,-0.00038372768313598305,4.156439949165591e-12,2.7790000000001
4.219888327661181e-14,3.697979422678799e-13,0.0282318216464849,0.0282346074370946,-0.0003837276831263241,4.1629299833700895e-12,2.7795000000001
5.583848002033154e-10,2.1996293675385914e-15,0.0282307598857543,0.0282335434603275,-0.0003837276831176091,4.169760023375879e-12,2.7800000000001
2.0808636598534935e-08,8.421006947312293e-13,0.0282296934948201,0.0282324807550216,-0.00038372115070205604,4.1784499037883505e-12,2.7805000000001
4.915691801526956e-09,2.122399478388104e-12,0.0282286616517787,0.028231417187039,-0.0003833479102480121,4.186799995239965e-12,2.7810000000001
5.10998150043962e-09,4.591799857012191e-11,0.0282276048843478,0.0282303527463459,-0.0003832767431085531,4.19351988030503e-12,2.7815000000001
1.228364999994458e-09,6.584299078182809e-12,0.0282265442163137,0.0282292953235172,-0.0003832007305117251,4.200789889552414e-12,2.7820000000001
8.309054600613708e-09,6.081000286650706e-12,0.0282254757995897,0.0282282330194752,-0.00038321648475544,4.206479999394053e-12,2.7825000000001
0.0,5.200589958676005e-11,0.0282244298592375,0.0282271680784203,-0.0003833839551605951,4.212749940557536e-12,2.7830000000001
6.125001998646962e-10,0.0,0.0282233662171305,0.028226096555552,-0.0003833839551586791,4.21196996551465e-12,2.7835000000001
0.0,2.5701663020072374e-14,0.0282222983972146,0.0282250306072432,-0.00038337678376514507,4.214189977883032e-12,2.7840000000001
1.2071998990725863e-09,2.8710020472111353e-13,0.0282212276094587,0.0282239738059012,-0.0003833767837629241,4.221329882869718e-12,2.7845000000001
8.100117798726103e-14,0.0,0.0282201577671213,0.0282229279627814,-0.0003833922506318771,4.214469918883967e-12,2.7850000000001
0.0,0.0,0.0282190988455804,0.0282218749018485,-0.00038339225063251505,4.214189977883032e-12,2.7855000000001
5.538031498664164e-09,1.781099573383571e-12,0.0282180318630849,0.0282208158201094,-0.0003833922506310441,4.215439846147473e-12,2.7860000000001
8.093152297633521e-09,4.6004866582904924e-15,0.0282169698258811,0.0282197652660129,-0.0003833161033476491,4.209139981004029e-12,2.7865000000001
1.1679651967799742e-09,8.421898595178945e-12,0.0282159131379535,0.0282187075064121,-0.00038347997259562507,4.20958992490561e-12,2.7870000000001
1.5329883994164017e-09,4.194977698546154e-13,0.0282148436151321,0.0282176446599712,-0.00038349483328288904,4.207309847736873e-12,2.7875000000001
0.0,0.0,0.0282137808164163,0.028216592099259,-0.0003834762116544561,4.2012899235943646e-12,2.7880000000001
6.501743587961073e-15,4.0360076392076394e-13,0.028212712025383,0.0282155319337195,-0.0003834762116539,4.201119920693719e-12,2.7885000000001
5.844675993182946e-10,3.400058012914542e-15,0.0282116432591363,0.0282144694505854,-0.0003834762116539,4.198399874283387e-12,2.7890000000001
6.371990018960716e-10,2.1996293675385914e-15,0.0282105746964316,0.0282134075901912,-0.00038346937112234303,4.198569877184033e-12,2.7895000000001
1.204964000106612e-09,3.615996391204135e-13,0.0282095105513179,0.0282123458147741,-0.00038346188448794706,4.199710024188619e-12,2.7900000000001
0.0,2.9190191930261733e-13,0.0282084447268556,0.0282112841249522,-0.000383477377576093,4.199149925346313e-12,2.7905000000001
5.464001098798299e-09,0.0,0.0282073766710445,0.0282102245550186,-0.00038347737757523205,4.202429853758516e-12,2.7910000000001
6.777302018201592e-10,3.597816489175898e-15,0.0282063166160552,0.0282091623764622,-0.0003833921683197201,4.203759952983721e-12,2.7915000000001
7.831118982448704e-10,1.043103103892662e-12,0.0282052501700513,0.0282081008174932,-0.0003833841815974921,4.205119976188887e-12,2.7920000000001
9.096889908022376e-15,7.405097368629043e-12,0.0282041833955407,0.0282070379607338,-0.0003833748150450971,4.209949880026875e-12,2.7925000000001
2.1996293675385914e-15,0.0,0.0282031174858359,0.02820597419399,-0.0003833748150381301,4.215049967046247e-12,2.7930000000001
8.893282985034112e-10,4.20798812461598e-13,0.0282020511819514,0.0282049111953055,-0.000383374815031275,4.215999944989779e-12,2.7935000000001
5.552438994693709e-10,5.778224981822788e-10,0.0282009853656839,0.0282038484367005,-0.0003833639831594581,4.2210798658487425e-12,2.7940000000001
0.0,1.7050007239394205e-12,0.0281999191038318,0.0282027621812703,-0.00038335748744188305,4.228769895017748e-12,2.7945000000001
0.0,4.1160130859196897e-13,0.0281988524110898,0.028201685673393,-0.0003833574874352781,4.2379799756325776e-12,2.7950000000001
3.698430450782553e-15,6.985002853898692e-13,0.0281977859876119,0.0282006178367676,-0.0003833574874287551,4.24769984810891e-12,2.7955000000001
0.0,0.0,0.0281967208036802,0.0281995533276005,-0.00038335748742253806,4.2577699178869555e-12,2.7960000000001
0.0,4.696208005805502e-10,0.0281956550863213,0.0281984904825049,-0.000383357487415932,4.264150013991164e-12,2.7965000000001
0.0,2.9004576518332215e-15,0.0281945893938804,0.0281974087172389,-0.000383357487409548,4.273040038124676e-12,2.7970000000001
2.3957886501058123e-08,0.0,0.028193523846133,0.0281963361486326,-0.00038335748740424703,4.279169900367474e-12,2.7975000000001
1.1467964008970988e-09,2.0299734115880597e-14,0.0281925064975373,0.0281952698563213,-0.000384431257373131,4.2851399512100485e-12,2.7980000000001
5.550167998802369e-10,1.6394004209718815e-12,0.0281914439472758,0.0281942129592315,-0.00038444591369723004,4.292349895657077e-12,2.7985000000001
2.062330759985964e-08,0.0,0.0281903726391643,0.0281931532634684,-0.00038443940969550407,4.300459944747703e-12,2.7990000000001
7.499903476038128e-14,3.9179770539021774e-13,0.0281893274340716,0.028192091912686,-0.0003840323850503221,4.306429995590277e-12,2.7995000000001
2.266798329944586e-08,3.874259940639391e-11,0.0281882805109376,0.0281910308314401,-0.0003840323850513211,4.314949873102103e-12,2.8000000000001
0.0,1.6477480144216905e-10,0.0281872667508073,0.0281899660363158,-0.0003849905315413311,4.324269891817223e-12,2.8005000000001
1.4067871000056353e-09,1.0576698995790057e-09,0.0281862021154145,0.0281888987468015,-0.00038499053153505803,4.3204398392227006e-12,2.8010000000001
2.1948356798695556e-08,1.9320178998305515e-09,0.0281851353961855,0.0281877933023028,-0.000384973755556007,4.3133099088960014e-12,2.8015000000001
4.089170599352876e-09,4.257601216028917e-12,0.0281840862786777,0.0281866450502652,-0.00038536939825194606,4.318249967674714e-12,2.8020000000001
1.0184906139992789e-07,5.37701827507675e-13,0.0281830078309663,0.0281855312321275,-0.00038540571268152004,4.323409902654007e-12,2.8025000000001
5.549542006488828e-10,6.880825006994051e-10,0.0281821946276377,0.0281844461224229,-0.00039367997296787106,4.331599965864963e-12,2.8030000000001
0.0,0.0,0.0281811529499462,0.0281833462181807,-0.00039367348687123905,4.337899831008407e-12,2.8035000000001
8.359979299099596e-09,4.246599599744272e-12,0.0281800552861635,0.0281822663787911,-0.00039367348686344006,4.3461399843597315e-12,2.8040000000001
3.1349315018913693e-09,0.0,0.028178949535854,0.0281812029082027,-0.0003938502278274151,4.354189968650002e-12,2.8045000000001
6.530565983819958e-10,0.0,0.0281778334919941,0.0281801420251045,-0.0003938735125196171,4.361629980798032e-12,2.8050000000001
5.447118410148444e-08,3.075976973132555e-13,0.0281767168123318,0.028179081767166,-0.0003938658395076691,4.368399956003466e-12,2.8055000000001
5.503826977504289e-10,6.365359975224472e-11,0.028175693059243,0.0281780215925027,-0.00039416884034384103,4.375179905868887e-12,2.8060000000001
1.2588696023108081e-09,3.713973573127305e-13,0.0281745947288654,0.0281769526576461,-0.00039416240607935806,4.3803899309885486e-12,2.8065000000001
1.460499797489856e-09,4.659959917940881e-11,0.0281734910863618,0.0281758896670473,-0.0003941788041979991,4.3848100064053375e-12,2.8070000000001
7.380721700478432e-09,0.0,0.0281723891758295,0.0281748273132055,-0.000394161324977345,4.390439834606186e-12,2.8075000000001
9.034266900548316e-09,2.407501281664892e-12,0.0281713052001351,0.0281737652104816,-0.0003940863729903391,4.3980498496548615e-12,2.80800000000011
1.2305917986010773e-09,7.42310032886273e-12,0.0281702223774982,0.0281727025329605,-0.00039425724548779607,4.4058999070645255e-12,2.80850000000011
0.0,3.109006108115153e-13,0.0281691298665072,0.0281716638520126,-0.00039424249233767806,4.41208983410768e-12,2.80900000000011
5.9399223005518476e-09,3.190989139589817e-13,0.02816803864626,0.0281706161763246,-0.00039424249233104404,4.41991994219737e-12,2.80950000000011
1.2682399991303939e-09,1.3959086005155275e-09,0.0281669579059301,0.0281695599994124,-0.00039419164150019206,4.4273300303654395e-12,2.81000000000011
0.0,6.279710085266288e-11,0.0281658743212882,0.028168471148026,-0.0003942081863598691,4.432959858566288e-12,2.81050000000011
0.0,0.0,0.0281647918116886,0.0281673772983503,-0.0003942081863536521,4.438039996265686e-12,2.81100000000011
5.4990734188464785e-15,2.189099596039412e-12,0.0281637117798594,0.0281663003401467,-0.0003942081863476571,4.443680015966955e-12,2.81150000000011
3.377610698074296e-09,0.0,0.0281626347931152,0.0281652322467952,-0.00039420818634074606,4.449419999108528e-12,2.81200000000011
0.0,1.6575976702348783e-12,0.0281616516573874,0.02816416862431,-0.0003972731705187871,4.456309887074239e-12,2.81250000000011
0.0,1.9839997700277223e-12,0.0281606148468454,0.0281631061759604,-0.0003972731705118481,4.461829994015232e-12,2.81300000000011
1.9880301016517166e-09,0.0,0.0281595497552238,0.0281620586378509,-0.00039727317050646405,4.461719839074507e-12,2.81350000000011
8.264742199642905e-09,0.0,0.0281584762559043,0.0281610019279727,-0.0003972798101388351,4.468159999979071e-12,2.81400000000011
3.0010716134398763e-15,1.0297318553398327e-14,0.0281574056760017,0.0281599427250542,-0.000397446778446349,4.4735098871789836e-12,2.81450000000011
1.2755943003261994e-09,3.75997843971021e-13,0.0281563233076513,0.0281588849887197,-0.00039744677844160304,4.4792299210005826e-12,2.81500000000011
0.0,0.0,0.0281552416977753,0.0281578311003235,-0.00039746344254675404,4.484760002601562e-12,2.81550000000011
0.0,0.0,0.0281541601128873,0.0281567732393997,-0.00039746344254050904,4.489809999480565e-12,2.81600000000011
1.1669182981011161e-09,6.275099884156532e-11,0.0281530804984195,0.0281557138244974,-0.00039746344253370903,4.4947498414188436e-12,2.81650000000011
1.050201592356359e-14,0.0,0.0281520048524294,0.0281546450142149,-0.00039747828420118704,4.499409959196621e-12,2.81700000000011
1.4108866991380253e-09,0.0,0.0281509301155915,0.028153582463336,-0.00039747828419560806,4.504799961876915e-12,2.81750000000011
3.400058012914542e-15,1.659783421814609e-14,0.0281498568877246,0.0281525219516425,-0.00039749697714379806,4.509650031875312e-12,2.81800000000011
8.321768701219368e-09,0.0,0.028148783955739,0.028151464315708,-0.00039749697713824706,4.515179896635857e-12,2.81850000000011
6.4426244998638804e-09,0.0,0.0281477268524746,0.0281504049134067,-0.00039767832325822807,4.520639938776494e-12,2.81900000000011
5.504529991540164e-10,4.961070096398679e-11,0.0281466637258098,0.0281493452213344,-0.00039757758208846107,4.526000017476828e-12,2.81950000000011
5.338319598868768e-09,3.088987399202381e-13,0.0281455997324037,0.0281482777279129,-0.00039757113254561705,4.534159939867388e-12,2.82000000000011
0.0,9.699997749468281e-12,0.028144536373032,0.028147215430709,-0.0003974966313378301,4.542759831499543e-12,2.82050000000011
4.977566799707622e-09,1.0214201012770374e-11,0.0281434644504888,0.0281461553105432,-0.0003974966313311691,4.552759861817246e-12,2.82100000000011
0.0,5.898059818321144e-15,0.0281424003112254,0.0281450936638967,-0.00039742382128811905,4.560199873965276e-12,2.82150000000011
1.3600232051658168e-14,6.412901459862397e-12,0.0281413294434248,0.0281440341185188,-0.00039742382127982,4.566019871227178e-12,2.82200000000011
0.0,4.909961326404755e-14,0.0281402602188582,0.0281429746772476,-0.0003974238212713821,4.571579876808118e-12,2.82250000000011
1.0519138400610917e-08,1.3499618090051513e-14,0.0281391902750916,0.0281419243710292,-0.0003974238212633331,4.5771498570490454e-12,2.82300000000011
0.0,1.7505025207142921e-12,0.0281381334981101,0.0281408690483643,-0.0003976136965105801,4.5834299897129505e-12,2.82350000000011
5.898059818321144e-15,0.0,0.028137062186448,0.0281398095420746,-0.00039761369650228207,4.591200033002285e-12,2.82400000000011
1.0998146837692957e-14,8.201772594418344e-15,0.0281359927087458,0.0281387500835283,-0.0003976136964937611,4.599139862351831e-12,2.82450000000011
5.700301342059788e-15,5.022529961373756e-11,0.0281349247317411,0.028137692443041,-0.0003976136964858231,4.607269860762431e-12,2.82500000000011
0.0,8.798517470154366e-15,0.0281338566319729,0.0281366263035141,-0.0003976136964775511,4.613899973887614e-12,2.82550000000011
2.400857290751901e-15,6.948575985432637e-10,0.0281327881889198,0.028135565987241,-0.000397613696469585,4.621169983134998e-12,2.82600000000011
0.0,0.0,0.0281317210764978,0.0281344766764251,-0.00039761369646422906,4.629309956205585e-12,2.82650000000011
1.1648826001020574e-09,0.0,0.0281306538633082,0.0281334022583996,-0.0003976136964557351,4.633889843022598e-12,2.82700000000011
0.0,0.0,0.0281295880514374,0.0281323376034492,-0.000397628627766201,4.639130008962655e-12,2.82750000000011
2.1385881298491283e-08,0.0,0.0281285212421204,0.0281312767811187,-0.0003976286277607891,4.643959912800644e-12,2.82800000000011
3.0180749500258175e-08,0.0,0.0281275026351056,0.0281302173816289,-0.0003987170673022581,4.648899971579357e-12,2.82850000000011
5.969643980530126e-10,1.0591239968382737e-09,0.0281264827892761,0.0281291585156204,-0.00039830067080894407,4.654180036159361e-12,2.82900000000011
1.2261299024707295e-09,0.0,0.0281254128097483,0.0281280766477758,-0.00039829367017126405,4.6588900272370726e-12,2.82950000000011
1.7962103991686629e-09,3.4540079130174206e-13,0.0281243357987279,0.0281269979868234,-0.00039830939229045404,4.663969948096036e-12,2.83000000000011
7.498867984900848e-10,7.89993070959838e-15,0.0281232763782791,0.0281259290968461,-0.000398316819627338,4.6709398501820765e-12,2.83050000000011
6.660502011035518e-10,1.1215300216305124e-10,0.0281222037142397,0.0281248668794901,-0.000398307876825866,4.675709906060144e-12,2.83100000000011
0.0,3.601008380371695e-13,0.0281211291868993,0.0281238252391234,-0.0003983000336386561,4.678849972392096e-12,2.83150000000011
0.0,2.44759768008862e-12,0.0281200548879948,0.0281227702263103,-0.00039830003363368707,4.6858198744781365e-12,2.83200000000011
6.105069800393936e-09,9.30158727818764e-15,0.0281189821277797,0.0281217099407539,-0.00039830003362816403,4.69313997386589e-12,2.83250000000011
2.410183080198136e-08,0.0,0.0281179246055139,0.0281206531903978,-0.0003982442404063711,4.700279878852576e-12,2.83300000000011
7.101957910649048e-15,7.015599906567971e-12,0.0281169305306333,0.0281195949784513,-0.00040099987307986207,4.70801999816195e-12,2.83350000000011
5.749472981042558e-10,0.0,0.0281158843324819,0.0281185373957247,-0.000400999873070785,4.71556994841027e-12,2.83400000000011
2.499091100727213e-09,0.0,0.0281148214595323,0.0281174788752465,-0.00040099313816276507,4.723199912778919e-12,2.83450000000011
1.5199647096508784e-14,3.4950167759895123e-13,0.0281137546994478,0.0281164204564922,-0.0004010255535185541,4.73174993111114e-12,2.83500000000011
5.477233007422644e-10,1.1501216645726231e-14,0.028112680761475,0.0281153718390179,-0.00040102555351125403,4.739439960280145e-12,2.83550000000011
2.203098814490545e-15,1.509903313490213e-14,0.0281116058645584,0.0281143178753511,-0.0004010191391203751,4.7469599865485046e-12,2.83600000000011
3.5006719745211967e-15,4.167013956113408e-13,0.0281105307867415,0.0281132621501795,-0.0004010191391131861,4.7548200186181555e-12,2.83650000000011
0.0,3.400058012914542e-15,0.0281094569920504,0.0281122041145206,-0.0004010191391053871,4.761869934824525e-12,2.83700000000011
5.757141985363035e-10,0.0,0.0281083836560591,0.0281111467842413,-0.0004010191390978091,4.770109871335415e-12,2.83750000000011
3.4600794451833394e-14,3.299444051307887e-15,0.0281073130248829,0.0281100888134456,-0.0004010123884197371,4.7777398357040646e-12,2.83800000000012
6.546729998391232e-10,2.033900825537671e-12,0.0281062502347237,0.0281090316417576,-0.00040101238841202104,4.7849599716515145e-12,2.83850000000012
0.0,1.8430014459003274e-12,0.0281051866334911,0.028107972747187,-0.0004010046970905801,4.791539994636329e-12,2.83900000000012
4.480096849057702e-14,6.412850112047508e-11,0.0281041186931656,0.0281069198541412,-0.00040100469708480703,4.800059872148155e-12,2.83950000000012
3.400058012914542e-15,2.9400093470854927e-14,0.0281030596229575,0.0281058575473319,-0.00040100469707850706,4.805999999010768e-12,2.84000000000012
0.0,3.869821130209061e-14,0.0281019957634828,0.0281048059105768,-0.0004010046970709851,4.815349941705849e-12,2.84050000000012
1.486041099202362e-09,6.0021432268797525e-15,0.0281009299539388,0.0281037580643293,-0.00040100469706293607,4.821539868749003e-12,2.84100000000012
9.898332153923661e-15,0.0,0.0280998659943744,0.0281027040662165,-0.0004009869812630811,4.8281198917338175e-12,2.84150000000012
1.42312645001752e-08,3.0379865290086627e-13,0.0280988023258331,0.0281016471370245,-0.0004009869812552541,4.836139952044127e-12,2.84200000000012
1.9355498002970872e-09,4.906977602026075e-13,0.0280977539234354,0.0281005902944672,-0.00040111901748967206,4.843189868250497e-12,2.84250000000012
3.5006719745211967e-15,1.170310029441346e-11,0.0280966943386134,0.0280995324993085,-0.0004011257561929891,4.8500699983966555e-12,2.84300000000012
2.9400093470854927e-14,6.401129626354418e-15,0.0280956288535529,0.0280984724459902,-0.00040112575618510705,4.856820024282116e-12,2.84350000000012
0.0,2.049700686956868e-12,0.0280945697528412,0.02809741478424,-0.0004011257561766971,4.865059960793006e-12,2.84400000000012
6.616936599340706e-09,2.1996293675385914e-15,0.0280935055353247,0.0280963568619676,-0.00040112575616939707,4.872699899821642e-12,2.84450000000012
0.0,0.0,0.0280924488331191,0.028095299972187,-0.000401010043364587,4.880829898232242e-12,2.84500000000012
7.937253007628264e-10,3.701899897734506e-15,0.0280913830132652,0.0280942426231834,-0.0004010100433572871,4.888820034562591e-12,2.84550000000012
5.729836986823056e-10,0.0,0.028090318179874,0.0280931861782984,-0.00040100054468868607,4.896399908790872e-12,2.84600000000012
1.2262991004596824e-09,0.0,0.0280892544159305,0.0280921289845807,-0.0004009938377995861,4.903729982838612e-12,2.84650000000012
5.447560007254548e-10,2.432649914840823e-11,0.0280881910507262,0.0280910716531921,-0.0004010095623149701,4.911109930186286e-12,2.84700000000012
1.1449432998911213e-09,0.0,0.0280871443281867,0.028090010704239,-0.00040100318401660906,4.918659880434606e-12,2.84750000000012
8.500145032286355e-15,3.626994538041828e-13,0.0280860864349309,0.0280889520112017,-0.0004010178083652021,4.926650016764955e-12,2.84800000000012
9.292379990477606e-10,2.1267015926085264e-12,0.0280850256912154,0.0280879047741085,-0.0004010178083622871,4.933670008991364e-12,2.84850000000012
1.2803904984870496e-09,0.0,0.0280839641074954,0.0280868558505921,-0.0004010063952392571,4.943279943367407e-12,2.84900000000012
0.0,5.335009864437801e-11,0.0280829072979295,0.0280858012364875,-0.0004009913358893791,4.951800037719667e-12,2.84950000000012
0.0,2.285897165998918e-12,0.028081845396947,0.028084746411755,-0.00040099133588610404,4.962319834558859e-12,2.85000000000012
1.8137270019202845e-09,8.433011233766052e-13,0.0280807830399534,0.0280837050386174,-0.00040099133588260706,4.967290034157967e-12,2.85050000000012
6.1662019969210835e-09,4.8151097692406e-11,0.0280797227669212,0.0280826580857429,-0.00040099915122714504,4.969169823884623e-12,2.85100000000012
7.195601996190515e-10,0.0,0.0280786673730932,0.0280816008643864,-0.00040094916354157107,4.9721398873159295e-12,2.85150000000012
3.1988300897012323e-15,1.0675300921025865e-11,0.0280776057252487,0.0280805460253105,-0.0004009406090902291,4.975639908769147e-12,2.85200000000012
0.0,3.3709840474571706e-13,0.0280765440477175,0.0280794906073953,-0.000400940609085622,4.978439969299808e-12,2.85250000000012
3.3899966167538764e-14,2.400857290751901e-15,0.0280754819872962,0.0280784345643167,-0.00040094060908240205,4.980609891527821e-12,2.85300000000012
3.054398590301988e-08,2.1024848528838902e-15,0.0280744294067905,0.0280773793789346,-0.00040094060907724005,4.984689961143318e-12,2.85350000000012
5.423585990038671e-10,3.0982161280945775e-15,0.0280734205089923,0.0280763241886594,-0.0004007480359063581,4.9894099268810166e-12,2.85400000000012
1.363574459942174e-08,5.5109899282923536e-11,0.028072370270366,0.0280752689859677,-0.0004007416848245581,4.994069827818359e-12,2.85450000000012
8.77993601433591e-10,4.2879935713280304e-13,0.0280713304771348,0.0280742107711608,-0.0004008170055923761,4.998569917355478e-12,2.85500000000012
5.548300398977579e-09,6.250201745050532e-12,0.0280702706689697,0.0280731517691697,-0.000400806304624292,5.003729852334771e-12,2.85550000000012
6.303112996819404e-10,2.0177991222336544e-12,0.0280692136955316,0.0280720929530612,-0.00040073112028653603,5.009279883255724e-12,2.85600000000012
4.363223803094396e-09,1.2843198726741889e-11,0.0280681503461801,0.0280710352809022,-0.00040072373144880004,5.013529955771867e-12,2.85650000000012
2.1291919300586715e-08,1.0231017422146493e-12,0.0280670913189036,0.0280699772922945,-0.00040066501098267205,5.0186599667711995e-12,2.85700000000012
5.697830020301442e-10,8.36410107840635e-12,0.028066058909855,0.0280689193739867,-0.0004001560593485011,5.024299986472469e-12,2.85750000000012
6.912083995447293e-10,4.053007929272212e-13,0.0280649990831493,0.0280678611431155,-0.0004001493834533311,5.0293998566514064e-12,2.85800000000012
6.672496999371447e-10,6.679409803034275e-11,0.0280639367039558,0.0280668037454654,-0.0004001412032385201,5.033839881388169e-12,2.85850000000012
0.0,3.1250002585636594e-13,0.0280628728150955,0.0280657690223848,-0.000400133290016775,5.0401698873520084e-12,2.85900000000012
1.2032792019722738e-09,0.0,0.0280618081127181,0.0280647244349764,-0.00040013329000950404,5.0466698962164935e-12,2.85950000000012
1.184034401774392e-09,1.3126214004621772e-09,0.0280607451238586,0.0280636722331675,-0.00040014869939030307,5.0542198464648136e-12,2.86000000000012
5.3013149425851225e-15,5.274999187454554e-12,0.0280596832986354,0.0280625886791214,-0.000400163816278988,5.0591599052435265e-12,2.86050000000012
1.3100631690576847e-14,0.0,0.0280586217653872,0.0280615067047649,-0.00040016381627157706,5.064349981043215e-12,2.86100000000012
0.0,0.0,0.0280575609662728,0.0280604376356003,-0.0004001638162641661,5.069679918923153e-12,2.86150000000012
5.133623498521089e-09,1.3097162243624894e-14,0.0280564991623223,0.0280593756360607,-0.000400163816256617,5.075339887944397e-12,2.86200000000012
0.0,0.0,0.0280555083943693,0.028058318649375,-0.0004031741754551471,5.0833599482547065e-12,2.86250000000012
0.0,0.0,0.02805448203759,0.0280572621458585,-0.0004031741754492071,5.091769887666242e-12,2.86300000000012
0.0,3.400058012914542e-15,0.0280534291945256,0.0280562063012537,-0.0004031741754425461,5.099149835013916e-12,2.86350000000012
1.22418199882679e-09,3.101685575046531e-15,0.028052364877295,0.0280551517774299,-0.00040317417543674506,5.10519989997682e-12,2.86400000000012
2.3670020006527626e-09,0.0,0.0280512974461478,0.0280540975565329,-0.000403189875766642,5.11311002218684e-12,2.86450000000012
5.502542865798432e-15,0.0,0.028050229647268,0.0280530425611822,-0.00040322014824644304,5.1212699445774e-12,2.86500000000012
0.0,0.0,0.0280491603237917,0.028051987381564,-0.00040322014823836606,5.129049962526722e-12,2.86550000000012
8.554036021179989e-10,0.0,0.028048091399132,0.0280509321566932,-0.00040322014823031705,5.137209884917282e-12,2.86600000000012
1.1758238299686141e-08,1.2299189444675562e-14,0.0280470256122947,0.0280498769152468,-0.0004032098030715321,5.144449970184706e-12,2.86650000000012
5.677370969181528e-10,0.0,0.0280459773009168,0.0280488244383725,-0.00040301827115370604,5.152310002254357e-12,2.86700000000012
4.0897840669629204e-14,8.601001855179646e-12,0.0280449136713008,0.028047769743175,-0.00040301162378496703,5.160299921744271e-12,2.86750000000012
5.898333002574141e-10,6.142780034634754e-11,0.0280438623405754,0.0280467144594808,-0.000403011623777778,5.1661600344865555e-12,2.86800000000013
1.2372987009956482e-09,4.070008219336785e-14,0.0280428075541698,0.0280456497745,-0.0004030047047199521,5.1722599727493934e-12,2.86850000000013
7.098488463697095e-15,5.0139298962692536e-11,0.0280417490564039,0.0280446055670437,-0.00040299016084307106,5.180030016038728e-12,2.86900000000013
0.0,7.046030425783556e-13,0.02804068855442,0.0280435518543067,-0.000402990160834911,5.187719828367299e-12,2.86950000000013
6.450665002155631e-10,3.0010716134398763e-15,0.0280396268897396,0.0280424988261897,-0.0004029901608269171,5.1962999875199145e-12,2.87000000000013
7.400330348517059e-15,1.644597652505908e-12,0.0280385680167724,0.0280414458530707,-0.0004029825824033341,5.204369921130159e-12,2.87050000000013
1.3999218451132833e-14,3.247020707863868e-13,0.0280375083082951,0.0280403908931265,-0.0004029825823950911,5.2130600183830644e-12,2.87100000000013
8.028261798409542e-09,7.400330348517059e-15,0.0280364492887743,0.0280393360259699,-0.0004029825823871801,5.22096992375265e-12,2.87150000000013
3.0010716134398763e-15,5.51003197929445e-10,0.0280353987026876,0.0280382823820668,-0.00040313982971808705,5.228879829122235e-12,2.87200000000013
8.05582549973094e-09,0.0,0.0280343376102126,0.0280372065762229,-0.00040313982971001007,5.236039900269329e-12,2.87250000000013
7.949444991162125e-10,2.1949005113430786e-12,0.0280332855646968,0.0280361392080059,-0.000403302868468004,5.24400987043927e-12,2.87300000000013
0.0,0.0,0.0280322238735864,0.0280350783566175,-0.00040329332936391406,5.252109944869909e-12,2.87350000000013
1.1643135969241492e-09,9.499345754448996e-15,0.0280311605262585,0.0280340216774669,-0.00040329332935561504,5.259639945798256e-12,2.87400000000013
6.918394999250177e-09,3.7840217070872484e-13,0.0280301000926243,0.0280329684349296,-0.00040330812576143806,5.268049885209791e-12,2.87450000000013
0.0,3.049990815462422e-14,0.028029046805596,0.0280319471327898,-0.00040318370389204707,5.274319826373275e-12,2.87500000000013
1.889401100851895e-09,2.1024848528838902e-15,0.0280279844208522,0.0280309236262748,-0.0004031837038839151,5.284090005830411e-12,2.87550000000013
2.214512050124906e-08,2.0899948438568572e-14,0.0280269239965864,0.0280298819015122,-0.0004031944419356961,5.293779954326783e-12,2.87600000000013
0.0,4.1689915408760214e-13,0.0280259219423767,0.02802883891579,-0.00040423303766394904,5.302459860079267e-12,2.87650000000013
4.844463500491836e-09,4.150152443926913e-14,0.0280248719423516,0.0280277880919062,-0.00040423303765573404,5.310599833149854e-12,2.87700000000013
2.4980018054066022e-15,4.6400383535427636e-14,0.0280238156913205,0.0280267436419177,-0.0004041634998855801,5.318759972380849e-12,2.87750000000013
0.0,7.444999478023462e-12,0.0280227503458022,0.0280257070084557,-0.00040416349987783707,5.325719899806902e-12,2.87800000000013
2.0487189902884673e-08,3.49669945776121e-12,0.0280216834866599,0.0280246798405796,-0.00040416349987039803,5.335350000343353e-12,2.87850000000013
3.6502051381503975e-14,1.6510993960938691e-12,0.0280206777240925,0.0280236394231777,-0.00040378173527612804,5.345259825040305e-12,2.87900000000013
2.589942149633373e-14,4.062709890728655e-11,0.0280196467064617,0.0280225909749968,-0.000403781735265747,5.3558399035202875e-12,2.87950000000013
0.0,1.4800660697034118e-14,0.0280186033458323,0.0280215382952452,-0.00040378173525542206,5.366939965362194e-12,2.88000000000013
5.723347198949291e-09,0.0,0.0280175459433852,0.0280204849311198,-0.00040378173524640106,5.376019941716326e-12,2.88050000000013
0.0,0.0,0.0280165078318004,0.0280194303150291,-0.0004036982597813891,5.384949864489785e-12,2.88100000000013
3.499978085130806e-14,8.234000287155041e-12,0.0280154501619903,0.0280183758128548,-0.0004036982597730071,5.3948100327272375e-12,2.88150000000013
7.118222102031613e-09,3.459732500488144e-14,0.0280144070261848,0.0280173195940532,-0.00040369825976365305,5.404519930543583e-12,2.88200000000013
1.930181400128239e-09,2.778340058018358e-11,0.0280133664337502,0.028016272612084,-0.00040366205461016703,5.413179886976094e-12,2.88250000000013
5.646424022787144e-10,8.704797299641243e-12,0.0280123113253857,0.0280152232093552,-0.00040366773858015604,5.404629868643873e-12,2.88300000000013
1.244004899092488e-13,1.6742024433469282e-12,0.0280112530299668,0.0280141702923926,-0.00040366112976416104,5.395779959990743e-12,2.88350000000013
1.5199647096508784e-14,2.641099144939929e-12,0.0280102319793687,0.0280131155603561,-0.0004036611297590821,5.387559972799827e-12,2.88400000000013
0.0,1.3090223349720986e-13,0.0280091963066622,0.0280120612738758,-0.0004036611297532531,5.378259903404681e-12,2.88450000000013
1.796237898005204e-09,1.7198048540834066e-14,0.0280081450377208,0.0280110482765267,-0.0004036611297458701,5.382339973020178e-12,2.88500000000013
0.0,0.0,0.028007090206088,0.0280100208477056,-0.00040366958372738506,5.3890899989056384e-12,2.88550000000013
0.0,3.755988575715463e-13,0.0280060317193924,0.0280089766547507,-0.00040366958371972506,5.3958599741110724e-12,2.88600000000013
1.1835279006833233e-09,0.0,0.0280049731000995,0.0280079270170232,-0.0004036695837121481,5.419059949038352e-12,2.88650000000013
0.0,1.6396987934097496e-12,0.0280039231765254,0.0280068748578668,-0.000403684684158929,5.427279936229268e-12,2.88700000000013
1.8453878009028202e-09,0.0,0.0280028674833924,0.0280058220867041,-0.0004036846841496041,5.451699855441028e-12,2.88750000000013
2.9004576518332215e-15,0.0,0.0280018153342616,0.0280047691154296,-0.000403692544795738,5.4613399306374655e-12,2.88800000000013
9.727420986760382e-10,3.0599828226840486e-13,0.0280007591120053,0.0280037161815083,-0.00040369254478877104,5.471079969274206e-12,2.88850000000013
2.1024848528838902e-15,0.0,0.0279997030605052,0.0280026652423915,-0.00040368049064050805,5.495839894287258e-12,2.88900000000013
5.650623025044155e-10,6.474490041319392e-11,0.0279986467338391,0.0280016127369638,-0.0004036804906319591,5.504579864840098e-12,2.88950000000013
3.5006719745211967e-15,0.0,0.0279975917976388,0.0280005691516679,-0.00040367387395258804,5.532670025246156e-12,2.89000000000013
1.8503206987430243e-09,4.1779774084815813e-13,0.0279965364617346,0.0279995263352828,-0.00040367387394298505,5.542629940083477e-12,2.89050000000013
0.0,1.6966983373833955e-12,0.0279954824592488,0.0279984791771488,-0.0004036805682969451,5.553319956663749e-12,2.89100000000013
0.0,1.7795001583387204e-12,0.0279944262172931,0.0279974278023309,-0.0004036805682890071,5.5624198823378546e-12,2.89150000000013
0.0,3.11001224773122e-13,0.0279933701742112,0.0279963750294782,-0.0004036805682811241,5.572640005696572e-12,2.89200000000013
8.103656697067141e-09,2.0990154059319366e-15,0.0279923144190423,0.0279953225532388,-0.0004036805682731861,5.581270038149122e-12,2.89250000000013
0.0,9.440018211570589e-13,0.0279912686789881,0.0279942710443505,-0.0004038678148365521,5.591729987028393e-12,2.89300000000013
3.3698738244325455e-14,0.0,0.0279902107667685,0.027993247098405,-0.00040386781482578305,5.596559890866382e-12,2.89350000000013
5.6492080111048e-10,1.6520985968160318e-12,0.0279891709501006,0.0279922124650677,-0.000403867814815541,5.607019839745653e-12,2.89400000000013
7.149043902004992e-09,2.8602120671905595e-14,0.0279881264538801,0.0279911659617264,-0.00040386119124906806,5.616790019202789e-12,2.89450000000013
2.0710121013955973e-09,4.081006366174478e-13,0.0279870840192188,0.027990123904661,-0.0004037840287752681,5.6285100278469224e-12,2.89500000000013
0.0,4.2089942642320466e-13,0.0279860313378836,0.0279890750128514,-0.0004037883345865311,5.6388600386259036e-12,2.89550000000013
8.282195970710227e-10,7.114600575341967e-12,0.0279849745214462,0.0279880245122506,-0.0004037883345794261,5.650739858670262e-12,2.89600000000013
7.739989205113318e-14,5.284099893754224e-11,0.027983919870043,0.0279869719049296,-0.0004037783755761931,5.660679824187609e-12,2.89650000000013
1.7579669005229892e-09,2.524799813663492e-12,0.0279828928233394,0.0279859120221568,-0.00040377837557044707,5.6705798910650085e-12,2.89700000000013
4.6601611458640946e-14,4.867981018286116e-13,0.0279818562037386,0.0279848593970943,-0.0004037862180088131,5.679609994119206e-12,2.89750000000013
3.140196436213216e-14,1.8800933032636635e-14,0.0279808149655129,0.0279838070539701,-0.00040378621800126304,5.68778986582974e-12,2.89800000000014
5.640445992216581e-10,3.717998131591571e-13,0.0279797725579045,0.0279827616192372,-0.0004037862179904661,5.699339871573228e-12,2.89850000000014
5.956148300262365e-09,4.6601611458640946e-14,0.0279787310950175,0.0279817120635198,-0.0004037796173391071,5.70891988196931e-12,2.89900000000014
6.451846001898076e-10,4.297985578549657e-13,0.0279776880784858,0.0279806694279309,-0.00040369212234960406,5.717409835501175e-12,2.89950000000014
8.17368280003894e-09,7.761100789815956e-12,0.0279766352095128,0.0279796209342146,-0.00040368454184460203,5.725900005873474e-12,2.90000000000014
1.2220326001122217e-09,7.529012135965019e-13,0.0279755911915457,0.0279785775717063,-0.000403850287952496,5.7341199930643905e-12,2.90050000000014
0.0,2.0598106553748607e-14,0.0279745372011555,0.0279775279335467,-0.0004038659640499721,5.7416699433127105e-12,2.90100000000014
1.143680802839775e-09,0.0,0.0279734799127504,0.0279764835849396,-0.00040386596404059106,5.751379841129056e-12,2.90150000000014
0.0,2.1024848528838902e-15,0.0279724314271194,0.0279754346325817,-0.00040385256071161604,5.760789848624492e-12,2.90200000000014
0.0,8.102997439696225e-13,0.0279713773631546,0.0279743847752108,-0.0004038525607022351,5.770279870240258e-12,2.90250000000014
2.4627590002046507e-09,1.2198575483068907e-14,0.0279703221071133,0.0279733334855815,-0.0004038525606919651,5.778249840410199e-12,2.90300000000014
1.0384293980258974e-09,0.0,0.0279692703805951,0.0279722842180412,-0.00040385201487277,5.7874898450049894e-12,2.90350000000014
6.146095021808406e-10,7.347004948865532e-13,0.0279682165227849,0.0279712334605086,-0.0004038398032946051,5.7965700381995555e-12,2.90400000000014
6.206634997618643e-10,2.844700169868375e-12,0.0279671622612108,0.0279701902896015,-0.0004038325877250181,5.806279936015901e-12,2.90450000000014
2.2568162599129193e-08,2.0064991335111415e-12,0.0279661149607922,0.0279691402951131,-0.0004038253029220631,5.815109895349058e-12,2.90500000000014
6.3976601794024646e-15,4.6212729823413845e-10,0.0279650912624689,0.0279680885878605,-0.0004034362404752481,5.822940003438748e-12,2.90550000000014
4.2001124800350453e-14,6.855119943915966e-11,0.0279640405586629,0.0279670180836094,-0.00040343624046664407,5.831289878049928e-12,2.90600000000014
0.0,6.300515664747763e-15,0.0279629950512177,0.0279659532337134,-0.00040343624046114803,5.840279865623743e-12,2.90650000000014
3.759839661832132e-14,6.699502064222429e-15,0.027961942612019,0.0279648961553167,-0.0004034362404545151,5.849800028059904e-12,2.90700000000014
5.2740399998640886e-09,1.7069991253837458e-12,0.027960896383513,0.0279638443829639,-0.0004034362404445501,5.859349897635591e-12,2.90750000000014
0.0,3.999925390907322e-14,0.0279598517618883,0.0279627929899167,-0.0004033547204937611,5.8686798910106974e-12,2.90800000000014
6.156994799416671e-09,3.259892356055616e-14,0.0279587980296567,0.0279617498595164,-0.00040335472048715505,5.87430993605198e-12,2.90850000000014
2.2033575800689542e-08,8.168899584548583e-12,0.0279577524521668,0.0279607197356575,-0.0004032932095843951,5.884769884931251e-12,2.90900000000014
6.862852994227175e-10,7.978399191310714e-12,0.0279567406625329,0.027959680544965,-0.0004042534350736001,5.890519842732811e-12,2.90950000000014
1.0989820165008268e-13,3.870900128211119e-12,0.0279556888225885,0.0279586340601728,-0.0004042452927135911,5.890299966532231e-12,2.91000000000014
2.9004576518332215e-15,3.172011264762631e-13,0.027954644426598,0.0279575842153705,-0.0004042452927112601,5.890409904632521e-12,2.91050000000014
1.20014049739825e-09,1.2189901865689023e-13,0.0279535879249016,0.0279565341973402,-0.0004042452927080401,5.891269893795736e-12,2.91100000000014
0.0,3.819861094100929e-14,0.0279525292086526,0.0279555038059092,-0.0004042606616283151,5.8937698471650535e-12,2.91150000000014
0.0,1.6521992107776384e-12,0.0279514692663198,0.0279544695843751,-0.0004042606616269271,5.895209884490549e-12,2.91200000000014
1.1634016007511239e-09,4.000272335602517e-15,0.0279504103997704,0.0279534231498857,-0.00040426066162562303,5.89652003439578e-12,2.91250000000014
2.539507902576954e-09,2.0990154059319366e-15,0.0279493718353462,0.0279523748326506,-0.0004042754324068041,5.897649989899945e-12,2.91300000000014
2.0095885025495086e-09,4.7611397463454e-11,0.027948330393229,0.0279513259047465,-0.0004043085555672411,5.8990100131051104e-12,2.91350000000014
0.0,4.000272335602517e-15,0.0279472809835325,0.0279502693226839,-0.0004043136478536671,5.900259881369552e-12,2.91400000000014
3.819861094100929e-14,5.1263500389087113e-11,0.0279462265548591,0.0279492184483268,-0.0004043136478520291,5.901259949453452e-12,2.91450000000014
1.983155799301084e-09,5.169996375453678e-13,0.0279451818467377,0.0279481603765493,-0.000404313647849032,5.902229876716958e-12,2.91500000000014
1.1646512990126645e-09,1.7570007948553013e-12,0.0279441331369717,0.0279471140930313,-0.0004043260429167821,5.9043100270050886e-12,2.91550000000014
5.429129697892554e-09,6.444102196301316e-12,0.0279430817508104,0.0279460650737272,-0.000404340824582729,5.9050598612275795e-12,2.91600000000014
1.659783421814609e-14,1.0498546476611637e-14,0.0279420353061878,0.0279450128998395,-0.0004042646858713931,5.9056199600698855e-12,2.91650000000014
8.035568599407128e-09,1.0191899407763216e-11,0.0279409867355848,0.0279439642297076,-0.00040426468586836806,5.906540014033457e-12,2.91700000000014
6.61302502341643e-10,0.0,0.0279399462177597,0.0279429126829864,-0.00040442170544801204,5.9079000372386226e-12,2.91750000000014
9.196338000144744e-09,1.8290022274491946e-12,0.0279388923868805,0.0279418624335481,-0.0004044139202209931,5.908420020600547e-12,2.91800000000014
8.902512997621681e-10,0.0,0.0279378487590785,0.0279408119208066,-0.00040459120105761504,5.909919905885963e-12,2.91850000000014
5.04831130024308e-09,3.1050162441204066e-13,0.0279367998183199,0.027939762425617,-0.00040458035462020005,5.910810035869574e-12,2.91900000000014
4.197498501556929e-09,1.822899470260708e-12,0.0279357517290376,0.0279387140263727,-0.00040450613163960504,5.911139850170444e-12,2.91950000000014
1.8612427016284627e-09,7.290001935444934e-12,0.0279347019327254,0.0279376641035242,-0.0004045404693136421,5.911279929091129e-12,2.92000000000014
7.49747486317176e-15,1.6400075741884734e-14,0.0279336472619871,0.0279366208294997,-0.0004045639213721041,5.917419982834349e-12,2.92050000000014
2.1635904005889994e-09,3.9439979060418295e-13,0.0279325917365759,0.0279355760838585,-0.000404563921365387,5.923469830956818e-12,2.92100000000014
0.0,1.820901068816383e-12,0.0279315383739914,0.027934528591624,-0.00040456857275330107,5.929319969039115e-12,2.92150000000014
1.243802200123767e-09,0.0,0.0279304830795944,0.0279334801095696,-0.0004045685727479721,5.933649838835153e-12,2.92200000000014
0.0,0.0,0.027929429723928,0.0279324312462458,-0.0004045845138551011,5.938869838614802e-12,2.92250000000014
0.0,9.705160980422178e-10,0.0279283756251386,0.0279313824001836,-0.0004045845138495501,5.944839889457376e-12,2.92300000000014
6.031990497368245e-09,8.187998890019088e-13,0.0279273221991594,0.0279303145883634,-0.0004045845138433051,5.948699866031859e-12,2.92350000000014
1.849909114781667e-14,1.822101497461759e-12,0.0279262791617358,0.0279292475720215,-0.000404533356675553,5.952469853826026e-12,2.92400000000014
8.63066198369955e-10,9.716900895018199e-12,0.0279252332072762,0.0279281877436325,-0.00040453335666983505,5.956080030219968e-12,2.92450000000014
6.068139983550491e-10,0.0,0.0279241837759071,0.0279271336335273,-0.0004045229178112241,5.960549978936691e-12,2.92500000000014
1.2433836980851876e-09,0.0,0.0279231324894815,0.0279260819786847,-0.000404515799864104,5.965179955894073e-12,2.92550000000014
0.0,9.30599347581662e-13,0.0279220814382267,0.0279250321266868,-0.00040453173820924706,5.970479969794051e-12,2.92600000000014
9.299630995829311e-10,2.6020852139652106e-15,0.0279210291007518,0.0279239843532055,-0.00040453173820366906,5.976669896837206e-12,2.92650000000014
2.5131357099528184e-08,1.8268997425963107e-12,0.0279199789503965,0.0279229370437186,-0.00040452026026226607,5.9822498517381195e-12,2.92700000000014
1.3140183385829118e-13,0.0,0.0279190000003504,0.0279218881921554,-0.00040716169291598204,5.9870799724165424e-12,2.92750000000014
7.066427699931044e-09,3.3599859006194777e-13,0.0279179868948786,0.0279208400281867,-0.00040716169291234606,5.992549989217166e-12,2.92800000000015
5.401928904191777e-15,5.041002337780043e-13,0.0279169535942554,0.027919792826979,-0.000407083740684257,5.997569845275774e-12,2.92850000000015
4.93721009908743e-09,0.0,0.0279158998855921,0.0279187627726771,-0.00040708374068128706,6.002040010832932e-12,2.92900000000015
5.835060976067119e-10,9.365900416336004e-12,0.0279148470889615,0.0279177193717532,-0.0004070122703143291,6.006509959549655e-12,2.92950000000015
6.736287014308395e-10,8.176799515258182e-12,0.0279137881282538,0.0279166710540735,-0.0004070054251697671,6.010619953145113e-12,2.93000000000015
0.0,2.2228989482453443e-12,0.0279127300093936,0.0279156221262339,-0.00040699748639465706,6.014639957960255e-12,2.93050000000015
1.7979564018166805e-09,3.1469965522390453e-13,0.0279116703831146,0.0279145724815547,-0.00040699748639052105,6.0177800242922075e-12,2.93100000000015
0.0,3.5006719745211967e-15,0.0279106132365993,0.0279135240855174,-0.0004070068993237601,6.021389983845715e-12,2.93150000000015
1.1199374760906267e-14,4.296007993787043e-13,0.0279095550460931,0.0279124772214645,-0.00040700689931979107,6.0258599325624385e-12,2.93200000000015
2.6499635819021705e-14,1.7367010607394207e-12,0.0279084998226054,0.0279114296180542,-0.00040700689931621006,6.029940002177936e-12,2.93250000000015
5.854099982549599e-10,1.7011982100800793e-12,0.027907447242317,0.0279103811926105,-0.0004070068993132131,6.033429832130732e-12,2.93300000000015
0.0,3.759839661832132e-14,0.0279063943690901,0.0279093326685861,-0.00040700003142365006,6.03631988144171e-12,2.93350000000015
0.0,2.179402491808702e-12,0.0279053403923012,0.0279082899017252,-0.000407000031420625,6.038179938688826e-12,2.93400000000015
1.242295599723775e-09,5.197231534026514e-15,0.0279042869132521,0.0279072608146621,-0.0004070000314177381,6.0438099837301085e-12,2.93450000000015
7.562384989057147e-10,1.7599012525071345e-12,0.0279032361178719,0.0279062273286935,-0.00040701596552588206,6.047869887185198e-12,2.93500000000015
0.0,6.614240995184151e-10,0.0279021845981487,0.0279051845229673,-0.00040700695041428103,6.051169981757809e-12,2.93550000000015
1.1590261979332883e-09,1.6690017423659498e-12,0.027901132372449,0.0279041101576908,-0.000407006950410839,6.054750017331356e-12,2.93600000000015
1.862314000927734e-09,3.7410005648830236e-13,0.0279000836575895,0.0279030479383391,-0.00040702180266479306,6.058579853085444e-12,2.93650000000015
2.3029846901029272e-08,1.8309000149319132e-12,0.0278990341429067,0.0279019951227763,-0.0004070293882519791,6.0626599227009415e-12,2.93700000000015
2.9004576518332215e-15,2.0961982150069502e-12,0.0278980110104785,0.0279009472540596,-0.0004066331243337731,6.064799920948993e-12,2.93750000000015
1.2423513016945886e-09,8.333229939427866e-11,0.02789696205924,0.0278998994945917,-0.0004066331243277781,6.065819938352868e-12,2.93800000000015
2.362229599428556e-09,1.818500211525631e-12,0.0278959303322627,0.0278988493362066,-0.000406649053770737,6.06856990874316e-12,2.93850000000015
1.1552883000948144e-08,0.0,0.0278948923816559,0.0278977982697176,-0.0004066792729748481,6.071239865013123e-12,2.93900000000015
1.1804562986827971e-09,7.792398670769529e-12,0.0278938828525023,0.0278967495774787,-0.0004078351425334701,6.07470996248638e-12,2.93950000000015
4.169928291553049e-14,0.0,0.0278928350343554,0.0278956987825926,-0.0004078502017130681,6.07648003095318e-12,2.94000000000015
1.8739074007789736e-09,4.351800170221409e-12,0.0278917847734875,0.02789465120533,-0.00040785020170685106,6.0786998264811265e-12,2.94050000000015
4.637403499402337e-09,1.904802704455477e-12,0.0278907281342742,0.0278936032509932,-0.00040785765147659703,6.080949979669903e-12,2.94100000000015
1.859784399399489e-09,3.123994118947593e-13,0.0278896722946286,0.0278925635715323,-0.0004079168108593221,6.082199847934344e-12,2.94150000000015
3.3728888987338834e-09,1.9525006611509355e-12,0.0278886133037076,0.0278915200457263,-0.0004079266026199191,6.082169923954384e-12,2.94200000000015
1.2417266000153138e-09,2.35469976850311e-12,0.0278875569332624,0.0278904734619736,-0.0004079562920015111,6.0833699189188906e-12,2.94250000000015
1.281264001146143e-09,2.2656009013299894e-12,0.027886499328218,0.0278894259544953,-0.00040797222157098003,6.085029832444966e-12,2.94300000000015
1.2832154991371247e-09,1.960702433745354e-12,0.0278854430542915,0.0278883782829482,-0.000407988850063008,6.086199903429512e-12,2.94350000000015
0.0,0.0,0.0278843879703949,0.0278873307364426,-0.00040800550068963604,6.086309841529802e-12,2.94400000000015
1.2836531004811746e-09,1.9577985066465686e-12,0.027883332762293,0.0278862843254498,-0.00040800550068822007,6.0866999374714625e-12,2.94450000000015
0.0,0.0,0.0278822807151122,0.0278852371725451,-0.00040802216937665004,6.088329927017577e-12,2.94500000000015
1.892002502584811e-09,0.0,0.0278812275655667,0.0278841909239323,-0.0004080221693749011,6.088249912897248e-12,2.94550000000015
4.882334998096427e-09,1.969500951215508e-12,0.0278801884268056,0.0278831448994365,-0.0004080317298683541,6.088669932818869e-12,2.94600000000015
2.025719099407741e-09,3.088015954055834e-13,0.0278791451892629,0.0278820979290709,-0.00040796383802182,6.091359838408805e-12,2.94650000000015
1.2414982999975344e-09,1.077319830566914e-11,0.0278780962610316,0.0278810622702261,-0.0004079717764171501,6.091169886188186e-12,2.94700000000015
1.2909837018848513e-09,1.9397990158598333e-12,0.027877047107737,0.0278800186339816,-0.00040798769982182805,6.091999951371441e-12,2.94750000000015
6.371250020620334e-10,3.442003626563661e-13,0.027875996672814,0.0278789790071166,-0.00040800446406634807,6.093219895655921e-12,2.94800000000015
0.0,1.8158009817970111e-12,0.0278749470031415,0.0278779365637264,-0.000407996975794485,6.093609991597582e-12,2.94850000000015
6.092706696797512e-09,3.395998759980756e-13,0.0278738961432264,0.0278768905473641,-0.0004079969757931521,6.0933599745766065e-12,2.94900000000015
1.290868700126735e-09,1.952601275112542e-12,0.0278728531698063,0.0278758446216989,-0.00040791327806257306,6.092219827572021e-12,2.94950000000015
0.0,9.313199517135828e-12,0.0278718040964319,0.0278748054418964,-0.0004079300657914741,6.0937700198382405e-12,2.95000000000015
2.471670609849319e-08,0.0,0.0278707534069902,0.0278737605801575,-0.00040793006579050307,6.095990032206622e-12,2.95050000000015
1.294415602481891e-09,0.0,0.0278697413773608,0.0278727148958878,-0.0004075094410376141,6.0960199561865824e-12,2.95100000000015
1.9977125002845764e-08,1.5793909929895378e-10,0.0278686964423539,0.0278716693626116,-0.000407526271203264,6.097299965271419e-12,2.95150000000015
1.4295895994775876e-09,0.0,0.0278676707213905,0.0278706116652489,-0.00040718881838968204,6.0986298476561895e-12,2.95200000000015
2.215290299811823e-08,8.525610079024304e-11,0.0278666224191602,0.0278695599155066,-0.00040717179696505104,6.1010198629252166e-12,2.95250000000015
2.734798797143778e-09,3.669980985776533e-13,0.0278656012427501,0.0278685098481394,-0.00040678608396268003,6.103019999093018e-12,2.95300000000015
1.820071870994866e-14,2.898400269790713e-12,0.027864554964847,0.0278674606271045,-0.0004067859125610931,6.104709836599054e-12,2.95350000000015
0.0,3.95381991036281e-11,0.0278635086215373,0.0278664121241676,-0.0004067859125576511,6.105789918803284e-12,2.95400000000015
7.253062976608771e-10,4.218986271453673e-13,0.0278624573062053,0.0278653807757973,-0.00040678591255518105,6.10695998978783e-12,2.95450000000015
6.90195098990154e-10,1.7437995492031177e-12,0.0278614055006406,0.027864345109476,-0.00040677728887144205,6.10847982439322e-12,2.95500000000015
9.412678501213856e-09,0.0,0.0278603537431583,0.0278633041209586,-0.0004067691289235581,6.1102299435400464e-12,2.95550000000015
6.501743587961073e-15,3.225024414188482e-13,0.0278593143703765,0.0278622608355088,-0.0004069509306795961,6.113229930951314e-12,2.95600000000015
0.0,4.967809844047544e-11,0.0278582618090352,0.0278612229928136,-0.000406950930677043,6.115170002318759e-12,2.95650000000015
6.46011022453763e-14,1.4901274658640773e-14,0.0278572083435039,0.0278601729887491,-0.0004069509306732401,6.113729964993264e-12,2.95700000000015
0.0,4.3021142204224816e-15,0.0278561793506157,0.0278591295558734,-0.00040695093066813305,6.116509859363517e-12,2.95750000000016
2.5442019012389405e-09,3.070113607783753e-14,0.0278551411361575,0.0278580869210824,-0.0004069509306643031,6.119669875015443e-12,2.95800000000016
1.2210766980880194e-09,0.0,0.027854097707117,0.027857049369466,-0.000406983819395763,6.121969901504154e-12,2.95850000000016
1.4085160988941414e-09,1.7034984534092246e-12,0.0278530498352027,0.0278560071562343,-0.000406999478026849,6.125610001878057e-12,2.95900000000016
8.043496799170491e-09,4.9691001313689753e-11,0.0278520033519607,0.0278549626002755,-0.0004069827739432611,6.128359972268349e-12,2.95950000000016
2.501471252358556e-15,2.4476982940502268e-12,0.0278509698608795,0.0278539104474838,-0.00040713958448839306,6.131719914800882e-12,2.96000000000016
6.716639015802439e-10,0.0,0.0278499218076121,0.0278528640960583,-0.000407139584485673,6.135659905495694e-12,2.96050000000016
2.1996293675385914e-15,4.923069937823321e-11,0.027848872346433,0.0278518193526748,-0.0004071316073769221,6.139069938168595e-12,2.96100000000016
1.305003001494942e-09,3.166980566682298e-13,0.0278478228240341,0.027850768137843,-0.00040713160737411804,6.142259877800482e-12,2.96150000000016
5.762732999126108e-10,1.6578995121196982e-12,0.0278467751908377,0.0278497225946642,-0.00040714861713727203,6.1459799922947145e-12,2.96200000000016
1.1980880003370498e-09,0.0,0.0278457265114079,0.0278486774229051,-0.00040714185898534506,6.1491499826066276e-12,2.96250000000016
1.4193499400100285e-08,2.428397760656509e-12,0.0278446787145166,0.0278476333308877,-0.00040715719741689805,6.152309998258554e-12,2.96300000000016
0.0,0.0,0.0278436481382293,0.0278465882928734,-0.00040720652730296303,6.155859893011706e-12,2.96350000000016
2.4167922975382172e-09,0.0,0.0278425976582243,0.0278455443351379,-0.00040720652729852203,6.159189911564278e-12,2.96400000000016
8.027046700942453e-09,0.0,0.0278415489899631,0.0278445006741651,-0.0004072086329440681,6.162859935918141e-12,2.96450000000016
2.4899098997888114e-09,1.7384798461916873e-11,0.0278405101319823,0.027843457108127,-0.0004073708596539951,6.165829999349448e-12,2.96500000000016
0.0,1.030078800035028e-14,0.0278394608051998,0.0278424107476771,-0.0004074029857115871,6.169799914024221e-12,2.96550000000016
0.0,0.0,0.0278384084394279,0.0278413674612424,-0.0004074029857083401,6.1732099466971224e-12,2.96600000000016
0.0,3.654701541400129e-12,0.0278373570793489,0.0278403239267225,-0.00040740298570453705,6.176180010128429e-12,2.96650000000016
6.769808984230519e-10,0.0,0.0278363068334,0.0278392786458959,-0.0004074029857014011,6.180509879924467e-12,2.96700000000016
6.534491003851173e-10,1.991500714337846e-12,0.0278352583986067,0.0278382349360113,-0.000407395010399898,6.1834198785554184e-12,2.96750000000016
0.0,3.2060118448917763e-13,0.0278342106480626,0.0278372080452704,-0.0004073873288194431,6.1898099493196135e-12,2.96800000000016
1.3801459974871477e-14,3.342985610554905e-13,0.0278331626223117,0.0278361765037029,-0.000407387328815613,6.193890018935111e-12,2.96850000000016
1.3138234007670224e-09,2.252000669278331e-12,0.0278321166519859,0.0278351380797946,-0.00040738732881256,6.197189896667288e-12,2.96900000000016
6.099287741534454e-15,1.3801459974871477e-14,0.0278310780516253,0.0278340956111591,-0.00040740446327055104,6.201349980403115e-12,2.96950000000016
1.1997732009272344e-09,3.280015148376947e-14,0.0278300341290049,0.0278330545110235,-0.0004074044632676921,6.204739846915608e-12,2.97000000000016
1.8171826994539675e-09,0.0,0.0278289892443413,0.0278320189391327,-0.0004074198885603191,6.210240004536627e-12,2.97050000000016
0.0,2.501471252358556e-15,0.0278279465824978,0.0278309781856766,-0.0004074290287597491,6.2142600093517686e-12,2.97100000000016
5.954875800795456e-09,4.167013956113408e-13,0.0278269001940722,0.0278299366261718,-0.0004074290287544481,6.219259916090403e-12,2.97150000000016
0.0,2.0223024643772902e-12,0.0278258797319434,0.0278288959052463,-0.00040733128795907405,6.224499865190025e-12,2.97200000000016
5.398459457239824e-15,6.300515664747763e-15,0.0278248455840321,0.027827853250195,-0.0004073312879543841,6.228249903664218e-12,2.97250000000016
2.1910206701031276e-08,1.1005200223346279e-11,0.0278238047965063,0.0278268114763254,-0.0004073312879496931,6.232749993201336e-12,2.97300000000016
3.966909989730483e-08,1.8108986532539006e-12,0.0278227932470371,0.0278257682466201,-0.00040688770202889203,6.238879855444135e-12,2.97350000000016
1.3178143021264077e-09,1.43982048506075e-14,0.0278217995549363,0.0278247249581588,-0.00040605251295843404,6.2442598834644425e-12,2.97400000000016
2.400857290751901e-15,1.1558930201882589e-10,0.0278207597650985,0.027823684329361,-0.000406069718064746,6.248589970100915e-12,2.97450000000016
3.101685575046531e-15,1.7545027930498946e-12,0.0278197146580151,0.0278226385479347,-0.0004060697180600831,6.254900026744781e-12,2.97500000000016
5.004057501700743e-09,0.0,0.0278186678002483,0.0278215909304707,-0.00040606971805455907,6.262499850293035e-12,2.97550000000016
1.8002960233687304e-14,1.6200235597452206e-13,0.0278176260818621,0.0278205456777876,-0.00040599659624836605,6.266499905788203e-12,2.97600000000016
0.0,8.59079821169395e-12,0.0278165801693403,0.0278195442560025,-0.00040599659624423004,6.274019932056563e-12,2.97650000000016
4.83622989919108e-09,5.0199427947816844e-14,0.0278155318802501,0.027818554716625,-0.00040599659623973407,6.281180003203657e-12,2.97700000000016
1.866948297346571e-09,2.0414989143624496e-12,0.0278144905751506,0.0278175462889113,-0.00040592799651300204,6.286480017103635e-12,2.97750000000016
5.728829008400105e-10,9.022702723848752e-12,0.0278134852268976,0.0278165142082749,-0.0004059365551639561,6.29330984026899e-12,2.97800000000016
1.2198395002438467e-09,3.5449768120976444e-13,0.0278124933482988,0.0278154752244567,-0.0004059298371871981,6.298169884927374e-12,2.97850000000016
0.0,4.269987141647391e-13,0.0278114808445364,0.0278144339489762,-0.00040594547449212105,6.302050027662265e-12,2.97900000000016
7.651128799968099e-09,5.800915303666443e-15,0.027810444489983,0.0278133931424811,-0.0004059454744863481,6.3072398866215185e-12,2.97950000000016
3.299444051307887e-15,6.84001466577655e-14,0.0278094120010235,0.0278123527727251,-0.0004058994349779481,6.311569973257991e-12,2.98000000000016
0.0,2.3973878437999474e-15,0.0278083674948054,0.0278113333819932,-0.00040589943497178606,6.317259866259195e-12,2.98050000000016
6.009933002648626e-10,8.206997581527986e-12,0.0278073211036233,0.0278103058094604,-0.000405899434967539,6.321869893896603e-12,2.98100000000016
9.680103940645779e-14,7.0013439490423934e-15,0.0278062752966139,0.0278092684473143,-0.0004058923814947061,6.327499938937886e-12,2.98150000000016
9.999986949615902e-14,5.261695003311306e-10,0.0278052426642699,0.027808229439852,-0.0004058923814873511,6.333059944518826e-12,2.98200000000016
8.802784022543531e-10,9.659981148324448e-14,0.0278042292373333,0.0278071667100458,-0.00040589238148279905,6.33932988568231e-12,2.98250000000016
7.98366799753536e-10,3.140196436213216e-14,0.027803201626675,0.0278061266593609,-0.0004058816582179391,6.346290029948798e-12,2.98300000000016
2.501471252358556e-15,2.8900493109773606e-14,0.0278021828170245,0.0278050914895845,-0.0004058720756812031,6.34853996629714e-12,2.98350000000016
8.575741020089289e-10,2.0456969451743134e-12,0.0278011522782823,0.0278040579362665,-0.0004058720756765961,6.354089997218093e-12,2.98400000000016
5.726105006820248e-10,1.1229975283022497e-12,0.0278001207750327,0.0278030178129462,-0.0004058617025169311,6.362529860609589e-12,2.98450000000016
1.2392751998213658e-09,3.901001049966268e-12,0.0277990828223043,0.0278019773828462,-0.00040585498164412805,6.368030018230608e-12,2.98500000000016
6.521419029792419e-10,5.451993023708468e-13,0.0277980484061631,0.0278009345686738,-0.000405870884098537,6.373409829410481e-12,2.98550000000016
2.30240580004204e-08,1.6429010929464027e-12,0.0277970082322466,0.0277998998501589,-0.00040586320686357804,6.380709979478261e-12,2.98600000000016
3.1988300897012323e-15,3.0940180972827136e-13,0.0277960098741055,0.0277988820061941,-0.0004068999224341081,6.3861799962788846e-12,2.98650000000016
0.0,1.663599813461758e-12,0.0277949684704661,0.0277978609251501,-0.0004068999224295281,6.3934799295062295e-12,2.98700000000016
0.0,6.470171620698295e-14,0.0277939187535252,0.0277968265026305,-0.00040689992242486507,6.3986700053059176e-12,2.98750000000017
7.689731004734135e-10,3.0010716134398763e-15,0.027792867141998,0.0277958090378598,-0.000406899922420341,6.398199895243928e-12,2.98800000000017
8.585980499492551e-09,0.0,0.0277918168511507,0.0277947826427374,-0.000406890753245699,6.399359991568487e-12,2.98850000000017
5.6968318951078345e-15,1.811099881177114e-12,0.027790777434187,0.0277937471500454,-0.00040681743406555506,6.4018599449378044e-12,2.98900000000017
2.299510401537752e-09,3.724000274818451e-13,0.0277897281571378,0.027792707485703,-0.00040681743406402904,6.406329893654528e-12,2.98950000000017
6.99787450209044e-15,0.0,0.0277887019456035,0.027791668289497,-0.0004068188696877041,6.4117999104551515e-12,2.99000000000017
1.86911549779345e-09,1.4211101045935592e-11,0.027787666560134,0.0277906284159035,-0.000406818869685317,6.413959858023177e-12,2.99050000000017
3.0982161280945775e-15,6.897260540483785e-15,0.0277866317340801,0.0277895876836352,-0.00040682572404350905,6.416539825512824e-12,2.99100000000017
2.9976021664879227e-15,2.3798012172004945e-12,0.0277855892966967,0.027788548059824,-0.00040682572404084506,6.418629950460941e-12,2.99150000000017
0.0,0.0,0.0277845452414423,0.0277875068237962,-0.000406825724037153,6.422960037097414e-12,2.99200000000017
0.0,3.6012859361278515e-15,0.0277835003278423,0.0277864666466691,-0.00040682572403540507,6.4258999597083255e-12,2.99250000000017
5.741589009788939e-10,3.00003077935429e-14,0.0277824556419837,0.0277854277361784,-0.0004068257240325741,6.428010033976417e-12,2.99300000000017
4.139035197914254e-09,0.0,0.0277814120157327,0.0277843955080546,-0.00040681899647489607,6.431279987728633e-12,2.99350000000017
0.0,4.4760029016543967e-13,0.027780372193665,0.0277833582231061,-0.0004068332236209681,6.43388987919824e-12,2.99400000000017
3.2199937161081493e-14,3.8570188709563524e-13,0.0277793276523852,0.0277823189115588,-0.0004068332236173321,6.4389099520972826e-12,2.99450000000017
9.898332153923661e-15,0.0,0.0277782916106044,0.0277812791439263,-0.000406833223613835,6.443219872573347e-12,2.99500000000017
1.5501488981328748e-14,1.738699462183746e-12,0.027777251796848,0.0277802395397787,-0.00040683322361019904,6.446689970046604e-12,2.99550000000017
1.4984158011599469e-09,4.752170185140514e-11,0.0277762117891186,0.0277792015892186,-0.00040683322360645204,6.452240000967557e-12,2.99600000000017
0.0,2.0990154059319366e-15,0.0277751711522341,0.027778157046933,-0.00040681514989051204,6.459590024335271e-12,2.99650000000017
1.2470111020179697e-09,4.31196744976603e-13,0.0277741284383248,0.0277771165709972,-0.00040681514988707003,6.464640021214274e-12,2.99700000000017
5.734949008739942e-10,4.639798961703079e-12,0.0277730873858755,0.0277760782227289,-0.0004068004921425801,6.471639847280275e-12,2.99750000000017
6.429926036055633e-14,7.088982179048742e-13,0.0277720465481789,0.0277750367308497,-0.0004067937762104911,6.479100025588713e-12,2.99800000000017
3.8400160135010353e-10,1.2394009429872455e-12,0.0277710264905182,0.0277740039635716,-0.00040679377620496805,6.486460023616414e-12,2.99850000000017
3.367318249930529e-08,6.410150188429498e-14,0.0277699986849518,0.02777297274263,-0.00040678925215780306,6.495899955091811e-12,2.99900000000017
1.2189325000744322e-09,3.404013182439769e-13,0.0277690091673154,0.0277719582721834,-0.00040645113593597705,6.503109899538839e-12,2.99950000000017


==> Data/2DCH/Tol0p98.csv <==
inj_diff,consv_diff,energy_injec,energy_consv,massDiff_inj,massDiff_consv,Time
0.0,0.0,0.249997967250402,0.249997967250402,-1.5090142677087748e-14,-1.5090142677087748e-14,0.0
0.0,0.0,0.249998652820123,0.249998652820123,0.0,0.0,0.0005
0.0,0.0,0.249998708082646,0.249998708082646,-7.150096487107405e-15,-7.150096487107405e-15,0.001
0.0,0.0,0.249998657238138,0.249998657238138,-1.343998697056481e-14,-1.343998697056481e-14,0.0015
0.0,0.0,0.2499985648655,0.2499985648655,-2.6080049578269815e-14,-2.6080049578269815e-14,0.002
0.0,0.0,0.24999843888523,0.24999843888523,-3.797006112304935e-14,-3.797006112304935e-14,0.0025
0.0,0.0,0.249998275657508,0.249998275657508,-4.5660090292054534e-14,-4.5660090292054534e-14,0.003
0.0,0.0,0.249998067258984,0.249998067258984,-5.235005137715909e-14,-5.235005137715909e-14,0.0035
0.0,0.0,0.249997802551376,0.249997802551376,-5.951012252425336e-14,-5.951012252425336e-14,0.004
0.0,0.0,0.249997466896472,0.249997466896472,-6.686014589196709e-14,-6.686014589196709e-14,0.0045
0.0,0.0,0.249997041377222,0.249997041377222,-7.368996905732228e-14,-7.368996905732228e-14,0.005
0.0,0.0,0.24999650166807,0.24999650166807,-7.783010347317543e-14,-7.783010347317543e-14,0.0055
0.0,0.0,0.249995816533448,0.249995816533448,-8.069001196375769e-14,-8.069001196375769e-14,0.006
0.0,0.0,0.249994945873422,0.249994945873422,-8.241996495017556e-14,-8.241996495017556e-14,0.0065
0.0,0.0,0.24999383819494,0.24999383819494,-8.300001311245531e-14,-8.300001311245531e-14,0.007
0.0,0.0,0.249992427345448,0.249992427345448,-8.22601535499512e-14,-8.22601535499512e-14,0.0075
0.0,0.0,0.24999062829545,0.24999062829545,-7.744998219150201e-14,-7.744998219150201e-14,0.008
0.0,0.0,0.249988331693225,0.249988331693225,-7.100006346738574e-14,-7.100006346738574e-14,0.0085
0.0,0.0,0.249985396833527,0.249985396833527,-6.31200820777611e-14,-6.31200820777611e-14,0.009
0.0,0.0,0.249981642611976,0.249981642611976,-7.156016230969175e-14,-7.156016230969175e-14,0.0095
0.0,0.0,0.249976835725623,0.249976835725623,-8.178006882797462e-14,-8.178006882797462e-14,0.01
0.0,0.0,0.249970675593073,0.249970675593073,-8.525016630123172e-14,-8.525016630123172e-14,0.0105
0.0,0.0,0.249962774788731,0.249962774788731,-7.765012591254283e-14,-7.765012591254283e-14,0.011
0.0,0.0,0.249952633808974,0.249952633808974,-6.520999018544416e-14,-6.520999018544416e-14,0.0115
0.0,0.0,0.249939608514957,0.249939608514957,-6.382004300031774e-14,-6.382004300031774e-14,0.012
0.0,0.0,0.249922868155102,0.249922868155102,-7.379014933805994e-14,-7.378017467807307e-14,0.0125
0.0,0.0,0.249901341293438,0.249901341293438,-8.4930109819914e-14,-8.4930109819914e-14,0.013
0.0,0.0,0.249873646251302,0.249873646251302,-9.219014440731144e-14,-9.219014440731144e-14,0.0135
0.0,0.0,0.249838001786492,0.249838001786492,-8.574998350274754e-14,-8.574998350274754e-14,0.014
0.0,0.0,0.249792112668412,0.249792112668412,-7.234013735257783e-14,-7.234013735257783e-14,0.0145
0.0,0.0,0.24973302355689,0.24973302355689,-7.0269961724434e-14,-7.0269961724434e-14,0.015
0.0,0.0,0.249656933183821,0.249656933183821,-7.87000672963778e-14,-7.87000672963778e-14,0.0155
0.0,0.0,0.24955895935494,0.24955895935494,-9.206004014661318e-14,-9.206004014661318e-14,0.016
0.0,0.0,0.249432843918704,0.249432843918704,-9.31500970108301e-14,-9.31500970108301e-14,0.0165
0.0,0.0,0.249270585940806,0.249270585940806,-8.67101529467007e-14,-8.67101529467007e-14,0.017
0.0,0.0,0.24906199148851,0.24906199148851,-7.725005531089568e-14,-7.726002997088255e-14,0.0175
0.0,0.0,0.24879413066981,0.24879413066981,-7.426004255961516e-14,-7.426004255961516e-14,0.018
0.0,0.0,0.248450698428466,0.248450698428466,-8.047013576317763e-14,-8.047013576317763e-14,0.0185
0.0,0.0,0.248011287276004,0.248011287276004,-9.300004343015811e-14,-9.300004343015811e-14,0.019
0.0,0.0,0.247450600534504,0.247450600534504,-1.0596016251918083e-13,-1.0596016251918083e-13,0.0195
0.0,0.0,0.246737667035464,0.246737667035464,-1.1020004353490265e-13,-1.1020004353490265e-13,0.02
0.0,0.0,0.245835165283655,0.245835165283655,-1.0687999964231754e-13,-1.0687999964231754e-13,0.0205
0.0,0.0,0.244699027067172,0.244699027067172,-9.665011846404781e-14,-9.666009312403467e-14,0.021
0.0,0.0,0.243278561875007,0.243278561875007,-8.232997616985926e-14,-8.232997616985926e-14,0.0215
0.0,0.0,0.241517408901841,0.241517408901841,-6.75700814745106e-14,-6.75700814745106e-14,0.022
0.0,0.0,0.239355654208655,0.239355654208655,-5.3250156020756556e-14,-5.3250156020756556e-14,0.0225
0.0,0.0,0.236733405609104,0.236733405609104,-4.0309986251707564e-14,-4.0309986251707564e-14,0.023
0.0,0.0,0.233595954107982,0.233595954107982,-2.8249971806282304e-14,-2.8260163306703667e-14,0.0235
0.0,0.0,0.229900337148227,0.229900337148226,-2.2190149023826322e-14,-2.2190149023826322e-14,0.024
0.0,0.0,0.225622700373357,0.225622700373357,-1.5530111918682366e-14,-1.5530111918682366e-14,0.0245
0.0,0.0,0.220765391665007,0.220765391665007,-9.950157017768468e-15,-9.950157017768468e-15,0.025
0.0,0.0,0.215362416600479,0.215362416600479,-7.50051062925472e-16,-7.600257229123386e-16,0.0255
0.0,0.0,0.209481878031338,0.209481878031338,1.2429944226677314e-14,1.2429944226677314e-14,0.026
0.0,0.0,0.203224413996826,0.203224413996826,2.631987509882361e-14,2.631987509882361e-14,0.0265
0.0,0.0,0.196717364989255,0.196717364989255,2.8519938147231194e-14,2.850996348724433e-14,0.027
0.0,0.0,0.190105235955852,0.190105235955852,1.9029916531465574e-14,1.9029916531465574e-14,0.0275
0.0,0.0,0.183537737864132,0.183537737864132,1.6979907063729982e-14,1.698988172371685e-14,0.028
0.0,0.0,0.177157158264879,0.177157158264879,1.9939995835049906e-14,1.9949970495036773e-14,0.0285
0.0,0.0,0.171086972225246,0.171086972225246,2.2869943785974733e-14,2.2869943785974733e-14,0.029
0.0,0.0,0.165423417672011,0.165423417672011,2.441991921176001e-14,2.4439868531733744e-14,0.0295
0.0,0.0,0.160231170709238,0.160231170709238,2.996995013271331e-14,2.9950000812739574e-14,0.03
0.0,0.0,0.155543344803371,0.155543344803371,4.12198487148574e-14,4.12198487148574e-14,0.0305
0.0,0.0,0.151365090891633,0.151365090891633,4.3739968244582705e-14,4.3739968244582705e-14,0.031
0.0,0.0,0.147679448156095,0.147679448156095,3.905990114683178e-14,3.9069875806818644e-14,0.0315
0.0,0.0,0.144453968688372,0.144453968688372,3.405001974821076e-14,3.406996906818449e-14,0.032
0.0,0.0,0.141646939169958,0.141646939169958,2.904989616914211e-14,2.9080036989537206e-14,0.0325
0.0,0.0,0.139212494380552,0.139212494380552,2.6209936998533578e-14,2.6199962338546712e-14,0.033
0.0,0.0,0.137104390793886,0.137104390793886,2.679995982080019e-14,2.6789985160813323e-14,0.0335
0.0,0.0,0.135278507762315,0.135278507762315,3.069983503523055e-14,3.068986037524368e-14,0.034
0.0,0.0,0.133694307987076,0.133694307987076,3.3979980287868194e-14,3.398995494785506e-14,0.0345
0.0,0.0,0.132315529754213,0.132315529754214,3.4519912969765976e-14,3.453986228973971e-14,0.035
0.0,0.0,0.131110358984873,0.131110358984873,3.331991800525902e-14,3.333986732523275e-14,0.0355
0.0,0.0,0.130051277927937,0.130051277927937,3.2059858240396366e-14,3.206983290038323e-14,0.036
0.0,0.0,0.129114732970655,0.129114732970655,3.1629863658788615e-14,3.163983831877548e-14,0.0365
0.0,0.0,0.128280717600816,0.128280717600816,3.128985785749716e-14,3.129983251748403e-14,0.037
0.0,0.0,0.127532331250166,0.127532331250166,3.1189894417194e-14,3.1189894417194e-14,0.0375
0.0,0.0,0.126855349920355,0.126855349920355,3.0919928076245107e-14,3.0899978756271373e-14,0.038
0.0,0.0,0.126237828042523,0.126237828042523,2.998989945268704e-14,2.9979924792700174e-14,0.0385
0.0,0.0,0.125669740684776,0.125669740684776,2.858000294758689e-14,2.858997760757376e-14,0.039
0.0,0.0,0.125142669084544,0.125142669084544,2.717986426203911e-14,2.7189838922025977e-14,0.0395
0.0,0.0,0.124649529104883,0.124649529104883,2.5589990196306367e-14,2.5589990196306367e-14,0.04
0.0,0.0,0.124184340576799,0.124184340576799,2.433990509143058e-14,2.433990509143058e-14,0.0405
0.0,0.0,0.123742034890158,0.123742034890158,2.338992714789878e-14,2.338992714789878e-14,0.041
0.0,0.0,0.123318298137643,0.123318298137643,2.2819853645605903e-14,2.2819853645605903e-14,0.0415
0.0,0.0,0.122909447228079,0.122909447228079,2.336000316793818e-14,2.336000316793818e-14,0.042
0.0,0.0,0.122512336370551,0.122512336370551,1.9739852114009082e-14,1.9739852114009082e-14,0.0425
0.0,0.0,0.122124290959131,0.122124290959131,2.9059870829128975e-14,2.906984548911584e-14,0.043
0.0,0.0,0.121743065031831,0.121743065031831,3.7799841381969124e-14,3.7820007542377354e-14,0.0435
0.0,0.0,0.121366817177671,0.121366817177671,4.8719925663243124e-14,4.8749849643203724e-14,0.044
0.0,0.0,0.120994098296772,0.120994098296772,5.896997300192108e-14,5.895999834193422e-14,0.0445
0.0,0.0,0.120623843486613,0.120623843486613,6.567988340699937e-14,6.568985806698624e-14,0.045
0.0,0.0,0.120255360148178,0.120255360148178,6.916993020023021e-14,6.915995554024335e-14,0.0455
0.0,0.0,0.119888305651838,0.119888305651839,6.95899501218511e-14,6.957997546186423e-14,0.046
0.0,0.0,0.11952265062156,0.11952265062156,6.460999270319068e-14,6.458982654278245e-14,0.0465
0.0,0.0,0.119158627564422,0.119158627564422,5.689003955422489e-14,5.690998887419862e-14,0.047
0.0,0.0,0.118796668227248,0.118796668227248,4.740001793845927e-14,4.740001793845927e-14,0.0475
0.0,0.0,0.118437335682858,0.118437335682858,3.767992862169223e-14,3.766995396170536e-14,0.048
0.0,0.0,0.118081258090298,0.118081258090298,2.858000294758689e-14,2.8570028287600024e-14,0.0485
0.0,0.0,0.117729070304771,0.117729070304771,1.7379977665377133e-14,1.7429850965311466e-14,0.049
0.0,0.0,0.117381367544011,0.117381367544011,6.849989325763417e-15,6.849989325763417e-15,0.0495
0.0,0.0,0.117038672906288,0.117038672906288,-2.9301647913593243e-15,-2.9199732909379605e-15,0.05
0.0,0.0,0.11670141836243,0.11670141836243,-1.2040065125451527e-14,-1.2069989105412127e-14,0.0505
0.0,0.0,0.116369937318119,0.116369937318119,-2.0920114598976802e-14,-2.090016527900307e-14,0.051
0.0,0.0,0.116044466068288,0.116044466068288,-2.91700257698535e-14,-2.918000042984037e-14,0.0515
0.0,0.0,0.115725151330536,0.115725151330536,-3.7030057839504416e-14,-3.705000715947815e-14,0.052
0.0,0.0,0.115412061338405,0.115412061338405,-4.4690163028549e-14,-4.4710112348522735e-14,0.0525
0.0,0.0,0.115105198485055,0.115105198485055,-5.302008831975513e-14,-5.299016433979453e-14,0.053
0.0,0.0,0.114804512068927,0.114804512068927,-6.076996544868152e-14,-6.076996544868152e-14,0.0535
0.0,0.0,0.114509910203502,0.114509910203502,-6.814015497680348e-14,-6.814015497680348e-14,0.054
0.0,0.0,0.114221270365371,0.114221270365371,-7.524016132354205e-14,-7.524016132354205e-14,0.0545
0.0,0.0,0.11393844835771,0.11393844835771,-8.201013652897604e-14,-8.203008584894977e-14,0.055
0.0,0.0,0.113661285670309,0.113661285670309,-8.777006899052253e-14,-8.77501196705488e-14,0.0555
0.0,0.0,0.113389615341827,0.113389615341827,-9.369002969272788e-14,-9.369002969272788e-14,0.056
0.0,0.0,0.113123266495711,0.113123266495711,-9.916004649335175e-14,-9.914009717337802e-14,0.0565
0.0,0.0,0.112862067746878,0.112862067746878,-1.0456002383363305e-13,-1.0456999849361992e-13,0.057
0.0,0.0,0.11260584967631,0.11260584967631,-1.0824002284748335e-13,-1.0823004818749649e-13,0.0575
0.0,0.0,0.112354446556164,0.112354446556164,-1.1186017390141245e-13,-1.1187014856139932e-13,0.058
0.0,0.0,0.112107697486143,0.112107697486143,-1.1531010521426133e-13,-1.1530013055427446e-13,0.0585
0.0,0.0,0.111865447077597,0.111865447077597,-1.1840008140584501e-13,-1.1841005606583188e-13,0.059
0.0,0.0,0.111627545798051,0.111627545798051,-1.1892006476776906e-13,-1.1892006476776906e-13,0.0595
0.0,0.0,0.111393850067051,0.111393850067051,-1.1731999920161496e-13,-1.1735014002201005e-13,0.06
0.0,0.0,0.111164222175283,0.111164222175283,-1.1572015047589534e-13,-1.1569998431548711e-13,0.0605
0.0,0.0,0.110938530082816,0.110938530082816,-1.1259005880392969e-13,-1.1260003346391656e-13,0.061
0.0,0.0,0.11071664713916,0.11071664713916,-1.094701586323854e-13,-1.0945996713196404e-13,0.0615
0.0,0.0,0.110498451757123,0.110498451757123,-1.0635004162040662e-13,-1.0636001628039349e-13,0.062
0.0,0.0,0.110283827064029,0.110283827064029,-1.012501714414693e-13,-1.0122003062107421e-13,0.0625
0.0,0.0,0.110072660547265,0.110072660547265,-9.691011014500983e-14,-9.687996932461473e-14,0.063
0.0,0.0,0.109864843706105,0.109864843706105,-9.22901078476146e-14,-9.22901078476146e-14,0.0635
0.0,0.0,0.109660271717963,0.109660271717963,-8.872004693405433e-14,-8.874997091401493e-14,0.064
0.0,0.0,0.109458843124472,0.109458843124472,-8.608001464405213e-14,-8.60600653240784e-14,0.0645
0.0,0.0,0.10926045954082,0.10926045954082,-8.281006089183585e-14,-8.278013691187525e-14,0.065
0.0,0.0,0.109065025390417,0.109065025390417,-8.082011622445595e-14,-8.082011622445595e-14,0.0655
0.0,0.0,0.10887244766615,0.10887244766615,-7.975998334019962e-14,-7.977017484062099e-14,0.066
0.0,0.0,0.108682635718981,0.108682635718981,-7.898000829731355e-14,-7.896005897733982e-14,0.0665
0.0,0.0,0.108495501074444,0.108495501074444,-7.94401436993164e-14,-7.940002821893444e-14,0.067
0.0,0.0,0.1083109572776,0.1083109572776,-8.068003730377082e-14,-8.068003730377082e-14,0.0675
0.0,0.0,0.108128919767119,0.108128919767119,-8.322010615346986e-14,-8.320015683349613e-14,0.068
0.0,0.0,0.107949305779341,0.107949305779341,-8.614007944440782e-14,-8.612013012443409e-14,0.0685
0.0,0.0,0.107772034283355,0.107772034283355,-8.897006395502949e-14,-8.898003861501635e-14,0.069
0.0,0.0,0.107597025948269,0.107597025948269,-8.968997419755986e-14,-8.967002487758613e-14,0.0695
0.0,0.0,0.107424203143906,0.107424203143906,-8.6800141727017e-14,-8.6800141727017e-14,0.07
0.0,0.0,0.10725348997603,0.10725348997603,-8.179004348796148e-14,-8.180001814794835e-14,0.0705
0.0,0.0,0.107084812356931,0.107084812356931,-7.726002997088255e-14,-7.727000463086942e-14,0.071
0.0,0.0,0.106918098111641,0.106918098111641,-7.307999691508194e-14,-7.307999691508194e-14,0.0715
0.0,0.0,0.10675327711926,0.10675327711926,-6.920007102062531e-14,-6.921004568061218e-14,0.0720000000000001
0.0,0.0,0.106590281487759,0.106590281487759,-6.768001957480063e-14,-6.768001957480063e-14,0.0725000000000001
0.0,0.0,0.10642904575921,0.10642904575921,-6.236005635484876e-14,-6.241014649521759e-14,0.0730000000000001
0.0,0.0,0.106269507140704,0.106269507140704,-5.716998055516065e-14,-5.716998055516065e-14,0.0735000000000001
0.0,0.0,0.106111605754244,0.106111605754244,-5.2180048476513363e-14,-5.2150124496552763e-14,0.0740000000000001
0.0,0.0,0.10595528489677,0.105955284896769,-4.703008815720722e-14,-4.702011349722035e-14,0.0745000000000001
0.0,0.0,0.105800491299206,0.105800491299206,-4.279996496103777e-14,-4.2820131121446003e-14,0.0750000000000001
0.0,0.0,0.105647175371227,0.105647175371227,-3.9010027846897444e-14,-3.9010027846897444e-14,0.0755000000000001
0.0,0.0,0.105495291416337,0.105495291416337,-3.574007409468116e-14,-3.5730099434694296e-14,0.0760000000000001
0.0,0.0,0.105344797800122,0.105344797800122,-3.436010156954161e-14,-3.4350126909554746e-14,0.0765000000000001
0.0,0.0,0.105195657053165,0.105195657053165,-3.4700107370833067e-14,-3.47200566908068e-14,0.0770000000000001
0.0,0.0,0.105047835889297,0.105047835889297,-3.793016248310188e-14,-3.790999632269365e-14,0.0775000000000001
0.0,0.0,0.104901305119577,0.104901305119577,-4.1550096696596484e-14,-4.1570046016570217e-14,0.0780000000000001
0.0,0.0,0.104756039442631,0.104756039442631,-4.4310041746875584e-14,-4.435015722725755e-14,0.0785000000000001
0.0,0.0,0.104612017092628,0.104612017092628,-4.703008815720722e-14,-4.705003747718095e-14,0.0790000000000001
0.0,0.0,0.104469219326949,0.104469219326948,-5.0010126248500875e-14,-5.0010126248500875e-14,0.0795000000000001
0.0,0.0,0.104327629736256,0.104327629736256,-5.3910001462931234e-14,-5.3910001462931234e-14,0.0800000000000001
0.0,0.0,0.104187233359772,0.104187233359772,-5.6450070312630274e-14,-5.6479994292590874e-14,0.0805000000000001
0.0,0.0,0.10404801558761,0.10404801558761,-5.939996758352883e-14,-5.94101590839502e-14,0.0810000000000001
0.0,0.0,0.103909960829609,0.103909960829609,-6.212001399386047e-14,-6.212001399386047e-14,0.0815000000000001
0.0,0.0,0.10377305092566,0.10377305092566,-6.541013390648498e-14,-6.541013390648498e-14,0.0820000000000001
0.0,0.0,0.103637263265676,0.103637263265676,-7.000997004347198e-14,-7.002016154389334e-14,0.0825000000000001
0.0,0.0,0.10350256857768,0.10350256857768,-7.49300795022112e-14,-7.495002882218493e-14,0.0830000000000001
9.277070084356964e-10,1.3959944311636718e-12,0.103368928329812,0.103368928329812,-8.241996495017556e-14,-8.241996495017556e-14,0.0835000000000001
1.5662619951006818e-09,2.2680052280676932e-12,0.103236294281532,0.10323629108436,2.4673449289984786e-08,-9.300004343015811e-14,0.0840000000000001
1.1029649971128208e-09,1.5529938446334768e-12,0.103104599400656,0.103104589892905,6.726134868994746e-08,-1.0585998223844317e-13,0.0845000000000001
1.4800909942103146e-09,2.2480073358366326e-12,0.102973753629521,0.102973738448854,9.776280311983229e-08,-1.1866007308680704e-13,0.0850000000000001
2.295268988761201e-09,3.835001760599255e-12,0.102843646103697,0.102843624590552,1.3879162575995696e-07,-1.3328010570190507e-13,0.0855000000000001
1.2899169926638976e-09,2.46899722888827e-12,0.102714135091724,0.102714104512032,2.035533781499961e-07,-1.4671011801248302e-13,0.0860000000000001
6.470654997925429e-09,2.7859006768160555e-11,0.102585034250572,0.102584997510136,2.4005339735000235e-07,-1.609901448262896e-13,0.0865000000000001
7.962816003792561e-09,4.216800519873942e-11,0.102456134043783,0.102456072747288,4.5896599383987886e-07,-1.6561014712368483e-13,0.0870000000000001
6.314489903180842e-10,1.3830048217755575e-12,0.102327145361272,0.102327045202021,7.310024921999315e-07,-1.775801727887938e-13,0.0875000000000001
1.5313720014287213e-09,1.7000012508816553e-12,0.102197682206203,0.102197569846889,7.495652053399714e-07,-1.8989996207474658e-13,0.0880000000000001
1.77358500108582e-09,2.544991994923862e-12,0.102067330444061,0.102067215872287,7.939977423299625e-07,-1.9806010130574148e-13,0.0885000000000001
2.430699946875947e-10,2.870065296534108e-13,0.101935571939077,0.101935457806617,8.452359896498826e-07,-2.0422010436893512e-13,0.0890000000000001
8.253834005156335e-09,3.5799002651160095e-11,0.101801774123238,0.101801667511695,8.520382297598234e-07,-2.0902008422696294e-13,0.0895000000000001
3.064664994001376e-09,1.3476997295924775e-11,0.101665223083734,0.101665095237822,1.169482323840022e-06,-2.1145997279592432e-13,0.0900000000000001
3.462919007102272e-09,1.5381002027581303e-11,0.101525016373857,0.101524872839234,1.283431293650026e-06,-2.0979008460986215e-13,0.0905000000000001
1.869547003319205e-09,1.895997248091419e-12,0.101380164407523,0.101380008159554,1.4140950938099257e-06,-1.9929002025020903e-13,0.0910000000000001
8.398690076738546e-10,1.0839940056683872e-12,0.101229551822506,0.101229394686112,1.4684816774599829e-06,-1.8931015609291446e-13,0.0915000000000001
1.0335549915918563e-09,1.4370032941357636e-12,0.101071991384356,0.101071841532621,1.493199388799939e-06,-1.9501999841409212e-13,0.0920000000000001
6.4897650031703336e-09,2.2072996208599704e-11,0.100906263411311,0.100906123632712,1.5233348567499864e-06,-1.9775001948441062e-13,0.0925000000000001
2.5136899922673095e-09,7.48699713337686e-12,0.100731204183959,0.1007310539778,1.779338484089862e-06,-2.0011011077347707e-13,0.0930000000000001
5.583375997653128e-09,2.2214008410514907e-11,0.100545741527005,0.100545584558083,1.8715390507199371e-06,-2.0174010031959178e-13,0.0935000000000001
1.429088999915784e-09,1.1759898610463893e-12,0.100349082862601,0.100348909568501,2.092870844379877e-06,-2.0334016588574588e-13,0.0940000000000001
1.5721959983894251e-09,2.285005518132266e-12,0.100140744805795,0.100140572661455,2.1348406235599006e-06,-1.9860003398763926e-13,0.0945000000000001
7.098445997666403e-10,6.188938250772935e-13,0.0999207077580867,0.0999205428338528,2.1799780073798822e-06,-1.9893006512894384e-13,0.0950000000000001
6.019703097104312e-09,1.9180101951121742e-11,0.0996894051762606,0.0996892541368545,2.20033207238993e-06,-2.0070013359574368e-13,0.0955000000000001
3.3448928071777573e-09,6.517605899425405e-12,0.0994477409306738,0.0994475861260882,2.463569136319961e-06,-2.0326015176541645e-13,0.0960000000000001
3.0547363111255166e-09,6.898398519084026e-12,0.0991969496636304,0.0991967893506099,2.5781766230098795e-06,-2.0545999797338954e-13,0.0965000000000001
1.0342380979411203e-09,9.912071163853398e-13,0.0989385455236103,0.0989383833661331,2.690996865089895e-06,-2.0631001247661818e-13,0.0970000000000001
6.179216305302049e-09,2.7234103860962477e-11,0.0986741717790528,0.0986740183749298,2.7221151112698325e-06,-2.0738012002086137e-13,0.0975000000000001
6.9804227953440545e-09,2.2827795209678925e-11,0.0984055167852069,0.0984053524463719,3.004932736319849e-06,-2.0696010009924048e-13,0.0980000000000001
3.917431601330179e-09,2.9489399810955774e-10,0.098134139063473,0.0981339578383751,3.2797583812899708e-06,-2.0601012215570869e-13,0.0985000000000001
1.8172577054276218e-09,3.714709095881119e-12,0.0978615267235774,0.0978612459026118,4.768919192269872e-06,-2.1131013605568683e-13,0.0990000000000001
4.200901404516344e-09,1.779490443887255e-11,0.0975887800025015,0.0975884355503111,4.824659600599895e-06,-2.1341001882335675e-13,0.0995000000000001
7.031145096703106e-09,2.5250801449772098e-11,0.0973169222775889,0.0973165501714084,5.0241225975000345e-06,-2.0854997416497323e-13,0.1
2.038832297435178e-09,6.9415029280150975e-12,0.0970467917304284,0.0970464049155752,5.336793333689856e-06,-2.1170998981689948e-13,0.1005
2.787265696024832e-09,3.742700593889481e-12,0.0967790099262667,0.0967786359838746,5.416392719699917e-06,-2.1597003699302952e-13,0.101
1.736261995288757e-09,3.5406955145589336e-12,0.0965140740531962,0.0965137251776303,5.534227508469927e-06,-2.1965003600687982e-13,0.1015
7.358164702542247e-09,2.230600426589291e-11,0.0962523349129763,0.0962520196251256,5.590138919889893e-06,-2.2358005204170528e-13,0.102
4.427565300502145e-09,3.1480110185277965e-11,0.0959940535900184,0.0959937504298388,5.895558540699921e-06,-2.2397014798336556e-13,0.1025
9.299157305298067e-09,3.098633988285471e-10,0.0957393604003775,0.0957390692764279,6.167440065779888e-06,-2.241999988439325e-13,0.103
3.4854450020604943e-09,7.367870202834581e-11,0.095488377633208,0.0954880437224392,7.410326473730007e-06,-2.36390117550056e-13,0.1035
1.8361984988057856e-09,4.10629863445422e-12,0.0952410960925284,0.0952406902272213,8.134552140009847e-06,-2.3947011908165283e-13,0.104
1.7579598055039725e-09,3.368708090256689e-12,0.0949974023380028,0.0949969759583282,8.19208746622997e-06,-2.4751012871193634e-13,0.1045
3.830436107188362e-09,1.569559759939665e-11,0.0947572427549456,0.0947568351826987,8.253158373479862e-06,-2.4582007436546593e-13,0.105
3.9467564910689035e-09,2.149519451322135e-11,0.0945205459708336,0.0945201693276352,8.463005806500033e-06,-2.419501231309962e-13,0.1055
2.1004123995638224e-09,1.4771600609364555e-11,0.0942872048445281,0.0942868596519791,8.69598166210986e-06,-2.3156997153161996e-13,0.106
1.685530312545147e-09,3.5983022117491714e-12,0.0940570765786237,0.0940567668162017,8.827580908119881e-06,-2.1810006058109455e-13,0.1065
1.4089498040492643e-09,1.8237078514005134e-12,0.0938300172226461,0.093829751644373,8.865063944280037e-06,-2.0409997476822372e-13,0.107
1.689463902110333e-09,5.285188953152442e-12,0.0936058820886254,0.0936056654326022,8.911024929819829e-06,-1.8858005434996272e-13,0.1075
2.195078493971714e-09,5.416889159448601e-12,0.093384528763297,0.0933843582117883,8.966442260489958e-06,-1.7901001861386767e-13,0.108
1.9030473030756667e-09,6.857306389385087e-12,0.0931658131346879,0.0931656865321631,9.04003381500991e-06,-1.705701552223715e-13,0.1085
2.230951798298797e-09,8.010300756033928e-12,0.0929496078625989,0.0929495191772852,9.134528302679867e-06,-1.5758011215338819e-13,0.109
1.699362529861137e-08,2.0685919643881334e-10,0.0927357746851977,0.0927357188977596,9.256134633020031e-06,-1.4320012189927844e-13,0.1095
1.4263424052973761e-09,4.467107239669588e-12,0.092524227272449,0.0925241561820323,1.0307269219579987e-05,-1.2587001753383564e-13,0.11
2.009088492793687e-09,4.902897532410577e-12,0.0923148115710122,0.0923147181901592,1.0377217431219946e-05,-1.0987001239359806e-13,0.1105
1.8010408026070124e-09,4.412706311462955e-12,0.0921074090335202,0.0921073152434351,1.0441499092139934e-05,-9.558998557979148e-14,0.111
6.915027023213227e-10,1.2001927229832177e-12,0.091901941194366,0.0919018648968475,1.0499215928379962e-05,-8.57900989831295e-14,0.1115
1.0554769197534952e-08,1.5297790811885648e-10,0.0916983399657957,0.0916982950630773,1.0522842511309855e-05,-8.715012218829532e-14,0.112
1.2804445975733714e-09,3.2003982797235153e-12,0.091496590459266,0.0914965399218823,1.145005339641997e-05,-9.194012738633628e-14,0.1125
2.673606600001044e-09,1.1191200743887464e-11,0.0912965978423821,0.0912965357005735,1.1491646778429834e-05,-9.838007145046568e-14,0.113
7.808756002924966e-10,1.524405601749379e-12,0.0910982938563763,0.091098235014895,1.1620644355659921e-05,-1.0259002848622689e-13,0.1135
1.1233304980651226e-09,1.306302288561767e-12,0.0909016185283478,0.0909015808161632,1.1644409860559878e-05,-1.0130004474140364e-13,0.114
1.2985113956309746e-09,4.479000503820885e-12,0.0907065267490998,0.0907065188728493,1.168004636452986e-05,-9.668004244400841e-14,0.1145
1.5934594060906804e-09,7.196895857042307e-12,0.0905129194579582,0.0905129422885571,1.1722927534979846e-05,-8.958003609726983e-14,0.115
4.925871932570658e-10,6.142863995250991e-13,0.0903206877445087,0.0903207389314317,1.182226199141997e-05,-8.495005913988773e-14,0.1155
2.6981395034875177e-09,1.546870964652669e-11,0.0901296587764576,0.0901297409144163,1.183626466656003e-05,-8.51100873805466e-14,0.116
5.0078299979050556e-09,1.0383299775540422e-10,0.0899396035334671,0.0899397058790609,1.198829042001995e-05,-8.823996221207775e-14,0.1165
1.1795081023002751e-09,1.4955953142603562e-12,0.0897502048676592,0.0897502690403096,1.2465877112820007e-05,-9.034006182018217e-14,0.117
3.8481769160103596e-10,1.3400947018737952e-12,0.089560904223086,0.0895609729167047,1.2503176296899902e-05,-7.301017429517387e-14,0.1175
9.787906873892638e-10,1.2675971383657725e-12,0.0893709820397307,0.089371076429107,1.2515418029029847e-05,-9.994002153623782e-14,0.118
1.5824549032261714e-09,5.372605138553865e-12,0.0891794869319232,0.0891796112304042,1.2545956253780027e-05,-8.480998021920261e-14,0.1185
1.115614295388312e-09,2.6969954047828537e-12,0.0889851055771905,0.0889852567499619,1.2601448099329882e-05,-8.206000982891037e-14,0.119
1.6131004032526874e-09,9.813899692900918e-12,0.0887860447798287,0.0887862174659024,1.2635466919349962e-05,-7.807014583416372e-14,0.1195
1.9226030489871704e-10,2.586958425254693e-13,0.0885799990198938,0.0885801874357741,1.2732940513020003e-05,-7.625996188698192e-14,0.12
5.383836015893095e-10,1.498010049338916e-12,0.0883640864074806,0.088364291835251,1.2738860654839916e-05,-7.329011529610963e-14,0.1205
5.966258043166306e-10,1.3734985371272046e-12,0.0881349212738897,0.0881351407035134,1.2755375090479871e-05,-6.700998263220459e-14,0.121
2.8465141077571587e-09,9.018202851152068e-12,0.0878888196924178,0.0878890503311019,1.2772893345249859e-05,-5.911005192260621e-14,0.1215
2.6012045989398658e-09,6.418640619010318e-11,0.0876222158864986,0.0876224480177709,1.2878042756359889e-05,-5.340996742098092e-14,0.122
3.58702595404381e-10,8.554129626858753e-13,0.0873322107123228,0.0873324137175178,1.3173944499039964e-05,-5.189013281559074e-14,0.1225
1.7747498054498934e-09,9.439296566604582e-12,0.0870169893197839,0.087017185909396,1.3184224509539934e-05,-5.787015831815179e-14,0.123
3.7722920620542055e-10,1.2782969127655974e-12,0.0866761119989898,0.0866763066606715,1.3288405544139908e-05,-6.108004727001237e-14,0.1235
2.34174798996456e-09,6.429703991450708e-12,0.0863103931755271,0.086310594267803,1.3300264314720011e-05,-6.092001902935351e-14,0.124
1.8592789807758692e-10,2.89906987305244e-13,0.0859216416452987,0.0859218477479734,1.3378746054189868e-05,-5.958016198459593e-14,0.1245
8.975191007065675e-10,2.1287971385675064e-12,0.0855124552893504,0.0855126724603119,1.3384284527340022e-05,-5.4740066646186136e-14,0.125
6.78615802440774e-10,1.4219042610008614e-12,0.0850864380966842,0.0850866661997081,1.3413426973449966e-05,-5.527002466809705e-14,0.1255
9.93089402379077e-10,2.284700206800494e-12,0.0846484766281397,0.0846487183854338,1.3435289473969977e-05,-5.2420090837501654e-14,0.126
1.55878328994552e-08,1.838339064308414e-10,0.0842049119629408,0.0842051685297894,1.3464888800559984e-05,-4.3470001903633815e-14,0.1265
5.464999980331342e-10,1.4933054792720668e-12,0.0837631048789858,0.0837633519845178,1.4192929918199846e-05,-4.5470138071435073e-14,0.127
1.7143640118622017e-09,7.868594664728334e-12,0.0833305338405012,0.0833307659959819,1.420976391726999e-05,-4.5330059150749946e-14,0.1275
3.907712792239337e-09,5.92826066014851e-11,0.0829138389552458,0.0829140736624956,1.4279039420699849e-05,-4.193997579782227e-14,0.128
1.6130320690255218e-10,1.5690226895515025e-13,0.0825181962642733,0.0825184184558848,1.4563888253299895e-05,-3.8760010825922286e-14,0.1285
1.3180291996706117e-09,1.1588396908734921e-11,0.0821469211852763,0.0821471614483983,1.4568181400889928e-05,-3.825997678397197e-14,0.129
2.16734219460335e-09,6.87849777136762e-12,0.0818016743720292,0.0818019388486135,1.4677678150750014e-05,-4.082996961363161e-14,0.1295
4.049797594496418e-09,1.98088767611182e-12,0.0814827004236046,0.0814829920543162,1.475056079051993e-05,-4.1330003655581926e-14,0.13
1.8499392698267947e-08,2.2295998380883475e-11,0.0811892441842923,0.0811895584614082,1.4664403507869865e-05,-3.92600448678726e-14,0.1305
1.4501139802836072e-08,2.884109617795616e-11,0.0809199464910764,0.0809202384174902,1.4171997163999915e-05,-2.74201234634619e-14,0.131
1.866285689877678e-08,4.993289115517996e-11,0.0806729775778766,0.0806732312963103,1.3706801684769832e-05,-1.8890054451214944e-14,0.1315
1.0760628998962574e-08,3.451870733695017e-11,0.0804464288640925,0.0804466198649805,1.3091369214259874e-05,-1.4670122755466863e-14,0.132
1.0740110203966147e-08,5.545879033785894e-11,0.0802383236937248,0.0802384736531063,1.2695009064369982e-05,-1.492013977644202e-14,0.1325
1.6852896994601352e-08,1.9162699205210743e-10,0.0800468437357119,0.0800469462174281,1.2184541850869882e-05,-1.5940157180316383e-14,0.133
1.077928350745605e-08,6.826370024803907e-11,0.0798702954493685,0.0798703122413898,1.0751451402940017e-05,-1.9400063153152125e-14,0.1335
4.719097501659775e-09,2.7719104789269977e-11,0.0797069928799161,0.0797069387603478,1.036984132622991e-05,-2.798998012532028e-14,0.134
6.670304600331356e-09,6.687919662518027e-11,0.0795554705620676,0.0795554087111533,1.036189679178988e-05,-3.694006905918812e-14,0.1345
6.04125009739942e-09,7.125880441272159e-11,0.0794144843281532,0.079414429351952,9.964764690269983e-06,-4.65599780952175e-14,0.135
6.951849901293272e-09,1.3198370174549723e-10,0.0792828834228992,0.0792828467150436,9.916072989350029e-06,-5.742997223612267e-14,0.1355
3.0913890891604012e-09,1.4904993905773267e-11,0.0791596620809115,0.0791596183285309,9.751232622689891e-06,-6.844004529771297e-14,0.136
3.891789196464046e-09,1.2204001698101763e-11,0.0790438422245973,0.0790438475406507,9.644189618259955e-06,-7.868011797640406e-14,0.1365
4.149030008449017e-09,1.6970397309634677e-11,0.0789346426662132,0.0789347158533051,9.538938325319912e-06,-8.726006028858535e-14,0.137
1.303049709799886e-09,3.72731984166208e-11,0.0788313524154867,0.0788314992100283,9.389738057759929e-06,-9.366010571276728e-14,0.1375
1.4710285073382678e-09,2.307293245351616e-12,0.0787333399547661,0.0787335542078869,9.235438039419857e-06,-9.895014495275856e-14,0.138
1.0956121010430309e-09,3.1730035265908896e-12,0.0786400169818942,0.0786403086324727,9.251199174229894e-06,-1.0110011786079731e-13,0.1385
4.328707360612416e-08,6.136664926215118e-10,0.0785508954664179,0.078551264379932,9.24333969488998e-06,-1.0292005962753148e-13,0.139
1.7914560113130307e-10,1.8540724511240114e-13,0.0784656076089281,0.0784659404519559,7.508582590679946e-06,-1.0679001086200124e-13,0.1395
3.3522484926828966e-09,1.3352902117347298e-11,0.0783836697961163,0.0783839833782898,7.51355119920998e-06,-1.0998016733432259e-13,0.14
9.733100020392627e-10,6.011299791275349e-11,0.0783046807525102,0.0783050212075808,7.565344346359979e-06,-1.1094011993784125e-13,0.1405
3.3756900053028005e-10,1.6695950177947338e-12,0.0782283573564165,0.0782287352804469,7.789561908809863e-06,-1.1015017023496831e-13,0.141
4.3725999210320055e-10,3.381045443617836e-13,0.0781544067975142,0.0781548477707269,7.777300438389922e-06,-1.0703005322298953e-13,0.1415
1.9830367070650112e-09,7.32940097503132e-12,0.0780826011035557,0.0780831135063524,7.776356353219856e-06,-1.0396002635137958e-13,0.142
1.5960349986077205e-09,4.5250053704037896e-12,0.0780127547458993,0.0780133329661813,7.823058062319827e-06,-9.97400946556315e-14,0.1425
7.42070807580042e-10,1.7967016763265065e-12,0.0779446703180388,0.0779453072590353,7.85983344290999e-06,-9.274005174919608e-14,0.143
7.020288933512475e-10,1.7567058918643852e-12,0.0778781387027416,0.0778788334911544,7.866875630789917e-06,-8.560014676251004e-14,0.1435
1.9163951953116154e-09,5.4300702823084634e-11,0.0778130190866039,0.0778137670775199,7.890439179160033e-06,-7.641999012764078e-14,0.144
1.5124145102962672e-08,3.2180740017206944e-10,0.0777491866156135,0.0777499647672613,7.689659982080014e-06,-6.501006330483783e-14,0.1445
2.0166839032054185e-09,1.5984796819523694e-11,0.0776865621380084,0.0776873108448866,8.757836906839915e-06,-5.812017533912694e-14,0.145
4.5425919970032425e-10,1.815811390137867e-12,0.0776249782221737,0.0776257037055662,8.66142640549997e-06,-5.913000124257994e-14,0.1455
1.7376779182232127e-10,2.5020263638708684e-13,0.0775643168575395,0.0775650562470264,8.677481115660019e-06,-6.602010604872532e-14,0.146
5.819840026566325e-10,1.788888481790707e-12,0.0775045107065414,0.0775052859907046,8.682489869610028e-06,-7.603011102641499e-14,0.1465
3.6505830303124043e-10,4.935080122336899e-13,0.0774454944554091,0.077446312272194,8.662555007229837e-06,-8.60600653240784e-14,0.147
1.9676614920749458e-09,4.148908994139333e-11,0.0773872151493367,0.0773880775456991,8.672978195799902e-06,-9.664014380406094e-14,0.1475
5.525945950823896e-10,1.3842899049265611e-11,0.0773296202207967,0.0773305079962277,8.878260308579954e-06,-1.0718010680366152e-13,0.148
8.483874019971083e-10,1.9880069812572287e-12,0.0772726387033096,0.0772735511938029,8.774140898439855e-06,-1.179601121642504e-13,0.1485
1.3681605987025947e-09,4.361996874813201e-12,0.0772162230461154,0.0772171637911895,8.777808768009989e-06,-1.282600328028627e-13,0.149
3.880229471064922e-14,3.8594127893532004e-14,0.0771603488329496,0.077161316027009,8.806036258249966e-06,-1.387900211424764e-13,0.1495
1.914408992442773e-09,6.819794728940565e-12,0.0771049835073785,0.077105981769658,8.806036248489978e-06,-1.4833013289861086e-13,0.15
9.531378047933359e-10,1.2286713313436337e-11,0.0770500636135455,0.0770510867335664,8.85815933359996e-06,-1.577501150540339e-13,0.1505
5.749183906722521e-10,9.200973316580985e-13,0.0769955645676692,0.0769966063305713,8.75837760753984e-06,-1.665401757472429e-13,0.151
7.190954082192391e-10,1.7849055566898642e-12,0.0769414590369911,0.0769425215400436,8.775540537499888e-06,-1.7590009310231025e-13,0.1515
1.3656099029368818e-09,3.389340197390567e-11,0.0768877271261913,0.0768888098256633,8.763341194030017e-06,-1.8463008899516353e-13,0.152
8.516573002381733e-10,1.1188966420050406e-12,0.0768344030880946,0.0768354941906263,8.634019908629852e-06,-1.9225007870382615e-13,0.1525
6.01908398123463e-10,1.821404138624416e-12,0.0767814010037217,0.0767825053913292,8.661579990349886e-06,-2.0050996453468972e-13,0.153
3.767998413284346e-09,2.845838842358006e-11,0.0767286918695134,0.0767298112166244,8.68132474889983e-06,-2.0861003896532893e-13,0.1535
2.229209997151038e-09,3.6960004501374044e-11,0.0766762938494395,0.0766774130845963,8.701406790159998e-06,-2.1656005981529614e-13,0.154
3.8018879711110287e-10,6.007971897759035e-13,0.0766241787593051,0.0766252902993797,8.862537192399827e-06,-2.237799789223116e-13,0.1545
4.84579196213808e-10,8.958944697212701e-13,0.0765723203151832,0.0765734394064716,8.873777346799947e-06,-2.315300728916725e-13,0.155
1.8515770028315615e-09,8.323994271641766e-12,0.0765207183487615,0.0765218523882663,8.888373026779903e-06,-2.387701581590962e-13,0.1555
4.399258735077183e-15,4.399258735077183e-15,0.0764693770425754,0.0764705241087706,8.948318136329939e-06,-2.454501445842139e-13,0.156
1.4978305123980462e-09,1.0012088380584316e-11,0.0764182667597516,0.0764194309097087,8.948318129960034e-06,-2.5237017337031986e-13,0.1565
8.931117095878349e-10,2.610800464708518e-12,0.0763674062283882,0.0763685829951355,9.018828857169925e-06,-2.58940004854713e-13,0.157
5.92944998656364e-10,1.264710558501747e-12,0.0763167597400463,0.0763179480044957,9.048871890049957e-06,-2.6578001952048957e-13,0.1575
1.538899008224348e-10,2.702391088682532e-11,0.0762663286509789,0.0762675291675961,9.066409218479914e-06,-2.7246998060559413e-13,0.158
2.8621237047055104e-09,2.0507304188122077e-11,0.0762161159882154,0.0762173203198172,9.193381707070037e-06,-2.791900825110938e-13,0.1585
7.221910985899527e-10,1.17039711255984e-12,0.0761661100692701,0.0761673117533625,9.088540916890034e-06,-2.8594010839655404e-13,0.159
2.455348604990526e-09,8.328393530376843e-12,0.0761162968341651,0.0761175047995559,9.11004244898996e-06,-2.919400832190888e-13,0.1595
3.899658373995862e-15,3.9968028886505635e-15,0.0760666827733383,0.0760678950780157,9.18073022635e-06,-2.976800663606616e-13,0.16
4.659979901955325e-10,9.841016890277388e-13,0.0760172487372851,0.0760184724770826,9.180730220430039e-06,-3.037500806435389e-13,0.1605
7.326780501748509e-09,1.1762420204508572e-10,0.0759680086288966,0.0759692447338195,9.177326109729902e-06,-3.094900637851117e-13,0.161
2.5110575008202574e-09,1.993770426533814e-11,0.0759189873927535,0.0759202019100082,9.887729017389948e-06,-3.1522007226669757e-13,0.1615
2.391142839286431e-14,2.391142839286431e-14,0.0758701371117741,0.0758713276880544,1.0015091829759879e-05,-3.2098000472824406e-13,0.162
4.524545876849473e-10,7.6680328753298e-13,0.0758214460369065,0.07582263216743,1.0015091824009921e-05,-3.262800186282222e-13,0.1625
1.8396090206707072e-10,2.327998904760875e-13,0.0757729208389907,0.0757741127512341,1.001412736415983e-05,-3.3187016502955746e-13,0.163
3.1498599561974316e-10,6.531997165382109e-13,0.0757245566019486,0.0757257605567461,1.0019245114610033e-05,-3.3825004429333116e-13,0.1635
2.0762960795117635e-10,3.816946758661288e-13,0.075676356575292,0.0756775739056835,1.0028125004309888e-05,-3.4466006437749996e-13,0.164
2.3471622978554763e-09,9.107992138268628e-12,0.0756283324809887,0.075629565364468,1.0034515476159932e-05,-3.504299714990333e-13,0.1645
1.971048796400865e-09,3.373129553452259e-11,0.0755804650876926,0.0755817062914668,1.0125688081569955e-05,-3.5654010126229263e-13,0.165
1.050502199118064e-09,1.7491105785971683e-11,0.075532757502746,0.0755339933071492,1.0270739710499825e-05,-3.6368998090896554e-13,0.1655
8.15895503936126e-10,1.4158951788800778e-12,0.075485200341024,0.0754864350491966,1.0368460226239896e-05,-3.704400067944258e-13,0.166
4.399258735077183e-15,4.399258735077183e-15,0.0754377920633551,0.0754390349359584,1.039322986889999e-05,-3.7654016189769823e-13,0.1665
2.0089943042478353e-09,1.1388695542180471e-11,0.0753905349165125,0.0753917933280068,1.0393229862939914e-05,-3.8285997636111624e-13,0.167
3.2709945863018675e-14,3.259892356055616e-14,0.0753434450417342,0.0753447140365891,1.048150223914991e-05,-3.8888011734405925e-13,0.1675
6.911422961719538e-10,9.112988141879441e-13,0.0752965089270996,0.0752977937240878,1.0481502233019831e-05,-3.9555012910919007e-13,0.168
2.2895470241923732e-10,3.5579872381674704e-13,0.0752497166897694,0.0752510162593924,1.046309139061995e-05,-4.0161016873208055e-13,0.1685
2.2907520325077257e-10,3.554934124849751e-13,0.0752030703504311,0.0752043853575093,1.0456982122649967e-05,-4.08009997315828e-13,0.169
3.129302927895594e-10,1.0055012378273886e-12,0.0751565728677334,0.0751579029252146,1.0450870169429957e-05,-4.144800822003525e-13,0.1695
4.164835004649703e-10,2.8160807019617096e-13,0.0751102259270358,0.0751115696205797,1.045959793042001e-05,-4.207001500639018e-13,0.17
1.2316763997599622e-09,2.795999543003802e-12,0.0750640371723463,0.0750653937119706,1.0459149201239894e-05,-4.273599703286113e-13,0.1705
1.318794393134759e-09,3.842606788317937e-12,0.0750180276286589,0.075019393002036,1.048666952209996e-05,-4.363701240628348e-13,0.171
1.1129285965028046e-09,2.4304891432791464e-11,0.0749721596155191,0.0749735314425422,1.0514489318039959e-05,-4.4300999500757055e-13,0.1715
2.0103078923749962e-10,7.91033905045424e-15,0.0749264419565581,0.0749278124027564,1.0627333926579996e-05,-4.608000179345817e-13,0.172
1.3030626994092742e-09,2.9113933486257793e-12,0.0748808518107921,0.0748822285856762,1.0633461956889969e-05,-4.676901227407271e-13,0.1725
2.033187895822408e-09,7.27599924754685e-12,0.0748354017133709,0.0748367846780017,1.0644968460179864e-05,-4.740301033645533e-13,0.173
2.2964270762759753e-10,4.5211057120297937e-13,0.074790109089923,0.0747914957874131,1.0718339792130036e-05,-4.813599605718588e-13,0.1735
2.2852270076256787e-10,8.327438738575665e-11,0.0747449488397431,0.0747463464446503,1.0711477298420025e-05,-4.883600034782942e-13,0.174
4.716223606093806e-09,4.991979052348938e-13,0.0746999319857704,0.0747013417403709,1.070536426033995e-05,-4.949500011230956e-13,0.1745
4.406729980921398e-10,6.905032101656161e-13,0.0746550815674693,0.0746564780370697,1.116346172706003e-05,-5.025600161717714e-13,0.175
4.986636936710198e-10,9.929002064978931e-13,0.0746103741092613,0.0746117679680398,1.1159542923279853e-05,-5.076700778511301e-13,0.1755
6.300515664747763e-15,7.588096817556789e-12,0.0745658057485396,0.0745672035430677,1.116257659507995e-05,-5.13250032752044e-13,0.176
2.0652447946245545e-09,1.6160128790687622e-12,0.0745213873336117,0.0745227942692328,1.1162576589410006e-05,-5.184600578717058e-13,0.1765
9.267712014482399e-10,1.7272988594996264e-12,0.0744771305870968,0.0744785425349571,1.1245534163530036e-05,-5.2454004681457e-13,0.177
3.497202527569243e-15,3.497202527569243e-15,0.0744330079787083,0.0744344281164916,1.1246847281029971e-05,-5.304699821767622e-13,0.1775
2.0768154973538344e-09,2.926159314853294e-11,0.0743890229851155,0.0743904555989325,1.124684727465985e-05,-5.372401742226307e-13,0.178
1.3670553022926413e-09,2.977604274256862e-12,0.0743452018779782,0.0743466313046334,1.1385531939569907e-05,-5.436001041664307e-13,0.1785
2.2542388788959755e-10,4.38302172334204e-13,0.0743015211693406,0.0743029538491653,1.1415386008109887e-05,-5.50159960990837e-13,0.179
5.716914025510889e-10,1.492694856608523e-12,0.0742579879529495,0.0742594329475913,1.1422354821029844e-05,-5.542101066263738e-13,0.1795
6.386891016063601e-10,2.383801489536097e-12,0.0742146105701564,0.0742160695273254,1.1440626739610011e-05,-5.583599988617793e-13,0.18
4.0450739979824846e-10,3.400058012914542e-15,0.074171377292136,0.0741728504902669,1.1446794417899978e-05,-5.627100348182257e-13,0.1805
3.226778982901024e-10,9.030970415935258e-13,0.0741282958540251,0.0741297842556963,1.146206110389002e-05,-5.668701185540526e-13,0.181
4.008886972384218e-10,6.869921298502391e-13,0.0740853761236827,0.0740868797928297,1.1473738169889922e-05,-5.711099995697744e-13,0.1815
2.3071838883836904e-10,3.381045443617836e-13,0.0740426093509284,0.0740441279880016,1.1485733295959859e-05,-5.757800920075384e-13,0.182
1.2406742300186124e-14,1.239286451237831e-14,0.0740000273302541,0.0740015606973078,1.1479564055419996e-05,-5.784300989575275e-13,0.1825
1.5703982003678618e-09,9.906395148640001e-12,0.07395761687624,0.0739591651395151,1.1479564050870033e-05,-5.829199969942245e-13,0.183
4.1005640549762745e-10,4.3799686100243207e-13,0.0739153551236694,0.0739169125231097,1.1552930444379923e-05,-5.881801122542551e-13,0.1835
2.315473091041298e-10,3.624045508132667e-13,0.0738732308216919,0.0738747991926186,1.15654580031899e-05,-5.938301066155116e-13,0.184
2.4980018054066022e-15,5.495603971894525e-15,0.0738312585723616,0.073832837589575,1.1559268892039889e-05,-5.989401682948703e-13,0.1845
5.439939887441625e-10,1.1848022563043514e-12,0.0737894431964626,0.0737910357877444,1.155926888637992e-05,-6.046699599360217e-13,0.185
5.48303902281333e-10,1.0181022691568842e-12,0.0737477911417654,0.073749394859725,1.1558276989379838e-05,-6.078900403883036e-13,0.1855
1.1736509958337749e-09,2.501610030236634e-12,0.0737063002580149,0.0737079142458588,1.1574101423020029e-05,-6.09210164953522e-13,0.186
1.2624629952551203e-09,1.9033094544873563e-11,0.0736649741299414,0.0736665960993871,1.15743989761699e-05,-6.106400107785959e-13,0.1865
5.529287999683774e-10,1.3479911631364416e-12,0.0736238215956238,0.0736254440612706,1.1670704013829955e-05,-6.109000024595579e-13,0.187
8.010188068396928e-10,1.7474077740331495e-12,0.0735828404048359,0.0735844681435835,1.1674036087540004e-05,-6.110301067202561e-13,0.1875
2.6922908347160046e-15,2.706168622523819e-15,0.0735420270757391,0.0735436629979408,1.168357717622995e-05,-6.102501316773701e-13,0.188
9.3781779564317e-10,1.8307994009703066e-12,0.0735013719304253,0.0735030207041533,1.1683577176429876e-05,-6.098101624357755e-13,0.1885
2.038083896094278e-09,1.672090244042579e-11,0.0734608824826843,0.0734625429013314,1.1683360241379875e-05,-6.077499614676185e-13,0.189
2.3869470289206163e-10,2.0899948438568572e-14,0.0734205927194644,0.0734222565358145,1.178409336354989e-05,-6.067000200837835e-13,0.1895
1.9938650730466634e-10,3.3038849434063877e-13,0.0733804697022417,0.0733821431475686,1.1777356844329834e-05,-6.04680151436443e-13,0.19
2.390916076233651e-10,4.575922973870661e-13,0.0733405024713497,0.0733421890679533,1.1783411911859892e-05,-6.029499816095907e-13,0.1905
1.149080830487037e-14,1.149080830487037e-14,0.0733007050751315,0.0733024060733997,1.1776665076019882e-05,-6.004600029002605e-13,0.191
2.337065208024569e-09,9.028500169705467e-12,0.0732610818241454,0.0732627982672778,1.177666507813993e-05,-5.987400245738295e-13,0.1915
2.2366559992992308e-10,4.240080508921551e-13,0.0732216376440376,0.0732233619036674,1.183966020431985e-05,-5.966900151060939e-13,0.192
1.6285830045648098e-09,5.661790480893103e-12,0.073182397255949,0.0731841332374182,1.1846601430799946e-05,-5.94850124019386e-13,0.1925
9.412306906098067e-10,1.3035961199392432e-12,0.0731433400718347,0.0731450849036959,1.1904978013329908e-05,-5.934701514942464e-13,0.193
8.493206138382448e-15,8.396061623727746e-15,0.0731044356861987,0.0731061899206424,1.187896366864e-05,-5.919099845680398e-13,0.1935
2.684911404315926e-09,2.4064999992745584e-11,0.0730656942284967,0.073067461440679,1.1878963669089944e-05,-5.918601112681054e-13,0.194
4.82240170018855e-09,7.648048860886547e-11,0.0730271270502776,0.0730288968296768,1.1770178383619864e-05,-5.911000855451931e-13,0.1945
9.734098943559033e-10,8.95603036177306e-13,0.0729887483197114,0.0729905053430248,1.2186211612829874e-05,-5.908600431842048e-13,0.195
1.2906342661267445e-14,1.4890866317784912e-14,0.0729505316675272,0.0729522834342709,1.2173853871669856e-05,-5.907199642635197e-13,0.1955
6.840923938433718e-10,1.1279033262923122e-12,0.0729124744401995,0.0729142325007531,1.217385387152002e-05,-5.908899671641654e-13,0.196
5.066287112054368e-10,9.930944955272025e-13,0.0728745720731929,0.0728763397418722,1.2168046794149836e-05,-5.908201445442574e-13,0.1965
4.0245584642661925e-16,3.885780586188048e-16,0.0728368345182264,0.0728386140970018,1.2167727494969858e-05,-5.892701691184721e-13,0.197
1.096345236817342e-15,3.3230362905811717e-13,0.0727992478009865,0.0728010418294278,1.2167727494349911e-05,-5.903400598222808e-13,0.1975
9.79411898804905e-10,1.093292123499623e-12,0.0727618016667612,0.0727636104578253,1.2167727493239905e-05,-5.890800000574181e-13,0.198
2.389608927400033e-10,2.2640223029668505e-13,0.0727244953120137,0.0727263155342378,1.2152614263499957e-05,-5.87110004710012e-13,0.1985
2.723009040472846e-10,5.736938701872418e-13,0.0726873165222199,0.0726891485070928,1.2146287716550009e-05,-5.847000401210112e-13,0.199
2.0051209304039475e-10,1.7560952692008414e-13,0.0726502540942044,0.0726520966159411,1.2155597072979838e-05,-5.77010010952006e-13,0.1995
4.010517057340124e-10,6.755013215453687e-13,0.0726133158784814,0.0726151678945614,1.2150223264179982e-05,-5.831101660552784e-13,0.2
2.410955046716623e-10,4.57897608718838e-13,0.0725764579876219,0.0725783173459138,1.2162354241469948e-05,-5.900200033409631e-13,0.2005
7.640234001016211e-10,1.0934031458020854e-12,0.0725396751901836,0.0725415401173365,1.2155535347270008e-05,-5.934400106738513e-13,0.201
5.892066001766949e-10,5.47201173262124e-13,0.0725029341677364,0.0725048008224354,1.2157493501439853e-05,-5.956001750823114e-13,0.2015
2.2075530292653411e-10,2.1480039968935216e-13,0.0724662166827792,0.0724680824241681,1.2150272223960005e-05,-5.925000073903064e-13,0.202
2.430032008948757e-10,4.737044090319387e-13,0.0724294779841617,0.0724313408521281,1.2144410789049868e-05,-5.891500395177607e-13,0.2025
1.8622631214881835e-10,1.870031907102998e-13,0.0723926886601974,0.0723945453411987,1.2137557499249845e-05,-5.862400408868096e-13,0.203
2.1094237467877974e-15,2.1094237467877974e-15,0.0723558058639989,0.0723576525942644,1.2132543524899985e-05,-5.837700114974531e-13,0.2035
1.9094399672514584e-10,1.536964999715451e-13,0.0723187855866456,0.0723206182308743,1.2132543528789886e-05,-5.799800743833128e-13,0.204
5.10702591327572e-15,5.10702591327572e-15,0.0722815727204713,0.0722833859919472,1.2127405729059956e-05,-5.750200662846261e-13,0.2045
3.980978879880581e-10,5.899031263467691e-13,0.0722440821353803,0.0722458691811709,1.2127405735529824e-05,-5.69080156262447e-13,0.205
6.157482995705621e-10,8.852918398360998e-13,0.0722062380334692,0.0722079905642825,1.212952138026995e-05,-5.635301253414937e-13,0.2055
4.047502888404608e-10,5.498101973699931e-13,0.0721679567105371,0.0721696653635446,1.212196429457987e-05,-5.576301139592621e-13,0.206
1.74118709728166e-09,2.1541310402106717e-11,0.0721291322025189,0.0721307875139331,1.2120315193580016e-05,-5.510000008340787e-13,0.2065
4.446333023988558e-10,3.8670455726474984e-13,0.0720896273708174,0.0720912091814317,1.2020875780120038e-05,-5.439401099677221e-13,0.207
1.7204239421975132e-10,1.3949952304415092e-13,0.0720492945851527,0.0720507955537329,1.2008954567960034e-05,-5.369901572016555e-13,0.2075
1.830480211850727e-14,1.830480211850727e-14,0.072007977805646,0.0720093871292095,1.2004266756019972e-05,-5.297700212542056e-13,0.208
1.7380068079164701e-09,9.412401413833038e-12,0.071965498594569,0.0719668019079555,1.2004266763280006e-05,-5.218200004042384e-13,0.2085
1.5806800313100666e-14,1.5792922525292852e-14,0.0719216368618779,0.0719228105753424,1.2058942504359835e-05,-5.147700841978686e-13,0.209
4.2612270656494644e-10,7.299993942666561e-13,0.071876164057479,0.0718771913179009,1.2058942508969862e-05,-5.100401438001834e-13,0.2095
1.734953986032295e-10,1.3949952304415092e-13,0.0718288082853199,0.0718296662298323,1.2047495187439937e-05,-5.049001581408641e-13,0.21
9.050274002442293e-10,1.5108053696977208e-12,0.0717792703878492,0.0717799348835829,1.2042803102029842e-05,-5.008599871653141e-13,0.2105
3.808083015588437e-10,5.580952366912584e-13,0.0717272364730953,0.0717276783505488,1.2017704544679993e-05,-4.962200355479451e-13,0.211
1.609823385706477e-15,1.609823385706477e-15,0.0716723697750812,0.0716725615795595,1.2020277070339935e-05,-4.968701231705674e-13,0.2115
2.4316060276419194e-10,4.638928130518138e-13,0.0716143153452066,0.0716142291058583,1.2020277066800015e-05,-5.018700299092016e-13,0.212
1.6991575091385158e-09,7.895004094926605e-12,0.0715527203292667,0.0715523256004098,1.201339283279988e-05,-5.127901141904756e-13,0.2125
5.946479003648975e-10,1.7799650642302822e-13,0.0714872213433896,0.071486484151457,1.2073557736519977e-05,-5.175601700685428e-13,0.213
1.0117930937525443e-09,1.8581941541029323e-12,0.0714174603928577,0.0714163560160178,1.2077738722489958e-05,-5.183700690913895e-13,0.2135
3.717199700825624e-09,1.816090333672804e-11,0.0713431331542029,0.07134163813956,1.2062976215479948e-05,-5.186300607723515e-13,0.214
3.8417249936806286e-10,4.704014955336788e-13,0.071263994571689,0.0712620810890977,1.192916602847996e-05,-5.180101139701243e-13,0.2145
2.2637427071758864e-09,1.8100299037371315e-11,0.0711798412256537,0.0711775069354156,1.1918268604139883e-05,-5.154700451204253e-13,0.215
2.6700502087084743e-09,1.4350395871609578e-11,0.0710905965204003,0.0710878355313571,1.2024801861159956e-05,-5.125301225095136e-13,0.2155
2.3705720719746637e-10,8.286982211558325e-13,0.0709962851239102,0.0709931012238274,1.193060196923992e-05,-5.098300254191557e-13,0.216
3.840492923679051e-10,1.1850243009092765e-13,0.070897025756104,0.0708934440342293,1.1924242953699872e-05,-5.052000484617736e-13,0.2165
1.0014430951166275e-09,1.7629925297413251e-12,0.0707930436201194,0.0707890920894268,1.1913315361839838e-05,-4.998000711214923e-13,0.217
2.3096476953199385e-09,1.3381101782172777e-11,0.0706846854453271,0.0706803971442293,1.193587387147998e-05,-4.942799641804996e-13,0.2175
2.9004576518332215e-15,2.9004576518332215e-15,0.0705724091950979,0.0705678191864586,1.1852299543439878e-05,-4.886501359796513e-13,0.218
1.7713670807939508e-10,6.512984596085403e-13,0.0704567230243853,0.0704518829185907,1.1852299547769965e-05,-4.845501170441802e-13,0.2185
1.9873495071820457e-09,1.2967099616290056e-11,0.0703382030596486,0.0703331632209793,1.1847608335509947e-05,-4.802200304077076e-13,0.219
1.3571420376390364e-10,9.910128273560304e-14,0.070217453858124,0.0702122583321005,1.1919607332229855e-05,-4.770001667958601e-13,0.2195
7.610859026341288e-10,1.499494972634352e-12,0.0700950695452697,0.0700897717545677,1.1915856517690036e-05,-4.75250047649034e-13,0.22
3.844656107365729e-09,1.8260101763978298e-11,0.0699716317225539,0.0699662770819269,1.1892766295979905e-05,-4.750100052880457e-13,0.2205
1.3739749615826469e-10,1.149913497755506e-13,0.069847690455837,0.0698423109348403,1.186378179663999e-05,-4.74580010706438e-13,0.221
1.008915173628111e-14,9.894862706971708e-15,0.0697237189408221,0.0697183608726835,1.1860027641760014e-05,-4.746799741467411e-13,0.2215
1.2647835972989796e-09,2.336394966384603e-12,0.0696001801603497,0.0695948805513017,1.1860027641299878e-05,-4.751099687283489e-13,0.222
3.400058012914542e-15,3.400058012914542e-15,0.0694774278534067,0.0694722125570431,1.1845969097569898e-05,-4.753901265697191e-13,0.2225
1.7181069067451205e-10,1.7350010317329634e-13,0.069355785636664,0.0693506811791776,1.1845969096750024e-05,-4.765001327539098e-13,0.223
3.7408830200202914e-10,5.893063814710331e-13,0.0692355163795414,0.0692305417835546,1.1841456607649976e-05,-4.769201526755307e-13,0.2235
9.014008983676547e-10,1.4651196922343956e-11,0.0691168112955436,0.0691119804270151,1.1844553314469984e-05,-4.77790116498733e-13,0.224
4.437261502676648e-09,7.233991183852595e-12,0.0689998342336879,0.0689951539390222,1.1830067119149865e-05,-4.78730119782278e-13,0.2245
3.1161725977391086e-09,1.783979908243083e-11,0.0688847093803794,0.0688801726890695,1.1687754363709979e-05,-4.813701520722802e-13,0.225
6.54461290716668e-09,7.992409511992093e-11,0.0687714993812891,0.0687671136859023,1.1719684923390018e-05,-4.833700713996469e-13,0.2255
1.1899465024445277e-09,4.981501322554038e-12,0.0686602709905946,0.0686560201827672,1.207751499829996e-05,-4.864899715711912e-13,0.226
4.219966404095388e-09,1.3445300428571727e-11,0.0685510166948142,0.06854691568258,1.2051475832340012e-05,-4.89760142163842e-13,0.2265
2.7149116010871666e-09,5.1147003299334415e-12,0.0684437552537808,0.0684398028778709,1.2048156785329908e-05,-4.920701433125396e-13,0.227
5.832110808179358e-09,1.1951703515755696e-11,0.0683384539338216,0.068334656380777,1.1984660942079969e-05,-4.974000811924784e-13,0.2275
4.542103096416561e-09,4.290998112388422e-12,0.0682351047109576,0.0682314556328494,1.1818618132109979e-05,-5.002500150230738e-13,0.228
3.164939407773737e-09,3.39810124483364e-12,0.0681336496225561,0.0681301508884824,1.1706390992280002e-05,-5.176000687084903e-13,0.2285
6.112932687818429e-09,1.4920800706086368e-11,0.0680340516473179,0.0680307051016524,1.1617700025309862e-05,-5.220500681052398e-13,0.229
1.568692489795076e-08,1.4321749342016687e-10,0.0679362522755538,0.0679330413857104,1.145439515685986e-05,-5.275300595658505e-13,0.2295
5.963731605773681e-09,1.4180698282295623e-11,0.0678402330264957,0.0678370992642871,1.0876731234729826e-05,-5.314000108003203e-13,0.23
6.1247305005451835e-09,7.904399357272496e-12,0.0677458528308335,0.0677428327110362,1.0818691057749982e-05,-5.342399699709288e-13,0.2305
1.239021389654038e-08,1.0778800074717765e-10,0.067653076439866,0.0676501813588915,1.067034803607994e-05,-5.360900525580581e-13,0.231
8.781657095946471e-09,6.990519274552298e-11,0.0675618748793565,0.0675590685703697,1.0213943120899972e-05,-5.356899819564109e-13,0.2315
2.7253475032296137e-09,3.92678944916014e-12,0.0674721555924435,0.0674694444983561,9.918306773419854e-06,-5.348200181332086e-13,0.232
6.1050164923415196e-09,1.1035103386625167e-11,0.0673838413596782,0.0673812547755612,9.845709572879916e-06,-5.350301365142363e-13,0.2325
3.4303395957113736e-09,5.4349025280231444e-12,0.0672969047078876,0.0672944401109883,9.676889954789896e-06,-5.347601701732874e-13,0.233
2.8943771962497422e-09,9.773098996745944e-12,0.067211268889431,0.0672089290510879,9.587896225109888e-06,-5.333901723081347e-13,0.2335
6.0122864048439695e-09,5.421049720233384e-11,0.0671268836274075,0.0671246607124117,9.518398458810027e-06,-5.339901697903882e-13,0.234
8.061684000915115e-09,9.32479926607499e-11,0.0670437062402623,0.0670415813471479,9.297410415069892e-06,-5.332600680474364e-13,0.2345
2.1962206706027665e-08,1.8851101235561885e-11,0.0669616806800763,0.0669596456744219,9.180144607369824e-06,-5.360000637777418e-13,0.235
7.832997403478537e-09,3.138170279193275e-11,0.0668807919018882,0.0668788035658037,8.342850548989904e-06,-5.382001268261494e-13,0.2355
6.480642203432474e-09,8.266830275882597e-11,0.0668009285521905,0.0667990015091385,8.218788626519931e-06,-5.42230106301278e-13,0.236
1.0515499804242268e-08,1.512340253029265e-11,0.06672205786883,0.0667201968619996,7.955282447149898e-06,-5.460000940954446e-13,0.2365
1.6529978302814996e-08,9.726790206610048e-11,0.0666441426268438,0.0666423380700832,7.67745230018991e-06,-5.498099805295587e-13,0.237
4.8541844016591895e-09,4.681130483241702e-11,0.0665671522541961,0.0665653941784176,7.0372288423598776e-06,-5.577600013795259e-13,0.2375
3.444757604165183e-09,2.828701162194136e-11,0.0664910212566099,0.0664893182811152,6.863949465549983e-06,-5.65230154347951e-13,0.238
4.4561291046019136e-09,2.0290200075656628e-11,0.0664157083672006,0.0664140696821332,6.684752339019932e-06,-5.723401353546764e-13,0.2385
5.331017696730278e-09,8.739009516034457e-12,0.0663411838174449,0.0663396168277604,6.5498920726798394e-06,-5.825301178929987e-13,0.239
8.230121029129123e-10,1.2953943473448248e-12,0.0662674239489862,0.0662659258626373,6.549642727729987e-06,-5.924000439500032e-13,0.2395
9.924508992398273e-10,2.4882040872142852e-12,0.0661943874909039,0.0661929735671025,6.526288260919879e-06,-6.031800493105921e-13,0.24
2.2066831001366083e-09,3.0676017281905388e-12,0.066122048896466,0.0661207227638548,6.5105922090898626e-06,-6.10930143279953e-13,0.2405
3.69381959741677e-09,3.806349679891241e-11,0.0660503727374557,0.0660491302110659,6.460295814669868e-06,-6.189801275702234e-13,0.241
5.459942206686996e-09,1.9988802280046514e-11,0.065979341429076,0.0659781689918456,6.335307490400004e-06,-6.260100944566194e-13,0.2415
1.5383881904473817e-08,1.265142018924692e-10,0.0659089277190555,0.0659078183147935,6.136681595599958e-06,-6.308499729545947e-13,0.242
5.579583003956223e-09,2.026200041083115e-11,0.0658391334910098,0.0658380517496561,5.399319749019912e-06,-6.360801642346647e-13,0.2425
6.454151907364647e-09,2.7139998581837688e-11,0.0657699079675098,0.0657688611155422,5.242094747909959e-06,-6.365600321162068e-13,0.243
5.3884643969048795e-09,9.106010390169672e-11,0.0657012287237709,0.0657002132968793,5.316314246279824e-06,-6.377301031007532e-13,0.2435
5.079177398115142e-09,2.2806007082820656e-11,0.0656330608053646,0.0656320597583032,5.072231018719842e-06,-6.38530027463613e-13,0.244
1.891052203717436e-09,4.272401876725951e-12,0.0655653723384947,0.0655644061350328,4.915505488489909e-06,-6.41330087994274e-13,0.2445
3.890313099441656e-09,1.2083598011081165e-11,0.0654981388007754,0.0654972291097166,4.8580335554600056e-06,-6.444701543262266e-13,0.245
5.6598991049483516e-09,7.7113301855114e-11,0.0654313612830883,0.0654305114261865,4.743930218270012e-06,-6.490001678433055e-13,0.2455
4.981100795720117e-09,8.237605042538121e-12,0.0653650392012112,0.0653642264086002,4.447285440369996e-06,-6.536000039802925e-13,0.246
6.61758699227466e-09,1.6426401905356158e-11,0.0652991348940997,0.0652983670026796,4.3263848573899064e-06,-6.59249998341549e-13,0.2465
1.4588493052469786e-09,3.2959052154168944e-12,0.0652336430659433,0.0652329184750046,4.226250073690024e-06,-6.668699880502116e-13,0.247
3.6012779980332255e-09,3.928508907069528e-11,0.0651685386463562,0.0651678692189492,4.181523702609944e-06,-6.696099837805169e-13,0.2475
2.9043591004418445e-09,6.930959972617501e-11,0.0651038295560085,0.0651032043399223,4.0127869308499795e-06,-6.741100733176353e-13,0.248
1.8318455918819865e-09,3.5498964878755146e-12,0.0650394950781115,0.0650388979295951,3.762986783339972e-06,-6.777000835511693e-13,0.2485
3.5430492983934414e-09,7.378195276963595e-12,0.064975497976503,0.064974946397083,3.727037279329824e-06,-6.798101578192606e-13,0.249
4.837107103750071e-09,2.3523405445757817e-11,0.0649118488389156,0.0649113471401896,3.618288443359846e-06,-6.829101086708311e-13,0.2495
7.781666200301629e-09,4.11960049406801e-11,0.0648485410995769,0.0648480818597625,3.6010329950999197e-06,-6.869799867859072e-13,0.25
4.433193104280697e-09,1.1425389800923114e-10,0.0647855660043678,0.0647851293473567,3.4212225575600344e-06,-6.916099637432893e-13,0.2505
1.884040493060901e-09,2.850289448907972e-12,0.0647229107089587,0.0647224716746047,3.0452323082599993e-06,-6.962900308410402e-13,0.251
1.7981739014460985e-09,4.226702321474818e-12,0.0646605313972083,0.0646601229208726,2.999594195499935e-06,-7.014100671803858e-13,0.2515
2.509110308412943e-09,5.107206324517222e-12,0.0645984389136326,0.0645980753127031,2.9442546643000146e-06,-7.066101176400608e-13,0.252
6.099606306153582e-09,3.477949872543462e-11,0.0645366427512247,0.0645363235046113,2.882355302449846e-06,-7.071500503219585e-13,0.2525
6.76044260849995e-09,3.57349011492758e-11,0.064475130513362,0.0644748442968867,2.8138171051098667e-06,-7.079900901652003e-13,0.253
7.56641668764324e-09,7.388800682406327e-11,0.0644138948461584,0.0644136303298161,2.566208114159873e-06,-7.145399723296197e-13,0.2535
4.115348797850693e-09,9.981696025285203e-12,0.0643529314567698,0.0643526815933483,2.070620676559911e-06,-7.189600477464086e-13,0.254
4.021980998247798e-09,5.907900557655665e-11,0.064292214082675,0.0642919853999053,1.953067802089965e-06,-7.239900953054379e-13,0.2545
3.980449803098196e-09,2.8429605891666654e-11,0.0642317652532335,0.0642315478540217,1.7031667108699695e-06,-7.431900147375492e-13,0.255
5.0256606931586845e-09,2.8695198994732607e-11,0.064171553789404,0.0641713576160723,1.5569670952500156e-06,-7.589801183371936e-13,0.2555
4.603744802045284e-09,2.8233901328000854e-11,0.0641115775560905,0.0641114042922102,1.4000525050200056e-06,-7.784001308103194e-13,0.256
2.0886743029580046e-09,3.952893568026639e-12,0.0640518661352499,0.0640517153550116,1.3199211676899296e-06,-7.976501403827996e-13,0.2565
3.6789734036979382e-09,7.5692924150772e-12,0.0639923736514738,0.063992256447253,1.257441846190012e-06,-8.027699598817106e-13,0.257
2.8912532923364154e-09,2.4366300643841043e-11,0.0639330965148953,0.0639330139248038,1.156363264829879e-06,-8.068001561972737e-13,0.2575
2.244080796187653e-09,8.120087935381548e-12,0.0638740377210832,0.063873988760355,1.049752918709946e-06,-8.098801577288706e-13,0.258
9.665739195141576e-09,6.830438992189158e-11,0.0638151981623624,0.0638151859902732,9.845974642099312e-07,-8.127201168994791e-13,0.2585
1.0345113932164196e-09,2.2460602822071962e-11,0.063756613952009,0.0637566050921924,6.351550144400014e-07,-8.155000112697319e-13,0.259
4.326213609573415e-09,3.983489926806527e-11,0.0636982200501383,0.0636982334519853,6.028285905899586e-07,-8.226600824168262e-13,0.2595
2.1475125983050347e-09,4.452896384954386e-12,0.0636400449401348,0.0636400726432509,3.615859795198361e-07,-8.25480092267461e-13,0.26
4.5776106932793326e-09,2.332380122371802e-11,0.0635820669285019,0.0635821220169903,2.9388762476986047e-07,-8.301499678647906e-13,0.2605
5.372531697300786e-09,3.527859948615486e-11,0.0635242966161955,0.0635243767700574,1.5963559758000283e-07,-8.338299668786409e-13,0.261
2.9364145975874223e-09,2.1576004871626253e-11,0.0634667415533172,0.0634668419047535,-2.0930507010083824e-08,-8.377200842735189e-13,0.2615
3.2771315106039367e-09,1.9438700649132556e-11,0.0634093831235347,0.0634095081769553,-1.306048115999863e-07,-8.417600384086343e-13,0.262
1.4353379873544014e-09,1.7323503742616708e-11,0.0633522277179372,0.063352378498249,-2.2853958370010717e-07,-8.460101109247775e-13,0.2625
5.023511689961069e-09,8.232303727595536e-12,0.0632952703650296,0.0632954524162979,-2.638997480600407e-07,-8.509900683434379e-13,0.263
4.088611990638036e-09,2.3144708372058176e-11,0.0632385256746661,0.0632387256671176,-1.3471618154998685e-07,-8.564501104840749e-13,0.2635
4.779037693358745e-09,4.0838013526389716e-11,0.0631819855577697,0.0631822056550417,-2.7071747974003087e-07,-8.616200201233548e-13,0.264
4.525067195948473e-09,3.7656003315511555e-11,0.0631256478692217,0.063125877434653,-5.013085923200739e-07,-8.662901125611189e-13,0.2645
6.541487906908117e-09,6.630769544546666e-11,0.0630695014188666,0.0630697451637447,-6.622781900400294e-07,-8.704400047965244e-13,0.265
1.7365849036554692e-09,3.016503713482166e-12,0.0630135726681657,0.0630138106989763,-9.448711885801618e-07,-8.746900773126676e-13,0.2655
3.56633030051956e-09,3.387680413968752e-11,0.0629578175408025,0.0629580734163636,-9.9658586342013e-07,-8.779901718852789e-13,0.266
1.0994024995936158e-09,2.092701012479381e-12,0.0629022612513424,0.062902535139363,-1.186503870020169e-06,-8.821400641206845e-13,0.2665
1.7142599006980674e-09,3.448297203334505e-12,0.0628468908555614,0.0628471958208299,-1.1963152028600897e-06,-8.855700461135596e-13,0.267
3.06270230010508e-09,2.798000720005689e-11,0.0627917160798598,0.0627920566767139,-1.2308976889900507e-06,-8.883601319842338e-13,0.2675
6.508018290940498e-09,5.965239413541212e-11,0.0627367522010738,0.0627371201493151,-1.3880693703000394e-06,-8.918200379570695e-13,0.268
3.2343916017696372e-09,6.258299434236392e-11,0.0626819910091042,0.0626823709711996,-1.61918422837996e-06,-8.947701520684026e-13,0.2685
9.553928898009545e-09,4.3348602485338006e-11,0.0626274519845669,0.0626278275595806,-1.9960594588299893e-06,-8.974099675179703e-13,0.269
2.7689537884789672e-09,7.827197223697624e-12,0.0625731066576651,0.0625734775489807,-2.343193329870045e-06,-9.008501410112668e-13,0.2695
3.6083387944252365e-09,3.395360381741597e-11,0.0625189416703453,0.0625193288785963,-2.3119188593200782e-06,-9.028400856786467e-13,0.27
3.1215185020139202e-09,2.1221982504648906e-12,0.0624649816858431,0.0624653866094581,-2.4684257023000616e-06,-9.049299937863298e-13,0.2705
2.4785985000552735e-09,4.161649497236297e-11,0.0624112162257393,0.0624116465250991,-2.4211129700400704e-06,-9.069201552941442e-13,0.271
4.834267403053261e-09,1.6342698028193325e-11,0.0623576495468315,0.0623581055803374,-2.5379534955500323e-06,-9.079000572176366e-13,0.2715
1.9139314702543153e-08,1.1458812995690515e-09,0.0623042889379996,0.0623047670364575,-2.7323728134099994e-06,-9.28170084193991e-13,0.272
3.996267899930572e-09,2.123790032726447e-11,0.0622512622068875,0.0622516110222517,-4.842459525150047e-06,-9.444201063552038e-13,0.2725
2.2229383056515672e-09,4.327899150169401e-12,0.0621983869488909,0.0621986555045057,-4.968035273270142e-06,-9.61910022120871e-13,0.273
9.870107994802702e-10,1.6044041095675254e-12,0.0621456489007164,0.0621459203624203,-5.030115725419967e-06,-9.801701551098718e-13,0.2735
2.6354450982646327e-09,6.960904075370422e-12,0.0620930886657354,0.0620934075679087,-5.043931963589999e-06,-9.978901385765404e-13,0.274
3.7388830018136865e-09,2.152589911874614e-11,0.0620407287026817,0.0620411064983193,-5.120513056259971e-06,-1.0167901676877422e-12,0.2745
2.0701396985511877e-09,4.511196971535014e-12,0.061988593697636,0.0619890283747167,-5.2885275856401e-06,-1.0344800103340157e-12,0.275
4.281874702027899e-09,2.95406962780298e-11,0.0619366615004585,0.0619371559945802,-5.35726260364011e-06,-1.053190087224598e-12,0.2755
4.091688196594667e-09,7.846098770691867e-12,0.0618849491939833,0.0618854937522814,-5.539266738750163e-06,-1.0752000418473573e-12,0.276
1.6547608006067804e-09,2.165101431472749e-12,0.0618334632283264,0.0618340526696838,-5.577297898030128e-06,-1.0977800699724094e-12,0.2765
5.313369494386322e-09,1.8196097406608658e-11,0.061782190686883,0.0617828294443315,-5.61318946513999e-06,-1.1176001530471824e-12,0.277
1.579129799145207e-09,3.5080965909983775e-12,0.0617311462915632,0.0617318228405543,-5.784795354640002e-06,-1.136370077897686e-12,0.2775
1.382907302560632e-09,4.6315690171994106e-10,0.0616803176932044,0.0616810383529775,-5.834758971389993e-06,-1.1372101177409277e-12,0.278
2.1261927982130224e-09,2.8385974126798885e-12,0.0616297372089808,0.0616304624040583,-6.583261326990105e-06,-1.1444599608279038e-12,0.2785
7.1824265979181234e-09,5.563589866586227e-11,0.0615793824901551,0.0615801189847479,-6.627117959760167e-06,-1.1507101695118482e-12,0.279
2.610635603528255e-09,1.8711199256671307e-11,0.0615292645992714,0.0615300062160343,-6.846484756340126e-06,-1.1471600579182617e-12,0.2795
3.3304273991396904e-09,1.4853701602035585e-11,0.0614793626086174,0.061480127915953,-6.947744724309984e-06,-1.1438701548460717e-12,0.28
2.70648729816525e-09,3.87660105405363e-10,0.0614296896874772,0.0614304881113442,-7.056339439939991e-06,-1.1407201138541323e-12,0.2805
3.556832703366375e-09,2.930237025244864e-10,0.061380260911728,0.0613810706046873,-7.673325460340026e-06,-1.137560098202206e-12,0.281
2.2742856972679526e-09,3.7240974193331056e-12,0.061331080632708,0.0613318925848923,-8.05977247727999e-06,-1.1334800285867086e-12,0.2815
3.1158210039849976e-09,5.329701957546007e-12,0.0612821307135695,0.0612829623039694,-8.109064304720037e-06,-1.1281600653667567e-12,0.282
5.3463155014199515e-09,2.616410560429827e-11,0.0612334183038403,0.0612342820703921,-8.199463869680047e-06,-1.122570135805856e-12,0.2825
7.375448196622614e-09,7.497710091675103e-11,0.0611849550709425,0.0611858489790719,-8.383663709190083e-06,-1.1158500339003563e-12,0.283
8.667628802194738e-09,7.83520054392639e-11,0.0611367586197933,0.0611376653671783,-8.65086340708001e-06,-1.1090700840349355e-12,0.2835
3.3959649953230198e-09,1.096719937088153e-11,0.0610888161564894,0.0610897245577489,-9.17141067044002e-06,-1.1010599983846125e-12,0.284
4.793069906250391e-09,1.6680302972194028e-11,0.0610411068563327,0.0610420427403276,-9.270622804690007e-06,-1.0918501346102172e-12,0.2845
2.9735426967936185e-09,1.3923799613291266e-11,0.0609936475815833,0.0609946174105412,-9.439598070780158e-06,-1.08191016909287e-12,0.285
9.158970040723524e-10,1.013099326652167e-12,0.060946443216946,0.0609474514176377,-9.545568439850004e-06,-1.07447015694484e-12,0.2855
4.377532197841205e-09,5.2272700057365284e-11,0.060899491471314,0.0609005481730135,-9.568566315570123e-06,-1.0687000329828722e-12,0.286
4.840925597882073e-09,1.0686201923348904e-11,0.0608528186775657,0.0608539076087009,-9.703465707739962e-06,-1.0626801088403637e-12,0.2865
1.9789870020492373e-09,8.871896273188185e-12,0.0608064262979003,0.0608075473494336,-9.857617390690056e-06,-1.057190142719766e-12,0.287
8.514528894443263e-09,2.6836900757221116e-11,0.0607602926295675,0.0607614555243543,-9.917225560870024e-06,-1.0542701694288281e-12,0.2875
2.2798243015653696e-09,4.738202885601339e-12,0.0607144335426629,0.0607156248091286,-1.0178210676510101e-05,-1.0514000694378245e-12,0.288
1.883874702068855e-09,5.173597661389806e-12,0.0606688211142917,0.060670048947224,-1.0252347084510095e-05,-1.0528401067633197e-12,0.2885
2.4395497982832026e-09,5.668500391298181e-12,0.0606234697204243,0.060624739109586,-1.030005081017007e-05,-1.0551900065519648e-12,0.289
3.890544199303125e-09,1.1802198107702111e-11,0.0605783747078247,0.0605796830739775,-1.0381697915870123e-05,-1.0453901199553028e-12,0.2895
2.7864969984192633e-09,7.712795679903905e-12,0.0605335535684954,0.0605348968376638,-1.0419770816200158e-05,-1.0437900543891487e-12,0.29
2.087098702197032e-09,5.993802676407256e-12,0.0604889797161439,0.0604903540742759,-1.037630667512007e-05,-1.0388001223105015e-12,0.2905
1.105447760413325e-08,8.53585049864769e-11,0.0604446462401679,0.0604460517754369,-1.0432631931500073e-05,-1.0259800821421639e-12,0.291
5.242455095033627e-09,6.851410411234937e-11,0.0604005760910037,0.0604019821982997,-1.115633598392017e-05,-1.0205801048018825e-12,0.2915
3.4590110012389097e-09,1.0922700244275774e-11,0.0603567253177328,0.0603581160956801,-1.1499733874960035e-05,-1.0154401191425633e-12,0.292
3.686935999558383e-09,4.39019653963868e-12,0.0603130555947632,0.0603144499047643,-1.1606596846090072e-05,-1.007380160192306e-12,0.2925
8.745558999212477e-10,8.675976603811364e-13,0.0602695571938323,0.0602709642429433,-1.1704466055490175e-05,-1.0009399992877421e-12,0.293
1.5960529009539925e-09,2.5867398500967198e-11,0.0602261858776987,0.060227616730628,-1.1715609584870028e-05,-9.959201432291342e-13,0.2935
2.337170998401028e-09,6.0177002270123126e-12,0.060182914187929,0.0601843618384023,-1.1838964859559997e-05,-9.889699736226332e-13,0.294
1.0466718949886378e-09,1.436302465851469e-12,0.0601396791706437,0.0601411405364885,-1.1901267428540176e-05,-9.839999908639596e-13,0.2945
1.5985364976156546e-09,2.572206336814986e-12,0.0600964032745369,0.0600978767434882,-1.1929037387640009e-05,-9.770799620778536e-13,0.295
1.946175998135402e-09,2.0776901032970585e-11,0.060053006956701,0.0600544844032474,-1.1974570161899997e-05,-9.715600719772954e-13,0.2955
3.6079335005712032e-09,1.1568093705172089e-11,0.0600093676113878,0.0600108310871852,-1.2080178046520052e-05,-9.658500128156833e-13,0.296
7.293842599342959e-09,5.035839800715536e-11,0.0599653311952884,0.0599667638858665,-1.2193334413490142e-05,-9.584000260076664e-13,0.2965
5.20597939757117e-09,1.557259876605599e-11,0.0599207237921152,0.0599220880548488,-1.2358175977800114e-05,-9.609301201973786e-13,0.297
1.8797753006949414e-09,2.359789447181626e-11,0.0598752743830151,0.0598765525233878,-1.252951989401006e-05,-9.626500985238096e-13,0.2975
5.483516099524799e-09,1.4727996600072402e-11,0.0598286805735862,0.0598298540104363,-1.2619718735370003e-05,-9.649900236524678e-13,0.298
3.770808595926489e-09,1.777909763855945e-11,0.0597805593354346,0.0597815894642781,-1.265189355204011e-05,-9.689499636672538e-13,0.2985
4.232455011465852e-10,6.376010830422274e-13,0.0597304328858575,0.0597312838121078,-1.279130199509002e-05,-9.729300698424481e-13,0.299
3.057578995546706e-09,7.906598986640034e-12,0.0596777329835201,0.0596783676409227,-1.2801381833909978e-05,-9.717699735178886e-13,0.2995
2.485834003917997e-09,4.4016040812167034e-12,0.0596218382371371,0.0596222007385083,-1.2900271999469973e-05,-9.669101456999396e-13,0.3
4.838790701455764e-09,3.248420282764286e-11,0.0595620164756076,0.0595620481522804,-1.2965202987830085e-05,-9.594200434115407e-13,0.3005
9.1711429978103e-09,4.730789371354405e-11,0.0594975122417098,0.0594971468697446,-1.3236498849120018e-05,-9.48520125290675e-13,0.301
3.387913102836926e-09,3.9699299403395116e-11,0.0594276382839799,0.0594267998664322,-1.3817637175390094e-05,-9.273001203707887e-13,0.3015
7.985929001419478e-10,1.5423010091275557e-12,0.059351803803135,0.0593504535497696,-1.397754609381999e-05,-9.003099914889345e-13,0.302
1.1871607030755627e-09,1.9726997813052094e-12,0.0592696532064197,0.0592677907669123,-1.3994590262700075e-05,-8.815300919784441e-13,0.3025
3.6734967984175526e-09,1.61655966390839e-11,0.0591811700854174,0.0591788144607082,-1.4027864433290146e-05,-8.642099622729882e-13,0.303
5.140939604575401e-09,3.877199949986476e-11,0.0590867447443557,0.0590839321345681,-1.4157145206430098e-05,-8.453101500022209e-13,0.3035
1.9127582989719727e-09,4.925802821187375e-12,0.0589870816487884,0.0589838628801981,-1.4303638457740034e-05,-8.298201535639205e-13,0.304
1.4157229000222316e-09,1.0204961875537322e-12,0.0588831078097268,0.0588795729476211,-1.4271003344100116e-05,-8.255401570678167e-13,0.3045
3.1146432030726423e-09,3.2056024501514457e-12,0.0587759150571774,0.0587721553639915,-1.4316230732109962e-05,-8.256600698280936e-13,0.305
2.3085010014689544e-09,9.051696892026229e-12,0.0586666110442624,0.0586627070355316,-1.439378499802006e-05,-8.258400473887262e-13,0.3055
2.095261596168907e-09,4.9221043907365924e-12,0.0585562068429094,0.0585522303553481,-1.4475194635620026e-05,-8.269700028928906e-13,0.306
9.972923042944615e-10,1.5108955753184716e-12,0.0584455721943565,0.0584415831825144,-1.4545020355620107e-05,-8.286800065593347e-13,0.3065
3.032870996011461e-09,1.155570084065971e-11,0.058335390758159,0.0583314381759033,-1.456292314482e-05,-8.339401218193654e-13,0.307
9.179109000667651e-10,4.527975216994662e-13,0.0582261898552765,0.0582223037989029,-1.4670006042060129e-05,-8.33180096096453e-13,0.3075
3.556322902831255e-09,1.5431496358520036e-11,0.0581183391330792,0.0581145486074176,-1.4686120879930063e-05,-8.34230037480288e-13,0.308
5.417601700585806e-09,3.2607298805498175e-11,0.0580121102722393,0.0580084234237548,-1.4811547404230008e-05,-8.345401193016189e-13,0.3085
1.6352544041087214e-09,2.6620997073401043e-12,0.0579076540397869,0.0579040761757787,-1.5059083678050159e-05,-8.322101688329475e-13,0.309
1.2656615963613227e-09,3.693600980625433e-12,0.0578050578857514,0.0578015992338753,-1.5111669847560176e-05,-8.285000289987021e-13,0.3095
1.0586390028488601e-09,1.7305948341039823e-12,0.057704364965892,0.057701031146712,-1.5153427430240028e-05,-8.217701692736501e-13,0.31
2.9295900011439002e-09,8.185202515775813e-12,0.0576055814663271,0.0576023751998802,-1.5179048468310025e-05,-8.145801741465952e-13,0.3105
2.2946426009307075e-09,1.1851297720966159e-11,0.0575086969404029,0.0575056126012376,-1.5244802554250031e-05,-8.011399703355959e-13,0.311
1.2682265404517779e-08,4.0146579810551586e-10,0.0574136816277233,0.0574107179373695,-1.533131330928015e-05,-8.127600155394266e-13,0.3115
1.472105298772064e-09,1.699800022958442e-12,0.0573205229426347,0.0573176261515414,-1.6278494942820014e-05,-8.27090132493602e-13,0.312
9.503874694172243e-09,5.020039939296339e-11,0.0572291280855259,0.0572263184733303,-1.6319352580050107e-05,-8.422999710905321e-13,0.3125
5.068129603491567e-09,1.6876500197327005e-11,0.0571394797233364,0.0571367507739735,-1.6696308654940003e-05,-8.573701644476461e-13,0.313
5.040163196523562e-09,3.687670308005764e-11,0.0570515115768008,0.0570488682633598,-1.684007950711005e-05,-8.725600537246025e-13,0.3135
4.683727405918603e-09,1.7084500480990528e-11,0.0569651933067583,0.0569626344684596,-1.703933655606009e-05,-8.704499794565113e-13,0.314
5.377424401598052e-09,3.600929970870581e-11,0.0568804689969966,0.0568780017486309,-1.7095014498259972e-05,-8.684301108091708e-13,0.3145
4.784126400592115e-09,3.230569978196485e-11,0.0567973055348826,0.0567949345768864,-1.732650164617015e-05,-8.684901756095265e-13,0.315
1.883633901633708e-09,5.850597784018419e-12,0.0567156623731393,0.0567133817396792,-1.7503007653170075e-05,-8.688100152504097e-13,0.3155
4.264007494314548e-09,3.159660033613676e-11,0.0566354926068996,0.0566333116160815,-1.7567178201169983e-05,-8.685901390498296e-13,0.316
2.2046471939707324e-09,3.572898921166967e-12,0.0565567759904641,0.0565546864803073,-1.7766930388050028e-05,-8.720500450226654e-13,0.3165
5.084458500059785e-09,3.8540780289419985e-10,0.0564794657695996,0.0564774768246189,-1.7823533657320085e-05,-8.752399846545522e-13,0.317
2.462946369768959e-08,1.8251499617205624e-10,0.0564035941242354,0.0564016487855913,-1.8977008567510082e-05,-8.781499832855033e-13,0.3175
1.1351967102446459e-08,2.542926980098059e-10,0.0563290932014565,0.0563271568703642,-1.982384516149003e-05,-8.774901378433286e-13,0.318
2.8919885999845185e-09,9.078397755768464e-12,0.0562558863600497,0.0562539643368616,-2.0733374013260026e-05,-8.805701393749255e-13,0.3185
1.338188539840024e-08,6.37722999408119e-11,0.0561839322708779,0.0561820590366529,-2.0816175988100068e-05,-8.801700687732783e-13,0.319
2.9725734027041817e-09,3.9614977964674836e-12,0.0561132482234291,0.0561114179262003,-2.1638290461090115e-05,-8.787001074678225e-13,0.3195
5.145823399332894e-09,6.109501793361005e-12,0.0560437676580269,0.0560420087520002,-2.1654633459910035e-05,-8.745300490720087e-13,0.32
4.734754498192384e-09,2.5189406116510327e-11,0.0559754752879548,0.0559737991383777,-2.157219486489015e-05,-8.648301259156499e-13,0.3205
2.1141078956898873e-09,1.3500034423685747e-12,0.0559083566244895,0.0559067639229587,-2.159559099565011e-05,-8.534000329324387e-13,0.321
7.02757200349291e-09,8.634729736778368e-11,0.0558423685327229,0.0558408730401299,-2.1601267280960167e-05,-8.426300022318367e-13,0.3215
3.311686300189187e-09,8.687196795253982e-12,0.0557775237619567,0.0557761023319407,-2.190585324148009e-05,-8.419001173293195e-13,0.322
5.243462296300461e-09,6.7433003625438914e-12,0.0557137561531593,0.0557124160162361,-2.1959531305240036e-05,-8.42979982693115e-13,0.3225
1.5155878899109076e-08,1.0674229555807102e-10,0.0556510501444243,0.0556497945148804,-2.1807010464580147e-05,-8.526900973498952e-13,0.323
6.551913296626299e-09,1.1193400373255002e-11,0.0555894079260928,0.0555882077442252,-2.2351279348110063e-05,-8.618899864643037e-13,0.3235
5.902455399442452e-09,5.946319825422819e-11,0.0555287664644999,0.0555276328099666,-2.2221619246870147e-05,-8.721001351630342e-13,0.324
5.378353998275465e-09,9.498901665239146e-12,0.055469118886157,0.0554680470972867,-2.2561368202809974e-05,-8.791201273894433e-13,0.3245
5.770387001557964e-09,1.8641296839483346e-11,0.0554104331119107,0.0554094316527197,-2.260417192394e-05,-8.850700120716093e-13,0.325
5.382345603932581e-09,1.1499898255884489e-11,0.0553526923292641,0.0553517660182362,-2.2608697742520145e-05,-8.937100191841463e-13,0.3255
8.07505799726993e-09,6.051800033324284e-11,0.0552958745521741,0.0552950256860103,-2.266328326351011e-05,-9.051800108073049e-13,0.326
1.8841693705251572e-08,3.1770100439310056e-11,0.0552399727142437,0.0552391836245013,-2.2907938027630142e-05,-9.052799742476081e-13,0.3265
6.892786896806058e-09,1.159040224907315e-11,0.0551849830187667,0.0551842314677329,-2.236215045635999e-05,-9.021301500961032e-13,0.327
6.928607403089426e-09,1.3511698704338215e-11,0.055130832815439,0.0551301355870508,-2.2348020342630084e-05,-9.006801381106211e-13,0.3275
4.752268599472753e-09,1.6063199381743942e-11,0.0550775196338416,0.0550768772702929,-2.2201885696470063e-05,-9.027500968983304e-13,0.328
5.100066202690101e-09,9.788697630241927e-12,0.0550250137877214,0.0550244324663401,-2.2157074724430065e-05,-9.059699605101779e-13,0.3285
8.563686496043665e-09,3.3083420031276844e-10,0.054973304508503,0.0549727919579387,-2.2109878132900137e-05,-9.12500110195058e-13,0.329
8.186445903113349e-09,3.65757979459147e-11,0.054922408405216,0.0549219196680417,-2.2902805463060174e-05,-9.173601548534416e-13,0.3295
1.023927219401255e-08,2.5936600089870865e-11,0.0548722736750672,0.0548718041604927,-2.3018489095959997e-05,-9.213599935081751e-13,0.33
5.118592300012992e-09,5.235809702464067e-11,0.0548228810205929,0.0548224390610981,-2.3060735668950115e-05,-9.240800399185067e-13,0.3305
6.852859397998845e-09,3.530740283474998e-11,0.0547741958667783,0.0547738150892801,-2.3286151230150114e-05,-9.323900158897391e-13,0.331
1.3162623400952977e-08,1.1429160395870497e-10,0.0547262166905056,0.0547258940518308,-2.3516825182770106e-05,-9.377899932300204e-13,0.3315
5.615776302314579e-09,1.3353096406376608e-11,0.0546789486644716,0.0546786580505343,-2.3361916335690007e-05,-9.430999817899854e-13,0.332
6.587264900215217e-09,1.796340159954113e-11,0.0546323507860175,0.0546321020475459,-2.3596086547870076e-05,-9.481601701694098e-13,0.3325
1.0108133600972291e-08,3.3372998808900434e-11,0.0545864171238728,0.0545862228556802,-2.374921810602e-05,-9.51659974782193e-13,0.333
2.9251517041917197e-09,1.5443299417050582e-11,0.0545411313841332,0.0545409848541761,-2.3897245861690102e-05,-9.550901736155026e-13,0.3335
7.26637009590414e-09,2.7035103322692322e-11,0.0544964578183136,0.0544963704584427,-2.392172109619002e-05,-9.55290100496109e-13,0.334
5.3888466050588946e-09,3.732890385688137e-11,0.0544524080282151,0.0544523694467164,-2.4325269815149994e-05,-9.5383011385064e-13,0.3345
5.7838663997111794e-09,1.0991603460741572e-11,0.0544089568088566,0.0544089668148782,-2.44525198326601e-05,-9.528701612471213e-13,0.335
4.12410089412063e-09,7.420501713095717e-12,0.054366094279388,0.0543661568304721,-2.431738823987996e-05,-9.512700956809672e-13,0.3355
3.072318029845311e-08,3.339482024244944e-10,0.0543237973428291,0.0543239183219784,-2.4271854946590057e-05,-9.502600529370797e-13,0.336
1.9333461984127887e-09,2.593598946720732e-12,0.0542821488344716,0.0542822386528762,-2.2567010151580127e-05,-9.510400279799658e-13,0.3365
6.112751201048372e-09,3.4032998641464474e-11,0.0542409959685839,0.0542410898944033,-2.2618721106100036e-05,-9.52110135524209e-13,0.337
9.059053000803896e-09,1.4178209994941682e-10,0.0542003597597015,0.054200473628043,-2.285131027352015e-05,-9.5065014887874e-13,0.3375
2.0655162996652265e-09,5.422398641208304e-12,0.0541602381901582,0.0541603789154175,-2.2775630070579964e-05,-9.51430123921626e-13,0.338
5.283689798185609e-09,3.38123001819568e-11,0.0541206084857465,0.0541207967346071,-2.2833259960850037e-05,-9.522300482844859e-13,0.3385
4.996489402775417e-09,1.4884898869027552e-11,0.0540814790076979,0.0540817188758405,-2.298296995111005e-05,-9.49870173835854e-13,0.339
5.5383733987834916e-09,1.6456599971625963e-11,0.0540428256629219,0.0540431189939146,-2.3011343652060015e-05,-9.48260133609713e-13,0.3395
4.5117671959582495e-09,1.866889975943309e-11,0.0540046462453682,0.0540049954946331,-2.3180529555450087e-05,-9.47320130326168e-13,0.34
4.5800152975727926e-09,1.317652029153571e-10,0.0539669239276611,0.053967326200084,-2.3202494029730047e-05,-9.494701032342068e-13,0.3405
6.2428278033155316e-09,1.809200012026224e-11,0.0539296587121849,0.0539301002995534,-2.3859915215749964e-05,-9.513800337812572e-13,0.341
7.856524097960005e-09,5.720500462214062e-12,0.0538928386596443,0.0538933107069836,-2.4059118345550043e-05,-9.600601563741762e-13,0.3415
1.1162171097145457e-08,1.881449024354609e-10,0.0538564471229154,0.0538569498385412,-2.4331434951550086e-05,-9.659701424163947e-13,0.342
7.988705398587204e-09,8.549640162502925e-11,0.0538204820750288,0.0538210027149139,-2.481266481845e-05,-9.6763005594247e-13,0.3425
4.649768299558321e-09,8.754399982713323e-12,0.0537849228265575,0.0537854590258384,-2.468017145889007e-05,-9.677900841831288e-13,0.343
2.9114399016649806e-09,9.286800495278413e-12,0.0537497584917444,0.053750318514546,-2.4875147835220135e-05,-9.667199766388856e-13,0.3435
6.081845402294839e-09,1.0483540424655047e-10,0.0537149763163062,0.0537155742849335,-2.4889514639240022e-05,-9.63620025787315e-13,0.344
6.117010398209999e-09,2.531330006716459e-11,0.0536805638017021,0.0536811999271471,-2.517852294423007e-05,-9.633201354664056e-13,0.3445
5.217436004067988e-09,2.466690046665221e-11,0.0536465199137098,0.0536471870011284,-2.52052037891901e-05,-9.640200963889622e-13,0.345
5.753896796523161e-09,1.361859930382181e-11,0.0536128351765357,0.0536135365157482,-2.528383705715999e-05,-9.633500594463662e-13,0.3455
8.304605197961834e-09,1.0043520182190235e-10,0.0535795068155333,0.0535802412153238,-2.513190477326007e-05,-9.635001130270382e-13,0.346
5.889940965508877e-10,8.68730087866254e-12,0.0535465318052738,0.0535472855012825,-2.5037584261290062e-05,-9.470399724847978e-13,0.3465
5.301578204219837e-09,9.097939762670038e-11,0.0535138726038183,0.0535146598501543,-2.5039681346710092e-05,-9.303200571020298e-13,0.347
8.622219493936711e-09,1.5726939889271208e-10,0.053481542523661,0.0534823627565985,-2.500315088167001e-05,-9.25400164483725e-13,0.3475
8.376222396244692e-09,1.2016569683748202e-10,0.0534495678518187,0.053450380381091,-2.4967400839430096e-05,-9.280501714337142e-13,0.348
4.300908497401057e-09,5.916697687347039e-12,0.0534179145988342,0.0534187047674201,-2.4852799318000147e-05,-9.233501550159895e-13,0.3485
4.1227187011494415e-09,2.0135997036430098e-11,0.0533865466169602,0.0533873366777596,-2.4967842446169987e-05,-9.184001215772897e-13,0.349
4.075590996632794e-09,2.327860126882797e-11,0.0533554550808238,0.0533562663984019,-2.5126736589060027e-05,-9.178499973949705e-13,0.3495
4.803236697270563e-09,1.2518999725763535e-10,0.0533246441517439,0.0533254818630547,-2.511959862709005e-05,-9.17410028153376e-13,0.35
1.7563059964698091e-09,2.714703462025625e-12,0.0532941406499793,0.0532949818168243,-2.566747591435008e-05,-9.144000660821217e-13,0.3505
1.2388739999147358e-08,1.0092510160930601e-10,0.0532638822616371,0.0532647580803324,-2.5699835893520104e-05,-9.142001392015153e-13,0.351
2.5554013002859755e-09,1.5212504866912724e-11,0.0532339017719924,0.0532348029958384,-2.6256824925430158e-05,-9.12240118514096e-13,0.3515
3.4711869004167006e-09,8.097397752315771e-12,0.0532041738285626,0.0532051051452052,-2.635016422576999e-05,-9.061299887508367e-13,0.352
2.8842290986097474e-09,2.3829500872540876e-11,0.0531746950942941,0.053175659419004,-2.64638738199101e-05,-9.030901026996219e-13,0.3525
2.104912001643644e-09,2.551799049843595e-12,0.0531454775558032,0.0531464767789599,-2.6713855583210006e-05,-9.030701533796481e-13,0.353
8.215423966118074e-10,2.2762972062828624e-12,0.0531164943023591,0.0531175302034917,-2.6681267618269963e-05,-9.025501700177241e-13,0.3535
4.4226430157001673e-10,2.0637690167912837e-10,0.0530877412201519,0.0530888180294927,-2.670024605338009e-05,-9.012901102528614e-13,0.354
1.7060658996648215e-09,1.6761037002765988e-12,0.0530592424672399,0.053060329724868,-2.740408248907999e-05,-9.022799868363407e-13,0.3545
1.0880773990140646e-09,1.6626006127395954e-12,0.0530309648597154,0.0530320709899686,-2.7447613484860023e-05,-9.055200166085964e-13,0.355
1.1250526066319821e-09,9.931985789357611e-13,0.0530029049058174,0.0530040393752564,-2.747092069360006e-05,-9.097299736443576e-13,0.3555
4.448666199308171e-09,4.9314101413511224e-11,0.0529750582128482,0.0529762258101084,-2.7491884411070134e-05,-9.185399836575403e-13,0.356
2.1750740999970652e-09,8.418300778689769e-12,0.0529474385587042,0.0529486180518399,-2.7687708838070035e-05,-9.192601107405052e-13,0.3565
2.464771900467788e-09,9.556001823174398e-12,0.0529200140052728,0.052921218099073,-2.7754558503630122e-05,-9.206799819055922e-13,0.357
2.94683530355222e-09,7.003300717123295e-12,0.0528928001012187,0.0528940301065714,-2.782574233781013e-05,-9.242201188391919e-13,0.3575
2.7086100029549698e-09,8.915299054557124e-12,0.0528657780571876,0.0528670381626873,-2.7880866727400012e-05,-9.273200696907624e-13,0.358
1.1817459996676938e-09,2.0160303981775485e-11,0.0528389465935579,0.0528402355132345,-2.798808318015011e-05,-9.304000712223592e-13,0.3585
3.2590204979143778e-09,4.202999059899071e-12,0.0528122989380228,0.0528136173204986,-2.799813019917002e-05,-9.338801433556032e-13,0.359
1.2498571969055128e-09,1.727402942908185e-12,0.052785840750822,0.0527871849323593,-2.8156290042560166e-05,-9.366201390859086e-13,0.3595
2.0923907051439983e-09,9.833404923664801e-12,0.0527595618050305,0.0527609367468912,-2.8190471720230138e-05,-9.3916996575516e-13,0.36
1.2513143993198028e-09,2.1878956979470843e-12,0.0527334669396594,0.0527348690489814,-2.815501742286998e-05,-9.41450042923897e-13,0.3605
2.1179311984753646e-09,1.7384906014772383e-11,0.0527075467947661,0.0527089771310045,-2.8197085501030072e-05,-9.465900285832163e-13,0.361
2.548917195366318e-09,9.978101678242979e-12,0.0526818019787156,0.0526832557777706,-2.812008116007017e-05,-9.519800312635107e-13,0.3615
1.6218262982592435e-09,1.807462998715259e-10,0.0526562231925889,0.0526576973706258,-2.8294219114780028e-05,-9.515101380419555e-13,0.362
2.968123705149317e-09,5.6349022670154625e-12,0.0526308202855115,0.0526322962174837,-2.8782796270650094e-05,-9.492400355332054e-13,0.3625
1.0007987008564534e-09,1.4230006062376788e-12,0.0526055791544189,0.0526070558668065,-2.894559062072014e-05,-9.474500177464318e-13,0.363
3.348077599885091e-09,1.3534000309345373e-11,0.0525804985278799,0.0525819880514758,-2.8951054047920153e-05,-9.411100371226055e-13,0.3635
2.1917056988729477e-09,2.2293972223863534e-12,0.0525555742395061,0.0525570734336894,-2.8969810218150167e-05,-9.380701510713907e-13,0.364
2.446584497495241e-09,3.830009920324784e-11,0.052530788238413,0.052532301395533,-2.9037280665000125e-05,-9.34680067718463e-13,0.3645
3.1243787973478376e-09,2.0176570136865024e-10,0.0525061462964692,0.0525076707286442,-2.9181494182910174e-05,-9.32960089392032e-13,0.365
5.3062414948068515e-09,1.685220019087552e-11,0.0524816667604977,0.0524831785461513,-2.9876258559030167e-05,-9.298100484000926e-13,0.3655
2.9415552979528137e-09,6.961896337198681e-12,0.0524573266642485,0.0524588270148548,-2.99603240257601e-05,-9.270099878694316e-13,0.366
3.707256501783718e-09,2.0808169770569762e-10,0.0524331357829929,0.0524346351215527,-3.003284714436002e-05,-9.220100811307974e-13,0.3665
1.976006400172814e-09,8.014200414407924e-12,0.0524090806500285,0.0524105702662598,-3.0899071691190124e-05,-9.12660138435717e-13,0.367
5.730888097410514e-09,4.161279654191219e-11,0.0523851503791597,0.0523866340034048,-3.086881528967006e-05,-9.194700122810984e-13,0.3675
2.2304144989271357e-09,2.8662609785623516e-10,0.0523613729152987,0.0523628347853988,-3.0451556682070148e-05,-9.258600830452934e-13,0.368
5.923048503053696e-09,2.9865400430484357e-10,0.0523377013967868,0.0523391554842939,-3.055701053439005e-05,-9.148101113437557e-13,0.3685
1.362691501305413e-09,1.8382032007657756e-12,0.0523142082824753,0.0523155967838241,-3.054585578037006e-05,-9.200500604433781e-13,0.369
4.27908439931679e-09,2.5602200914853768e-11,0.0522908043444449,0.0522921592050335,-3.0566987801130055e-05,-9.253400996833694e-13,0.3695
9.59905920028259e-09,2.8109450184166107e-10,0.0522675041064793,0.0522688488348129,-3.0498289321460132e-05,-9.310200180245864e-13,0.37
1.2133391999458176e-09,1.5099803352125463e-11,0.0522443543919612,0.0522456650577471,-2.9517546970880002e-05,-9.368001166465412e-13,0.3705
3.9702884035985875e-09,1.5862602897875888e-11,0.0522213111697729,0.0522226112406084,-2.9503009087560083e-05,-9.42490009647745e-13,0.371
1.4369328019125938e-09,1.4896701927558098e-11,0.0521983806990761,0.0521996839030694,-2.953174971773013e-05,-9.48749976151242e-13,0.3715
3.408954396544317e-09,1.4093004541138043e-11,0.0521755439216763,0.0521768701509704,-2.9573507727450113e-05,-9.541501703319577e-13,0.372
3.35823519687084e-09,4.766798067379341e-12,0.0521528108398981,0.0521541640002988,-2.9564262563990017e-05,-9.59670060432516e-13,0.3725
2.8284175002113443e-09,4.4822201505922976e-11,0.0521301805859803,0.0521315663027957,-2.9659371498020086e-05,-9.651400772331398e-13,0.373
1.1345063499756947e-08,1.3217690136846372e-10,0.0521076619360151,0.0521090758647387,-2.9640519208450154e-05,-9.665601652386613e-13,0.3735
1.6661702018083702e-09,2.200996329637661e-12,0.0520852743617539,0.0520866925599367,-3.0213119102650123e-05,-9.693101356289535e-13,0.374
2.649493596740271e-09,7.2174974330430075e-12,0.0520629879309423,0.0520644131223188,-3.0278816415480045e-05,-9.699201077711939e-13,0.3745
9.608549025874602e-10,7.333330470649102e-11,0.052040793904385,0.052042239115336,-3.0369057269380136e-05,-9.70020071211497e-13,0.375
6.750161797575149e-09,9.814996038137735e-13,0.0520186953511369,0.0520201708694689,-3.0364534167510093e-05,-9.697700541905219e-13,0.3755
7.376574975848094e-10,6.582998035575827e-13,0.0519967180187261,0.0519982107290294,-3.074328396933997e-05,-9.697501048705481e-13,0.376
1.2926755985076532e-09,7.101902399497817e-12,0.0519748309597202,0.0519763503942497,-3.076102506755006e-05,-9.705699785533817e-13,0.3765
1.9857738994821794e-09,7.596999418435502e-12,0.0519530401795694,0.0519545892823786,-3.085181115373005e-05,-9.731000727430938e-13,0.377
1.1108980402241286e-10,9.009459844833145e-14,0.0519313454559594,0.0519329232286234,-3.092324690071014e-05,-9.75439997871752e-13,0.3775
4.702254995103683e-09,3.566020395640024e-11,0.0519097426796654,0.0519113532094565,-3.0925764012319995e-05,-9.895001484849786e-13,0.378
1.096717196225061e-09,1.3812978538751963e-12,0.0518882487268028,0.0518898768671578,-3.150340818310017e-05,-9.982500936978056e-13,0.3785
6.234273999816686e-10,6.344993974671809e-13,0.0518668504796876,0.0518684978966481,-3.150574724561004e-05,-1.0061699737273777e-12,0.379
1.0338883013605304e-09,2.00599953315006e-12,0.0518455412639531,0.0518472096083174,-3.152553742039e-05,-1.0133901096748277e-12,0.3795
1.4502914008618362e-09,7.151987335696219e-13,0.0518243207120642,0.0518260096243329,-3.1559535640170036e-05,-1.0212501417444786e-12,0.38
1.668062195314679e-09,5.327800700616336e-12,0.0518031920214183,0.0518049019947482,-3.1593435995730086e-05,-1.0188000616750958e-12,0.3805
3.794722001904116e-09,3.1229047126046794e-12,0.0517821539022657,0.0517838819500424,-3.164989191369017e-05,-1.0152800909019044e-12,0.381
9.44452696605147e-10,3.152700323028057e-12,0.051761219408941,0.0517629656757806,-3.156553138572004e-05,-1.0111601226464595e-12,0.3815
9.64172401640706e-10,1.1677950273458748e-12,0.0517403656425222,0.0517421299996744,-3.1613049002420174e-05,-1.0176800808309183e-12,0.382
2.0894449989650177e-09,5.449397877388407e-12,0.0517195932564347,0.0517213756637843,-3.1652282494360005e-05,-1.024890025277947e-12,0.3825
2.2933381998990754e-09,2.3005000682196908e-12,0.0516989051496021,0.0517007020065276,-3.170634819298014e-05,-1.0316400511634072e-12,0.383
1.5789250948361477e-09,6.26049906360393e-12,0.0516783083632166,0.0516801176031244,-3.1692235387320144e-05,-1.0388901110908177e-12,0.3835
4.728231299544472e-09,3.523229624713409e-11,0.0516577977594986,0.0516596190532279,-3.176749320495001e-05,-1.0461501456782152e-12,0.384
2.0618651994097625e-09,2.3209496824438958e-11,0.051637383025236,0.0516391996545606,-3.231513440083008e-05,-1.053309999984875e-12,0.3845
2.0144969997692996e-09,3.047902208397346e-12,0.0516170386269348,0.0516188541665727,-3.239095352116001e-05,-1.0609299896935376e-12,0.385
9.461483055361875e-10,1.9370061110635106e-12,0.0515967750667627,0.0515985912032319,-3.2541568797660094e-05,-1.069120052904493e-12,0.3855
1.8036459825676587e-10,1.1199374760906267e-14,0.0515765873696174,0.051578413459073,-3.256302248711004e-05,-1.0770199836140915e-12,0.386
7.595380990821354e-10,8.651968030903845e-13,0.051556476506176,0.0515583201692136,-3.2568390957619974e-05,-1.084840117043795e-12,0.3865
1.1037957006743149e-09,1.7660040096956209e-12,0.0515364458747165,0.051538314845261,-3.258462285695004e-05,-1.0924800560724313e-12,0.387
1.5039147011064458e-09,2.9623040131987466e-12,0.0515165087382673,0.0515183946256543,-3.2627767386480015e-05,-1.0996099863991304e-12,0.3875
9.806421022440226e-10,1.17100079632948e-12,0.0514966513095831,0.0514985386449351,-3.2665475825520126e-05,-1.1105300706804044e-12,0.388
3.1781264980823565e-09,7.558696724085934e-12,0.0514768575185669,0.0514787543088021,-3.2695851588110045e-05,-1.1185401563307273e-12,0.3885
4.606428016806774e-10,4.898997874036581e-13,0.0514571339226055,0.0514590349306111,-3.276507266109017e-05,-1.124930010254488e-12,0.389
3.0665180117406265e-10,2.2339768923629322e-13,0.0514374800898357,0.0514393905113546,-3.277622204846012e-05,-1.1282600288070599e-12,0.3895
8.942273935219625e-10,6.850006672998177e-13,0.0514178925788089,0.0514198135462411,-3.2780090792960005e-05,-1.1287500881890233e-12,0.39
1.5031641001361784e-09,4.370795392283355e-12,0.0513983752632263,0.0514003066870515,-3.2802032130480096e-05,-1.1308200469767327e-12,0.3905
3.894426031658682e-10,2.1419671591971223e-13,0.0513789303802863,0.0513808706036343,-3.284799881655997e-05,-1.1381100055440907e-12,0.391
2.6531434965670897e-09,7.910401500499376e-12,0.0513595631849185,0.0513615155049049,-3.2848926351930095e-05,-1.144189994486955e-12,0.3915
7.958654596462722e-09,6.005259484131997e-11,0.051340269878825,0.0513422327687327,-3.2950693670950014e-05,-1.1479801484415297e-12,0.392
1.3537249030082243e-09,3.87979925964288e-12,0.0513210463719569,0.0513230094363697,-3.344006913105009e-05,-1.154990166007952e-12,0.3925
3.3409140037798934e-10,7.350994812860279e-13,0.0513018988104692,0.0513038497674673,-3.351093149866016e-05,-1.164010077561728e-12,0.393
2.7337802993576688e-09,6.539907504432563e-14,0.0512828065581121,0.0512847556185761,-3.352011964291015e-05,-1.1724601324536454e-12,0.3935
9.162281003338713e-10,1.5394997776585484e-11,0.0512637896228606,0.0512657383355868,-3.370062256151016e-05,-1.1810001761258793e-12,0.394
1.3748319982465063e-09,2.090300155188629e-12,0.0512448278774133,0.0512467821111847,-3.368379395081011e-05,-1.1888200927151482e-12,0.3945
1.6247770975863496e-09,3.5813990661992534e-12,0.0512259394626126,0.0512278989514521,-3.373781064356014e-05,-1.1966001106644697e-12,0.395
1.5143852005738978e-09,3.709699214482498e-12,0.0512071123782513,0.051209075791966,-3.3803645021280096e-05,-1.1987700328924822e-12,0.3955
4.478326300072499e-09,1.4814295623555296e-11,0.051188345537135,0.0511903133613899,-3.380326052323016e-05,-1.2033199957295349e-12,0.396
2.513236195544888e-09,1.1673002842105262e-11,0.0511696509440199,0.0511716178051921,-3.397150263888997e-05,-1.2124600368840222e-12,0.3965
1.6730931015618289e-09,3.854000452108153e-12,0.0511510143548415,0.0511529837008485,-3.4141259324640006e-05,-1.22141012581789e-12,0.397
2.2810266037120996e-09,1.6305699845897692e-11,0.0511324505727178,0.0511344236380021,-3.4180989969249996e-05,-1.231999962117425e-12,0.3975
1.5318181029178035e-09,2.7625957077503926e-12,0.0511139555724977,0.0511159271655801,-3.4334035854500155e-05,-1.241829989534482e-12,0.398
2.379901699323117e-09,4.992797841829599e-12,0.0510955111498117,0.0510974858186281,-3.435239638444011e-05,-1.2515301295312753e-12,0.3985
1.835533704197534e-09,6.228594029433765e-12,0.0510771319632938,0.0510791093320648,-3.43874446938001e-05,-1.2599500436027977e-12,0.399
1.8287992994969748e-09,7.831603421326605e-12,0.0510588105784517,0.0510607906761606,-3.445256212525013e-05,-1.271490074686299e-12,0.3995
9.68899329517603e-09,1.0517139936716546e-10,0.0510405537026673,0.0510425271225371,-3.449826957313009e-05,-1.2824500576075204e-12,0.4
6.703723964829322e-10,3.7540109909528496e-13,0.0510223855129547,0.0510243310699548,-3.515175307295011e-05,-1.2941999902316148e-12,0.4005
2.1003970090971436e-10,5.921999002289624e-13,0.0510042521857589,0.0510061913557917,-3.514832302140003e-05,-1.3047200039112417e-12,0.401
1.2757409989516688e-09,7.391032230685823e-13,0.0509861664682851,0.0509881083238509,-3.515264763862013e-05,-1.3167999676766406e-12,0.4015
8.29313201444748e-10,2.538101673277282e-12,0.0509681432160229,0.0509700896960565,-3.5158936158070095e-05,-1.3289200469224216e-12,0.402
1.805153498901646e-09,4.539969788996956e-11,0.0509501700313325,0.0509521264294524,-3.515366813698997e-05,-1.3410700501481632e-12,0.4025
3.165944000016463e-09,1.480503220019358e-12,0.0509322599347311,0.0509342152845358,-3.5559951642030047e-05,-1.3525500164313087e-12,0.403
1.3969162007687608e-09,2.323898018463666e-12,0.0509144092869952,0.0509163594121049,-3.5677013675079966e-05,-1.364080072854823e-12,0.4035
1.038485603066519e-09,1.8150966840657645e-12,0.0508966045018738,0.050898556267311,-3.572449272445997e-05,-1.379110150731555e-12,0.404
6.869524046826392e-10,7.968001258795709e-13,0.0508788581779341,0.0508808145726131,-3.5754129983090084e-05,-1.3983300194836401e-12,0.4045
1.6627441021266343e-09,4.264096020722974e-12,0.0508611666613661,0.0508631345182028,-3.576361155073005e-05,-1.413110080339397e-12,0.405
2.400857290751901e-15,2.2967738821932926e-15,0.0508435248082554,0.0508455019844228,-3.573061068544003e-05,-1.427170014112189e-12,0.4055
8.27674700304426e-09,8.577030058409818e-11,0.0508259354836352,0.0508279241006352,-3.573061069586008e-05,-1.4375601403715521e-12,0.406
2.9975994950137697e-09,1.584189723846663e-11,0.050808426203357,0.0508103987700689,-3.6251385377689994e-05,-1.4502500762791914e-12,0.4065
3.2539569649880917e-10,3.353012312246051e-13,0.0507909597500226,0.0507929204355863,-3.650957156854e-05,-1.4679900090658338e-12,0.407
1.5158614988242114e-09,2.9991981120858213e-12,0.0507735335915772,0.0507754935137357,-3.6519703727860104e-05,-1.4737900570077622e-12,0.4075
5.273597947219599e-10,1.2986972608430847e-12,0.0507561587725965,0.0507581216026623,-3.657701002210997e-05,-1.4953600423889268e-12,0.408
3.422845062939217e-10,2.238890323136289e-11,0.0507388415640273,0.0507408124803961,-3.6589043001010154e-05,-1.5067699692117298e-12,0.4085
1.159659000771196e-09,2.5324048413821743e-12,0.0507215860213968,0.0507235593974462,-3.690858614690011e-05,-1.518050008614269e-12,0.409
1.5824933030650357e-09,4.021602495463128e-12,0.0507043801981694,0.0507063569165438,-3.696155899100004e-05,-1.5298300820587585e-12,0.4095
2.369103802024597e-09,2.1234104752299032e-11,0.0506872320323529,0.0506892124588712,-3.7034243849890175e-05,-1.5447599796547529e-12,0.41
1.011211898938047e-09,2.663098908062267e-12,0.0506701272479375,0.0506721058205901,-3.733527738574013e-05,-1.5546101732322182e-12,0.4105
7.374979030250195e-10,9.027986691556578e-13,0.0506530610931044,0.0506550433350461,-3.737333138682016e-05,-1.5633100283046764e-12,0.411
1.935775983952226e-10,1.8399864964990797e-13,0.0506360387474013,0.0506380270642084,-3.739342186874018e-05,-1.5692399636668686e-12,0.4115
1.0293940005956514e-10,3.121045089038432e-13,0.050619062191312,0.0506210594407412,-3.7396406180809994e-05,-1.5768100800755969e-12,0.412
4.226923047689901e-10,3.5629832417782836e-13,0.0506021342116628,0.0506041415482656,-3.739363296857007e-05,-1.582220032075865e-12,0.4125
5.07396805127236e-10,3.1299962621744726e-13,0.0505852645704415,0.0505872811392112,-3.7407227682010116e-05,-1.5865401440523508e-12,0.413
1.6896137960964452e-09,4.365799388672542e-12,0.050568436902993,0.0505704664296581,-3.742191182215006e-05,-1.593260029117416e-12,0.4135
3.373317195021208e-09,6.839098731781235e-12,0.0505516590027701,0.0505536947469659,-3.746729918351001e-05,-1.582589961857117e-12,0.414
7.3236510050866954e-09,7.468370366581212e-11,0.050534935011231,0.0505369661203809,-3.7480475604050175e-05,-1.5648500290704748e-12,0.4145
4.096996977787093e-10,4.663006092364697e-13,0.0505182718824868,0.0505202891247163,-3.7926525227440075e-05,-1.575710048551393e-12,0.415
2.7633218005473914e-09,1.341982081015658e-13,0.0505016400928098,0.0505036529682066,-3.793680286062013e-05,-1.5871401415346043e-12,0.4155
4.309891957210432e-10,1.6956401560630496e-11,0.0504850568489954,0.0504870668224247,-3.812908522920003e-05,-1.5990000122589887e-12,0.416
2.858845035702551e-10,2.4080043514729255e-13,0.0504685120562286,0.0504705267871005,-3.813656717265002e-05,-1.6104400799021867e-12,0.4165
9.477468046470428e-10,8.716985466783456e-13,0.0504520099847791,0.0504540311600443,-3.8144825219029984e-05,-1.6205500483201796e-12,0.417
1.3903950976668078e-09,1.251096448662281e-12,0.0504355622554608,0.0504375890506633,-3.8156886987279976e-05,-1.6206400371004959e-12,0.4175
4.1167210612647054e-10,3.402059883805819e-11,0.0504191499914701,0.0504211827160949,-3.817858983947006e-05,-1.6325200739852885e-12,0.418
2.7232259017240246e-09,2.47864020974653e-11,0.0504027783832484,0.0504048146464306,-3.818428538613001e-05,-1.6421800985016999e-12,0.4185
1.0910356992854808e-09,1.1631043350668335e-12,0.0503864549179782,0.0503884875494522,-3.838005707893009e-05,-1.6460101510962222e-12,0.419
4.740714799889023e-09,4.8944501229719606e-11,0.050370169569259,0.0503722066909831,-3.849218172100998e-05,-1.6355001120765822e-12,0.4195
1.3042652027839274e-09,1.1991033166403042e-12,0.0503539331973092,0.050355965395591,-3.880573107544003e-05,-1.6172900692279502e-12,0.42
1.7950522943066538e-09,3.8885006325983795e-12,0.0503377349872314,0.0503397678732474,-3.890422577435015e-05,-1.6233199680304455e-12,0.4205
2.8168449031640286e-09,3.5318498126102327e-11,0.0503215818397445,0.0503236184227729,-3.895384777317999e-05,-1.627290099545653e-12,0.421
1.459169098050328e-09,4.586955815177873e-13,0.0503054729636552,0.0503075071087402,-3.90353955929e-05,-1.636560028120404e-12,0.4215
1.150499695512508e-09,2.47008039022667e-11,0.0502894150014554,0.0502914494239828,-3.916597100019005e-05,-1.6456200551545619e-12,0.422
2.734648396618411e-09,9.29119975401349e-12,0.0502734073512453,0.050275430151919,-3.939014174082008e-05,-1.6550699612899455e-12,0.4225
1.7247338002235324e-09,3.439096230017924e-12,0.050257433756995,0.0502594536579463,-3.9475376679650115e-05,-1.6646000983860931e-12,0.423
2.3463478035501417e-09,1.0021899976564441e-11,0.0502414904729784,0.0502435154479104,-3.952258489494016e-05,-1.6743700610027945e-12,0.4235
5.910254022301054e-10,2.9091701270189674e-11,0.0502255855500136,0.0502276124237124,-3.9580027583479985e-05,-1.6655700256495987e-12,0.424
1.4383522012328953e-09,9.238998455174396e-13,0.0502097133124836,0.050211744298267,-3.9597572671860176e-05,-1.6589800280047973e-12,0.4245
7.217292700978373e-09,7.693640169392779e-11,0.0501938842519626,0.0501959155145905,-3.9734470366940096e-05,-1.6546399667083378e-12,0.425
1.082094601423389e-09,9.010014956345458e-13,0.0501781108587871,0.0501801298007599,-4.0237652737930155e-05,-1.6531400814229213e-12,0.4255
4.094398396714549e-09,1.0942496908583621e-11,0.0501623612672699,0.0501643772994783,-4.026113778134014e-05,-1.6505000491329191e-12,0.426
9.356343963484726e-10,2.7249730250034077e-13,0.0501466519140163,0.0501486625163029,-4.0324010596779966e-05,-1.6485901185858687e-12,0.4265
1.1465079580164073e-10,2.82801559947643e-13,0.0501309717921879,0.0501329869778882,-4.034787311865012e-05,-1.6490699864674108e-12,0.427
1.358062599876586e-09,3.6505035105882655e-12,0.0501153283573256,0.0501173531532489,-4.034477954331997e-05,-1.6541100086864269e-12,0.4275
1.6518955023303583e-09,3.17969955920816e-12,0.0500997229045541,0.0501017552613249,-4.038654767428017e-05,-1.6619700407560778e-12,0.428
7.003465300747802e-09,7.656920236742693e-11,0.0500841728853189,0.0500862105293315,-4.044736762237014e-05,-1.6692300753434752e-12,0.4285
3.60492399820167e-10,3.6510378054188664e-13,0.0500686743997912,0.0500707040427701,-4.0852278802740085e-05,-1.6761900027695287e-12,0.429
2.0131701999881457e-09,3.036589729665806e-11,0.0500531933138334,0.0500552233140742,-4.086037191554999e-05,-1.6834101387169786e-12,0.4295
3.221673705589012e-09,3.0975895459750546e-11,0.0500377513948362,0.0500397707195569,-4.101997947128012e-05,-1.6910401030856281e-12,0.43
1.63706539990649e-09,7.255904210801134e-12,0.0500223501316054,0.050024361279691,-4.104776773084006e-05,-1.7051299608383808e-12,0.4305
1.414873600225075e-09,2.7689031623090443e-12,0.0500069789599797,0.0500089920185826,-4.1112972958750075e-05,-1.7205299684963649e-12,0.431
1.3754712022140403e-09,9.775999454397777e-13,0.0499916368716426,0.049993655907071,-4.113778825036007e-05,-1.735030088351186e-12,0.4315
3.254300023902701e-10,3.637021239732974e-13,0.0499763250801087,0.0499783535005294,-4.1131463914010095e-05,-1.7481101202004856e-12,0.432
2.1905009750522453e-10,1.4180323582024812e-13,0.049961041993929,0.0499630824009126,-4.114122162994006e-05,-1.7620700905329745e-12,0.4325
4.169694034494853e-10,3.861980180097646e-13,0.0499457979294835,0.0499478508299566,-4.114207693357006e-05,-1.7705400947448657e-12,0.433
1.831011300912344e-09,5.334496733233607e-12,0.0499305849287874,0.0499326495939747,-4.114732224973e-05,-1.7789101355164538e-12,0.4335
2.856552702712456e-09,6.1717020383156296e-12,0.0499154109872087,0.0499174818193538,-4.1113206284529996e-05,-1.7816100157663772e-12,0.434
1.7858661008340881e-09,1.4628000200023195e-11,0.0499002745343469,0.0499023485576958,-4.121332285846003e-05,-1.7835600617938097e-12,0.4345
5.175555199687931e-09,5.758997445592939e-12,0.0498851714025891,0.0498872481269442,-4.144064880822005e-05,-1.7872101368276994e-12,0.435
4.119965001103676e-09,7.2237008041931006e-12,0.0498701095634793,0.0498721839071166,-4.130701384354998e-05,-1.7984500607498566e-12,0.4355
2.619058026009924e-10,2.277900090774665e-12,0.0498550831955295,0.0498571517199056,-4.144620684822008e-05,-1.8090201645698523e-12,0.436
6.783451099445781e-09,6.493080378922045e-11,0.0498400823236951,0.0498421541295046,-4.143924292649001e-05,-1.8198699925503492e-12,0.4365
5.345851955551595e-10,5.023967353245951e-13,0.0498251265772813,0.049827184297652,-4.1800487445890116e-05,-1.8307100627112938e-12,0.437
2.5299207173645755e-14,2.5195123765087146e-14,0.0498101941400927,0.049812246729992,-4.18155862903901e-05,-1.841590031512186e-12,0.4375
3.473940995979419e-10,6.771042060371713e-13,0.0497953095363927,0.0497973639201065,-4.181558630001001e-05,-1.851369968788874e-12,0.438
4.514121992871267e-10,1.1117010090266888e-12,0.0497804473058682,0.049782506200818,-4.1825551463970084e-05,-1.860970145345364e-12,0.4385
1.5930309016365385e-09,4.205497061704477e-12,0.0497656070675466,0.0497676733776755,-4.183887854238011e-05,-1.872120080487205e-12,0.439
1.1709347033650452e-09,3.243059987223518e-11,0.0497508046329634,0.0497528763937511,-4.1908076340540015e-05,-1.8791300980536274e-12,0.4395
2.3756836983745977e-09,4.109101947591398e-12,0.049736028067068,0.0497381020097145,-4.194193219334008e-05,-1.8865399693812623e-12,0.44
4.5852889540842767e-10,5.341005415715472e-13,0.0497212832420131,0.0497233560698067,-4.2103004149820177e-05,-1.8961401459377525e-12,0.4405
6.879632002965153e-10,1.1623063622678842e-12,0.0497065616389913,0.0497086426632023,-4.2112321376700174e-05,-1.9061000607750733e-12,0.441
2.266117016258562e-10,3.376049440007023e-13,0.0496918659665887,0.0496939552763384,-4.212919647393013e-05,-1.915060124368928e-12,0.4415
3.826619993096969e-10,2.4886995242390242e-11,0.0496771977251279,0.0496792955691218,-4.2134055957390075e-05,-1.9248101376656557e-12,0.442
3.7143816009055364e-09,7.665999779415955e-12,0.0496625641208275,0.0496646638191801,-4.242951602830003e-05,-1.9354400894455726e-12,0.4425
5.498781985302514e-10,4.2269659994431663e-13,0.0496479718729158,0.049650066320304,-4.254257159477001e-05,-1.9462300694661483e-12,0.443
6.340512004321397e-10,1.1952036582663084e-12,0.0496333971399177,0.0496354942541864,-4.255561404771014e-05,-1.9593300506354216e-12,0.4435
1.3466448997578873e-09,2.807899746049003e-12,0.0496188490350677,0.0496209491559303,-4.256740211720008e-05,-1.9718601751428366e-12,0.444
2.6223148999471313e-09,8.715098087641593e-12,0.04960433669539,0.0496064414232791,-4.262411626029003e-05,-1.9848400267113986e-12,0.4445
8.476328042239523e-10,8.904960102640302e-13,0.0495898520724581,0.0495919561228411,-4.265021368805009e-05,-1.989559992449097e-12,0.445
1.9324849012680723e-09,3.06755038037565e-11,0.0495753966782033,0.0495775038884043,-4.266373191461016e-05,-1.997949982540659e-12,0.4455
1.8258331999088107e-09,4.14020207006871e-12,0.0495609696883111,0.0495630750457795,-4.3032974952450075e-05,-2.001100023532598e-12,0.446
3.263597031510912e-10,4.651001805910937e-13,0.0495465701102739,0.0495486717156409,-4.308405066874013e-05,-2.004230115204564e-12,0.4465
9.47962403019531e-10,7.37410132956029e-12,0.0495321988077249,0.0495343023895969,-4.309363207902011e-05,-2.0174001358341798e-12,0.447
8.48282499799069e-10,8.606032553259979e-13,0.0495178539094276,0.0495199577019296,-4.317253701247004e-05,-2.0307501340244283e-12,0.4475
4.352660940010189e-10,7.389991396600237e-13,0.0495035406008397,0.0495056368304409,-4.318898808365005e-05,-2.043660162973082e-12,0.448
5.3972901009613494e-09,5.413679921018044e-11,0.049489254476867,0.0494913630412331,-4.3196294795230013e-05,-2.0578300348461642e-12,0.4485
1.040306149557857e-08,8.181140487284466e-11,0.0494749956235634,0.0494771020695329,-4.364363215203005e-05,-2.071279996476716e-12,0.449
4.900536990093407e-10,7.382983113757291e-13,0.0494607858976121,0.0494628606165579,-4.426298499225008e-05,-2.085010115948638e-12,0.4495
2.3376112989748066e-09,2.1157034457708335e-12,0.0494465802513457,0.0494486395909878,-4.427541300591016e-05,-2.0981499957578587e-12,0.45
2.3304436991278266e-09,1.45876991042293e-11,0.0494324022239104,0.0494344529766362,-4.422645129821003e-05,-2.1118701405697937e-12,0.4505
4.779249981878841e-10,1.114601466678522e-12,0.0494182435992152,0.0494202895906865,-4.443195298589001e-05,-2.125350026180306e-12,0.451
1.1805069005665914e-09,3.157800410047429e-12,0.0494041046210252,0.0494061524077103,-4.4447878089800066e-05,-2.139149968272136e-12,0.4515
2.5331578987208836e-09,1.783569819613362e-11,0.0493899876154839,0.0493920382784356,-4.4498713920570034e-05,-2.152200076141475e-12,0.452
1.485441394888376e-09,5.447031714567174e-13,0.0493759019643036,0.0493779486379376,-4.467112315590998e-05,-2.164139960986189e-12,0.4525
1.296557000651788e-09,4.889200155844264e-12,0.0493618481834975,0.0493638955188532,-4.471627119388005e-05,-2.176920102514579e-12,0.453
4.198030811863873e-15,3.9968028886505635e-15,0.0493478159896469,0.0493498692843915,-4.476621785695005e-05,-2.1888200887193454e-12,0.4535
1.8782460309285653e-10,3.117020530574166e-13,0.0493338004642169,0.0493358654402304,-4.4766217868619966e-05,-2.2014000865266947e-12,0.454
5.071214004281899e-10,5.605030328759142e-13,0.0493198078675871,0.0493218834230621,-4.477186908200003e-05,-2.212530072348562e-12,0.4545
1.9057491973395457e-09,6.901999805020154e-12,0.0493058353620045,0.0493079225300375,-4.478739832374e-05,-2.226620146941749e-12,0.455
3.4101012014176035e-09,9.069099637937228e-12,0.0492918901763928,0.0492939840541886,-4.4846417772750067e-05,-2.2416801487984417e-12,0.4555
1.0514029993857754e-09,1.1469991623158649e-12,0.0492779736560005,0.0492800679413382,-4.4846845981390054e-05,-2.256889987395372e-12,0.456
7.639740992604338e-10,1.2376974445338362e-12,0.0492640772602833,0.0492661773109487,-4.4845814851280155e-05,-2.2744900581017635e-12,0.4565
1.295859003436206e-09,3.710899643127874e-12,0.0492502075536648,0.0492523135998949,-4.486806036666001e-05,-2.2905199872219617e-12,0.457
1.6478187009338896e-09,3.604699871928574e-12,0.0492363624685487,0.0492384738245036,-4.493220254089998e-05,-2.306430003581883e-12,0.4575
2.0829944019640223e-09,8.578499022249275e-12,0.049222536896908,0.0492246530026386,-4.498386704493017e-05,-2.3228801694641366e-12,0.458
1.936992295725748e-09,7.40139893817826e-12,0.0492087355258997,0.0492108532772377,-4.5054301114000155e-05,-2.3393301185059556e-12,0.4585
5.528988031300308e-10,6.740996649767794e-13,0.0491949541050343,0.0491970736600682,-4.512045004064001e-05,-2.356130048009053e-12,0.459
6.65776003772045e-10,3.4639652257695275e-13,0.0491811975786325,0.0491833161121688,-4.513499471949997e-05,-2.3725400984109246e-12,0.4595
2.894591025204285e-10,7.822978376204048e-13,0.0491674622087542,0.0491695907562537,-4.514848985962016e-05,-2.3832899629511184e-12,0.46
6.619608958202683e-10,4.710953849240695e-13,0.0491537447906542,0.0491558830549445,-4.515356661143012e-05,-2.3936601398905077e-12,0.4605
7.911529764648151e-11,1.8749585217747722e-13,0.0491400491517262,0.0491421950271505,-4.517221874651006e-05,-2.4037399674881055e-12,0.461
7.528714596194419e-09,6.184670137132642e-11,0.0491263747563962,0.0491285289872073,-4.517005150963009e-05,-2.4141400684074554e-12,0.4615
2.504701196448522e-09,7.394494738743873e-12,0.0491127498364396,0.0491148897246596,-4.559496698743016e-05,-2.423630090023221e-12,0.462
1.7430248980265795e-09,4.22849949499593e-12,0.049099134645154,0.0491012641462791,-4.5689602378190097e-05,-2.4325101394967463e-12,0.4625
1.5843030984341588e-09,3.394810127455017e-11,0.0490855343952086,0.0490876581061602,-4.574490497663997e-05,-2.441180070589244e-12,0.463
1.7457283049693295e-09,4.812497622630474e-12,0.0490719527176913,0.0490740696755093,-4.571106216525009e-05,-2.4495700606808057e-12,0.4635
4.4937600168770686e-10,2.922037611874373e-13,0.0490583933399867,0.0490605066050555,-4.583210198601012e-05,-2.4580201155727233e-12,0.464
4.926497959578668e-10,8.315986788076657e-13,0.049044846785726,0.049046964274135,-4.584232877960005e-05,-2.4670300524665123e-12,0.4645
1.7244869976451582e-09,6.234394944737431e-12,0.0490313201808958,0.0490334437283149,-4.5856720049860166e-05,-2.4751099607367433e-12,0.465
5.844187009329538e-10,9.478043350164e-13,0.0490178268665372,0.049019953528852,-4.594738576228015e-05,-2.4849601543142086e-12,0.4655
3.975128975985953e-10,3.6790015478516125e-13,0.0490043534446886,0.0490064862026401,-4.596574201087009e-05,-2.4952301509728603e-12,0.466
1.773166050100805e-08,1.4771899675691813e-10,0.0489908943989292,0.0489930344223605,-4.597673487034002e-05,-2.5035099861236976e-12,0.4665
5.387211995944163e-10,6.280947983938745e-13,0.0489774709465518,0.0489796009965207,-4.667975048249016e-05,-2.5086601632834382e-12,0.467
3.579513095652853e-09,1.0702598529643836e-11,0.0489640654345106,0.0489661809689257,-4.6696240216449964e-05,-2.5132201007804778e-12,0.4675
1.9040356027955063e-09,5.033799765907787e-12,0.0489506785569866,0.0489527802831548,-4.6816632709480166e-05,-2.5257500084474582e-12,0.468
8.32222700475338e-10,6.5331975940274845e-12,0.0489373033685216,0.0489394049488169,-4.6869435016000166e-05,-2.5380600399138586e-12,0.4685
9.815398008261589e-10,6.242992234284372e-13,0.0489239406768636,0.0489260452732784,-4.6942749678670175e-05,-2.5497199837576368e-12,0.469
1.7091648027434125e-09,4.805100761728909e-12,0.0489105926260792,0.048912703910702,-4.693580424908997e-05,-2.562070130704419e-12,0.4695
1.9542103005254496e-09,4.510398998736065e-12,0.0488972657169819,0.0488993832796932,-4.7009567925950175e-05,-2.5743500213504245e-12,0.47
1.0716450990488902e-09,1.4919038227034775e-12,0.0488839577568587,0.0488860799431991,-4.7005999403140026e-05,-2.5869100698378e-12,0.4705
5.829231097820298e-09,1.7478997416109365e-11,0.0488706670573325,0.048872795453996,-4.704205227958015e-05,-2.5985400897016175e-12,0.471
3.1111500181646434e-10,3.0406302475860514e-11,0.0488574088157314,0.04885953110085,-4.7505921901440156e-05,-2.611620121550917e-12,0.4715
1.96705749605508e-09,9.515402354942637e-12,0.048844158918937,0.0488462837182706,-4.751727387276015e-05,-2.622660118592468e-12,0.472
2.0725313965019865e-09,5.32469901504129e-12,0.0488309315576809,0.0488330535794701,-4.7614864787580164e-05,-2.634750057017854e-12,0.4725
9.948585982799685e-10,2.3860982634182903e-12,0.0488177314412084,0.0488198483276581,-4.767470147559998e-05,-2.647099987124202e-12,0.473
5.842157098367995e-09,5.518289991623959e-11,0.0488045405892386,0.0488066636411396,-4.7715404376560055e-05,-2.6593300044702728e-12,0.4735
2.983379800147734e-09,7.574399440990476e-12,0.0487913780463159,0.0487934922840369,-4.805558968413006e-05,-2.671910002277622e-12,0.474
2.5675242001921283e-09,8.125000672265514e-12,0.0487782315815928,0.0487803365852033,-4.808579202017016e-05,-2.6840101322034293e-12,0.4745
1.1173375003004082e-09,2.8230959236985598e-12,0.0487651074439623,0.0487672055118404,-4.8170510978039986e-05,-2.6968501216917407e-12,0.475
1.3688484026830317e-09,2.2139026722989286e-12,0.0487519976785109,0.0487540866536406,-4.820989766924017e-05,-2.7090599728774034e-12,0.4755
3.4296990247817405e-10,3.3749392169823977e-13,0.0487389054063673,0.0487409951779556,-4.8211313851620084e-05,-2.7215400072444496e-12,0.476
1.5928207017235074e-09,3.8455003070758664e-12,0.0487258227344758,0.0487279242242036,-4.821735603634009e-05,-2.7339300528311794e-12,0.4765
8.012705013382693e-10,9.494002806142987e-13,0.0487127638877322,0.0487148695375498,-4.8266539517830085e-05,-2.7470400086604396e-12,0.477
5.016883991570964e-10,1.7860990464413362e-12,0.0486997154287286,0.0487018313190713,-4.829046656860004e-05,-2.759360014786827e-12,0.4775
1.9849571986085834e-09,1.5593595859009213e-11,0.0486866779494472,0.0486888049160351,-4.829527915922011e-05,-2.7717901758539387e-12,0.478
2.8162900483907904e-10,3.186964581125551e-13,0.0486736625291151,0.0486757916961737,-4.846642081723007e-05,-2.7837701761790346e-12,0.4785
5.472004030449007e-10,6.413064523869139e-13,0.048660657608411,0.0486627945814548,-4.84740698037001e-05,-2.7958601146044204e-12,0.479
4.7971938990643e-09,1.312690234289704e-11,0.0486476683219697,0.048649813721652,-4.848768434675011e-05,-2.808489985711704e-12,0.4795
2.1798466989797483e-09,4.01590566356802e-12,0.0486347027389939,0.0486368466199829,-4.857433027864017e-05,-2.8202800338161804e-12,0.48
1.4082701949025278e-09,5.316996842807953e-12,0.04862176510674,0.0486239094250934,-4.857421224723998e-05,-2.832539975142212e-12,0.4805
2.112660095476837e-09,4.129301067745672e-12,0.0486088338120881,0.0486109799162482,-4.853540966335006e-05,-2.8445999895876373e-12,0.481
5.018845963822294e-10,5.800984692605482e-13,0.0485959151975522,0.048598062583011,-4.8599236298360084e-05,-2.8567200688334182e-12,0.4815
8.687569968968134e-10,3.655603597607637e-12,0.0485830099180653,0.0485851625470053,-4.860594348142012e-05,-2.8684700014575126e-12,0.482
4.897874501808008e-09,6.917702521924696e-12,0.0485701192883656,0.0485722778579154,-4.858109056452009e-05,-2.8804701679430167e-12,0.4825
5.913448966610169e-10,1.1022988077868945e-12,0.0485572570349538,0.0485594124468844,-4.8559019256899996e-05,-2.8926899937886663e-12,0.483
4.392280011922267e-10,5.365013988622991e-13,0.0485444109085476,0.0485465691100121,-4.8578062167990016e-05,-2.9042701403525495e-12,0.4835
1.62155385022289e-08,1.1240430114467514e-10,0.048531576697543,0.0485337402794458,-4.858881550398012e-05,-2.9161499603969077e-12,0.484
9.244644501305022e-09,1.1297594804116073e-11,0.0485187547593822,0.0485209290828385,-4.9606849439799965e-05,-2.9276999661403957e-12,0.4845
5.817426498855305e-09,5.191459762077244e-11,0.048505982897697,0.0485081236183171,-5.0058421890320165e-05,-2.940470133008799e-12,0.485
1.684844895544213e-09,4.575000100981441e-12,0.0484932239241014,0.048495330824841,-5.039552525270001e-05,-2.9519099838115626e-12,0.4855
3.2750310102747093e-10,3.4430097661797276e-13,0.0484804735820916,0.0484825575386776,-5.044955157952006e-05,-2.9634699642150375e-12,0.486
1.2473687013847545e-09,7.421008252350703e-13,0.0484677230094597,0.0484697962078238,-5.0456013502779996e-05,-2.9745099612565884e-12,0.4865
3.499325967881717e-10,2.005701160712192e-12,0.0484549799293809,0.0484570486447471,-5.049856033103998e-05,-2.9854400201978493e-12,0.487
1.661100978989083e-10,6.411954300844513e-13,0.0484422472837542,0.0484443185722364,-5.049739279864001e-05,-2.9951601095146163e-12,0.4875
2.1123172933013024e-09,4.4547004973694015e-12,0.0484295265929259,0.048431603024685,-5.050241856128005e-05,-3.0050801257119897e-12,0.488
1.6242890366058305e-10,1.940114735532461e-14,0.0484168204202511,0.0484189015612297,-5.0563512359199985e-05,-3.0149500517689942e-12,0.4885
1.3271120036240092e-09,1.5800971642221384e-12,0.0484041253292353,0.0484062149188677,-5.056442841149e-05,-3.025000172227066e-12,0.489
5.682374015769653e-10,6.1993049582653725e-12,0.0483914484563193,0.0483935431681732,-5.064138810900016e-05,-3.034630055923082e-12,0.4895
5.118199614129182e-11,1.3898604489526178e-14,0.0483787829649579,0.0483808856308898,-5.06542492822201e-05,-3.0439899732781495e-12,0.49
6.922069695214361e-09,3.704909989910021e-11,0.0483661320548963,0.0483682453148592,-5.065287736589e-05,-3.0538501415156016e-12,0.4905
3.775159199137512e-09,1.3455299374687257e-11,0.0483535113204984,0.0483556179436389,-5.111872252115007e-05,-3.0649599611770606e-12,0.491
1.173431400658398e-09,2.308396529482337e-12,0.0483409024152736,0.0483430013766369,-5.125272998028011e-05,-3.0763200146999292e-12,0.4915
1.0147317014430612e-09,1.8180103256160152e-11,0.048328299575613,0.0483303968886756,-5.1215969504770156e-05,-3.0876900428827847e-12,0.492
1.3876187004990825e-09,3.694294870015824e-12,0.0483157132478266,0.0483178054122055,-5.134505529919009e-05,-3.098400008783031e-12,0.4925
7.383368014202141e-10,8.310990784465844e-13,0.0483031351763789,0.0483052288543175,-5.140847694428004e-05,-3.1095200199449113e-12,0.493
2.2063665963689694e-09,4.9579992889015045e-12,0.0482905690810662,0.0482926694508537,-5.143013907289999e-05,-3.1211699891287026e-12,0.4935
9.114086985118064e-10,2.184100122981647e-12,0.0482780250440506,0.048280130451756,-5.146198957938007e-05,-3.13041996838348e-12,0.494
3.163723900911908e-09,3.446798402251261e-12,0.0482654993034803,0.0482676115944747,-5.149639814709e-05,-3.1400600435799175e-12,0.4945
1.1487074000338104e-09,6.029209770330723e-11,0.0482529822801311,0.0482550983854577,-5.143849098617013e-05,-3.1496400539759994e-12,0.495
6.555778003791701e-10,1.2295997553479765e-12,0.0482404906751907,0.048242593952879,-5.2012722451110155e-05,-3.159180165732134e-12,0.4955
4.650331404676411e-09,1.8242803101475857e-11,0.0482280027799464,0.0482301013065671,-5.203390242526011e-05,-3.1682100519458967e-12,0.496
9.851974194785562e-09,4.9544597591211215e-11,0.0482155369894306,0.0482176270426404,-5.2203811104589975e-05,-3.1776400087613066e-12,0.4965
4.993907024020139e-10,2.8480599822966468e-11,0.0482030927988703,0.048205162398315,-5.271197117338996e-05,-3.1849700828090466e-12,0.497
5.947911094206226e-09,1.990699965981335e-11,0.0481906475130677,0.0481927114947901,-5.272690293228006e-05,-3.1928500641986712e-12,0.4975
9.321340990742222e-10,1.2331038967694496e-12,0.0481782223830813,0.0481802720594202,-5.283662597752015e-05,-3.1973399622353682e-12,0.498
5.461388404015555e-09,1.310429542655811e-11,0.0481657956093699,0.0481678427676023,-5.2861127891950035e-05,-3.2059500453679446e-12,0.4985
4.808259505828527e-09,1.345880351610873e-11,0.0481533881346974,0.0481554310339125,-5.288216663538016e-05,-3.215880036225305e-12,0.499
1.726681200797664e-09,8.952505403669875e-12,0.0481410065802751,0.0481430432406629,-5.303049239426005e-05,-3.2427500355064476e-12,0.4995
6.999198998158818e-10,4.736974701380348e-13,0.0481286261106925,0.0481306628996272,-5.3094706450430114e-05,-3.2680401353818445e-12,0.5
1.1039015951341824e-09,1.2313969288690885e-12,0.0481162617213123,0.0481183029555749,-5.311049862352017e-05,-3.2843300561830047e-12,0.5005
9.434934014618257e-10,4.176700652003262e-12,0.0481039066685827,0.0481059595696474,-5.310390473739013e-05,-3.2931500408561742e-12,0.501
3.544128004961955e-09,1.7308904309842887e-11,0.0480915620041128,0.0480936261053735,-5.3160217437549966e-05,-3.2983201673358886e-12,0.5015
2.722497498275356e-09,5.3722998272220934e-12,0.0480792352101652,0.0480813040749183,-5.314222534086007e-05,-3.3077401494913117e-12,0.502
8.575807980415462e-10,1.0198099309466357e-11,0.0480669175806655,0.0480689903621457,-5.3248228259560005e-05,-3.3165200186840993e-12,0.5025
1.2384302056078766e-09,2.654702846438539e-12,0.0480546055311243,0.0480566825808292,-5.3345000368370046e-05,-3.316430029903783e-12,0.503
8.015035996011832e-10,9.270986756071409e-13,0.0480423059702271,0.0480443844735948,-5.338490023102001e-05,-3.318249971670517e-12,0.5035
6.106537012162683e-10,1.821501283139071e-12,0.0480300151133115,0.0480321069559249,-5.340710921053005e-05,-3.3223499906059883e-12,0.504
2.7219900985975265e-09,1.796789800279086e-11,0.048017731663717,0.0480198354826981,-5.342117150880011e-05,-3.3256700344985735e-12,0.5045
2.1174570014048655e-09,2.135701338001894e-12,0.0480054691880822,0.0480075764713017,-5.353502162423014e-05,-3.334520159992138e-12,0.505
6.603039989783177e-10,4.4469983251360645e-13,0.0479932151110489,0.0479953272250833,-5.358239997314005e-05,-3.343800063226876e-12,0.5055
8.577469595705267e-09,3.0973903997200125e-11,0.0479809683056999,0.0479830885141188,-5.360488230445005e-05,-3.3524101463594524e-12,0.506
1.208813604769432e-09,2.896130557594745e-11,0.0479687486146905,0.0479708621062039,-5.396051161565005e-05,-3.3616299847938347e-12,0.5065
1.9209849683177183e-10,1.7319479184152442e-13,0.0479565311439461,0.0479586449060914,-5.400351587508999e-05,-3.3704100708270568e-12,0.507
7.263307698346377e-09,5.546700598824117e-11,0.0479443261181125,0.0479464425164093,-5.4005702257350126e-05,-3.3795900106214916e-12,0.5075
5.275404973970055e-10,2.6020158250261716e-13,0.0479321469190873,0.0479342490036852,-5.4391558863880075e-05,-3.3890199674369015e-12,0.507999999999999
1.4573859480337958e-10,1.7449930389545898e-13,0.0479199658169024,0.0479220637522579,-5.441084505490015e-05,-3.398400050952377e-12,0.508499999999999
2.0400292982669654e-09,6.31530244765699e-12,0.0479077927233998,0.0479098928059362,-5.4415062573129986e-05,-3.4082001543894735e-12,0.508999999999999
2.486263972478753e-10,4.0339953599755063e-13,0.0478956317984599,0.0478977320929926,-5.44911924497001e-05,-3.4180000409861355e-12,0.509499999999999
3.1466289990289553e-10,3.264957748605468e-13,0.0478834767672729,0.0478855832980417,-5.4499455246730024e-05,-3.4275700767222306e-12,0.509999999999999
2.7866276022803227e-09,1.0527100025026215e-11,0.0478713329495254,0.0478734471905131,-5.450449361203008e-05,-3.4373001406989845e-12,0.510499999999999
1.4585409963130402e-10,4.3428038942749936e-12,0.0478592066503784,0.0478613242676561,-5.4612991069610166e-05,-3.4474599824169117e-12,0.510999999999999
1.9438819998107704e-09,1.6800033586505947e-12,0.0478470860234144,0.0478492108068446,-5.461720484771005e-05,-3.4581400243371974e-12,0.511499999999999
3.185980992914672e-10,4.657038643607336e-13,0.0478349795979604,0.047837108827143,-5.468702128301017e-05,-3.467930153114307e-12,0.511999999999999
2.3309012983641075e-09,8.17109574446917e-12,0.0478228885271998,0.0478250243788465,-5.469634536725012e-05,-3.4780600708522735e-12,0.512499999999999
6.208185007738898e-10,1.4092060851567112e-12,0.047810818141377,0.0478129550528042,-5.479083298935011e-05,-3.49006999515733e-12,0.512999999999999
7.479394048548471e-10,5.597952656977156e-13,0.0477987514112608,0.0478008933362745,-5.481186106610003e-05,-3.5019801728625177e-12,0.513499999999999
1.980096600573411e-09,8.709900856107566e-12,0.047786690166955,0.0477888379288932,-5.4833912134180044e-05,-3.5121499892404318e-12,0.513999999999999
1.3163969914131712e-10,1.150052275633584e-13,0.0477746460572333,0.0477767959298742,-5.490888881458009e-05,-3.522500000019413e-12,0.514499999999999
7.1466029101519e-08,7.096906395887004e-12,0.0477626113977817,0.047764762035992,-5.491275431185002e-05,-3.532840036138407e-12,0.514999999999999
3.1796790200822045e-10,2.0960370245015625e-10,0.0477505639428638,0.0477527431544558,-5.704800171110009e-05,-3.5430399933367163e-12,0.515499999999999
2.7197380042531805e-09,4.573202927460329e-12,0.047738599336443,0.0477407337519039,-5.7057322083399996e-05,-3.552680068533154e-12,0.515999999999999
1.0487583024243463e-09,2.506019697312567e-11,0.0477266409242985,0.0477287300180358,-5.735935188965011e-05,-3.562729972150791e-12,0.516499999999999
3.0467380007781486e-10,8.059601597221189e-12,0.0477146800365676,0.047716737902544,-5.7434004672060135e-05,-3.572989994149456e-12,0.516999999999998
2.2830272047857925e-09,9.913042608999945e-13,0.0477027110488708,0.0477047541855767,-5.744272973013005e-05,-3.583370145748832e-12,0.517499999999998
5.973475200593548e-09,4.5791703762176894e-11,0.0476907446750922,0.0476927800240816,-5.7484381338830095e-05,-3.5937301311878e-12,0.517999999999998
2.713528013398303e-10,1.7709445021552028e-13,0.0476787927940711,0.047680817193287,-5.7804579131710094e-05,-3.6036601220451603e-12,0.518499999999998
7.024581055725676e-10,1.5005011122504186e-12,0.0476668387322953,0.0476688615001013,-5.7809735333640144e-05,-3.6127899716992262e-12,0.518999999999998
8.573696058666869e-10,1.1987980053085323e-12,0.0476548923189327,0.0476569185321162,-5.783022158592998e-05,-3.6214100294917895e-12,0.519499999999998
3.5898420347457716e-10,1.7314968903114902e-12,0.0476429602941909,0.0476449963755144,-5.784631901988003e-05,-3.6300699859243e-12,0.519999999999998
8.416591298909815e-09,8.081130209447451e-11,0.0476310306473837,0.0476330783604966,-5.785090052054e-05,-3.636730023029444e-12,0.520499999999998
1.7158222967439407e-09,2.3580443153647934e-13,0.0476191254899464,0.0476211652482068,-5.826445916759016e-05,-3.641330076006866e-12,0.520999999999998
6.147000963796501e-10,6.541989172603735e-13,0.0476072195916679,0.047609260980912,-5.833342269485008e-05,-3.6480000877719965e-12,0.521499999999998
1.753058045950162e-10,3.044023366705062e-13,0.0475953188211117,0.0475973679182467,-5.8348785017500173e-05,-3.654480147316508e-12,0.521999999999998
1.0455006027587643e-09,1.1467007898779968e-12,0.0475834264987097,0.0475854873778435,-5.834414125118013e-05,-3.6615300635228776e-12,0.522499999999998
1.384054380132449e-08,7.081010083842543e-11,0.0475715456811145,0.0475736163831843,-5.837406886803013e-05,-3.669439968892463e-12,0.522999999999998
5.505428959939884e-10,6.269984531570572e-13,0.0475596989800211,0.0475617559177165,-5.791431259956998e-05,-3.678990055308584e-12,0.523499999999998
4.3046699538251687e-10,4.3889891720994e-13,0.0475478457160993,0.0475499016323285,-5.7930221142330016e-05,-3.687440110200502e-12,0.523999999999998
2.3830614981346088e-09,8.440304011259059e-12,0.0475360013162713,0.0475380581232155,-5.793942884097002e-05,-3.691060044413996e-12,0.524499999999998
3.0905688980231716e-09,7.211099772863605e-12,0.0475241667292733,0.0475262305823299,-5.7993478097340036e-05,-3.707720111836843e-12,0.524999999999998
1.2800414964098117e-09,8.871903212082088e-12,0.0475123410613198,0.0475144093365379,-5.808241013639001e-05,-3.724700018900573e-12,0.525499999999998
2.1067009942088433e-10,3.0360436387155687e-13,0.0475005290766601,0.0475026019021817,-5.816922054719016e-05,-3.7349899648791984e-12,0.525999999999997
1.6927104995456688e-09,5.556798077233083e-12,0.0474887212424746,0.0474908033510189,-5.81737330116901e-05,-3.745020136017296e-12,0.526499999999997
4.6140299914121385e-10,3.110983692877767e-13,0.0474769417745433,0.0474790309645076,-5.8249620115040064e-05,-3.755340005975882e-12,0.526999999999997
2.506777896371659e-09,7.869996321296924e-12,0.0474651711311305,0.0474672698878761,-5.826035665138017e-05,-3.7654200504139146e-12,0.527499999999997
4.467816103193023e-09,8.146101848627296e-12,0.0474534029800461,0.0474555065144537,-5.8258850598870036e-05,-3.775280001810932e-12,0.527999999999997
5.8131683008944e-09,5.826160387467638e-11,0.0474416430165183,0.0474437495289016,-5.84964406624101e-05,-3.78412015264451e-12,0.528499999999997
2.928218015285644e-10,4.658010088753883e-13,0.0474298968011694,0.0474319971614755,-5.8805827425940146e-05,-3.794070092821844e-12,0.528999999999997
1.572451495401861e-09,4.931402508567828e-12,0.0474181528632741,0.0474202524937705,-5.8802995147940124e-05,-3.804289999340127e-12,0.529499999999997
3.6367900357880956e-10,9.11978825790527e-14,0.0474064147420724,0.0474085140537263,-5.885557661392004e-05,-3.815630103543022e-12,0.529999999999997
1.1791456297483016e-08,6.811159969366543e-11,0.0473946838506649,0.0473967878613788,-5.886026503860997e-05,-3.826770064024876e-12,0.530499999999997
5.030406022288325e-10,9.341000195561833e-13,0.0473829811978674,0.0473850699149027,-5.8365728411320086e-05,-3.8374199651247665e-12,0.530999999999997
2.2576129993234773e-09,8.356100533735145e-12,0.0473712899675931,0.0473733764885602,-5.838162184487001e-05,-3.8486000410870025e-12,0.531499999999997
8.786951999351089e-10,5.767497590625226e-12,0.0473596054519718,0.0473616890734239,-5.8464368033480036e-05,-3.859330173147657e-12,0.531999999999997
1.936653698519919e-09,7.164893678357487e-12,0.0473479166411774,0.0473500044494948,-5.8453096716190155e-05,-3.867980154920181e-12,0.532499999999997
1.5184117005406783e-08,3.161984563071485e-13,0.0473362334834134,0.04733832532064,-5.8491532506759966e-05,-3.877459985035525e-12,0.532999999999997
2.8581406963379408e-09,1.1526099519265642e-11,0.0473245836620459,0.0473266541160298,-5.784778921559997e-05,-3.88504007610424e-12,0.533499999999997
6.153204300252124e-09,8.280049562658931e-11,0.0473129259002263,0.047314990573744,-5.794278679384997e-05,-3.891919989409964e-12,0.533999999999997
8.194421044493971e-10,1.4270829656881645e-10,0.0473012882266873,0.0473033414966459,-5.95152620656101e-05,-3.900410159782264e-12,0.534499999999997
2.5345913007290832e-09,9.155703972751894e-12,0.0472896667327394,0.0472917025412694,-5.951355950047999e-05,-3.907510166129002e-12,0.534999999999996
2.636251009158208e-10,2.799982468104645e-13,0.0472780497223589,0.0472800649866165,-5.961462802982014e-05,-3.91369011851217e-12,0.535499999999996
6.523743004138716e-10,1.8112039645856726e-12,0.0472664312799129,0.0472684383021743,-5.962226638918009e-05,-3.9574300867567525e-12,0.535999999999996
2.9729559786195736e-10,8.206160057033784e-11,0.0472548228506384,0.0472568187684392,-5.9986391136400115e-05,-4.001900156744287e-12,0.536499999999996
1.1491246981742975e-09,8.04196986781136e-13,0.0472432153610069,0.0472452004256263,-5.999319215019999e-05,-4.0446001582650215e-12,0.536999999999996
2.030728196711351e-09,6.128500484869903e-12,0.0472316245542669,0.0472336018793018,-6.019348740272999e-05,-4.092210077744074e-12,0.537499999999996
9.609879003669164e-10,1.135330024437664e-11,0.0472200369753818,0.0472220110681117,-6.023698573090009e-05,-4.099770002652381e-12,0.537999999999996
7.014581700215405e-09,5.078529957680544e-11,0.047208462453409,0.0472104314566252,-6.033201923938999e-05,-4.1073201697411355e-12,0.538499999999996
4.049482971169027e-10,1.6001991398617577e-12,0.0471969039433325,0.0471988691276814,-6.069034249553016e-05,-4.112200163719493e-12,0.538999999999996
1.000732802181048e-09,6.496955751167377e-13,0.0471853371127149,0.0471873088988646,-6.069719392158015e-05,-4.117040042217468e-12,0.539499999999996
1.1207619554642889e-10,2.7602919949742954e-14,0.0471737731714114,0.0471757533167719,-6.071837264550015e-05,-4.121280140073624e-12,0.539999999999996
1.215064202031435e-09,6.866630181123767e-11,0.0471622138802884,0.0471642061409276,-6.0715384464770164e-05,-4.157740124410836e-12,0.540499999999996
7.607010105159517e-09,4.019902466456671e-12,0.0471506704007465,0.0471526724156653,-6.077198134670013e-05,-4.19766998938087e-12,0.540999999999996
1.9351282035118267e-09,5.426402382990858e-12,0.0471391422498691,0.0471411389358136,-6.109779732692017e-05,-4.238910004256136e-12,0.541499999999996
5.069333980367574e-10,7.645800659261681e-12,0.0471276174715881,0.0471296169251117,-6.113406211825999e-05,-4.279219990507843e-12,0.541999999999996
1.779750402608471e-09,2.7729901708184457e-13,0.0471161002661335,0.0471181016275561,-6.114383918347016e-05,-4.3190600835379955e-12,0.542499999999996
3.0531133177191805e-16,3.750220273213145e-11,0.0471045954240295,0.0471066085100229,-6.120021059692008e-05,-4.338179988849777e-12,0.542999999999996
5.421871979160997e-10,7.132003321252967e-13,0.0470930902699198,0.04709511197923,-6.120021060499001e-05,-4.360599988734171e-12,0.543499999999996
2.4781965021758445e-09,6.891404114028887e-12,0.0470816016861232,0.0470836247129522,-6.134315252006011e-05,-4.38228012905606e-12,0.543999999999995
1.1675673969313571e-09,1.9257026528940457e-12,0.0470701269065383,0.0470721623526415,-6.142730468751e-05,-4.401660026048804e-12,0.544499999999995
1.795752796462935e-09,5.33800087465508e-12,0.0470586474262653,0.0470606953801549,-6.145330297725e-05,-4.421019973721574e-12,0.544999999999995
1.3597102610507505e-11,6.8572023059765286e-12,0.0470471742544518,0.0470492312567896,-6.150455591592005e-05,-4.439880104192828e-12,0.545499999999995
1.6414027984024138e-09,6.634102989178103e-12,0.0470357102931844,0.0470377780347895,-6.150420026863998e-05,-4.454299993086885e-12,0.545999999999995
3.346597998721279e-09,7.768501120164473e-12,0.0470242588738475,0.0470263337335534,-6.156924105105003e-05,-4.4705300659281244e-12,0.546499999999995
5.726336002598309e-10,6.753000936221554e-13,0.0470128204863947,0.0470148973624906,-6.169077748177003e-05,-4.482360012672548e-12,0.546999999999995
5.436803021674486e-10,9.532999389882946e-13,0.0470013812506899,0.0470034654901784,-6.169149005775003e-05,-4.494580055358632e-12,0.547499999999995
5.004293993082776e-10,7.809031199457195e-13,0.0469899488700292,0.0469920429893534,-6.170507138003015e-05,-4.5059700328614616e-12,0.547999999999995
1.4921021987412963e-09,6.487900494622778e-12,0.0469785232659155,0.0469806274601287,-6.17097324971201e-05,-4.508770093392123e-12,0.548499999999995
7.436133202254336e-09,1.6902020061326795e-10,0.0469671083278996,0.0469692212745926,-6.176087315045006e-05,-4.512239974024945e-12,0.548999999999995
7.1099148998832185e-09,7.098002741123821e-12,0.0469557289993156,0.0469578210552702,-6.211054069738008e-05,-4.515970063179164e-12,0.549499999999995
5.3501219982043935e-09,1.4502288259166107e-14,0.0469443694109824,0.0469464350168181,-6.247278203755998e-05,-4.520539975336191e-12,0.549999999999995
1.275013102042255e-09,3.497500900007111e-12,0.0469330082458492,0.0469350634483496,-6.273306845618011e-05,-4.524580146311741e-12,0.550499999999995
1.1240264968792602e-09,1.8130982826214392e-12,0.0469216425683013,0.0469236963406693,-6.278628942089004e-05,-4.5292400472490835e-12,0.550999999999995
4.590481952893022e-10,5.505040867603839e-13,0.0469102773356871,0.0469123339444328,-6.28214729066301e-05,-4.533430054964871e-12,0.551499999999995
1.877971299302228e-09,6.044498235269202e-12,0.0468989159085021,0.0469009806832588,-6.280903876530004e-05,-4.5386600294045065e-12,0.551999999999995
1.7745242011923956e-09,4.7935960756362306e-12,0.0468875656570123,0.046889636050032,-6.286990595596011e-05,-4.543960043304485e-12,0.552499999999995
3.4219732950035997e-09,9.468995032513305e-12,0.0468762211458016,0.0468782961316038,-6.291699830909001e-05,-4.549480150245477e-12,0.552999999999994
2.469136006766348e-10,3.9209607782808575e-13,0.0468648894385879,0.0468669610491178,-6.299842502182013e-05,-4.555400110947683e-12,0.553499999999994
2.415551023093876e-10,1.0870471189861064e-13,0.0468535563074323,0.0468556386319795,-6.300473413129002e-05,-4.558279968758239e-12,0.553999999999994
2.32547250206272e-09,1.01876979075044e-11,0.0468422377097052,0.0468443214935389,-6.299816125226012e-05,-4.562350063713749e-12,0.554499999999994
5.060599203576821e-09,7.2344005785929255e-12,0.0468309244123736,0.046833019742419,-6.308903942427017e-05,-4.565740147066677e-12,0.554999999999994
8.063761949839154e-10,6.886019532359455e-13,0.0468196214078352,0.0468217185321826,-6.305933019286011e-05,-4.568930086698564e-12,0.555499999999994
1.86861599804633e-09,5.217970985849085e-10,0.046808320449014,0.046810422317722,-6.30450244878001e-05,-4.5723201700514915e-12,0.555999999999994
2.929347000385496e-08,1.577690061926873e-11,0.0467970288440247,0.046799114428895,-6.311697571121017e-05,-4.5747899826004135e-12,0.556499999999994
4.350375698569664e-09,1.7588014378233652e-12,0.0467857610701202,0.0467878301740256,-6.435202415508998e-05,-4.56614000082789e-12,0.556999999999994
9.720530005918881e-10,1.6729700957895943e-11,0.0467745138664403,0.0467765622567725,-6.455800256970003e-05,-4.556210009970529e-12,0.557499999999994
2.0682952989181658e-09,6.276403008431686e-12,0.0467632542527533,0.0467652989993306,-6.458705205548997e-05,-4.5461100162125234e-12,0.557999999999994
3.706112014500995e-10,4.814065812652757e-13,0.0467520073469037,0.0467540467302562,-6.463072479790007e-05,-4.533490119765227e-12,0.558499999999994
4.082387802806231e-09,5.0916895699693043e-11,0.0467407715487277,0.0467428174585339,-6.464206532151009e-05,-4.525660011675536e-12,0.558999999999994
5.564542993052868e-10,6.004988173380355e-13,0.0467295374015608,0.0467315823979853,-6.506644213013016e-05,-4.526930046100386e-12,0.559499999999994
5.538284303385765e-09,4.2800200883430506e-11,0.0467183040914886,0.0467203492278554,-6.507843945579997e-05,-4.528440122886224e-12,0.559999999999994
3.3628785034434117e-09,3.908690038301188e-11,0.0467070836812317,0.0467091212235653,-6.537882402651005e-05,-4.531720051298427e-12,0.560499999999994
2.347635003063786e-10,2.321962067064476e-13,0.0466958724257251,0.0466978935930829,-6.560374320264007e-05,-4.533209961923856e-12,0.560999999999994
1.1677510972085692e-09,2.21109935916175e-12,0.0466846558827965,0.0466866766803761,-6.560322019699e-05,-4.535050069850999e-12,0.561499999999994
1.415548699090774e-09,1.3117007480190068e-12,0.0466734425083091,0.0466754680040284,-6.563159752608007e-05,-4.537520099240355e-12,0.561999999999994
3.678667023776505e-10,1.179299713438553e-12,0.0466622341399216,0.0466642675013923,-6.565209485584001e-05,-4.539050125346167e-12,0.562499999999993
2.4053092989584357e-09,2.3670697346656056e-11,0.0466510328046002,0.0466530768453614,-6.566253546423e-05,-4.542050112757434e-12,0.562999999999993
6.108415995242922e-10,5.494008026296626e-13,0.0466398453175238,0.0466418911369057,-6.584173390371002e-05,-4.545710162451311e-12,0.563499999999993
7.719343012024815e-10,7.354200581843884e-12,0.0466286590688767,0.0466307140424922,-6.585941727484004e-05,-4.548710149862578e-12,0.563999999999993
4.486753496513174e-09,1.494730034190539e-11,0.046617478470579,0.0466195441487108,-6.587338211915005e-05,-4.551100165131605e-12,0.564499999999993
1.629587499663021e-09,1.9599398493053144e-11,0.0466063171511799,0.0466083810579586,-6.606056866897015e-05,-4.554020138422543e-12,0.564999999999993
3.2517469966686363e-09,1.1776496444682039e-11,0.0465951732836598,0.0465972391343353,-6.631576058191012e-05,-4.56169000143114e-12,0.565499999999993
4.950975046602579e-10,1.1406015021364624e-12,0.046584031878989,0.0465860991092813,-6.642270085372012e-05,-4.569290041819829e-12,0.565999999999993
3.261197978332575e-10,5.363001709390858e-13,0.0465728889143506,0.04657496159744,-6.64291031982e-05,-4.576630090527556e-12,0.566499999999993
8.308795040878891e-10,7.087400111238651e-12,0.0465617532343353,0.0465638361815503,-6.643871674527017e-05,-4.583760020854255e-12,0.566999999999993
2.0339190054396994e-09,2.4025989531217817e-12,0.0465506208586756,0.0465527128906664,-6.644521387415996e-05,-4.590460173439781e-12,0.567499999999993
3.476000043356464e-10,6.913997152580009e-12,0.046539497674934,0.0465415933461526,-6.65085800394601e-05,-4.5971199937044904e-12,0.567999999999993
4.243713901119772e-09,1.0586198584405793e-11,0.0465283796227192,0.0465304832158904,-6.651887151013012e-05,-4.603650143389371e-12,0.568499999999993
2.7779189018528605e-09,9.041302428958176e-12,0.0465172749536106,0.0465193783379845,-6.668232749430011e-05,-4.610260090354146e-12,0.568999999999993
6.968568985743495e-10,1.0527967386764203e-12,0.0465061775047305,0.0465082813177563,-6.678423741634013e-05,-4.616119986255995e-12,0.569499999999993
2.508476003304505e-09,8.515299576572488e-12,0.0464950811970538,0.0464971901485254,-6.680351790635999e-05,-4.622629969780467e-12,0.569999999999993
2.130309401104924e-09,1.6075300812712356e-11,0.0464840009439736,0.046486110962699,-6.68465023892801e-05,-4.590980156801705e-12,0.570499999999993
1.2149308004083537e-08,6.389089951541749e-11,0.0464729263937254,0.0464750377395721,-6.692385008609004e-05,-4.5936700623916416e-12,0.570999999999993
3.625427041908935e-10,5.680941828067887e-13,0.0464618890591589,0.0464639745993165,-6.74678087104301e-05,-4.595409990038046e-12,0.571499999999992
1.3678881014000943e-09,3.2693986407039688e-12,0.0464508346196228,0.0464529127425389,-6.74787803937101e-05,-4.597490140326177e-12,0.571999999999992
2.0725244020969313e-09,7.117299805070587e-12,0.0464397810547865,0.0464418571331834,-6.75336480203501e-05,-4.59968998653415e-12,0.572499999999992
3.82746695448688e-10,4.50195436485501e-13,0.0464287357193592,0.0464308133716274,-6.757646007097e-05,-4.603289971427671e-12,0.572999999999992
2.884029404182087e-09,1.4624301769572412e-11,0.0464176900982285,0.0464197745513254,-6.757074921763008e-05,-4.606959995781534e-12,0.573499999999992
5.223158017209073e-10,1.1734016536202319e-12,0.0464066542329244,0.046408742605785,-6.776691145997014e-05,-4.6103899777744095e-12,0.573999999999992
5.216624007764459e-10,4.595004932106406e-13,0.04639562866738,0.0463977234183827,-6.778103309888002e-05,-4.61089001181636e-12,0.574499999999992
2.8514730160411617e-10,3.696973283062732e-13,0.0463846102436132,0.0463867124272309,-6.779657949162001e-05,-4.609970174693223e-12,0.574999999999992
1.9239529414072365e-10,3.070044218844714e-13,0.0463735954190448,0.0463757036504143,-6.780375323816017e-05,-4.609460165991286e-12,0.575499999999992
1.8437760346268206e-10,1.4750006771535595e-13,0.0463625843749175,0.0463647022543181,-6.780908537262005e-05,-4.6096401435519185e-12,0.575999999999992
2.435490399632645e-09,1.212109579373788e-11,0.0463515788354752,0.0463537066801511,-6.781404237156006e-05,-4.609420050510904e-12,0.576499999999992
1.5047195017769965e-09,7.872036356104672e-13,0.046340585609272,0.0463427161150099,-6.788584475780012e-05,-4.6088200530286505e-12,0.576999999999992
4.4961925016462345e-09,2.23462984227929e-11,0.0463295972693294,0.046331731568985,-6.794123474067998e-05,-4.608120092106094e-12,0.577499999999992
1.501449936602839e-10,3.382016888764383e-13,0.0463186222111889,0.0463207527027946,-6.81493111929e-05,-4.607850125765145e-12,0.577999999999992
1.974763304268823e-09,1.723920312057814e-11,0.0463076476487357,0.0463097808896767,-6.814518124320006e-05,-4.606060107978371e-12,0.578499999999992
4.223676061676507e-10,5.722020079979018e-13,0.0462966873133611,0.0462988156266495,-6.830762040090001e-05,-4.604770124233548e-12,0.578999999999992
7.683626998544746e-10,6.527001161771295e-13,0.0462857270182179,0.0462878578806458,-6.831623481675015e-05,-4.603610027908989e-12,0.579499999999992
3.9553960107241437e-10,6.082981340860272e-13,0.0462747725691434,0.046276908030461,-6.833696146751997e-05,-4.602120117283559e-12,0.579999999999992
1.8347465005619235e-09,3.3151051348490057e-12,0.0462638233547568,0.0462659651171722,-6.833663837682016e-05,-4.602210106063875e-12,0.580499999999991
1.4691999006277712e-09,6.497101467939359e-12,0.0462528865246034,0.0462550295786677,-6.828214976853006e-05,-4.600570141857774e-12,0.580999999999991
2.464230972054615e-10,4.599792768900102e-14,0.0462419658946165,0.046244110427205,-6.834070958185016e-05,-4.59897007629162e-12,0.581499999999991
3.4308785049064205e-09,5.318703810708314e-12,0.0462310497451997,0.0462331987433077,-6.833858327373013e-05,-4.5971501345248855e-12,0.581999999999991
6.593724198589168e-09,4.595620411995682e-11,0.0462201390588867,0.0462222872024449,-6.826839226561996e-05,-4.595440130858441e-12,0.582499999999991
3.3582240460683366e-10,3.3430203050244245e-13,0.046209243408079,0.0462113800487854,-6.860744374048017e-05,-4.5940801076532756e-12,0.582999999999991
5.396443014671348e-10,8.142028717905703e-13,0.0461983462431068,0.0462004778672965,-6.860867671373014e-05,-4.592280115206515e-12,0.583499999999991
1.192179299724927e-09,1.7321977185957849e-12,0.0461874575240591,0.0461895871693546,-6.862498110054996e-05,-4.590820128561046e-12,0.583999999999991
8.22716200721274e-10,1.7064960555757125e-12,0.0461765778230918,0.0461787071279317,-6.859795280371016e-05,-4.588730003612929e-12,0.584499999999991
6.361221965844877e-10,5.424966031952749e-13,0.0461657001553089,0.0461678304036846,-6.862602644065003e-05,-4.58708006474684e-12,0.584999999999991
7.27608299999627e-10,7.394397594229218e-12,0.0461548251920126,0.0461569585577927,-6.863988496122009e-05,-4.585240173660132e-12,0.585499999999991
1.4583536045442713e-09,2.952985078685799e-13,0.0461439565127873,0.0461460909863109,-6.865645982051007e-05,-4.582730028790394e-12,0.585999999999991
3.014304986170835e-10,5.416986303963256e-13,0.0461330935240264,0.0461352306610068,-6.87147158056501e-05,-4.58102002512395e-12,0.586499999999991
8.042050012035951e-10,7.495046250305393e-13,0.0461222348345356,0.0461243774946733,-6.872310249726016e-05,-4.579080170596939e-12,0.586999999999991
1.0617137030655144e-09,3.4445016283690677e-12,0.0461113830756,0.0461135305376558,-6.873152790064013e-05,-4.5773701669304945e-12,0.587499999999991
1.6327229845902735e-10,7.493936027280768e-13,0.0461005379184631,0.0461026885396516,-6.877893964448009e-05,-4.575570174483734e-12,0.587999999999991
1.6617330012014264e-09,5.155202653650548e-12,0.0460897140778114,0.0460918691396662,-6.878374737579016e-05,-4.574220125938555e-12,0.588499999999991
1.77915501775594e-10,7.169959070907339e-14,0.0460789011331069,0.0460810472577544,-6.883908225204004e-05,-4.5738900947972505e-12,0.588999999999991
1.91642403335468e-10,3.3640451535532634e-13,0.0460680865582779,0.0460702372311828,-6.883961075610998e-05,-4.565580118826018e-12,0.58949999999999
9.421419498722994e-09,2.6374201433920774e-11,0.0460572789226291,0.0460594336492299,-6.884475920621003e-05,-4.5583400335585944e-12,0.58999999999999
1.6437238029021195e-09,6.389895557123992e-12,0.0460464880724749,0.0460486364580291,-6.882435293274996e-05,-4.557390055615063e-12,0.59049999999999
4.762533006852365e-10,1.3097023465746815e-12,0.0460356949536882,0.0460378376823074,-6.888820264084011e-05,-4.557640072636038e-12,0.59099999999999
1.4577693982498197e-09,4.409989734499575e-11,0.0460249017856163,0.046027041902651,-6.890401767460012e-05,-4.557090165294153e-12,0.59149999999999
4.770695991029861e-10,4.391001451331533e-13,0.0460141185103242,0.0460162504996899,-6.896022920057005e-05,-4.557260168194799e-12,0.59199999999999
5.635683905658162e-09,3.870970211039548e-11,0.046003335827486,0.0460054667229988,-6.896182946410003e-05,-4.55652009179186e-12,0.59249999999999
8.483091937239173e-10,1.4079987176174313e-12,0.0459925655243443,0.0459946911079333,-6.969984181505007e-05,-4.556190060650556e-12,0.59299999999999
1.671219301835336e-09,1.4910989110106243e-12,0.0459818028962811,0.0459839209312543,-6.968679382833012e-05,-4.555799964708895e-12,0.59349999999999
6.411354988578033e-10,1.800698479215157e-12,0.0459710450536096,0.0459731593620082,-6.970172212653015e-05,-4.555610012488276e-12,0.59399999999999
7.302580699863892e-09,5.686420084805022e-11,0.0459602912403346,0.045962403748284,-6.971844277092005e-05,-4.5550401558264175e-12,0.59449999999999
3.5422084015968025e-09,1.8062600026791387e-11,0.0459495596802484,0.0459516523144171,-7.01417133132801e-05,-4.555290172847393e-12,0.59499999999999
2.509674697226405e-09,1.3887398175871368e-11,0.0459388253442565,0.0459409042707704,-7.030076461287012e-05,-4.5551099784463256e-12,0.59549999999999
1.4722540964129394e-09,7.33130223196099e-12,0.0459280935701478,0.0459301631940378,-7.041532599086006e-05,-4.556070147890279e-12,0.59599999999999
3.381546015424064e-10,9.71445146547012e-17,0.045917373076558,0.0459194365315065,-7.047285994701011e-05,-4.557150013254074e-12,0.59649999999999
6.863560414460679e-11,2.5060509223351346e-13,0.0459066544412814,0.0459087174786048,-7.048506394615015e-05,-4.558140106677988e-12,0.59699999999999
4.553291008124738e-10,3.8660047385619123e-13,0.0458959402584868,0.0458980028066442,-7.048321592537012e-05,-4.559630017303418e-12,0.59749999999999
8.813055007994564e-10,9.263978473228462e-13,0.0458852267562423,0.0458872971482482,-7.049667883185008e-05,-4.560290079586027e-12,0.59799999999999
1.7186219808396075e-10,6.169023625268721e-13,0.0458745201733831,0.045876597024063,-7.051064342233015e-05,-4.560790113627977e-12,0.598499999999989
4.6285280469460233e-10,3.5550035137887903e-13,0.0458638173485383,0.0458659012854017,-7.051549802934015e-05,-4.561439984410165e-12,0.598999999999989
4.976696971192851e-10,8.275047314043604e-13,0.0458531199436355,0.0458552097993991,-7.052927844791008e-05,-4.5624801679744476e-12,0.599499999999989
4.249676027745508e-10,4.876030135214648e-13,0.0458424289253504,0.0458445258005861,-7.054528803211008e-05,-4.562170086153117e-12,0.599999999999989
5.83494100259152e-10,7.076977892594982e-13,0.0458317428292578,0.0458338463930135,-7.055493758854003e-05,-4.562280024253407e-12,0.600499999999989
1.7477157013279232e-09,5.704998973232733e-12,0.0458210786694726,0.0458231882394994,-7.057192672117003e-05,-4.563990027919851e-12,0.600999999999989
1.5151514973221758e-09,6.399297758363787e-12,0.0458104251933795,0.0458125322009645,-7.061492399159015e-05,-4.564820093103106e-12,0.601499999999989
9.45324998835595e-11,6.500355809180292e-14,0.0457997775067209,0.0458018880635365,-7.067527362563004e-05,-4.566650009529827e-12,0.601999999999989
1.183049096187272e-09,4.534796149702203e-12,0.0457891263791393,0.0457912441909343,-7.067743863246011e-05,-4.568160086315665e-12,0.602499999999989
2.508500351883214e-11,1.0096090630185017e-14,0.045778479976513,0.0457805999370034,-7.07352289176801e-05,-4.56981999984174e-12,0.602999999999989
3.263043030221624e-10,4.651001805910937e-13,0.045767835626205,0.0457699606260648,-7.073457226740017e-05,-4.570700155165364e-12,0.603499999999989
3.5572840506592485e-10,5.366956878916085e-13,0.0457571964686234,0.0457593261037748,-7.074414964942e-05,-4.572070153030516e-12,0.603999999999989
4.271824102786148e-09,1.1396739801883271e-10,0.0457465653258557,0.0457486993517873,-7.075430255135996e-05,-4.5728100125930204e-12,0.604499999999989
8.56327023179837e-11,4.2749831452582043e-13,0.0457359577866592,0.0457380851493911,-7.151435241970015e-05,-4.574030173717936e-12,0.604999999999989
8.486416985808987e-10,8.729961198383762e-13,0.0457253477211977,0.0457274681301825,-7.151662343702009e-05,-4.576040067705289e-12,0.605499999999989
5.334307023874274e-10,5.705019789914445e-13,0.0457147457355222,0.0457168568246537,-7.15331409917501e-05,-4.5778600094720234e-12,0.605999999999989
1.6230979754672248e-10,2.323002901150062e-13,0.0457041439223586,0.0457062519055734,-7.154416624980016e-05,-4.580869971543278e-12,0.606499999999989
2.0484150972666093e-09,6.6507008233962495e-12,0.0456935504615499,0.0456956532217324,-7.154891271571014e-05,-4.582579975209722e-12,0.606999999999989
5.5872751980601265e-09,4.6933901209911255e-11,0.0456829627685928,0.0456850648182443,-7.159248227065016e-05,-4.5867901490859175e-12,0.607499999999988
8.518263601431375e-09,1.6509904554595778e-11,0.0456723959477863,0.0456744829597233,-7.190648370489e-05,-4.590890168021389e-12,0.607999999999988
9.402439937744589e-11,1.9717394383889086e-11,0.0456618425154223,0.0456639045954834,-7.205148953189013e-05,-4.5952801026177825e-12,0.608499999999988
1.125265998436209e-09,2.8525029560633186e-12,0.0456512779703612,0.0456533336728313,-7.205390928696005e-05,-4.598640045150315e-12,0.608999999999988
5.802609781557777e-11,2.896988204881268e-13,0.0456407163540285,0.0456427683489496,-7.209750226137997e-05,-4.602410032944482e-12,0.609499999999988
5.159042984481665e-10,5.064976216218042e-13,0.0456301544257822,0.045632208162551,-7.209598663843013e-05,-4.6103899777744095e-12,0.609999999999988
4.57355597838216e-10,5.460978891314028e-13,0.0456195993503275,0.0456216554876836,-7.211090657744008e-05,-4.6142399796889055e-12,0.610499999999988
6.113419978581724e-10,6.916966999170882e-13,0.0456090521603981,0.045611110225757,-7.212341318327004e-05,-4.6178701054028215e-12,0.610999999999988
4.359313951485255e-10,6.661060591994783e-13,0.0455985110218201,0.0456005734996482,-7.213293008425e-05,-4.62179014677766e-12,0.611499999999988
3.648904026154476e-10,4.2089942642320466e-13,0.0455879757229819,0.0455900446306911,-7.214633197417009e-05,-4.626030027793382e-12,0.611999999999988
7.022566000935981e-10,1.6713991302097497e-12,0.0455774437625974,0.0455795185760804,-7.215505231267e-05,-4.629219967425269e-12,0.612499999999988
1.7701379945167517e-10,6.260297835680717e-12,0.0455669169578533,0.0455689968449778,-7.218061812490004e-05,-4.632180056196589e-12,0.612999999999988
1.53505019806488e-09,3.3470448634886907e-13,0.0455563966032497,0.0455584813595295,-7.218503041967004e-05,-4.6359300946707815e-12,0.613499999999988
8.390151004511459e-10,9.656997423945768e-13,0.0455458869860236,0.0455479736390349,-7.224261818748008e-05,-4.638990146882405e-12,0.613999999999988
1.5366385039405905e-09,5.530895186289797e-12,0.0455353810383597,0.045537470978068,-7.224939615687004e-05,-4.6411000043100614e-12,0.614499999999988
3.62226590389092e-09,7.304802596141968e-12,0.0455248848889422,0.0455269732483157,-7.229673773733012e-05,-4.644099991721329e-12,0.614999999999988
2.9004576518332215e-15,2.8033131371785203e-15,0.0455143964514246,0.0455164843766442,-7.218718163514012e-05,-4.64552007972685e-12,0.615499999999988
4.600933037335331e-10,7.100015020355954e-13,0.0455039119418076,0.0455060041538978,-7.218718163653007e-05,-4.646990041032306e-12,0.615999999999988
1.4134916015429155e-09,1.9599946665671553e-12,0.0454934318170183,0.0454955273745424,-7.220085692093018e-05,-4.647949993635825e-12,0.616499999999988
9.04069701046506e-10,1.1420031587050516e-13,0.0454829582112229,0.0454850555121605,-7.219370723660014e-05,-4.649069974480002e-12,0.616999999999987
4.060591030086158e-10,2.643503471677633e-12,0.0454724953604459,0.0454745944229514,-7.222763915308008e-05,-4.650280160944931e-12,0.617499999999987
3.182182017891222e-10,3.165037676389204e-13,0.0454620581406251,0.0454641602475934,-7.224045305307997e-05,-4.651100034627764e-12,0.617999999999987
1.6195835020327287e-09,6.745798364349298e-12,0.0454516204686383,0.045453725891969,-7.224821405639003e-05,-4.6519699984509666e-12,0.618499999999987
7.112012020971115e-10,1.5902001937462273e-12,0.0454411801471237,0.0454432853175196,-7.232837784937004e-05,-4.653240032875816e-12,0.618999999999987
1.2679170005580609e-09,6.016603881775495e-12,0.0454307558782537,0.045432862281813,-7.235261142822004e-05,-4.654279999599664e-12,0.619499999999987
3.522126965083139e-10,2.779998453661392e-13,0.0454203309970033,0.0454224377867956,-7.240530534102004e-05,-4.65495003654226e-12,0.619999999999987
6.437292990324472e-10,1.4133298698038033e-11,0.0454099092385533,0.0454120180751311,-7.240494805435017e-05,-4.6553000170035386e-12,0.620499999999987
7.131550974759371e-10,6.292952270392504e-13,0.0453994945699931,0.0454015997769551,-7.250036293066e-05,-4.65495003654226e-12,0.620999999999987
2.8590790152049905e-10,2.1690288454223605e-13,0.045389080038572,0.0453911858253318,-7.251706363667018e-05,-4.6546700955413245e-12,0.621499999999987
7.337292003140039e-09,2.0448599757916242e-10,0.045378667889464,0.0453807768878029,-7.252039906593e-05,-4.654170061499374e-12,0.621999999999987
2.2548460321125674e-10,3.592959263443163e-13,0.0453682876591631,0.0453703680122705,-7.348469211567008e-05,-4.653960159958781e-12,0.622499999999987
2.7212719577729416e-10,3.5109415374989794e-13,0.0453579050495302,0.0453599640471594,-7.349179217271996e-05,-4.650179980664193e-12,0.622999999999987
1.1092510035504155e-09,2.2027032975380223e-12,0.0453475162461683,0.0453495671923603,-7.349969100194e-05,-4.6420701484140015e-12,0.623499999999987
3.3062479837253633e-10,5.785996681773042e-13,0.0453371282533484,0.045339177063506,-7.353277810567002e-05,-4.624810083508901e-12,0.623999999999987
1.8250222999505183e-09,7.079899166928527e-12,0.0453267479816891,0.0453287991708102,-7.354032925186013e-05,-4.620999980234353e-12,0.624499999999987
5.343328002282988e-10,3.5069863679737523e-13,0.0453163742803578,0.0453184259127911,-7.362774712313001e-05,-4.6166299949579326e-12,0.624999999999987
2.8666959778211876e-10,1.2660011927678738e-13,0.0453060007338038,0.0453080564075498,-7.363886496315015e-05,-4.615800146615112e-12,0.625499999999987
4.338361697664439e-09,8.708200827101109e-12,0.0452956317501682,0.0452976934192405,-7.363551129698008e-05,-4.611570023418943e-12,0.625999999999986
2.1133629013458943e-09,6.17690620874356e-12,0.0452852746977263,0.0452873368150753,-7.353223541246997e-05,-4.607640007384117e-12,0.626499999999986
1.3712368948648468e-09,5.4081947253870055e-12,0.0452749302443887,0.0452769924810722,-7.36141510385101e-05,-4.603459974328317e-12,0.626999999999986
1.1210138997630459e-09,2.0658301458365003e-11,0.0452645888641276,0.0452666517002391,-7.366620631193e-05,-4.599490059653544e-12,0.627499999999986
5.723832401105522e-09,3.107890333975405e-11,0.0452542567632121,0.045256311677431,-7.369730983066e-05,-4.597129968364477e-12,0.627999999999986
1.0876418800320753e-08,1.8282470676256324e-10,0.0452439505223579,0.0452459830887889,-7.457484806183017e-05,-4.594790043235819e-12,0.628499999999986
6.096605102701158e-09,8.376539739618494e-11,0.0452336789137191,0.0452356547871413,-7.529088395274997e-05,-4.592280115206515e-12,0.628999999999986
1.8178342997554608e-09,7.490929404552205e-11,0.0452233891270667,0.0452253440374074,-7.566649334679013e-05,-4.5901899902583976e-12,0.629499999999986
7.773099303109987e-09,1.3916097441057929e-11,0.0452130868601826,0.0452150286025071,-7.573485165284009e-05,-4.5887800937532974e-12,0.629999999999986
2.0904215025652206e-09,8.828902886559575e-12,0.0452027977661114,0.0452047140343315,-7.62198808332401e-05,-4.587510059328448e-12,0.630499999999986
3.4578540031304783e-10,1.48716303161045e-10,0.045192502750176,0.045194406427342,-7.629734060802e-05,-4.5860101740430315e-12,0.630999999999986
1.071409160002812e-08,8.579699450894651e-12,0.0451822097175277,0.0451841120492664,-7.630761596255013e-05,-4.584549970557128e-12,0.631499999999986
1.6317661943876516e-09,3.904029877155324e-13,0.0451719506903106,0.0451738238679499,-7.707155215987008e-05,-4.58390009977494e-12,0.631999999999986
4.910750001085873e-10,8.355680036764568e-11,0.0451616764560479,0.0451635414221491,-7.713731657620006e-05,-4.582999995131343e-12,0.632499999999986
7.030424797882517e-09,8.140897678199366e-12,0.0451513986184303,0.0451532630020065,-7.714853194896011e-05,-4.58231998352876e-12,0.632999999999986
1.7362532939158015e-09,7.512700184175714e-11,0.0451411423890563,0.0451429930332817,-7.759707129032e-05,-4.581010050463963e-12,0.633499999999986
6.8681111978219356e-09,1.4648705859432454e-11,0.0451308773569569,0.0451327255442819,-7.766099487686016e-05,-4.580370154341762e-12,0.633999999999986
7.133117201074679e-09,1.5681229925679219e-10,0.0451206267925138,0.0451224612588744,-7.810288612714999e-05,-4.58191015510756e-12,0.634499999999986
7.849979603846702e-09,1.3652170366418304e-10,0.0451103851876045,0.0451122006598987,-7.854811750248008e-05,-4.581200002684582e-12,0.634999999999985
7.993799025496351e-10,6.558018017521761e-13,0.0451001521354708,0.0451019432031117,-7.901359133509001e-05,-4.579499973678125e-12,0.635499999999985
1.0358988104808287e-08,7.311498628759239e-12,0.045089910806897,0.0450916961347045,-7.903725391634011e-05,-4.573190133874694e-12,0.635999999999985
3.669112028092947e-10,8.03269950555574e-12,0.0450796946080215,0.0450814563194807,-7.978816600158001e-05,-4.5676401029537406e-12,0.636499999999985
2.3385427969091488e-09,2.1892973545156735e-12,0.0450694620957015,0.0450712231562897,-7.978901821531015e-05,-4.562530041274382e-12,0.636999999999985
2.2636889585037068e-10,6.145986497507749e-13,0.0450592324055004,0.0450609977512866,-7.988259624877006e-05,-4.558030168577698e-12,0.637499999999985
6.622495302144316e-09,5.172529765617995e-11,0.0450490060851389,0.0450507840468845,-7.988612741313011e-05,-4.553720031261199e-12,0.637999999999985
2.3196420478877045e-10,6.900036098045348e-14,0.0450387969555615,0.0450405726152293,-8.024804751313014e-05,-4.5488001386428945e-12,0.638499999999985
3.346952992533403e-10,1.0149520113245103e-13,0.0450285807114742,0.0450303648656617,-8.025254938215007e-05,-4.543770091083865e-12,0.638999999999985
5.483027899766402e-09,7.119689560131093e-11,0.0450183665618028,0.0450201630667886,-8.024938871032013e-05,-4.541550078715484e-12,0.639499999999985
1.907621005603488e-10,2.1024848528838902e-15,0.0450081701456702,0.0450099658481899,-8.062786060944005e-05,-4.53875999284481e-12,0.639999999999985
7.720390993171122e-10,1.401594118544125e-12,0.0449979713131746,0.0449997747800857,-8.063349768633018e-05,-4.535450140452646e-12,0.640499999999985
1.0433277991550582e-09,1.1325038129506027e-12,0.0449877761528965,0.0449895923935422,-8.062812189115007e-05,-4.531690127318466e-12,0.640999999999985
4.18472149987803e-09,1.001999871963477e-11,0.044977586855847,0.0449794159060316,-8.06582290316701e-05,-4.527610057702969e-12,0.641499999999985
6.99245800150905e-10,3.2449098963382994e-11,0.0449674162169706,0.0449692524384368,-8.065062668831998e-05,-4.543610062843206e-12,0.641999999999985
5.834737998311468e-09,1.8294706027877083e-11,0.0449572649368135,0.0449590973776294,-8.097025649158999e-05,-4.566380043188878e-12,0.642499999999985
8.816340019146551e-11,7.008282842946301e-16,0.0449471142723647,0.0449489513732019,-8.090606946191013e-05,-4.585720041541674e-12,0.642999999999985
2.3870743992571164e-09,2.0607002215733417e-11,0.0449369547616041,0.0449388026543766,-8.090848347319006e-05,-4.60533000623542e-12,0.643499999999985
7.966793960645369e-10,1.679899275242036e-12,0.0449268054222915,0.0449286575225427,-8.113450749954007e-05,-4.628109961241078e-12,0.643999999999984
7.004221896922402e-09,1.4249080387829238e-10,0.0449166632009055,0.0449185188137597,-8.115848716080997e-05,-4.624560066487926e-12,0.644499999999984
4.407330056466208e-11,2.095545958979983e-15,0.0449065363783132,0.0449083916025008,-8.180342961804001e-05,-4.620200055871493e-12,0.644999999999984
3.4409800009349567e-10,5.01501618010991e-13,0.0448964017371406,0.0448982618995506,-8.180221686858013e-05,-4.61764003770182e-12,0.645499999999984
4.8752548040265076e-09,6.827730048009073e-11,0.044886281668318,0.0448881365720818,-8.18120343431001e-05,-4.614740013730856e-12,0.645999999999984
2.377076036008674e-10,4.1620179525025947e-13,0.0448761759058145,0.0448780295248088,-8.217579272863e-05,-4.610860087836399e-12,0.646499999999984
2.2166099997167343e-09,6.343800484920337e-12,0.0448660649320866,0.0448679216346283,-8.218353935802005e-05,-4.606650130800638e-12,0.646999999999984
3.307637982952194e-10,3.7300024180453306e-13,0.0448559665559365,0.0448578187907175,-8.220480956682005e-05,-4.6012299872999485e-12,0.647499999999984
3.164590048343463e-10,4.382952334403001e-13,0.0448458684102172,0.0448477261980024,-8.221128154230011e-05,-4.596460148262316e-12,0.647999999999984
2.691930983678148e-10,3.4929698022878597e-13,0.0448357720726342,0.0448376419368612,-8.222032046960011e-05,-4.591260097802641e-12,0.648499999999984
2.511805971550096e-10,3.2029934260435766e-13,0.044825695565886,0.0448275594900479,-8.222817645965998e-05,-4.586769982925509e-12,0.648999999999984
8.875391949159095e-10,2.4079974125790216e-12,0.0448156290427091,0.0448175076411314,-8.223426640323003e-05,-4.581639971926177e-12,0.649499999999984
1.4662190975234246e-09,1.3732001646893366e-11,0.0448055639414257,0.0448074605188489,-8.22655345246101e-05,-4.576750003287833e-12,0.649999999999984
2.1797929017353113e-09,1.8958029590621095e-12,0.044795498012968,0.0447974052173492,-8.232202396072003e-05,-4.571690031748843e-12,0.650499999999984
2.0998799921123634e-10,7.364039933399624e-13,0.0447854348569984,0.0447873474920661,-8.241041229690017e-05,-4.566850153250868e-12,0.650999999999984
1.802285959362493e-10,3.497202527569243e-15,0.0447753767086098,0.0447772995045844,-8.241688153347e-05,-4.561390111110231e-12,0.651499999999984
1.6177319900334552e-10,2.3649832092687006e-13,0.0447653205844977,0.0447672535959036,-8.242221962802016e-05,-4.556190060650556e-12,0.651999999999984
7.277845964770435e-10,9.192022143444945e-13,0.0447552691274114,0.0447572112306888,-8.242692906564996e-05,-4.550990010190881e-12,0.652499999999984
3.111926966115064e-10,9.800008027305296e-13,0.0447452298002005,0.0447471807078824,-8.244798663150006e-05,-4.545940013311878e-12,0.652999999999983
6.097543026051255e-10,6.886990977506002e-13,0.0447351912158974,0.0447371504081892,-8.245928511172004e-05,-4.540479971171241e-12,0.653499999999983
5.524447010962774e-10,4.65898153390043e-13,0.0447251626410457,0.0447271285596443,-8.247135722854013e-05,-4.572620060372401e-12,0.653999999999983
2.8971805995925415e-09,8.47871980957926e-11,0.0447151421066607,0.0447171170169634,-8.247287697475008e-05,-4.605660037376724e-12,0.654499999999983
5.167022400220933e-09,3.8909847566159783e-13,0.0447051273400478,0.0447071040998321,-8.262845794101015e-05,-4.640380094067531e-12,0.654999999999983
0.0,2.4980018054066022e-15,0.0446951280342247,0.0446970944000598,-8.300213332928011e-05,-4.634779973006209e-12,0.655499999999983
1.0358210122962674e-10,1.659783421814609e-14,0.0446851243923278,0.0446870895693315,-8.300213332337013e-05,-4.6289001277843855e-12,0.655999999999983
1.536409999225441e-09,2.325001302594387e-12,0.0446751233645949,0.0446770906188528,-8.29993070201201e-05,-4.6242300353466215e-12,0.656499999999983
5.420063300953792e-09,4.910529621815485e-11,0.0446651297120238,0.044667099103105,-8.296355085126014e-05,-4.6610701409655064e-12,0.656999999999983
1.7948892025443364e-09,5.007695647041288e-12,0.044655160248049,0.0446571141514439,-8.328019241887015e-05,-4.6989100978278575e-12,0.657499999999983
2.633668977347625e-10,0.0,0.0446451875974182,0.0446471362168632,-8.335075826938006e-05,-4.734850098803145e-12,0.657999999999983
2.517068983798332e-10,6.97469859645139e-12,0.0446352122016061,0.0446371612756668,-8.335963387130015e-05,-4.729180155121915e-12,0.658499999999983
1.3284384897671586e-08,3.757670008486258e-10,0.0446252411657696,0.0446271915448656,-8.336695305465004e-05,-4.7682500309287335e-12,0.658999999999983
1.8651472033504035e-09,1.754020539923573e-11,0.044615295808533,0.0446172274120927,-8.437076096570002e-05,-4.764610147395265e-12,0.659499999999983
1.8778351998371967e-09,8.073298973787502e-12,0.0446053436481578,0.0446072595092995,-8.45030048963601e-05,-4.760770120140756e-12,0.659999999999983
3.67136043788463e-11,3.400058012914542e-15,0.0445953945213686,0.0445972937392209,-8.457468679094011e-05,-4.756270030603638e-12,0.660499999999983
1.1861969739790368e-12,0.0,0.044585440349735,0.0445873406458841,-8.457373289166999e-05,-4.7526899950300905e-12,0.660999999999983
1.309551397876696e-09,8.46889919303706e-12,0.044575490648386,0.0445773943888352,-8.457370208090004e-05,-4.748640066234988e-12,0.661499999999983
1.1056351945093468e-09,4.234300410299596e-12,0.0445655502766323,0.0445674556101227,-8.465406950519e-05,-4.744450058519201e-12,0.661999999999982
4.860994939903662e-10,9.33600419195102e-13,0.0445556161596487,0.0445575250991468,-8.470564184328015e-05,-4.740320115603769e-12,0.662499999999982
1.3963322997856409e-09,5.60110291480953e-12,0.0445456867400672,0.044547601924071,-8.471964481520018e-05,-4.736810119490564e-12,0.662999999999982
1.1634056010234595e-09,1.4819048765879472e-12,0.0445357646655923,0.0445376843662364,-8.478500960008004e-05,-4.7329401682560945e-12,0.663499999999982
2.3605949833749307e-10,2.322933512211023e-13,0.0445258538610092,0.0445277790958673,-8.476805149112998e-05,-4.729020126881256e-12,0.663999999999982
4.630393984905723e-10,1.048702791273115e-12,0.0445159539155571,0.0445178865071811,-8.477498299088002e-05,-4.724950031925745e-12,0.664499999999982
9.800470157639296e-11,9.049705429475807e-14,0.0445060537386624,0.0445079932401214,-8.479038334045005e-05,-4.721590089393213e-12,0.664999999999982
4.846335596719875e-09,6.419929865497664e-11,0.0444961562355205,0.044498103782119,-8.479319388946015e-05,-4.7201901675480995e-12,0.665499999999982
8.049116928532385e-16,6.938893903907228e-16,0.0444862770509576,0.0444882177659791,-8.515137215973998e-05,-4.716270126173261e-12,0.665999999999982
1.362396029325197e-10,2.080280392391387e-14,0.0444763958457226,0.0444783367978131,-8.515137215594007e-05,-4.712850118840373e-12,0.666499999999982
7.975679006122505e-10,6.437100852352273e-12,0.0444665183527718,0.0444684623849807,-8.514757874626016e-05,-4.70862997030419e-12,0.666999999999982
1.488100899449396e-09,2.7480101527643797e-13,0.0444566537862458,0.0444586007935968,-8.51361337896601e-05,-4.704680004949391e-12,0.667499999999982
9.250520974224408e-10,8.385098171359573e-12,0.0444467927910434,0.0444487414385984,-8.51927209915501e-05,-4.7005899606739066e-12,0.667999999999982
1.2657013007122409e-09,3.091971123581061e-13,0.0444369335405959,0.0444388847554767,-8.521953465792003e-05,-4.694370109650792e-12,0.668499999999982
8.37173802503699e-10,5.319980567186633e-13,0.0444270809274587,0.0444290342708211,-8.527187462661011e-05,-4.688980106970497e-12,0.668999999999982
1.1994009951887818e-10,8.579942312181288e-14,0.0444172318896417,0.0444191891358255,-8.526654222260998e-05,-4.6825700868863285e-12,0.669499999999982
2.7553676007485706e-09,4.29101199017623e-13,0.0444073880818483,0.0444093509329722,-8.526859190806997e-05,-4.676810154424782e-12,0.669999999999982
1.1644420150336288e-10,2.131320120390967e-11,0.0443975616351694,0.0443995243683343,-8.54865457297e-05,-4.673020000470207e-12,0.670499999999982
1.6005032021926269e-09,1.8539059176703176e-12,0.0443877333191246,0.0443896995485575,-8.548995851281015e-05,-4.6678301415109535e-12,0.670999999999982
1.2050320047363172e-09,7.003980728725878e-13,0.0443779106847513,0.0443798785968169,-8.544660266897016e-05,-4.664039987556379e-12,0.671499999999981
2.1115907009039425e-09,7.898098841607748e-12,0.0443681040937621,0.0443700738552876,-8.54664153047001e-05,-4.659890095320973e-12,0.671999999999981
1.3037168983265346e-09,2.4640983697921115e-12,0.0443582987530308,0.0443602677212583,-8.550393913895997e-05,-4.655270093023578e-12,0.672499999999981
5.544546002878015e-10,1.2585002484577501e-12,0.0443484946596207,0.0443504632859546,-8.554571621538e-05,-4.651420091109082e-12,0.672999999999981
6.053390011473425e-10,1.2988013442516433e-12,0.0443386929787395,0.0443406640973645,-8.556058698546017e-05,-4.6473701623139796e-12,0.673499999999981
1.2008965974419361e-09,2.8826899201028766e-11,0.0443288992950688,0.044330872875931,-8.557941824113e-05,-4.643950154981091e-12,0.673999999999981
4.040573001184988e-09,3.2059008225893137e-12,0.0443191124517751,0.0443210853102268,-8.561317383412007e-05,-4.697110105381097e-12,0.674499999999981
4.990613963751223e-10,7.752964936713624e-13,0.0443093383005168,0.0443113034492367,-8.581165613366008e-05,-4.693219987986219e-12,0.674999999999981
6.070441024852435e-10,1.232104696047287e-12,0.0442995614038038,0.044301529464184,-8.582650147354e-05,-4.744880053100808e-12,0.675499999999981
6.948025974007344e-10,1.1162945567910754e-12,0.0442897889292477,0.0442917602574211,-8.584086154949017e-05,-4.797619983579193e-12,0.675999999999981
1.1500767976846404e-09,1.2269976701340113e-12,0.0442800208638653,0.0442819967571279,-8.586114198273005e-05,-4.860900093897613e-12,0.676499999999981
9.417367996533699e-10,4.908400075276376e-12,0.0442702663223131,0.0442722452700662,-8.589812346986004e-05,-4.8567601763221946e-12,0.676999999999981
2.174425799139623e-09,1.324100551425289e-12,0.044260518424069,0.0442624998092355,-8.594304627264999e-05,-4.831860172388458e-12,0.677499999999981
7.42560103683676e-10,6.754943826514648e-13,0.0442507745498797,0.04425275584962,-8.590482544603003e-05,-4.8105000885478866e-12,0.677999999999981
6.9443984937467285e-09,5.5464799419979727e-11,0.0442410323293921,0.0442430174381918,-8.589265383087004e-05,-4.794130153626397e-12,0.678499999999981
6.2375893061794585e-09,7.707839921877735e-11,0.044231317714695,0.0442332878394289,-8.626536886080006e-05,-4.7893700724083166e-12,0.678999999999981
4.125279978728358e-10,8.883033197903956e-13,0.0442216127496822,0.0442235565962278,-8.670992480317016e-05,-4.7859301157554546e-12,0.679499999999981
1.1625335000209347e-09,2.480897431933471e-12,0.0442118973059261,0.0442138288083793,-8.671924372727997e-05,-4.780339969354119e-12,0.679999999999981
1.3682029814665597e-10,7.579978311689217e-13,0.0442021821092596,0.0442041090689343,-8.675816741805006e-05,-4.774390084671953e-12,0.68049999999998
6.048710143868874e-11,5.3975497682490214e-11,0.0441924715239012,0.0441943993061732,-8.676225474911004e-05,-4.768840053751e-12,0.68099999999998
1.6962869997527719e-10,1.8139399704519832e-11,0.0441827721017685,0.0441846933474702,-8.733947155630016e-05,-4.76259006190749e-12,0.68149999999998
1.912673804060905e-09,6.585981759954507e-13,0.0441730731395422,0.0441749894093179,-8.733475949109014e-05,-4.756410109524323e-12,0.68199999999998
8.030652948187722e-10,2.543489724393666e-11,0.0441633811004238,0.0441652919757201,-8.744184702585999e-05,-4.7507501405030794e-12,0.68249999999998
5.56972898357877e-10,4.3690051576561473e-13,0.0441536954863053,0.0441555989212125,-8.757013481112009e-05,-4.746040149425368e-12,0.68299999999998
9.677748949443732e-10,7.1527991862829765e-12,0.0441440090904837,0.0441459144970854,-8.758240660814006e-05,-4.7400800732427806e-12,0.68349999999998
1.7034128968473894e-09,3.784902946613045e-12,0.044134329294596,0.0441362368767242,-8.764655272170004e-05,-4.734430078881524e-12,0.68399999999998
1.6149510201346473e-10,2.3669954885008337e-13,0.0441246564950899,0.044126565274392,-8.770394857259001e-05,-4.727820131916749e-12,0.68449999999998
1.720096697022111e-09,1.552059869514011e-11,0.0441149949897874,0.0441169006011019,-8.770862499679014e-05,-4.7213500470322245e-12,0.68499999999998
2.1052184995262735e-09,6.79541978243492e-11,0.0441053423909423,0.044107248872916,-8.779913556831e-05,-4.714560122506817e-12,0.68549999999998
4.4707530039156396e-10,6.192962809237201e-13,0.044095708230176,0.0440976142652297,-8.82363462483e-05,-4.7083300799832806e-12,0.68599999999998
1.080825796917484e-09,9.918094123761989e-12,0.0440860740911308,0.0440879793818191,-8.824966847288001e-05,-4.702840113862683e-12,0.68649999999998
1.62136339770802e-09,4.592992652874273e-13,0.044076436745549,0.0440783440262632,-8.828735140576e-05,-4.695460166515009e-12,0.68699999999998
1.2960290965424726e-09,1.3527026720971946e-12,0.0440668015064372,0.0440687112766445,-8.835466538188014e-05,-4.690110062474662e-12,0.68749999999998
2.150888196716938e-09,5.4885956890515786e-12,0.0440571863896853,0.044059100104037,-8.832032896093013e-05,-4.7002200308926545e-12,0.68799999999998
2.334406001835987e-10,1.3399004128444858e-14,0.0440475787720178,0.0440494939401701,-8.839230658839016e-05,-4.714750074727436e-12,0.68849999999998
2.784696015445398e-10,3.5339786652599514e-13,0.0440379662852705,0.0440398847825643,-8.839935680441009e-05,-4.730300135966092e-12,0.68899999999998
1.5247717949362638e-09,7.150398328992225e-12,0.0440283532908442,0.0440302781352257,-8.840245074615005e-05,-4.745759991583998e-12,0.689499999999979
3.8085584963543084e-09,2.263449844219778e-11,0.0440187462126949,0.0440206737314844,-8.846382022133009e-05,-4.761880126324947e-12,0.689999999999979
2.350734197575921e-09,1.0332401600976482e-11,0.044009149792397,0.0440110744998915,-8.865303535196003e-05,-4.778220137266476e-12,0.690499999999979
1.1272025951525322e-09,1.0602005384718893e-12,0.0439995580687611,0.0440014794155917,-8.875134077793016e-05,-4.7872400488202516e-12,0.690999999999979
2.25685169857881e-09,1.4529905056903658e-11,0.0439899706777193,0.0439918911244175,-8.874926270554997e-05,-4.782129987140893e-12,0.691499999999979
1.0725519777876613e-10,4.4229897522285455e-13,0.0439803889530019,0.0439823071280504,-8.883316552924002e-05,-4.7928601192015474e-12,0.691999999999979
9.534281975032144e-10,1.539619820523086e-11,0.0439708076557647,0.0439727291876273,-8.883626812781001e-05,-4.802520143717959e-12,0.692499999999979
3.906288972843619e-10,2.541994392757374e-13,0.0439612351720658,0.0439631559045846,-8.893508366653014e-05,-4.798350085322145e-12,0.692999999999979
2.940804058604307e-10,3.9470510193595487e-13,0.0439516663829571,0.0439535903040541,-8.894461779374008e-05,-4.792640026160533e-12,0.693499999999979
4.5936920239908474e-10,4.879985304739876e-13,0.0439421034769483,0.0439440333458223,-8.894838358139011e-05,-4.785809986154743e-12,0.693999999999979
1.3534690035399422e-10,1.0774020564596754e-12,0.0439325567455582,0.0439344921447588,-8.896210762366014e-05,-4.778420064147082e-12,0.694499999999979
7.030670004515294e-10,6.071209507352293e-11,0.0439230115897876,0.0439249525753134,-8.896439680619009e-05,-4.771280159160396e-12,0.694999999999979
4.796280698993183e-09,2.850983338298363e-13,0.0439134698189039,0.0439154142339403,-8.898257598618999e-05,-4.76497010251653e-12,0.695499999999979
2.6856879914438636e-10,2.874020466059335e-13,0.0439039464909974,0.0439058804526857,-8.933941394737e-05,-4.7593400574752476e-12,0.695999999999979
7.182089020729698e-10,9.711051407457205e-13,0.0438944205920135,0.0438963529970326,-8.934238331612999e-05,-4.753760102574334e-12,0.696499999999979
1.5928589697233875e-10,2.3619994848900205e-13,0.043884897312601,0.0438868296098543,-8.936365500279014e-05,-4.748220046313367e-12,0.696999999999979
1.3881581995001113e-09,6.159503462832561e-12,0.0438753769471958,0.0438773117092167,-8.936835241420008e-05,-4.743019995853692e-12,0.697499999999979
2.4734590001185275e-09,1.5852701096275013e-11,0.0438658645092117,0.0438677991615525,-8.943285875193997e-05,-4.737830136894439e-12,0.697999999999979
1.0605700345722724e-10,9.160033842547932e-14,0.0438563608167961,0.0438582918932189,-8.954646679852998e-05,-4.732390044073775e-12,0.698499999999978
1.8414140351419306e-10,3.016961680479824e-13,0.0438468635325206,0.0438487974341878,-8.954942107845007e-05,-4.727100004833784e-12,0.698999999999978
3.4884160143855425e-10,5.93199100951125e-13,0.0438373709724938,0.0438393095125082,-8.955495018383997e-05,-4.72043996772864e-12,0.699499999999978
4.675156026201499e-10,1.0247011572595e-12,0.0438278800445135,0.0438298233164945,-8.955481920564011e-05,-4.714529981686422e-12,0.699999999999978
6.04658094427446e-10,1.2601031329495527e-14,0.0438183945499212,0.0438203418175881,-8.956901198986012e-05,-4.708920102805547e-12,0.700499999999978
8.140179016957738e-10,1.917001279938546e-12,0.0438089187567031,0.0438108698869287,-8.958314838794002e-05,-4.703630063565556e-12,0.700999999999978
1.88999069866691e-09,2.5679500192943294e-11,0.0437994542463797,0.0438014070367339,-8.960847950497015e-05,-4.699930115231732e-12,0.701499999999978
2.337231005955509e-09,4.081499027641655e-12,0.0437899919002603,0.0437919425060683,-8.967916561626013e-05,-4.694980081793032e-12,0.701999999999978
1.5552375012828357e-09,7.859400630305657e-12,0.0437805381482328,0.043782482225958,-8.981910439680011e-05,-4.689520039652395e-12,0.702499999999978
1.8303795978891202e-11,2.925021336253053e-13,0.0437710971882638,0.0437730341621926,-8.989848070247016e-05,-4.687560018964976e-12,0.702999999999978
6.952078898669889e-09,4.8744799863165156e-11,0.0437616503310475,0.0437635953850298,-8.989798939469011e-05,-4.684839972554644e-12,0.703499999999978
4.257828797871177e-09,3.654459374002883e-11,0.043752226636145,0.0437541616637807,-9.018586452636001e-05,-4.68103008612053e-12,0.703999999999978
1.6440869984868378e-09,7.35130012419205e-12,0.0437428037508734,0.0437447244469201,-9.045009815774013e-05,-4.681499979342085e-12,0.704499999999978
3.546936980236559e-10,6.928971285624641e-13,0.0437333802217038,0.0437352915225508,-9.051771273704996e-05,-4.681680173743152e-12,0.704999999999978
2.4928659830836253e-10,1.5160095401256513e-13,0.0437239562085763,0.0437258666651533,-9.052793584773998e-05,-4.681409990561769e-12,0.705499999999978
5.062264982202969e-10,5.808964420594975e-13,0.0437145398911819,0.0437164528804744,-9.053159182395012e-05,-4.68161013428281e-12,0.705999999999978
5.576349798586122e-11,6.447967160205792e-13,0.0437051257812903,0.0437070421768518,-9.053782790693996e-05,-4.683190033688556e-12,0.706499999999978
1.4076073986957205e-09,2.1797980087612245e-12,0.0436957167085485,0.0436976377563307,-9.053637429317003e-05,-4.685910080098887e-12,0.706999999999978
6.722038967121868e-10,1.8830978443240554e-12,0.0436863150159245,0.0436882378080348,-9.057984029006011e-05,-4.687550044304989e-12,0.707499999999977
9.93892898537574e-10,8.483005964343704e-13,0.0436769176542827,0.0436788431981688,-9.060193707780017e-05,-4.689790005993344e-12,0.707999999999977
1.3880896015949773e-09,1.0583200982239305e-11,0.0436675383407077,0.0436694541644326,-9.060402410442005e-05,-4.690260116055334e-12,0.708499999999977
1.5258459981626338e-09,3.425100481013743e-12,0.043658186317115,0.0436600848275203,-9.068855917737e-05,-4.6879900135465835e-12,0.708999999999977
1.5898412031312148e-09,1.2433006013612413e-11,0.0436488281118433,0.0436507389575715,-9.074091644846005e-05,-4.685580048957583e-12,0.709499999999977
1.580250999499988e-10,5.66199864771022e-13,0.0436394645690431,0.0436413856502006,-9.081933098641017e-05,-4.6831299688882e-12,0.709999999999977
2.565088003114724e-10,1.489780521168882e-14,0.0436300992759994,0.0436320275446842,-9.082398580696001e-05,-4.680520077418593e-12,0.710499999999977
4.009802004323326e-10,4.3279962946840556e-13,0.043620746217048,0.0436226731180277,-9.082808845468004e-05,-4.678320014370185e-12,0.710999999999977
1.788736395114121e-09,3.392280206737652e-11,0.0436113950033688,0.0436133307758264,-9.08344485447501e-05,-4.675450131219616e-12,0.711499999999977
1.1164887001036128e-09,3.996303288289482e-12,0.0436020523735189,0.0436039881102706,-9.110944028177005e-05,-4.6735900739725e-12,0.711999999999977
3.478336195461562e-09,5.710015793525258e-13,0.0435927127062675,0.0435946467845472,-9.115575065851006e-05,-4.6709799656624584e-12,0.712499999999977
2.4477490173646643e-10,2.5135504788664775e-11,0.0435833835692211,0.0435853131988154,-9.135666790395015e-05,-4.668919981534736e-12,0.712999999999977
3.0942350071061497e-10,2.92897650577828e-13,0.0435740652250397,0.0435759952518763,-9.136487226742e-05,-4.666820098767066e-12,0.713499999999977
6.862670987040076e-10,6.39502339971898e-13,0.0435647493131203,0.0435666794419099,-9.136676537984008e-05,-4.665060004960253e-12,0.713999999999977
2.9107566010266872e-09,7.610560098791908e-11,0.0435554340636089,0.0435573659725695,-9.136484381997009e-05,-4.663140099753216e-12,0.714499999999977
5.310387796164662e-09,3.016802085920034e-12,0.0435461269730421,0.0435480521474091,-9.149406059471015e-05,-4.660990126845177e-12,0.714999999999977
1.3550300465015042e-10,3.899658373995862e-15,0.043536838711528,0.0435387479945346,-9.187426698213999e-05,-4.658470007315452e-12,0.715499999999977
2.7692689807956583e-10,4.636985240225044e-13,0.0435275448889716,0.0435294497218888,-9.187736223921017e-05,-4.656509986628032e-12,0.715999999999977
6.192939598637093e-09,5.3351600914908204e-11,0.0435182533278851,0.0435201573360893,-9.188455750613997e-05,-4.654090047379045e-12,0.716499999999976
1.433413401863426e-09,5.496499089208129e-12,0.0435089744555986,0.043510868480484,-9.223673119545996e-05,-4.651760096910373e-12,0.716999999999976
2.1630010282880363e-10,5.749983822411764e-13,0.0434996961900224,0.0435015849620069,-9.229209113637005e-05,-4.649409980281294e-12,0.717499999999976
6.765010981957253e-10,1.0101988690003338e-12,0.0434904191670206,0.0434923071147401,-9.229530621894001e-05,-4.647150069272965e-12,0.717999999999976
6.308126035414752e-10,1.2866901988317636e-11,0.0434811471370632,0.043483035533633,-9.231332944872016e-05,-4.645010071024913e-12,0.718499999999976
2.6240769002150444e-09,6.7438971074196274e-12,0.0434718814567209,0.0434737699389399,-9.233420634905017e-05,-4.642760134676571e-12,0.718999999999976
4.669871989104735e-10,5.985004158937102e-13,0.0434626271897372,0.0434645110746086,-9.245820101338011e-05,-4.640480057507834e-12,0.719499999999976
8.247353980306293e-10,1.521899967160678e-11,0.0434533732407607,0.0434552603572523,-9.24652295392701e-05,-4.6379100646781746e-12,0.719999999999976
1.2898192999766245e-09,4.1398967587369384e-12,0.0434441250584399,0.0434460116434095,-9.255611672029005e-05,-4.635710001629767e-12,0.720499999999976
9.317834004374248e-10,1.870996413355641e-12,0.0434348817668875,0.0434367695039617,-9.260323852483998e-05,-4.6332800877207925e-12,0.720999999999976
3.2292929025290462e-09,1.4788295588097355e-11,0.0434256426033559,0.0434275328926039,-9.262631793597004e-05,-4.63064005543079e-12,0.721499999999976
1.966170996847705e-09,2.083780370476518e-11,0.0434164149974175,0.0434183018449022,-9.275341554705e-05,-4.628090011921104e-12,0.721999999999976
1.4026867029004464e-09,9.200896988748042e-12,0.0434071967602725,0.0434090805065738,-9.283335346860016e-05,-4.625140114650206e-12,0.722499999999976
1.941012899020489e-09,9.225203934093429e-12,0.0433979796703859,0.0433998624660021,-9.290292913875006e-05,-4.621920034197924e-12,0.722999999999976
2.6337928019093404e-09,5.856398699322085e-12,0.0433887678241097,0.0433906497351706,-9.298276747525015e-05,-4.619130165167684e-12,0.723499999999976
7.699152981821555e-10,1.029704099764217e-12,0.0433795630535009,0.0433814424933015,-9.309994371156996e-05,-4.615570078914111e-12,0.723999999999976
3.448573995812332e-10,9.019902880158526e-12,0.0433703612545681,0.0433722430106835,-9.312396953766009e-05,-4.612390113942211e-12,0.724499999999976
3.866210199210407e-09,2.1072095457430606e-11,0.0433611624556075,0.0433630491703559,-9.313424736857997e-05,-4.609660092871892e-12,0.724999999999976
1.3801281020797695e-09,5.398459457239824e-15,0.0433519766445653,0.0433538581397694,-9.324051943300016e-05,-4.605960144538068e-12,0.725499999999975
3.794873804086052e-09,9.665698796901268e-12,0.04334279579626,0.0433446763117056,-9.330236550104997e-05,-4.602790154226155e-12,0.725999999999975
5.663189986404582e-10,1.1723101656091472e-11,0.0433336230775641,0.043335500257435,-9.331636621699008e-05,-4.5988701128513165e-12,0.726499999999975
1.6866295998729797e-09,5.521000323582825e-13,0.0433244707528845,0.0433263497417675,-9.333373251233998e-05,-4.592870138028782e-12,0.726999999999975
5.597208696528355e-09,4.101789741195461e-11,0.0433153197584624,0.0433171992300896,-9.341048946189e-05,-4.587449994528092e-12,0.727499999999975
1.1302732985662978e-09,7.364939907938961e-11,0.0433061753431815,0.0433080429816082,-9.365566246488004e-05,-4.581360030925241e-12,0.727999999999975
2.433791580075395e-08,3.680435955999428e-10,0.0432970387035845,0.0432988910218783,-9.416441315107009e-05,-4.578700049315265e-12,0.728499999999975
7.074543034724101e-10,1.0592013377497267e-12,0.0432879170323586,0.0432897345671958,-9.532401122996003e-05,-4.57566016326405e-12,0.728999999999975
1.602495913743951e-12,1.4016565685892601e-15,0.0432787953570012,0.0432805836334968,-9.534187239977013e-05,-4.573679976416223e-12,0.729499999999975
3.314670968257438e-10,8.646500182507566e-12,0.0432696615802384,0.0432714448910734,-9.534183080259001e-05,-4.5709701215063125e-12,0.729999999999975
6.967535798318991e-09,4.687979865414249e-11,0.0432605317203164,0.0432623182811036,-9.534664253396012e-05,-4.614510162870289e-12,0.730499999999975
1.7410130975781257e-09,9.256900801446477e-12,0.0432514202937369,0.0432531980088856,-9.572135301151e-05,-4.656880133249719e-12,0.730999999999975
5.970706012936589e-10,1.5185977475518087e-12,0.0432423034267556,0.043244077649747,-9.579512904738007e-05,-4.699710022190717e-12,0.731499999999975
3.685586003054908e-10,3.0569990983053685e-13,0.0432331866984713,0.0432349639331024,-9.581442483988013e-05,-4.7428499929530465e-12,0.731999999999975
2.8257259726549577e-10,7.820966096971915e-13,0.0432240727892973,0.0432258571069898,-9.582558087401004e-05,-4.785540019813794e-12,0.732499999999975
1.2728294043751198e-09,3.993999575513385e-12,0.0432149633051507,0.0432167579012514,-9.583543459424e-05,-4.782850114223858e-12,0.732999999999975
2.546314603613098e-09,1.493370010985373e-11,0.0432058604411334,0.043207663630011,-9.58835910761101e-05,-4.779970039572867e-12,0.733499999999975
1.0827509722144413e-10,6.482820530395728e-11,0.043196767790016,0.0431985743654582,-9.600572643113001e-05,-4.7767701252809935e-12,0.733999999999975
1.721610007332508e-10,2.4789892361098964e-13,0.043187682080629,0.043189490991214,-9.662743620253997e-05,-4.7738501519900556e-12,0.734499999999975
5.229890132074644e-11,9.060599492904942e-12,0.0431786036158359,0.0431804114215137,-9.663242945287011e-05,-4.770980051999052e-12,0.734999999999974
2.2049529979639715e-09,7.906036936233818e-13,0.0431695280321175,0.0431713420881017,-9.663102167537007e-05,-4.767700123586849e-12,0.735499999999974
8.932558026586435e-10,1.0096992686392525e-12,0.0431604669551783,0.0431622827747594,-9.671532557080018e-05,-4.764620122055252e-12,0.735999999999974
2.1415930140378237e-10,4.2080228190854996e-13,0.0431514049203333,0.0431532250953259,-9.669868283369008e-05,-4.7617400474042615e-12,0.736499999999974
1.3571576015780629e-09,8.141404217454351e-12,0.0431423558205667,0.0431441827230586,-9.670562483547014e-05,-4.758470093652045e-12,0.736999999999974
1.2016112965751446e-09,4.067600423152129e-12,0.0431333143005509,0.0431351440668293,-9.676598128600012e-05,-4.754870108758524e-12,0.737499999999974
4.402512902845768e-09,5.5891298533783385e-11,0.0431242748660872,0.0431261088006325,-9.681099312222998e-05,-4.785620033934124e-12,0.737999999999974
9.189136049303492e-10,1.4072978893331367e-12,0.0431152598402257,0.0431170871810624,-9.715663762305997e-05,-4.782620046522856e-12,0.738499999999974
3.4817369820583366e-10,1.6640161470959924e-13,0.0431062375443468,0.0431080630286554,-9.716013270040015e-05,-4.7796900985719315e-12,0.738999999999974
4.263724998065932e-10,5.584005480230303e-13,0.0430972150187451,0.0430990435199878,-9.716889976437012e-05,-4.775459975375762e-12,0.739499999999974
5.204302960803986e-10,2.1406300343418394e-11,0.0430881979183393,0.0430900312512927,-9.718021746983e-05,-4.7718400411622675e-12,0.739999999999974
1.1430632967934784e-09,1.6742204844710784e-11,0.0430791831813256,0.0430810189793862,-9.71960583833701e-05,-4.768850028410987e-12,0.740499999999974
3.8700493018573034e-09,3.5950964427655663e-12,0.0430701756293555,0.0430720111000647,-9.729769835499003e-05,-4.765500060538441e-12,0.740999999999974
4.3131190285983223e-10,3.1509517217642724e-13,0.0430611850221347,0.0430630177602417,-9.746068259491999e-05,-4.76219996596583e-12,0.741499999999974
2.3295418025148784e-09,2.201898385845169e-12,0.0430521877919089,0.0430540262728202,-9.745802268934013e-05,-4.758570057092348e-12,0.741999999999974
9.093960029460391e-10,1.4650003432592484e-11,0.0430431959159234,0.0430450393737819,-9.738917586436997e-05,-4.755030136999183e-12,0.742499999999974
3.900035405735025e-09,1.4034100270787775e-11,0.0430342106580586,0.0430360560696521,-9.747486341859005e-05,-4.751950135467586e-12,0.742999999999974
6.04809952120533e-12,3.545011506567164e-13,0.0430252355601376,0.0430270780130776,-9.760660695807004e-05,-4.748950148056319e-12,0.743499999999974
2.531113797721307e-09,5.4607013355578715e-12,0.0430162609997769,0.0430181082446772,-9.760644855695013e-05,-4.746050124085355e-12,0.743999999999973
2.1519791990054493e-09,2.4489500705104916e-11,0.0430073067455944,0.0430091448268013,-9.770200106296013e-05,-4.74312017613443e-12,0.744499999999973
1.965198601072693e-09,1.4130988046368032e-12,0.0429983510442888,0.0430001940390555,-9.781115387184013e-05,-4.740480143844428e-12,0.744999999999973
1.97054497719229e-10,3.4100500201361683e-13,0.042989397751952,0.0429912432648825,-9.788965790627014e-05,-4.73748015643316e-12,0.745499999999973
1.012370298703047e-09,6.173700439759955e-12,0.0429804459512566,0.0429822976345454,-9.789585769402016e-05,-4.734420104221537e-12,0.745999999999973
1.9290460201437654e-10,6.472947178259858e-13,0.0429715006623128,0.0429733577123966,-9.795052866475007e-05,-4.7310300208686096e-12,0.746499999999973
1.6905759986363122e-09,9.033801484648052e-12,0.042962561253005,0.0429644247888555,-9.795637786641997e-05,-4.727619988195708e-12,0.746999999999973
6.654402300021456e-09,2.1508399228320485e-11,0.0429536296597775,0.0429554954162589,-9.802927583360999e-05,-4.7242600456631756e-12,0.747499999999973
0.0,1.0408340855860843e-16,0.0429447186495213,0.0429465779652932,-9.778471955026015e-05,-4.721840106414188e-12,0.747999999999973
1.450256026380714e-10,7.974801374821539e-12,0.0429358027115341,0.0429376626375321,-9.778471954704007e-05,-4.7188500936629074e-12,0.748499999999973
1.5059758023960867e-09,2.179020852643987e-13,0.0429268902792287,0.0429287516768459,-9.778064997175004e-05,-4.71715006465645e-12,0.748999999999973
4.442897438838855e-12,4.040517920245179e-14,0.0429179961705163,0.042919858279335,-9.784472405752003e-05,-4.7144300182461185e-12,0.749499999999973
2.828347972494427e-10,3.7970321331570744e-13,0.0429091201407153,0.0429109871425749,-9.784460881459003e-05,-4.71317017532169e-12,0.749999999999973
2.9075589019766923e-09,3.488519889627284e-11,0.0429002418555177,0.0429021063918338,-9.785313381361011e-05,-4.711130140513942e-12,0.750499999999973
3.448097016245377e-10,5.513992040739879e-13,0.0428913688018917,0.0428932316071486,-9.810289351223e-05,-4.708580097004256e-12,0.750999999999973
1.7591353998480663e-09,7.621694941839507e-12,0.0428824911645613,0.042884359375021,-9.811265064303015e-05,-4.708430043423584e-12,0.751499999999973
7.700588014469822e-10,1.828003026727032e-12,0.0428736196422157,0.0428754881983504,-9.817928980099017e-05,-4.7079601502020285e-12,0.751999999999973
3.5890249799885865e-10,5.190292640122607e-14,0.042864749992619,0.042866621948822,-9.820397118983997e-05,-4.709200043806483e-12,0.752499999999973
1.348230298237052e-09,7.821895908755039e-12,0.0428558845366915,0.0428577599166299,-9.820532126793009e-05,-4.709190069146496e-12,0.752999999999972
1.929738036032802e-10,1.6470158570314197e-13,0.0428470293388196,0.0428489072675398,-9.826410738362004e-05,-4.704570066849101e-12,0.753499999999972
1.3516630176235722e-10,8.697702280624497e-12,0.0428381766652461,0.0428400598113791,-9.826599478636997e-05,-4.699899974411337e-12,0.753999999999972
1.5120392021783502e-09,4.963945920977153e-13,0.0428293281199593,0.0428312153650927,-9.827006201789008e-05,-4.695630169415654e-12,0.754499999999972
4.835477018794165e-10,4.699018951725975e-13,0.0428204870952977,0.0428223755348536,-9.833775851094003e-05,-4.6911001558985754e-12,0.754999999999972
6.852544989777165e-10,8.010050955853387e-13,0.0428116496942729,0.0428135430255901,-9.835222581622998e-05,-4.6869400721627485e-12,0.755499999999972
2.2493900492248642e-10,2.0489859808847655e-13,0.0428028202301144,0.0428047166735704,-9.834932997749017e-05,-4.680400164658316e-12,0.755999999999972
4.819642948628022e-10,2.6530166952198897e-13,0.0427939988017871,0.0427958991012596,-9.835028714702998e-05,-4.675350167779313e-12,0.756499999999972
2.726522202456394e-09,1.8315501892907093e-11,0.0427851933420959,0.042787084889269,-9.833485222595999e-05,-4.6699601650990186e-12,0.756999999999972
6.968941403118212e-09,4.55167986634919e-11,0.0427764007307105,0.0427782960076118,-9.842097823773007e-05,-4.667440045569293e-12,0.757499999999972
2.7292659937616648e-09,3.2972999330915798e-12,0.0427676266968809,0.0427695100726319,-9.878234040029015e-05,-4.695189983333625e-12,0.757999999999972
3.016654398502183e-09,3.188409952725735e-11,0.0427588474820634,0.042760717047676,-9.872206761364004e-05,-4.720840038330287e-12,0.758499999999972
1.826972947926997e-10,6.538530133992637e-11,0.0427500702639966,0.0427519279743159,-9.889721377883006e-05,-4.748069992732695e-12,0.758999999999972
5.39151598366594e-10,6.889003256738135e-13,0.0427412939016562,0.0427431412240337,-9.926246982206008e-05,-4.773999988730293e-12,0.759499999999972
5.268500219424155e-11,2.110117636178188e-14,0.0427325155538874,0.0427343586895496,-9.927928103108997e-05,-4.799450116846349e-12,0.759999999999972
2.5766543967908895e-09,2.6151997234435953e-12,0.0427237442435509,0.0427255835467843,-9.927785101517005e-05,-4.8197101691627164e-12,0.760499999999972
9.401171993661528e-10,2.1286201967729568e-11,0.0427149864135773,0.0427168210869678,-9.917590367039e-05,-4.843670169812908e-12,0.760999999999972
1.4982474982883076e-09,2.6199875602372913e-13,0.0427062314315092,0.0427080732681965,-9.925913733944015e-05,-4.8402701117999936e-12,0.761499999999972
2.3577870975066695e-09,9.064479722376007e-11,0.0426974810506655,0.0426993242955538,-9.932252220265004e-05,-4.8376201048500045e-12,0.761999999999971
1.7723730122432002e-10,8.709998000622221e-12,0.0426887343005911,0.0426905762157521,-9.98921589327401e-05,-4.8338800410357985e-12,0.762499999999971
1.3546031032984907e-09,3.1089714136456337e-13,0.0426799867209089,0.0426818276856642,-9.989746206993011e-05,-4.830739974703846e-12,0.762999999999971
1.797818005577767e-10,1.4016565685892601e-15,0.0426712480481823,0.042673085717046,-9.995995576794e-05,-4.82725014475105e-12,0.763499999999971
5.308184031216356e-10,7.177036742689324e-13,0.0426625104660532,0.0426643500118788,-9.996537988704005e-05,-4.822380125432679e-12,0.763999999999971
9.50745100702921e-10,9.571024528476357e-13,0.0426537799315875,0.0426556198700845,-9.997752976225014e-05,-4.817870061235574e-12,0.764499999999971
2.592023817804545e-13,7.694803128011074e-12,0.042645059656239,0.0426469031780562,-9.997158472451004e-05,-4.813850056420432e-12,0.764999999999971
2.253805496399419e-09,1.4331036357617677e-12,0.0426363415730204,0.0426381886321285,-9.997157813497015e-05,-4.809730088164987e-12,0.765499999999971
6.079762200628114e-09,6.320380330215869e-11,0.0426276315216097,0.0426294778960671,-0.00010004110187830997,-4.804950057626933e-12,0.765999999999971
4.2421750140464454e-10,7.11902758965266e-13,0.0426189392879634,0.0426207713581955,-0.00010046450640580008,-4.800529982210144e-12,0.766499999999971
1.7966540061253866e-10,6.643990912991171e-13,0.0426102432636217,0.0426120720369965,-0.00010047564754112016,-4.797310118598297e-12,0.766999999999971
3.228749975714429e-10,5.703770789011742e-15,0.0426015516499468,0.0426033812325081,-0.0001004810567331101,-4.792749964260823e-12,0.767499999999971
2.0437901371295197e-11,1.6699835958533527e-13,0.0425928675139084,0.0425947003133472,-0.00010049077904505997,-4.791080076074761e-12,0.767999999999971
5.8782080591957e-10,2.6920132789598483e-13,0.0425841846923171,0.0425860225345804,-0.00010049024077591001,-4.789310007607961e-12,0.768499999999971
4.844381999713487e-09,4.5304003604140775e-11,0.0425755135904632,0.0425773499574825,-0.00010048128343046999,-4.787720133542228e-12,0.768999999999971
5.197231534026514e-15,5.197231534026514e-15,0.0425668564773126,0.0425686862273663,-0.00010078558111130008,-4.785840126975138e-12,0.769499999999971
1.7831061002726578e-09,6.5070934751609855e-12,0.0425581957433936,0.0425600302341223,-0.00010078558110982014,-4.783890080947706e-12,0.769999999999971
4.1246080162427035e-10,6.089989623703218e-13,0.0425495410572526,0.0425513760587597,-0.0001008513518707,-4.781510040338666e-12,0.770499999999971
1.3223229941572434e-09,4.288500110583016e-12,0.042540901298194,0.0425427407732455,-0.00010085005196026008,-4.7803299946941324e-12,0.77099999999997
1.325735403401307e-09,8.54039755582292e-12,0.0425322670522768,0.0425341090925416,-0.00010089994113408017,-4.778720171308426e-12,0.77149999999997
6.08685499919881e-09,2.4931590125731873e-10,0.0425236315287124,0.0425254750516225,-0.00010096891510015006,-4.776640021020295e-12,0.77199999999997
3.7352760953734965e-09,2.200399584761925e-12,0.042515003578004,0.0425168369518123,-0.00010194436409585012,-4.774850003233522e-12,0.77249999999997
4.5646030011337047e-10,3.811950755050475e-13,0.0425063791675395,0.0425082000720083,-0.00010209765340081002,-4.7739700647503325e-12,0.77299999999997
8.009201982184244e-10,1.47750561785287e-12,0.0424977538858385,0.0424995691600631,-0.0001021085385560401,-4.77321003902742e-12,0.77349999999997
1.7131234000822282e-09,6.528798335292407e-12,0.042489135570546,0.0424909470613678,-0.0001021333206070701,-4.77262999086514e-12,0.77399999999997
4.671237008313511e-10,1.0512979375931764e-12,0.0424805226998414,0.0424823311563848,-0.00010220295271850003,-4.771660063601635e-12,0.77449999999997
1.4747440005291601e-09,6.010802966471829e-12,0.0424719193337306,0.0424737282966361,-0.00010221818866263006,-4.771620164961687e-12,0.77499999999997
1.5373076978075773e-09,7.91779836140094e-12,0.0424633213810466,0.0424651302544315,-0.00010227357878163997,-4.77072006031809e-12,0.77549999999997
3.4862900066823244e-10,2.1040114095427498e-13,0.042454726694529,0.0424565352365477,-0.00010233735121254004,-4.769830147174914e-12,0.77599999999997
1.1126818008633244e-09,1.3675005572366672e-11,0.042446134699916,0.0424479467016631,-0.00010234778161042008,-4.768750064970684e-12,0.77649999999997
7.842169968963475e-10,6.927028395331547e-13,0.0424375518869912,0.0424393639464425,-0.00010243163162796005,-4.7681400928284434e-12,0.77699999999997
4.990238014479509e-10,6.221967385755534e-13,0.0424289809416106,0.0424307960193037,-0.00010245482876438013,-4.7674301572459e-12,0.77749999999997
1.676985300624878e-09,8.61599680490599e-12,0.0424204100435807,0.0424222301900139,-0.00010246131299404006,-4.767440131905887e-12,0.77799999999997
7.311639002582915e-10,4.710953849240695e-13,0.0424118462841591,0.0424136683418827,-0.00010252054863455016,-4.767450106565874e-12,0.77849999999997
1.361059404070275e-09,2.749495076059816e-12,0.0424032849680817,0.0424051111044328,-0.00010254175991333001,-4.767370092445544e-12,0.77899999999997
4.819468990557851e-10,8.274006479958018e-13,0.0423947329155872,0.0423965602133609,-0.00010251184451134997,-4.768110168848483e-12,0.77949999999997
1.939200429401655e-08,3.7349139753173333e-10,0.0423861854332153,0.0423880166040498,-0.00010252160577139003,-4.7682801717491285e-12,0.779999999999969
1.3377058002972397e-09,7.299716386910404e-15,0.0423776642642004,0.0423794687710081,-0.00010367643349727001,-4.768789963610631e-12,0.780499999999969
1.036247303243254e-09,5.4782012259835255e-12,0.0423691490005102,0.0423709289921984,-0.00010373362517901007,-4.767340168465584e-12,0.780999999999969
7.267064998373041e-09,5.2124304872336324e-11,0.0423606234105234,0.0423623971625044,-0.00010377973496379016,-4.765460161898494e-12,0.781499999999969
2.020863400231665e-09,6.864409735074517e-11,0.0423521134609665,0.0423538734488315,-0.0001041459987859701,-4.764720085495555e-12,0.781999999999969
6.504069019475089e-10,1.2562034745755568e-12,0.0423436065667631,0.0423453520681221,-0.00010454579259636999,-4.7637601328920365e-12,0.782499999999969
3.186329998461357e-09,1.694300255650205e-11,0.04233509493179,0.0423368373822368,-0.0001045658263787001,-4.763150160749796e-12,0.782999999999969
9.734792971727302e-10,1.4851397889259488e-11,0.0423265888722453,0.042328327744001,-0.00010469673687387012,-4.761470081063313e-12,0.783499999999969
2.654833700099779e-09,1.7649770533978426e-13,0.0423181032525524,0.0423198454515529,-0.00010472326154918003,-4.759360006795221e-12,0.783999999999969
2.0502339409533832e-10,3.720981855970251e-13,0.0423096228466219,0.0423113680505052,-0.00010483367457293996,-4.757120045106866e-12,0.784499999999969
1.340531019522473e-10,8.491055081272236e-13,0.0423011345075573,0.0423028901802156,-0.00010483992305714007,-4.7552300638797895e-12,0.784999999999969
7.401440016430172e-10,5.887998422160479e-13,0.0422926450521519,0.042294412032757,-0.00010484388175208007,-4.753230144552423e-12,0.785499999999969
2.495963019599756e-10,3.4200420273577947e-13,0.0422841612260627,0.0422859383976708,-0.00010486590395544001,-4.751290073184977e-12,0.785999999999969
1.4988333976728718e-09,5.769100475117028e-12,0.0422756855547415,0.0422774735009245,-0.00010487326788051,-4.749390117297914e-12,0.786499999999969
4.040295945029193e-10,9.707998294139486e-13,0.0422672164081211,0.0422690115199368,-0.00010493411274432006,-4.747870065852089e-12,0.786999999999969
6.188108012117333e-10,2.8169827581692175e-13,0.0422587509784569,0.0422605547434679,-0.00010492223226196001,-4.7467099695275294e-12,0.787499999999969
1.6369090111156837e-10,2.061961712485072e-13,0.0422502907403894,0.0422521028389632,-0.00010493848711674012,-4.743619993335946e-12,0.787999999999969
9.246124005324319e-10,1.0232995006909107e-12,0.0422418437271439,0.0422436647892417,-0.00010494303044117012,-4.741870091029554e-12,0.788499999999969
3.4573750112842916e-10,5.515032874825465e-13,0.0422333989409083,0.042235227442893,-0.00010493396505038008,-4.739960160482504e-12,0.788999999999969
2.500345402944859e-09,1.4263798475688816e-11,0.0422249628218016,0.0422267989777632,-0.00010494397582351002,-4.739120120639262e-12,0.789499999999968
3.694368977402718e-10,6.349018533136075e-13,0.0422165350359105,0.0422183713086766,-0.00010501444050050007,-4.7380699624149925e-12,0.789999999999968
2.058457987397233e-10,4.004019338310627e-13,0.0422081077113279,0.042209948840154,-0.0001050257589803301,-4.7382200159956644e-12,0.790499999999968
2.0931653008093853e-09,1.22679991165775e-11,0.0421996875962021,0.0422015319778492,-0.00010503231268249005,-4.736970147731223e-12,0.790999999999968
2.4375188950598314e-09,1.1969598923133873e-11,0.0421912754618738,0.0421931228022914,-0.00010513334193437002,-4.736000003627283e-12,0.791499999999968
1.6111472989077669e-09,1.4185042029879469e-12,0.042182868842733,0.0421847159410912,-0.00010522873317887998,-4.735570009045675e-12,0.791999999999968
8.784604987877032e-10,1.5116033424966702e-12,0.0421744704704351,0.0421763188855285,-0.00010525820531131005,-4.736220096668298e-12,0.792499999999968
7.767873982933438e-10,2.087399697536796e-12,0.0421660730709181,0.0421679254311571,-0.00010524859647416005,-4.736779978670169e-12,0.792999999999968
4.492526003985198e-10,3.899658373995862e-15,0.0421576825215055,0.042159537739248,-0.00010527139698118999,-4.737459990272752e-12,0.793499999999968
4.863084032691312e-10,9.341000195561833e-13,0.0421492945584541,0.0421511560024629,-0.00010528547315451003,-4.738130027215348e-12,0.793999999999968
1.2683092007192975e-09,6.007895569926092e-12,0.0421409119002416,0.0421427789211256,-0.00010529770687430005,-4.739089979818867e-12,0.794499999999968
1.783930801690925e-09,8.138302531879305e-12,0.0421325476106163,0.0421344064594287,-0.00010535008197852004,-4.739089979818867e-12,0.794999999999968
8.43819902840437e-10,1.9646992366340044e-12,0.0421241884914026,0.0421260505119934,-0.00010541380549751,-4.7408700229456535e-12,0.795499999999968
8.635753986907524e-10,9.159964453608893e-13,0.0421158357201692,0.0421177060073698,-0.00010543521432805018,-4.74405996257754e-12,0.795999999999968
1.5448279044871782e-09,2.4171699364305965e-11,0.0421074811896977,0.0421093568683244,-0.00010546116004158008,-4.745740042264024e-12,0.796499999999968
1.5227401978235022e-09,5.162002769676377e-12,0.0420991381695738,0.0421010107184332,-0.00010558845519658007,-4.749279962357189e-12,0.796999999999968
1.2037003338516428e-11,5.215966547567064e-13,0.042090806353644,0.0420926793198727,-0.00010564425160160002,-4.753549984193306e-12,0.797499999999968
4.540666301289242e-09,5.1630796860102635e-11,0.0420824747521614,0.0420843525650974,-0.00010564393506893015,-4.749570094858546e-12,0.797999999999968
2.3415139965843323e-10,5.200978536734624e-13,0.0420741601521497,0.0420760248115111,-0.00010598091384224004,-4.736130107887981e-12,0.798499999999967
2.846344895890418e-09,6.313369965704752e-11,0.0420658390803851,0.0420677050446956,-0.00010598828837527006,-4.713870136244247e-12,0.798999999999967
6.826069987031502e-10,1.4489937028017152e-12,0.0420575298910483,0.0420593867862314,-0.00010636653750903,-4.7169700870958176e-12,0.799499999999967
1.9638319997961062e-09,9.66190322193583e-12,0.0420492192762664,0.0420510729343029,-0.00010638557202468008,-4.720050088627414e-12,0.799999999999967
9.473113196656335e-09,4.971380251905799e-11,0.042040913720826,0.0420427644460805,-0.00010646359929247003,-4.723530160760658e-12,0.800499999999967
1.5275712014761744e-09,1.1743696293198269e-11,0.0420326331237682,0.0420344671331816,-0.00010668036787997003,-4.7241600822228724e-12,0.800999999999967
3.4664160430963875e-10,1.417602146780439e-12,0.0420243505989565,0.0420261745742291,-0.00010676579593066012,-4.748480037994329e-12,0.801499999999967
4.5693020200854306e-10,5.194039642830717e-13,0.0420160694499555,0.0420178909445845,-0.00010677631686900006,-4.75139003662528e-12,0.801999999999967
6.454007953071716e-10,1.4128004321989351e-12,0.042007784205807,0.0420096078731398,-0.00010678845667760005,-4.750719999682684e-12,0.802499999999967
6.599640001159202e-10,1.5535975284031167e-12,0.0419995038514381,0.0420013299995839,-0.00010680917873676999,-4.749279962357189e-12,0.802999999999967
1.453588395483596e-09,2.59180177319962e-12,0.041991227205487,0.0419930578855976,-0.00010683051475512007,-4.749230089057255e-12,0.803499999999967
1.5488939991703532e-10,5.555972348858518e-13,0.0419829561757445,0.0419847920235027,-0.00010687324206904011,-4.7489900466962665e-12,0.803999999999967
9.765430963870614e-10,8.262002193504259e-13,0.0419746874316054,0.0419765304761796,-0.00010687723170219997,-4.748920007235924e-12,0.804499999999967
4.863904001783936e-10,6.788042350436285e-13,0.0419664268132254,0.0419682755813303,-0.00010687032426348999,-4.7489800720362796e-12,0.804999999999967
1.7581699984781096e-10,2.1669471772511884e-13,0.0419581708275313,0.041960025536228,-0.00010687887667686015,-4.748820043795621e-12,0.805499999999967
1.2502762020139002e-09,7.0062011747751285e-12,0.041949925412133,0.0419517865178387,-0.00010688285496585005,-4.748520153474711e-12,0.805999999999967
5.195850000250246e-11,6.30898111531053e-13,0.0419416849600047,0.0419435491833538,-0.00010694277352687998,-4.748940173396332e-12,0.806499999999967
3.6728019930931666e-10,1.9984014443252818e-15,0.0419334468703612,0.0419353162790698,-0.00010694140289877006,-4.750630010902368e-12,0.806999999999967
1.4152432004088666e-09,5.159601912385625e-12,0.0419252152514542,0.041927089952089,-0.00010695249553640011,-4.752560107609827e-12,0.807499999999966
9.232979658602147e-11,5.898059818321144e-15,0.0419169917374866,0.0419188690706944,-0.00010700016023349,-4.754850159438551e-12,0.807999999999966
2.027394398196325e-09,1.546419936548915e-11,0.0419087747913267,0.0419106567122584,-0.00010699761777308004,-4.757090121126906e-12,0.808499999999966
1.700814503124981e-09,4.919953333626381e-13,0.0419005651782714,0.0419024454544577,-0.00010708253710664008,-4.757550039688474e-12,0.808999999999966
7.157866001306079e-09,1.9841620013671957e-10,0.0418923596267262,0.0418942396360274,-0.00010714743275087998,-4.760190071978476e-12,0.809499999999966
4.078605994606299e-10,4.752032101151826e-13,0.0418841690879741,0.0418860339903375,-0.00010779743046029997,-4.761830036184578e-12,0.809999999999966
1.8923819455896052e-10,2.206984595076733e-13,0.0418759807565911,0.0418778353992363,-0.00010780375156143013,-4.759000051673956e-12,0.810499999999966
1.058817596100159e-09,1.027910395690057e-11,0.0418677906393511,0.0418696450665402,-0.00010780678775567016,-4.75573009792174e-12,0.810999999999966
2.2269045010792077e-09,5.463730162746927e-11,0.0418596059567475,0.0418614606802259,-0.00010787634099334014,-4.756360019383954e-12,0.811499999999966
4.3377439834513254e-10,5.121944535169121e-13,0.0418514335635718,0.0418532832192719,-0.00010818586569934013,-4.758840023433297e-12,0.811999999999966
6.260491000609214e-09,4.6906194206552954e-11,0.0418432655726278,0.0418451162396672,-0.0001081729837162401,-4.759449995575538e-12,0.812499999999966
1.5059190006105894e-10,2.060018822191978e-13,0.0418351120236427,0.0418369521326083,-0.00010848025666366015,-4.759109989774246e-12,0.812999999999966
4.4771600316018123e-10,7.596007156607243e-13,0.0418269555070305,0.0418287914405231,-0.00010848448008971001,-4.758460118992058e-12,0.813499999999966
6.033972002605914e-10,9.415038193516523e-13,0.0418188020220299,0.0418206392906615,-0.00010849488013191006,-4.756870028085891e-12,0.813999999999966
2.0547979984186782e-10,5.700023786303632e-13,0.0418106558429941,0.0418124972652249,-0.00010851298081860999,-4.755820086702056e-12,0.814499999999966
5.373565967192739e-10,7.550973735170885e-13,0.0418025121433084,0.041804359134346,-0.00010851920363652004,-4.721260058251908e-12,0.814999999999966
1.789757599068853e-09,8.343201129967781e-12,0.0417943744122612,0.0417962284378438,-0.00010853564315382001,-4.703980044026834e-12,0.815499999999966
3.742296056374883e-10,3.217981436876016e-13,0.0417862458352268,0.0417881009140366,-0.00010860860172667007,-4.661760127228076e-12,0.815999999999966
2.2384539985487173e-09,1.0913700498882406e-11,0.0417781180066078,0.0417799781164168,-0.00010862018523462996,-4.618620156465747e-12,0.816499999999965
1.57547197510155e-10,7.526965162263366e-13,0.0417699985544702,0.0417718584462485,-0.00010871496922369001,-4.616029997475679e-12,0.816999999999965
4.912732998185732e-10,5.214995102420517e-13,0.0417618854448832,0.0417637498772109,-0.00010871945648206001,-4.646050037748761e-12,0.817499999999965
1.8825169895153593e-10,4.825870258962084e-11,0.0417537752982236,0.0417556449998384,-0.00010873405395132006,-4.6673799807689376e-12,0.817999999999965
1.2676511500220311e-08,3.903280476613702e-11,0.0417456695232923,0.0417475456545808,-0.00010873974331556996,-4.687659982405279e-12,0.818499999999965
1.089832300793514e-09,5.922970447436171e-13,0.0417375974609283,0.0417394482038046,-0.00010930327543552014,-4.685779975838189e-12,0.818999999999965
1.3085239003451932e-09,1.0214801227093062e-11,0.0417295151854,0.0417313534727461,-0.00010928142283307012,-4.684010124211824e-12,0.819499999999965
7.856629929969827e-11,9.499345754448996e-15,0.0417214398298881,0.0417232714149022,-0.00010935336319972005,-4.681810061163416e-12,0.819999999999965
3.684083101085367e-09,7.216360148332157e-11,0.0417133617579502,0.0417151944588724,-0.0001093512686536301,-4.678929986512426e-12,0.820499999999965
3.6867002506379976e-11,2.9004576518332215e-15,0.0417052966821898,0.0417071180279722,-0.00010974461275337012,-4.6762799795624366e-12,0.820999999999965
3.161402042928252e-10,8.62990234828942e-14,0.0416972265286492,0.0416990494705207,-0.00010974364247953012,-4.662010144249051e-12,0.821499999999965
3.2791620113714615e-10,5.460007446167481e-13,0.0416891590178447,0.041690987487803,-0.0001097346993218101,-4.659169968238008e-12,0.821999999999965
7.375974830914345e-13,2.9004576518332215e-15,0.041681094731083,0.0416829301836622,-0.00010974479763931001,-4.64054012230819e-12,0.822499999999965
6.173977995516111e-10,9.390599409186962e-12,0.0416730369522825,0.0416748791729946,-0.00010974477883981008,-4.637530160236936e-12,0.822999999999965
2.592055098338264e-09,5.648197187735349e-12,0.041664985722621,0.0416668347648056,-0.00010976304278005004,-4.635549973389108e-12,0.823499999999965
1.6131029845212197e-10,1.0459966226505912e-12,0.0416569438322414,0.0416587941623287,-0.00010987600400489002,-4.633700107642413e-12,0.823999999999965
7.386299974432298e-10,8.157016728738142e-13,0.0416489036835756,0.0416507596356701,-0.00010988032385104009,-4.632430073217564e-12,0.824499999999965
1.787895942406692e-10,3.672964710155213e-13,0.0416408705478209,0.0416427307911667,-0.00010989612249395005,-4.631810126415337e-12,0.824999999999965
3.777948703875822e-09,5.990070245376344e-11,0.0416328403866017,0.0416347084608161,-0.00010990131576143016,-4.63133004169336e-12,0.825499999999964
1.5694720037484622e-09,2.801994747336778e-13,0.0416248323364744,0.0416266887124538,-0.00011019197208619012,-4.6315601093943615e-12,0.825999999999964
1.2448139047327444e-09,9.230803621473882e-12,0.0416168237123174,0.0416186829266241,-0.00011025225101003017,-4.630790109011462e-12,0.826499999999964
1.2374637009537892e-09,2.842739932340521e-11,0.0416088179044029,0.0416106784082622,-0.00011032053546129999,-4.631490069934019e-12,0.826999999999964
1.1990358983471339e-09,6.873043800759149e-13,0.041600823772112,0.0416026827549915,-0.00011037266727948001,-4.6336901329824265e-12,0.827499999999964
6.168060902311812e-09,1.0340329981151086e-10,0.0415928388525924,0.0415946962812363,-0.00011049562217364003,-4.635910145350808e-12,0.827999999999964
1.8656050315701833e-10,3.111955138024314e-13,0.0415848631731029,0.041586708626429,-0.00011102247712414999,-4.622830113501508e-12,0.828499999999964
1.0109510450995174e-10,7.403799795469013e-15,0.0415768848175567,0.0415787298532866,-0.00011102810212520998,-4.6522701056123106e-12,0.828999999999964
2.2500330071340002e-10,2.942993071464173e-13,0.0415689103356208,0.0415707590719932,-0.00011102519189384007,-4.6820501035244044e-12,0.829499999999964
4.464619701716188e-09,1.6273619951601148e-10,0.0415609355339053,0.0415627892736328,-0.00011102883875851012,-4.711959988856762e-12,0.829999999999964
3.3928149872908264e-10,4.330563685428501e-14,0.0415529738192408,0.0415548171004143,-0.0001116014860987201,-4.740780034165337e-12,0.830499999999964
6.813353978230019e-10,2.363602369381823e-12,0.0415450280251723,0.0415468562974809,-0.00011160088165639015,-4.769240124352647e-12,0.830999999999964
1.396603797887419e-09,1.5292003774369789e-12,0.0415370784673079,0.0415389081501134,-0.00011159125803579008,-4.785590109954163e-12,0.831499999999964
5.865163008045293e-10,1.616820566319177e-11,0.0415291290753661,0.0415309650468834,-0.00011163407659375998,-4.803949989543033e-12,0.831999999999964
2.4678116980481057e-09,9.657295796383636e-12,0.0415211799869534,0.0415230215847342,-0.00011165169358779,-4.821260144588502e-12,0.832499999999964
2.5228263991761146e-09,8.842399035202675e-12,0.0415132389840649,0.041515080711843,-0.00011176400810038005,-4.839899965178307e-12,0.832999999999964
6.169144015077954e-10,9.696965452832274e-13,0.0415053043217125,0.0415071453374122,-0.00011189161526706996,-4.8589001745702465e-12,0.833499999999964
4.894212403405707e-09,4.968810085603792e-11,0.041497370351809,0.0414992157230274,-0.00011190672985694999,-4.879650069428143e-12,0.833999999999964
1.677652600173829e-09,1.4973199763401723e-10,0.0414894519937138,0.0414912927239903,-0.00011222491043700006,-4.908009979334715e-12,0.834499999999963
7.579171297511511e-09,1.0283995877102825e-12,0.0414815410126007,0.0414833750446438,-0.00011230029000772017,-4.948760151668452e-12,0.834999999999963
8.773340387513429e-11,2.973038482068091e-13,0.0414736653519084,0.0414754622403062,-0.0001129966334110701,-4.98769016539502e-12,0.835499999999963
6.56650497865563e-10,1.969896468168031e-12,0.0414657739752165,0.0414675650126529,-0.00011299428916918008,-5.024209997692153e-12,0.835999999999963
2.4074432031229165e-09,1.8608031782108014e-12,0.0414578771334673,0.0414596723912018,-0.00011301552686896008,-5.06112014277138e-12,0.836499999999963
1.661060178292928e-11,6.099287741534454e-15,0.0414499889157667,0.0414517858580265,-0.00011298785712630997,-5.0715399761702695e-12,0.836999999999963
2.578787947071781e-10,1.0681795725719923e-11,0.0414420971482195,0.0414439031969222,-0.00011298741774727009,-5.081960026409593e-12,0.837499999999963
3.5776304002643755e-09,1.2049798658875233e-11,0.0414342141217728,0.0414360272030635,-0.00011299216465780011,-5.090150089620549e-12,0.837999999999963
2.8723496983684704e-09,2.4742298487812064e-11,0.0414263370124874,0.0414281494432166,-0.00011314557147402006,-5.102640098647582e-12,0.838499999999963
5.819277976160109e-10,7.890008091315792e-13,0.0414184647355229,0.0414202735246707,-0.00011331192263170004,-5.114040050810398e-12,0.838999999999963
1.4986248977888472e-09,7.736998541840734e-12,0.0414105899835195,0.0414124031152859,-0.00011330370324266,-5.125570107233912e-12,0.839499999999963
4.705403983118472e-10,1.92599408643801e-12,0.0414027238823453,0.041404540217643,-0.00011337032844950003,-5.13098005923418e-12,0.839999999999963
5.566785990507306e-10,2.1189994203751894e-13,0.0413948599140632,0.0413966855964429,-0.00011338585232194016,-5.13604003077317e-12,0.840499999999963
7.781411973106778e-10,8.795290190599658e-11,0.04138702117188,0.0413888556800766,-0.00011340207649377016,-5.139330150685795e-12,0.840999999999963
4.66050849995403e-09,5.444950046396002e-13,0.0413791813395045,0.0413810205102559,-0.00011339896795694009,-5.142470000177313e-12,0.841499999999963
4.979366988178136e-10,6.3203955957824576e-12,0.0413713511828453,0.0413731810441789,-0.00011381389196416002,-5.146140024531176e-12,0.841999999999963
2.0712022999469504e-09,9.123680283495972e-11,0.0413635138014871,0.0413653438898163,-0.0001138292725109001,-5.150269967446608e-12,0.842499999999963
5.671796900197368e-09,9.0107990513566e-12,0.0413556811340361,0.0413575094872548,-0.00011390546300049003,-5.1533801097986e-12,0.842999999999963
4.316816001881385e-10,2.560035516907533e-13,0.0413478662946698,0.0413496793204512,-0.00011438866997264007,-5.156230043629195e-12,0.843499999999963
2.5951463200613034e-15,6.714004352481595e-13,0.0413400560340681,0.0413418685655503,-0.00011439814490777018,-5.158840151939237e-12,0.843999999999962
5.731527960572969e-10,2.8439750554554166e-13,0.0413322388146378,0.041334055987639,-0.00011439814491250012,-5.163600016316883e-12,0.844499999999962
6.685298009623253e-10,1.6037032812832308e-12,0.0413244378217845,0.041326262253758,-0.00011441552018849003,-5.169130097917862e-12,0.844999999999962
3.097173004174003e-10,9.495300379303018e-12,0.0413166405649417,0.041318471799665,-0.00011443750363398998,-5.1733400549536235e-12,0.845499999999962
9.511521015248547e-10,1.3355490324773456e-10,0.041308840802814,0.04131067902496,-0.00011444096255303006,-5.1783800771726396e-12,0.845999999999962
1.8545810026582288e-10,1.0408340855860843e-16,0.0413010567995984,0.0413028850200825,-0.0001150052641852601,-5.1831800570306674e-12,0.846499999999962
1.0938683986383424e-09,7.065702190001133e-12,0.0412932687863648,0.0412950943644821,-0.0001150107297405601,-5.189279995293505e-12,0.846999999999962
6.906143990015323e-10,9.059003547307043e-13,0.0412854851083682,0.0412873120739591,-0.00011506560646084001,-5.1955100378170416e-12,0.847499999999962
9.160249989093039e-10,1.8786014410743235e-12,0.0412777024843139,0.0412795348836363,-0.00011505800791495008,-5.203399993866653e-12,0.847999999999962
3.559049999157793e-10,9.915596121956582e-12,0.0412699248783669,0.0412717620951791,-0.00011508109724636998,-5.211050124395711e-12,0.848499999999962
1.3932046002973486e-09,2.9976021664879227e-15,0.0412621575738227,0.0412640021031052,-0.00011509201298713005,-5.219280086246614e-12,0.848999999999962
5.276088940742163e-10,9.537023948347212e-13,0.0412543949954951,0.0412562446046898,-0.00011515797954296005,-5.227879977878769e-12,0.849499999999962
1.4861498975893284e-09,7.494699305610197e-12,0.0412466334206331,0.0412484898619846,-0.00011515662406629012,-5.236609973771622e-12,0.849999999999962
4.6739042983134915e-09,8.334399836940065e-11,0.0412388838731218,0.0412407393439585,-0.00011522216407290013,-5.245980082627111e-12,0.850499999999962
4.6362219618956146e-10,1.5595996716299965e-12,0.0412311568441069,0.0412330066143492,-0.00011562602588894005,-5.25379999921638e-12,0.850999999999962
8.421743025177619e-10,1.1466036453633421e-12,0.0412234196198839,0.0412252699813746,-0.00011563055809602017,-5.262310118908653e-12,0.851499999999962
3.809036419610834e-13,3.8650332934153653e-13,0.041215684729353,0.0412175367052129,-0.00011565743629177996,-5.270999999321124e-12,0.851999999999962
7.44438709981976e-09,2.791650244304833e-11,0.0412079511770158,0.041209811234546,-0.00011565742672805016,-5.279899998114623e-12,0.852499999999962
1.5589479707145415e-10,6.747699621278969e-12,0.0412002397872876,0.0412020910772505,-0.00011565354733786997,-5.2878901344449725e-12,0.852999999999961
1.9725869965236953e-09,1.7011947406331274e-12,0.0411925208351425,0.0411943738438288,-0.00011565776939443002,-5.297600032261318e-12,0.853499999999961
3.8188050638376936e-10,1.1934897514720433e-15,0.0411848062793316,0.0411866599769205,-0.00011572777047888006,-5.306840036856109e-12,0.853999999999961
1.10420129983968e-09,6.774698857459072e-12,0.041177093236256,0.0411789523110006,-0.00011573845230358998,-5.316920081294141e-12,0.854499999999961
5.319815005178086e-10,6.11899420022155e-13,0.0411693856355309,0.0411712490286913,-0.00011579016490241003,-5.326390153589933e-12,0.854999999999961
1.3332807011212644e-09,1.598739890473766e-11,0.0411616818943683,0.041163551170172,-0.00011580629455859017,-5.336310169787306e-12,0.855499999999961
4.133828605812351e-09,1.6899499855060895e-10,0.0411539849425635,0.0411558570040166,-0.00011586455787090011,-5.346170121184324e-12,0.855999999999961
7.865703102738486e-09,7.456049666565434e-13,0.0411462986462292,0.0411481690364597,-0.00011603423425744015,-5.3571101547855715e-12,0.856499999999961
1.7111750974518891e-09,8.671403872728689e-12,0.0411386407193476,0.0411404832608212,-0.00011764218538325003,-5.3678500446657784e-12,0.856999999999961
6.229772045451831e-10,8.370040771588094e-13,0.0411309810455495,0.0411328021794341,-0.00011771239059095006,-5.378670165506749e-12,0.857499999999961
1.3135816046006e-09,5.133803104850898e-12,0.0411233193318308,0.0411251273661537,-0.00011772671047681005,-5.389779985168208e-12,0.857999999999961
7.289415043798542e-10,1.121999992914624e-10,0.0411156593276085,0.041117460097067,-0.00011777836034493013,-5.4011699626710374e-12,0.858499999999961
8.42913301657422e-10,1.0376005610268635e-12,0.0411080072209688,0.041109793883843,-0.00011823050859685017,-5.412109996272285e-12,0.858999999999961
1.6760510340718682e-10,2.4050206270942454e-13,0.0411003589706766,0.0411021367652386,-0.00011825715417227009,-5.423370086354851e-12,0.859499999999961
0.0,0.0,0.041092704847591,0.0410944850893384,-0.00011826212712667014,-5.434350018596046e-12,0.859999999999961
2.2847720243523995e-10,7.277026203844628e-13,0.041085051587306,0.0410868384789791,-0.00011826212713756008,-5.444930097076028e-12,0.860499999999961
1.5516877990839895e-09,8.556003128212808e-13,0.0410774022521926,0.0410791971911877,-0.0001182664894896501,-5.455270133195023e-12,0.860999999999961
3.9759799619343283e-11,1.2888749789663478e-10,0.0410697594208058,0.0410715614894462,-0.00011824374154694004,-5.465810096194623e-12,0.861499999999961
6.712400794917084e-09,8.835016052088918e-13,0.0410621238530467,0.0410639359438871,-0.00011824267573965017,-5.4757400870519835e-12,0.86199999999996
2.2928130227750643e-10,3.0849628407381147e-13,0.0410545142202733,0.0410563107523187,-0.00011924320981694008,-5.485550165149067e-12,0.86249999999996
2.1217609613710664e-10,2.73600586631062e-13,0.0410469040100511,0.041048694848683,-0.00011924732469624,-5.495719981526981e-12,0.86299999999996
1.4849518004123041e-09,1.1491099738414334e-11,0.0410392927592117,0.0410410826947075,-0.00011925141908108007,-5.505550008944038e-12,0.86349999999996
3.097369583038301e-11,1.1092030072212822e-12,0.0410316833713066,0.0410334713993453,-0.0001193315926055101,-5.515479999801398e-12,0.86399999999996
6.531563970235688e-10,1.0274975315027746e-12,0.0410240729982747,0.0410258649267255,-0.00011933077329022001,-5.525480030119101e-12,0.86449999999996
3.8446909544909147e-10,9.777893772433544e-12,0.0410164678881421,0.0410182653178538,-0.00011934973172147002,-5.5355301505771726e-12,0.86499999999996
1.7703851024064576e-09,6.553022013910947e-13,0.0410088660622085,0.0410106702113398,-0.00011936034366521,-5.545640118995165e-12,0.86549999999996
3.214954968910888e-10,8.094983017237212e-13,0.0410012738627859,0.0410030816017737,-0.00011943598174164,-5.554730070009284e-12,0.86599999999996
2.0639670528233012e-10,2.996006220890024e-13,0.0409936951040975,0.0409955004034703,-0.00011944561631292011,-5.562580127418948e-12,0.86649999999996
6.681459968627124e-10,9.049011540085417e-13,0.0409861158980117,0.0409879385454829,-0.00011945088365884998,-5.571959994093989e-12,0.86699999999996
5.779610123823886e-11,8.560194220130768e-12,0.0409785556182998,0.040980389459078,-0.0001194692966287401,-5.581070111268516e-12,0.86749999999996
2.386168990176074e-08,2.936699980415902e-10,0.0409709944985415,0.0409728380417852,-0.00011946771439053008,-5.589490025340038e-12,0.86799999999996
3.3678369815159925e-10,5.220060494970369e-13,0.0409634270730799,0.0409652791071328,-0.00012130946864887015,-5.597889990091587e-12,0.86849999999996
4.4118798891989996e-11,6.106226635438361e-15,0.0409558796682431,0.0409577160035936,-0.00012131958299852006,-5.606529997204124e-12,0.86899999999996
5.624920945690448e-10,1.043699848768398e-12,0.0409483310772624,0.0409501581220677,-0.0001213184103918,-5.614650020954737e-12,0.86949999999996
1.1497564011975214e-09,1.3474985016692642e-12,0.040940790696226,0.0409426126231744,-0.00012133567175591996,-5.623280053407287e-12,0.86999999999996
3.1597139488193093e-10,1.2718021080715403e-12,0.0409332541244825,0.0409350737394782,-0.00012133465267758002,-5.6314200264778735e-12,0.87049999999996
3.9197689538639224e-10,4.6004866582904924e-15,0.0409257185425931,0.0409275394666537,-0.00012134399730379998,-5.6396499883287765e-12,0.870999999999959
5.70493999263455e-11,1.700029006457271e-14,0.0409181843032556,0.0409200091638635,-0.00012135599833405005,-5.6581299975183574e-12,0.871499999999959
2.1102141006812403e-09,1.3205901649993024e-11,0.0409106611987847,0.0409124912179154,-0.00012135448289186013,-5.684030069535995e-12,0.871999999999959
5.287838798773148e-09,1.106887012602975e-10,0.0409031430604435,0.0409049746956955,-0.00012144894656222999,-5.6923101215272665e-12,0.872499999999959
1.2307721598825427e-08,3.7199419933298117e-10,0.040895634084482,0.0408974508776703,-0.00012173049492284014,-5.7033401439088305e-12,0.872999999999959
7.41320900499165e-10,1.6671809766055645e-10,0.0408881720773924,0.0408899181995548,-0.00012361409911244002,-5.7160600037964304e-12,0.873499999999959
5.506452030457076e-10,7.860730122377646e-11,0.0408806727449575,0.0408823899552167,-0.00012363432143045004,-5.729190125786099e-12,0.873999999999959
4.551863594381977e-09,5.405398351143731e-15,0.0408731745039763,0.0408748733988241,-0.00012418130574153008,-5.743010017197903e-12,0.874499999999959
1.6305267969141113e-09,8.597630246631738e-11,0.0408656820342135,0.0408673713121317,-0.00012456686284751002,-5.7512399790488056e-12,0.874999999999959
1.5307358991467623e-09,2.5030900963063374e-11,0.0408581878280641,0.0408598752675136,-0.00012495395240819996,-5.761410012267154e-12,0.875499999999959
1.2923050962676541e-09,8.133239914887014e-11,0.0408506897361073,0.0408523799517095,-0.00012504428400105004,-5.771970141427163e-12,0.875999999999959
4.3584484979430904e-09,1.580499620068565e-12,0.0408431911392644,0.040844890345167,-0.00012510340759456996,-5.7792999986344684e-12,0.876499999999959
8.110752972023683e-10,8.233067005924966e-13,0.0408357135686076,0.0408374124626141,-0.00012551519522773012,-5.787170005364106e-12,0.876999999999959
9.228647013248548e-10,5.764000388097656e-13,0.0408282403255975,0.0408299430924959,-0.00012550803260997015,-5.795049986753731e-12,0.877499999999959
3.825109298749574e-09,1.1723698400967208e-11,0.0408207658506955,0.0408224860393778,-0.00012551089945806002,-5.801809987299178e-12,0.877999999999959
5.848126982677115e-10,1.7302560079146545e-10,0.0408132961663428,0.0408150279033522,-0.0001254852352725801,-5.808569987844625e-12,0.878499999999959
4.068426012748816e-10,3.1959851432006303e-13,0.0408058254798669,0.0408075647645565,-0.00012548205366382003,-5.815710109671746e-12,0.878999999999959
1.8748430585802112e-10,1.9769602621622084e-13,0.040798378515313,0.0408001139632265,-0.00012604341433838017,-5.822330031296508e-12,0.879499999999959
3.97440939881033e-09,1.989137049518419e-10,0.0407909246351166,0.0407926674119633,-0.0001260465738898201,-5.8287300767206895e-12,0.879999999999958
1.6361999047309617e-09,8.786700533836012e-12,0.0407834726920747,0.0407852215597421,-0.00012702308508156005,-5.835040133364555e-12,0.880499999999958
3.5863170072536477e-10,1.2483000744190065e-12,0.0407760320394912,0.0407777807230706,-0.00012708807487221002,-5.8413300238480126e-12,0.880999999999958
4.915651011239142e-10,5.730138585846589e-14,0.0407685893210383,0.0407703437227944,-0.00012709665400458003,-5.847660029811852e-12,0.881499999999958
1.4996348954299243e-09,8.67270144588872e-12,0.040761148056831,0.0407629120921808,-0.0001270986852856201,-5.854060075236034e-12,0.881999999999958
5.622760937407101e-10,5.715983242282618e-13,0.040753713989826,0.0407554857012133,-0.00012716600906134017,-5.859940137298292e-12,0.882499999999958
3.487216002073801e-10,3.980010765403108e-13,0.040746282241741,0.0407480644246984,-0.00012718206892587,-5.866450120822764e-12,0.882999999999958
2.69974659988792e-09,7.477409663669832e-11,0.0407388592069568,0.0407406498429257,-0.00012718810572064,-5.8730800171075126e-12,0.883499999999958
2.0320178942268008e-09,2.62700000641658e-11,0.040731446828222,0.0407332413871319,-0.00012753767169696004,-5.8793701244314045e-12,0.883999999999958
1.11691349918841e-09,3.657818006819191e-10,0.0407240373649368,0.0407258313484408,-0.00012762012180046007,-5.8849401046723315e-12,0.884499999999958
9.020562075079397e-16,9.020562075079397e-16,0.0407166403395896,0.0407184229842515,-0.00012928289413612006,-5.891280085296158e-12,0.884999999999958
2.0851619736417248e-10,7.333994522795706e-13,0.0407092369481484,0.0407110146323299,-0.00012928289414127002,-5.897150172698429e-12,0.885499999999958
2.0111719928328498e-10,2.3609586508044345e-13,0.040701845591155,0.0407036245861403,-0.00012928952611381017,-5.923100118016e-12,0.885999999999958
1.3427448042335755e-09,1.2676430044544773e-10,0.0406944519096428,0.0406962370150417,-0.00012929482148661014,-5.925650161525686e-12,0.886499999999958
1.0706923604664187e-08,7.543396463027818e-12,0.0406870683843874,0.0406888594410266,-0.00012934641628023014,-5.929120042158509e-12,0.886999999999958
1.2379949843044358e-10,1.779826286352204e-14,0.0406797160132984,0.040681488098691,-0.00013013133862615003,-5.931930077349157e-12,0.887499999999958
2.675796945128539e-10,7.67400032408716e-13,0.0406723519160303,0.040674118139489,-0.00013012785533376005,-5.935030028200727e-12,0.887999999999958
1.5548963991363074e-09,9.544601220490279e-12,0.0406649868910159,0.0406667522912295,-0.00013013687121593998,-5.937200167269174e-12,0.888499999999958
1.1488497653200369e-11,7.979727989493313e-16,0.0406576354614939,0.0406594024998245,-0.00013020845537149999,-5.9395400923978325e-12,0.888999999999957
1.727992748890017e-13,3.3659880438463574e-13,0.0406502740884944,0.0406520487515638,-0.00013020815335656002,-5.941280020044237e-12,0.889499999999957
1.2325157006110032e-09,2.7327029528123603e-12,0.0406429118666486,0.0406446973420059,-0.00013020814886599997,-5.942790096830075e-12,0.889999999999957
3.3146450167942376e-10,7.594966322521657e-13,0.0406355602492723,0.0406373547292083,-0.00013024814768063998,-5.944470176516559e-12,0.890499999999957
5.542927991597502e-10,1.1382006448457105e-12,0.0406282149765163,0.0406300166076696,-0.00013025585987419,-5.9468400256251774e-12,0.890999999999957
1.966955105736634e-09,3.485270405612084e-11,0.04062086887121,0.040622685568162,-0.00013026850162233005,-5.9460099604419225e-12,0.891499999999957
1.2216106043405617e-09,2.5027105388097937e-11,0.0406135320414514,0.0406153522591368,-0.00013043966641508998,-5.947440023107431e-12,0.891999999999957
1.5126560004574685e-09,1.826560985795922e-10,0.0406061963600528,0.0406080210827249,-0.00013053425968069998,-5.949089961973519e-12,0.892499999999957
8.233378007149739e-10,9.865004646503195e-12,0.0405988632365791,0.0406006888543658,-0.00013058892658279015,-5.9517399689235084e-12,0.892999999999957
1.5349470999792558e-09,1.5559983856938686e-12,0.0405915445692663,0.040593362775158,-0.00013116720447714004,-5.95355015287069e-12,0.893499999999957
4.82564599391111e-10,5.100087019371813e-15,0.0405842251164161,0.0405860436303759,-0.00013123164597752006,-5.955520148218096e-12,0.893999999999957
1.3635216983276521e-09,1.7450797751283886e-11,0.0405769020168783,0.0405787329639238,-0.0001312470904864401,-5.957219960384119e-12,0.894499999999957
4.1830000574449855e-10,9.671985434778207e-13,0.0405695894664027,0.0405714299865284,-0.00013134242275993015,-5.9586500230496275e-12,0.894999999999957
4.899575953287716e-10,7.908805554901477e-12,0.0405622753355105,0.0405641296315165,-0.00013135112315212005,-5.962570064424466e-12,0.895499999999957
1.4572902953813305e-09,6.533037999467695e-13,0.0405549638512419,0.040556831912517,-0.0001313639400804601,-5.977220021019525e-12,0.895999999999957
4.2533779970321817e-10,1.5929001173642376e-11,0.0405476591292155,0.040549538704808,-0.00013142829702409006,-5.990450106449496e-12,0.896499999999957
1.4984508009407982e-09,3.4210134725043417e-13,0.0405403588491619,0.0405422488929008,-0.00013143789452009003,-5.978790162605718e-12,0.896999999999957
2.4766029504963427e-10,3.595040931614335e-13,0.0405330686927478,0.0405349689761453,-0.00013152433508834016,-5.980620079032439e-12,0.897499999999957
1.4194865977090743e-09,2.379439700828101e-11,0.0405257780674729,0.0405276910697504,-0.00013152805420348014,-5.983300009962389e-12,0.897999999999956
8.356498965023107e-10,2.156198830594036e-12,0.04051851338167,0.0405204309654615,-0.00013165008125439002,-5.9824701616195686e-12,0.898499999999956
2.6664538979592756e-09,9.308030041177418e-11,0.0405112476987326,0.0405131741662949,-0.00013167096671545006,-5.981679995076261e-12,0.898999999999956
4.422115597313425e-09,2.983724378680108e-16,0.0405039834805755,0.0405059122382946,-0.00013180705055766012,-5.9820700910179214e-12,0.899499999999956
3.70536934468646e-15,1.1554993073481512e-12,0.0404967274851513,0.0404986520945984,-0.00013217314017599014,-5.9810899722539945e-12,0.899999999999956
8.610476984194371e-10,9.115971866258121e-13,0.0404894659722162,0.0404913972330273,-0.00013217314017385014,-5.9517399689235084e-12,0.900499999999956
2.0834230174404667e-10,7.994022110935362e-13,0.0404822063770915,0.0404841461735038,-0.00013219869919251013,-5.9391300471361985e-12,0.900999999999956
1.6385092935222723e-09,1.3216296113061077e-11,0.0404749485784822,0.0404768993340695,-0.0001322050861172,-5.9391300471361985e-12,0.901499999999956
9.88448801975128e-10,1.5691961618991002e-12,0.0404676974399186,0.0404696545284331,-0.00013229409797744997,-5.939000159715935e-12,0.901999999999956
4.7220320015251e-10,1.13668498225028e-10,0.0404604505497409,0.0404624148935225,-0.0001322973576561501,-5.938989968215513e-12,0.902499999999956
5.545952898311501e-09,6.648015471455437e-13,0.0404532058679809,0.0404551815848164,-0.00013230869128559998,-5.935230171921768e-12,0.902999999999956
2.1079160639203565e-10,3.91103815999827e-13,0.0404459866141741,0.0404479503181994,-0.00013330087407163998,-5.92993015802179e-12,0.903499999999956
1.5871233008390995e-09,1.2073994581918157e-11,0.0404387648843492,0.0404407231725819,-0.00013330734595301996,-5.925080088023393e-12,0.903999999999956
1.1723198800606127e-11,8.58520199376045e-12,0.0404315463800847,0.040433499784869,-0.0001333917009937501,-5.919890012223705e-12,0.904499999999956
1.9760076006014593e-09,1.7880974478856615e-12,0.0404243256684729,0.0404262811492511,-0.0001333913927377701,-5.917490022294691e-12,0.904999999999956
4.163807007517839e-10,2.983724378680108e-16,0.0404171103824178,0.0404190665205724,-0.00013347175943814,-5.916309976650158e-12,0.905499999999956
3.1519111001743205e-09,3.2244602821140944e-11,0.0404098947137742,0.0404118573235315,-0.00013348453996761002,-5.910760162569639e-12,0.905999999999956
4.8955298148634085e-11,8.074999002793959e-13,0.0404026898187115,0.0404046492462699,-0.00013364001928074017,-5.910690123109297e-12,0.906499999999956
4.831932007287598e-10,1.3546039290268652e-12,0.0403954800926854,0.0403974461201068,-0.0001336387160365,-5.909940072046371e-12,0.906999999999956
1.7360032994462316e-09,1.0566200692174732e-11,0.0403882843778639,0.0403902562483768,-0.00013364905840997,-5.909790018465699e-12,0.907499999999955
6.552394946068851e-10,2.1929680293908405e-13,0.0403810930714749,0.0403830722350437,-0.00013373364507584997,-5.914840015344702e-12,0.907999999999955
5.213695933314888e-10,8.752998326144734e-13,0.0403739003553364,0.0403758897167595,-0.00013372559057813014,-5.919450042982111e-12,0.908499999999955
1.4522301972075269e-09,9.961399760616274e-12,0.0403667166352903,0.0403687150094459,-0.00013372185683478005,-5.928640174276967e-12,0.908999999999955
2.1171300129685378e-10,9.71445146547012e-17,0.0403595329023756,0.0403615392628089,-0.00013379181863470003,-5.937380144829807e-12,0.909499999999955
1.4488720015415346e-09,1.2550879779915647e-10,0.0403523513581998,0.0403543651368971,-0.00013379832475558014,-5.946390081723596e-12,0.909999999999955
8.42006529777617e-09,9.419902358143162e-12,0.0403451766597483,0.0403471994011974,-0.0001338476839413301,-5.957219960384119e-12,0.910499999999955
4.315405949251172e-10,5.683994941385606e-13,0.0403380240677548,0.0403400294866359,-0.00013481648171593998,-5.96873006748766e-12,0.910999999999955
1.0997930503797715e-08,6.879979919105494e-11,0.0403308694809445,0.0403328700362268,-0.00013482717590474012,-5.980780107273098e-12,0.911499999999955
3.7587880030720555e-10,8.473798052133219e-12,0.0403237337660003,0.0403257105774155,-0.00013502086179644,-5.993329964260052e-12,0.911999999999955
1.6086591989039611e-09,8.224899927800067e-12,0.0403165848179698,0.0403185538602302,-0.00013503244514155013,-5.998640169660452e-12,0.912499999999955
6.603823501927231e-09,1.6520000645225963e-11,0.0403094351306936,0.0403114001298403,-0.00013510578046341997,-5.997570062116209e-12,0.912999999999955
2.2595979948247802e-10,0.0,0.0403023033234773,0.0403042580499479,-0.00013520821904054996,-6.002229963053551e-12,0.913499999999955
1.1102230246251565e-14,2.7199770213925945e-13,0.0402951581789402,0.0402971168376439,-0.00013521382552239016,-6.006810066710999e-12,0.913999999999955
3.9723500183663774e-10,4.7205295228280875e-14,0.0402880201946964,0.0402899878914398,-0.00013521382552314,-6.007380140213292e-12,0.914499999999955
1.4750740212621238e-10,8.4608015038512e-12,0.0402808829957493,0.0402828614696891,-0.0001352129196519,-6.007850033434847e-12,0.914999999999955
1.9559801972546254e-09,1.235699043089511e-12,0.0402737466018852,0.0402757358376236,-0.0001352172369675701,-6.008410132277153e-12,0.915499999999955
2.99607005871394e-10,2.7498836541184346e-14,0.0402666250281823,0.040268614780249,-0.0001352877244368601,-6.008860076178735e-12,0.915999999999955
1.3230829973287506e-09,7.116703060194851e-12,0.040259500285821,0.0402615026463558,-0.00013529134656662008,-6.0102200993839006e-12,0.916499999999954
1.6727760981938289e-09,1.1714032521759066e-12,0.0402523777578092,0.0402543918064617,-0.00013534779716186003,-6.010349986804164e-12,0.916999999999954
1.8306570148673984e-10,9.71445146547012e-17,0.0402452573509889,0.0402472820242296,-0.00013529351039095008,-6.011000074426787e-12,0.917499999999954
5.708910427726366e-11,2.348089778170248e-11,0.0402381389157546,0.0402401750610132,-0.00013529892823426013,-6.0106301446455346e-12,0.917999999999954
2.3264004958556406e-09,8.887203473140204e-12,0.040231026077362,0.0402330697204996,-0.00013529724653904996,-6.009570011761278e-12,0.918499999999954
1.7631533039130787e-09,1.8392024014879382e-12,0.0402239247215003,0.0402259685151483,-0.00013548136006601998,-6.009450099001001e-12,0.918999999999954
1.7009451000471465e-09,7.857319656023876e-11,0.0402168228938362,0.0402188726600788,-0.00013543126494299017,-6.0107500574058115e-12,0.919499999999954
6.059685898895939e-09,2.054703629461585e-12,0.0402097267748784,0.0402117808013921,-0.00013547369074313012,-6.0118301396100415e-12,0.919999999999954
5.757541041151448e-10,1.866000409744828e-12,0.040202646999378,0.0402046904235375,-0.00013587401899011007,-6.014430056419662e-12,0.920499999999954
7.964588016884377e-10,1.168599939038728e-12,0.0401955744159086,0.0401976207273102,-0.00013588865631745006,-6.016939984448966e-12,0.920999999999954
1.4131910017201044e-09,2.1702986630067755e-12,0.0401884942444532,0.0401905464351722,-0.00013590641197839008,-6.019870149240325e-12,0.921499999999954
5.967400948381218e-10,4.583972090799193e-13,0.0401814124402833,0.0401834711626439,-0.00013590759798797012,-6.018989993916701e-12,0.921999999999954
2.1625150281590066e-10,4.4979991953297827e-13,0.0401743385054187,0.0401764057045255,-0.00013592605630675003,-6.018090106113538e-12,0.922499999999954
2.6178000045451455e-10,8.646403037992911e-12,0.0401672640585429,0.0401693408788669,-0.00013593293216046,-6.017619996051549e-12,0.922999999999954
2.0573472994667164e-09,1.378099023785495e-12,0.0401601905525675,0.0401622757271975,-0.00013593833465088009,-6.016859970328636e-12,0.923499999999954
3.514501051293806e-10,7.641942634251109e-13,0.0401531244825454,0.0401552142282495,-0.0001360174206059201,-6.016509989867358e-12,0.923999999999954
5.808151043451559e-10,6.467951174649045e-13,0.0401460808301349,0.0401481636338824,-0.00013602816586918,-6.0153900090231804e-12,0.924499999999954
2.2919079828431776e-10,6.971992427828866e-13,0.0401390384518326,0.0401411272462654,-0.00013604597375435016,-6.014850076341283e-12,0.924999999999954
9.415222004816037e-10,1.6125017987533852e-12,0.0401319908657623,0.0401340953969585,-0.00013605138245617013,-6.014440031079649e-12,0.925499999999953
2.6807290415264973e-10,3.666025816251306e-13,0.0401249430099115,0.0401270587611304,-0.00013607846608059012,-6.013790160297461e-12,0.925999999999953
8.002793983052925e-10,1.2379820085728355e-10,0.040117895536826,0.0401200217656688,-0.00013608233546783,-6.013220086795168e-12,0.926499999999953
8.648330496185963e-09,2.9089022857142766e-12,0.0401108528656781,0.0401129867167294,-0.00013610666986269004,-6.012239968031241e-12,0.926999999999953
1.5745883971685082e-09,1.9146079860421494e-10,0.0401038329011521,0.0401059499442175,-0.00013703065687454,-6.011960027030305e-12,0.927499999999953
4.3532286941871945e-09,3.215969157643883e-13,0.0400968064782482,0.0400989090967158,-0.00013708826872515004,-6.011850088930015e-12,0.927999999999953
8.997233999497034e-10,1.1650055919965041e-12,0.0400897894376387,0.0400918740123607,-0.00013770130718281006,-6.0115300324486975e-12,0.928499999999953
3.113041976976483e-10,8.552797359229203e-12,0.0400827718590908,0.04008484841487,-0.0001376852623973801,-6.010140085263571e-12,0.928999999999953
6.964560178568391e-11,3.179401186770292e-14,0.0400757498699012,0.0400778269695625,-0.00013769445349883012,-6.009589961081252e-12,0.929499999999953
1.3244100954823423e-09,6.304796962286474e-12,0.0400687381321326,0.04007080921483,-0.0001376926299274401,-6.0086601492981284e-12,0.929999999999953
1.4198107065044319e-09,2.400857290751901e-15,0.0400617341378364,0.0400638197427079,-0.0001377498465640701,-6.007890148915229e-12,0.930499999999953
3.589027963712965e-10,7.36262995015835e-11,0.0400547239803855,0.0400568185583374,-0.00013780567445705006,-6.007770019314518e-12,0.930999999999953
4.9967995019439826e-11,1.0901002323038256e-14,0.0400477151900874,0.0400498172833503,-0.0001378143933027801,-6.010720133425851e-12,0.931499999999953
4.917023399553244e-09,6.491959747556564e-13,0.0400407066077258,0.0400428160491588,-0.00013781303964168,-6.013859982917369e-12,0.931999999999953
1.7890419701238613e-10,8.138094365062187e-12,0.0400337140267585,0.0400358197134895,-0.00013817895036794003,-6.017840089092563e-12,0.932499999999953
6.600172006154814e-10,1.2799839660404544e-10,0.0400267196351392,0.0400288293549416,-0.0001381843276862301,-6.021190056965109e-12,0.932999999999953
1.8379612970464976e-09,9.252330152031973e-11,0.0400197255463173,0.0400218414813768,-0.00013817692061444,-6.023779999114742e-12,0.933499999999953
1.6352789795892608e-08,5.0111026439481066e-12,0.040012734056176,0.0400148515390571,-0.00013825094875552003,-6.026740087886062e-12,0.933999999999953
3.4239880375430687e-10,2.1509877212722017e-13,0.0400057827751536,0.0400078623867071,-0.00013998159064025,-6.030469960199847e-12,0.934499999999952
1.957085049575369e-10,2.6769558791883696e-13,0.0399988133917701,0.0400008774067809,-0.00013997220911841001,-6.034370052254712e-12,0.934999999999952
7.90146802154279e-10,7.904996102148232e-13,0.0399918407114497,0.0399938994843317,-0.00013997703074005016,-6.039189981432713e-12,0.935499999999952
4.897419969562833e-11,7.238940002984862e-11,0.0399848704440638,0.0399869280537057,-0.00013995486364044006,-6.043310166528593e-12,0.935999999999952
4.0377356944065745e-09,5.690031779082005e-13,0.039977909638708,0.0399799695579151,-0.00013995357578860013,-6.047860129365645e-12,0.936499999999952
6.962530552101498e-11,1.7406978636280712e-12,0.0399709548964941,0.0399730051301303,-0.00014033533308152016,-6.054939969551976e-12,0.936999999999952
1.4793302000049025e-09,2.2059021276277235e-12,0.0399639917040901,0.0399660414419451,-0.00014033347750910005,-6.0614100544365e-12,0.937499999999952
1.52554370524971e-09,8.174599885890643e-12,0.0399570304911059,0.0399590830443096,-0.00014038045712047999,-6.067900088640998e-12,0.937999999999952
2.7946342948115266e-09,5.8093946320170176e-12,0.0399500697904969,0.0399521280055052,-0.00014044567615608002,-6.075350075449015e-12,0.938499999999952
2.543373983643349e-10,6.57598975273288e-13,0.0399431114315745,0.0399451753517227,-0.00014049115585455015,-6.078790032101877e-12,0.938999999999952
4.214147017456149e-10,9.115000421111574e-13,0.0399361529608384,0.039938226959346,-0.00014049951246175997,-6.085980027228932e-12,0.939499999999952
1.2669726379144208e-13,1.0296000163556585e-12,0.0399292028689558,0.0399312874862366,-0.00014051273482866013,-6.09326998579629e-12,0.939999999999952
1.899160197160743e-09,3.1364980057624336e-12,0.0399222532692434,0.0399243494935905,-0.00014051273149747,-6.103410095034678e-12,0.940499999999952
1.2264670903872066e-08,2.962695019870232e-10,0.0399153069931167,0.0399174106900465,-0.00014056738115580014,-6.11379002979362e-12,0.940999999999952
9.646049098366305e-09,1.6287550475002632e-10,0.0399084131784075,0.0399104721333883,-0.00014170587534453015,-6.12300011040845e-12,0.941499999999952
2.457573103353816e-09,1.9251600313907602e-11,0.0399015307139902,0.0399035299504145,-0.00014305708756604018,-6.131210122939379e-12,0.941999999999952
3.468342002488356e-10,3.5169783751953787e-13,0.039894613812786,0.0398965880890873,-0.00014318181508884,-6.138750098527712e-12,0.942499999999952
9.602880018944049e-10,9.123049538040107e-13,0.0398876791527516,0.0398896571450332,-0.00014318808307017014,-6.140650054414776e-12,0.942999999999952
1.20340620107795e-09,1.4591230307337e-10,0.039880739937397,0.039882732788939,-0.00014319483082823013,-6.163619961641054e-12,0.943499999999951
1.7449480957387742e-09,3.998953945760775e-13,0.0398738009023801,0.039875806328934,-0.00014323990523741007,-6.1788701325588e-12,0.943999999999951
2.4551870259070796e-10,0.0,0.0398668795310696,0.0398688868478268,-0.00014379673906663002,-6.194950151819367e-12,0.944499999999951
5.104784026044307e-10,2.0222018504156836e-12,0.039859950984771,0.0398619721545594,-0.00014380230954803017,-6.197100124727406e-12,0.944999999999951
4.627693020453627e-10,3.0531133177191805e-16,0.0398530220686596,0.0398550618249128,-0.00014381344159113997,-6.2159899623381865e-12,0.945499999999951
1.0408340855860843e-16,0.0,0.039846096644032,0.0398481566136289,-0.00014382833955616002,-6.234780053349098e-12,0.945999999999951
1.1954605985686761e-09,1.5700100941540285e-11,0.0398391737972531,0.0398412546821812,-0.00014382833955854006,-6.236769998016478e-12,0.946499999999951
2.630745968290604e-10,1.369501734238554e-12,0.0398322580085381,0.0398343533107965,-0.00014391528727380012,-6.258079991716681e-12,0.946999999999951
9.408794021670275e-10,9.462985950392522e-13,0.0398253461238568,0.0398274579684991,-0.00014390762172059013,-6.2622901655928764e-12,0.947499999999951
4.465430109013013e-11,4.483369925312175e-11,0.0398184387261943,0.0398205646542236,-0.00014393846976581016,-6.265760046225699e-12,0.947999999999951
4.682147995704877e-09,9.540007672725892e-13,0.039811532779544,0.039813676346938,-0.00014393727327492007,-6.268020174074462e-12,0.948499999999951
1.8076250218879153e-10,2.1996293675385914e-15,0.0398046495995861,0.0398067962320686,-0.00014424109076984003,-6.270720054324386e-12,0.948999999999951
8.761422004566199e-10,1.3420028976973697e-12,0.0397977588172787,0.0397999149673029,-0.00014424656268392008,-6.2727501144721476e-12,0.949499999999951
3.1260249944153884e-10,1.91027749174566e-14,0.0397908679677182,0.0397930339654508,-0.00014422025910728014,-6.2750401663008715e-12,0.949999999999951
7.09918998587078e-11,8.091999292858532e-13,0.0397839882801895,0.0397861656788105,-0.00014422810548862016,-6.277820060671124e-12,0.950499999999951
5.615827039506804e-10,1.4347800031400126e-10,0.039777108619946,0.0397792978309413,-0.0001442262323531,-6.2773900660895166e-12,0.950999999999951
1.8550799785188588e-11,1.4016565685892601e-15,0.039770241015434,0.0397724233783499,-0.00014477045094643017,-6.277330001289161e-12,0.951499999999951
4.955041030263452e-10,1.8299944892774533e-13,0.0397633655936179,0.039765549553378,-0.00014476996067127007,-6.276710054486934e-12,0.951999999999951
1.0380780263163913e-10,7.938996682277377e-13,0.0397564893085669,0.0397586820274893,-0.0001447549893912501,-6.2794799741972e-12,0.95249999999995
4.372025935728274e-10,3.5099700923524324e-13,0.0397496304839348,0.039751834348916,-0.00014475225958559016,-6.282460012288493e-12,0.95299999999995
3.890368027725799e-10,2.514030650324628e-13,0.0397427720167422,0.0397449874736163,-0.0001447569245710701,-6.285340086939484e-12,0.95349999999995
6.832097387832192e-12,3.4929698022878597e-13,0.039735908952309,0.0397381366262708,-0.00014476639684815,-6.288039967189407e-12,0.95399999999995
6.625563014894809e-10,7.636044574432788e-13,0.0397290442681728,0.0397312834135496,-0.00014476621953765016,-6.291000055960727e-12,0.95449999999995
1.797452048313275e-10,8.840796150710872e-12,0.0397221818088529,0.0397244329874348,-0.00014477579426849015,-6.29298002596812e-12,0.95499999999995
2.7433049998304426e-09,2.592696890513224e-12,0.0397153242141828,0.0397175858840039,-0.00014478091499416004,-6.2950400100958426e-12,0.95549999999995
7.043118033234208e-10,2.0424981150846122e-12,0.039708471439814,0.0397107381987405,-0.00014488753744441017,-6.296300069860705e-12,0.95599999999995
7.567067944469485e-10,1.0999950950107973e-12,0.0397016188947311,0.0397038943378975,-0.00014490732333643998,-6.29803999750711e-12,0.95649999999995
4.03472803778282e-10,7.372991106535665e-13,0.039694770131516,0.0396970546163025,-0.00014492954384969013,-6.300449962096111e-12,0.95699999999995
4.1616820406487065e-10,1.3479981020303455e-12,0.0396879283796594,0.0396902230549855,-0.00014493992468488006,-6.301260077959392e-12,0.95749999999995
4.2338479944170615e-10,4.595976377252953e-13,0.0396810846766787,0.0396833902061638,-0.00014495212684543005,-6.303450166347813e-12,0.95799999999995
3.160523023848505e-10,8.403000517631654e-15,0.0396742420791269,0.0396765579121576,-0.0001449653062792701,-6.304530031711608e-12,0.95849999999995
1.2690466039133597e-09,1.787169717770709e-11,0.0396674019785589,0.0396697278081258,-0.00014496949720261003,-6.306220086058079e-12,0.95899999999995
1.638193899977658e-09,7.511199995313689e-12,0.0396605693123272,0.0396628983353355,-0.00014507141166713016,-6.307650148723587e-12,0.95949999999995
9.221671967707401e-10,1.4943948856149802e-12,0.0396537380084842,0.0396560711107375,-0.00014513968617473018,-6.30844009842646e-12,0.95999999999995
5.970733976679021e-10,1.6491946697172466e-12,0.0396469128758279,0.0396492536615381,-0.00014511278961589,-6.308900016988028e-12,0.96049999999995
2.283735978103607e-10,3.899658373995862e-15,0.0396400857656155,0.0396424343722989,-0.00014512709597567998,-6.309780172311652e-12,0.96099999999995
3.0054980032501177e-10,5.287020821143074e-13,0.0396332574738945,0.0396356154716119,-0.00014513205025376,-6.309830045611586e-12,0.96149999999995
0.0,9.71445146547012e-17,0.0396264341414882,0.0396288014977847,-0.00014513775662953012,-6.3092901129296886e-12,0.961999999999949
2.402798029987885e-10,5.372022271465937e-13,0.0396196111737058,0.0396219884397548,-0.00014513775662961014,-6.308680140787448e-12,0.962499999999949
2.2156998458200405e-12,2.983724378680108e-16,0.0396127931585357,0.0396151794954844,-0.00014514547147522015,-6.307080075221294e-12,0.962999999999949
6.981579897535894e-11,1.0498546476611637e-14,0.039605975412177,0.0396083711269091,-0.00014514540625974997,-6.305460060335166e-12,0.963499999999949
1.0836578995254698e-09,2.2465987403741394e-12,0.0395991610910877,0.039601564628447,-0.00014514352409866,-6.295320167937213e-12,0.963999999999949
7.511408994798074e-10,7.924008671444938e-13,0.0395923495730207,0.0395947604045873,-0.00014512793373310006,-6.287349980926837e-12,0.964499999999949
1.5446233042615276e-09,6.7406011328152715e-12,0.0395855404503307,0.0395879570304381,-0.00014514698493906008,-6.27939996007687e-12,0.964999999999949
5.00779806511531e-10,8.322023625773056e-13,0.0395787352629632,0.039581155977772,-0.0001452053033227001,-6.27213016766992e-12,0.965499999999949
5.263916941222746e-10,5.749012377265217e-13,0.0395719309911232,0.0395743564465562,-0.00014521525318451,-6.263510109877357e-12,0.965999999999949
2.662070563985708e-11,7.569639359772395e-14,0.0395651409716888,0.0395675605506752,-0.00014523292586089004,-6.2558500046883125e-12,0.966499999999949
4.208459969401446e-11,2.237499768797946e-11,0.0395583557839763,0.0395607926514929,-0.00014523221977643004,-6.249009990022536e-12,0.966999999999949
1.1995688956045747e-09,1.190297860276246e-12,0.039551562235116,0.039554007008174,-0.00014523111497837015,-6.242859961619329e-12,0.967499999999949
1.053787203331158e-09,1.0113992976457098e-12,0.0395447712383612,0.0395472186121423,-0.00014534869612367,-6.224320104469827e-12,0.967999999999949
1.1664495758179072e-11,5.100087019371813e-15,0.0395379837686746,0.0395404312658556,-0.00014534523432028004,-6.208510051550209e-12,0.968499999999949
4.830153985113661e-10,6.681044606438036e-13,0.03953119557708,0.0395336515292215,-0.00014534492910565997,-6.210360134137338e-12,0.968999999999949
2.6885205034465898e-09,1.2541204186256039e-11,0.0395244083963378,0.0395268748065088,-0.00014533075191351013,-6.210690165278643e-12,0.969499999999949
1.6414823042487647e-09,9.777900711327447e-12,0.0395176265516099,0.0395200946668456,-0.0001454444250320601,-6.210180156576706e-12,0.969999999999949
1.5118541002445696e-09,1.0046602438862351e-11,0.0395108446613347,0.0395133142999063,-0.00014551960244247003,-6.210690165278643e-12,0.970499999999949
6.873357993875118e-10,4.0649428267869325e-13,0.0395040631712279,0.0395065344766642,-0.00014558763870787996,-6.212270064684389e-12,0.970999999999948
1.2445679972716839e-09,9.240504195151544e-12,0.0394972917119078,0.039499760011441,-0.0001456067914574,-6.21369015268991e-12,0.971499999999948
6.095378604631385e-09,2.1417902174025727e-11,0.0394905181400703,0.039492996070749,-0.00014567247570998997,-6.21319011864796e-12,0.971999999999948
2.7854539022542646e-09,1.4843579837497956e-10,0.0394837596203376,0.0394862367628607,-0.00014547557116718012,-6.2118001714628335e-12,0.972499999999948
3.6944500236835154e-10,2.3870488918831256e-13,0.0394770029016894,0.0394794640011833,-0.00014609585730626998,-6.211740106662478e-12,0.972999999999948
2.518944983154192e-10,7.560965742392511e-13,0.0394702366864395,0.0394726911041213,-0.00014610704035135998,-6.211940033543084e-12,0.973499999999948
1.746002599445351e-09,1.0893397295319573e-11,0.0394634640936285,0.0394659221457604,-0.0001461121772692801,-6.210790128718946e-12,0.973999999999948
6.185696052596334e-10,4.1849856913245276e-13,0.0394566956935074,0.0394591573878082,-0.00014619513727738,-6.209870074755375e-12,0.974499999999948
3.8415010061854105e-10,7.022993298022584e-13,0.0394499234650013,0.0394523941828603,-0.00014618614565976005,-6.208610014990512e-12,0.974999999999948
1.925314005446488e-10,9.735810074795737e-11,0.0394431523642884,0.0394456335893852,-0.0001461980198409101,-6.204830052536359e-12,0.975499999999948
6.364984699025467e-09,1.0881594236789027e-11,0.039436393517542,0.0394388856736179,-0.0001462038622687201,-6.200540081380268e-12,0.975999999999948
0.0,1.700029006457271e-15,0.0394296529677797,0.0394321317662334,-0.00014719826399139002,-6.1963500736644805e-12,0.976499999999948
4.8780104955348236e-11,3.4870023535304995e-13,0.039422899787416,0.0394253766715019,-0.0001471982639876801,-6.192740114110973e-12,0.976999999999948
4.4729919768116133e-10,4.704014955336788e-13,0.0394161440060464,0.039418622669373,-0.00014719694439690014,-6.188100162493604e-12,0.977499999999948
3.71430899925862e-10,6.821002096479845e-13,0.0394093874808954,0.0394118700661006,-0.00014720860756937005,-6.183740151877171e-12,0.977999999999948
2.400857290751901e-15,1.1537999722310843e-11,0.0394026354043176,0.039405124041767,-0.00014721474568480004,-6.178830017078418e-12,0.978499999999948
1.6615075010273372e-09,3.1260410926492455e-13,0.0393958803084603,0.0393983758529432,-0.00014721474568003,-6.1736501327791515e-12,0.978999999999948
1.7887011316553014e-12,2.400857290751901e-15,0.0393891274121817,0.0393916275687709,-0.00014728488482873016,-6.168790088120768e-12,0.979499999999948
6.531477025895072e-10,1.2853051956085437e-12,0.0393823728636225,0.0393848823845047,-0.00014728483866142017,-6.1645599649245986e-12,0.979999999999947
4.161608002650752e-10,4.957978472219793e-13,0.0393756206712024,0.0393781391875693,-0.00014728417779902997,-6.160269993768508e-12,0.980499999999947
5.128674103460629e-09,5.2056595145622e-11,0.0393688689268751,0.0393713968928967,-0.00014729716396815005,-6.155760146411837e-12,0.980999999999947
1.4577066012599893e-09,9.020562075079397e-16,0.0393621285744125,0.039364653399306,-0.0001475695684772301,-6.152300023598567e-12,0.981499999999947
2.241190566465434e-11,1.2262003912244523e-11,0.0393553869125649,0.0393579106488758,-0.00014763167077134,-6.148700038705046e-12,0.981999999999947
2.4655609012769197e-09,8.519018823704982e-13,0.0393486494930724,0.0393511712442827,-0.00014763108512542002,-6.143600168526109e-12,0.982499999999947
1.2374778979307166e-09,1.803397708943777e-12,0.0393419122246711,0.0393444429836812,-0.00014767058368765,-6.1397701159315865e-12,0.982999999999947
8.18096403121249e-10,1.5807008479917783e-12,0.0393351702845765,0.0393377089857242,-0.0001477029212127801,-6.1352401024145076e-12,0.983499999999947
2.76912529711959e-09,2.8238036908767583e-12,0.0393284258333502,0.0393309741270072,-0.00014772342697921,-6.130069975934793e-12,0.983999999999947
6.15032198780785e-10,1.1477971351148142e-12,0.0393216837915524,0.0393242398364672,-0.00014764525284252997,-6.1252600214167785e-12,0.984499999999947
2.513897978673185e-10,3.4110214652827153e-13,0.0393149413992273,0.0393175064515558,-0.00014766381373666,-6.11982014543655e-12,0.984999999999947
1.4518750993119944e-09,2.9656971323177572e-12,0.0393082194365348,0.0393107944227233,-0.00014766864464898014,-6.114140010254898e-12,0.985499999999947
8.32238798709195e-10,6.059736046282183e-14,0.0393015095456628,0.0393040927224401,-0.00014763489538304007,-6.110870056502682e-12,0.985999999999947
2.1090141022472864e-09,2.0002999256973908e-11,0.0392947926166818,0.0392973849781739,-0.00014764443955887015,-6.1061099752846015e-12,0.986499999999947
4.612466901476875e-09,1.3071196902636473e-11,0.0392880706497706,0.0392906681830656,-0.0001476285388316101,-6.103619996575271e-12,0.986999999999947
2.072104016148657e-10,1.096400054079183e-11,0.0392813524688327,0.0392839435921193,-0.00014783254076953015,-6.100610034504017e-12,0.987499999999947
2.2723729842244467e-10,5.776976119697963e-13,0.0392746341513098,0.0392772331949919,-0.00014783889695003005,-6.097960027554028e-12,0.987999999999947
2.0967389005588366e-09,4.2359865615182457e-13,0.0392679032552878,0.0392705129614543,-0.0001478417250654401,-6.094630009001456e-12,0.988499999999947
3.2289229623394533e-10,1.1521297804684139e-11,0.0392611723025398,0.039263789608024,-0.0001479266382472201,-6.091870063951177e-12,0.988999999999946
4.1472620476712407e-10,1.271295568816555e-12,0.0392544385303589,0.0392570644946205,-0.00014793482754087996,-6.087610016775047e-12,0.989499999999946
2.1521993007200813e-09,1.1732004256970185e-12,0.0392477039601888,0.0392503404832656,-0.0001479477417115501,-6.083330020278943e-12,0.989999999999946
2.0789230059659047e-10,1.04055999927688e-11,0.0392409742545247,0.0392436178466834,-0.00014803808629657,-6.078450026300586e-12,0.990499999999946
1.8193669001909107e-09,8.262002193504259e-13,0.0392342421577424,0.0392368955599555,-0.00014804448362738007,-6.0746600891864455e-12,0.990999999999946
1.2785330433251474e-10,3.2299857233297757e-13,0.0392275153171668,0.039230174565573,-0.00014812444289733005,-6.070589994230935e-12,0.991499999999946
1.6293304969106082e-09,8.37038771628329e-14,0.0392207831262008,0.0392234543856172,-0.0001481210805516801,-6.066829981096755e-12,0.991999999999946
2.542532018257049e-10,2.3168966745146236e-12,0.0392140583333043,0.0392167390352879,-0.00014809747005181,-6.064859985749349e-12,0.992499999999946
7.387139996928305e-10,5.117989365643894e-13,0.0392073314328281,0.039210021978356,-0.00014810329641425004,-6.0620200265787405e-12,0.992999999999946
1.6621123991034104e-09,2.4220396521723586e-11,0.039200603369364,0.0392033040672648,-0.00014810325046412005,-6.0595200732094234e-12,0.993499999999946
8.290165012803108e-10,6.384962003558314e-13,0.0391938782532649,0.039196582324654,-0.00014818310860015998,-6.054370112890117e-12,0.993999999999946
1.424674996031161e-09,9.897700714578406e-12,0.0391871503857134,0.0391898614537178,-0.00014818181740007,-6.05018010517433e-12,0.994499999999946
1.4972851014594113e-09,5.5892027117643295e-12,0.0391804240279181,0.0391831407742194,-0.00014825064886441006,-6.044310017772059e-12,0.994999999999946
1.383358400053325e-09,3.424968642029569e-13,0.0391736988177982,0.039176420745016,-0.00014831521837751008,-6.038300068289537e-12,0.995499999999946
4.4578050278909487e-10,4.5199954890051686e-13,0.0391669725002691,0.0391697025478151,-0.00014836642045505015,-6.030889980121468e-12,0.995999999999946
8.141067958655768e-10,1.7965004484032931e-12,0.0391602458432604,0.0391629860636008,-0.00014837832969793996,-6.024559974157628e-12,0.996499999999946
2.438867593990146e-09,1.2865000731387966e-11,0.0391535203986411,0.0391562700307614,-0.00014838559575458,-6.017570122751614e-12,0.996999999999946
1.219648403105733e-09,9.614802010116108e-12,0.0391467988335348,0.0391495523170289,-0.00014848922734409008,-6.011320130908104e-12,0.997499999999946
3.42603410224962e-09,9.906596376563215e-12,0.0391400734973192,0.039142833045341,-0.00014848612595493005,-6.007370165553305e-12,0.997999999999945
3.224358002817951e-10,4.28802826579755e-13,0.0391333689498365,0.0391361290047312,-0.00014863845797779,-6.0019901375329976e-12,0.998499999999945
1.93395598147017e-10,1.0357700808150128e-11,0.0391266556550965,0.0391294181487014,-0.00014864115295095,-5.9974700986759055e-12,0.998999999999945
3.3970150997708615e-09,1.3304540108505236e-10,0.0391199463628328,0.0391227177702493,-0.00014864431495093,-5.996040036010397e-12,0.999499999999945
3.0840002981924464e-09,1.2172603203186583e-11,0.0391132452051906,0.0391160096047196,-0.00014920492333980002,-5.995820159809817e-12,0.999999999999945
4.288603402957669e-09,2.7081899223180272e-11,0.0391065394989491,0.0391092943827398,-0.00014940261148601013,-5.996510146072387e-12,1.00049999999995
1.0821599866206455e-10,7.257042189401375e-13,0.0390998258599667,0.0391025732475206,-0.00014963426337341016,-5.99661010951269e-12,1.00099999999995
1.7589861997513445e-09,2.7785801437474333e-11,0.0390930958764723,0.0390958537593784,-0.00014963134808952997,-5.996919974493586e-12,1.00149999999995
7.232190901707014e-09,2.3629015410975285e-12,0.039086366498938,0.0390891326987633,-0.00014970540881590016,-5.9945601000449544e-12,1.00199999999995
2.2300120014473457e-09,8.779497961963756e-12,0.039079643958962,0.0390824144954095,-0.00014961286585322997,-5.994429995784256e-12,1.00249999999995
1.269003901960275e-09,1.4297597827894748e-11,0.0390729175476443,0.0390756962327626,-0.00014969843815795,-5.995060134086905e-12,1.00299999999995
1.717918397814433e-09,1.944430033651301e-11,0.0390661882218331,0.0390689774357326,-0.00014979035866320017,-5.994540150724981e-12,1.00349999999994
1.85422939502633e-09,8.22953996615361e-11,0.0390594594460847,0.0390622566469617,-0.00014989420444852,-5.994640114165284e-12,1.00399999999994
6.599725002609524e-10,1.067140126265187e-11,0.039052735806853,0.0390555343764603,-0.00015029605788381998,-5.9940999646429516e-12,1.00449999999994
2.4038129819992093e-10,3.910066714851723e-14,0.0390460051237618,0.039048809318689,-0.00015030590194880004,-5.993740009521686e-12,1.00499999999994
2.0739486031318144e-09,7.681980052076653e-13,0.0390392700035283,0.0390420860073746,-0.00015031014619224002,-5.994859990365864e-12,1.00549999999994
1.6649720005479374e-09,1.9279397522886654e-11,0.0390325396344093,0.0390353666255034,-0.00015036762479105005,-5.99553002730846e-12,1.00599999999994
4.404277983982574e-10,1.4913972834484923e-12,0.0390258069074454,0.0390286429448145,-0.00015044749329115007,-5.9957199795290794e-12,1.00649999999994
3.0975889908635423e-10,2.4980018054066022e-15,0.0390190686188223,0.0390219184930352,-0.0001504606087413601,-5.9965400700523475e-12,1.00699999999994
1.5570131017828004e-09,1.0992401433540522e-11,0.0390123297812313,0.0390151957673557,-0.00015047170010773015,-5.996670174313046e-12,1.00749999999994
4.827548985564256e-10,1.0931797134183796e-11,0.0390056029347205,0.0390084803028177,-0.00015054607409363996,-6.018219993533802e-12,1.00799999999994
4.7912808026628895e-09,4.5100305434697674e-11,0.0389988674249658,0.0390017588969231,-0.00015056132295737006,-6.01893014595678e-12,1.00849999999994
2.520772202085908e-09,1.5483031523544355e-12,0.0389921374242512,0.0389950335953221,-0.00015085687417069004,-6.020150090241261e-12,1.00899999999994
2.3591796016741995e-09,2.0992103888506364e-11,0.0389854047452595,0.0389883051996924,-0.0001509150956391001,-6.021230172445491e-12,1.00949999999994
6.503595023632514e-10,1.0272963035795613e-12,0.0389786757561583,0.0389815782544994,-0.00015104572680317997,-6.0217399643069935e-12,1.00999999999994
6.932887042232494e-10,1.0739499567424815e-11,0.03897194577169,0.038974858646766,-0.00015106339680198005,-6.021989981327969e-12,1.01049999999994
3.7967019805851265e-10,3.2000097016648965e-13,0.0389652068749292,0.0389681318619055,-0.00015106972510418003,-6.021200031625096e-12,1.01099999999994
2.1281808051942797e-09,2.028904821926858e-12,0.0389584614388359,0.0389614007712969,-0.00015108137174938015,-6.020480121382565e-12,1.01149999999994
7.257181695863313e-09,2.2637600127772828e-10,0.0389517164572646,0.0389546667525606,-0.00015115799839851,-6.0196901716796924e-12,1.01199999999994
3.3901510071432384e-10,6.899064652898801e-13,0.0389449766653303,0.0389479297241483,-0.00015253029653045005,-6.0190201347370964e-12,1.01249999999994
2.4648569990626257e-10,4.4490106043681976e-13,0.0389382403726827,0.0389411909232188,-0.00015253265407904,-6.017760074972234e-12,1.01299999999994
9.955360980029582e-10,5.924982726668304e-13,0.0389314943080681,0.0389344501019462,-0.00015253603647987011,-6.017320105730639e-12,1.01349999999994
8.52262010964111e-11,5.958011861650903e-13,0.0389247477215841,0.0389277114380946,-0.00015253145193004007,-6.017230116950323e-12,1.01399999999994
4.407593394428755e-09,2.3325105735771956e-11,0.0389180004387631,0.0389209763459305,-0.00015252918419946014,-6.017449993150903e-12,1.01449999999994
2.50233098131325e-10,7.979727989493313e-16,0.0389112535675529,0.0389142321208516,-0.00015255660715257006,-6.017610021391562e-12,1.01499999999994
2.8240798588541338e-11,3.6012859361278515e-15,0.0389044951106113,0.0389074864918584,-0.00015256466855450017,-6.0172500662702966e-12,1.01549999999994
2.383176017639599e-10,3.5330072201134044e-13,0.0388977321225718,0.0389007394154035,-0.00015256392266741001,-6.017340055050613e-12,1.01599999999994
4.287480093179141e-11,4.100886297209172e-15,0.0388909693164995,0.0388939931577333,-0.00015256931486650003,-6.016120110766132e-12,1.01649999999994
7.441430110999292e-11,9.329793881907023e-12,0.0388842033187429,0.0388872445967233,-0.00015256816685851014,-6.015430124503562e-12,1.01699999999994
2.486201501616936e-09,2.5481595999909956e-11,0.0388774354121407,0.0388804931857418,-0.00015256618766436997,-6.0148600510012695e-12,1.01749999999994
1.9579683013803972e-09,1.1399908794729186e-13,0.0388706731608165,0.0388737361956464,-0.00015273180146499997,-6.0140701012983966e-12,1.01799999999994
9.689189728323555e-11,1.0119002857855719e-11,0.0388639047803356,0.0388669780877448,-0.00015279667549770006,-6.012569999172546e-12,1.01849999999994
1.4008459045533606e-09,3.815003868368194e-13,0.0388571295562139,0.0388602183137693,-0.00015279409645471004,-6.011740150829725e-12,1.01899999999994
1.0359434005069446e-09,1.3690992783921274e-12,0.0388503528139295,0.0388534557228218,-0.00015286243687657,-6.011260066107749e-12,1.01949999999994
1.6321740972657928e-09,7.101010057741775e-11,0.0388435839011034,0.0388467024741238,-0.00015287633313856006,-6.0109001109864835e-12,1.01999999999994
4.032731197589623e-09,7.005021562811464e-13,0.0388368092004192,0.0388399405466266,-0.00015293629542764003,-6.010349986804164e-12,1.02049999999994
5.131880961850577e-10,4.844943890525144e-13,0.0388300371584043,0.0388331708721226,-0.0001533017705530001,-6.010200150063927e-12,1.02099999999994
3.1730990057710073e-10,2.0557201774185074e-11,0.0388232540669828,0.0388263978393071,-0.00015331259456438998,-6.0098200287822534e-12,1.02149999999994
1.4820576016427722e-09,8.469613899109163e-14,0.0388164738033927,0.0388196296326193,-0.00015331643250347002,-6.010000006342886e-12,1.02199999999994
3.5370739670526063e-10,1.1671982824701388e-12,0.0388096865859176,0.0388128557758776,-0.00015340406803223002,-6.0098501696026485e-12,1.02249999999994
2.1104928013548907e-09,6.814701580815097e-12,0.0388028898669398,0.0388060756914074,-0.0001534108007643501,-6.010170009243532e-12,1.02299999999994
1.828676099435711e-09,1.1148602874211377e-11,0.0387960915648757,0.0387992909386331,-0.00015346975759541006,-6.010150059923558e-12,1.02349999999994
7.639427007655186e-10,9.973896708537211e-12,0.0387893011672311,0.0387925124519743,-0.00015355734236643004,-6.0115701479290795e-12,1.02399999999994
1.469676505494455e-09,4.270958586793938e-13,0.0387825112860215,0.0387857367292718,-0.0001535595627320701,-6.012810041533534e-12,1.02449999999994
1.7225715992497115e-09,8.89145979066086e-11,0.0387757093325436,0.0387789491449509,-0.00015362113731559016,-6.013190162815207e-12,1.02499999999994
8.066212975332832e-10,4.5498327327919696e-14,0.0387689248343168,0.0387721511905137,-0.00015410917717469997,-6.013850008257382e-12,1.02549999999994
2.309814978174174e-10,1.7542980956797294e-12,0.0387621187960408,0.0387653620587954,-0.00015409470051599007,-6.014790011540927e-12,1.02599999999994
6.290772000538958e-10,6.001033003855127e-13,0.0387552994220737,0.0387585618049742,-0.00015409958469441007,-6.014940065121599e-12,1.02649999999994
6.156238990806528e-10,1.1829981438893356e-12,0.0387484740050013,0.0387517556245017,-0.00015411479730372012,-6.016640094128056e-12,1.02699999999994
1.480873805526084e-09,8.847596266736701e-12,0.0387416449121421,0.0387449452159018,-0.0001541294995515501,-6.018900005136385e-12,1.02749999999994
3.620905034140698e-10,2.4769769568777633e-13,0.0387348167906013,0.0387381340538122,-0.00015420180942998015,-6.019880123900312e-12,1.02799999999994
1.2770701163233866e-11,1.2004286453759505e-15,0.0387279798565251,0.0387313169114653,-0.00015421273825987005,-6.021870068567692e-12,1.02849999999994
1.9313129567821719e-10,3.3899966167538764e-13,0.0387211350469029,0.0387244936179494,-0.0001542124057323001,-6.023140102992541e-12,1.02899999999994
3.7238290229169024e-10,8.945968965612394e-13,0.038714285648553,0.0387176654484087,-0.00015421846116959017,-6.02468010375834e-12,1.02949999999994
5.568922802068332e-09,4.5880306498435885e-11,0.0387074338191388,0.0387108340026622,-0.00015422228482461016,-6.025839983242465e-12,1.02999999999994
1.3523414957306024e-09,1.8063002482637813e-11,0.0387005897212426,0.0387039982011947,-0.00015451183538523015,-6.02775013062995e-12,1.03049999999994
5.1547398294271574e-11,9.067996353806507e-12,0.038693739046156,0.038697157040766,-0.00015457256941625,-6.0304200868999125e-12,1.03099999999994
2.759928098561293e-09,6.561973187046988e-13,0.038686876347053,0.0386903082364796,-0.00015457119356393012,-6.033010029049546e-12,1.03149999999994
1.4607790047027613e-09,2.0630497310492046e-11,0.0386800127432786,0.0386834557162531,-0.00015470292513787998,-6.035550097899245e-12,1.03199999999994
3.141529397732157e-11,3.278002869144814e-13,0.038673142051548,0.0386765971863507,-0.0001548144311965601,-6.0381300653888914e-12,1.03249999999994
4.4521639847028283e-10,2.805949916862005e-13,0.0386662751639023,0.0386697501386327,-0.00015481359909568014,-6.041200092260501e-12,1.03299999999994
1.3223782971416576e-09,1.7245024852563517e-12,0.0386593966382684,0.0386628925071616,-0.00015482292397621996,-6.0430601495076175e-12,1.03349999999994
4.5643170493159246e-10,6.655023754298384e-13,0.0386525092427499,0.0386560247123687,-0.00015479768293239003,-6.045070043494971e-12,1.03399999999994
1.6708237016160865e-09,1.1989603754258837e-11,0.0386456129932024,0.0386491488111505,-0.00015480097866602005,-6.046780047161415e-12,1.03449999999994
1.8516636973719969e-09,8.528698580700933e-12,0.0386387145649143,0.0386422659459843,-0.0001548609902297601,-6.0490000595297966e-12,1.03499999999994
1.0486453996816358e-09,6.988021272746892e-13,0.0386318115055961,0.038635377240031,-0.00015494391935695997,-6.0518701595208e-12,1.03549999999994
5.598533997508426e-10,5.776004674551416e-13,0.0386248982690247,0.0386284825297412,-0.0001549256738633,-6.05386010418818e-12,1.03599999999994
1.4042526932933619e-09,3.2010505357504826e-13,0.0386179772333245,0.0386215820160228,-0.00015493073257156998,-6.0555100430542685e-12,1.03649999999994
4.15192401292952e-10,7.205000485122071e-13,0.038611051336557,0.0386146758621052,-0.00015489015617652004,-6.057419973601319e-12,1.03699999999994
3.801049752727437e-11,2.0691018343121925e-12,0.038604119641237,0.038607764848878,-0.00015490325908313002,-6.059230157548501e-12,1.03749999999994
4.258614016983131e-10,9.66600410823304e-12,0.038597179469775,0.0386008465564744,-0.00015490223940734004,-6.060430152513008e-12,1.03799999999994
2.044945997259351e-09,9.71597802212898e-13,0.0385902346147315,0.0385939216681815,-0.00015491359263915998,-6.061290141676223e-12,1.03849999999994
1.6738571986807393e-09,5.5331017545512395e-12,0.0385832852420648,0.0385869892545232,-0.0001549702330106101,-6.06289996506193e-12,1.03899999999994
4.8917703221462716e-11,1.3197776205231548e-14,0.0385763300859281,0.0385800517794482,-0.0001550324844296401,-6.064500030628084e-12,1.03949999999994
1.096345236817342e-15,3.742978149645637e-13,0.0385693630077686,0.0385731063693561,-0.00015503117618929007,-6.065530022691945e-12,1.03999999999994
1.76270679996815e-09,5.618006060359448e-13,0.0385623883734167,0.0385661543096817,-0.00015503117619105017,-6.067360155959101e-12,1.04049999999994
1.1192143045679614e-09,2.1939700056705647e-11,0.0385554104381584,0.0385591950029908,-0.00015510838606537015,-6.068090040861618e-12,1.04099999999994
3.649517008041947e-10,8.296974218779951e-13,0.0385484272390749,0.0385522265458869,-0.0001552066537860101,-6.068390148022962e-12,1.04149999999994
3.267743992063643e-10,9.096889908022376e-15,0.0385414394924511,0.0385452552178044,-0.00015521046116102996,-6.06993014878876e-12,1.04199999999994
1.3928989905931388e-10,7.206603369613873e-12,0.038534437300235,0.03853827743343,-0.00015521273374903013,-6.070790137951976e-12,1.04249999999994
1.7671469010327456e-09,7.848596772497274e-12,0.0385274243347502,0.0385312880653092,-0.00015520901650676005,-6.071410084754203e-12,1.04299999999994
1.7938030991149212e-09,1.7637974414341784e-12,0.0385204058400397,0.0385242887159096,-0.00015527878201957,-6.072660169859079e-12,1.04349999999994
5.544543990598783e-10,3.715985852359438e-13,0.0385133812745815,0.0385172823018941,-0.00015535061373393006,-6.0740999903441395e-12,1.04399999999994
3.332574979864056e-10,1.1240314234939319e-13,0.0385063573369934,0.0385102783712438,-0.00015536725471258003,-6.074260018584798e-12,1.04449999999994
3.003271034640598e-10,2.319630598712763e-11,0.0384993212100012,0.0385032677503321,-0.00015535789878038005,-6.074940030187381e-12,1.04499999999994
7.729333798001115e-09,6.779993233507753e-13,0.0384922699494709,0.0384962387114065,-0.0001553612523894001,-6.0749200808674075e-12,1.04549999999994
1.3817540028826514e-09,4.641509399050392e-11,0.0384852166943954,0.0384891982400361,-0.00015521059553484998,-6.075800019350597e-12,1.04599999999994
5.230967402292119e-09,4.66800209597551e-13,0.0384781477970265,0.0384821479170719,-0.00015527814685870013,-6.077630152617752e-12,1.04649999999994
1.794439000168957e-09,2.1884098699853638e-11,0.0384710806768167,0.0384750883555201,-0.00015557087575168,-6.078710017981548e-12,1.04699999999994
4.146376020308651e-10,5.787037515858628e-13,0.038463999313736,0.0384680189541288,-0.00015566677521898,-6.082139999974423e-12,1.04749999999994
5.504246503029719e-09,1.6018260329264677e-10,0.0384569190203494,0.038460957758389,-0.00015567805561322,-6.085040023945387e-12,1.04799999999994
2.8622201830863503e-11,1.4988010832439613e-15,0.0384498275434988,0.0384538720593337,-0.00015676766389408005,-6.087580092795086e-12,1.04849999999994
1.9218194952097534e-09,1.1968967483788617e-12,0.0384427166946939,0.0384467702272676,-0.00015676689900234004,-6.0897699643430725e-12,1.04899999999994
1.816970948698149e-10,4.996003610813204e-16,0.0384356233330319,0.0384396919297379,-0.00015672358847960998,-6.093300126616685e-12,1.04949999999994
6.438450467216583e-11,3.990557884137047e-14,0.0384285031491251,0.0384325940802886,-0.00015672722365823013,-6.097340080751801e-12,1.04999999999994
1.4521273003498258e-09,7.404597768267962e-12,0.0384213589205088,0.0384254757608567,-0.0001567255452473101,-6.101460049007246e-12,1.05049999999994
2.581733993256563e-10,3.713002127980758e-13,0.0384141987443186,0.0384183386221212,-0.00015679213584690013,-6.104040016496892e-12,1.05099999999994
2.89976598288888e-10,8.806198825705991e-12,0.0384070211415631,0.0384111878151322,-0.00015679452115288997,-6.110020041999453e-12,1.05149999999994
2.9515934973911584e-09,6.182797329667977e-12,0.0383998339901457,0.0384040282548013,-0.00015679843784412997,-6.111600158245634e-12,1.05199999999994
1.1789801010464451e-09,1.1916023723301805e-12,0.0383926392028925,0.0383968560381965,-0.00015692028478558016,-6.115650087040736e-12,1.05249999999994
4.4722479886072364e-10,5.629038901666661e-13,0.0383854268698203,0.0383896705964033,-0.00015691072735688014,-6.118320043310699e-12,1.05299999999994
2.1638910108201515e-10,6.857014955841123e-13,0.0383782033563475,0.0383824730819173,-0.00015689807784110004,-6.121320030721966e-12,1.05349999999994
4.065084706350586e-09,8.139940110840627e-11,0.0383709637508713,0.0383752656574781,-0.00015690418234398998,-6.124040077132298e-12,1.05399999999994
2.2722020098786544e-10,2.344999194825448e-13,0.0383637260933135,0.0383680420152525,-0.00015740186566166013,-6.12726015758458e-12,1.05449999999994
2.776186017183768e-10,7.270989366148228e-13,0.0383564700678619,0.0383608082586935,-0.0001574042890329101,-6.1304600718764535e-12,1.05499999999994
4.7640444991725595e-09,6.387002038366063e-12,0.0383491929522923,0.0383535582699005,-0.00015740774317741005,-6.134060056769974e-12,1.05549999999994
2.8840124732809613e-13,7.008282842946301e-16,0.0383419070102735,0.0383462945731385,-0.00015727439604013016,-6.134930020593177e-12,1.05599999999994
5.484352604001597e-09,4.87304988028292e-11,0.0383345998694254,0.0383390171177539,-0.00015727439446428003,-6.135470170115509e-12,1.05649999999994
1.3253039013449985e-09,9.727496586009465e-12,0.0383272894997743,0.0383317259492438,-0.00015757935718704007,-6.137930008004444e-12,1.05699999999994
7.577085001098105e-10,2.4799606812564434e-13,0.0383199612793896,0.0383244205000323,-0.00015765559796201002,-6.1385701209670795e-12,1.05749999999994
2.0307569514876889e-10,8.921495486813313e-12,0.0383126140695885,0.0383171023194275,-0.00015766217581236015,-6.138750098527712e-12,1.05799999999994
1.664960697089768e-09,3.694058947623091e-13,0.0383052476795947,0.0383097679779453,-0.00015766517840846007,-6.1404501275341694e-12,1.05849999999994
1.4607514989273263e-09,6.8951996889943246e-12,0.0382978651623775,0.0383024165915245,-0.00015773413816299003,-6.141920088839625e-12,1.05899999999994
3.5323296024292183e-09,6.701195154334982e-12,0.0382904664558274,0.0382950490717634,-0.00015779617946853008,-6.142899990763118e-12,1.05949999999994
4.729071995113188e-10,1.0828005159169152e-12,0.0382830534541266,0.038287665365095,-0.00015778335320355006,-6.143920008166992e-12,1.05999999999994
7.303014998294444e-10,5.982020434558422e-13,0.0382756192295245,0.0382802647171838,-0.00015779803254576015,-6.144640135249957e-12,1.06049999999994
1.0210993002524038e-08,9.240359866158343e-11,0.0382681674570046,0.0382728488014802,-0.00015778476776421007,-6.144439991528916e-12,1.06099999999994
2.3314810013164156e-09,1.6544897396553182e-11,0.0382607274325094,0.0382654225887097,-0.00015832575881921012,-6.1452301580722235e-12,1.06149999999994
4.247384943756316e-10,3.0769831127486214e-13,0.0382532538624181,0.0382579695991356,-0.00015835854873366,-6.14742002962021e-12,1.06199999999994
2.333517302999244e-09,2.6409013864636677e-12,0.0382457541536934,0.0382504987182498,-0.00015836901181599003,-6.146460077016691e-12,1.06249999999994
5.569453995213358e-10,6.087977344471085e-13,0.0382382394512044,0.0382430124581506,-0.00015845815667586997,-6.145989966954701e-12,1.06299999999994
8.30505900162315e-10,8.172976184717129e-13,0.0382307010652543,0.0382355095348412,-0.00015847103589367007,-6.145209991911815e-12,1.06349999999994
2.124376098644465e-09,2.1189022758605347e-12,0.0382231398668366,0.038227988417215,-0.00015846398973400001,-6.144460157689324e-12,1.06399999999994
1.7725403991808442e-09,1.0057302213262176e-11,0.0382155937659168,0.0382204774171627,-0.00015840079385697012,-6.144019971607295e-12,1.06449999999994
3.7209538020221977e-09,8.025038966685827e-13,0.038208014841414,0.0382129338928268,-0.00015837357856773003,-6.145549997713107e-12,1.06499999999994
5.146992970717079e-10,4.93564980552641e-11,0.0382004150596755,0.0382053592208772,-0.00015878319147257002,-6.147110164639313e-12,1.06549999999994
7.476785024440602e-10,7.559022852099417e-13,0.0381927821751185,0.0381977589398344,-0.0001587857299785501,-6.145819964054056e-12,1.06599999999994
5.064890937211963e-10,8.837099801928261e-11,0.0381851230374337,0.0381901347255434,-0.00015877610285870009,-6.146030082435083e-12,1.06649999999994
5.947108500103937e-09,5.045963646921336e-13,0.0381774416706026,0.0381824920491475,-0.0001587897002183901,-6.146880096938312e-12,1.06699999999994
1.2896820972274625e-09,1.1016701439992005e-11,0.0381697542350052,0.0381748251231242,-0.00015964421272241002,-6.145770090754121e-12,1.06749999999994
1.8868150097883785e-10,7.784051181403129e-13,0.0381620391893523,0.0381671353196355,-0.0001597323755463001,-6.144080036407651e-12,1.06799999999994
4.043595042135806e-10,2.6999236180103026e-14,0.0381542931898132,0.0381594229467089,-0.00015973811542834004,-6.142550010301839e-12,1.06849999999994
1.580931690420284e-08,2.3017698858041058e-11,0.0381465228482647,0.0381516906416638,-0.0001597437372850201,-6.140360138753853e-12,1.06899999999994
4.531723954426248e-10,5.994996166158728e-13,0.0381387474390759,0.0381439344345691,-0.00015914764443605996,-6.139690101811257e-12,1.06949999999994
2.828045991831729e-10,3.2074294609163445e-11,0.038130934940988,0.0381361565527305,-0.00015916088034378007,-6.139750166611613e-12,1.06999999999994
3.173176499338126e-09,4.0580039328830253e-13,0.038123095114341,0.0381283486503879,-0.00015916362123839008,-6.1382700138057356e-12,1.07049999999994
2.3499822990324937e-09,8.509401516754167e-12,0.0381152340227835,0.0381205163759853,-0.00015934179233108997,-6.135850074556748e-12,1.07099999999994
5.158572041752407e-10,5.479020015464187e-13,0.0381073482537581,0.03811266457758,-0.00015941736231583014,-6.1366599735795946e-12,1.07149999999994
8.830459974351612e-11,3.409772464380012e-14,0.038099425356583,0.0381047829784927,-0.00015943178089837008,-6.13801999678476e-12,1.07199999999994
5.086383952912499e-10,1.2867970577978838e-12,0.0380914698235264,0.0380968732554765,-0.00015942939423251013,-6.1384300420463944e-12,1.07249999999994
3.332063999716972e-10,3.5610403514851896e-13,0.0380834920611694,0.0380889419016421,-0.00015943647083002015,-6.139150169129359e-12,1.07299999999994
1.4205785991983078e-09,6.377197381279842e-12,0.03807548388429,0.0380809817080279,-0.00015944418373097,-6.140110121732878e-12,1.07349999999994
1.3480392010989384e-09,6.003898767037441e-12,0.0380674456559163,0.0380729887949756,-0.00015950716585738005,-6.140740043195092e-12,1.07399999999994
2.0157280011812162e-10,1.659783421814609e-14,0.0380593941596083,0.0380649728888974,-0.00015956092456515013,-6.141480119598031e-12,1.07449999999994
1.060085602633265e-09,2.0747986662073004e-12,0.0380513011945808,0.0380569351514634,-0.00015956709193123996,-6.141910114179638e-12,1.07499999999994
6.558375995058263e-10,9.330800021523089e-12,0.0380431752513102,0.0380488601697752,-0.00015953717995623997,-6.14167007181865e-12,1.07549999999994
1.7378860989181177e-09,5.253991686160475e-13,0.0380350148425198,0.0380407482243618,-0.00015955790651548014,-6.141240077237042e-12,1.07599999999994
7.817438016366474e-10,9.04804009493887e-13,0.0380268242512291,0.0380326046769315,-0.00015962829255270015,-6.139720025791218e-12,1.07649999999994
9.101957035295705e-10,4.672998099586323e-13,0.038018601243715,0.0380244318702428,-0.00015961945026659002,-6.1389500254083185e-12,1.07699999999994
2.2978639824255964e-10,4.3460374188342143e-13,0.0380103441171103,0.0380162249107338,-0.00015962172526765017,-6.138180025025419e-12,1.07749999999994
1.242479598373425e-09,1.8198983986472683e-12,0.0380020537196029,0.0380079870404732,-0.00015961557009832,-6.138860036628002e-12,1.07799999999994
1.6439521965949666e-09,6.489399295706022e-12,0.0379937294930692,0.0379997136203377,-0.00015959154193930002,-6.138510056166724e-12,1.07849999999994
1.9864882030984354e-09,6.204002589438318e-12,0.0379853721187593,0.0379914028086361,-0.00015965667680169996,-6.138900152108384e-12,1.07899999999994
1.9450740323945226e-10,2.7389895906893003e-13,0.0379769781010422,0.0379830569099144,-0.00015970425791286,-6.138940050748332e-12,1.07949999999994
4.110914941790611e-10,9.87179782363512e-12,0.0379685447769017,0.0379746754989525,-0.00015971004220316997,-6.140310048613484e-12,1.07999999999994
1.579546597685333e-09,8.685496766247525e-12,0.0379600781137493,0.0379662604813174,-0.00015971300283634002,-6.1421200157202316e-12,1.08049999999994
1.7243073011097287e-09,9.596490269103697e-15,0.0379515771265175,0.037957808348487,-0.00015978398035763008,-6.141800176079348e-12,1.08099999999994
5.983558024058588e-10,1.1977988045863697e-12,0.0379430341347958,0.037949315355818,-0.00015985033041919007,-6.141920088839625e-12,1.08149999999994
1.5031740435711427e-10,0.0,0.03793444756984,0.0379407820017998,-0.00015986367349057006,-6.141920088839625e-12,1.08199999999994
1.0469750066910422e-10,3.7470027081099033e-13,0.0379258191758492,0.0379322091243667,-0.00015985932931942008,-6.141019984196028e-12,1.08249999999994
2.1916072012739818e-09,1.8177959137943844e-12,0.0379171512047422,0.0379235971981569,-0.0001598565252708701,-6.1411899870966735e-12,1.08299999999994
2.014818895057502e-09,4.268750630753715e-11,0.0379084452895373,0.0379149432693132,-0.0001598202563158201,-6.140509975494091e-12,1.08349999999994
3.636911952153987e-10,1.8929025014102763e-12,0.0378997070589602,0.037906248900869,-0.00016016279925927003,-6.139440084790282e-12,1.08399999999994
2.219198200203998e-09,2.051400715963325e-12,0.0378909184415039,0.0378975088712744,-0.00016016419282742,-6.139550022890572e-12,1.08449999999994
2.2681359984622063e-09,1.3740099336079226e-11,0.0378820835454698,0.0378887243184508,-0.00016010814513994017,-6.139649986330875e-12,1.08499999999994
1.585894096600704e-09,8.633004033864466e-12,0.0378732054660438,0.0378798933175941,-0.00016023457153743997,-6.138820137988055e-12,1.08549999999994
2.8909869637105956e-10,2.1024848528838902e-15,0.0378642783384858,0.0378710161939911,-0.00016029958728445005,-6.139440084790282e-12,1.08599999999994
2.3025580053737116e-10,5.74804093211867e-13,0.0378552999947298,0.0378620942228986,-0.00016030338813585016,-6.138000047464787e-12,1.08649999999994
4.3935150656482236e-10,5.303951722268607e-13,0.0378462734518074,0.0378531263824874,-0.00016030632320650998,-6.137480064102863e-12,1.08699999999994
3.1882729789600717e-10,1.887004441591955e-12,0.0378371996082559,0.0378441117262447,-0.00016031422455684008,-6.1363999818986326e-12,1.08749999999994
9.490727023719892e-10,9.187026139834131e-13,0.0378280782439965,0.0378350493105535,-0.00016031637294113,-6.136319967778303e-12,1.08799999999994
3.829461900362041e-09,1.4672499326628952e-11,0.0378189059014429,0.037825935290958,-0.00016034626096593009,-6.135289975714442e-12,1.08849999999994
2.373214798290224e-09,2.754949046668287e-13,0.0378096867247215,0.0378167694828079,-0.00016022823949974003,-6.133919977849289e-12,1.08899999999994
1.0180373974377765e-09,8.657199956907391e-12,0.037800415518944,0.0378075513047792,-0.00016028904685585002,-6.131670041500947e-12,1.08949999999994
1.7962278955896416e-09,1.052900822084979e-12,0.0377910886056597,0.0377982790712471,-0.00016029191708654008,-6.129840125074226e-12,1.08999999999994
2.8819740344188105e-10,3.377992330300117e-13,0.0377817083199161,0.0377889533107492,-0.00016033484395179,-6.127890079046794e-12,1.09049999999994
2.2563628049310225e-09,6.857396595005838e-12,0.0377722705051927,0.037779574219264,-0.00016033868580711996,-6.127090154683934e-12,1.09099999999994
1.0253008025928878e-09,4.1820019669458475e-13,0.0377627809884447,0.0377701391507771,-0.00016042212794403006,-6.126420117741338e-12,1.09149999999994
6.504220079195377e-11,9.122605448830257e-12,0.0377532342736985,0.037760647026016,-0.00016051848960210008,-6.1251500833164885e-12,1.09199999999994
3.0338677958763327e-09,1.2226997192499311e-11,0.0377436257767293,0.0377510974595712,-0.00016051676276341003,-6.124509970353853e-12,1.09249999999994
5.508832001677177e-10,5.428900384796265e-12,0.0377339630008177,0.0377414874541895,-0.00016063855357003015,-6.1240600264522715e-12,1.09299999999994
1.3061184009344196e-09,4.142200471513036e-12,0.0377242356756046,0.0377318192260052,-0.00016064549897684016,-6.123200037289056e-12,1.09349999999994
6.816969003176077e-10,2.6229712846159714e-13,0.037714448786237,0.0377220921715655,-0.00016064446069313006,-6.122680053927132e-12,1.09399999999994
2.004318204462674e-09,1.3783398034039607e-11,0.0377046003488961,0.0377123051052267,-0.00016066639309505006,-6.122500076366499e-12,1.09449999999993
3.910287996178319e-10,6.2289964852801916e-12,0.037694694349997,0.0377024530210393,-0.0001607452202580001,-6.122320098805867e-12,1.09499999999993
3.7809300135194235e-10,2.1539992012264975e-12,0.0376847231918811,0.0376925371621809,-0.00016098410803215015,-6.122290174825906e-12,1.09549999999993
1.6512941986013274e-09,6.096401161670428e-12,0.0376746844672591,0.0376825562887578,-0.00016099527388428,-6.1223801636062225e-12,1.09599999999993
7.621255987411146e-10,9.773196141260598e-12,0.0376645825175146,0.037672510340785,-0.0001610738655166001,-6.122150095905221e-12,1.09649999999993
2.0015275062346127e-09,9.191952754505905e-13,0.0376544130501608,0.037662398129539,-0.00016107440641324007,-6.122730144067501e-12,1.09699999999993
1.0025031985105848e-09,1.0190903676488006e-11,0.0376441785610505,0.0376522190548572,-0.00016112842259063996,-6.123200037289056e-12,1.09749999999993
1.3323663006215014e-09,5.778016953783549e-13,0.0376338748460946,0.0376419709716363,-0.00016112592944007007,-6.124769962034815e-12,1.09799999999993
2.148255899558915e-09,1.640820118664621e-11,0.0376235085318349,0.0376316597111198,-0.00016113299478488015,-6.126129985239981e-12,1.09849999999993
4.81350598269259e-10,6.301001387321037e-13,0.0376130752905516,0.0376212746371309,-0.00016118375376479002,-6.125660092018426e-12,1.09899999999993
6.937894703185066e-09,4.507170331402577e-11,0.0376025804204577,0.0376108212714545,-0.00016158212301800004,-6.124920015615487e-12,1.09949999999993
5.590293991608597e-10,6.645029665408586e-11,0.0375920356248519,0.0376003045117677,-0.00016213332536576999,-6.1236499811906375e-12,1.09999999999993
1.5667575015143598e-09,8.658004868600244e-13,0.0375814028208639,0.0375897098196752,-0.00016214093992104016,-6.123970037671955e-12,1.10049999999993
3.9163500220595893e-10,9.68301827608542e-13,0.0375706929387349,0.0375790414163431,-0.00016221172737064006,-6.123739969970954e-12,1.10099999999993
1.092392801216313e-09,1.871301724687413e-12,0.037559903222166,0.0375682999855223,-0.00016221882139177014,-6.122680053927132e-12,1.10149999999993
1.4984301022202828e-09,2.0122792321330962e-16,0.0375490396066574,0.0375574849976537,-0.00016219873774569018,-6.122799966687409e-12,1.10199999999993
5.670363970033954e-10,5.230302302372536e-12,0.0375381086765734,0.0375465947520824,-0.0001622694233887,-6.1247400380548545e-12,1.10249999999993
4.511823969988171e-10,6.397035678951113e-13,0.0375271002254246,0.0375356346197358,-0.00016228377468526,-6.126380002260956e-12,1.10299999999993
2.295391300644045e-09,2.233900564529989e-12,0.0375160156083856,0.0375245951246992,-0.00016229829265465004,-6.128099980587387e-12,1.10349999999993
2.1537079758493505e-10,4.100886297209172e-15,0.0375048603486162,0.0375134785120183,-0.00016223927588283004,-6.132610044784492e-12,1.10399999999993
5.4433240553875e-10,9.267031586546182e-13,0.0374936282379545,0.0375022842654433,-0.0001622441228987001,-6.137650067003508e-12,1.10449999999993
5.298763025574083e-10,4.141964549120303e-13,0.0374823230181613,0.0374910129761203,-0.00016225558156773997,-6.141010009536041e-12,1.10499999999993
1.0701855027162033e-09,5.312972284343687e-13,0.0374709435899648,0.0374796642360907,-0.00016226391688594017,-6.14463016058997e-12,1.10549999999993
1.223634200908652e-09,4.937404651794708e-12,0.03745948836974,0.0374682349650903,-0.00016226562075653014,-6.150140076030541e-12,1.10599999999993
3.138660602253207e-09,6.465702973024179e-12,0.0374479582945697,0.0374567246552433,-0.00016231617331117013,-6.1553999744501375e-12,1.10649999999993
6.330945975796531e-10,7.33670069141823e-12,0.0374363562139777,0.0374451311796403,-0.00016246327762584013,-6.16103001949142e-12,1.10699999999993
3.8978259508937185e-10,4.1109476933698375e-13,0.0374246674732799,0.0374334522223736,-0.00016246928604529004,-6.166830067433349e-12,1.10749999999993
4.436781983474525e-10,8.096995296469345e-13,0.0374128912183264,0.0374216843851397,-0.00016245855512110998,-6.171760151552075e-12,1.10799999999993
1.8997919903895877e-10,6.501743587961073e-15,0.0374010255678791,0.0374098226675893,-0.00016246684293205011,-6.177490160033661e-12,1.10849999999993
7.256108977560238e-10,1.57189539162772e-12,0.0373890709979644,0.0373978674880206,-0.00016247267311270998,-6.182430001971939e-12,1.10899999999993
1.0304522998771937e-09,1.2998976894884606e-12,0.0373770130933084,0.0373858015224169,-0.00016249640284136013,-6.188070021673209e-12,1.10949999999993
1.706620296471062e-09,6.216499537359255e-12,0.0373648351262323,0.0373736085792731,-0.00016248715981815004,-6.193230173492936e-12,1.10999999999993
1.250872599944941e-09,4.727003510840433e-12,0.0373525220768561,0.0373612716393266,-0.00016254820395696003,-6.197450105188684e-12,1.11049999999993
1.2297179038944783e-09,0.0,0.0373400507708769,0.0373487671516316,-0.00016260212703803002,-6.20011008679866e-12,1.11099999999993
2.50673003188151e-10,3.522469815830931e-11,0.0373273920211072,0.037336060424138,-0.00016294632446805005,-6.203040034749585e-12,1.11149999999993
4.132140948853724e-10,6.141279845772729e-11,0.0373144885785951,0.0373231036756013,-0.00016295366965293008,-6.203970063373143e-12,1.11199999999993
5.244443802843168e-09,2.240400226449779e-11,0.0373012789394594,0.0373098308798901,-0.00016296326314228999,-6.204540136875436e-12,1.11249999999993
1.4436292994357558e-09,2.2500057372809579e-13,0.0372876921482785,0.037296150474528,-0.00016342565911700016,-6.204110142293828e-12,1.11299999999993
4.363693018039072e-10,4.841294032331689e-12,0.0372735811989572,0.0372819440057526,-0.00016349554508771004,-6.202240110386725e-12,1.11349999999993
2.540249954829932e-10,3.819861094100929e-14,0.0372587793133474,0.0372670360207854,-0.00016349407273424997,-6.200790098401243e-12,1.11399999999993
3.5066241993453318e-09,3.4985001007292738e-12,0.0372430529590078,0.0372511846829948,-0.00016349793602185017,-6.1983400183318604e-12,1.11449999999993
4.427204991497291e-10,2.5442703499578556e-11,0.0372260847402124,0.0372340536488251,-0.0001637608769985701,-6.196389972304428e-12,1.11499999999993
4.3693999807192796e-10,4.2319620030539795e-13,0.0372074044901644,0.0372151789055067,-0.00016376938482507005,-6.195480109841278e-12,1.11549999999993
0.0,2.2909452113140105e-13,0.0371863715894211,0.0371939068389994,-0.00016377957570269013,-6.197490003828632e-12,1.11599999999993
3.8725788964466545e-09,3.880298860003961e-12,0.0371621178997132,0.0371693563396295,-0.00016377957570160007,-6.200780123741256e-12,1.11649999999993
2.756604042253308e-10,4.190953140081888e-13,0.0371334953235637,0.0371403530640426,-0.00016374772327632002,-6.203600133591891e-12,1.11699999999993
1.5203116543460737e-14,2.6902091665448324e-14,0.0370990037345404,0.0371053874045311,-0.0001637496698960201,-6.206680135123488e-12,1.11749999999993
4.55548099242975e-10,6.529013441003428e-13,0.0370568594054657,0.0370626545162766,-0.00016374966990057005,-6.211109968359829e-12,1.11799999999993
3.646970225812396e-11,5.800915303666443e-15,0.0370050990900408,0.0370101798430754,-0.00016375863643112998,-6.217540154604406e-12,1.11849999999993
5.881497025517213e-10,3.7329861424240107e-13,0.0369419590648422,0.0369462118710711,-0.00016375765477701,-6.216880092321797e-12,1.11899999999993
1.344910502409924e-09,1.9270002260540764e-12,0.0368663757295428,0.0368697235629223,-0.00016377170170515,-6.218200000046581e-12,1.11949999999993
4.4508839669443745e-10,2.2649937481133975e-13,0.0367784950246455,0.0367809260950819,-0.00016375003530248017,-6.214520001032731e-12,1.11999999999993
4.14898504441652e-10,5.372993716612484e-13,0.0366799096107137,0.036681490495127,-0.00016375899229367015,-6.211160058500198e-12,1.12049999999993
7.019718001322062e-10,8.59999571556358e-13,0.0365734454293449,0.0365743059406823,-0.00016376466694940006,-6.20755009894669e-12,1.12099999999993
3.4565370010675167e-10,1.0167797159787995e-11,0.0364625627839712,0.0364628713545041,-0.00016374386742698012,-6.204570060855397e-12,1.12149999999993
1.643963798425574e-09,4.438047152000024e-13,0.0363506865608174,0.0363506219595376,-0.0001637541710206201,-6.201750051004762e-12,1.12199999999993
3.664385045398788e-10,3.147003491132949e-12,0.036240734580979,0.0362404635278813,-0.00016382338833388003,-6.199770080997369e-12,1.12249999999993
3.188424101130405e-09,1.923600168041162e-12,0.0361348923479125,0.0361345643795411,-0.00016382678508757,-6.2469901213751955e-12,1.12299999999993
5.723523696654631e-09,1.3816899013807671e-11,0.0360346334829806,0.0360343613811141,-0.0001638827220420201,-6.2483401699203744e-12,1.12349999999993
7.313490993365868e-10,5.590042317926702e-13,0.0359407982069415,0.0359406680005285,-0.00016379995074406015,-6.246810143814563e-12,1.12399999999993
7.327803017154189e-10,8.461981115814865e-13,0.0358537384752431,0.0358538177126252,-0.00016380912407176003,-6.246670064893878e-12,1.12449999999993
2.319562000807629e-09,2.647097818719857e-12,0.0357734739452387,0.0357738106013512,-0.00016383080908128006,-6.242859961619329e-12,1.12499999999993
4.4169979479535826e-10,2.5163968131458603e-12,0.03569979913045,0.0357004136907359,-0.00016392616046489008,-6.242900077099711e-12,1.12549999999993
9.708887999115845e-10,1.0389952787015488e-12,0.0356323561174484,0.0356332587746279,-0.00016394001392405007,-6.2445901314461816e-12,1.12599999999993
1.3036636006824587e-09,2.8441971000603417e-12,0.0355707157863883,0.0355719090853534,-0.00016396238062446004,-6.248640060241284e-12,1.12649999999993
5.992980903202216e-09,2.563079609663177e-11,0.0355144010918506,0.0355158743174505,-0.00016401864553245013,-6.255640103147719e-12,1.12699999999993
1.2582105982095193e-09,2.352701367058785e-12,0.0354629627576279,0.0354646844177302,-0.00016443477728241007,-6.260819987446986e-12,1.12749999999993
1.5160172006645212e-09,1.2988013442516433e-12,0.0354159258097528,0.035417884920342,-0.00016446923184614015,-6.2654200404244076e-12,1.12799999999993
4.686415297494584e-09,4.218240340359003e-11,0.035372843510966,0.0353750251834277,-0.00016453800255395,-6.269110014098245e-12,1.12849999999993
1.4270427964313548e-09,7.919984112980671e-13,0.0353333326265692,0.0353357052033757,-0.00016481548155692,-6.262590055913786e-12,1.12899999999993
1.150804999905386e-09,6.384996698027834e-12,0.0352970138807634,0.0352995715123971,-0.00016483391425736,-6.263190053396039e-12,1.12949999999993
2.5943112935689072e-09,1.5950990528423858e-12,0.0352635667994643,0.0352662945472477,-0.00016485589174008,-6.262730134834471e-12,1.12999999999993
2.251305301903539e-09,5.674502534525061e-12,0.0352327076341704,0.0352355851746833,-0.00016493137526589008,-6.262720160174484e-12,1.13049999999993
1.3222179046090687e-09,5.279669756941274e-11,0.0352041636485832,0.0352071738363164,-0.00016499643507528997,-6.262590055913786e-12,1.13099999999993
3.941510604010823e-09,9.57005308332981e-13,0.0351777013405322,0.0351808213517717,-0.00016543525727862008,-6.262520016453443e-12,1.13149999999993
2.6904959996021383e-09,2.175369606671751e-11,0.0351531215916304,0.0351563244939674,-0.00016565772988431015,-6.264480037140863e-12,1.13199999999993
2.352391004212251e-09,7.008497948657322e-12,0.0351302132966434,0.0351334958567745,-0.00016572645185882005,-6.264060017219242e-12,1.13249999999993
1.2011098018960276e-09,2.4261981312889702e-12,0.035108815322909,0.0351121711348636,-0.00016580420519436007,-6.267850171173817e-12,1.13299999999993
3.1255028981602706e-09,7.939704449455576e-12,0.0350887801760684,0.0350922043682194,-0.00016584094200776996,-6.270020093401829e-12,1.13349999999993
2.823757200287602e-09,5.201589853287558e-11,0.0350699848665841,0.0350734647263337,-0.00016589272731018013,-6.269390171939615e-12,1.13399999999993
2.1044589057495067e-09,6.598999124918237e-12,0.0350523226730453,0.0350558347171616,-0.00016633229552679004,-6.268770008296953e-12,1.13449999999993
1.0805425200433039e-08,4.2790077037224705e-13,0.0350356693438603,0.0350392122740657,-0.00016639679988347009,-6.265850035006015e-12,1.13499999999993
2.733744404459504e-09,7.2344005785929255e-12,0.035019917272399,0.0350235059668294,-0.00016676444787115012,-6.263940104458965e-12,1.13549999999993
1.8044276003936766e-09,2.1441001751831834e-11,0.0350050173936757,0.0350086326164131,-0.00016684472374247,-6.268699968836611e-12,1.13599999999993
2.0512003970352133e-09,8.705806908704261e-12,0.0349908838128104,0.0349945205070861,-0.00016683214444795013,-6.2757800258633756e-12,1.13649999999993
5.071664303801793e-09,2.897544010282971e-10,0.0349774494904798,0.0349811006075806,-0.00016690464397375003,-6.281580073805304e-12,1.13699999999993
4.994165497818059e-09,1.4145705440338219e-11,0.0349646674467726,0.0349683068783932,-0.00016775160834108004,-6.288680080152043e-12,1.13749999999993
1.7858423004279977e-09,3.865102682354404e-12,0.0349524780638537,0.0349560947398619,-0.00016787735345779003,-6.294430037953602e-12,1.13799999999993
4.4943769955674284e-09,3.40302022672212e-11,0.0349408067846806,0.0349444211238411,-0.00016785774544917005,-6.303430000187404e-12,1.13849999999993
3.0730753011742884e-09,1.8533501122686147e-11,0.034929638391465,0.0349332405892244,-0.00016805543279054002,-6.30855003652675e-12,1.13899999999993
9.395802302858414e-09,9.314701787666024e-12,0.0349189210152682,0.0349225138988221,-0.00016807557196526005,-6.316410068596401e-12,1.13949999999993
1.9532237008346165e-09,5.266703739792433e-12,0.034908609732473,0.0349122068875025,-0.00016851411194297012,-6.324100097765406e-12,1.13999999999993
3.2246683032144396e-09,2.7750995945652335e-12,0.0348986950111894,0.0349022879165551,-0.0001684928316442601,-6.326070093112812e-12,1.14049999999993
1.0334047992333062e-09,2.250505337642039e-12,0.0348891411412856,0.0348927297522388,-0.00016840842592119013,-6.336549991312057e-12,1.14099999999993
8.90436960276908e-11,3.1710051251465643e-12,0.0348799195099412,0.0348835040629303,-0.00016842079629753016,-6.3457500972669e-12,1.14149999999993
3.487941498125924e-09,1.3034989754245885e-12,0.0348710082930943,0.0348745886807776,-0.00016843348336715008,-6.351439990268104e-12,1.14199999999993
2.2025503990108497e-09,9.004304246662542e-12,0.03486239263592,0.0348659627697305,-0.0001683322829387501,-6.349450045600724e-12,1.14249999999993
1.3913300997425715e-09,1.867103693875549e-12,0.0348540528050408,0.0348576067855655,-0.00016838824973716,-6.3486301719178906e-12,1.14299999999993
1.518357196916842e-09,3.575189450044647e-11,0.0348459633893617,0.0348495040052933,-0.00016837566001983014,-6.345650133826597e-12,1.14349999999993
1.519321703169485e-09,2.4038097901080135e-11,0.0348381129923145,0.034841632987381,-0.00016846406344906014,-6.342310140614038e-12,1.14399999999993
1.1502008026575972e-09,1.5364029493092346e-12,0.0348304877256806,0.0348339859830108,-0.00016855294772621997,-6.315440141332895e-12,1.14449999999993
1.3950725991085378e-09,6.029968191434421e-13,0.0348230727250985,0.034826551978615,-0.0001686330125580701,-6.3125899906618654e-12,1.14499999999993
3.8847480093862075e-10,1.0285036711188411e-12,0.0348158542351973,0.0348193172822833,-0.00016864989795625004,-6.3072800021019004e-12,1.14549999999993
1.3468459958421164e-09,5.996203533698008e-12,0.0348088198543951,0.0348122687761334,-0.00016863892828202008,-6.301340092079721e-12,1.14599999999993
1.5372792969148286e-09,8.723098632312798e-12,0.0348019662886909,0.034805396060678,-0.00016871810504225006,-6.295620058258122e-12,1.14649999999993
1.4472231052442552e-09,6.090120074908612e-11,0.0347952794275997,0.034798689049826,-0.00016877618150800008,-6.277640083110492e-12,1.14699999999993
5.693169900788941e-09,1.1858986015411688e-12,0.0347887670479005,0.0347921412702817,-0.00016901655775370013,-6.274550106918908e-12,1.14749999999993
7.539375998510955e-10,5.685649867581688e-11,0.0347824066353065,0.0347857422433768,-0.00016949055246978,-6.271220088366336e-12,1.14799999999993
1.3136804977165184e-09,1.7830042997601936e-12,0.0347761870688753,0.0347794851437454,-0.00016948897411321,-6.267020105990562e-12,1.14849999999993
1.5537254052788718e-09,7.230327447871332e-14,0.0347700947714543,0.0347733686776396,-0.00016946801772393006,-6.263080115295749e-12,1.14899999999993
4.74809996875436e-10,1.4519010993474524e-12,0.0347641327120118,0.0347673859418438,-0.00016950696905603012,-6.244880047107104e-12,1.14949999999993
1.5425370980537423e-09,2.2929019793949124e-12,0.0347582909619087,0.0347615251676494,-0.00016950653294586998,-6.2371501192981516e-12,1.14999999999993
1.884780602423586e-09,1.5590029267542604e-12,0.0347525679836957,0.0347557832332814,-0.00016949107207797002,-6.229730056470095e-12,1.15049999999993
1.0474069528365604e-10,1.0366985048193555e-12,0.0347469574651634,0.0347501583647857,-0.00016945466500859017,-6.222360083782408e-12,1.15099999999993
4.763366992510676e-10,4.5469877862913677e-13,0.0347414535210069,0.034744640714642,-0.00016945178350549002,-6.215129973174971e-12,1.15149999999993
3.2818450040883462e-09,2.0384989529720343e-10,0.0347360555639353,0.0347392263605544,-0.00016944822697078006,-6.206960076124424e-12,1.15199999999993
1.8574361007606122e-09,9.435202619201277e-12,0.0347307752919424,0.0347339047025443,-0.00017018822532614006,-6.198560111372875e-12,1.15249999999993
3.262620035249242e-10,4.121800123435548e-12,0.034725584191651,0.0347286794340035,-0.00017015108465881002,-6.197980063210595e-12,1.15299999999993
1.913309399803609e-09,1.0769857228254409e-13,0.0347204769987177,0.0347235505692862,-0.00017014227224616016,-6.193559987793806e-12,1.15349999999993
2.2540529859282898e-10,6.981797084915087e-12,0.0347154603095196,0.0347185134787544,-0.0001700723890831501,-6.187620077771627e-12,1.15399999999993
8.729620012970507e-10,1.2948100924781158e-11,0.0347105255333438,0.0347135637873143,-0.00017006620892287007,-6.1844999607596485e-12,1.15449999999993
7.281072703091418e-09,8.57833040712741e-11,0.034705689997845,0.0347087074803961,-0.00017015944653595017,-6.18202017355074e-12,1.15499999999993
1.7476195005028394e-09,7.409101110411598e-12,0.0347009488697181,0.0347039316235797,-0.0001709644923253101,-6.181890069290041e-12,1.15549999999993
2.3378000021945233e-09,1.3073014892839296e-12,0.0346962724780399,0.03469922510293,-0.0001709401408042301,-6.185640107764234e-12,1.15599999999993
2.102795298997151e-09,1.4269002646116746e-12,0.0346916669811499,0.0346945905931848,-0.00017099339106781998,-6.189050140437136e-12,1.15649999999993
4.1203670336775744e-10,1.189999487838378e-11,0.0346871315971357,0.0346900290209193,-0.00017105406603964003,-6.190229969241234e-12,1.15699999999993
8.81697700960693e-10,4.608952108853259e-13,0.034682673106754,0.034685549266631,-0.00017105527338346,-6.194400027637048e-12,1.15749999999993
1.289416400040988e-09,1.3124015763033015e-12,0.0346782804559426,0.0346811394368872,-0.00017104877313108002,-6.1987400889335076e-12,1.15799999999993
2.402404039592021e-10,2.038993973663139e-13,0.0346739452899182,0.0346767875546357,-0.00017104118363858007,-6.203280077110573e-12,1.15849999999993
7.67298002912753e-10,1.1200068650296657e-13,0.0346696673374428,0.0346724950484877,-0.0001710462156400501,-6.2074401608464e-12,1.15899999999993
1.5162761948794845e-09,1.0363501723453794e-11,0.0346654572932394,0.0346682670339815,-0.00017113589984282004,-6.213700127349897e-12,1.15949999999993
6.549946002243345e-10,2.39479963637379e-12,0.0346613035238324,0.0346640953067405,-0.00017111126270432015,-6.217380126363747e-12,1.15999999999993
8.890894964697083e-12,9.387005062144738e-13,0.0346572032107467,0.0346599797555698,-0.0001711206680751001,-6.22251013736308e-12,1.16049999999993
4.451672017125041e-10,1.485964129521733e-13,0.0346531587959065,0.03465591591404,-0.00017112043598496002,-6.228340109284969e-12,1.16099999999993
2.1153749585334225e-10,2.4980018054066022e-15,0.0346491685059951,0.0346519098650145,-0.00017110746882743996,-6.2323700887600975e-12,1.16149999999993
4.694076030653527e-10,6.879011249516509e-13,0.0346452300832611,0.0346479578121482,-0.0001711132629916201,-6.237400136319127e-12,1.16199999999993
1.224749204831177e-09,9.402201239794294e-15,0.0346413430582384,0.0346440568166429,-0.00017111932223598005,-6.242540121978446e-12,1.16249999999993
1.4532080400142533e-10,2.9822047609151525e-12,0.0346375065679388,0.0346402118324867,-0.00017108227923427017,-6.248630085581297e-12,1.16299999999993
1.7920495899714783e-08,2.920510361326123e-11,0.0346337170143535,0.0346364110191407,-0.00017107832900199,-6.254820012624451e-12,1.16349999999993
2.255413494856029e-09,7.102880089648878e-11,0.0346299785740084,0.0346326517940053,-0.00017208995769527015,-6.259360000801517e-12,1.16399999999993
5.569981975650506e-10,2.073494154153366e-12,0.0346262983468867,0.0346289367247351,-0.00017212718965633014,-6.264550076601205e-12,1.16449999999993
6.64686999884978e-10,1.096345236817342e-15,0.0346226514162526,0.0346252659687718,-0.0001721430747783101,-6.270839967084663e-12,1.16499999999993
5.963649019058437e-10,3.025010797408356e-13,0.0346190436172683,0.0346216405894956,-0.00017214771381992016,-6.275760076543402e-12,1.16549999999993
2.0777670556304528e-10,9.059100691821698e-12,0.0346154761052774,0.0346180587696391,-0.00017216160303428017,-6.281690011905594e-12,1.16599999999993
1.7001249991155376e-09,3.4297009676720336e-12,0.034611946296503,0.0346145156434256,-0.00017215603758871005,-6.288070108009802e-12,1.16649999999993
1.6206892008985285e-09,9.556036517643918e-13,0.0346084575538017,0.0346110123264665,-0.00017210729808275,-6.293249992309069e-12,1.16699999999993
1.136018404346295e-09,5.800915303666443e-15,0.034605008391954,0.034607548186434,-0.0001721635153061501,-6.2991901191716826e-12,1.16749999999993
2.6833699845463244e-10,7.21402104719715e-13,0.0346015946767618,0.0346041211228115,-0.00017217057036292998,-6.304629995151911e-12,1.16799999999993
4.64461601124011e-10,1.824027040520093e-13,0.0345982150641225,0.0346007303807916,-0.00017217483768548,-6.308399982946078e-12,1.16849999999993
1.3771549872698685e-10,6.262004803581078e-13,0.03459487093261,0.034597379602302,-0.00017218033214804005,-6.308260120865827e-12,1.16899999999993
4.486717102014648e-09,1.2252698855519384e-11,0.0345915642668893,0.0345940613810852,-0.00017217665475816003,-6.308260120865827e-12,1.16949999999993
2.558568981680942e-10,3.919781166317193e-14,0.0345882976660047,0.0345907762578895,-0.00017199675802783017,-6.307780036143851e-12,1.16999999999993
2.305822102699473e-09,6.416499276351573e-12,0.034585058596817,0.0345875223785771,-0.00017198989768208014,-6.3065301678794095e-12,1.17049999999993
6.226023030464489e-10,2.318596703521081e-12,0.034581853789729,0.0345842992160013,-0.00017201055747134014,-6.305430136355206e-12,1.17099999999993
1.6575504996341195e-09,1.460460224977922e-11,0.0345786824174035,0.034581107383866,-0.00017200359558712996,-6.305470034995153e-12,1.17149999999993
1.7723146977788318e-09,1.0922401871837906e-11,0.0345755427355317,0.0345779506964593,-0.0001720865219148901,-6.306700170780055e-12,1.17199999999993
7.62541002563566e-11,3.278002869144814e-13,0.0345724313449262,0.0345748197518735,-0.00017214977109927007,-6.309429975009939e-12,1.17249999999993
2.601167697902085e-09,5.9275015451554225e-12,0.0345693404485934,0.0345717231263681,-0.00017214775317958,-6.3107500995751575e-12,1.17299999999993
1.1015773015987662e-09,3.7060007840317155e-12,0.0345662864270911,0.0345686518040105,-0.00017208623264390014,-6.311440085837727e-12,1.17349999999993
1.112307052020256e-10,7.81630316026849e-12,0.0345632543267818,0.0345656072564604,-0.00017207500915431017,-6.312190136900653e-12,1.17399999999993
1.6671991981409562e-09,4.100192407818781e-14,0.0345602458147974,0.0345625873808931,-0.00017207199532275,-6.313320092404817e-12,1.17449999999993
6.245414047034714e-10,7.125966483556567e-13,0.0345572650148882,0.0345595937239344,-0.0001721287234654101,-6.314370033788652e-12,1.17499999999993
1.2968124976642237e-09,6.6414998500796685e-12,0.0345543072763379,0.0345566258061503,-0.00017214992805914008,-6.315090160871617e-12,1.17549999999993
1.237763100347955e-09,9.020562075079397e-16,0.0345513744259024,0.0345536826546999,-0.00017211052665989002,-6.31588011057449e-12,1.17599999999993
7.684144986974673e-10,1.389999226830696e-13,0.0345484671816175,0.0345507646849205,-0.00017216075183579998,-6.316240065695755e-12,1.17649999999993
1.700029006457271e-15,9.423989366652563e-13,0.0345455824421468,0.0345478710590095,-0.00017215747426594014,-6.316550147517086e-12,1.17699999999993
1.0577227982366821e-09,2.295996726076055e-12,0.0345427205324177,0.0345450011020401,-0.00017215747427129003,-6.315700133013857e-12,1.17749999999993
1.5630170005498378e-09,3.934005898820203e-13,0.0345398826418106,0.034542153667739,-0.00017213856358494007,-6.314770104390299e-12,1.17799999999993
6.414311998215183e-10,2.157024558968601e-13,0.0345370692391114,0.0345393275902739,-0.00017211614491828,-6.313019985243473e-12,1.17849999999993
8.558430353300395e-11,3.455402630692106e-12,0.0345342755988428,0.0345365241607238,-0.00017210847850420005,-6.3108201390355e-12,1.17899999999993
1.4224234984316908e-09,6.301001387321037e-12,0.0345315010226493,0.0345337413700831,-0.00017210618793039,-6.309870161091968e-12,1.17949999999993
7.553470349197511e-11,3.7000263963804514e-13,0.0345287494180496,0.034530977997789,-0.00017216176402292012,-6.307080075221294e-12,1.17999999999993
2.9149104033288076e-09,5.611969222663049e-13,0.034526015676254,0.0345282348914479,-0.00017215968041340017,-6.304379978130936e-12,1.18049999999993
4.4013151095922964e-08,4.469888972846725e-10,0.0345233057735695,0.0345255128876047,-0.0001720777323262401,-6.302340160163622e-12,1.18099999999993
9.709276993508098e-10,3.1284974610912286e-12,0.0345205996649026,0.034522802765328,-0.00017407924544892003,-6.299960119554582e-12,1.18149999999993
7.991661984951826e-10,6.455398715576877e-12,0.0345179465295411,0.0345201074277977,-0.0001740482892389401,-6.297580078945542e-12,1.18199999999993
6.934715995887686e-09,8.14300016305225e-13,0.0345153116691986,0.0345174425068143,-0.00017406696328768016,-6.293960144732047e-12,1.18249999999993
5.411501038943278e-10,6.645949762740244e-11,0.0345126918469856,0.034514793562317,-0.00017462249083064017,-6.292640020166829e-12,1.18299999999993
2.4144322999242185e-09,1.2395695581091104e-11,0.0345100904126001,0.0345121686206019,-0.00017463903757480013,-6.2904401739588556e-12,1.18349999999993
2.3225254011660645e-09,6.467049118441537e-13,0.034507495274507,0.0345095558830584,-0.00017468345490245004,-6.287220093506574e-12,1.18399999999993
1.65844095401102e-10,6.614986336472839e-13,0.0345049103236082,0.0345069590216641,-0.00017469397744629997,-6.2848801683779154e-12,1.18449999999993
7.539685958901643e-10,4.042793877445661e-12,0.0345023353366293,0.0345043806693472,-0.00017468951189692004,-6.2833800662520645e-12,1.18499999999993
6.802286997564799e-10,9.331008188340206e-13,0.0344997781256812,0.0345018213826628,-0.0001747148747881001,-6.280360129520823e-12,1.18549999999992
6.394845972201857e-10,2.0373008835505857e-12,0.034497237584426,0.0344992766743689,-0.00017473522182682001,-6.280169960459769e-12,1.18599999999992
3.3970444027198177e-09,9.003006673502512e-13,0.0344947117910907,0.0344967486657811,-0.00017474560556086016,-6.265590043325053e-12,1.18649999999992
7.024514026010564e-10,8.220993330532167e-13,0.0344922058079021,0.0344942369562719,-0.00017465570201811,-6.250700044369006e-12,1.18699999999992
1.0609255973736964e-09,5.667702418499232e-12,0.03448971501722,0.0344917405141152,-0.00017467475242774998,-6.249439984604144e-12,1.18749999999992
1.1680051995033303e-09,2.9004576518332215e-15,0.0344872387053876,0.0344892582957007,-0.00017466446805796017,-6.247960048638701e-12,1.18799999999992
8.444519944417195e-10,4.549201293446714e-12,0.0344847745132747,0.0344867882752384,-0.00017463137205014,-6.247080110155512e-12,1.18849999999992
3.1174994044591564e-09,1.0248496495890436e-11,0.0344823261474604,0.0344843340944863,-0.00017464547859422,-6.251130038950614e-12,1.18899999999992
6.9126259993890216e-09,6.839667721081355e-14,0.0344798944114506,0.0344818913682224,-0.00017455546791945,-6.250240125807438e-12,1.18949999999992
1.5899540017905167e-10,2.7786502265758628e-11,0.0344774832648308,0.0344794618350814,-0.00017444227041243,-6.24931009718388e-12,1.18999999999992
4.173469903001603e-11,9.111045251586347e-13,0.0344750799717351,0.0344770470810044,-0.00017443801008295017,-6.250530041468361e-12,1.19049999999992
1.395980199492275e-09,1.7913934224900174e-12,0.0344726838458188,0.0344746474804529,-0.00017443687962185,-6.248050037419017e-12,1.19099999999992
1.9070069828819314e-10,3.662972702933587e-13,0.0344703008162656,0.0344722584923034,-0.00017443367467225002,-6.247190048255802e-12,1.19149999999992
3.1475690109861176e-10,7.209996488732884e-13,0.0344679272876129,0.0344698813918218,-0.00017442855440331006,-6.247200022915789e-12,1.19199999999992
2.4384769897745073e-10,5.824069698734391e-11,0.034465565288223,0.0344675167468348,-0.00017443146470364,-6.2474799639167244e-12,1.19249999999992
5.696915203468045e-09,2.0198009931249317e-12,0.0344632162744062,0.034465163577822,-0.0001744346750038601,-6.251550058872235e-12,1.19299999999992
3.040009979859981e-10,1.5249052021104603e-12,0.0344608918955488,0.0344628205598156,-0.00017477452983527,-6.255290122686441e-12,1.19349999999992
1.942890293094024e-16,3.6470132469546e-13,0.0344585731325253,0.0344604894830898,-0.00017478448120100015,-6.259730147423204e-12,1.19399999999992
4.993520180684996e-11,1.0505485370515544e-14,0.034456261421072,0.034458171924159,-0.0001747844812086301,-6.264200096139927e-12,1.19449999999992
2.38057996926333e-10,1.91027749174566e-14,0.0344539586129661,0.0344558671978835,-0.00017478312716955003,-6.26877998295694e-12,1.19499999999992
0.0,0.0,0.0344516682646432,0.034453573240826,-0.00017478807763984003,-6.273420151414744e-12,1.19549999999992
9.115632970679854e-10,2.4768034845301656e-12,0.034449387123023,0.0344512896714097,-0.0001747880776467401,-6.2816199724452515e-12,1.19599999999992
6.650573980415686e-10,4.829955879692704e-13,0.0344471178228941,0.0344490166143418,-0.00017476132917140005,-6.286280090223029e-12,1.19649999999992
1.5150990045897927e-09,9.503994813364613e-13,0.034444858598705,0.0344467534927636,-0.00017474247691628,-6.291000055960727e-12,1.19699999999992
7.865910006676913e-11,4.220235272356376e-14,0.0344426115932569,0.0344445004403046,-0.00017474768769287015,-6.295540044137793e-12,1.19749999999992
1.1140860456393398e-10,2.804007026568911e-13,0.0344403751961035,0.0344422647465143,-0.0001747455505479601,-6.300189970415149e-12,1.19799999999992
1.7132219948257088e-10,4.766048666837719e-13,0.0344381470308392,0.0344400370921614,-0.00017474252167685002,-6.305000141773598e-12,1.19849999999992
3.046432967002133e-10,6.263045637666664e-13,0.0344359291148796,0.0344378164974723,-0.0001747476321928901,-6.309530155290677e-12,1.19899999999992
2.2036249908152783e-10,1.069498656303125e-12,0.0344337200468041,0.034435604042204,-0.0001747585346535401,-6.3008101340578104e-12,1.19949999999992
1.0250329959826665e-09,1.1916995168448352e-12,0.0344315196870905,0.034433400461509,-0.00017476394057713016,-6.303859994769012e-12,1.19999999999992
1.5969408018179365e-09,1.3237952400935171e-12,0.0344293308393055,0.0344312073116052,-0.0001747452100791401,-6.307109999201255e-12,1.20049999999992
2.449053945752233e-10,1.602197541306083e-12,0.0344271512647789,0.0344290225469363,-0.00017469770752059,-6.31021016689326e-12,1.20099999999992
6.68147398519281e-10,7.008282842946301e-16,0.0344249792841412,0.0344268471133696,-0.00017470247337760003,-6.31270014560259e-12,1.20149999999992
6.024201970600274e-10,2.4799606812564434e-13,0.0344228190956959,0.0344246839196039,-0.00017472421951445004,-6.3209600314334535e-12,1.20199999999992
3.58958002211196e-11,1.6395010349334882e-12,0.0344206715871646,0.0344225303387881,-0.00017470645022094012,-6.32263013645995e-12,1.20249999999992
1.8564486961580862e-09,2.6468965907966435e-12,0.0344185311912049,0.0344203887228262,-0.00017470548707027,-6.324239959845657e-12,1.20299999999992
2.424083989094328e-10,2.636987850301864e-13,0.034416402305955,0.0344182519748579,-0.00017466122365416008,-6.327139983816621e-12,1.20349999999992
9.0156789672724e-10,3.675999782348782e-11,0.0344142769887072,0.0344161235854216,-0.00017466686191040998,-6.3335599785607766e-12,1.20399999999992
5.948657955112679e-10,1.1032841307212493e-15,0.0344121636359974,0.0344140006634669,-0.00017478946763013997,-6.335920069849843e-12,1.20449999999992
1.418229006455718e-10,7.500944310123714e-15,0.0344100612126189,0.0344118857962284,-0.0001749133435347901,-6.342250075813682e-12,1.20499999999992
1.2856957998241825e-09,2.2109952757531914e-12,0.0344079579136483,0.0344097783376596,-0.00017490956365253003,-6.3443300092613786e-12,1.20549999999992
3.1938490047123125e-10,3.439609708166813e-14,0.0344058615787035,0.0344076784990401,-0.0001748709458931901,-6.3423500392539855e-12,1.20599999999992
2.6313120987664362e-09,3.4297981121866883e-12,0.0344037726850352,0.0344055868046534,-0.00017487363261775015,-6.329140119984422e-12,1.20649999999992
5.072069014788738e-10,6.85500267660899e-13,0.0344016986594251,0.0344035045875347,-0.00017479819700324997,-6.3178900045618436e-12,1.20699999999992
1.0459502985948887e-09,2.213201844014634e-12,0.0343996274326327,0.0344014285608965,-0.0001748152993508601,-6.326430048234077e-12,1.20749999999992
2.1154979851223388e-10,2.386919828456513e-11,0.0343975630654762,0.0343993594891954,-0.00017478497951192002,-6.334839987645613e-12,1.20799999999992
1.9316293980997656e-09,1.2672016214132498e-12,0.0343955040908287,0.0343972951756771,-0.00017479058469031003,-6.343110064976898e-12,1.20849999999992
2.155558898042642e-09,4.140597587021233e-12,0.0343934579365177,0.0343952398352353,-0.00017485960279328997,-6.3508499674458374e-12,1.20899999999992
7.966256959646145e-10,6.95059981792312e-12,0.0343914182415665,0.0343931916330716,-0.00017483087096523998,-6.358350044394223e-12,1.20949999999992
1.754167998357925e-09,4.03295452588992e-13,0.034389381810476,0.0343911507991719,-0.00017480568232867998,-6.365840146682622e-12,1.20999999999992
1.1227915958089696e-09,3.3364977447547517e-12,0.03438735571377,0.0343891180877901,-0.00017486895839749017,-6.37363013929193e-12,1.21049999999992
2.2273079006152052e-09,2.600801518592988e-12,0.0343853344076178,0.0343870929663347,-0.00017484760011923003,-6.380300151057061e-12,1.21099999999992
8.941100637649413e-11,1.0005885009434223e-14,0.034383320940468,0.0343850737383689,-0.00017478245756389005,-6.387690073064722e-12,1.21149999999992
2.263405018965159e-10,1.6028844918025698e-15,0.0343813112301124,0.0343830612775822,-0.0001747800713634601,-6.395420000873675e-12,1.21199999999992
4.366852018877765e-10,9.722986304971926e-13,0.0343793073350761,0.0343810556801492,-0.00017477400489427004,-6.4015899785968555e-12,1.21249999999992
3.185469943378649e-11,8.68270039200425e-12,0.0343773091655499,0.0343790564158681,-0.0001747808775714101,-6.4087699990639235e-12,1.21299999999992
1.328510294829055e-09,9.797718192317006e-15,0.0343753163822637,0.0343770621475259,-0.00017478002871612998,-6.416040008311308e-12,1.21349999999992
4.76463903054114e-10,7.635003740347202e-13,0.0343733377367347,0.0343750810667576,-0.00017484322898211,-6.422710020076439e-12,1.21399999999992
4.735040137759938e-11,2.2898349882893854e-14,0.0343713621769406,0.034373105286411,-0.00017483987181835014,-6.430290111145154e-12,1.21449999999992
5.896039004249509e-10,3.690103778097864e-14,0.0343693927688477,0.0343711338726339,-0.0001748385844832401,-6.438660151916742e-12,1.21499999999992
1.2017629946736719e-10,9.679756995950584e-14,0.034367428245572,0.0343691671302536,-0.00017483438065099013,-6.446630122086683e-12,1.21549999999992
5.3349401285540665e-11,1.4709761186892933e-13,0.034365469074479,0.0343672065206073,-0.00017483111455003013,-6.4539500046340015e-12,1.21599999999992
2.8328520085274533e-10,7.19008186322867e-14,0.0343635146465629,0.0343652517747123,-0.00017482971217064997,-6.46213009318497e-12,1.21649999999992
1.0601070021820647e-10,1.7104373473131318e-14,0.034361567459862,0.0343633021518347,-0.00017482153721033017,-6.470490159296571e-12,1.21699999999992
9.020562075079397e-16,3.629735401133871e-14,0.0343596250045224,0.034361359099269,-0.00017481868992838003,-6.478490053446473e-12,1.21749999999992
6.21487299123924e-10,4.172981404870768e-13,0.0343576885362704,0.0343594220329308,-0.00017481868993702004,-6.486230172755847e-12,1.21799999999992
2.1644989967040118e-10,3.1060570782059926e-13,0.034355759935391,0.0343574915119849,-0.0001748114884765901,-6.4937001088838375e-12,1.21849999999992
7.794135399585844e-09,3.285319932766484e-11,0.0343538373541787,0.0343555658549422,-0.00017481532837602997,-6.5012901746125396e-12,1.21899999999992
1.399646024080603e-10,4.4297898682543746e-14,0.0343519331772561,0.0343536452905925,-0.00017456331868166003,-6.508559967019489e-12,1.21949999999992
8.682994045994263e-10,9.890005481238973e-13,0.0343500245019725,0.0343517285009303,-0.00017455952681986,-6.516110134108244e-12,1.21999999999992
4.359020089328425e-11,2.4980018054066022e-15,0.0343481208520993,0.0343498175883521,-0.00017455395359172016,-6.5236900083365246e-12,1.22049999999992
1.9034039622223276e-10,5.756020660108163e-13,0.034346218757946,0.0343479118474636,-0.00017455281378419012,-6.532320040789075e-12,1.22099999999992
3.1059699950874986e-10,4.697631172945194e-15,0.0343443215885925,0.0343460123157059,-0.00017455858525870002,-6.540110033398383e-12,1.22149999999992
7.879384991693605e-10,4.1760345181884873e-13,0.0343424306042729,0.0343441195424369,-0.00017455021684453006,-6.547970065468034e-12,1.22199999999992
4.895049643405258e-11,2.828987044622977e-13,0.0343405540451567,0.0343422416475974,-0.00017452624583661012,-6.55677010082123e-12,1.22249999999992
2.1569079855510154e-10,1.4988010832439613e-15,0.034338680355233,0.0343403668068423,-0.00017452491394632,-6.566680142358616e-12,1.22299999999992
9.012870311186916e-11,1.4309387008637486e-13,0.0343368080883825,0.0343384932770627,-0.00017452875529571006,-6.575590115812102e-12,1.22349999999992
3.95516952522712e-16,5.340172748447003e-14,0.0343349375810136,0.0343366230603366,-0.0001745263491535901,-6.5856701602501344e-12,1.22399999999992
8.694080178006658e-11,9.914014054146492e-13,0.0343330716919283,0.0343347564386891,-0.00017452634916328004,-6.59527011996619e-12,1.22449999999992
3.7574969524722945e-10,3.8719721873192725e-13,0.0343312109006011,0.0343328938216496,-0.00017452400989997007,-6.604720026101574e-12,1.22499999999992
2.4523350017346957e-10,1.997402243603119e-12,0.0343293546707256,0.0343310354556602,-0.00017453441466596005,-6.6143100111576425e-12,1.22549999999992
7.545321104029945e-09,8.651410143833971e-11,0.034327503961044,0.0343291829642843,-0.00017453908201301013,-6.624260168175411e-12,1.22599999999992
2.884584029971826e-10,2.899000484113401e-13,0.0343256768250212,0.0343273358931275,-0.00017531896693337998,-6.633319978369134e-12,1.22649999999992
2.0386969890040518e-10,5.204170427930421e-15,0.0343238441987755,0.0343254904007737,-0.0001753232622105801,-6.641930061501711e-12,1.22699999999992
0.0,8.359979375427429e-14,0.0343220125561547,0.0343236529935673,-0.00017532736342589015,-6.649919980991625e-12,1.22749999999992
2.0615979756666292e-10,2.1795065752172604e-14,0.0343201826038123,0.0343218187336598,-0.00017532736343342016,-6.6582900217632135e-12,1.22799999999992
3.4699729895004694e-10,1.7406007191134165e-12,0.0343183594177214,0.0343199890081723,-0.00017532176100040005,-6.6669601696961456e-12,1.22849999999992
3.2623480306082087e-10,9.684961166378514e-13,0.0343165381849387,0.034318162604006,-0.0001753317630475901,-6.67514004140668e-12,1.22899999999992
3.715352053790255e-10,2.999683834659095e-14,0.0343147199563902,0.0343163408358931,-0.00017534198618323,-6.685300099965041e-12,1.22949999999992
3.416308000381285e-10,2.561978407200627e-13,0.0343129048245491,0.0343145242052184,-0.0001753320364184601,-6.693840143637275e-12,1.22999999999992
2.839786045205628e-10,5.540012892879531e-14,0.0343110942524107,0.034312717282566,-0.00017534338941354016,-6.7020501561682044e-12,1.23049999999992
5.401215030786943e-10,1.0307033004863797e-12,0.0343092926368674,0.0343109121980217,-0.0001753452959528301,-6.71107006772198e-12,1.23099999999992
3.6250420026862074e-10,1.7069679003611782e-13,0.03430749258202,0.034309110029151,-0.00017532859162424004,-6.718070110628416e-12,1.23149999999992
4.1622909979777134e-10,2.3119700598428494e-13,0.034305700643812,0.0343073172529347,-0.00017532967489982017,-6.725430108656116e-12,1.23199999999992
7.058348974742223e-10,2.3819834993332734e-13,0.0343039092527459,0.0343055254527104,-0.00017531694850876005,-6.73180998791989e-12,1.23249999999992
1.6200150249057188e-10,4.6199155612214327e-14,0.034302121525644,0.0343037369358175,-0.00017529639685507,-6.738040030443426e-12,1.23299999999992
5.478664952263124e-10,5.958011861650903e-13,0.0343003370645921,0.0343019523059504,-0.0001752919991088401,-6.745030098689875e-12,1.23349999999992
1.2975731600306517e-15,9.923034616221571e-13,0.0342985569120407,0.0343001710801755,-0.00017529674909721018,-6.749920067328219e-12,1.23399999999992
1.2507850311038737e-10,6.960404475009341e-14,0.0342967804758838,0.0342983947008244,-0.00017529674910147,-6.754170139844362e-12,1.23449999999992
6.814320982484467e-10,7.739642260418123e-14,0.0342950077098371,0.0342966220088742,-0.00017529335124206015,-6.758490034980413e-12,1.23499999999992
5.041633013846969e-10,3.1710051251465643e-13,0.0342932401079154,0.0342948532803539,-0.00017527154038767,-6.762930059717176e-12,1.23549999999992
8.951173136040325e-16,9.020562075079397e-16,0.0342914764799586,0.0342930886432042,-0.00017525797081887002,-6.7671200674329635e-12,1.23599999999992
2.956283967625595e-10,2.852995617530496e-13,0.0342897166139448,0.0342913285621781,-0.00017525797082204998,-6.770160170324613e-12,1.23649999999992
0.0,8.533798667720305e-12,0.0342879606551329,0.0342895720366633,-0.0001752595149738601,-6.7741801751397546e-12,1.23699999999992
1.436113200581346e-09,3.980010765403108e-13,0.0342862080097637,0.0342878183813068,-0.0001752595149774,-6.778650123856478e-12,1.23749999999992
7.702110477181279e-11,1.654024139874366e-13,0.0342844627300484,0.0342860694470144,-0.00017531920102313017,-6.782400162330671e-12,1.23799999999992
2.0828949676143793e-10,3.802513859341161e-15,0.0342827189922082,0.0342843255179065,-0.00017531712910442998,-6.785760104863203e-12,1.23849999999992
4.759539984355854e-11,9.878001194785213e-13,0.0342809801538567,0.0342825871354168,-0.00017532354005425003,-6.786100110664495e-12,1.23899999999992
2.409915947354513e-10,3.1988300897012323e-15,0.0342792444942551,0.0342808509429355,-0.00017532224593799013,-6.786030071204152e-12,1.23949999999992
2.017722100511321e-09,2.337498250515324e-12,0.0342775119276444,0.0342791189451526,-0.00017532530671929996,-6.7864201671458124e-12,1.23999999999992
0.0,6.863697110670586e-12,0.0342757873249123,0.0342773896554592,-0.00017530733214942014,-6.785840118983533e-12,1.24049999999992
2.054227198067249e-09,9.070036388614255e-13,0.0342740624133233,0.034275663710902,-0.00017530733214908014,-6.785979981063783e-12,1.24099999999992
9.782352011766804e-10,1.1010012346268638e-12,0.0342723444159323,0.0342739413110824,-0.0001753376154146201,-6.78696009982771e-12,1.24149999999992
0.0,0.0,0.0342706283928196,0.0342722227812694,-0.00017532930041449005,-6.7876899847302274e-12,1.24199999999992
5.89488000080074e-10,1.5899781491413023e-13,0.0342689140999451,0.0342705080529142,-0.00017532930041342016,-6.787940001751203e-12,1.24249999999992
7.638600169057597e-11,3.559652572704408e-14,0.0342672038700722,0.0342687972172974,-0.00017531358426087999,-6.7889201205151295e-12,1.24299999999992
1.9789019728433388e-10,3.086003674823701e-13,0.0342654966108041,0.0342670900872549,-0.00017531147531425002,-6.790210104259953e-12,1.24349999999992
1.7624730147547396e-10,2.3397950243975174e-14,0.0342637930713256,0.0342653865067123,-0.00017531569773605003,-6.791199980843432e-12,1.24399999999992
3.6442897310973166e-11,4.3021142204224816e-15,0.0342620972094736,0.0342636866051955,-0.00017531094243129004,-6.792350102508005e-12,1.24449999999992
1.7321389461644188e-10,5.992012441780048e-13,0.0342604023989944,0.0342619903512773,-0.0001753099768173501,-6.7929999732901925e-12,1.24499999999992
1.6821660037136255e-10,8.597289546941056e-15,0.034258715906397,0.0342603034287236,-0.00017530523854681008,-6.793939976573737e-12,1.24549999999992
1.2113509501032738e-10,7.249756350802272e-14,0.0342570290778445,0.0342586164060604,-0.00017531022934660998,-6.794109979474383e-12,1.24599999999992
2.975319990383696e-11,9.562003966401278e-13,0.0342553446219928,0.0342569320902239,-0.00017530692024065003,-6.795040008097941e-12,1.24649999999992
2.13424299067011e-10,1.8041124150158794e-15,0.0342536626509928,0.0342552499014365,-0.00017530613312558008,-6.795470002679549e-12,1.24699999999992
7.576470006931402e-11,1.910499536350585e-12,0.034251984231529,0.0342535768444432,-0.00017530987559026003,-6.796430172123502e-12,1.24749999999992
1.428060301955636e-09,1.4410000970244141e-12,0.034250314694485,0.0342519029018378,-0.00017530783932121017,-6.7955801576202735e-12,1.24799999999992
1.9860950384309461e-10,1.7511797567593135e-11,0.0342486474185787,0.0342502306062139,-0.00017535257283143,-6.79440011197574e-12,1.24849999999992
1.003049601711048e-09,1.233679824963474e-11,0.0342469825934114,0.0342485597430952,-0.00017535675769093017,-6.79589002260117e-12,1.24899999999992
4.1006460033132797e-10,4.741970704991161e-13,0.0342453227387524,0.0342468965804153,-0.0001753823159318,-6.794690027636663e-12,1.24949999999992
4.89041099976939e-09,9.195005867823625e-13,0.0342436627038632,0.0342452354108762,-0.00017538903431378009,-6.7954301040396015e-12,1.24999999999992
2.7893119758370943e-10,3.6915304146845074e-11,0.0342420158372567,0.0342435778888418,-0.00017556424199244997,-6.794100004814396e-12,1.25049999999992
1.4353292998592337e-09,1.7245996297710064e-12,0.0342403621060695,0.0342419181981361,-0.00017556869912695996,-6.792649992828914e-12,1.25099999999992
1.428334700515066e-09,1.629946178027808e-14,0.0342387151302581,0.0342402682258275,-0.00017572534473888008,-6.790840025722167e-12,1.25149999999992
5.4672898153196314e-11,1.0414502593647512e-11,0.0342370672956437,0.0342386203896068,-0.00017571855886813997,-6.789810033658306e-12,1.25199999999992
3.4535299620053195e-10,1.0561503061001787e-11,0.0342354192110485,0.0342369747741236,-0.00017571706678097998,-6.788600064033812e-12,1.25249999999992
0.0,9.685030555317553e-13,0.0342337753190182,0.0342353306761825,-0.00017570748543317,-6.788560165393864e-12,1.25299999999992
3.4915308005922796e-09,1.0184977861094069e-12,0.0342321336338225,0.0342336899891881,-0.00017570748543243014,-6.788280007552494e-12,1.25349999999992
1.2696450141236326e-10,5.906850009118614e-11,0.0342305027721758,0.034232053340799,-0.00017586591150346004,-6.792139984126977e-12,1.25399999999992
4.376954299001312e-09,0.0,0.0342288814950142,0.0342304321446307,-0.0001758624363416201,-6.792460040608295e-12,1.25449999999992
0.0,1.9545400020692938e-11,0.0342272653768148,0.0342288054624849,-0.00017619200920023013,-6.789210036176052e-12,1.25499999999992
2.693087003402539e-10,3.539529780383077e-14,0.0342256407858259,0.034227176384755,-0.00017619200919732013,-6.791060118763181e-12,1.25549999999992
2.6436615049862944e-09,4.226702321474818e-12,0.0342240171524542,0.0342255535568123,-0.00017619653139716,-6.791719964205356e-12,1.25599999999992
1.1095547952644225e-09,1.814421043966341e-10,0.034222400333208,0.0342239336836167,-0.00017609536379492997,-6.791040169443208e-12,1.25649999999992
3.1553740176271106e-10,9.520162436160717e-14,0.034220787711312,0.0342223107163779,-0.00017621306738916016,-6.791100017403129e-12,1.25699999999992
8.8352773014444e-09,1.9436049991661264e-12,0.0342191737374335,0.0342206904995627,-0.00017620368957318002,-6.791090042743142e-12,1.25749999999992
3.153939609479295e-11,1.7893800330348597e-10,0.0342175877970923,0.034219077481526,-0.00017682327949999,-6.787640111430293e-12,1.25799999999992
9.80620690205214e-09,1.0147979678798436e-10,0.0342159872179886,0.0342174612412684,-0.0001768224497507801,-6.786130034644455e-12,1.25849999999992
4.5009204696633276e-11,1.8358994879896784e-12,0.034214392373969,0.0342158467894454,-0.00017744518566488996,-6.783220036013504e-12,1.25899999999992
8.160714951022108e-10,1.720151798778602e-14,0.034212795171747,0.034214237616296,-0.00017744398531295016,-6.78082004608449e-12,1.25949999999992
4.270629898328604e-09,4.4700354528970365e-14,0.0342111943901484,0.0342126347638743,-0.00017741909780973,-6.7773200246312726e-12,1.25999999999992
5.929039897933919e-11,1.0011699802525698e-11,0.0342096070500789,0.0342110373771262,-0.00017785580718184001,-6.771310075148751e-12,1.26049999999992
1.0199588951209648e-09,1.639660629493278e-14,0.0342080109286932,0.034209441716171,-0.0001778541861136801,-6.76580015970818e-12,1.26099999999992
1.320127396287063e-09,1.0695701269103353e-11,0.0342064152729183,0.0342078501090466,-0.00017786525367732018,-6.7599400469658955e-12,1.26149999999992
6.698148008466021e-10,6.663003482287877e-13,0.034204822481183,0.0342062607175958,-0.00017792723829412015,-6.754340142745008e-12,1.26199999999992
8.935244003027698e-10,1.6011095227419503e-11,0.0342032359949907,0.034204675535611,-0.00017802926141227996,-6.751130036952713e-12,1.26249999999992
1.4615507970550112e-09,1.915360231530272e-11,0.0342016490808497,0.03420309207033,-0.0001780145380699601,-6.744620053428241e-12,1.26299999999992
2.4136320025958113e-10,0.0,0.0342000657349393,0.0342015130473155,-0.00017807942827614007,-6.738590154625745e-12,1.26349999999992
5.649842704791297e-09,2.5344032428264995e-12,0.0341984822477845,0.0341999359331846,-0.00017808492947561996,-6.731729973799561e-12,1.26399999999992
7.517126018874443e-10,4.056963098797439e-13,0.0341969120426777,0.034198361696026,-0.00017786721779019013,-6.7254201339961295e-12,1.26449999999992
8.927229788735502e-11,3.479855292809475e-14,0.0341953396438324,0.0341967899669923,-0.00017784352850056017,-6.718370000949325e-12,1.26499999999992
9.8089170119664e-10,1.278102623736288e-12,0.0341937677287023,0.034195221473767,-0.00017784112060590003,-6.7123600514668036e-12,1.26549999999992
8.432845949313261e-10,2.854860098322476e-11,0.0341921990633197,0.0341936561260907,-0.00017782375610791014,-6.7049200393187736e-12,1.26599999999992
1.92774429752518e-09,1.729710125131234e-11,0.034190635099971,0.0341920900808459,-0.00017793509468777015,-6.698099973972971e-12,1.26649999999992
1.3410360946708444e-09,2.5396351688300456e-14,0.0341890739497028,0.0341905267187932,-0.00017787634783265004,-6.6916901707292364e-12,1.26699999999992
1.4527253011653585e-09,9.765400293959559e-11,0.0341875141730756,0.0341889676231499,-0.00017792819146474005,-6.685110147744422e-12,1.26749999999992
3.3010889854967473e-10,8.916062332886554e-13,0.0341859581140541,0.0341874099098031,-0.00017799511441010012,-6.677970025917301e-12,1.26799999999992
6.278855498031977e-09,7.702172233337023e-15,0.0341844012304132,0.0341858541866902,-0.00017800710658847003,-6.672429969656335e-12,1.26849999999992
1.6826370158318227e-10,8.201772594418344e-15,0.0341828624595183,0.0341843040941643,-0.00017836100863682014,-6.666570073754485e-12,1.26899999999992
2.6422859733532533e-10,3.1500496655567645e-13,0.0341813145831407,0.0341827574580553,-0.00017835646152516006,-6.659050047486126e-12,1.26949999999992
5.457367960315374e-10,1.0990514054398659e-13,0.034179774874665,0.0341812191050019,-0.00017847341978662013,-6.6503200515932726e-12,1.26999999999992
9.844350334908825e-11,4.789987850806199e-13,0.03417823382087,0.0341796831892455,-0.00017846859369858008,-6.642320157443371e-12,1.27049999999992
6.922920570140434e-11,1.4111004031924779e-12,0.0341766910119316,0.0341781474137782,-0.00017846592204537998,-6.635900162699215e-12,1.27099999999992
5.117376036811727e-10,0.0,0.0341751494936463,0.0341766130385344,-0.00017846402430175,-6.628340020950474e-12,1.27149999999992
0.0,1.6230974897446515e-12,0.0341736108362381,0.0341750808283687,-0.00017848141956898012,-6.6202900366602035e-12,1.27199999999992
6.741492988848741e-10,1.840194663316197e-14,0.0341720739130726,0.0341735508154909,-0.0001784814195612901,-6.613350058554124e-12,1.27249999999992
1.9158800240726137e-10,0.0,0.0341705415639942,0.0341720232727106,-0.00017850352919453996,-6.606709970768954e-12,1.27299999999992
4.937460162945939e-11,4.02997080151124e-13,0.0341690108139089,0.0341704983242096,-0.00017850938741770998,-6.5999900857038885e-12,1.27349999999992
0.0,9.9665969921503e-12,0.0341674830937464,0.0341689763117286,-0.00017850804458274003,-6.592560048215845e-12,1.27399999999992
6.213861022952294e-10,9.506284648352903e-15,0.0341659578916483,0.0341674549924114,-0.00017850804457537005,-6.5885500180606904e-12,1.27449999999992
2.5533904018937292e-09,5.839981276345441e-13,0.0341644363786729,0.0341659387861427,-0.00017850285349171012,-6.581750118875296e-12,1.27499999999992
1.4988010832439613e-15,1.9641024917582683e-12,0.0341629218191734,0.0341644253418547,-0.00017855583745108,-6.573970100925974e-12,1.27549999999992
5.938110420045106e-11,7.831027493132581e-13,0.0341614081114255,0.0341629148383885,-0.00017855583744275007,-6.566860119919249e-12,1.27599999999991
4.7318100826476694e-11,9.812370360684497e-11,0.0341598965319622,0.0341614056843067,-0.00017855421384402998,-6.559010062509585e-12,1.27649999999991
4.715149798384388e-11,4.86097273544317e-13,0.0341583866581281,0.0341598960650627,-0.00017855292923093006,-6.550780100658682e-12,1.27699999999991
4.018319010867799e-10,9.227400094014016e-11,0.0341568783160915,0.034158387377398,-0.00017855165216248015,-6.54380000707222e-12,1.27749999999991
1.1626539703213368e-08,4.110600748674642e-14,0.0341553767208274,0.0341568868381474,-0.00017856183146942005,-6.536529997824836e-12,1.27799999999991
6.917180023213731e-11,3.1510211107033115e-13,0.0341539095172745,0.0341553878088783,-0.0001797882728666201,-6.5299801156604165e-12,1.27849999999991
4.849416007646212e-10,8.849865285043279e-14,0.0341524231306215,0.0341538901561176,-0.00017978637506697003,-6.5222300216910556e-12,1.27899999999991
5.204257025326342e-10,6.202954816458828e-13,0.0341509323815632,0.0341523943640834,-0.00017978325379113002,-6.5153600830453184e-12,1.27949999999991
8.398170006640449e-10,2.4792605468615392e-11,0.0341494405050157,0.0341509009398463,-0.00017976726679581998,-6.509130040521782e-12,1.27999999999991
3.964603020878421e-10,9.471060047339108e-11,0.0341479518749579,0.0341494064278065,-0.00017987809565680004,-6.501160070351841e-12,1.28049999999991
6.069700297928193e-11,2.4202861936828413e-14,0.0341464635492771,0.03414791718541,-0.00017986621245681005,-6.49446013460675e-12,1.28099999999991
4.111060200595595e-09,0.0,0.0341449755620981,0.034146438328188,-0.00017986455245112007,-6.486380009496084e-12,1.28149999999991
3.060689895972857e-11,7.605027718682322e-15,0.0341435101967794,0.0341449617753863,-0.00018027857107627012,-6.47781004184389e-12,1.28199999999991
2.918013955466314e-10,7.994022110935362e-13,0.0341420362491438,0.0341434941545899,-0.00018027776838080013,-6.470110038014898e-12,1.28249999999991
5.084891049889073e-10,2.3599178167188484e-14,0.0341405667826806,0.0341420260662858,-0.00018026941896348006,-6.4621699918249176e-12,1.28299999999991
2.3883969801907767e-10,8.368805648473199e-12,0.0341390969917773,0.0341405558278302,-0.0001802648602921,-6.453630164993118e-12,1.28349999999991
1.3204385015952447e-09,4.3690051576561473e-13,0.0341376226186517,0.0341390835267194,-0.00018027040119033004,-6.446470093846024e-12,1.28399999999991
2.684025016130853e-10,1.0408340855860843e-16,0.0341361499121781,0.0341376122010943,-0.00018033189463155996,-6.438700050556689e-12,1.28449999999991
3.983340046698203e-11,0.0,0.0341346761555494,0.0341361433317659,-0.00018033614417573007,-6.431350027188976e-12,1.28499999999991
7.979727989493313e-16,4.174022238956354e-13,0.0341332037107313,0.0341346767925154,-0.00018033508698597008,-6.423780127620682e-12,1.28549999999991
6.113359818371578e-11,0.0,0.0341317338853713,0.0341332128751737,-0.00018033508697838,-6.416020058991334e-12,1.28599999999991
2.560952006014361e-10,5.399847236020605e-14,0.0341302662971546,0.0341317511634319,-0.00018033341228181,-6.408500032722975e-12,1.28649999999991
1.0802150146593803e-10,1.6847502559702576e-11,0.034128801685638,0.0341302920386098,-0.00018033832918244014,-6.4022699901994384e-12,1.28699999999991
1.5309439965749405e-09,1.4800660697034118e-14,0.0341273393073733,0.0341288327411684,-0.00018033539314910008,-6.396190001256574e-12,1.28749999999991
1.3765910009122528e-09,3.880229471064922e-14,0.0341258823573367,0.0341273769307538,-0.00018039252700969015,-6.390209975754013e-12,1.28799999999991
3.126689879229261e-11,3.2404634531246757e-14,0.034124428726091,0.0341259239771954,-0.00018045782517779997,-6.3840499726908195e-12,1.28849999999991
7.172590299475701e-11,1.1468499760969308e-11,0.0341229739898764,0.0341244735164911,-0.00018045700265478999,-6.377750107547375e-12,1.28899999999991
8.222780997768631e-10,8.054043543204159e-13,0.0341215208526637,0.034123024682726,-0.0001804550234010601,-6.370630151880663e-12,1.28949999999991
1.753627798528612e-09,9.919010057757305e-13,0.0341200720593691,0.0341215785501463,-0.00018042942873848,-6.361040166824594e-12,1.28999999999991
1.1790242046560984e-09,1.0636005964848039e-12,0.0341186285005555,0.0341201338572413,-0.0001805062440582701,-6.355420096443298e-12,1.29049999999991
5.897505955809734e-10,2.826003320244297e-13,0.0341171848466794,0.0341186916398633,-0.0001804683082569801,-6.345470156265964e-12,1.29099999999991
2.422652981004525e-10,2.895947370795682e-13,0.0341157427216432,0.0341172524239963,-0.00018045057233414012,-6.3355900387085384e-12,1.29149999999991
5.672544031720683e-10,2.109007413153563e-13,0.0341143017024855,0.0341158150636112,-0.00018045551440716004,-6.326040169132852e-12,1.29199999999991
5.3013149425851225e-15,5.197231534026514e-15,0.0341128631617809,0.0341143798726865,-0.00018044840012906003,-6.316130127595465e-12,1.29249999999991
4.8669200614082087e-11,2.360611706109239e-14,0.0341114294859545,0.0341129503741936,-0.00018044840012154,-6.3085799605067105e-12,1.29299999999991
6.302319777162779e-11,7.559924908306925e-14,0.0341099960454823,0.0341115212428089,-0.00018044707917004013,-6.298230166568164e-12,1.29349999999991
6.831880200453e-11,9.215099516790559e-11,0.0341085639726327,0.0341100931661957,-0.0001804453531904001,-6.288220161590474e-12,1.29399999999991
1.2004286453759505e-15,1.508740354871918e-11,0.0341071338104353,0.0341086642765731,-0.00018044347995961997,-6.27857011173405e-12,1.29449999999991
4.33546960137976e-09,3.1579600046072187e-13,0.0341057063629317,0.0341072350974875,-0.00018044347995165,-6.269410121259589e-12,1.29499999999991
1.8503609755526895e-10,6.066969843177006e-11,0.0341042949036768,0.0341058115709096,-0.00018085785696244,-6.2600100884241394e-12,1.29549999999991
4.942188297496486e-09,1.7669962715238796e-12,0.0341028763560582,0.0341043891497193,-0.00018086343934551013,-6.249959967966068e-12,1.29599999999991
6.420820125585536e-11,4.0897840669629204e-14,0.0341014675813823,0.0341029675378413,-0.00018120360261126016,-6.240930081752305e-12,1.29649999999991
2.064266951817828e-10,4.312036838705069e-13,0.0341000508345331,0.0341015498974069,-0.00018120184446635012,-6.2318000152578046e-12,1.29699999999991
1.2656969916591265e-10,4.462957781115051e-13,0.0340986337338794,0.0341001354050004,-0.00018120822293122012,-6.222930157284701e-12,1.29749999999991
1.9778450405238956e-10,0.0,0.0340972176805347,0.0340987232857045,-0.0001812047532246,-6.213450110328922e-12,1.29799999999991
2.0426499380832297e-10,7.979727989493313e-16,0.0340958036113105,0.034097313533463,-0.00018121082627543003,-6.2057800304798905e-12,1.29849999999991
1.967982027339943e-10,5.870304242705515e-14,0.0340943920613684,0.034095906525602,-0.0001812170889043301,-6.1979199984102396e-12,1.29899999999991
5.3255705401156206e-11,5.937202118833085e-12,0.0340929830902922,0.0340945020806239,-0.0001812116850147601,-6.1886500698354885e-12,1.29949999999991
3.062151990307349e-10,0.0,0.0340915754814712,0.0340931007217278,-0.00018121023322272,-6.1789200058587346e-12,1.29999999999991
4.373482062614009e-10,9.641100418011916e-12,0.0340901717935836,0.0340916996575669,-0.00018121156069666002,-6.1711499625694e-12,1.30049999999991
3.202149899406148e-09,0.0,0.0340887694142782,0.0340902996848149,-0.00018119942851308,-6.1644500268243085e-12,1.30099999999991
1.4758227001587798e-09,4.5199954890051686e-14,0.0340873745777905,0.0340889020278082,-0.00018106778503030013,-6.1562300396333924e-12,1.30149999999991
1.6185600984486292e-09,3.085279948189523e-11,0.0340859849744351,0.0340875075439614,-0.0001811294909082801,-6.146560040456994e-12,1.30199999999991
3.790019798000088e-09,1.0930145677434666e-13,0.0340845953177257,0.0340861155121246,-0.00018107268463062,-6.137140058301571e-12,1.30249999999991
1.4840650999770055e-09,1.0204539990787964e-10,0.0340832123437253,0.0340847249257733,-0.0001810666363440401,-6.127890079046794e-12,1.30299999999991
2.5640059519993486e-10,3.802513859341161e-15,0.0340818309691853,0.0340833318940405,-0.0001812311047590001,-6.116570141004307e-12,1.30349999999991
3.913093696295e-09,3.8440084448865264e-13,0.0340804424330164,0.0340819407815279,-0.00018123468063367004,-6.106969964447817e-12,1.30399999999991
7.787823025351415e-10,7.685033165394373e-13,0.0340790663722569,0.0340805532204793,-0.00018165570475695003,-6.09583997862595e-12,1.30449999999991
3.2820870327077145e-10,8.190802203156267e-12,0.0340776827201066,0.0340791690469431,-0.00018164343962610006,-6.0855500326473244e-12,1.30499999999991
5.124449475868431e-11,1.549455008742484e-14,0.0340762970923147,0.0340777871328178,-0.00018165539705237012,-6.078270048739953e-12,1.30549999999991
1.3145784044654718e-09,2.7899904608830184e-13,0.0340749110767433,0.0340764090663049,-0.00018165400146904,-6.068289967742224e-12,1.30599999999991
2.1782810277759523e-10,1.2004286453759505e-15,0.0340735302379429,0.0340750331997972,-0.00018171486874272004,-6.058890151747209e-12,1.30649999999991
3.787069963179235e-11,9.078079954427665e-11,0.0340721553928754,0.0340736639287768,-0.00018171863662674002,-6.049850074033025e-12,1.30699999999991
1.096345236817342e-15,1.1934897514720433e-15,0.0340707789012344,0.0340722908819792,-0.00018171762341371005,-6.041320005020778e-12,1.30749999999991
4.146150901773726e-09,3.719941021884665e-14,0.0340694030735213,0.0340709179459359,-0.00018171762340507005,-6.0324000569073055e-12,1.30799999999991
5.842979572401319e-11,3.330044573424118e-13,0.0340680413103527,0.03406954756548,-0.00018212283900497016,-6.022030096808351e-12,1.30849999999991
8.206033103030919e-09,1.0160180335949676e-10,0.0340666725966163,0.0340681798328796,-0.00018212123836027004,-6.012190094731307e-12,1.30899999999991
7.066160018220913e-10,3.788011571081995e-13,0.0340653217269655,0.0340668145956009,-0.00018291628238175013,-6.001500078151034e-12,1.30949999999991
9.71445146547012e-17,3.8239550415042345e-13,0.0340639625924926,0.0340654487845576,-0.00018289388317944012,-5.991320070272699e-12,1.30999999999991
2.034848956000701e-10,1.6424986370999761e-12,0.0340626011004728,0.0340640850897765,-0.00018289388317167007,-5.981710135896656e-12,1.31049999999991
2.934077009131286e-10,3.709532681028804e-14,0.034061239886264,0.0340627233275971,-0.00018290011924645012,-5.9721201508405874e-12,1.31099999999991
8.697199002649647e-10,2.8649999039842555e-13,0.0340598788159353,0.0340613644464335,-0.00018290348813835016,-5.961820013361541e-12,1.31149999999991
3.741391987888143e-10,0.0,0.0340585197196683,0.0340600079802475,-0.00018288702201107012,-5.952370107226157e-12,1.31199999999991
5.429330596218307e-11,1.870031907102998e-14,0.034057161813841,0.0340586536870133,-0.00018289841623421997,-5.944500100496519e-12,1.31249999999991
8.005340140782025e-11,9.458697713959907e-12,0.0340558048475055,0.0340573017821558,-0.00018289693344545016,-5.934810152000147e-12,1.31299999999991
5.5680196564544815e-11,6.793898776891183e-12,0.0340544499205508,0.0340559516136977,-0.0001828947891172601,-5.925469967124619e-12,1.31349999999991
2.639158794282004e-09,0.0,0.0340530967211178,0.0340546023258558,-0.0001828932649660601,-5.915730145328313e-12,1.31399999999991
3.641929813280598e-11,5.599687380453133e-15,0.0340517508052464,0.0340532553528345,-0.00018301079631009008,-5.9076801610380425e-12,1.31449999999991
0.0,9.901801600875615e-15,0.0340504016036901,0.0340519107706794,-0.00018300982398094016,-5.898769970744122e-12,1.31499999999991
3.5008100585098845e-11,6.262004803581078e-13,0.0340490532383412,0.0340505733263402,-0.00018300982397311005,-5.890570149713614e-12,1.31549999999991
3.9346419872243743e-10,1.8082965680399354e-12,0.0340477116398632,0.0340492346805747,-0.00018300889386003018,-5.8812401563385075e-12,1.31599999999991
4.92677801333663e-10,3.899658373995862e-15,0.0340463704496903,0.0340478965531321,-0.00018301875368753997,-5.871970010923322e-12,1.31649999999991
8.405884044382361e-10,6.396290441745833e-11,0.034045030107901,0.0340465612128843,-0.00018303355082951002,-5.861430047923721e-12,1.31699999999991
4.945992997107407e-09,1.004800409543094e-12,0.0340436926235997,0.0340452258221209,-0.00018301940369449014,-5.852129978528575e-12,1.31749999999991
6.118019008072295e-10,2.3323010189812976e-12,0.0340423665433882,0.0340438907137351,-0.00018334943790938017,-5.842330091931913e-12,1.31799999999991
5.738454017523154e-10,1.0385199644691312e-11,0.0340410354064751,0.0340425579235481,-0.00018337126039731015,-5.833230166257808e-12,1.31849999999991
1.6873379776738417e-10,8.919409655305799e-11,0.0340397033744069,0.0340412266468439,-0.00018338644019829015,-5.824180113883637e-12,1.31899999999991
4.602685801935458e-09,6.80890066551143e-12,0.0340383713574906,0.0340398955693596,-0.00018339147661802996,-5.8147399655678056e-12,1.31949999999991
3.1202607025937468e-09,4.614017501403112e-13,0.0340370539126808,0.0340385652387995,-0.00018378247644320017,-5.80680013621826e-12,1.31999999999991
6.683507011717715e-10,1.3853015956577508e-12,0.0340357346737425,0.0340372389741564,-0.00018388875774906,-5.7971301370418615e-12,1.32049999999991
5.721717960538442e-10,1.9482469804099622e-10,0.034034409616192,0.0340359188557251,-0.00018388874615575014,-5.789710074213805e-12,1.32099999999991
1.6112935603829204e-08,7.544034841266978e-13,0.0340330878216283,0.0340346001673745,-0.00018388138424425002,-5.783159975208951e-12,1.32149999999991
2.0263309780110816e-10,0.0,0.0340317999787295,0.0340332770129964,-0.0001854140113328401,-5.7735699901528825e-12,1.32199999999991
2.5673500131384586e-10,2.8900493109773606e-14,0.034030492429109,0.0340319552874408,-0.00018542021524010997,-5.766000090584589e-12,1.32249999999991
6.598888102615774e-15,1.2004286453759505e-15,0.0340291813540915,0.0340306388597023,-0.00018542447873734014,-5.755190161244039e-12,1.32299999999991
1.0408340855860843e-16,0.0,0.0340278707271052,0.0340293284257829,-0.00018542447872949008,-5.747710033615627e-12,1.32349999999991
5.967448757360216e-16,2.237203478028249e-12,0.0340265613067943,0.0340280190836607,-0.00018542447872145007,-5.739390082984408e-12,1.32399999999991
1.5625855956380441e-09,9.837901326914533e-12,0.0340252508777083,0.0340267106734786,-0.00018542447871383008,-5.7297801486083655e-12,1.32449999999991
1.461756903020639e-09,3.3620328743211303e-13,0.0340239446675929,0.0340254033847895,-0.00018539581455092008,-5.721760088298056e-12,1.32499999999991
2.894956982468777e-10,8.097897352676853e-12,0.0340226386669464,0.0340240977792933,-0.00018545671503692016,-5.712780075384227e-12,1.32549999999991
0.0,8.999745393367675e-15,0.034021330352801,0.0340227929707077,-0.00018545930752536,-5.704620152993667e-12,1.32599999999991
1.3739474974405752e-09,1.7752951886329527e-12,0.0340200218013331,0.0340215074485645,-0.00018545930751811017,-5.6979900398684835e-12,1.32649999999991
2.0766076011535795e-09,7.854064620893553e-13,0.0340187348389737,0.0340202266444057,-0.00018551801409101,-5.6920100143659225e-12,1.32699999999991
9.40303203356141e-10,9.58198798084453e-13,0.0340174537337747,0.0340189362563514,-0.00018543960443689,-5.685410042061134e-12,1.32749999999991
1.2004286453759505e-15,1.9984014443252818e-15,0.0340161613832098,0.0340176452472484,-0.00018542254823317996,-5.678950148677031e-12,1.32799999999991
2.4730829883967687e-10,7.403799795469013e-15,0.0340148638847328,0.0340163536670741,-0.00018542254822589998,-5.671540060508962e-12,1.32849999999991
0.0,9.895001484849786e-13,0.0340135658960847,0.0340150614299202,-0.00018542772636149997,-5.665430147586137e-12,1.32899999999991
3.064384024309419e-10,8.85974002495793e-11,0.0340122678582335,0.0340137706598327,-0.00018542772635455002,-5.65928011918293e-12,1.32949999999991
4.242156403932995e-09,5.599687380453133e-14,0.0340109725602603,0.0340124811440415,-0.00018543861584047997,-5.6598499758447884e-12,1.32999999999991
6.832250043498078e-11,4.0599468231761193e-14,0.0340096910172451,0.034011191095676,-0.00018583807000184006,-5.661360052630626e-12,1.33049999999991
2.699229728619912e-15,4.220235272356376e-14,0.0340084017927943,0.0340099034705241,-0.00018583618951239014,-5.66246008415483e-12,1.33099999999991
1.426678983285079e-10,6.782976957886433e-13,0.0340071132730277,0.0340086183248853,-0.0001858361895050501,-5.663090005617044e-12,1.33149999999991
5.496227986623303e-10,1.6250195633560338e-13,0.0340058244103962,0.0340073350656511,-0.00018583225472456016,-5.671970055090569e-12,1.33199999999991
2.568364965149783e-10,3.400058012914542e-15,0.0340045369745115,0.0340060545128963,-0.00018582749064531014,-5.6780901595138156e-12,1.33249999999991
1.0408340855860843e-16,3.7289615839597445e-13,0.0340032550015671,0.0340047818378949,-0.00018583167435983015,-5.673199974035037e-12,1.33299999999991
2.019766021099656e-10,9.239602138944036e-12,0.0340019726105573,0.034003507133096,-0.00018583167435256014,-5.670320116224481e-12,1.33349999999991
2.400857290751901e-15,1.5057399771478686e-15,0.0340006912304635,0.0340022315940279,-0.00018583785388803006,-5.666210122629023e-12,1.33399999999991
1.4245481044783403e-09,9.8206165421999e-14,0.0339994120975895,0.0340009579629483,-0.00018583785388106015,-5.659490020723523e-12,1.33449999999991
1.0369399783272115e-10,1.3109027752200575e-12,0.033998136700683,0.0339996858971852,-0.00018589931620782013,-5.65573998224933e-12,1.33499999999991
6.9408416999983125e-09,5.862602070472178e-12,0.0339968606375738,0.0339984153148321,-0.00018589649627246004,-5.653360158480725e-12,1.33549999999991
1.514451904160996e-09,9.357160185574642e-11,0.0339955941633434,0.0339971459649206,-0.0001856135005074901,-5.648240122141379e-12,1.33599999999991
2.695866030411054e-10,1.2503886814840826e-14,0.033994326196696,0.0339958758227965,-0.00018561990015612015,-5.644130128545921e-12,1.33649999999991
3.900943498780229e-09,1.9012569296705806e-15,0.0339930583325983,0.0339946126302808,-0.00018562373169885016,-5.6388700132858904e-12,1.33699999999991
1.9012569296705806e-15,8.800789957907895e-11,0.0339918102268933,0.0339933504942982,-0.00018603763681159,-5.633319982364937e-12,1.33749999999991
0.0,3.258990299848108e-13,0.0339905516741199,0.0339920862242431,-0.00018603763680552997,-5.639520100908513e-12,1.33799999999991
4.527562401379637e-09,0.0,0.0339892885890613,0.0339908222368525,-0.00018603763680013,-5.645490151751087e-12,1.33849999999991
3.5751797355931814e-11,2.3893699518939826e-11,0.0339880382624448,0.0339895613858544,-0.00018643916558445006,-5.6408900987736654e-12,1.33899999999991
7.371252011556528e-10,3.7019692866735454e-13,0.0339867792992202,0.0339883000327616,-0.00018643821861646015,-5.64559011519139e-12,1.33949999999991
0.0,0.0,0.0339855228354541,0.0339870427142237,-0.00018654901436864,-5.651320123672976e-12,1.33999999999991
1.9265920109257095e-10,1.4099832412739488e-14,0.0339842622629717,0.0339857881074984,-0.00018654901436255004,-5.645559974370995e-12,1.34049999999991
5.539049774405669e-11,9.206503615022399e-12,0.0339830021565657,0.0339845429313943,-0.00018655490738944008,-5.641090025654272e-12,1.34099999999991
9.171600284796355e-11,6.501743587961073e-15,0.0339817502598675,0.033983294556841,-0.00018655339836413996,-5.640259960471017e-12,1.34149999999991
2.0379452986274416e-09,2.4764981731983937e-12,0.0339804971883376,0.0339820463017187,-0.00018655092512263015,-5.640690171893059e-12,1.34199999999991
8.533014989042798e-10,4.429998035071492e-13,0.0339792474301965,0.0339807993135686,-0.00018659257874619004,-5.6387600751856004e-12,1.34249999999991
7.183700162505247e-11,0.0,0.0339779967508132,0.0339795535215031,-0.00018656627038182,-5.637040096859169e-12,1.34299999999991
1.9286940100560201e-10,1.4988010832439613e-15,0.033976746211273,0.0339783092274982,-0.00018656429148702003,-5.6317201336392175e-12,1.34349999999991
6.585570283546005e-11,8.990190536461995e-11,0.03397549821847,0.0339770673300762,-0.00018657018306994012,-5.6267900495204914e-12,1.34399999999991
2.3668003945598315e-09,1.3229972672945678e-12,0.0339742512337867,0.0339758235318611,-0.00018656837239001012,-5.625420051655339e-12,1.34449999999991
4.535973895103407e-09,1.0860798371759017e-11,0.0339730090815604,0.0339745805376626,-0.0001865274688605601,-5.623780087449237e-12,1.34499999999991
3.336188797442574e-09,1.898994850257907e-12,0.0339717789975787,0.0339733397483335,-0.00018693040446137008,-5.623170115306997e-12,1.34549999999991
1.5885818008265495e-09,1.1630300889020617e-11,0.0339705473202297,0.0339721017608444,-0.00018694096417967015,-5.6217300779815016e-12,1.34599999999991
3.0220463978491985e-09,9.141201684492728e-12,0.0339693125636489,0.033970867484686,-0.00018690371015029012,-5.622230112023452e-12,1.34649999999991
0.0,2.4598378889351125e-14,0.0339680798122924,0.0339696324875388,-0.00018678933076378998,-5.6230901011866674e-12,1.34699999999991
1.3630375994555521e-09,3.646943858015561e-13,0.0339668437221826,0.0339683996144489,-0.00018678933075864002,-5.6232700787473e-12,1.34749999999991
1.2004286453759505e-15,8.817569591146324e-11,0.0339656110118962,0.0339671695881952,-0.0001868520113915001,-5.623580160568631e-12,1.34799999999991
7.103680976783266e-10,2.5932402059059e-11,0.0339643772326983,0.0339659390017189,-0.00018685201138683,-5.624100143930555e-12,1.34849999999991
9.634675800229697e-09,4.1160130859196897e-13,0.0339631450972395,0.0339647184637017,-0.00018684240167483011,-5.6273401737028106e-12,1.34899999999991
5.296980007396535e-10,9.910801346268983e-12,0.0339619454963957,0.0339634947961604,-0.00018703494326304014,-5.627520151263443e-12,1.34949999999991
3.7273899938794486e-10,1.6031199978616684e-10,0.0339607277352013,0.0339622703797976,-0.00018701835481859004,-5.628070058605328e-12,1.34999999999991
1.6674407965489024e-09,2.3939183968479938e-15,0.0339595055161987,0.0339610443416935,-0.00018702965151367007,-5.629760112951798e-12,1.35049999999991
6.957918061156754e-10,1.4010320681379085e-13,0.0339582848398285,0.0339598200647122,-0.00018709758775825006,-5.625800172937012e-12,1.35099999999991
1.5405812042734723e-09,7.953984693109817e-13,0.0339570617963055,0.033958599142456,-0.00018709503870442006,-5.6266701367602145e-12,1.35149999999991
8.0863487017524e-09,4.9057979900624105e-15,0.0339558406860005,0.0339573826596466,-0.00018704482554265998,-5.626570173319911e-12,1.35199999999991
1.700029006457271e-15,3.309852392163748e-14,0.0339546421535111,0.0339561688669846,-0.00018776683536597997,-5.627790117604392e-12,1.35249999999991
0.0,4.2799097599299785e-14,0.0339534291977138,0.0339549559578963,-0.00018776683536236003,-5.628290151646342e-12,1.35299999999991
1.4388709668189392e-10,2.8900493109773606e-14,0.0339522113145115,0.0339537444943946,-0.00018776683535886,-5.627409996322719e-12,1.35349999999991
1.0408340855860843e-16,1.0158797414394627e-11,0.033950993318618,0.0339525368038558,-0.00018776286877732998,-5.627430162483127e-12,1.35399999999991
2.594083975404615e-10,3.497202527569243e-15,0.0339497757878758,0.0339513286802793,-0.00018776286877399996,-5.627210069442112e-12,1.35449999999991
1.6800991986531955e-09,1.6569037808444875e-12,0.0339485647975648,0.0339501246059982,-0.00018776650315277012,-5.62377011278925e-12,1.35499999999991
1.803753049700596e-10,0.0,0.033947357095583,0.0339489200496723,-0.00018784380040342,-5.623260104087313e-12,1.35549999999991
2.454946038121797e-10,8.701372955499664e-15,0.0339461467486559,0.0339477167800775,-0.0001878492244151101,-5.6195000909531334e-12,1.35599999999991
6.0839902560339e-11,2.8900493109773606e-14,0.0339449374093581,0.0339465149242872,-0.0001878541257433401,-5.6183000959886265e-12,1.35649999999991
5.120959906124156e-11,8.119963035291278e-13,0.0339437299018833,0.0339453150727512,-0.00018785245393072012,-5.6181901578883364e-12,1.35699999999991
1.2142350319654938e-10,8.880396418220471e-14,0.0339425237031828,0.0339441163181619,-0.0001878510671849301,-5.617440106825411e-12,1.35749999999991
7.709655969190266e-10,2.983724378680108e-16,0.0339413193420284,0.0339429188369372,-0.00018784773835342017,-5.614870113995751e-12,1.35799999999991
3.95516952522712e-16,0.0,0.0339401180030177,0.0339417243535879,-0.00018782334821331012,-5.611249962941822e-12,1.35849999999991
3.656180219691052e-11,6.800116025829084e-15,0.0339389190439899,0.0339405312324853,-0.00018782334820865,-5.6067000001047695e-12,1.35899999999991
0.0,2.5701663020072374e-14,0.0339377215594267,0.0339393390047941,-0.0001878223861199401,-5.605030111918707e-12,1.35949999999991
0.0,2.991010217279211e-13,0.0339365250299418,0.0339381480060581,-0.00018782238611508005,-5.604479987736388e-12,1.35999999999991
2.886077002384191e-10,7.299716386910404e-15,0.0339353298819491,0.0339369582961429,-0.00018782238611139007,-5.603449995672527e-12,1.36049999999991
4.9469803253821e-11,7.500944310123714e-15,0.0339341391123301,0.0339357701699698,-0.00018782486966264014,-5.6020600484874006e-12,1.36099999999991
1.0408340855860843e-16,0.0,0.0339329484547933,0.0339345861672148,-0.00018782353466171003,-5.60134013824487e-12,1.36149999999991
0.0,4.3798298321462426e-14,0.0339317589152933,0.0339334025259592,-0.00018782353465784008,-5.5960800229848395e-12,1.36199999999991
9.842666959247737e-10,8.46619996330844e-12,0.0339305706862347,0.0339322195914959,-0.00018782353465359,-5.594500123579094e-12,1.36249999999991
1.394717674685353e-15,4.02400335275388e-13,0.0339293855971539,0.033931037602628,-0.00018779300031444997,-5.590279975042911e-12,1.36299999999991
1.4079060001170873e-09,3.270300696911477e-14,0.0339282017032382,0.0339298565603491,-0.00018779300031062014,-5.5857601530262535e-12,1.36349999999991
3.81478897082399e-10,1.148039996401451e-13,0.0339270216873815,0.0339286774263454,-0.00018784986356087008,-5.582069962511982e-12,1.36399999999991
7.047169792162578e-11,2.966030199225145e-13,0.0339258410381755,0.033927501668566,-0.00018785123169919016,-5.577310098134336e-12,1.36449999999991
2.2488559625610804e-10,8.396061623727746e-15,0.0339246625930098,0.0339263274366105,-0.0001878492858155001,-5.5727100451569145e-12,1.36499999999991
0.0,0.0,0.0339234855485461,0.0339251541575474,-0.00018785348694198,-5.567650073617925e-12,1.36549999999991
5.967448757360216e-16,3.6549929749440935e-13,0.0339223091718608,0.0339239819998754,-0.00018785348693777003,-5.563730032243086e-12,1.36599999999991
1.99563303382444e-10,7.057965323298276e-13,0.033921134601549,0.0339228111577937,-0.0001878534869326901,-5.558850038264729e-12,1.36649999999991
5.545714998334006e-10,1.0408340855860843e-16,0.0339199616542821,0.0339216418053082,-0.00018785958068295015,-5.554509976968269e-12,1.3669999999999
9.020562075079397e-16,7.979727989493313e-16,0.0339187906682313,0.0339204744358786,-0.00018784184641298008,-5.550180107172231e-12,1.3674999999999
9.992007221626409e-16,8.298917109073045e-15,0.0339176215636318,0.0339193091039369,-0.00018784184640879007,-5.5456899922951e-12,1.3679999999999
7.500944310123714e-15,2.0122792321330962e-16,0.0339164541920199,0.033918149484153,-0.00018784184640461003,-5.541950145321328e-12,1.3684999999999
3.1081880125238825e-10,1.2777973124045161e-12,0.0339152917989496,0.033916989243,-0.00018784184640071016,-5.537989988466108e-12,1.3689999999999
1.7986789835333639e-10,4.3902381730021034e-14,0.0339141297105614,0.0339158282491371,-0.00018785296724104015,-5.536130148059426e-12,1.3694999999999
1.7538760027635547e-10,1.0174014408725895e-12,0.0339129673026943,0.0339146683029478,-0.00018785836512801002,-5.53499000105484e-12,1.3699999999999
3.0962359759412195e-10,6.800116025829084e-15,0.0339118055616514,0.0339135093791067,-0.00018785357519998007,-5.533330087528765e-12,1.3704999999999
6.888380144065565e-11,3.306036000516599e-13,0.033910645584935,0.0339123523005067,-0.00018786479892024012,-5.5327300900465115e-12,1.3709999999999
9.71445146547012e-17,2.010197563961924e-14,0.0339094864510752,0.0339111966937205,-0.00018786291822983007,-5.532450149045576e-12,1.3714999999999
1.8458910094887315e-10,1.2975731600306517e-15,0.0339083288980721,0.0339100438100074,-0.00018786291822669,-5.530580117138473e-12,1.3719999999999
9.550070456665338e-11,8.80355024990287e-11,0.033907174703649,0.0339088931008147,-0.0001878685263037201,-5.526820104004293e-12,1.3724999999999
9.71445146547012e-17,0.0,0.0339060242507916,0.0339077431413866,-0.00018786595001906011,-5.524250111174633e-12,1.3729999999999
4.321056901179787e-09,4.67396954473287e-13,0.0339048733844702,0.0339065919300632,-0.0001878659500165801,-5.520380159940164e-12,1.3734999999999
2.767533008318779e-10,2.1198320876436583e-14,0.0339037372322267,0.0339054432897689,-0.00018825982648867012,-5.517199978127829e-12,1.3739999999999
7.979727989493313e-16,5.793976409762536e-15,0.0339025925680866,0.0339042963723277,-0.00018826258432974997,-5.514450007737537e-12,1.3744999999999
0.0,0.0,0.0339014459088046,0.0339031518553028,-0.00018826258432703014,-5.5119700036881936e-12,1.3749999999999
6.699300142409825e-11,3.84969833788773e-14,0.0339002988633964,0.0339020086584343,-0.00018826258432416004,-5.508930117636979e-12,1.3754999999999
6.23337978455929e-11,1.0480505352461478e-13,0.0338991529163761,0.0339008669940087,-0.00018826074012930007,-5.507170023830166e-12,1.3759999999999
1.3440370344453e-10,3.6089881083611886e-13,0.0338980089345126,0.0338997278048043,-0.00018825902833928,-5.507949998873052e-12,1.3764999999999
3.879990079225237e-11,3.264957748605468e-13,0.033896867136208,0.0338985904193306,-0.0001882553260416401,-5.504850048021481e-12,1.3769999999999
4.5034189571913075e-10,1.4016565685892601e-15,0.0338957341849364,0.0338974606358221,-0.00018825429676741002,-5.502200041071492e-12,1.3774999999999
0.0,1.0813017148336712e-12,0.0338945996861376,0.0338963288751101,-0.00018826374346956015,-5.497310072433148e-12,1.3779999999999
1.2398296000970532e-09,4.864997293907436e-13,0.0338934632128799,0.0338951965717858,-0.00018826374346608008,-5.4645201124498e-12,1.3784999999999
4.393279490200186e-11,7.098488463697095e-15,0.03389233006462,0.0338940644014874,-0.00018822429120326015,-5.427840035071574e-12,1.3789999999999
0.0,7.828002135390477e-12,0.0338911964068588,0.0338929333410937,-0.0001882231122119801,-5.3915201296550475e-12,1.3794999999999
1.364427300309945e-09,4.6601611458640946e-14,0.0338900637994346,0.0338918028983219,-0.00018822311220880014,-5.358750118991673e-12,1.3799999999999
6.78377007345965e-11,3.1299962621744726e-13,0.0338889366509951,0.0338906756187515,-0.00018828080350903002,-5.344030122936272e-12,1.3804999999999
2.36037696332847e-10,0.0,0.0338878128562355,0.033889554221659,-0.00018827893515007007,-5.3288001181789335e-12,1.3809999999999
0.0,4.3298697960381105e-14,0.0338866894231245,0.0338884337169877,-0.0001882827485600101,-5.325370136186058e-12,1.3814999999999
7.109309668740238e-11,3.980982210549655e-13,0.0338855655470653,0.0338873134646144,-0.00018828274855663997,-5.310279993508971e-12,1.3819999999999
0.0,0.0,0.0338844422123249,0.0338861940784893,-0.00018828078934005,-5.2991400330271166e-12,1.3824999999999
2.407161969752991e-10,4.801714581503802e-15,0.0338833196805167,0.0338850756077105,-0.00018828078933546015,-5.294950025311329e-12,1.3829999999999
1.4988010832439613e-15,3.660266534311063e-14,0.0338821992765492,0.0338839587474644,-0.00018828595032110008,-5.284430011631702e-12,1.3834999999999
1.8347759422887577e-10,3.3429509160853854e-13,0.0338810805163615,0.0338828424882078,-0.00018828595031668998,-5.274939990015937e-12,1.3839999999999
2.9019780328765066e-10,3.9697412024253254e-14,0.0338799626439803,0.0338817278731596,-0.0001882809273924201,-5.264110111355413e-12,1.3844999999999
4.9384302203137054e-11,9.200973316580985e-15,0.0338788468639469,0.0338806142076832,-0.00018828325245911007,-5.253650162476142e-12,1.3849999999999
4.005545499452534e-09,1.469289967470644e-11,0.0338777316531697,0.0338795025361179,-0.0001882819210237,-5.2421901455129705e-12,1.3854999999999
0.0,4.4096670759330436e-14,0.0338766257601346,0.0338783929198142,-0.0001881256535069401,-5.231860084053963e-12,1.3859999999999
7.127610307522403e-11,3.601979825518242e-13,0.0338755167174145,0.0338772831025607,-0.0001881256535039501,-5.221300171734389e-12,1.3864999999999
4.070290632318674e-11,1.6087964294086987e-12,0.033874407777674,0.033876174267786,-0.0001881236891326701,-5.21024000853243e-12,1.3869999999999
7.41760805555991e-10,6.501743587961073e-15,0.0338732992308018,0.0338750664294815,-0.00018812260522957998,-5.201660066220248e-12,1.3874999999999
3.585119007221138e-10,7.690376113700381e-14,0.0338721927963897,0.0338739608647716,-0.00018814384617210004,-5.1940600258315595e-12,1.3879999999999
0.0,0.0,0.0338710874461555,0.0338728580664335,-0.00018814463339232004,-5.1851500523780736e-12,1.3884999999999
7.008282842946301e-16,8.049116928532385e-16,0.0338699822267165,0.0338717563878415,-0.00018814463338857,-5.182370158007821e-12,1.3889999999999
0.0,3.380976054678797e-13,0.0338688788156047,0.0338706570234947,-0.00018814463338599004,-5.179330055116171e-12,1.3894999999999
2.9055920169884786e-10,2.9400093470854927e-14,0.033867776647014,0.0338695588113347,-0.00018814463338227014,-5.1715101385269024e-12,1.3899999999999
1.0140800005276063e-10,9.209993878656064e-14,0.0338666766864009,0.0338684618758237,-0.00018814693848631008,-5.164230154619531e-12,1.3904999999999
1.7920680217553553e-10,5.197231534026514e-15,0.0338655781120436,0.0338673663555458,-0.00018814418681759016,-5.15717004691274e-12,1.3909999999999
1.4988010832439613e-15,0.0,0.0338644810773166,0.0338662730290347,-0.00018813927676262013,-5.149760175585105e-12,1.3914999999999
0.0,9.882900053881372e-12,0.0338633860064157,0.0338651806838459,-0.00018813927675911013,-5.1465301204728364e-12,1.3919999999999
1.6086330045794739e-09,5.372022271465937e-13,0.0338622919048993,0.0338640884008663,-0.00018813927675548998,-5.139640015666691e-12,1.3924999999999
7.127586992838886e-10,6.444983435827112e-13,0.0338612026180837,0.0338629980295009,-0.00018820793106643003,-5.132979978561547e-12,1.3929999999999
5.990339960182389e-10,8.650025140610751e-14,0.0338601129508621,0.033861909657837,-0.00018818549194773017,-5.1262199780161e-12,1.3934999999999
1.4006200366178945e-10,3.973973927706709e-13,0.0338590243967178,0.0338608229852848,-0.00018816597696916996,-5.119660121191694e-12,1.3939999999999
3.3925739995055437e-10,0.0,0.0338579366356291,0.0338597384644852,-0.00018816211807958015,-5.113480168808526e-12,1.3944999999999
0.0,9.183501181730946e-12,0.0338568512934374,0.033858655519667,-0.00018816302251936016,-5.1102099982158755e-12,1.3949999999999
2.1819537010525636e-09,1.6830287163926982e-13,0.0338557668287841,0.0338575723702541,-0.00018816302251565002,-5.10190999690463e-12,1.3954999999999
0.0,2.895947370795682e-13,0.0338546878641185,0.0338564913065774,-0.00018822534025258997,-5.093400094052791e-12,1.3959999999999
1.7811400271350308e-10,3.9697412024253254e-14,0.0338536062952277,0.0338554129780409,-0.00018822534024892017,-5.086210098925736e-12,1.3964999999999
7.242460103862314e-11,1.64730035168148e-12,0.0338525265676636,0.0338543358817361,-0.00018823067203411017,-5.0785701598971e-12,1.3969999999999
2.1818140003015962e-09,1.2930004289479768e-12,0.0338514476554015,0.033853260216117,-0.00018822867233588003,-5.070679987007054e-12,1.3974999999999
4.90440799083558e-10,0.0,0.0338503730577231,0.0338521869355083,-0.00018816116599206,-5.061580061332949e-12,1.3979999999999
1.096345236817342e-15,9.992007221626409e-16,0.0338493000877582,0.0338511145615749,-0.00018817748934657008,-5.058189977980021e-12,1.3984999999999
2.4484219998677226e-09,3.3232028240348654e-12,0.0338482273207914,0.033850044187218,-0.00018817748934292,-5.0546799818668164e-12,1.3989999999999
1.777853003703811e-10,2.0698720515355262e-14,0.0338471588347754,0.0338489750609101,-0.0001880817873207701,-5.046830141297587e-12,1.3994999999999
6.442779643123231e-11,2.9130170497992935e-13,0.0338460942695521,0.0338479123354437,-0.0001880871093943501,-5.037070153340872e-12,1.3999999999999
6.349804015925997e-10,4.664046926450283e-13,0.0338450285202911,0.0338468477984137,-0.00018808533588744996,-5.028200078527334e-12,1.4004999999999
1.7800679680268772e-10,5.826034099598587e-13,0.0338439630230136,0.0338457833147507,-0.00018807795631443002,-5.018920175292596e-12,1.4009999999999
3.891678992951064e-10,3.0990703059341485e-11,0.0338428977380446,0.0338447198744631,-0.00018808327938189015,-5.0128299948493105e-12,1.4014999999999
6.874110496102315e-09,3.722260000227351e-11,0.0338418338868657,0.033843658617528,-0.0001880919068758401,-5.0070000229274214e-12,1.4019999999999
3.833948991616154e-10,8.803999196338452e-13,0.0338407893119566,0.0338425934579712,-0.00018804270385312013,-5.0029899927722665e-12,1.4024999999999
6.368498992048721e-10,8.701372955499664e-15,0.0338397335094682,0.033841532949155,-0.00018805441283761002,-5.001320104586204e-12,1.4029999999999
5.6249199742453015e-11,1.5501488981328748e-14,0.0338386764873195,0.0338404749436836,-0.00018803420721868005,-4.999229979638087e-12,1.4034999999999
5.835779776086625e-11,4.939798570191556e-14,0.0338376175400484,0.0338394190766223,-0.00018803267773805,-4.99723006031072e-12,1.4039999999999
1.1319020026823168e-10,7.299716386910404e-15,0.0338365591349799,0.0338383654736801,-0.00018803108490018016,-4.99466006748106e-12,1.4044999999999
2.3674329024947482e-09,1.9744969548263214e-12,0.033835501716705,0.0338373138665981,-0.00018802801266970016,-4.992790035573957e-12,1.4049999999999
4.888780352763078e-11,3.1059876892669536e-13,0.0338344494438438,0.0338362635868567,-0.00018793630122544008,-4.9848100907440296e-12,1.4054999999999
4.772570949551636e-10,2.3502033652533783e-14,0.0338333961751186,0.0338352146793308,-0.00018793498439527998,-4.977300039135657e-12,1.4059999999999
7.22299026145734e-11,3.8009873026823016e-13,0.0338323457082219,0.0338341689269265,-0.00018791996319770013,-4.969400108426059e-12,1.4064999999999
6.02820703077267e-10,1.4344012089217983e-12,0.0338312965360022,0.0338331234613597,-0.0001879179791486,-4.961630065136724e-12,1.4069999999999
8.926201999770456e-10,0.0,0.0338302495483855,0.0338320797343646,-0.00018789893424532014,-4.959000007506709e-12,1.4074999999999
1.6028844918025698e-15,9.907977216450092e-13,0.033829204484326,0.0338310371362048,-0.0001878826455274001,-4.956570093597734e-12,1.4079999999999
3.021380021173137e-10,3.9968028886505635e-15,0.033828160744884,0.0338299971405372,-0.0001878826455251701,-4.953750083747099e-12,1.4084999999999
7.008282842946301e-16,8.267699025399367e-12,0.0338271208287035,0.0338289627414718,-0.00018789339172662007,-4.9515001473987574e-12,1.4089999999999
1.9053719990669293e-09,5.967448757360216e-16,0.0338260808657803,0.0338279267970012,-0.00018789339172393016,-4.960150129171281e-12,1.4094999999999
0.0,3.870515019599452e-14,0.0338250466514159,0.0338268915953522,-0.00018793266853104002,-4.957950066122874e-12,1.4099999999999
6.595889806559896e-11,0.0,0.0338240099137684,0.0338258574966801,-0.00018793266852897006,-4.963360018123142e-12,1.4104999999999
0.0,8.481190055809051e-11,0.0338229737107551,0.0338248249553073,-0.00018793084803651015,-4.960870039413812e-12,1.4109999999999
5.306633049650955e-10,1.7130047380575775e-13,0.0338219385392528,0.0338237920686659,-0.0001879308480342201,-4.966510059115081e-12,1.4114999999999
3.943015795815352e-09,9.450981663938762e-13,0.0338209064726344,0.033822759946622,-0.00018791584626344005,-4.964300021406687e-12,1.4119999999999
3.8144930269989885e-10,6.439987432216299e-14,0.0338198881924535,0.0338217301048501,-0.00018831518025148007,-4.962020161078384e-12,1.4124999999999
7.233030147046904e-11,1.2975731600306517e-15,0.0338188628482949,0.033820702979043,-0.00018832445404709,-4.959560106349015e-12,1.4129999999999
4.031830008743853e-10,1.627031842588167e-13,0.033817835752228,0.0338196786310644,-0.00018832245630185014,-4.958030080243203e-12,1.4134999999999
5.515000262024117e-11,1.3697376566312869e-14,0.0338168087331348,0.0338186556021948,-0.00018831030465708007,-4.955490011393504e-12,1.4139999999999
6.521440332196704e-11,5.398459457239824e-15,0.0338157823739831,0.0338176340894032,-0.00018830880977442014,-4.952970108704213e-12,1.4144999999999
5.185709500699076e-11,1.1504686092678185e-14,0.0338147611161953,0.0338166178455868,-0.00018830703371096,-4.951270079697756e-12,1.4149999999999
9.998946115530316e-15,3.2979868835880666e-13,0.0338137397519465,0.0338156015584727,-0.00018830563216305015,-4.9483900050467655e-12,1.4154999999999
9.71445146547012e-17,3.523015212891778e-13,0.0338127241686388,0.033814590511414,-0.00018830563216073017,-4.9458900516774484e-12,1.4159999999999
1.8168139909180425e-10,2.5141201620559883e-11,0.0338117073121485,0.0338135780533477,-0.00018830563215925002,-4.943810118229752e-12,1.4164999999999
1.0272583964021642e-09,1.9861202960047564e-11,0.0338106915065546,0.0338125623113686,-0.00018831113459062015,-4.941299973360014e-12,1.4169999999999
4.535317503495673e-09,2.3099577806107163e-14,0.0338096810130185,0.0338115498950299,-0.00018843228393721,-4.938350076089115e-12,1.4174999999999
4.3831702156715835e-11,6.800116025829084e-15,0.033808675970312,0.0338105384623794,-0.00018825672335745004,-4.937609999686177e-12,1.4179999999999
4.2850598069854584e-11,7.403799795469013e-15,0.0338076666838079,0.0338095294322294,-0.00018825558024965997,-4.936669996402632e-12,1.4184999999999
0.0,2.0122792321330962e-16,0.0338066572896108,0.0338085225526501,-0.00018825444046754016,-4.935569964878428e-12,1.4189999999999
0.0,1.1610018502139496e-12,0.0338056479432361,0.0338075180770131,-0.0001882544404671401,-4.935920162180141e-12,1.4194999999999
6.644846062275889e-10,0.0,0.0338046394023668,0.0338065152353968,-0.0001882544404666201,-4.934680051735252e-12,1.4199999999999
4.818850179999501e-11,3.9900027726247345e-13,0.0338036346958333,0.0338055136301503,-0.00018823308953313015,-4.934799964495529e-12,1.4204999999999
6.33759017487634e-11,2.999683834659095e-14,0.033802630882416,0.0338045134362851,-0.00018823179446223002,-4.934109978232959e-12,1.4209999999999
1.9918510590910543e-10,0.0,0.0338016283179914,0.0338035150441475,-0.00018823005028039005,-4.933270155230152e-12,1.4214999999999
6.634209848144224e-11,7.691097758666388e-12,0.033800627477765,0.0338025184386224,-0.00018823617329597007,-4.932860109968518e-12,1.4219999999999
0.0,1.1497747198774277e-14,0.0337996280516519,0.0338015226087193,-0.00018823434512471007,-4.9316700896639976e-12,1.4224999999999
1.426852296038117e-09,2.1315699205715077e-11,0.0337986302608924,0.0338005317898063,-0.00018823434512437007,-4.930460120039504e-12,1.4229999999999
0.0,4.100192407818781e-14,0.033797640212222,0.0337995385382476,-0.00018828933067914998,-4.929420153315656e-12,1.4234999999999
5.607531036733171e-10,6.036837696399289e-16,0.0337966477439002,0.033798547929186,-0.0001882893306787601,-4.928620012112361e-12,1.4239999999999
4.4731220116833725e-10,1.7909979055374947e-13,0.0337956608749629,0.0337975600514994,-0.00018840063749237012,-4.927990090650147e-12,1.4244999999999
0.0,0.0,0.0337946715161882,0.0337965737971321,-0.00018838777075796996,-4.927020163386642e-12,1.4249999999999
1.0200174038743626e-14,3.4110214652827153e-13,0.0337936820831352,0.0337955891934742,-0.00018838777075693,-4.926540078664665e-12,1.4254999999999
1.9560599667789447e-10,1.5689533006124634e-13,0.0337926989836681,0.033794611142606,-0.0001883877707569701,-4.924930038438524e-12,1.4259999999999
3.966155043277908e-10,4.539424391936109e-14,0.033791715992544,0.0337936329925228,-0.00018839372162561996,-4.923890071714676e-12,1.4264999999999
7.03794036938099e-11,5.109801470837283e-14,0.0337907330700296,0.0337926544793242,-0.00018838184612771005,-4.922430085069207e-12,1.4269999999999
1.8138909818610216e-10,1.0458023336212818e-12,0.0337897510988397,0.0337916778285475,-0.00018837990162429,-4.920509963021735e-12,1.4274999999999
4.33874304539561e-10,3.910066714851723e-14,0.0337887717905086,0.0337907022081792,-0.00018837494782779005,-4.919980004999824e-12,1.4279999999999
7.07748998296509e-11,3.120004254952846e-13,0.0337877947498429,0.0337897282384026,-0.00018838210522342,-4.9191800806369645e-12,1.4284999999999
2.2567540197693248e-10,1.1697032231694493e-12,0.0337868222900521,0.0337887595120116,-0.00018838014917954018,-4.918500069034382e-12,1.4289999999999
6.327928944727113e-10,1.0458023336212818e-12,0.0337858496307373,0.0337877901654949,-0.00018838442780052004,-4.917790133451838e-12,1.4294999999999
6.232113991533339e-10,1.3025067135963297e-12,0.0337848784027005,0.0337868224373498,-0.00018836413186879009,-4.916610087807305e-12,1.4299999999999
7.129343018719148e-10,9.92519955111959e-12,0.0337839097904985,0.0337858556553534,-0.00018838292960595012,-4.9169000034682275e-12,1.4304999999999
4.1599450273377414e-10,4.050995650040079e-13,0.0337829428142358,0.0337848889593516,-0.00018837390179084006,-4.917230034609532e-12,1.4309999999999
1.555184404866683e-09,3.9850067690139213e-13,0.0337819765802999,0.033783925005531,-0.00018838667367795004,-4.9180501251328e-12,1.4314999999999
6.020797957417834e-10,1.558961293390837e-13,0.033781015034026,0.0337829632950723,-0.00018845728492909004,-4.918170037893077e-12,1.4319999999999
2.7406400066043446e-10,9.921993782135985e-13,0.0337800529046955,0.0337820035238563,-0.00018845214630934005,-4.9176101558912055e-12,1.4324999999999
6.29957239844936e-09,3.424139444208052e-11,0.0337790921709799,0.0337810459440591,-0.00018845663834835013,-4.917910046212115e-12,1.4329999999999
2.5048109419945064e-10,4.3270248495375085e-13,0.0337781443806125,0.0337800905758815,-0.00018823456075177012,-4.916309980645961e-12,1.4334999999999
7.170289362257165e-11,8.049595712211755e-12,0.0337771903755161,0.0337791344172416,-0.00018823971527393013,-4.915920101544735e-12,1.4339999999999
2.290238804159017e-09,1.0530951111142883e-12,0.0337762357018971,0.0337781798107389,-0.00018823773627106013,-4.914930008120821e-12,1.4344999999999
6.792240381248149e-11,3.956973637642136e-13,0.0337752857015127,0.0337772278894739,-0.00018829047832788015,-4.915100011021467e-12,1.4349999999999
1.9462369910128174e-10,8.852987787300037e-13,0.0337743343678237,0.0337762785400833,-0.00018828860073539003,-4.914349959958542e-12,1.4354999999999
7.278725955295329e-10,2.5951463200613034e-15,0.0337733836650382,0.0337753310340819,-0.00018829452499872015,-4.9142499965182385e-12,1.4359999999999
2.0897469865666096e-10,3.9390019024310163e-13,0.0337724354650613,0.0337743869588367,-0.00018828412637464007,-4.915130151841862e-12,1.4364999999999
2.0588480226235717e-10,0.0,0.0337714884950666,0.0337734437778219,-0.00018829054812796015,-4.914880134820887e-12,1.4369999999999
0.0,4.649752805008234e-14,0.0337705429909865,0.0337725025195494,-0.00018829685792478017,-4.9152899632420866e-12,1.4374999999999
7.007439767336976e-11,8.001030393778308e-13,0.0337695985691145,0.0337715635238671,-0.0001882968579252301,-4.935290023877492e-12,1.4379999999999
2.092629958205805e-10,2.538699805931799e-11,0.0337686562395516,0.0337706257404818,-0.00018829492113921014,-4.943480087088448e-12,1.4384999999999
5.241558201363183e-09,4.009986787067987e-14,0.0337677161366558,0.0337696907987407,-0.00018830135053910999,-4.9519800152802995e-12,1.4389999999999
0.0,7.084055564376968e-13,0.0337667878334631,0.0337687558343539,-0.00018811505345778007,-4.961480011556052e-12,1.4394999999999
2.514942004649967e-10,4.510003481783542e-13,0.0337658549528118,0.033767822482464,-0.00018811505345786008,-4.971710109574756e-12,1.4399999999999
2.7736719865334436e-10,4.072991943715465e-13,0.0337649228254882,0.0337668913980629,-0.00018811856532742,-4.980800060588875e-12,1.4404999999999
4.073336945520367e-10,2.0122792321330962e-16,0.0337639919085115,0.0337659625857477,-0.00018812284910017015,-4.990000166543718e-12,1.4409999999999
5.722480128644847e-11,1.6492987531258052e-12,0.0337630621472376,0.0337650370744524,-0.00018813536200138013,-4.9901200793039946e-12,1.4414999999999
8.809740992266057e-10,8.200384815637562e-14,0.0337621346116446,0.0337641190569816,-0.0001881338077193101,-4.99853001871553e-12,1.4419999999999
2.0843510251111752e-10,2.912997967841058e-10,0.0337612150576843,0.0337631995797403,-0.00018811844232584016,-5.006830020026776e-12,1.4424999999999
1.2972034002523003e-08,7.962033810038349e-13,0.033760293356585,0.0337622710882696,-0.00018811269175846002,-5.0200100153163785e-12,1.4429999999999
4.5075498888991206e-11,3.57297524899991e-13,0.0337593895124595,0.0337613442830235,-0.00018903386339424013,-5.031850153561224e-12,1.4434999999999
6.078364964134941e-10,1.0408340855860843e-16,0.0337584824412476,0.0337604234422843,-0.00018903267235400017,-5.04526997437138e-12,1.4439999999999
0.0,1.2848958008682132e-12,0.0337575667174786,0.0337595074343309,-0.00018905127007767006,-5.046560174956638e-12,1.4444999999999
7.943233987228737e-10,7.971595605837933e-12,0.033756646725869,0.0337585945982304,-0.00018905127007912007,-5.0588201162826696e-12,1.4449999999999
1.3116175021088416e-09,1.1900203045200897e-14,0.0337557276982337,0.033757683007827,-0.0001890264580561101,-5.071230111189373e-12,1.4454999999999
3.032632964194981e-10,2.3599178167188484e-14,0.0337548116821105,0.0337567794682403,-0.00018908433380395015,-5.073490022197702e-12,1.4459999999999
6.764219739885391e-11,3.679059834560405e-11,0.0337539014904506,0.0337558759122217,-0.0001890879261889,-5.082110079990265e-12,1.4464999999999
6.4562146948055066e-09,1.2768050505762574e-12,0.0337529894036985,0.0337549733756574,-0.0001890860804838301,-5.089630106258625e-12,1.4469999999999
2.5427140254441483e-10,9.206369694370053e-11,0.0337520914410218,0.0337540704717798,-0.00018884630836310014,-5.099560097115985e-12,1.4474999999999
1.4990255398084074e-08,1.0408340855860843e-16,0.0337511872008028,0.0337531716717263,-0.00018885152329900013,-5.1108900098184584e-12,1.4479999999999
1.2004286453759505e-15,3.0370150838621157e-13,0.0337503131992854,0.0337522696008459,-0.00018830190952926016,-5.112140094923334e-12,1.4484999999999
4.857068011676624e-10,3.982023044635241e-13,0.0337494212531041,0.0337513703358851,-0.00018830190953088017,-5.122770046703251e-12,1.4489999999999
2.548491973008993e-10,8.320940464434656e-11,0.0337485256176799,0.0337504740135199,-0.00018828663474116996,-5.132370006419307e-12,1.4494999999999
6.036837696399289e-16,1.1067050054158756e-12,0.0337476279376304,0.0337495783836782,-0.00018829148378027012,-5.142280047956693e-12,1.4499999999999
4.990940397076038e-09,9.992007221626409e-16,0.0337467302351499,0.0337486848559726,-0.00018829148378143997,-5.1512700355305086e-12,1.4504999999999
2.0889670548918104e-10,3.830963324347181e-13,0.0337458480739744,0.0337477961139043,-0.00018868436716018002,-5.15269012353603e-12,1.4509999999999
2.636489013219112e-10,5.799527524885661e-14,0.03374495889554,0.0337469109999684,-0.00018869079129249012,-5.153640101479562e-12,1.4514999999999
6.856280126976699e-11,3.8689884629405924e-13,0.0337440680917538,0.0337460281548657,-0.00018869536584295013,-5.154830121784082e-12,1.4519999999999
2.660973039136927e-10,2.8900493109773606e-14,0.0337431773793655,0.0337451486792748,-0.00018869347195412008,-5.157330075153399e-12,1.4524999999999
6.999109625205335e-11,3.832975603579314e-13,0.0337422903428239,0.0337442735280944,-0.00018869736387964998,-5.159880118663085e-12,1.4529999999999
2.7268819841053116e-10,2.6000035457940385e-14,0.0337414065089184,0.0337433998479292,-0.00018869543802247008,-5.162170170491809e-12,1.4534999999999
1.0869500438603907e-10,4.4179937486177323e-13,0.0337405255883827,0.0337425279273824,-0.00018869973518447001,-5.16508016912276e-12,1.4539999999999
8.049116928532385e-16,7.625296227775635e-12,0.0337396466743663,0.0337416581438062,-0.00018869678919975017,-5.186960019484821e-12,1.4544999999999
1.589151005232381e-09,3.82804898890754e-13,0.0337387700746548,0.0337407890496669,-0.00018869678920195002,-5.207410024021808e-12,1.4549999999999
2.026937021004649e-10,3.9968028886505635e-15,0.0337378983404891,0.0337399215715978,-0.0001887591849818401,-5.2275299974174905e-12,1.4554999999999
6.829480037051638e-11,0.0,0.0337370294643142,0.0337390600283241,-0.00018876538444969,-5.2292900912243034e-12,1.4559999999999
0.0,2.2197521598599224e-14,0.0337361628251844,0.0337382010437067,-0.00018876351753007998,-5.231400165492395e-12,1.4564999999999
3.4308074020605872e-09,8.162900910768656e-12,0.0337352968535021,0.0337373426066315,-0.00018876351753170997,-5.251499972727669e-12,1.4569999999999
2.7465749813382345e-10,0.0,0.0337344382718997,0.0337364862896474,-0.00018862529219327,-5.2728099664278716e-12,1.45749999999989
0.0,4.02698707713256e-13,0.0337335793109462,0.0337356307486203,-0.00018862948678650005,-5.274970130836332e-12,1.45799999999989
5.1014199808907534e-11,4.295175326518574e-15,0.0337327210523903,0.0337347824609054,-0.0001886294867887101,-5.297449978680646e-12,1.45849999999989
2.0879689643926724e-10,1.0726003418781715e-12,0.0337318738709017,0.0337339372663412,-0.00018862811129885006,-5.2990500442468e-12,1.45899999999989
3.8143439795579326e-10,9.992007221626409e-16,0.0337310260032724,0.0337330935671325,-0.0001886345304172401,-5.314470001224758e-12,1.45949999999989
2.535640031275932e-10,3.83700016204358e-13,0.0337301864647493,0.0337322586200115,-0.00018864611866439016,-5.329230112760541e-12,1.45999999999989
2.681691695094468e-09,1.9085011349062597e-12,0.0337293426965402,0.033731419531456,-0.00018865060837961,-5.346810017306525e-12,1.46049999999989
1.930799964355856e-10,3.8920255907015644e-13,0.0337285005579703,0.033730579715614,-0.00018855671046270005,-5.366320018559967e-12,1.46099999999989
2.483752994941746e-10,0.0,0.0337276570664029,0.0337297414934886,-0.00018856257619640003,-5.36761000230479e-12,1.46149999999989
1.0408340855860843e-16,0.0,0.0337268157092257,0.0337289050339045,-0.00018856750076243016,-5.370340023375109e-12,1.46199999999989
0.0,1.7544993236029427e-12,0.0337259761412683,0.0337280708311515,-0.00018856750076472997,-5.372040052381566e-12,1.46249999999989
3.733573034070403e-10,1.4988010832439613e-15,0.0337251387607559,0.0337272382129336,-0.0001885675007669101,-5.373120134585796e-12,1.46299999999989
4.099899031384524e-10,7.532502399598684e-12,0.0337243052297967,0.0337264093245817,-0.00018857619258799002,-5.375210042693479e-12,1.46349999999989
1.3135065951574987e-09,4.100192407818781e-14,0.0337234736322421,0.0337255834599237,-0.00018858876212254016,-5.376769992779251e-12,1.46399999999989
7.073540364554987e-11,3.785999291849862e-13,0.0337226480840735,0.0337247595278972,-0.0001886463206667,-5.378649999346341e-12,1.46449999999989
6.10887035401575e-11,2.5000834735777744e-14,0.0337218219068597,0.033723937763481,-0.00018864436385112,-5.380510056593457e-12,1.46499999999989
3.157328010150451e-10,1.0595690991266338e-14,0.0337209973187185,0.0337231186103509,-0.0001886427054103401,-5.383109973403077e-12,1.46549999999989
1.5959455978986625e-15,3.1988300897012323e-15,0.033720178293164,0.033722302369375,-0.00018864573057292017,-5.384400173988335e-12,1.46599999999989
1.6028844918025698e-15,3.9209607782808575e-13,0.0337193609454817,0.0337214905965546,-0.00018864573057470998,-5.386460158116058e-12,1.46649999999989
2.010581007239054e-10,3.1099428587921807e-13,0.0337185459413786,0.0337206797358599,-0.0001886457305769701,-5.388759967764334e-12,1.46699999999989
4.707450401708613e-11,4.1060210786980633e-13,0.0337177325768583,0.0337198711304428,-0.00018865187288418005,-5.3913299605939935e-12,1.46749999999989
1.7841989691236293e-10,4.1799896877137144e-13,0.03371692207197,0.0337190662550688,-0.00018865061521202006,-5.393160093861149e-12,1.46799999999989
2.782893013253407e-10,9.393701094762008e-12,0.0337161145553989,0.033718263857474,-0.00018865599991503014,-5.395089973728173e-12,1.46849999999989
3.9327989476145575e-10,1.0408340855860843e-16,0.0337153101387109,0.0337174626598894,-0.00018866047928565,-5.3928300627198444e-12,1.46899999999989
1.4003636999992963e-09,1.720151798778602e-14,0.0337145084691078,0.0337166647316927,-0.00018867245952484003,-5.39538010622953e-12,1.46949999999989
1.942890293094024e-16,4.0650122157259716e-13,0.0337137113739539,0.0337158701744811,-0.0001887341599690201,-5.397489963657187e-12,1.46999999999989
2.6740979569561674e-10,1.942890293094024e-16,0.0337129148872358,0.0337150779193225,-0.00018873415997102002,-5.399210158824053e-12,1.47049999999989
9.71445146547012e-17,7.565600923520321e-12,0.0337121208935916,0.0337142890708379,-0.00018873844438803996,-5.4010600245707474e-12,1.47099999999989
1.3666218989794032e-09,4.195047087485193e-13,0.0337113295454427,0.0337135019216533,-0.00018873844439034,-5.403200022818799e-12,1.47149999999989
3.0313652005231617e-09,4.7422968330046444e-12,0.0337105435107762,0.0337127181433739,-0.00018879459126518,-5.404710099604637e-12,1.47199999999989
1.1049629961012997e-10,6.839667721081355e-14,0.0337097712395157,0.0337119457587729,-0.00018868806405354004,-5.404510172724031e-12,1.47249999999989
6.676750125000908e-11,7.758030329263477e-13,0.0337089980712959,0.0337111755261981,-0.00018868506814712018,-5.404440133263688e-12,1.47299999999989
2.0831070202120827e-10,1.3100631690576847e-14,0.0337082224764506,0.0337104032043432,-0.00018868322319862997,-5.404520147384018e-12,1.47349999999989
3.12703800353642e-10,3.091971123581061e-13,0.03370744731513,0.0337096317431171,-0.00018868962422481997,-5.405820105788828e-12,1.47399999999989
0.0,3.926997615977257e-13,0.0337066738405927,0.0337088623030821,-0.00018869268098063003,-5.405230082966561e-12,1.47449999999989
2.881661020914805e-10,1.0401401961956935e-14,0.0337059021633407,0.0337080963161891,-0.00018869268098255015,-5.4071801289939936e-12,1.47499999999989
1.9975739812272408e-10,5.299927163804341e-14,0.0337051344952796,0.0337073331968,-0.0001886950633316301,-5.408580050839107e-12,1.47549999999989
2.523543943255824e-10,7.546047120499111e-13,0.0337043775838369,0.0337065810106922,-0.00018870116419686,-5.411540139610427e-12,1.47599999999989
1.9992690142300873e-10,0.0,0.0337036229276416,0.0337058307510311,-0.00018869425387970013,-5.41344009549749e-12,1.47649999999989
1.9194969919089644e-10,2.3696322681843185e-14,0.0337028670941157,0.0337050796431361,-0.00018870035354832016,-5.4152600372642246e-12,1.47699999999989
1.5576320094856655e-10,7.905801013841085e-12,0.0337021125607064,0.0337043313271942,-0.00018870618128473014,-5.417150018491301e-12,1.47749999999989
1.5176984946574379e-09,3.737982146034824e-13,0.0337013610419343,0.0337035835305312,-0.0001887019800911301,-5.4191100391787206e-12,1.47799999999989
1.9601759798648644e-10,7.718964356584479e-13,0.0337006147345823,0.0337028380524144,-0.00018876546543943008,-5.421160048646456e-12,1.47849999999989
2.8008020208636353e-10,3.769901057992797e-14,0.0336998688031859,0.0337020957574616,-0.00018877147153586018,-5.422790038192571e-12,1.47899999999989
8.370292028936355e-10,1.0080061785266992e-12,0.0336991251777726,0.0337013577830514,-0.00018877588476077004,-5.4243100896383956e-12,1.47949999999989
7.26341001233699e-11,6.784017791972019e-13,0.0336983865919682,0.0337006241850808,-0.00018876126909400008,-5.425809974923812e-12,1.47999999999989
3.7742349523472996e-10,0.0,0.0336976504652293,0.0336998938460887,-0.00018875925980312014,-5.428450007213814e-12,1.48049999999989
1.6028844918025698e-15,3.6360497945864267e-13,0.0336969212964216,0.0336991656009718,-0.00018877070406138016,-5.43042000256122e-12,1.48099999999989
2.5865509734046555e-10,0.0,0.0336961965700402,0.0336984448916078,-0.00018877070406333996,-5.439640057836037e-12,1.48149999999989
5.342764008986478e-10,4.1369685455094896e-13,0.0336954727805958,0.0336977272206783,-0.00018877516792889016,-5.440600010439556e-12,1.48199999999989
2.697944020968457e-10,7.93539539634125e-12,0.0336947512433797,0.0336970104969776,-0.00018875831058461014,-5.449620138833766e-12,1.48249999999989
1.3245360017122287e-09,3.1970259772862164e-13,0.0336940317403253,0.033696298287309,-0.0001887624274915301,-5.451260103039868e-12,1.48299999999989
1.3280705007945315e-09,1.0208986434001588e-12,0.0336933179181693,0.0336955881172258,-0.00018881987735424005,-5.467420136420764e-12,1.48349999999989
2.6944219772007116e-10,2.000399845769607e-12,0.0336926072923671,0.0336948821305901,-0.0001887919515047901,-5.462320049401392e-12,1.48399999999989
7.909387034210624e-10,4.9960036108132044e-15,0.0336919002032339,0.0336941778401058,-0.0001887960765464701,-5.4563200745788576e-12,1.48449999999989
4.063602995763027e-10,2.43489950424447e-12,0.0336911957824187,0.0336934800118984,-0.00018878246594970002,-5.458170157165987e-12,1.48499999999989
1.0076978002038217e-09,6.041001032741633e-13,0.0336904967871426,0.0336927826148014,-0.00018879490783141003,-5.4632500780249504e-12,1.48549999999989
8.975249987663858e-10,1.1884035422404793e-12,0.0336898003109281,0.0336920882566675,-0.00018881643950121002,-5.4756999715716015e-12,1.48599999999989
6.103584027083997e-10,4.6004866582904924e-14,0.0336891058378408,0.0336913971563205,-0.0001888154832669301,-5.49248016859516e-12,1.48649999999989
0.0,8.737680023962469e-11,0.0336884142023278,0.0336907101117957,-0.00018882958192016,-5.511170079325334e-12,1.48699999999989
1.4130335998507881e-09,1.2302658891627516e-14,0.0336877249348952,0.0336900239546433,-0.00018882958192179998,-5.526670050423621e-12,1.48749999999989
4.101253898991519e-09,4.3902381730021034e-14,0.0336870420855434,0.0336893418269222,-0.0001888868877330601,-5.53824998014707e-12,1.48799999999989
0.0,3.0769831127486214e-13,0.0336863740978472,0.0336886668842237,-0.00018927161227156003,-5.549520044889622e-12,1.48849999999989
0.0,8.748002322533921e-13,0.0336857023222722,0.0336879959319003,-0.00018927161227305016,-5.5611500647534395e-12,1.48899999999989
4.824391997004795e-10,3.236994006172722e-13,0.0336850304693396,0.0336873283200888,-0.00018927161227505008,-5.574800170105032e-12,1.48949999999989
5.589003981842922e-10,7.996200923621188e-12,0.0336843614200146,0.0336866669203326,-0.00018928748332356,-5.594070128997486e-12,1.48999999999989
0.0,5.75699210525471e-13,0.0336836975973649,0.0336860072966752,-0.00018927018546460012,-5.615320057897333e-12,1.49049999999989
2.1164280050722795e-09,3.3630043194676773e-13,0.0336830357818647,0.0336853513801798,-0.0001892701854661,-5.625529989755629e-12,1.49099999999989
1.1032841307212493e-15,3.0599828226840486e-13,0.0336823819180846,0.0336847002589169,-0.0001893151013669101,-5.632940077923698e-12,1.49149999999989
3.683049976110908e-10,4.6400383535427636e-14,0.0336817289163285,0.0336840532119734,-0.00018931510136755,-5.636330161276626e-12,1.49199999999989
1.306231026121374e-10,2.78772005479766e-11,0.0336810794188389,0.0336834100641347,-0.00018932623029355015,-5.6401699716907006e-12,1.49249999999989
2.208476901355283e-09,3.4809655158341e-13,0.0336804333670229,0.033682767231497,-0.00018932265019802,-5.647320068177808e-12,1.49299999999989
3.060132980348129e-10,1.4309400886425294e-11,0.0336797998311509,0.0336821315687916,-0.00018948385495416004,-5.627320007542402e-12,1.49349999999989
2.5172265036288444e-09,2.5079938126282286e-13,0.0336791642008795,0.0336814994572047,-0.00018948566338572014,-5.612970158108688e-12,1.49399999999989
4.77400396992067e-10,4.5759923628097e-13,0.0336785353119401,0.0336808720667747,-0.0001895925479958201,-5.598260136713273e-12,1.49449999999989
5.312768974752302e-10,5.27008992001754e-14,0.0336779062025759,0.0336802502412422,-0.00018957868181750017,-5.59777007733131e-12,1.49499999999989
6.807539948416874e-11,3.400058012914542e-15,0.0336772813372851,0.0336796337408513,-0.00018956164779413017,-5.583250008156515e-12,1.49549999999989
1.215038000768054e-10,1.2492992751411691e-12,0.033676660995899,0.0336790233494997,-0.00018955976496224,-5.584430053801048e-12,1.49599999999989
4.950930013181143e-10,4.5759923628097e-13,0.0336760469710927,0.0336784183227112,-0.00018955646255565005,-5.581580119970453e-12,1.49649999999989
1.271515948086943e-10,5.6794846603480664e-14,0.0336754403997078,0.0336778176392282,-0.00018957279322699,-5.579830000823627e-12,1.49699999999989
3.349142976838415e-10,1.830480211850727e-14,0.0336748361503387,0.033677220863821,-0.00018956930841533006,-5.578559966398777e-12,1.49749999999989
1.3095070167112866e-10,3.591987818296616e-13,0.0336742363547947,0.033676628248831,-0.00018957221646384017,-5.578219960597486e-12,1.49799999999989
0.0,3.939903958638524e-14,0.0336736405852404,0.0336760395802928,-0.00018956863570910015,-5.577710168735983e-12,1.49849999999989
2.628135001292442e-10,1.5959455978986625e-15,0.0336730488467116,0.0336754555474177,-0.0001895686357106601,-5.577730118055957e-12,1.49899999999989
4.996003610813204e-16,3.379935220593211e-14,0.0336724633257202,0.0336748773186209,-0.00018957241805529009,-5.579830000823627e-12,1.49949999999989
2.014550054552089e-10,1.5760309723944488e-13,0.033671881878506,0.0336743041583746,-0.00018957241805699012,-5.580460139126275e-12,1.49999999999989
1.4481950361133755e-10,0.0,0.0336713052733331,0.0336737351350876,-0.00018956688040865002,-5.581469965029728e-12,1.50049999999989
2.2886154013579407e-09,2.1570037422868893e-12,0.0336707336259099,0.033673170917047,-0.00018956287475289002,-5.583230058836541e-12,1.50099999999989
5.214630116601171e-11,0.0,0.0336701702096668,0.0336726119695506,-0.00018947424099157004,-5.584199986100047e-12,1.50149999999989
0.0,0.0,0.0336696099098611,0.0336720580425091,-0.00018947284599639012,-5.585180104863974e-12,1.50199999999989
4.898859096158503e-15,9.259953914764196e-14,0.0336690545927215,0.0336715093128586,-0.00018947284599758014,-5.58646011394881e-12,1.50249999999989
2.7378265002320212e-09,3.5454000846257827e-12,0.0336685076280201,0.0336709668943113,-0.00018947284599909998,-5.586689964809377e-12,1.50299999999989
1.5959455978986625e-15,0.0,0.0336679683331473,0.0336704337942083,-0.0001893660290795201,-5.587830111813963e-12,1.50349999999989
2.0687769552996116e-10,9.310607840262719e-14,0.033667432182954,0.0336699032758233,-0.0001893660290810601,-5.588430109296216e-12,1.50399999999989
1.4500300266062638e-10,1.2134945825970078e-12,0.0336669007915673,0.0336693769459156,-0.00018937238400833006,-5.588750165777534e-12,1.50449999999989
2.0771774023042866e-09,9.20510195845381e-12,0.033666373456351,0.0336688559066075,-0.00018936837365955,-5.589120095558786e-12,1.50499999999989
1.5935568004055156e-09,8.971018372605499e-13,0.033665853629073,0.0336683391087094,-0.00018929556347537999,-5.5884101599762426e-12,1.50549999999989
6.130110932756061e-10,1.00330160845985e-12,0.0336653404173087,0.0336678285676674,-0.00018936206784622017,-5.588040013354556e-12,1.50599999999989
7.16912494647115e-10,3.35009797680641e-14,0.0336648306197067,0.0336673249684162,-0.00018934217701046998,-5.587780021673594e-12,1.50649999999989
5.636358046956502e-10,1.4463014119669992e-12,0.0336643269469075,0.0336668271761646,-0.0001893192696474301,-5.587750097693633e-12,1.50699999999989
2.982493002567921e-10,1.5408022080443118e-12,0.0336638285944139,0.0336663350320954,-0.00018930102916819,-5.58795002457424e-12,1.50749999999989
2.46638089812512e-09,1.459943277382081e-14,0.0336633364379396,0.0336658500881398,-0.00018931129576896005,-5.5881501682952806e-12,1.50799999999989
6.607489000387545e-10,7.598990880985923e-13,0.0336628522285975,0.0336653708415495,-0.00018923062587927015,-5.588180092275241e-12,1.50849999999989
6.087479825778175e-11,4.996003610813204e-16,0.0336623727026756,0.0336649022149446,-0.00018920946052551017,-5.588430109296216e-12,1.50899999999989
0.0,0.0,0.0336619028773021,0.0336644378256402,-0.0001892078042842701,-5.5900301748623704e-12,1.50949999999989
1.0408340855860843e-16,3.951977634031323e-13,0.0336614363721052,0.0336639786036358,-0.0001892078042860601,-5.59213005763004e-12,1.50999999999989
2.066406976086732e-10,0.0,0.0336609748952493,0.0336635258122614,-0.00018920780428701009,-5.592360125331042e-12,1.51049999999989
6.036837696399289e-16,1.2496947920936918e-14,0.0336605202231031,0.033663079349185,-0.00018921414766570003,-5.593600018935496e-12,1.51099999999989
5.519110168883401e-11,3.3179708980313194e-13,0.0336600717512128,0.033662639680879,-0.00018921414766708,-5.593930050076801e-12,1.51149999999989
1.4988010832439613e-15,2.095545958979983e-15,0.0336596296841767,0.0336622067837993,-0.00018921265737987017,-5.5941401684578285e-12,1.51199999999989
1.8968539933217343e-10,7.979727989493313e-16,0.0336591950834515,0.0336617821508981,-0.00018921265738109012,-5.5968699726877125e-12,1.51249999999989
8.951173136040325e-16,1.2198575483068907e-14,0.0336587673250064,0.0336613644174279,-0.00018921840488253018,-5.599740072678716e-12,1.51299999999989
5.3541303335347123e-11,3.660266534311063e-14,0.0336583468132205,0.0336609533347558,-0.00018921840488546012,-5.6014301270251865e-12,1.51349999999989
6.924250062212423e-11,3.6560338090296796e-13,0.0336579332709241,0.0336605494346612,-0.00018921696690096996,-5.604290035515769e-12,1.51399999999989
2.5769199968328493e-10,6.036837696399289e-16,0.0336575270938273,0.0336601528995864,-0.00018921505491178016,-5.606520022544137e-12,1.51449999999989
6.036837696399289e-16,4.1598668953923834e-14,0.0336571288800044,0.0336597644172394,-0.00018921924626600002,-5.609420046515101e-12,1.51499999999989
6.904949528818705e-11,1.729866250244072e-14,0.033656738267072,0.0336593833746814,-0.00018921924626942002,-5.61215006758542e-12,1.51549999999989
1.4988010832439613e-15,2.131003706828949e-13,0.0336563551512287,0.0336590100763787,-0.00018921733511985004,-5.615540150938347e-12,1.51599999999989
5.140209022314046e-10,8.270467644067026e-14,0.0336559805003095,0.0336586454457784,-0.00018921733512386007,-5.618330019968587e-12,1.51649999999989
1.9319600086387112e-10,6.30898111531053e-13,0.0336556141125081,0.0336582883505525,-0.0001892019099348,-5.620270091336033e-12,1.51699999999989
7.387598033314902e-10,4.4401982091102354e-14,0.0336552554589053,0.0336579401758079,-0.00018919664926402013,-5.6213200327198676e-12,1.51749999999989
0.0,3.3159586187991863e-13,0.0336549068913016,0.0336576019986678,-0.00018918719480545015,-5.623110050506641e-12,1.51799999999989
1.8969250475953103e-10,0.0,0.0336545672606583,0.0336572712474563,-0.00018918719480959007,-5.6284000897466324e-12,1.51849999999989
1.4988010832439613e-15,1.0796918914479647e-14,0.0336542353156723,0.0336569484665447,-0.00018919293504804,-5.632979976563646e-12,1.51899999999989
1.7057950191246007e-10,2.2801205368239152e-14,0.033653911556483,0.0336566348575174,-0.00018919293505266,-5.637960150822741e-12,1.51949999999989
1.0408340855860843e-16,1.280801853464908e-12,0.0336536003933332,0.03365633447363,-0.0001891883191273301,-5.641480121595932e-12,1.51999999999989
1.987841100059562e-09,1.5203116543460737e-14,0.0336532954879923,0.0336560404216729,-0.00018918831913171006,-5.646239985973578e-12,1.52049999999989
5.6928399494449167e-11,0.0,0.0336530008621245,0.0336557541934494,-0.00018911999916057,-5.651809966214505e-12,1.52099999999989
5.777920503158285e-11,1.4502288259166107e-14,0.0336527132489608,0.033655476686869,-0.00018911847959525007,-5.656330005071597e-12,1.52149999999989
0.0,0.0,0.0336524346254784,0.0336552085634041,-0.0001891169128770201,-5.6612301652103625e-12,1.52199999999989
1.4988010832439613e-15,7.82853989966803e-11,0.0336521653660974,0.033654950173166,-0.0001891169128822401,-5.666259995928957e-12,1.52249999999989
4.091393598915083e-09,4.996003610813204e-16,0.0336519065043712,0.0336547005250726,-0.00018911691288716996,-5.671160156067723e-12,1.52299999999989
1.4988010832439613e-15,3.269606807521086e-14,0.0336516694150343,0.0336544597864542,-0.0001894989119261101,-5.6750301073021925e-12,1.52349999999989
6.719080153372303e-11,1.7224000004034679e-12,0.033651434287436,0.0336542307344311,-0.00018949891193042003,-5.679090010757282e-12,1.52399999999989
8.834164996751603e-10,4.5005665860742283e-14,0.033651206580258,0.033654013066118,-0.00018949705836500018,-5.683990170896047e-12,1.52449999999989
4.741180018030811e-10,7.742972929491998e-13,0.0336509893385117,0.0336538065926262,-0.00018948060048673012,-5.688840024054009e-12,1.52499999999989
2.8657280021215925e-10,2.0698720515355262e-14,0.0336507812541785,0.0336536101623612,-0.00018947961930121013,-5.693660170072445e-12,1.52549999999989
6.400650148785658e-11,0.0,0.0336505834744152,0.0336534251299931,-0.00018948936307166013,-5.698220107569485e-12,1.52599999999989
4.969993999681677e-10,2.8430036103088696e-13,0.0336503959582155,0.033653251467657,-0.00018948761376376,-5.701670038882334e-12,1.52649999999989
0.0,7.540496005375985e-14,0.0336502211837295,0.0336530900558308,-0.0001894720420083601,-5.7055801055971855e-12,1.52699999999989
8.459194039689422e-10,1.0666953431659465e-12,0.0336500567903656,0.0336529397996855,-0.00018947204201194014,-5.709620059732301e-12,1.52749999999989
9.992007221626409e-16,9.992007221626409e-16,0.0336499061124526,0.0336528021854876,-0.0001894456089449601,-5.713980070348734e-12,1.52799999999989
0.0,2.1024848528838902e-15,0.03364976648324,0.0336526767036933,-0.00018944560894911,-5.718500109205826e-12,1.52849999999989
2.1996293675385914e-15,1.249306214035073e-12,0.0336496383765683,0.0336525645636984,-0.00018944560895259007,-5.7223401364603355e-12,1.52899999999989
2.0122792321330962e-16,0.0,0.0336495239384023,0.0336524641936338,-0.00018944560895646002,-5.725909980533461e-12,1.52949999999989
0.0,3.2919500458916673e-13,0.0336494218662682,0.0336523766433903,-0.00018944560896001013,-5.729790123268352e-12,1.52999999999989
1.8898290571334186e-10,2.6020852139652106e-15,0.0336493323317326,0.0336523017574522,-0.0001894456089641301,-5.732520144338671e-12,1.53049999999989
7.057360251749856e-11,7.921996392212804e-13,0.0336492578441139,0.0336522424212271,-0.00018945132324465997,-5.736230067332482e-12,1.53099999999989
1.9259630001933203e-10,0.0,0.0336491953890429,0.0336521954423444,-0.00018944937426306017,-5.740199982007255e-12,1.53149999999989
2.0552459734091144e-10,0.0,0.0336491463373813,0.0336521619071231,-0.00018945526056404,-5.7426500620766374e-12,1.53199999999989
0.0,5.419970028341936e-14,0.0336491111207857,0.0336521425043605,-0.0001894615668343101,-5.745660024147892e-12,1.53249999999989
1.9228130199167026e-10,4.1300296516055823e-14,0.0336490896554447,0.0336521403885126,-0.00018946156683740008,-5.749390113302111e-12,1.53299999999989
7.240810034891965e-11,1.890154699424329e-14,0.033649085773729,0.0336521516409182,-0.00018945630282189013,-5.753220165896633e-12,1.53349999999989
5.757259946559401e-11,4.909961326404755e-14,0.033649095181463,0.0336521773891074,-0.00018945430069827003,-5.756360015388151e-12,1.53399999999989
7.080440400653032e-11,0.0,0.0336491190243,0.0336522184150677,-0.00018945275526214005,-5.759629969140367e-12,1.53449999999989
0.0,0.0,0.0336491581874298,0.0336522750393547,-0.00018945080282882,-5.76255015927174e-12,1.53499999999989
0.0,3.2700231411553204e-13,0.0336492130913431,0.0336523478374928,-0.00018945080283185012,-5.765590045322955e-12,1.53549999999989
1.8872869933517222e-10,0.0,0.0336492840348284,0.0336524369985028,-0.00018945080283515,-5.767929970451613e-12,1.53599999999989
7.118620276580501e-11,4.4797499043625066e-14,0.0336493723159265,0.0336525429927471,-0.00018945650575524016,-5.770999997323223e-12,1.53649999999989
1.2004286453759505e-15,1.6028844918025698e-15,0.0336494769755729,0.0336526666419072,-0.00018945453436334018,-5.773690119753594e-12,1.53699999999989
4.0245584642661925e-16,0.0,0.0336495992154321,0.0336528085358257,-0.00018945453436600016,-5.777169975046403e-12,1.53749999999989
0.0,0.0,0.0336497388172357,0.0336529676446411,-0.00018945453436943014,-5.780159987797684e-12,1.53799999999989
7.023769760250431e-11,9.449038773645668e-13,0.0336498960715905,0.0336531449083665,-0.00018945453437237006,-5.782530053746737e-12,1.53849999999989
5.540949019056107e-10,6.196432256189155e-15,0.0336500716530015,0.0336533440631389,-0.00018945260421412004,-5.785119995896371e-12,1.53899999999989
2.7392579871055034e-10,8.653196215124836e-12,0.0336502841682144,0.0336535721480001,-0.0001894347335582101,-5.788119983307638e-12,1.53949999999989
1.3303927057228826e-09,1.5269036035547856e-12,0.0336505109547541,0.033653815574594,-0.00018943919408296998,-5.791750109021554e-12,1.53999999999989
4.582104300154821e-09,6.7216024413063735e-12,0.0336507521531829,0.0336540776952356,-0.00018950097723154005,-5.7939200312495664e-12,1.54049999999989
6.700109911328411e-11,3.2709945863018675e-13,0.0336510165852935,0.033654358048518,-0.00018933081119499,-5.796360136658962e-12,1.54099999999989
1.8834939857770294e-10,2.3099577806107163e-14,0.033651296009938,0.0336546556417697,-0.0001893289775354301,-5.798460019426632e-12,1.54149999999989
5.7765597860637286e-11,1.4106771306643395e-14,0.0336515936354534,0.0336549729585859,-0.00018933466870185017,-5.80055014437475e-12,1.54199999999989
0.0,1.650068970349139e-14,0.0336519101885761,0.0336553113769294,-0.00018933310358507007,-5.8038699714269004e-12,1.54249999999989
6.111229577943078e-11,9.71445146547012e-17,0.0336522472419348,0.0336556717459765,-0.00018933310358712008,-5.804180053248231e-12,1.54299999999989
2.699229728619912e-15,1.890154699424329e-14,0.0336526059101791,0.0336560551703143,-0.00018933144142748012,-5.805330174912804e-12,1.54349999999989
7.387779971113062e-11,1.1642006803036509e-12,0.0336529892523934,0.0336564637135649,-0.00018933144142807014,-5.806240037375954e-12,1.54399999999989
2.9417146982235742e-09,4.996003610813204e-16,0.0336533953752169,0.0336568950784766,-0.00018932950221991996,-5.8077501141617915e-12,1.54449999999989
4.996003610813204e-16,0.0,0.0336538278933634,0.0336573495646347,-0.00018922534151378004,-5.807070102559209e-12,1.54499999999989
0.0,1.4120996039146405e-12,0.0336542811768863,0.0336578278519426,-0.00018922534151269996,-5.806420014936586e-12,1.54549999999989
9.992007221626409e-16,7.271058755087267e-13,0.0336547579212951,0.0336583310754324,-0.00018922534151209,-5.8058900569146754e-12,1.54599999999989
1.2628659923352714e-10,7.219919107015471e-14,0.0336552597612541,0.0336588592785386,-0.00018922534151149997,-5.8058800822546885e-12,1.54649999999989
4.623059990382927e-10,0.0,0.0336557862771965,0.0336594129309774,-0.00018922190291148998,-5.8040501658279675e-12,1.54699999999989
6.918880052220189e-11,3.573946694146457e-13,0.0336563389378796,0.0336599926404029,-0.00018923191269238,-5.8022900720211545e-12,1.54749999999989
9.992007221626409e-16,2.5202062658991053e-14,0.033656916820427,0.0336605992830437,-0.00018923001752618003,-5.800650107815053e-12,1.54799999999989
3.298148976149662e-10,6.740441538255482e-14,0.0336575215045989,0.0336612323939634,-0.00018923001752431,-5.798110038965354e-12,1.54849999999988
1.9984014443252818e-15,1.2503886814840826e-14,0.0336581531134078,0.0336618931155385,-0.00018923206148694,-5.7962001084183035e-12,1.54899999999988
5.815797010644275e-10,3.550978955324524e-13,0.0336588126199761,0.0336625822387144,-0.00018923206148423015,-5.793519960647919e-12,1.54949999999988
1.942890293094024e-16,5.967448757360216e-16,0.0336594997153024,0.0336632992856848,-0.00018921387452642017,-5.790230057575729e-12,1.54999999999988
5.910844036449703e-10,4.637054629164084e-13,0.0336602145093185,0.0336640444426255,-0.00018921387452296005,-5.785610055278334e-12,1.55049999999988
1.2924249864765258e-10,3.236022561026175e-13,0.0336609585752965,0.0336648198971827,-0.00018919627746560017,-5.782500129766777e-12,1.55099999999988
1.8781769889342215e-10,6.036837696399289e-16,0.0336617325516037,0.0336656246359299,-0.00018919273865324005,-5.777849986648986e-12,1.55149999999988
3.603690498787948e-09,1.014379552577438e-11,0.0336625364198869,0.0336664559214891,-0.00018919840936056998,-5.7745000187764406e-12,1.55199999999988
6.51736796475344e-10,1.1370002162003345e-12,0.0336633868133541,0.0336673310060335,-0.00018905260037350015,-5.769330109137161e-12,1.55249999999988
7.034469534650256e-11,0.0,0.033664262225342,0.0336682311763877,-0.00018903151277223015,-5.7638800416565106e-12,1.55299999999988
0.0,8.22002188538562e-13,0.033665155431137,0.0336691499903806,-0.00018902956714289998,-5.761020133165928e-12,1.55349999999988
5.361307994777853e-10,6.489947468324431e-14,0.0336660701363042,0.033670091704415,-0.00018902956713936006,-5.756490119648849e-12,1.55399999999988
4.038684942031523e-10,1.43982048506075e-14,0.0336670100967905,0.0336710580857743,-0.00018901239730993009,-5.753620019657846e-12,1.55449999999988
5.828700022636468e-11,0.0,0.0336679751765861,0.0336720495029227,-0.0001890132704081501,-5.750800009807211e-12,1.55499999999988
0.0,7.709310273495973e-11,0.0336689646442441,0.0336730648538395,-0.00018901169487681017,-5.748249966297525e-12,1.55549999999988
7.329660489663326e-11,1.1972020597106336e-12,0.033669977916232,0.0336741005816691,-0.00018901169487438004,-5.745759987588195e-12,1.55599999999988
5.669900202120992e-09,6.821002096479845e-13,0.0336710137254894,0.0336751561185822,-0.00018900973179257008,-5.74412999804208e-12,1.55649999999988
1.9066329765005108e-10,2.990038772132664e-13,0.0336720850441514,0.0336762312523585,-0.00018935009744979,-5.74344001177951e-12,1.55699999999988
6.217706974287474e-10,5.939693181744587e-14,0.0336731644004708,0.0336773229206224,-0.0001893449078864901,-5.742990067877929e-12,1.55749999999988
5.5191698433709746e-11,3.0531133177191805e-16,0.0336742568028318,0.0336784274969887,-0.00018932596045216003,-5.742840014297257e-12,1.55799999999988
3.95516952522712e-16,0.0,0.0336753594077461,0.0336795414928981,-0.00018932446659880998,-5.742290106955372e-12,1.55849999999988
0.0,0.0,0.0336764703978214,0.0336806602149473,-0.0001893244665978201,-5.7418199968933825e-12,1.55899999999988
0.0,0.0,0.0336775858038903,0.0336817750012265,-0.00018932446659788017,-5.741210024751142e-12,1.55949999999988
7.135379787026608e-11,4.023031907607333e-13,0.0336786973099129,0.0336828791935315,-0.00018932446659708003,-5.741659968652724e-12,1.55999999999988
3.209396012837651e-10,4.6802839381854255e-14,0.0336797984706387,0.0336839650988281,-0.00018932249900387014,-5.740690041389218e-12,1.56049999999988
7.0936499729779e-11,0.0,0.0336808821750534,0.0336850237669407,-0.00018932453373234005,-5.740480139848625e-12,1.56099999999988
7.254183989613416e-10,1.5527024110895127e-12,0.0336819388074217,0.0336860431635978,-0.00018932256825525016,-5.740380176408322e-12,1.56149999999988
9.020562075079397e-16,1.0803857808383555e-14,0.0336829595131216,0.0336870105204658,-0.00018929946195579,-5.738770136182181e-12,1.56199999999988
2.760899009413009e-10,4.030109579389318e-14,0.0336839263428624,0.033687915270658,-0.00018929946195408,-5.7373300988566855e-12,1.56249999999988
2.1996293675385914e-15,3.94996535479919e-13,0.0336848307472515,0.0336887329074472,-0.00018930370330550003,-5.735210049928607e-12,1.56299999999988
6.431521010208385e-10,3.5330072201134044e-13,0.033685646994594,0.0336894413708032,-0.00018930370330298013,-5.731750143955772e-12,1.56349999999988
8.63823901298133e-10,1.5802983921453517e-12,0.0336863561740871,0.0336900189078697,-0.0001892845092423001,-5.729350154026758e-12,1.56399999999988
2.322122008568961e-10,8.400224960070091e-14,0.0336869332221151,0.0336904375517083,-0.00018926863452739008,-5.7252401604313e-12,1.56449999999988
7.904787033274907e-10,1.0408340855860843e-16,0.0336873518387832,0.0336906680401647,-0.00018926233541069004,-5.72051000319318e-12,1.56499999999988
1.096345236817342e-15,1.1385961617982332e-12,0.0336875812843177,0.0336906659169684,-0.00018924912831108013,-5.716040054476457e-12,1.56549999999988
9.639029990848869e-10,4.7302439742935576e-14,0.0336875783614717,0.0336903916288337,-0.00018924912830603014,-5.71166009454005e-12,1.56599999999988
7.081919772833345e-11,1.197403287633847e-12,0.0336873053888189,0.033689791821423,-0.00018922084461356998,-5.707689963024842e-12,1.56649999999988
6.706272967504923e-10,7.979727989493313e-16,0.0336867071157146,0.0336888142433431,-0.00018921888320839,-5.704070028811348e-12,1.56699999999988
6.799711974037059e-10,3.224198685813917e-12,0.0336857328028718,0.0336873967410845,-0.00018919728095401016,-5.701830067122993e-12,1.56749999999988
1.006859998153864e-09,3.212013988118656e-13,0.0336843184595602,0.0336854700595409,-0.0001891754282121001,-5.6997501336752965e-12,1.56799999999988
1.2004286453759505e-15,2.0122792321330962e-16,0.0336823964275586,0.0336829596969378,-0.00018914304835938,-5.700600148178525e-12,1.56849999999988
2.4898970385489605e-10,5.164965677373345e-13,0.0336798904025578,0.033679784494504,-0.00018914304836114009,-5.705680069037489e-12,1.56899999999988
2.947027968880356e-10,1.609823385706477e-14,0.0336767201615486,0.0336758573168538,-0.00018914697723787012,-5.7127299852438584e-12,1.56949999999988
2.6729259777757974e-10,1.0401401961956935e-14,0.0336727992226935,0.0336710895519398,-0.00018913908911410006,-5.715610059894849e-12,1.56999999999988
1.700029006457271e-15,2.400857290751901e-15,0.0336680417098772,0.0336653940724882,-0.00018914358818242997,-5.718650162786498e-12,1.57049999999988
1.2004286453759505e-15,8.58129539649255e-12,0.0336623508980386,0.0336586766560947,-0.00018914358818601,-5.719460061809345e-12,1.57099999999988
2.3414929717358035e-10,3.659572644920672e-14,0.0336556390942934,0.0336508484603121,-0.00018914358818648011,-5.717869970903178e-12,1.57149999999988
1.325525696149743e-09,3.854000452108153e-13,0.0336478200356066,0.033641841463109,-0.00018913720714362997,-5.7156800993551915e-12,1.57199999999988
3.1338250050527705e-10,7.160244619441869e-14,0.0336388253895376,0.0336315945991145,-0.0001891982837433101,-5.712710035923885e-12,1.57249999999988
1.7371799831966683e-10,1.3496148643099559e-14,0.0336285895055968,0.0336200692972535,-0.00018920053082247,-5.708840084689415e-12,1.57299999999988
1.3600232051658168e-14,7.060046991469449e-13,0.0336170747842349,0.03360725700374,-0.00018919582936957006,-5.7054300520165135e-12,1.57349999999988
1.2989522998885228e-09,8.925013506022594e-13,0.0336042727638503,0.0335931581156578,-0.00018919582936616003,-5.7011700048403835e-12,1.57399999999988
3.0481499962986547e-10,1.4886009092052177e-12,0.0335901863206504,0.0335778120041764,-0.00018915494164898012,-5.696190047421723e-12,1.57449999999988
1.2059181986323608e-09,4.3402781368939714e-14,0.0335748518003468,0.033561287819278,-0.00018914670191158014,-5.690909982841719e-12,1.57499999999988
7.238590282732105e-11,4.361996874813201e-13,0.0335583407534953,0.0335436730229276,-0.0001891103731876001,-5.685660059082109e-12,1.57549999999988
3.5123640107492804e-10,4.3729603271813744e-13,0.0335407367043336,0.0335250815954547,-0.00018910837051362012,-5.679609994119206e-12,1.57599999999988
6.702397040148078e-10,2.8629876247521224e-13,0.0335221546590549,0.0335056425524893,-0.00018910955730266,-5.674900003041494e-12,1.57649999999988
4.4821769906722153e-10,4.409042575481692e-13,0.0335027242768252,0.0334855001773233,-0.00018908950561136997,-5.667870036155098e-12,1.57699999999988
1.0159059704584195e-10,2.788297370770465e-12,0.0334825893863227,0.0334647917090309,-0.00018907730236943,-5.661790047212234e-12,1.57749999999988
1.973538596433677e-09,2.2250257192268919e-13,0.033461886484703,0.0334436538042557,-0.00018907448500595013,-5.655900010489989e-12,1.57799999999988
2.1743019884556958e-10,9.815967483284282e-13,0.0334407624104939,0.0334222247061758,-0.00018902642114873016,-5.650370145729444e-12,1.57849999999988
4.93906603116212e-10,4.381009444109907e-13,0.0334193350817305,0.0334006186339055,-0.00018902040836297996,-5.64451003298716e-12,1.57899999999988
5.992664975362771e-10,1.6456974671896774e-12,0.0333977311888582,0.0333789493356859,-0.00018901737606031015,-5.6391300049668525e-12,1.57949999999988
1.1073102990089012e-09,5.11629627553134e-12,0.0333760639212947,0.0333573175731786,-0.00018901166866810005,-5.633610114866294e-12,1.57999999999988
2.2615137956760734e-09,5.754605125751766e-12,0.0333544349690165,0.0333358046379517,-0.00018897666875693003,-5.628750070207911e-12,1.58049999999988
3.4235016974082377e-09,4.92599017132278e-13,0.0333329274732497,0.0333144770073404,-0.00018890281176240004,-5.623840152249593e-12,1.58099999999988
4.666577055334464e-10,8.495010250797463e-13,0.0333116087193519,0.0332933917156249,-0.00018878360996709017,-5.619930085534741e-12,1.58149999999988
5.573638009459536e-10,9.090901642583304e-12,0.0332905309398646,0.0332725887221207,-0.0001887701663488301,-5.6168401093431575e-12,1.58199999999988
2.7195993027029353e-09,2.4712037971497125e-12,0.0332697321389963,0.0332521054301833,-0.0001887652392342301,-5.6140300741525095e-12,1.58249999999988
1.0852832035834759e-09,5.83401382758808e-13,0.0332492565994326,0.0332319693415756,-0.00018866715651867,-5.611470055982837e-12,1.58299999999988
8.362890033253301e-10,2.1881038647642015e-12,0.0332291161631266,0.0332121862883743,-0.00018862877008042015,-5.6089800772735066e-12,1.58349999999988
1.4424463012918665e-09,3.1800256872216437e-13,0.0332093278921205,0.033192761962931,-0.00018860370829818017,-5.606270005523162e-12,1.58399999999988
2.5193079566943055e-10,4.8823028953037806e-12,0.0331899020730605,0.0331737035430137,-0.00018856175148132016,-5.604860109018062e-12,1.58449999999988
1.6434288999112034e-09,1.697409574008546e-11,0.0331708384217096,0.0331550126908734,-0.00018856554816699,-5.602380104968718e-12,1.58499999999988
1.194400703341536e-09,7.19979631469414e-14,0.0331521530772027,0.0331366914955449,-0.00018850413893763997,-5.600029988339639e-12,1.58549999999988
2.688114002225017e-09,7.730369816494331e-11,0.0331338266688539,0.0331187234415299,-0.00018847763514242004,-5.597350057409689e-12,1.58599999999988
1.3014525984678116e-09,7.066985885373356e-13,0.0331158635302291,0.0331011019966069,-0.00018835164182051016,-5.594760115260056e-12,1.58649999999988
5.044377304752601e-09,7.960097858639159e-12,0.0330982432304017,0.0330838199021316,-0.00018831097725985997,-5.5918600912890915e-12,1.58699999999988
2.122575094853918e-09,2.6740415437487286e-13,0.0330809727636846,0.0330668695013534,-0.00018867073268237,-5.5884101599762426e-12,1.58749999999988
3.428577977082625e-10,2.2049695402870384e-11,0.0330640274859844,0.033050240763737,-0.00018858076714893014,-5.584510067921378e-12,1.58799999999988
4.943122397516042e-09,3.4430097661797276e-13,0.0330473961451051,0.0330339199784615,-0.00018857085335259008,-5.580730105467224e-12,1.58849999999988
7.643610050456218e-11,2.1816021211762404e-12,0.0330310795569324,0.0330178963547516,-0.00018835402401520015,-5.576950143013071e-12,1.58899999999988
2.1518146986476694e-09,2.7700064464397656e-14,0.033015059261307,0.0330021659635519,-0.00018835190345878002,-5.5720300335543316e-12,1.58949999999988
7.228881035437063e-10,1.9513002325055595e-12,0.0329993269861053,0.032986711775485,-0.00018829660605607004,-5.568490113461166e-12,1.58999999999988
7.977385974022866e-10,9.700497349829362e-12,0.0329838649718049,0.0329715217080835,-0.00018827374696983004,-5.563460065902137e-12,1.59049999999988
4.4264318044273665e-09,0.0,0.0329686676045292,0.032956581247861,-0.0001882461016621301,-5.558680035364083e-12,1.59099999999988
1.8524019818055848e-10,1.67990621413594e-14,0.0329537278689174,0.0329418831452618,-0.00018807371208185006,-5.553920170986437e-12,1.59149999999988
6.266420021772134e-11,1.3687502520287609e-11,0.0329390254797394,0.0329274193004057,-0.00018807929131770007,-5.549020010847672e-12,1.59199999999988
1.613507195907804e-09,1.080795175578686e-12,0.0329245560773391,0.0329131791923323,-0.00018807757409870004,-5.5432401290661515e-12,1.59249999999988
5.360553043121108e-10,1.7886039871406467e-12,0.0329103194082164,0.0328991550587421,-0.00018797352331650008,-5.538849977629323e-12,1.59299999999988
1.1595037013867326e-09,3.1569885594606717e-13,0.0328962937146355,0.0328853384090107,-0.00018796844210050003,-5.533590079209727e-12,1.59349999999988
8.039856003172474e-10,2.6738958269767465e-12,0.0328824754554194,0.0328717228974093,-0.00018794493363064003,-5.529060065692648e-12,1.59399999999988
1.3833268974750013e-09,5.546370307474291e-11,0.0328688542179721,0.0328582979459947,-0.0001879313604344101,-5.524700055076215e-12,1.59449999999988
3.9815633984252585e-09,8.277961649483245e-13,0.032855425177715,0.0328450561493446,-0.00018789227742892016,-5.523430020651365e-12,1.59499999999988
8.898956987968276e-10,1.1853018566654328e-12,0.032842195762682,0.0328319897535155,-0.00018749931315495015,-5.5231600543104165e-12,1.59549999999988
9.140647960759196e-10,3.4219849176508887e-13,0.0328291366004163,0.0328190962216367,-0.00018748218960012997,-5.521710042324934e-12,1.59599999999988
4.453593049902338e-10,9.49601508537512e-13,0.032816244781735,0.0328063677311161,-0.00018745100029920005,-5.521860095905606e-12,1.59649999999988
4.4096740148269475e-10,9.857045735195413e-13,0.032803512721829,0.0327937998592894,-0.00018744904866277012,-5.521790056445264e-12,1.59699999999988
9.776039977538176e-10,2.0122792321330962e-16,0.0327909388979113,0.0327813846479222,-0.00018744687323941998,-5.522120087586568e-12,1.59749999999988
7.008282842946301e-16,4.293704281010946e-12,0.0327785184475637,0.0327691158409676,-0.00018743823500342,-5.521559988744262e-12,1.59799999999988
1.7642882987889408e-09,4.815369630817301e-11,0.0327662425160267,0.0327569887639771,-0.00018743823500298002,-5.522700135748848e-12,1.59849999999988
8.787070029936395e-10,3.2979868835880666e-13,0.0327541152578643,0.0327449981020608,-0.00018736743742360008,-5.523699986992314e-12,1.59899999999988
1.3499996953658666e-09,2.8449395617080597e-11,0.0327421246347259,0.0327331426121191,-0.00018735397306412008,-5.525589968219391e-12,1.59949999999988
1.5337829617489973e-10,8.40690017600565e-12,0.0327302683423901,0.0327214161137824,-0.00018737995644530002,-5.52882002333166e-12,1.59999999999988
4.508656004098555e-09,3.55201978941011e-11,0.0327185401677481,0.0327098149252244,-0.00018737535903563004,-5.5331099944877504e-12,1.60049999999988
1.3702262498249684e-08,1.3183967806362773e-12,0.0327069431779425,0.0326983326230862,-0.00018756887768562008,-5.536290176300085e-12,1.60099999999988
2.964993105203373e-09,2.0126504629569553e-11,0.0326954772513077,0.0326869696919835,-0.00018697010951885,-5.536789993501601e-12,1.60149999999988
1.940806598765832e-09,1.771013891094242e-13,0.0326841191332599,0.0326757188385319,-0.00018702489232446003,-5.537550019224513e-12,1.60199999999988
2.063847703848154e-09,8.450948274507653e-13,0.0326728760907219,0.0326645813607403,-0.00018707463491672007,-5.538100143406832e-12,1.60249999999988
1.9632550446457842e-10,1.292993490054073e-13,0.0326617395682155,0.0326535493980802,-0.00018712069857595016,-5.5387101155490726e-12,1.60299999999988
5.533795990886325e-10,2.2077201178305472e-11,0.0326507036654852,0.0326426208705824,-0.00018711527132498013,-5.539380152491669e-12,1.60349999999988
4.372771096605721e-09,3.5149660959632456e-13,0.032639769783248,0.032631790195763,-0.00018712297402596,-5.539709966792539e-12,1.60399999999988
1.7109411040716616e-09,1.9890596114624515e-11,0.0326289426991424,0.0326210614466584,-0.00018707977720233996,-5.538240005487083e-12,1.60449999999988
2.479829300239267e-09,6.350961423429169e-13,0.0326182138340683,0.0326104288279796,-0.00018713824855645005,-5.537040010522576e-12,1.60499999999988
6.348720160698207e-11,9.766000508282247e-12,0.0326075892877643,0.0325998883318766,-0.00018697156964015012,-5.537180089443261e-12,1.60549999999988
1.9718195964912866e-09,4.14039635909802e-12,0.0325970467960621,0.0325894385306734,-0.0001869698408444101,-5.535939978998372e-12,1.60599999999988
1.8791936964857037e-09,7.129991042020833e-13,0.0325865957627579,0.0325790769440947,-0.00018703101868774,-5.5355401252371594e-12,1.60649999999988
7.461680995302089e-10,1.1930900711831782e-11,0.0325762319895915,0.0325688024286822,-0.00018695258888990016,-5.534399978232574e-12,1.60699999999988
1.1106296993190767e-09,9.700205916285398e-12,0.0325659522028046,0.0325586115124759,-0.00018695989554343,-5.534280065472297e-12,1.60749999999988
1.6066536018266575e-09,4.3959974549423464e-13,0.0325557580089444,0.032548503520655,-0.00018692882769998998,-5.532570061805853e-12,1.60799999999988
1.4932058992056518e-09,4.048983370807946e-13,0.0325456477956364,0.0325384779525024,-0.00018699019410795014,-5.5309699962396985e-12,1.60849999999988
2.688954961471701e-10,4.3230002910732424e-13,0.0325356193200814,0.0325285321370622,-0.00018705312195455015,-5.529020167052701e-12,1.60899999999988
2.551504008074801e-10,9.99540034074542e-12,0.032525666920603,0.0325186636800892,-0.00018705737852057016,-5.527150135145598e-12,1.60949999999988
1.0037247977212616e-09,1.2777973124045161e-12,0.0325157919629616,0.0325088717834634,-0.00018706184974041007,-5.52495007209719e-12,1.60999999999988
2.6425196961166186e-09,7.203057594828977e-13,0.0325059949670603,0.032499153486891,-0.00018704394232969997,-5.521729991644908e-12,1.61049999999988
5.962601939968337e-10,1.0348000234472465e-11,0.0324962759720463,0.0324895137224242,-0.0001870682529935201,-5.519140049495275e-12,1.61099999999988
1.9723709471231032e-10,3.593028652382202e-13,0.0324866320523696,0.0324799422199602,-0.00018704957776864012,-5.51642997774493e-12,1.61149999999988
1.88821880353629e-09,9.659002764283997e-12,0.0324770562509299,0.032470443185089,-0.00018705561976991008,-5.51266996461075e-12,1.61199999999988
1.8983869337629855e-10,3.060052211623088e-14,0.0324675553541913,0.0324610100348909,-0.00018710931021039012,-5.5083101708347515e-12,1.61249999999988
1.5076528983581916e-09,8.505540022296643e-11,0.0324581176127839,0.0324516427977123,-0.00018710392999196006,-5.5055001356441036e-12,1.61299999999988
7.386554395916178e-09,8.752998326144734e-13,0.0324487479834437,0.0324423391694795,-0.0001871661038196301,-5.502080128311215e-12,1.61349999999988
8.053196998147882e-10,1.29396493520062e-13,0.0324394589544367,0.0324331028463079,-0.00018735884701839,-5.497720117694782e-12,1.61399999999988
4.0468500078771896e-10,1.4799904357598592e-11,0.03243022722804,0.0324239308287695,-0.00018734385286883998,-5.4915601146315884e-12,1.61449999999988
5.1052680000163164e-09,2.1980334219406927e-13,0.0324210538617615,0.0324148202940919,-0.00018734415723349,-5.4863700388319e-12,1.61499999999988
2.0370130582314516e-10,1.1614043060603763e-12,0.0324119496479482,0.0324057724679649,-0.00018726050997816004,-5.4810099601315665e-12,1.61549999999988
1.0843385980785492e-09,4.919609858378138e-11,0.0324028997761481,0.0323967851663518,-0.00018725422728701016,-5.4756999715716015e-12,1.61599999999988
2.180113395366945e-09,9.724304694813668e-12,0.0323939091220536,0.0323878560982571,-0.0001872439323324,-5.472200166958818e-12,1.61649999999988
1.923536899206546e-09,9.71445146547012e-17,0.0323849902465903,0.0323789855821815,-0.0001868574220599301,-5.468599965224863e-12,1.61699999999988
1.394952500732849e-09,4.811012699335038e-13,0.0323761284337925,0.0323701728753107,-0.00018693153598062012,-5.46333009214528e-12,1.61749999999988
1.4436629669489776e-10,5.018971349635137e-13,0.0323673224360749,0.0323614173134264,-0.00018699643408711004,-5.458430148846949e-12,1.61799999999988
5.63720597979156e-10,9.68740365703269e-12,0.0323585647074104,0.0323527232337234,-0.0001869921931735301,-5.451880049842095e-12,1.61849999999988
2.602790968864177e-10,1.8997026174361054e-12,0.0323498623669271,0.0323440854382395,-0.00018698663580910013,-5.44419002067309e-12,1.61899999999988
2.4724653990837453e-09,3.9480224645060957e-13,0.0323412165126155,0.0323354986843012,-0.00018698379372064015,-5.436900062105732e-12,1.61949999999988
2.577289007210659e-10,2.858963066287856e-13,0.0323326274632946,0.0323269643071843,-0.00018702044637107008,-5.4297399909586375e-12,1.61999999999988
1.159380196014137e-09,9.468301143122915e-12,0.0323240864613451,0.0323184820889679,-0.0001870250740705901,-5.422310170311029e-12,1.62049999999988
1.2096690316099057e-10,1.5179524304187453e-13,0.0323155986493784,0.0323100519872609,-0.0001870011480363501,-5.414980096263289e-12,1.62099999999988
1.6166913016646411e-09,1.0689990559420437e-12,0.0323071626571223,0.032301672861341,-0.00018699782656837012,-5.406830148532715e-12,1.62149999999988
1.6820529691319308e-10,1.0257496241283803e-11,0.032298780554891,0.0322933446756062,-0.0001870560679874001,-5.398460107761127e-12,1.62199999999988
6.849882050463663e-10,1.2403002236371918e-11,0.0322904470006205,0.0322850648437449,-0.00018705130007566997,-5.391040044933071e-12,1.62249999999988
3.1702823005685943e-09,7.336978247174386e-13,0.0322821633897644,0.0322768353419943,-0.00018704278370598997,-5.383449979204369e-12,1.62299999999988
1.609784097689193e-09,5.699496430366935e-12,0.0322739366556578,0.0322686581722446,-0.00018717677777263996,-5.375800065515746e-12,1.62349999999988
2.9782205035466802e-09,9.48960354740791e-12,0.0322657589056104,0.0322605287413069,-0.00018711438051490013,-5.3685101069483876e-12,1.62399999999988
1.495268006634909e-10,3.74499042887777e-13,0.0322576294232766,0.0322524445271678,-0.00018696966168830998,-5.360949965199646e-12,1.62449999999988
1.3929008987889624e-09,8.882297675150141e-12,0.0322495427314025,0.0322444071939847,-0.00018696614529726012,-5.353390040291339e-12,1.62499999999988
1.7316284933732717e-09,9.482199747612441e-12,0.0322415035007011,0.0322364160637091,-0.00018703062682286003,-5.347310051348475e-12,1.62549999999988
1.7639201974062324e-09,3.929981340355937e-13,0.0322335118521381,0.032228469797216,-0.00018709122523787015,-5.341450155446625e-12,1.62599999999988
5.963970289846188e-11,9.507200582348219e-12,0.0322255654138299,0.0322205689894076,-0.00018715716213446002,-5.3358300850653295e-12,1.62649999999988
1.9677688992136844e-09,9.87179782363512e-12,0.0322176594883656,0.0322127111735779,-0.0001871555260119001,-5.331820054910175e-12,1.62699999999988
8.370693027615062e-10,3.1149041679334744e-12,0.0322098006879993,0.032204896790091,-0.00018722445723530013,-5.327890038875349e-12,1.62749999999988
4.538832198974774e-09,4.0199697737275386e-11,0.0322019834848531,0.0321971263047064,-0.00018719471464371997,-5.323570143739298e-12,1.62799999999988
4.427909601478763e-09,1.2863203557866854e-11,0.0321942161366245,0.0321893970472824,-0.00018715514635344005,-5.3203899619269635e-12,1.62849999999988
5.122438001547991e-09,5.280012538300127e-13,0.0321864954904824,0.0321817103699674,-0.00018695835262681,-5.316860016493785e-12,1.62899999999988
4.483505899877116e-09,6.443942601741526e-13,0.0321788214931066,0.0321740721349183,-0.00018717148693262018,-5.312390067777062e-12,1.62949999999988
5.731293981070529e-10,2.1323012799889796e-12,0.0321711902865209,0.0321664730404366,-0.00018710174302596005,-5.308700094103225e-12,1.62999999999988
1.0389957991185916e-09,0.0,0.03216358901415,0.0321589140513203,-0.00018709680303567017,-5.305810044792247e-12,1.63049999999988
1.2004286453759505e-15,5.94101157158633e-13,0.0321560264459154,0.0321513957189305,-0.00018705153184774004,-5.3019500682177645e-12,1.63099999999988
6.594023937989135e-10,6.309536226822843e-14,0.0321485021596335,0.032143924883996,-0.00018705153184376015,-5.298530060884876e-12,1.63149999999988
1.1680229700106182e-10,4.191993974167474e-13,0.0321410246395638,0.0321364906354609,-0.00018707287606593002,-5.2951399775319485e-12,1.63199999999988
6.85430948110799e-11,4.399258735077183e-15,0.0321335838260521,0.0321290933867944,-0.00018706950673386016,-5.292130015460694e-12,1.63249999999988
2.3468280097027616e-10,1.8189616479702408e-13,0.0321261800289571,0.0321217343080608,-0.00018706761517854002,-5.28962008743139e-12,1.63299999999988
3.257479008755837e-10,8.951173136040325e-16,0.0321188194734221,0.032114419227656,-0.00018707470550270006,-5.285570158636288e-12,1.63349999999988
9.020562075079397e-16,4.86395645982185e-13,0.0321114992584824,0.0321071430060017,-0.00018706533923970006,-5.284449960951676e-12,1.63399999999988
5.599576011205976e-10,1.0239725733995897e-13,0.0321042145272214,0.0320999016637362,-0.00018706533923942012,-5.283839988809436e-12,1.63449999999988
2.1322110049792897e-10,4.1799896877137144e-14,0.0320969672243084,0.0320926955173952,-0.00018704974591876003,-5.282970024986233e-12,1.63499999999988
2.2429509638488554e-10,9.903397546473514e-12,0.0320897554167737,0.0320855255987485,-0.00018704378378666016,-5.282270064063677e-12,1.63549999999988
2.003293100849568e-09,2.1471990852006684e-12,0.0320825802445621,0.0320783918842881,-0.00018704707686303013,-5.281040145119209e-12,1.63599999999988
2.510762896201779e-09,7.599010309888854e-11,0.0320754452502371,0.0320712936006185,-0.0001869828652466001,-5.281619976441054e-12,1.63649999999988
8.644538973534566e-10,5.898059818321144e-15,0.032068348790291,0.0320642304063384,-0.0001870051890895401,-5.2801801559559935e-12,1.63699999999988
4.402750101994979e-09,1.8039736371378012e-13,0.0320612858158081,0.0320572014551997,-0.00018698984629753014,-5.280460096956929e-12,1.63749999999988
3.399178993834795e-10,4.315992008230296e-13,0.0320542680108957,0.0320502089349234,-0.00018736060731267012,-5.282200024603334e-12,1.63799999999988
2.7072789843263223e-10,8.549411179004096e-14,0.0320472765811026,0.0320432520292564,-0.00018736015571879,-5.284120146650806e-12,1.63849999999988
1.3662099923594795e-10,1.298898488766298e-12,0.032040317219308,0.0320363301208733,-0.00018735125225146005,-5.285780060176881e-12,1.63899999999988
7.298060072935542e-11,1.5538090258893078e-10,0.0320333906597794,0.0320294421361205,-0.00018734725890699007,-5.286880091701085e-12,1.63949999999987
6.880881003867856e-10,3.719941021884665e-14,0.0320264973840724,0.0320225851700405,-0.00018734523522879998,-5.289149977369401e-12,1.63999999999987
5.639842967641862e-10,2.371602914053028e-12,0.0320196450969318,0.0320157620938747,-0.00018694733956323996,-5.2918500744597585e-12,1.64049999999987
1.399935299628563e-09,6.76299294344318e-13,0.0320128271674156,0.032008972924146,-0.00018693491967941003,-5.293560078126203e-12,1.64099999999987
2.7063059987453286e-09,2.8629043580252755e-12,0.0320060414265733,0.0320022169093389,-0.00018688640351352016,-5.2966400796577995e-12,1.64149999999987
2.156697598287849e-09,9.160033842547932e-14,0.0319992884210258,0.03199549635006,-0.00018679295438749012,-5.298110040963255e-12,1.64199999999987
1.82088899514099e-10,1.3833031942134255e-12,0.031992567174904,0.0319888074087256,-0.00018670114807589015,-5.301110028374523e-12,1.64249999999987
1.8025482009798033e-09,1.1238600328145054e-11,0.031985875434943,0.0319821496638039,-0.00018669597036778,-5.304480162407477e-12,1.64299999999987
4.5705219470226766e-10,6.923975282013828e-13,0.0319792158351425,0.0319755217605979,-0.00018675418642632004,-5.308090121960984e-12,1.64349999999987
2.914932899222844e-09,1.1010983791415185e-12,0.0319725851692568,0.0319689320954892,-0.00018676404838898018,-5.310230120209036e-12,1.64399999999987
1.1725580228993948e-10,1.2308001839933524e-12,0.0319659975482271,0.0319623697381328,-0.0001867744943084,-5.3119401238754804e-12,1.64449999999987
1.1627999951802082e-09,4.996003610813204e-16,0.0319594316281086,0.0319558419174479,-0.00018677170146917015,-5.315290091748026e-12,1.64499999999987
1.0966803853929008e-11,2.4799606812564434e-14,0.0319529021076899,0.031949340656823,-0.0001867316394328,-5.3182900791592935e-12,1.64549999999987
5.423509558122319e-11,1.2380374503351277e-13,0.0319463959306561,0.0319428682788771,-0.00018673193045279997,-5.321230001770205e-12,1.64599999999987
3.077256019445862e-10,2.4202861936828413e-14,0.031939917438708,0.0319364261635054,-0.00018673043987151006,-5.324200065201512e-12,1.64649999999987
5.7660501373568707e-11,5.092939958650788e-13,0.0319334700321311,0.0319300131024258,-0.00018673095824595998,-5.329990138483454e-12,1.64699999999987
3.534709955288484e-10,2.7304547511874944e-14,0.0319270512205647,0.0319236287812039,-0.00018672936980874012,-5.335800161085369e-12,1.64749999999987
5.5061399883982176e-11,2.7700064464397656e-14,0.0319206623666767,0.0319172732754383,-0.00018673098885165005,-5.341160022945268e-12,1.64799999999987
1.4293680128396602e-10,4.026695643588596e-12,0.0319143064627444,0.0319109466082302,-0.00018672947699292005,-5.346240160644666e-12,1.64849999999987
1.2138930000071824e-09,8.446604526923807e-12,0.0319079770305466,0.0319046482020447,-0.00018672642489026003,-5.35203999174616e-12,1.64899999999987
1.4715131960163497e-09,4.245007123593325e-13,0.031901678337501,0.0318983776159069,-0.00018666293665674997,-5.357580048007127e-12,1.64949999999987
2.6736290265061413e-10,3.810007864757381e-13,0.031895408661666,0.031892137401478,-0.00018671890365456003,-5.362240165784904e-12,1.64999999999987
5.676669551091251e-11,5.880990139317532e-13,0.0318891660461962,0.0318859287997642,-0.00018671012079924006,-5.3665401116009814e-12,1.65049999999987
8.839543957916973e-10,1.8188700545707093e-11,0.0318829532953123,0.0318797459816619,-0.00018671167434062001,-5.370189969794437e-12,1.65099999999987
4.8751587003459385e-09,3.795574965437254e-15,0.0318767698684951,0.0318735897445287,-0.00018669624720035012,-5.374590095891252e-12,1.65149999999987
2.496460052570093e-10,6.352002257514755e-13,0.0318706200689251,0.03186746376061,-0.00018664829906079997,-5.37851013726609e-12,1.65199999999987
8.273104007416876e-10,7.21103732281847e-13,0.0318644939540232,0.0318613651842655,-0.00018664097062440015,-5.383860024466003e-12,1.65249999999987
7.02712402156358e-10,4.867981018286116e-13,0.0318583918162074,0.0318552906040808,-0.00018665555936048,-5.388060006841777e-12,1.65299999999987
3.022756975279428e-10,1.4729883979214264e-13,0.0318523141279481,0.0318492412214623,-0.00018663358833860013,-5.395200128668898e-12,1.65349999999987
3.812706955708123e-10,6.449701883681769e-14,0.0318462614223797,0.031843224335571,-0.00018662549567966002,-5.401339965571683e-12,1.65399999999987
1.9558819841503094e-10,2.7401692026529645e-14,0.0318402411180351,0.0318372304668263,-0.00018661609539066012,-5.407740010995865e-12,1.65449999999987
6.020570986198237e-10,1.2760001388834041e-12,0.0318342432657763,0.0318312604432981,-0.00018661851636993004,-5.416630035129377e-12,1.65499999999987
1.2004286453759505e-15,1.6925696955105707e-11,0.0318282698922472,0.0318253154732875,-0.00018659882488964016,-5.425930104524523e-12,1.65549999999987
2.576598601145008e-09,1.8894608100339383e-14,0.0318223218053443,0.0318193954256973,-0.00018659882489834002,-5.434500072176718e-12,1.65599999999987
1.123290974125446e-10,1.3934096931844664e-11,0.031816407209836,0.0318135057232352,-0.00018634156368224001,-5.4430500905089385e-12,1.65649999999987
7.0817057010175155e-09,0.0,0.031810518383768,0.0318076396613761,-0.00018633848421793016,-5.45282005312564e-12,1.65699999999987
0.0,4.3499925883594415e-13,0.0318046606752801,0.0318017969772352,-0.00018576951968689998,-5.4619301703001666e-12,1.65749999999987
4.814217011150923e-10,1.5439732825583974e-13,0.0317988204848871,0.0317959846582759,-0.00018576951969656997,-5.470180081471043e-12,1.65799999999987
2.662463027824913e-10,2.7901292387610965e-14,0.0317930159330624,0.031790204054933,-0.00018577942185189007,-5.477770147199745e-12,1.65849999999987
4.996003610813204e-16,1.0170336794956825e-13,0.0317872339038718,0.0317844407764584,-0.00018577341150165,-5.484830038066102e-12,1.65899999999987
2.0987600546362728e-10,9.76160124954717e-12,0.0317814689047058,0.0317786976998619,-0.00018577341150847007,-5.491349996250561e-12,1.65949999999987
1.6747601985778182e-09,4.507991202551409e-13,0.0317757239147305,0.0317729808056887,-0.0001857675604546201,-5.496430133949959e-12,1.65999999999987
2.823364042559007e-10,4.1538023021203685e-12,0.031770004443829,0.0317672839936676,-0.00018583519589291005,-5.504890163501863e-12,1.66049999999987
2.406764398887873e-09,6.809830477294554e-14,0.0317643105587208,0.0317616096037402,-0.00018582717938555,-5.514450007737537e-12,1.66099999999987
1.5030950095695772e-10,7.638480126193059e-11,0.0317586435093939,0.0317559640785439,-0.0001857321311494501,-5.523019975389731e-12,1.66149999999987
1.5213080101217358e-10,1.8480356134276121e-13,0.0317529920698614,0.0317503404673585,-0.00018572851179368016,-5.531110075160384e-12,1.66199999999987
4.575818501884044e-09,1.0733497424197935e-11,0.0317473615802148,0.0317447354769439,-0.00018572426749190012,-5.539680042812578e-12,1.66249999999987
3.6189862981372833e-09,5.840399691647846e-11,0.0317417651798639,0.0317391542728505,-0.0001860894263543101,-5.549880000010887e-12,1.66299999999987
5.05337159617536e-09,1.8279822100453202e-13,0.0317361886555539,0.0317335936513153,-0.00018595077914648002,-5.55810996186179e-12,1.66349999999987
3.052161995364955e-10,1.9688972674458682e-12,0.0317306391758753,0.0317280557984196,-0.00018533343107011014,-5.566840174595078e-12,1.66399999999987
1.2758928011336046e-09,4.3999526244675735e-14,0.0317251063486567,0.0317225414994596,-0.00018532671609445,-5.576430159651147e-12,1.66449999999987
1.458300979972904e-10,1.7005979957573913e-12,0.0317195947940873,0.0317170506165361,-0.00018530514324427015,-5.5860201447072155e-12,1.66499999999987
1.1903723978745617e-09,1.391199655476072e-12,0.0317141021325922,0.031711581033998,-0.0001853010795425001,-5.595239983141598e-12,1.66549999999987
2.0502404010636077e-09,3.8749559116979526e-13,0.031708631206397,0.0317061343451142,-0.0001852611905632101,-5.604150173435518e-12,1.66599999999987
2.685500016808007e-10,2.7901292387610965e-14,0.0317031837179623,0.0317007087363296,-0.0001853475650870301,-5.614540082854447e-12,1.66649999999987
8.787569977242171e-11,1.2004286453759505e-15,0.031697755209963,0.0316953116591454,-0.00018533979008547997,-5.624200107370858e-12,1.66699999999987
0.0,1.1859957460558235e-13,0.0316923546842904,0.0316899319092472,-0.00018534225676243013,-5.6345301688298655e-12,1.66749999999987
2.410959001886148e-10,3.95516952522712e-16,0.031686969478815,0.0316845702415925,-0.00018534225677236012,-5.644310106106554e-12,1.66799999999987
8.112996385811755e-12,1.4339099352334017e-11,0.0316816027782957,0.0316792285673729,-0.00018533550903903013,-5.653450147261041e-12,1.66849999999987
2.608145803495443e-09,1.034949903555571e-11,0.031676255684753,0.0316739069675794,-0.00018533572054989017,-5.6626500363754495e-12,1.66899999999987
4.519995898399909e-09,1.416991524116895e-13,0.0316709345049411,0.0316686066744614,-0.00018523536707765013,-5.672089967850846e-12,1.66949999999987
4.700003025659427e-10,1.1140394162723055e-13,0.0316656387966514,0.031663325840875,-0.0001851769089953601,-5.682250026409208e-12,1.66999999999987
3.355788008585492e-10,2.979561042337764e-14,0.0316603577954463,0.0316580724892429,-0.00018517080725293,-5.693080121910166e-12,1.67049999999987
1.1870629479382444e-10,2.4501234374696423e-14,0.0316551022187811,0.0316528402434419,-0.00018517091344384,-5.7057301591778575e-12,1.67099999999987
1.942890293094024e-16,3.4140051896613954e-13,0.0316498660436749,0.0316476247965157,-0.00018516764817788005,-5.71794001036352e-12,1.67149999999987
3.061961934003321e-10,6.379619055252306e-14,0.0316446455924221,0.0316424275654807,-0.00018516764818718012,-5.731620039695073e-12,1.67199999999987
1.2809749788678104e-10,1.2004286453759505e-15,0.0316394438736418,0.0316372641803103,-0.00018516242743874998,-5.7457101142882605e-12,1.67249999999987
1.1698975121987587e-14,6.409456299039107e-14,0.0316342729056132,0.0316321164025203,-0.00018515946792071005,-5.754940144223064e-12,1.67299999999987
1.618020994964553e-10,1.962999207627547e-12,0.0316291253492942,0.031626990323353,-0.00018515946792986007,-5.770640042201958e-12,1.67349999999987
9.729929986712627e-10,1.006972283335017e-13,0.0316239914992769,0.0316218777667091,-0.00018515633100763007,-5.77964000443576e-12,1.67399999999987
5.895913965381361e-10,1.8869628082285317e-13,0.0316188743992681,0.0316167903419564,-0.0001851225682219001,-5.787730104206412e-12,1.67449999999987
4.813805049019848e-10,4.045999646429266e-13,0.0316137830388056,0.031611715909509,-0.00018512941006632012,-5.822040115635585e-12,1.67499999999987
4.792960958677206e-10,8.50249731731978e-12,0.0316087042818333,0.0316066563626038,-0.00018514400006419012,-5.8568900597466556e-12,1.67549999999987
1.4417379790021556e-10,3.21694060279043e-13,0.0316036409302017,0.0316016135751114,-0.00018512980126175011,-5.896960003637375e-12,1.67599999999987
1.676008797024675e-09,1.3480952465450002e-12,0.0315985943598117,0.0315965897773495,-0.00018512979045973003,-5.9064901407335224e-12,1.67649999999987
1.0282897033864202e-09,1.795397164272572e-12,0.0315935701828112,0.0315915867714619,-0.00018518026327698014,-5.915670080527957e-12,1.67699999999987
1.2818459002583715e-09,4.2069819849999135e-13,0.0315885649945046,0.0315866001796808,-0.00018514683865963,-5.921930047031454e-12,1.67749999999987
5.401631988921629e-10,4.7802040104016896e-14,0.0315835772513115,0.0315816313091304,-0.0001851679126206201,-5.927190162291485e-12,1.67799999999987
9.0434597310729e-11,9.651501819973873e-12,0.0315786058318167,0.0315766807544504,-0.0001851533717098701,-5.934850050640095e-12,1.67849999999987
3.1807799449889984e-11,1.779826286352204e-14,0.0315736519499815,0.0315717517562578,-0.00018515082483524007,-5.9425400798091e-12,1.67899999999987
1.4410415985488534e-09,4.0245584642661925e-16,0.0315687191201265,0.0315668389629829,-0.00018515167982114007,-5.9501700441777494e-12,1.67949999999987
6.865869678351899e-11,1.2450943054354013e-12,0.0315638050394718,0.0315619456008164,-0.00018521912681782006,-5.957050174323908e-12,1.67999999999987
8.56915899349886e-10,6.675979213888183e-13,0.0315589062452266,0.03155707540866,-0.00018521794383776998,-5.964330158231279e-12,1.68049999999987
5.671331043677341e-10,8.368028492355961e-13,0.0315540337645324,0.0315522189190889,-0.00018518590736969005,-5.971210071537003e-12,1.68099999999987
6.578613001573252e-10,6.630113125183357e-14,0.0315491782096192,0.0315473772492967,-0.00018516837635075014,-5.977820018501778e-12,1.68149999999987
1.1308799729992103e-10,4.5450448959982737e-13,0.0315443357398036,0.031542552639058,-0.00018514527704254998,-5.984759996607858e-12,1.68199999999987
1.370447699766686e-09,1.2621986789085327e-12,0.0315395084357318,0.0315377455377627,-0.0001851485169898201,-5.991510022493318e-12,1.68249999999987
4.373696300963292e-09,1.2152799599984832e-11,0.0315346995110904,0.0315329574034396,-0.00018519674511721998,-5.999970052045223e-12,1.68299999999987
3.188717970226129e-10,2.699229728619912e-15,0.031529913641551,0.0315281860068585,-0.0001850429060184901,-6.0091400171796705e-12,1.68349999999987
1.6028844918025698e-15,1.3429951595256284e-12,0.0315251428903753,0.0315234320082951,-0.00018504535783817012,-6.01705013938969e-12,1.68399999999987
7.158231993265041e-10,3.479855292809475e-14,0.0315203880274226,0.0315186924796447,-0.00018504535784633004,-6.025560042241529e-12,1.68449999999987
4.5550870020338863e-10,5.309641615269811e-14,0.0315156485497809,0.0315139691344198,-0.00018507204585546016,-6.033960006993078e-12,1.68499999999987
1.1341189792846151e-10,1.6587980988802542e-12,0.0315109240040118,0.0315092624232771,-0.00018507925072452002,-6.042359971744626e-12,1.68549999999987
9.587074953354424e-10,5.98965321785272e-14,0.0315062146999433,0.0315045722456079,-0.0001850761280044,-6.0495601583721026e-12,1.68599999999987
8.892180047848086e-11,7.630007736736388e-14,0.031501523856397,0.0314998991498583,-0.00018503931561308007,-6.057600168002386e-12,1.68649999999987
2.159658007983012e-10,1.0030171138097899e-13,0.0314968484621422,0.0314952438829416,-0.00018504180941167,-6.065180042230667e-12,1.68699999999987
1.767542015529422e-10,2.2801205368239152e-14,0.0314921884093744,0.0314906060648417,-0.00018503651529654997,-6.072080121696799e-12,1.68749999999987
5.396032995430566e-10,2.15769763167728e-12,0.0314875492520457,0.0314859866564638,-0.0001850315232748501,-6.0794500943844865e-12,1.68799999999987
1.2659347042864866e-09,1.2341502819701589e-11,0.0314829262687086,0.0314813804257296,-0.00018501621423650015,-6.086089965329222e-12,1.68849999999987
3.376334600790898e-09,1.4988010832439613e-15,0.0314783185789049,0.0314767907551606,-0.00018501415269588008,-6.0930301602757364e-12,1.68899999999987
5.473799885580277e-11,1.9979851106910473e-13,0.0314737312266443,0.0314722167871022,-0.00018488889548511013,-6.099240036638864e-12,1.68949999999987
5.044628048622712e-10,9.6860020004641e-12,0.031469157005018,0.0314676591661193,-0.00018488741087215,-6.106860026347527e-12,1.68999999999987
0.0,8.00724972438438e-11,0.0314645990478801,0.031463117771676,-0.00018488618207273015,-6.115070038878456e-12,1.69049999999987
2.5019399052528257e-09,4.5759923628097e-13,0.0314600535622352,0.0314585907729281,-0.00018488618208040999,-6.123270076749399e-12,1.69099999999987
8.454449404449171e-09,1.345280137288185e-11,0.031455530949835,0.0314540755585192,-0.00018490687810373,-6.131360176520051e-12,1.69149999999987
1.700029006457271e-15,7.068297336321194e-12,0.0314510358045659,0.0314495771995019,-0.00018515388229175004,-6.139540048230585e-12,1.69199999999987
3.1937910996426844e-09,1.8329782136561334e-13,0.0314465411439171,0.0314450959139451,-0.00018515388229898015,-6.147660071981198e-12,1.69249999999987
4.649088961028447e-10,3.893550065692253e-11,0.0314420653227195,0.0314406274127725,-0.00018499417905333006,-6.155999971932391e-12,1.69299999999987
8.315116400980926e-09,1.0499934255392418e-13,0.0314375974642977,0.0314361753868329,-0.0001849952378013,-6.164090071703043e-12,1.69349999999987
1.948828945441683e-10,8.049116928532385e-16,0.0314331596416343,0.0314317357404587,-0.00018468733071922002,-6.1722001207936694e-12,1.69399999999987
5.300430233612374e-11,1.9740459267225674e-13,0.0314287238042334,0.0314273104309819,-0.00018468192802485002,-6.179200163700105e-12,1.69449999999987
3.261683007016458e-10,2.970498846899261e-12,0.0314242987987227,0.0314229004966645,-0.0001846804888627001,-6.187900018772563e-12,1.69499999999987
1.1515735032219254e-09,1.589700593385146e-14,0.0314198871043202,0.0314185055568101,-0.00018469051427716008,-6.195390121060962e-12,1.69549999999987
8.55579496139569e-12,6.70991040507829e-14,0.0314154914905096,0.0314141276878764,-0.00018463769535672996,-6.205070094897347e-12,1.69599999999987
1.9668870004929673e-10,4.168054790198994e-13,0.0314111095994702,0.031409763568902,-0.00018463791815778014,-6.214730119413758e-12,1.69649999999987
1.1032841307212493e-15,6.023598286830634e-12,0.0314067406061987,0.0314054139008174,-0.00018463499090054015,-6.224040163468891e-12,1.69699999999987
3.0682879015309084e-09,2.56697441081144e-13,0.0314023855426468,0.0314010791583509,-0.00018463499090901015,-6.228710039066221e-12,1.69749999999987
2.984223007596043e-10,1.5226986338490178e-12,0.0313980501036628,0.031396757619686,-0.00018451901217092005,-6.234220171347227e-12,1.69799999999987
1.0421261978366125e-09,1.0010048345776568e-13,0.0313937249899833,0.0313924491902792,-0.0001845101612355101,-6.238560015803252e-12,1.69849999999987
3.237035015035694e-10,7.741030039198904e-13,0.031389414386089,0.0313881563788116,-0.00018448839177270001,-6.242150026036786e-12,1.69899999999987
5.481588030709084e-10,1.304512053934559e-15,0.0313851183191183,0.0313838775333992,-0.00018449018316307004,-6.246789977654155e-12,1.69949999999987
1.2276200889171918e-11,4.2001124800350453e-14,0.0313808364665163,0.0313796149379122,-0.00018447207459433004,-6.254420158863239e-12,1.69999999999987
9.669600536943435e-11,3.930800129836598e-12,0.0313765671645824,0.0313753659509332,-0.00018447239709752,-6.2635599831772915e-12,1.70049999999987
1.0768123961946152e-09,5.967448757360216e-16,0.0313723120723482,0.0313711278884856,-0.00018447110626662014,-6.2726501510318444e-12,1.70099999999987
8.878398016776146e-12,3.289729599842417e-14,0.031368072768251,0.0313669041298479,-0.00018441356758281996,-6.281910104946609e-12,1.70149999999987
5.256641996687073e-10,5.144981662930093e-13,0.0313638446183727,0.0313626929720991,-0.00018441379834290006,-6.291629977422941e-12,1.70199999999987
1.0359009483540405e-10,1.8050005934355795e-12,0.0313596300186741,0.031358495232559,-0.00018439759355510003,-6.301280027279366e-12,1.70249999999987
1.4121696034763431e-09,4.3259840154519225e-13,0.0313554279212641,0.0313543107680916,-0.0001843946493026501,-6.310360003633497e-12,1.70299999999987
1.96028894505762e-10,9.624995245260948e-12,0.0313512418499711,0.0313501394817146,-0.00018436862442505015,-6.319210129127062e-12,1.70349999999987
1.581028495623027e-09,1.1150108614188525e-13,0.0313470800967126,0.031345992995548,-0.00018437110539293007,-6.328830038163091e-12,1.70399999999987
2.1297669877684555e-10,3.5901837058816e-14,0.0313429319065778,0.031341859606928,-0.00018444315993853015,-6.338640116260175e-12,1.70449999999987
6.420899922865431e-11,2.8669427942773495e-13,0.0313387905265314,0.0313377362778177,-0.00018444488068871008,-6.3479701096352814e-12,1.70499999999987
3.745447979541794e-10,1.4659801150784801e-13,0.0313346614637435,0.0313336228164718,-0.00018444309634840002,-6.357310077670375e-12,1.70549999999987
1.6137539915472843e-10,9.150319391082462e-14,0.031330543374174,0.0313295196730814,-0.00018443198584856997,-6.366090163703597e-12,1.70599999999987
1.5588640100983042e-10,8.589295941163755e-12,0.0313264358818706,0.0313254282664256,-0.0001844365156468701,-6.374719979315713e-12,1.70649999999987
9.853070442877865e-11,1.4040157925165886e-13,0.0313223406404626,0.0313213477965167,-0.00018443216022512006,-6.38335998642825e-12,1.70699999999987
1.508426099305904e-09,1.91700821883245e-13,0.0313182576289279,0.0313172806734274,-0.00018442983702101007,-6.3924601289427896e-12,1.70749999999987
2.63364698105395e-10,2.1024848528838902e-15,0.0313141907864841,0.0313132262866995,-0.00018448637400738017,-6.402580072020769e-12,1.70799999999987
1.700029006457271e-15,1.8499785037207062e-13,0.0313101343405713,0.031309185526587,-0.00018448632719285005,-6.411509994794229e-12,1.70849999999987
2.675299995424929e-09,2.9879015928102604e-12,0.0313060901030706,0.0313051568892961,-0.0001844863272019001,-6.420830013509349e-12,1.70899999999987
1.8041124150158794e-15,8.434988818528666e-13,0.0313020618024844,0.0313011412202652,-0.00018439457891376008,-6.430300085805141e-12,1.70949999999987
6.079999975705519e-10,1.1410317135585046e-13,0.0312980440889464,0.0312971376701376,-0.0001843945789223101,-6.443790162916074e-12,1.70999999999987
1.4559170535832777e-10,3.899658373995862e-15,0.0312940393764809,0.031293145065715,-0.00018437480398020008,-6.453099990130773e-12,1.71049999999987
4.984297696797313e-12,1.3367987272694393e-12,0.0312900455858172,0.0312891704985535,-0.00018437905235371005,-6.466789994122313e-12,1.71099999999987
1.2470241020356987e-09,4.343955750663042e-13,0.0312860683744347,0.0312852124212987,-0.00018437918019770998,-6.480530088254222e-12,1.71149999999987
6.497829010965184e-10,1.024999529697368e-12,0.0312821098486106,0.0312812607932597,-0.00018435179785904004,-6.493229998821848e-12,1.71199999999987
1.3478985982917635e-09,1.4137996329210978e-12,0.0312781575240713,0.0312773186272277,-0.0001843577220206,-6.503840001281791e-12,1.71249999999987
9.6019130146896e-10,1.3252003661090583e-11,0.0312742144063788,0.0312733867466535,-0.0001844024432504001,-6.513030132576647e-12,1.71299999999987
4.9872005969398e-09,1.700029006457271e-15,0.031270282117445,0.0312694677086122,-0.00018436826087064005,-6.523269988414904e-12,1.71349999999987
9.216696850167239e-12,3.046937702144703e-13,0.0312663699201004,0.0312655608793924,-0.00018425664344820015,-6.5339400556752025e-12,1.71399999999987
2.174743024552228e-10,2.5059815333960955e-13,0.0312624633114097,0.0312616652184622,-0.00018425688424030017,-6.545050092177096e-12,1.71449999999987
3.7101330341293703e-10,6.657598083936733e-12,0.0312585687782666,0.0312577872050974,-0.0001842549208079,-6.555930060977988e-12,1.71499999999987
1.3266863024830045e-09,1.161196139243259e-12,0.0312546910358062,0.0312539164172362,-0.00018426199533482,-6.566870094579236e-12,1.71549999999987
1.154826893834393e-09,7.998948725607136e-13,0.0312508258099496,0.031250057068801,-0.00018418735132202002,-6.576770161456635e-12,1.71599999999987
7.356483998355312e-10,0.0,0.0312469667537819,0.0312462107171959,-0.00018417223356119016,-6.588680122321389e-12,1.71649999999987
0.0,7.202571872255703e-15,0.031243117462489,0.0312423735130466,-0.00018419380108649014,-6.59596010622876e-12,1.71699999999987
7.19910242530375e-15,1.892999645924931e-13,0.031239276906734,0.0312385521520558,-0.00018419380109396008,-6.603740124178081e-12,1.71749999999987
2.393477985251913e-10,1.1439807434676652e-13,0.0312354522738288,0.03123473907557,-0.00018419380110144996,-6.617240175949002e-12,1.71799999999987
1.3238540125248832e-10,1.5150034005095847e-13,0.0312316369831197,0.0312309357335202,-0.00018418671647297017,-6.62948016795506e-12,1.71849999999987
2.7317200237964023e-10,1.0665499733386596e-11,0.0312278301153624,0.0312271420056101,-0.00018418730271830002,-6.6418400727213944e-12,1.71899999999987
8.814106979004865e-10,4.650099749703429e-14,0.0312240334567981,0.0312233575957951,-0.00018418661359911014,-6.653190151584276e-12,1.71949999999987
1.4383958989172552e-09,1.436004093413601e-13,0.0312202486311926,0.0312195843254356,-0.00018416211607718007,-6.662730046499976e-12,1.71999999999987
3.30130398712436e-10,4.7101211819722266e-14,0.0312164766265102,0.0312158229493191,-0.00018422966786255015,-6.672530149937073e-12,1.72049999999987
8.36949953786359e-12,2.1399548799649892e-14,0.0312127135801082,0.0312120725718699,-0.00018422047807269007,-6.682689991655e-12,1.72099999999987
5.348804003879604e-10,1.2745700328498089e-11,0.031208960243528,0.0312083328984609,-0.00018422069555429008,-6.6943000621988435e-12,1.72149999999987
4.077647001304863e-09,1.0700121344520142e-13,0.0312052181160908,0.0312046045387381,-0.00018420782862054006,-6.711390124203298e-12,1.72199999999987
9.020562075079397e-16,2.4830137945741626e-13,0.0312014935783368,0.0312008855046155,-0.00018465061721851996,-6.728170104386422e-12,1.72249999999987
3.2872099833824997e-10,9.992007221626409e-16,0.0311977750607564,0.0311971804653333,-0.00018465061722662004,-6.7425099791601495e-12,1.72299999999987
0.0,7.918199776413282e-11,0.0311940713634856,0.0311934869070628,-0.00018465527164525006,-6.750170084349194e-12,1.72349999999987
2.773190010962878e-10,2.1899149160731213e-14,0.0311903766957687,0.0311898010718926,-0.00018465527165250012,-6.7659200724684565e-12,1.72399999999987
4.4000392010468126e-09,3.528011216502591e-13,0.0311867068962015,0.0311861385000643,-0.00018464777006414008,-6.779219980518336e-12,1.72449999999987
5.637692986060205e-10,1.0690059948359476e-13,0.0311830575427599,0.0311824867461155,-0.00018502333885186007,-6.792649992828914e-12,1.72499999999987
1.7656709774827029e-10,8.090798864213156e-12,0.0311794022778204,0.0311788381672704,-0.00018503421571030004,-6.806190160080217e-12,1.72549999999987
2.985186802612061e-09,2.94020016666785e-12,0.0311757495509972,0.0311751970838159,-0.00018503335607167,-6.819779983791019e-12,1.72599999999987
1.1510975020390113e-09,6.70991040507829e-14,0.0311721085224785,0.0311715648316705,-0.0001849016836256601,-6.833060159361359e-12,1.72649999999987
7.004320040637779e-11,2.899000484113401e-13,0.0311684810472518,0.0311679410555657,-0.00018485782971081012,-6.845340050007365e-12,1.72699999999987
3.95572699596336e-10,8.780996763047e-13,0.0311648583015262,0.0311643319262383,-0.00018485968689687,-6.858530019956954e-12,1.72749999999987
5.634486002770167e-10,2.276099447806601e-12,0.0311612435386613,0.0311607304288063,-0.00018487173957716,-6.87040008218176e-12,1.72799999999987
9.5094080179714e-10,4.154003530043582e-13,0.0311576378618121,0.0311571420497702,-0.00018485327848921,-6.8839101086126675e-12,1.72849999999987
3.335809996285466e-10,3.94996535479919e-14,0.0311540480205146,0.0311535608086485,-0.00018481653688376008,-6.896990140461967e-12,1.72899999999987
2.7164519939004705e-10,1.354992507085484e-13,0.0311504651842766,0.0311499888414515,-0.00018482370343071014,-6.910520116212848e-12,1.72949999999987
1.8045650043707617e-10,5.460215612984598e-14,0.0311468899913447,0.0311464263898596,-0.00018483175544337007,-6.9234700438014496e-12,1.72999999999986
1.1455830034590164e-10,5.680178549738457e-14,0.0311433232018662,0.0311428757659895,-0.00018482846232861002,-6.930990070069809e-12,1.73049999999986
8.564340209238352e-11,1.949100603138021e-12,0.0311397674156206,0.0311393334250698,-0.0001848275648240001,-6.940200150684639e-12,1.73099999999986
6.313570152793879e-11,1.2500417367888872e-14,0.0311362225187699,0.0311358072502615,-0.00018482514988767,-6.947130154130732e-12,1.73149999999986
9.544155014917788e-10,8.793001049500759e-13,0.0311326938765613,0.0311322917368291,-0.00018482340062809014,-6.953520008054492e-12,1.73199999999986
5.994419995103417e-10,1.987021658322874e-13,0.0311291773634583,0.0311287822201943,-0.00018486161468533012,-6.960900172242601e-12,1.73249999999986
4.051517003833549e-10,9.46985545535739e-14,0.0311256674986765,0.0311252805327269,-0.00018487626988019008,-6.967010085165426e-12,1.73299999999986
2.0162219810382354e-10,1.890300416196311e-12,0.0311221628882773,0.0311217869948313,-0.00018488126089898018,-6.9707800729595926e-12,1.73349999999986
1.2628027998284885e-09,2.2398749521812533e-14,0.0311186655234325,0.0311183019544471,-0.00018488684946751997,-6.973540018009872e-12,1.73399999999986
7.659520240288487e-11,3.0978199172526644e-11,0.0311151794993252,0.0311148255490025,-0.0001848477716032801,-6.977919977946279e-12,1.73449999999986
7.804386699394872e-09,5.304992556354193e-13,0.0311117010595242,0.031111362193316,-0.00018484982106803014,-6.982029971541737e-12,1.73499999999986
2.837676968403535e-10,1.841599789331738e-12,0.0311082540154456,0.0311079112160526,-0.00018413919304624007,-6.984560065731449e-12,1.73549999999986
1.4100152989637849e-09,1.9089937963734371e-13,0.0311048066969468,0.0311044649579275,-0.00018413082722464015,-6.9932601376443415e-12,1.73599999999986
1.830158004312299e-10,2.5000834735777744e-14,0.0311013738396068,0.0311010332873573,-0.00018417105586402012,-7.000740048432319e-12,1.73649999999986
8.010240040712269e-11,1.2429987594764214e-13,0.0310979414891089,0.0310976040408724,-0.00018417658692500998,-7.007359970057081e-12,1.73699999999986
1.6630839760889415e-10,8.109832250191573e-14,0.0310945143297131,0.0310941862910996,-0.00018417873822613008,-7.01416008608291e-12,1.73749999999986
2.625113008913882e-10,9.8152007355079e-12,0.0310910947450667,0.0310907811850532,-0.0001841753450674301,-7.021840140591928e-12,1.73799999999986
1.8402450049914698e-10,1.846994779342026e-13,0.0310876864573802,0.0310873814092665,-0.00018417631202345013,-7.028550050997007e-12,1.73849999999986
1.6530581001261702e-09,1.1639994523804376e-12,0.0310842854124113,0.0310839893284194,-0.00018417224859161,-7.03529010222248e-12,1.73899999999986
7.358232009813115e-10,1.459943277382081e-14,0.0310808941949327,0.0310806052861358,-0.00018423872356974013,-7.042789962330431e-12,1.73949999999986
1.8531599865756476e-11,1.2381970448949176e-12,0.0310775085512187,0.0310772306097501,-0.00018421944886389007,-7.050049996917829e-12,1.73999999999986
1.0973045007356408e-09,1.079900058265082e-12,0.0310741322100783,0.0310738664985286,-0.00018421993343889,-7.055860019519744e-12,1.74049999999986
8.92199900764945e-10,9.493999336696035e-12,0.0310707644048734,0.031070509377423,-0.00018425586776206005,-7.060440123177192e-12,1.74099999999986
7.33326999818873e-10,3.7990444123892075e-15,0.0310674045735297,0.0310671577160639,-0.00018424290029687008,-7.0653699904554834e-12,1.74149999999986
1.3843703995652934e-09,1.303991636891766e-13,0.0310640517194805,0.0310638201327164,-0.00018422149054525007,-7.0676400929642336e-12,1.74199999999986
1.6947170056180738e-10,1.0998146837692957e-15,0.0310607145571798,0.0310604911193638,-0.00018428103074537012,-7.0720601683810225e-12,1.74249999999986
6.005076991222325e-10,5.534010749652651e-13,0.0310573812905762,0.031057174472834,-0.00018427833703821002,-7.076480026957377e-12,1.74299999999986
1.808682995041444e-10,2.8400892748692286e-14,0.0310540596351568,0.0310538639309576,-0.00018426101484236997,-7.081670102757065e-12,1.74349999999986
1.9418507010704467e-09,5.12499764848684e-13,0.0310507462571959,0.0310505602103377,-0.00018426301969221015,-7.08531996095052e-12,1.74399999999986
2.2466799948217542e-10,2.321500630619866e-12,0.0310474426164291,0.0310472681773173,-0.0001841959491631301,-7.091190048352791e-12,1.74449999999986
1.0733702988929839e-09,1.0339992750907356e-13,0.0310441479944892,0.0310439835201546,-0.00018419957599133006,-7.097350051415985e-12,1.74499999999986
3.147755008037212e-10,2.5695001681924623e-12,0.0310408618699068,0.0310407052551277,-0.00018419698879519,-7.101500160491825e-12,1.74549999999986
7.876807990581103e-10,1.1240001984713643e-12,0.0310375819579418,0.0310374351013417,-0.00018419873585237014,-7.101180104010507e-12,1.74599999999986
1.8473913024341648e-09,1.4165994766113243e-12,0.0310343104430326,0.0310341738374365,-0.00018417628592853007,-7.100620005168201e-12,1.74649999999986
3.8384589950979375e-10,4.015700966197855e-12,0.0310310500513521,0.0310309232556153,-0.00018422241303056998,-7.099680001884656e-12,1.74699999999986
2.0312524995347303e-09,2.9208024887594775e-12,0.0310277971651433,0.0310276796618336,-0.00018422427057624,-7.098730023941124e-12,1.74749999999986
1.8559730002865038e-09,3.9840006293978547e-13,0.0310245539072232,0.0310244426805101,-0.00018417886360285016,-7.098670175981203e-12,1.74799999999986
2.3934824990023973e-09,4.3002598010266624e-11,0.0310213186906599,0.0310212147007655,-0.00018414944638157015,-7.099080004402403e-12,1.74849999999986
2.8648255989693894e-09,1.1850000147806128e-12,0.0310180979865005,0.0310179993251477,-0.00018386554942963012,-7.100940061649519e-12,1.74899999999986
2.804005000411891e-09,9.179011717375118e-13,0.0310148883582036,0.0310147867813026,-0.00018397521977463996,-7.102500011735291e-12,1.74949999999986
5.778405011425125e-10,4.0389913635863195e-13,0.0310116847555898,0.031011580910773,-0.00018421616326658,-7.104630035323356e-12,1.74999999999986
4.778679986439105e-10,6.636011185001678e-13,0.03100848207263,0.0310083833020821,-0.00018422360809679998,-7.105810080967889e-12,1.75049999999986
6.238739004571503e-10,7.008282842946301e-16,0.0310052838486031,0.0310051945500778,-0.00018423397703235,-7.106290165689866e-12,1.75099999999986
2.030417986520483e-10,7.879009944478099e-13,0.0310020931599682,0.0310020141728268,-0.00018424892000816007,-7.107450045173991e-12,1.75149999999986
2.2705730004513036e-10,1.5860500413023004e-11,0.0309989091097286,0.0309988424612767,-0.00018425513250069003,-7.110120001443954e-12,1.75199999999986
6.438665402924704e-09,7.979727989493313e-16,0.0309957328598704,0.0309956780906026,-0.00018426197568022998,-7.1179800335136045e-12,1.75249999999986
2.0278840065501846e-10,7.823984515820115e-13,0.0309925744928854,0.0309925206180171,-0.00018419553591058008,-7.1222901708301034e-12,1.75299999999986
6.002143226879753e-16,2.6779967132739557e-13,0.030989416687425,0.0309893714973422,-0.00018420173562273996,-7.1278200355906485e-12,1.75349999999986
7.512021005240399e-10,4.947986464998166e-13,0.0309862652782973,0.0309862299485489,-0.00018420173562764012,-7.136020073461591e-12,1.75399999999986
2.5335160011574764e-10,6.309883171518038e-14,0.0309831221153243,0.030983095714761,-0.000184215572426,-7.143050040347987e-12,1.75449999999986
2.7207600061807113e-10,1.049299536148851e-12,0.0309799850139168,0.030979969375756,-0.00018421494146881007,-7.150800134317348e-12,1.75499999999986
7.678581000203355e-10,5.898059818321144e-15,0.0309768578873859,0.0309768505512384,-0.00018421917922572,-7.157879974503678e-12,1.75549999999986
2.8965101150912886e-11,4.982993184743378e-13,0.0309737376542845,0.0309737422619372,-0.00018424150188398004,-7.164410124188558e-12,1.75599999999986
3.9277900029666135e-10,5.97993876638725e-14,0.0309706232182169,0.030970640660404,-0.00018424227484698007,-7.171620068635587e-12,1.75649999999986
1.920393011278776e-10,3.114699470563309e-12,0.0309675171785747,0.0309675457298211,-0.0001842478583021401,-7.179019965303235e-12,1.75699999999986
1.2724674994246676e-09,6.401129626354418e-15,0.030964418118735,0.0309644580383664,-0.00018424761134349017,-7.185450151547812e-12,1.75749999999986
2.315150016141132e-10,8.327619843706557e-11,0.0309613293479006,0.0309613776120902,-0.00018422018913271006,-7.1924001043138786e-12,1.75799999999986
1.3982699997860948e-09,1.4839865447591194e-13,0.0309582460584699,0.0309583057961624,-0.0001842272019260201,-7.199160104859326e-12,1.75849999999986
4.564834100995174e-09,3.8309980188167003e-13,0.0309551753188594,0.0309552391717069,-0.00018420747862773015,-7.206180097085735e-12,1.75899999999986
2.7445330036401927e-10,4.2460132632093917e-13,0.0309521217564125,0.0309521802692161,-0.00018458198592166014,-7.212530052369548e-12,1.75949999999986
2.3221340128554147e-10,6.5730060283542e-13,0.0309490653086183,0.0309491296540659,-0.00018458745007273012,-7.219190089474692e-12,1.75999999999986
5.259294007242676e-10,1.4151006755280804e-12,0.0309460137659925,0.0309460862172855,-0.00018459447919353007,-7.225540044758505e-12,1.76049999999986
7.540065030675613e-10,7.240041899336802e-14,0.0309429721115061,0.0309430544088172,-0.00018460021056806997,-7.232690141245612e-12,1.76099999999986
3.920822971847926e-10,1.2376003000191815e-12,0.0309399347954553,0.0309400281030206,-0.0001846255160900701,-7.23959000387131e-12,1.76149999999986
4.896631017325959e-10,1.0342299933130406e-11,0.0309369035710152,0.0309370073574999,-0.00018462634766111,-7.246619970757706e-12,1.76199999999986
7.427926988767819e-10,3.839602247257545e-12,0.030933879126737,0.0309339927801993,-0.00018463602361766009,-7.253080080982244e-12,1.76249999999986
3.165905797936075e-09,8.49001424718665e-13,0.0309308628175467,0.0309309877011967,-0.00018465452351561999,-7.2595000757263994e-12,1.76299999999986
7.101191995539935e-10,4.485200405524026e-12,0.0309278605110831,0.0309279892211949,-0.00018477439164818997,-7.2658901464905945e-12,1.76349999999986
2.6766533989253105e-09,1.5502980843518088e-12,0.030924859994632,0.0309249971449149,-0.0001847967717481401,-7.271710143752497e-12,1.76399999999986
6.38897001276062e-10,9.700573677662305e-15,0.0309218675792096,0.0309220111929263,-0.00018471277749025996,-7.27819996111656e-12,1.76449999999986
2.2927569912067902e-10,7.768022336485103e-13,0.0309188799053511,0.0309190319573991,-0.00018469104074455016,-7.28391999493816e-12,1.76499999999986
3.2418190007432734e-10,1.13629938791604e-12,0.03091589969097,0.0309160606009928,-0.00018469792617107012,-7.290020150041432e-12,1.76549999999986
6.054944982902821e-10,2.3940224802565524e-13,0.0309129257545197,0.0309130953753655,-0.00018470062793350998,-7.294520022738116e-12,1.76599999999986
4.31067199296864e-10,4.792000130038332e-13,0.0309099585808781,0.0309101371284412,-0.00018471830501129004,-7.29869008113393e-12,1.76649999999986
6.064219994217357e-10,5.392977731055737e-13,0.0309069986688105,0.0309071865061527,-0.00018471992343493016,-7.304730171436846e-12,1.76699999999986
3.530939013396406e-10,7.783700767260981e-12,0.0309040453177881,0.0309042434021671,-0.00018472926518964,-7.31039014045809e-12,1.76749999999986
2.110122999943176e-09,4.3710174368882804e-13,0.0309010993931747,0.0309013062145016,-0.00018473084563925017,-7.316130123599662e-12,1.76799999999986
5.997052021644578e-10,8.846014198926611e-13,0.0308981612440199,0.0308983747964152,-0.00018479378399411002,-7.322670031104095e-12,1.76849999999986
3.625365008197434e-10,4.669008235591576e-13,0.0308952281279084,0.0308954503890763,-0.00018480560395558012,-7.328320025465351e-12,1.76899999999986
6.251793978340192e-10,1.831600843216208e-12,0.030892301963545,0.0308925329645846,-0.00018481324471812015,-7.333989969146582e-12,1.76949999999986
7.7265370143631e-10,2.543201760296654e-12,0.0308893836554055,0.0308896229720742,-0.00018482674553254013,-7.338650086924359e-12,1.76999999999986
1.610826600578763e-09,2.520299940966808e-12,0.0308864723470375,0.0308867187412943,-0.0001848454199165901,-7.343139984961056e-12,1.77049999999986
1.3704060004837704e-09,1.8280169045148398e-13,0.0308835686075901,0.0308838220052779,-0.00018483788056751016,-7.348160057860098e-12,1.77099999999986
2.4143369942164483e-10,3.59989815734707e-14,0.0308806718674276,0.0308809327386571,-0.00018488503219353004,-7.353460071760076e-12,1.77149999999986
1.0034520089852172e-10,4.050995650040079e-13,0.0308777809782392,0.0308780513314574,-0.00018488015619824998,-7.35862000673937e-12,1.77199999999986
6.496760074359287e-11,1.8749932162442917e-13,0.0308748971970351,0.0308751756120863,-0.00018487742106461998,-7.364340040560968e-12,1.77249999999986
4.669683008329262e-10,8.839901033397268e-12,0.0308720189321848,0.0308723072105141,-0.00018487562572210015,-7.369100121779049e-12,1.77299999999986
6.929298974889253e-10,3.044994811851609e-13,0.0308691466204292,0.0308694446906056,-0.00018487974890554,-7.373580045155759e-12,1.77349999999986
6.43737979588721e-11,5.249967127696209e-14,0.0308662827130711,0.0308665878824429,-0.00018486157115974009,-7.37770998807119e-12,1.77399999999986
1.4406002987743527e-09,6.879913305724017e-14,0.0308634237128972,0.0308637373401736,-0.00018485979389874004,-7.381350088445093e-12,1.77449999999986
3.060001200344553e-09,1.6858001106179188e-11,0.0308605734464655,0.0308608932188374,-0.00018492006456152007,-7.385180141039616e-12,1.77499999999986
2.8553367968642274e-09,2.849803726334699e-14,0.0308577318799337,0.0308580557179446,-0.00018478414749922996,-7.38949006151568e-12,1.77549999999986
1.1332600136082505e-10,6.910999550413521e-13,0.0308548968993938,0.0308552234625761,-0.0001848829234061,-7.393539990310782e-12,1.77599999999986
6.509070019089513e-10,7.972025817259976e-13,0.0308520685854441,0.0308524013301894,-0.00018488356974599002,-7.397049986423987e-12,1.77649999999986
2.0924130136878993e-10,1.5320036905741574e-13,0.0308492504163953,0.0308495891061434,-0.00018489792759887017,-7.401630090081435e-12,1.77699999999986
4.327794997371903e-10,1.0164598329698293e-11,0.0308464365025986,0.0308467858511341,-0.00018490436126703002,-7.405850021777183e-12,1.77749999999986
3.023168500260187e-09,0.0,0.0308436286676927,0.030843984173451,-0.00018491105226462997,-7.408570068187514e-12,1.77799999999986
1.5444535997333197e-09,5.655802215454031e-12,0.0308408281530984,0.030841189460296,-0.00018507375912688007,-7.412180027741022e-12,1.77849999999986
9.24031601234887e-10,7.569986304467591e-14,0.0308380353002542,0.0308383992319456,-0.00018500770805022007,-7.411630120399137e-12,1.77899999999986
0.0,5.320049956125672e-14,0.0308352456774921,0.0308356142876606,-0.00018503248285262996,-7.408900099328819e-12,1.77949999999986
1.465263001210193e-09,6.500008864485096e-13,0.0308324590296661,0.0308328352588512,-0.00018503248285073998,-7.408150048265894e-12,1.77999999999986
2.1440680134099388e-10,3.400058012914542e-14,0.0308296791230737,0.0308300618629046,-0.00018498458604074004,-7.405930035897512e-12,1.78049999999986
6.241909766835363e-11,9.190981309359358e-13,0.0308269037445942,0.0308272960059451,-0.00018497795342677006,-7.405970151377894e-12,1.78099999999986
6.628503995687041e-10,3.6439948281064005e-13,0.0308241352111599,0.0308245379098027,-0.00018497966559040012,-7.404050029330422e-12,1.78149999999986
2.5986150037349276e-10,4.874017855982515e-13,0.0308213753105324,0.0308217886525389,-0.00018499937952588005,-7.401660014061395e-12,1.78199999999986
1.9969680076226126e-10,1.2522902853584483e-11,0.0308186263529994,0.030819042433812,-0.00018500444205429996,-7.399959985054938e-12,1.78249999999986
3.09422690247807e-09,2.0869764250086575e-13,0.0308158787661873,0.0308163028685522,-0.0001850105505042201,-7.397680124726635e-12,1.78299999999986
2.339761995262535e-10,1.97758476261356e-16,0.0308131401127948,0.0308135669486355,-0.00018483623288576,-7.39576997733915e-12,1.78349999999986
3.9898639947466563e-16,1.75589751072458e-12,0.0308104057540113,0.0308108357605798,-0.0001848381408972601,-7.394160153953444e-12,1.78399999999986
1.1821550995050334e-09,4.426101846144448e-12,0.0308076746609971,0.030808110233773,-0.00018483814089568,-7.390809969240464e-12,1.78449999999986
1.1309863011399468e-09,2.989969383193625e-14,0.0308049492707893,0.030805389556503,-0.0001848298325892101,-7.388069973510158e-12,1.78499999999986
9.024190075757055e-11,1.4962996119916028e-12,0.0308022302115309,0.030802678743398,-0.00018488560429715016,-7.388780125933136e-12,1.78549999999986
1.1498232019291343e-09,8.275940002744342e-11,0.0307995163857238,0.030799972093845,-0.00018488553897248999,-7.388700111812807e-12,1.78599999999986
2.997312016639331e-10,1.7359724768795104e-13,0.0307968082267466,0.0307972676164449,-0.00018491057432239015,-7.388430145471858e-12,1.78649999999986
4.1729290162217936e-10,1.357004786317617e-13,0.0307941038383454,0.0307945676983368,-0.00018491940126780996,-7.38888008937344e-12,1.78699999999986
4.7163029003038925e-09,1.7035990673708312e-12,0.0307914057080245,0.0307918793777725,-0.0001849245585365401,-7.387100046246653e-12,1.78749999999986
8.054599001661167e-10,7.180020467068005e-14,0.0307887288402208,0.0307891972084626,-0.0001853063946220001,-7.386540164244781e-12,1.78799999999986
1.6981790279535502e-10,5.0900256232111474e-14,0.0307860493612637,0.0307865190912558,-0.00018528096309848,-7.386940018005994e-12,1.78849999999986
2.687222000474776e-09,5.90750018347741e-12,0.0307833698293645,0.0307838459299529,-0.00018528166120115007,-7.38729997312726e-12,1.78899999999986
2.2842150046442633e-10,2.1140700301458537e-11,0.0307806973800451,0.0307811784675876,-0.00018518033460115002,-7.387160111047009e-12,1.78949999999986
3.940587498668657e-09,7.589762152093726e-14,0.0307780281726777,0.0307785167103103,-0.00018518687364407,-7.387809981829196e-12,1.78999999999986
1.3633020060077605e-10,5.289969851052234e-13,0.0307753779764392,0.0307758634338563,-0.00018490777263815007,-7.387590105628616e-12,1.79049999999986
2.5185789911952305e-10,1.969951979319262e-14,0.0307727239569745,0.0307732146863972,-0.00018491153154359002,-7.386760040445361e-12,1.79099999999986
3.3968339946399695e-10,1.2349843370174085e-13,0.0307700730892825,0.0307705698699705,-0.00018490726819674,-7.382069998687624e-12,1.79149999999986
0.0,1.2316699743442072e-11,0.0307674292459567,0.0307679307228791,-0.00018489715694056997,-7.381450051885396e-12,1.79199999999986
3.3187311995752644e-09,2.7700064464397656e-14,0.0307647878712961,0.0307652968411082,-0.00018489715693912018,-7.380619986702142e-12,1.79249999999986
2.6403770142513494e-10,9.557202251819774e-12,0.0307621566405033,0.0307626681880306,-0.00018476679689807016,-7.381299998304724e-12,1.79299999999986
5.521139795350294e-11,9.992007221626409e-16,0.0307595275006689,0.0307600485094806,-0.00018477472923388006,-7.38072016698288e-12,1.79349999999986
1.3637653992204513e-09,1.2225012668842794e-12,0.0307569073554141,0.030757432972041,-0.00018477321447607,-7.379290104317371e-12,1.79399999999986
1.0727318998371427e-09,7.799500628680178e-12,0.030754294775472,0.0307548213598078,-0.00018483888792137,-7.379520172018372e-12,1.79449999999986
3.0196594009990196e-09,8.863999811925538e-12,0.0307516833325201,0.0307522146160015,-0.00018485057344255003,-7.37599000974476e-12,1.79499999999986
7.045510008740763e-11,3.7098796257239997e-14,0.0307490781152365,0.0307496147285255,-0.0001849556242756701,-7.374840104920621e-12,1.79549999999986
1.6769170080310758e-10,1.6360177101937268e-13,0.030746475298488,0.030747024610944,-0.00018495366140323,-7.372940149033558e-12,1.79599999999986
1.4895225990130267e-09,6.370980132341941e-13,0.0307438821957462,0.0307444405443706,-0.00018495304575924,-7.37320014071452e-12,1.79649999999986
5.052273009675812e-10,1.0109968417992832e-13,0.0307412941919848,0.0307418579580548,-0.00018501317285913015,-7.372710081332556e-12,1.79699999999986
1.8640840260264468e-10,1.476006816769626e-13,0.0307387074436233,0.0307392795268184,-0.00018499729690885005,-7.372499962951529e-12,1.79749999999986
8.274917973061235e-10,1.5320002211272055e-12,0.0307361250975673,0.0307367056746026,-0.00018500048545507007,-7.373110151934203e-12,1.79799999999986
6.209389946665311e-11,4.3039877217765365e-13,0.0307335485676903,0.0307341367368736,-0.00018497978693951013,-7.373480081715456e-12,1.79849999999986
4.794266997287799e-10,3.65301539018148e-13,0.0307309767809178,0.0307315734134267,-0.00018498149252005,-7.37453002309929e-12,1.79899999999986
4.5596849906903714e-10,3.421599809039222e-12,0.0307284105071547,0.0307290155805342,-0.00018496690533206014,-7.37702000180862e-12,1.79949999999986
1.019155398962468e-09,1.854700421022315e-12,0.0307258506081878,0.0307264630017462,-0.00018497749275398,-7.378590143394814e-12,1.79999999999986
1.0108975011247079e-09,1.5236669911877776e-10,0.0307232967942195,0.0307239197872388,-0.00018502307053432,-7.379610160798689e-12,1.80049999999986
0.0,1.0347001033750303e-12,0.0307207533239639,0.0307213757259505,-0.0001850475143824401,-7.37890000837571e-12,1.80099999999986
3.797619600731661e-09,7.981500876885761e-12,0.0307182100321808,0.0307188334943839,-0.00018504751438356008,-7.378049993872482e-12,1.80149999999986
1.1926200499390305e-08,1.2609600863466852e-11,0.0307156759143404,0.0307163025437562,-0.00018495264192038008,-7.378240162933536e-12,1.80199999999986
5.128022000089327e-10,2.7087984633134e-12,0.0307131756751424,0.0307137792843252,-0.00018552921565266004,-7.377050142629016e-12,1.80249999999986
1.0014604007180239e-09,7.639722188201858e-14,0.0307106610396745,0.0307112584426088,-0.0001855225425437001,-7.376870165068383e-12,1.80299999999986
6.566079971404015e-11,8.39502078964216e-13,0.0307081437738046,0.0307087425434652,-0.00018555881619405,-7.374420084999e-12,1.80349999999986
1.1590839017749932e-09,3.14593975869748e-11,0.0307056268551302,0.0307062316254638,-0.00018555699655202007,-7.372800070112873e-12,1.80399999999986
8.06442610259972e-09,3.699991701910932e-13,0.0307031205590253,0.0307037331435257,-0.00018551995335536003,-7.369140020418996e-12,1.80449999999986
3.9898639947466563e-16,1.344899885902251e-12,0.0307006253808761,0.0307012335353739,-0.00018520216107169004,-7.366970098190984e-12,1.80499999999986
0.0,1.45102679871556e-13,0.030698124266419,0.0306987357943005,-0.00018520216106887003,-7.364410080021311e-12,1.80549999999986
4.23299600232907e-10,6.997978585498998e-13,0.0306956258200779,0.0306962439385487,-0.0001852021610665301,-7.361640160311045e-12,1.80599999999986
4.1253059995804975e-10,8.953299907021872e-12,0.0306931328872596,0.0306937574357967,-0.00018521155580459008,-7.359210029561636e-12,1.80649999999986
2.9796227984935086e-09,3.5648012319811073e-12,0.0306906432467644,0.0306912759872669,-0.00018521177870731002,-7.357270175034625e-12,1.80699999999986
1.672342101605162e-09,0.0,0.0306881623395086,0.030688799739929,-0.00018531325799082,-7.356890053752951e-12,1.80749999999986
1.0565190042277628e-10,1.303991636891766e-13,0.0306856847238235,0.0306863277645785,-0.00018530115927276004,-7.357920045816813e-12,1.80799999999986
6.226279908316812e-11,3.148002691855112e-13,0.0306832092710121,0.0306838609182333,-0.00018529814643497003,-7.357939995136786e-12,1.80849999999986
2.5788329804932175e-10,1.7697648901915386e-14,0.0306807385911372,0.0306814025486491,-0.0001852998524599801,-7.358670096879738e-12,1.80899999999986
0.0,9.865996908331454e-13,0.0306782761849364,0.0306789480182009,-0.00018530496986427013,-7.353659998640683e-12,1.80949999999986
6.453875975309664e-10,9.259953914764196e-14,0.0306758163552862,0.030676497047688,-0.00018530496986448003,-7.349450041604921e-12,1.80999999999986
1.0558070043242829e-10,9.992007221626409e-16,0.03067336129247,0.0306740504391847,-0.00018532476784326006,-7.342709990379448e-12,1.81049999999986
0.0,1.9960075259284338e-13,0.0306709108658996,0.0306716092765194,-0.00018532778288527017,-7.342440024038499e-12,1.81099999999986
3.112651004999467e-10,1.9634401743351404e-11,0.0306684646280171,0.0306691728387709,-0.00018532778288594,-7.33740997647947e-12,1.81149999999986
5.597238901533519e-09,6.160003063193642e-14,0.0306660240660575,0.0306667405287182,-0.00018532235601755,-7.338320055783054e-12,1.81199999999986
8.220700162264727e-11,3.931022174441523e-13,0.0306635949991202,0.0306643119195465,-0.00018551709878637,-7.339230135086638e-12,1.81249999999986
6.102757188486407e-15,1.3310186286474845e-13,0.0306611652350581,0.0306618889966981,-0.00018551479361788008,-7.333870056386305e-12,1.81299999999986
4.2771050243195496e-10,1.762999468635229e-13,0.0306587437344606,0.0306594747443868,-0.00018551479361906013,-7.335189964111088e-12,1.81349999999986
1.9391490149733848e-10,5.963007865261716e-13,0.0306563251820034,0.0306570631134319,-0.00018552468609480018,-7.335450172632485e-12,1.81399999999986
3.5352790139775436e-10,2.65600041959857e-13,0.030653909630838,0.0306546547041092,-0.00018553018715238012,-7.33584005173371e-12,1.81449999999986
2.0968029743051453e-10,2.983724378680108e-16,0.0306514983727518,0.0306522507088465,-0.00018551953011519012,-7.336140158895055e-12,1.81499999999986
6.002143226879753e-16,0.0,0.0306490915930779,0.0306498518430803,-0.00018552598896693002,-7.336729964876887e-12,1.81549999999986
1.649032022044139e-10,3.3370181617975447e-13,0.0306466892580109,0.0306474575035667,-0.00018552598896594014,-7.336299970295279e-12,1.81599999999986
1.7155189768747192e-10,7.930010814671817e-13,0.0306442915187245,0.030645068308933,-0.00018552129777640002,-7.335140090811154e-12,1.81649999999986
7.222287004560179e-10,0.0,0.0306418989775315,0.0306426830042809,-0.00018551615575524002,-7.335600009372722e-12,1.81699999999986
1.0061396160665481e-16,9.209993878656064e-14,0.0306395117627199,0.0306403023041962,-0.00018551883924682998,-7.336950057917901e-12,1.81749999999986
5.542955990034404e-10,3.980010765403108e-13,0.030637128131196,0.0306379262499164,-0.0001855188392465301,-7.337659993500445e-12,1.81799999999986
0.0,1.3678988497467515e-12,0.0306347497365994,0.0306355552398754,-0.00018550193197063003,-7.337319987699154e-12,1.81849999999986
6.954724990348993e-10,2.3494699241677353e-11,0.03063237526951,0.030633188342157,-0.00018550193197022996,-7.337929959841394e-12,1.81899999999986
6.324518998790385e-09,1.5490039806387301e-13,0.0306300064803877,0.0306308288184768,-0.00018552539125162005,-7.33769013432084e-12,1.81949999999986
1.1842870087375168e-10,2.547996535984254e-13,0.0306276581810128,0.030628475022671,-0.00018586702709688,-7.338080013422066e-12,1.81999999999986
1.8186470038261682e-10,3.19601983767015e-13,0.0306253042740499,0.0306261228396641,-0.00018586785878801004,-7.336830145157625e-12,1.82049999999986
3.886762994786963e-10,2.406998211856859e-13,0.0306229513148671,0.0306237744790303,-0.00018587339420057998,-7.335189964111088e-12,1.82099999999985
2.0722569840647687e-10,0.0,0.0306206025694879,0.0306214295150945,-0.00018587685202627003,-7.333140171483787e-12,1.82149999999985
0.0,5.589972928987663e-14,0.0306182566078747,0.0306190889212684,-0.00018588111392566008,-7.330580153314115e-12,1.82199999999985
7.415729835758e-11,4.996003610813204e-16,0.0306159141080319,0.0306167535229535,-0.00018588111392355,-7.329539969749832e-12,1.82249999999985
0.0,4.739021675082e-13,0.0306135770009212,0.0306144227516245,-0.00018588316551542013,-7.32747998562211e-12,1.82299999999985
8.307469989699001e-11,0.0,0.0306112434248777,0.0306120958284128,-0.00018588316551402,-7.326170052557313e-12,1.82349999999985
2.099532978028229e-10,4.8998999302440893e-14,0.0306089145703449,0.0306097733539849,-0.00018588548571955008,-7.32488006881249e-12,1.82399999999985
1.9062239980938145e-10,3.1329001892732578e-12,0.0306065900312435,0.0306074576869881,-0.0001858919521738301,-7.324970057592806e-12,1.82449999999985
1.1437487970611393e-09,2.4300006451483114e-14,0.0306042720343242,0.0306051457295824,-0.00018589075040701016,-7.324399984090513e-12,1.82499999999985
9.194809844070839e-11,6.149941667032977e-14,0.0306019596681685,0.030602836899279,-0.00018585302286165,-7.324530088351211e-12,1.82549999999985
1.2682140060338298e-10,9.780024012862043e-14,0.0305996492683218,0.0306005326355108,-0.00018585053363122015,-7.32419008254992e-12,1.82599999999985
2.0303907999341675e-09,1.8391989320409863e-12,0.0305973426400805,0.0305982327370397,-0.00018585114982208,-7.323900166888997e-12,1.82649999999985
1.1531409854770303e-10,2.298994328242543e-13,0.0305950429658597,0.03059593685593,-0.00018577876324752003,-7.320520058196056e-12,1.82699999999985
3.5193619893347794e-10,1.6491009946495438e-12,0.0305927466877202,0.0305936461079962,-0.00018577967879562004,-7.317480172144841e-12,1.82749999999985
9.27126899558095e-10,3.190156472321348e-14,0.0305904539580684,0.0305913584419836,-0.00018577929490768016,-7.312499997885746e-12,1.82799999999985
0.0,0.0,0.0305881665523637,0.0305890753091328,-0.00018580577538120004,-7.307950035048694e-12,1.82849999999985
0.0,0.0,0.0305858814814695,0.0305867961232257,-0.00018580577537622009,-7.302800074729388e-12,1.82899999999985
2.649158982459543e-10,2.787100411572041e-12,0.0305836002361148,0.0305845211386438,-0.00018580577537155,-7.297930055411017e-12,1.82949999999985
1.0140764998556318e-09,5.2600285238568745e-14,0.0305813234303189,0.030582250091027,-0.00018579814276501014,-7.2936600335749e-12,1.82999999999985
6.306049779580825e-11,2.2700244461937302e-13,0.0305790524513352,0.0305799832304579,-0.00018583365478191016,-7.29016998678167e-12,1.83049999999985
1.2760759809937738e-10,3.7059938451378116e-13,0.0305767841266187,0.0305777206707285,-0.00018583191960469016,-7.284640122021124e-12,1.83099999999985
8.0796601006905e-09,6.196580054629308e-11,0.0305745197975327,0.0305754622090771,-0.00018582822091790015,-7.279309967300751e-12,1.83149999999985
1.5701179939542342e-10,4.739958425759028e-14,0.0305722768248992,0.0305732105930645,-0.00018505572747027016,-7.27419014780184e-12,1.83199999999985
2.6406329900474645e-10,1.8871987306212645e-12,0.0305700315144353,0.0305709667679972,-0.0001850559611931901,-7.26924011436314e-12,1.83249999999985
8.976884999234436e-10,5.620989784738128e-13,0.0305677946208937,0.0305687275474098,-0.0001850602603773201,-7.264460083825086e-12,1.83299999999985
6.458263993036617e-10,4.959990751451926e-13,0.0305655619446018,0.0305664884134929,-0.00018502965110711003,-7.2597500927473746e-12,1.83349999999985
6.603580182673596e-11,4.729897029598362e-14,0.0305633276567533,0.0305642523907507,-0.00018501544764219,-7.252830063961269e-12,1.83399999999985
3.495864986380326e-10,9.895501085210867e-12,0.0305610924980255,0.0305620189845675,-0.0001850136246549,-7.247460010600948e-12,1.83449999999985
3.584703020531599e-10,1.481099964895094e-12,0.0305588588292663,0.0305597882866201,-0.00018501621846024,-7.242390064401971e-12,1.83499999999985
7.641848993877876e-10,2.087399697536796e-12,0.0305566277312883,0.0305575622126102,-0.00018502128123921015,-7.235870106217512e-12,1.83549999999985
2.185917599706322e-09,0.0,0.03055440793293,0.0305553472527199,-0.00018504366776298008,-7.229690153834345e-12,1.83599999999985
1.495808997498127e-10,1.0499934255392418e-13,0.030552195914313,0.0305531368585931,-0.00018513925398920008,-7.2222900403262624e-12,1.83649999999985
1.0061396160665481e-16,4.996003610813204e-16,0.0305499796199898,0.0305509274725866,-0.00018513506049907006,-7.215450025660486e-12,1.83699999999985
4.0245584642661925e-16,6.659950368970158e-14,0.0305477644105421,0.0305487206585706,-0.00018513506049233,-7.208090027632785e-12,1.83749999999985
0.0,1.2004286453759505e-15,0.0305455522662483,0.0305465164673714,-0.00018513506048512007,-7.2011901650070875e-12,1.83799999999985
3.950759996929065e-10,1.533981275336771e-13,0.0305433432886391,0.03054431629565,-0.00018513506047853007,-7.194929981663156e-12,1.83849999999985
1.8401730139672168e-10,9.81992265280951e-14,0.0305411405798297,0.0305421210348132,-0.00018512815349224008,-7.187930155597155e-12,1.83899999999985
1.0352370002908451e-10,2.4245501439867922e-11,0.0305389414905129,0.0305399291404542,-0.00018512837659309016,-7.188599975699317e-12,1.83949999999985
2.833892301379315e-09,1.5696020871924787e-12,0.0305367545052288,0.0305377484547963,-0.0001851255560128501,-7.1800200333871356e-12,1.83999999999985
7.327113013544384e-10,0.0,0.0305345775839153,0.0305355700759769,-0.00018537110753258997,-7.171730006735877e-12,1.84049999999985
0.0,3.701899897734506e-15,0.0305323966260409,0.0305333916351511,-0.00018539535008836009,-7.164610051069165e-12,1.84099999999985
3.101685575046531e-15,1.0998146837692957e-15,0.0305302146134178,0.0305312189131402,-0.00018539535008167012,-7.1575299940424e-12,1.84149999999985
2.1024848528838902e-15,4.167600292648288e-12,0.0305280379088543,0.0305290481005163,-0.00018539535007570007,-7.151379965639193e-12,1.84199999999985
1.2099489986316936e-09,1.5289852717259578e-13,0.0305258639802119,0.0305268816643057,-0.00018539535006863997,-7.1571700389211346e-12,1.84249999999985
2.1780139844440605e-10,2.160008283347281e-13,0.0305236969806567,0.0305247169242601,-0.00018535159406754,-7.163430005424631e-12,1.84299999999985
2.1774569994303938e-10,8.129955042512904e-14,0.0305215301048689,0.0305225560982146,-0.00018534991001951007,-7.166970142358231e-12,1.84349999999985
9.536660003361952e-11,3.5571025291947223e-12,0.0305193660646125,0.0305203986605049,-0.00018534966162842004,-7.171080135953689e-12,1.84399999999985
2.1307379992341335e-09,1.9270002260540764e-13,0.0305172054530034,0.0305182447051754,-0.00018535235376698008,-7.1671199790984685e-12,1.84449999999985
5.299049740670192e-11,7.514995570279126e-13,0.0305150528809669,0.0305160949118577,-0.00018534800956361997,-7.163480095565e-12,1.84499999999985
8.170987983446842e-10,2.182899694336271e-12,0.0305129007643233,0.0305139481940346,-0.00018534656639918002,-7.1603599785530214e-12,1.84549999999985
9.60671799055124e-10,1.2003002758387282e-12,0.0305107542018703,0.0305118055711132,-0.00018532640732152003,-7.163140089763709e-12,1.84599999999985
5.46469900580826e-10,1.2975731600306517e-15,0.0305086105769657,0.0305096659662233,-0.0001853574387711001,-7.165329961311695e-12,1.84649999999985
0.0,3.5006719745211967e-15,0.0305064701954269,0.0305075312111131,-0.0001853753108403901,-7.1598701360114925e-12,1.84699999999985
3.8160398452280475e-11,6.0021432268797525e-15,0.030504332429088,0.0305054037134155,-0.00018537531083452998,-7.154360003730487e-12,1.84749999999985
9.992007221626409e-16,8.310019339319297e-14,0.0305022022071409,0.0305032796748498,-0.00018537428867669006,-7.161500125557607e-12,1.84799999999985
9.575959816765511e-11,0.0,0.0305000753924589,0.0305011593735396,-0.0001853742886714501,-7.16814997116233e-12,1.84849999999985
1.276086007695465e-10,5.4182977549110944e-12,0.0304979527293274,0.0304990408433834,-0.00018537699139349,-7.162839982602365e-12,1.84899999999985
1.2519850989267667e-09,1.6706400152166623e-11,0.0304958319673562,0.030496924692558,-0.00018537345133749013,-7.168260126103054e-12,1.84949999999985
3.383673102125284e-09,2.8699265186560297e-14,0.0304937168985201,0.0304948112261719,-0.0001854309798282501,-7.175310042309424e-12,1.84999999999985
1.645374999442728e-09,7.763997778020837e-13,0.0304916086537963,0.0304927018931755,-0.00018560176350653,-7.1823100852158595e-12,1.85049999999985
0.0,1.502270530195915e-15,0.0304895015557474,0.030490595915941,-0.00018554577606019014,-7.1893801675826374e-12,1.85099999999985
4.267193993989782e-10,3.369006462694557e-13,0.0304873946617937,0.0304884956031438,-0.00018554577605487017,-7.1841701424629756e-12,1.85149999999985
4.716240245561387e-11,8.159792286299705e-14,0.0304852935867561,0.0304863983792577,-0.00018553266743774003,-7.192539966394129e-12,1.85199999999985
9.509909873472999e-11,0.0,0.0304831951629363,0.030484304224506,-0.00018553139065866,-7.1783000550607046e-12,1.85249999999985
0.0,3.1693987712078098e-12,0.0304810989720489,0.0304822130006198,-0.00018553407437769997,-7.172630111379474e-12,1.85299999999985
1.957967898924551e-09,1.6312992623390699e-12,0.0304790055875889,0.0304801254512801,-0.00018553407437329008,-7.167450010239773e-12,1.85349999999985
1.7310160249639495e-10,2.29097990578353e-13,0.0304769192883546,0.0304780409671685,-0.00018554574601262002,-7.162700120522114e-12,1.85399999999985
1.4060917014058205e-09,3.072000986925616e-12,0.030474834259411,0.0304759598454951,-0.00018554054109347004,-7.157080050140818e-12,1.85449999999985
0.0,2.9299826453943467e-13,0.030472754532099,0.0304738827573302,-0.00018549095427496999,-7.15167009814055e-12,1.85499999999985
0.0,8.400224960070091e-14,0.0304706756592905,0.0304718092070218,-0.00018549095426869007,-7.144390114233179e-12,1.85549999999985
4.406980023963225e-10,2.7969987437259647e-13,0.0304685999438972,0.0304697390658704,-0.00018549095426316996,-7.137200119106124e-12,1.85599999999985
1.043787001275831e-10,1.914995939600317e-13,0.0304665283403118,0.0304676724006919,-0.00018549516535142,-7.129790030938055e-12,1.85649999999985
1.5355020033247513e-10,6.22002449546244e-14,0.0304644601796767,0.0304656128477272,-0.00018549814603277016,-7.120880057484569e-12,1.85699999999985
8.269019843853975e-11,0.0,0.0304624033920949,0.0304635591982477,-0.00018550272004000997,-7.1137199863374745e-12,1.85749999999985
0.0,3.429895256701343e-14,0.0304603481685173,0.0304615083829286,-0.00018550039594717013,-7.1078900144155854e-12,1.85799999999985
6.234310290231804e-11,4.927031005408367e-13,0.0304582929665869,0.0304594587899543,-0.00018550039594157,-7.101309991430771e-12,1.85849999999985
9.491740032840923e-11,0.0,0.0304562400203631,0.0304574111426682,-0.00018549867827100997,-7.094800007906299e-12,1.85899999999985
2.0965080019252902e-10,7.400330348517059e-15,0.0304541896219905,0.0304553660862386,-0.0001855013556833001,-7.089240002325359e-12,1.85949999999985
1.6221030074703435e-10,1.330983934177965e-13,0.030452147110709,0.030453328554205,-0.00018550781660131013,-7.08330009230318e-12,1.85999999999985
7.188553016734822e-10,2.2988000392132335e-12,0.0304501052005489,0.0304512917680654,-0.00018550319626524999,-7.071690021759336e-12,1.86049999999985
1.0078440165761648e-10,3.5279973387147834e-12,0.0304480667869057,0.0304492580968554,-0.0001854788705527501,-7.060340159736889e-12,1.86099999999985
1.8641374971428704e-09,3.061301212525791e-12,0.0304460302290971,0.0304472264613941,-0.00018547600778096008,-7.049109993634284e-12,1.86149999999985
1.2363494013289955e-09,5.967448757360216e-16,0.0304439998529325,0.0304451973734796,-0.0001854212979310601,-7.037940109172469e-12,1.86199999999985
5.096499958168188e-11,1.8549745073315194e-13,0.0304419733848196,0.0304431729771796,-0.00018546370339518007,-7.034120031237934e-12,1.86249999999985
1.7366569987631308e-10,1.4640025303158666e-13,0.0304399481709591,0.0304411533476306,-0.00018546231681669002,-7.023300127237397e-12,1.86299999999985
1.7462090107223105e-10,1.4359693989440814e-13,0.0304379289057234,0.0304391362325686,-0.00018546569529005004,-7.017360000374784e-12,1.86349999999985
1.9452290125898664e-10,3.94996535479919e-14,0.0304359112427308,0.0304371257908869,-0.00018546614160360017,-7.011220163471998e-12,1.86399999999985
7.979727989493313e-16,3.1219818397154597e-13,0.0304338977783112,0.0304351163437428,-0.00018546806242590998,-7.005250112629424e-12,1.86449999999985
2.6597399976902025e-10,1.47960116381185e-12,0.0304318864248444,0.0304331091955107,-0.00018546806242050002,-7.000020138189789e-12,1.86499999999985
8.667507996051871e-10,5.619920154242841e-11,0.0304298777153863,0.0304311043587667,-0.00018547587435657005,-6.994130101467544e-12,1.86549999999985
2.2462693025082636e-09,9.362025044090672e-13,0.0304278738094387,0.0304291030999889,-0.00018544772222205998,-6.989039989108159e-12,1.86599999999985
0.0,2.7459978735322466e-13,0.0304258803675192,0.0304271032357534,-0.0001861897814669901,-6.9819701235818155e-12,1.86649999999985
3.604362988629539e-10,1.006972283335017e-13,0.0304238889808849,0.030425106591813,-0.00018618978146004014,-6.976730174482193e-12,1.86699999999985
6.941150085260084e-11,1.3761006223411698e-12,0.030421898131095,0.0304231143848363,-0.00018619565200891008,-6.972710169667051e-12,1.86749999999985
1.3269522008974022e-09,3.1787003584859974e-12,0.0304199068812623,0.0304211252060976,-0.0001861937283004001,-6.9685401112712375e-12,1.86799999999985
2.2445208018584406e-09,1.3159959233455254e-13,0.0304179197276718,0.0304191399702267,-0.0001861504521556501,-6.964270089435121e-12,1.86849999999985
1.5550359958038662e-10,2.0122792321330962e-16,0.0304159369302505,0.030417158321774,-0.00018607969935556003,-6.959730101258055e-12,1.86899999999985
1.97758476261356e-16,2.666998566436263e-13,0.0304139548028267,0.0304151796992479,-0.00018608213900994002,-6.955430155441977e-12,1.86949999999985
0.0,1.0061396160665481e-16,0.0304119744559082,0.0304132039029548,-0.00018608213900404998,-6.947950027813565e-12,1.86999999999985
1.0061396160665481e-16,0.0,0.0304099967864887,0.030411231588088,-0.00018608213899714014,-6.9412301427485e-12,1.87049999999985
1.0061396160665481e-16,4.482179905007655e-11,0.0304080221941439,0.0304092625116162,-0.00018608213899033005,-6.934269998482012e-12,1.87099999999985
5.801962202345301e-09,1.8006429680639258e-15,0.0304060510514084,0.0304072957989341,-0.00018608213898494005,-6.92765007685725e-12,1.87149999999985
1.8006429680639258e-15,0.0,0.0304040908174288,0.0304053326320288,-0.00018640647067930008,-6.9222800234969295e-12,1.87199999999985
2.2375904011606718e-09,6.9877992281419665e-12,0.0304021287231056,0.0304033711768129,-0.00018640647067414014,-6.917350156218638e-12,1.87249999999985
1.0677052991736602e-09,3.1223010288350395e-12,0.0304001712000628,0.0304014124395417,-0.00018632452539292,-6.912340057979582e-12,1.87299999999985
1.1155016008124186e-09,6.20500179016048e-13,0.0303982287951363,0.0303994697712643,-0.00018636881596499014,-6.906190029576376e-12,1.87349999999985
8.201772594418344e-15,1.259999049540994e-13,0.0303962893832417,0.0303975301160349,-0.0001864017761185801,-6.9006601648158306e-12,1.87399999999985
3.9571100216018174e-10,5.512014455977265e-13,0.030394347675079,0.0303955919134063,-0.00018640177611265016,-6.895070018414495e-12,1.87449999999985
4.197498980340608e-10,0.0,0.0303924025971002,0.0303936513729132,-0.00018640294004689016,-6.889920058095189e-12,1.87499999999985
0.0,1.8634600806866075e-11,0.0303904575182071,0.0303917110759718,-0.00018640983354877017,-6.884750148455909e-12,1.87549999999985
3.605674998158337e-09,8.98586760555986e-16,0.030388513698143,0.0303897729547677,-0.00018640983354233998,-6.879960143257868e-12,1.87599999999985
3.9898639947466563e-16,0.0,0.0303865798170814,0.0303878378685909,-0.00018623118064717997,-6.8747501181382065e-12,1.87649999999985
4.037926000510783e-10,2.4540092180558304e-13,0.0303846446171792,0.0303859054195772,-0.00018623118064286007,-6.8705900344023796e-12,1.87699999999985
0.0,1.6802531588311354e-14,0.0303827118558212,0.0303839761123619,-0.00018621890746514007,-6.867130128429544e-12,1.87749999999985
5.059330038248433e-11,0.0,0.0303807810643062,0.0303820500072397,-0.00018621890746049015,-6.8606500688850325e-12,1.87799999999985
1.1409606003043304e-09,5.636199840175493e-12,0.0303788530312086,0.0303801271229478,-0.00018621753377377,-6.854300113601219e-12,1.87849999999985
1.4016565685892601e-15,2.390299763677106e-12,0.0303769310667396,0.0303782077414848,-0.00018616147753742996,-6.849330130842546e-12,1.87899999999985
8.558119005130926e-10,1.6010109904485148e-13,0.0303750104202091,0.0303762913606622,-0.0001861614775315601,-6.8452400865670615e-12,1.87949999999985
1.3575929963538513e-10,2.1490101365095882e-13,0.0303730928326487,0.0303743780375954,-0.00018619193195760012,-6.839220162424553e-12,1.87999999999985
5.978755997226859e-10,8.550105068394487e-14,0.0303711772221972,0.030372467947103,-0.00018618795077547006,-6.834159974045129e-12,1.88049999999985
0.0,7.970013538027843e-14,0.0303692653787527,0.0303705605850738,-0.00018617065567874008,-6.829189991286455e-12,1.88099999999985
5.468260219632093e-11,1.4550166627103067e-13,0.030367355319807,0.030368657981875,-0.00018617065567331018,-6.825990076994581e-12,1.88149999999985
7.979727989493313e-16,2.5349861099144277e-13,0.0303654498505986,0.030366758990021,-0.00018616916388014006,-6.823199991123907e-12,1.88199999999985
3.787547983580275e-10,1.0998146837692957e-15,0.0303635477041852,0.0303648612207739,-0.00018616916387783006,-6.818700118427223e-12,1.88249999999985
0.0,4.298644773470528e-15,0.030361648179132,0.0303629664936985,-0.00018617846754928006,-6.813460169327601e-12,1.88299999999985
1.7399276464047375e-14,2.2160051571518125e-13,0.0303597504504223,0.0303610786184085,-0.00018617846754434,-6.809740054833369e-12,1.88349999999985
1.676674007966561e-10,0.0,0.0303578671682182,0.0303591977106269,-0.00018617846754800005,-6.807459977664632e-12,1.88399999999985
0.0,2.2530897286765494e-11,0.0303559804216147,0.0303573145432152,-0.00018618351881054002,-6.8037700039907945e-12,1.88449999999985
3.841614800575988e-09,0.0,0.0303540928708084,0.0303554312240985,-0.0001861835188094801,-6.799290080614084e-12,1.88499999999985
3.9279100111366816e-10,2.2689836121081441e-13,0.0303522138322853,0.0303535493698784,-0.00018636594851755006,-6.793780165173513e-12,1.88549999999985
1.3972549853247251e-10,1.8170187576771468e-13,0.0303503329162231,0.0303516709757645,-0.00018636800403111996,-6.788629988013772e-12,1.88599999999985
1.4250259999792902e-10,1.0570017083821881e-13,0.0303484535281148,0.0303497964810799,-0.00018636411082154016,-6.7836101319551645e-12,1.88649999999985
1.0384499857241103e-10,1.647598724119348e-12,0.0303465843676331,0.0303479248899423,-0.00018636830290995007,-6.778709971816399e-12,1.88699999999985
1.7654909825748355e-10,2.7725002849088298e-11,0.0303447159321071,0.0303460617928229,-0.00018637125482839998,-6.782070131189366e-12,1.88749999999985
4.05223830185486e-09,9.888600355223431e-12,0.0303428521381958,0.0303441954448541,-0.00018637515778943009,-6.787700176230649e-12,1.88799999999985
1.0998146837692957e-15,2.9093012721137512e-12,0.0303409964850848,0.0303423348751202,-0.00018652996624630015,-6.798430091450869e-12,1.88849999999985
4.283424698270366e-09,1.6117100015700103e-10,0.0303391340423945,0.0303404769341645,-0.00018652996625723,-6.812130070102396e-12,1.88899999999985
2.51128000339218e-10,1.032570209891226e-11,0.0303372797614373,0.0303386154777584,-0.00018671231334770012,-6.825900088214265e-12,1.88949999999985
8.88666759971124e-09,1.6859430171378698e-10,0.030335419670577,0.0303367538053987,-0.00018671700042413,-6.8379501279997035e-12,1.88999999999985
6.172303015916647e-10,1.6221320120468619e-10,0.0303335880229446,0.0303348944677158,-0.00018748587983316014,-6.8496601619838504e-12,1.89049999999985
1.2777944900094207e-08,1.9553299951402536e-11,0.0303317399430864,0.0303330324581018,-0.00018746704647279997,-6.856870106430879e-12,1.89099999999985
8.503577102886295e-09,0.0,0.0303299050665466,0.0303311690653178,-0.00018810807871289014,-6.864460172159581e-12,1.89149999999985
1.7590549988844018e-09,9.344319762405462e-11,0.0303280783624694,0.030329312977339,-0.00018894152257356014,-6.872690134010484e-12,1.89199999999985
1.9531170986075708e-09,1.0823602430987123e-11,0.0303262354623183,0.0303274637961791,-0.00018901909588446997,-6.87911012875464e-12,1.89249999999985
4.728092101863313e-09,1.0508999920277873e-11,0.0303243916972058,0.0303256174837083,-0.00018907907763939013,-6.883930057932641e-12,1.89299999999985
1.3970424990461527e-09,2.2772470020804292e-10,0.0303225570746781,0.0303237747434706,-0.00018950504559783017,-6.88666007900296e-12,1.89349999999985
1.7758437012571626e-09,9.681897644719939e-12,0.0303207164358924,0.0303219381839028,-0.00018957162485564003,-6.888800077251012e-12,1.89399999999985
8.008538398412979e-09,1.0599969860192182e-10,0.0303188762809544,0.0303200996624865,-0.00018964487267808007,-6.89142016022104e-12,1.89449999999985
1.0640335001976808e-09,2.9967280046339084e-10,0.03031706354539,0.030318261691566,-0.00019129563222849998,-6.893250076647761e-12,1.89499999999985
7.4449964006240155e-09,1.8040120092210898e-10,0.0303152416657759,0.0303164273015173,-0.00019127013698040998,-6.894730012613204e-12,1.89549999999985
0.0,0.0,0.0303134348600081,0.0303145925695912,-0.00019179768315133005,-6.8920301323632804e-12,1.89599999999985
1.9833280399950137e-08,1.7489829029493364e-13,0.0303116113550142,0.0303127610241133,-0.0001917976831539701,-6.8891799816922505e-12,1.89649999999985
1.4294760167232745e-10,5.825600418729593e-12,0.0303098518644583,0.0303109367962125,-0.0001950570955393401,-6.885570022138743e-12,1.89699999999985
1.1738061009292089e-09,4.862985014675303e-13,0.0303080550676205,0.0303091187440399,-0.00019506129674475015,-6.886699977642907e-12,1.89749999999985
1.2579720008731865e-09,3.589500224832065e-12,0.0303062470885655,0.0303073051985626,-0.00019511384281728017,-6.887110022904541e-12,1.89799999999985
1.2729490031504476e-10,0.0,0.0303044359288911,0.0303054996507324,-0.00019507292978687002,-6.885140027557135e-12,1.89849999999985
2.028871029513546e-10,2.3002433291452462e-15,0.0303026185409989,0.0303036952491273,-0.00019507663538064,-6.880879980381005e-12,1.89899999999985
2.3973878437999474e-15,1.021319834260126e-11,0.0303008006446407,0.0303018955720108,-0.00019508289234256015,-6.877180032047181e-12,1.89949999999985
7.228160084360447e-11,4.4797499043625066e-14,0.030298986940028,0.030300095852216,-0.00019508289233922016,-6.873760024714293e-12,1.89999999999985
1.4289419994484298e-10,3.0407901890905364e-11,0.0302971749708358,0.0302982982885065,-0.00019508089229181014,-6.870830076763368e-12,1.90049999999985
4.6556072018366645e-09,1.3610293447818833e-13,0.0302953654794161,0.0302965027521715,-0.00019507692647643005,-6.87109006844433e-12,1.90099999999985
1.6748099782026848e-10,1.292993490054073e-13,0.0302935697503638,0.0302947091226329,-0.00019539194527188014,-6.871910158967598e-12,1.90149999999985
1.4466849940220072e-10,4.799979858027825e-14,0.0302917696476969,0.0302929193851855,-0.00019539699647190003,-6.872940151031459e-12,1.90199999999985
1.216338002540951e-10,4.947986464998166e-13,0.0302899706044095,0.0302911327686358,-0.00019539963831592005,-6.873980117755307e-12,1.90249999999985
1.9352119906557164e-10,1.0710182740680807e-13,0.0302881738137953,0.0302893492452725,-0.00019539629803502008,-6.875030059139142e-12,1.90299999999985
2.0399079994626312e-10,5.100087019371813e-14,0.0302863796073035,0.0302875685172093,-0.0001953908093924601,-6.874870030898483e-12,1.90349999999985
3.38414300055101e-10,3.1820032719842573e-13,0.0302845884011494,0.0302857901343304,-0.00019539709730128003,-6.875810034182028e-12,1.90399999999985
4.3507160027433933e-10,3.636015100116907e-13,0.03028280046705,0.0302840138358695,-0.00019538725923217998,-6.875820008842015e-12,1.90449999999985
4.5559020098173697e-10,3.827799188726999e-12,0.0302810156991574,0.030282240399894,-0.00019537393248555013,-6.875050008459116e-12,1.90499999999985
3.60853669861827e-09,1.0103909722780635e-10,0.0302792340980399,0.0302804691224449,-0.00019536101414337008,-6.8767300881455995e-12,1.90549999999985
3.698430450782553e-15,0.0,0.030277459857089,0.0302786974364192,-0.00019530721985494006,-6.879210092194943e-12,1.90599999999985
4.041117499659075e-09,5.352003562553165e-13,0.0302756877473532,0.0302769270935486,-0.00019530721985659997,-6.88033007303912e-12,1.90649999999985
3.4552090008577174e-10,0.0,0.0302739319919112,0.0302751643783405,-0.0001957273249670701,-6.896070086498396e-12,1.90699999999985
1.9476330270773445e-10,2.598615767013257e-15,0.0302721675872626,0.0302734059501641,-0.00019573787517422007,-6.897380019563193e-12,1.90749999999985
3.5006719745211967e-15,1.6239787292704477e-13,0.0302704005977699,0.0302716515912808,-0.00019573240183223014,-6.8986500539880424e-12,1.90799999999985
3.304681101684581e-09,3.07920008935092e-11,0.0302686370880773,0.0302698975183182,-0.00019573240183201005,-6.912940055461836e-12,1.90849999999985
2.896988204881268e-15,1.0061396160665481e-16,0.0302668823212123,0.0302681444380206,-0.0001954694897741301,-6.9437799694177516e-12,1.90899999999985
6.002143226879753e-16,1.0061396160665481e-16,0.0302651259527395,0.030266392552538,-0.00019546948977555018,-6.945139992622917e-12,1.90949999999985
2.0381410101300013e-10,2.9004576518332215e-15,0.0302633692603618,0.0302646433814805,-0.00019546948977605997,-6.9466201454287946e-12,1.90999999999985
5.6594701147716364e-11,1.0555700064029949e-10,0.030261614022735,0.0302628993299324,-0.00019547578331531004,-6.946500015828083e-12,1.91049999999985
1.0337812099414645e-08,1.3620007899284303e-13,0.0302598601852555,0.0302611602134283,-0.00019547423923830013,-6.9624501476683864e-12,1.91099999999985
3.2661619936424913e-10,1.5139972608935182e-13,0.0302581335880436,0.0302594208965977,-0.00019463492342771012,-6.975920058618912e-12,1.91149999999984
2.2332239876798887e-10,3.259892356055616e-14,0.0302563988585525,0.0302576809417874,-0.00019464474511685006,-6.9904501024536936e-12,1.91199999999984
1.0026701691145945e-15,1.0237498349052743e-11,0.0302546619771144,0.0302559428016203,-0.0001946457961021701,-7.000830037212635e-12,1.91249999999984
8.98586760555986e-16,4.664012231980763e-13,0.0302529246161043,0.0302542061639285,-0.00019464579609682,-7.010680013949666e-12,1.91299999999984
1.7818757025445109e-09,1.8006429680639258e-15,0.0302511869701242,0.0302524763728118,-0.00019464579609268008,-7.018370043118671e-12,1.91349999999984
0.0,0.0,0.0302494589542477,0.030250750104362,-0.00019471718557279006,-7.014210176223279e-12,1.91399999999984
0.0,4.4250020314606786e-13,0.0302477259271929,0.0302490244288776,-0.00019471718556802,-7.009380055544856e-12,1.91449999999984
3.1083969773137987e-10,0.0,0.0302459920671224,0.0302473004375356,-0.00019471718556377015,-7.022690155095157e-12,1.91499999999984
0.0,3.4160174688935285e-13,0.0302442603856293,0.0302455784157226,-0.00019472651651821003,-7.0182000402180256e-12,1.91549999999984
2.768264992236702e-10,1.270997196378687e-13,0.0302425300078628,0.0302438590828675,-0.00019472651651436003,-7.0307301647254405e-12,1.91599999999984
1.5939629824379686e-10,7.892020370547925e-13,0.0302408028705805,0.0302421447524941,-0.00019472673653550998,-7.04223008032856e-12,1.91649999999984
2.8418640010685614e-10,1.1780160180663302e-13,0.030239080667839,0.030240433846845,-0.00019472894303667015,-7.052220135986276e-12,1.91699999999984
4.231357000894498e-10,3.786800734095763e-12,0.0302373624636104,0.0302387234800644,-0.00019473733009008998,-7.061330036320368e-12,1.91749999999984
1.8202881008066996e-09,7.301000082282627e-13,0.0302356452456602,0.0302370137587958,-0.00019474221941164003,-7.07032999855417e-12,1.91799999999984
0.0,0.0,0.0302339317221245,0.0302353058908366,-0.00019476462023836007,-7.079360101608367e-12,1.91849999999984
3.94605008391391e-11,7.19910242530375e-15,0.0302322174060187,0.0302336003307838,-0.00019476462023154,-7.07279005328354e-12,1.91899999999984
0.0,1.97758476261356e-16,0.0302305056685253,0.0302318977888858,-0.0001947635619378601,-7.080439966972163e-12,1.91949999999984
5.893509985588352e-11,2.5500435096859064e-14,0.0302287958036837,0.030230197539097,-0.00019476356193053003,-7.072989980164146e-12,1.91999999999984
0.0,0.0,0.0302270887684707,0.0302284993692689,-0.00019476195145906009,-7.0814801505364455e-12,1.92049999999984
7.008282842946301e-16,6.002143226879753e-16,0.0302253839713836,0.0302268033361704,-0.00019476195145233,-7.073820045347401e-12,1.92099999999984
2.629617981697585e-10,1.7362379936547434e-10,0.030223682161749,0.0302251100580037,-0.00019476195144462003,-7.0664600473197e-12,1.92149999999984
2.553630223944836e-11,6.330005963839369e-14,0.0302219834172438,0.0302234178970061,-0.00019475437451212997,-7.07091004671645e-12,1.92199999999984
4.97927449966129e-09,1.5589959878603565e-13,0.030220286485774,0.0302217248491035,-0.00019475369851358008,-7.063620088149092e-12,1.92249999999984
1.2627160081435385e-10,0.0,0.0302186127634422,0.0302200347530973,-0.00019586100236134016,-7.056890011583605e-12,1.92299999999984
6.715990263916893e-11,3.83998388642226e-14,0.0302169312581328,0.0302183480953163,-0.00019586467219985006,-7.050049996917829e-12,1.92349999999984
8.458172010006315e-10,2.5131008385415043e-12,0.0302152467436074,0.0302166645366151,-0.00019586282057657,-7.043110018811749e-12,1.92399999999984
1.4167500159145696e-10,4.472998360594005e-12,0.0302135632562077,0.0302149834384296,-0.00019583245926297005,-7.036220130846038e-12,1.92449999999984
1.164747298609825e-09,5.223980970026076e-13,0.0302118789839979,0.030213304300505,-0.00019583662423183009,-7.0317399906288935e-12,1.92499999999984
9.992007221626409e-16,1.700029006457271e-15,0.0302101979245539,0.0302116275177019,-0.00019587816010949014,-7.025660001686029e-12,1.92549999999984
0.0,0.0,0.030208517313758,0.0302099545648915,-0.00019587816010337004,-7.020170035565432e-12,1.92599999999984
1.987787018320475e-10,4.107998663460677e-13,0.0302068380704764,0.0302082833772011,-0.00019587816009763006,-7.013670026700947e-12,1.92649999999984
1.2004286453759505e-15,3.6470132469546e-13,0.0302051651826402,0.0302066183944435,-0.00019588427883171998,-7.010050092487452e-12,1.92699999999984
0.0,3.501098716496287e-12,0.0302034929812752,0.0302049533750842,-0.00019588427882615,-7.006490006233879e-12,1.92749999999984
1.1950405977290135e-09,2.0122792321330962e-16,0.0302018213606903,0.030203289948669,-0.00019588427882078017,-7.002770108580081e-12,1.92799999999984
4.923715699045594e-09,8.140699919723104e-12,0.0302001544809039,0.0302016278698257,-0.00019592865401253006,-6.997460120020116e-12,1.92849999999984
8.086909961124711e-11,4.2050044002373e-13,0.0301984947218194,0.0301999678825247,-0.00019575759063434998,-6.992660140162088e-12,1.92899999999984
5.691694025811156e-10,9.740125372914576e-14,0.0301968316088285,0.0301983095543712,-0.00019575539723698,-6.98826998872526e-12,1.92949999999984
1.5089200028350902e-10,1.9530210781937285e-13,0.0301951708103149,0.0301966530792005,-0.00019573803724882012,-6.9827099831443196e-12,1.92999999999984
1.0061396160665481e-16,0.0,0.0301935113241979,0.0301949987310741,-0.0001957335783484501,-6.9776699609253034e-12,1.93049999999984
8.98586760555986e-16,2.391004061408353e-13,0.0301918536152821,0.0301933467143768,-0.00019573357834205005,-6.971759974883085e-12,1.93099999999984
1.6696649965397548e-10,3.3300098789545984e-13,0.030190198381627,0.0301916974994039,-0.00019573357833571007,-6.966660104704148e-12,1.93149999999984
3.186133995525253e-10,1.6400075741884734e-14,0.0301885450374017,0.030190049997838,-0.00019573860360630013,-6.962390082868031e-12,1.93199999999984
0.0,1.0659900046006143e-11,0.0301868939271998,0.0301884046541327,-0.00019574501285991018,-6.9564200320254566e-12,1.93249999999984
1.0707612990712434e-09,3.6111010015549283e-12,0.0301852444579409,0.0301867603529113,-0.00019574501285339,-6.952010148109089e-12,1.93299999999984
3.292640118890411e-11,8.014422459012849e-16,0.0301836035095552,0.030185121687353,-0.00019570297287430007,-6.948399971715147e-12,1.93349999999984
1.5914975969033573e-09,2.0585401439010553e-11,0.030181960690166,0.0301834843084674,-0.00019570209599320998,-6.941740151450437e-12,1.93399999999984
3.67911040174973e-09,8.014422459012849e-16,0.0301803223556847,0.0301818480721484,-0.00019577571773358006,-6.9372799605532665e-12,1.93449999999984
9.992007221626409e-16,2.0899948438568572e-13,0.030178688687109,0.0301802132779122,-0.00019559405902211998,-6.931170047630442e-12,1.93499999999984
1.5049430104885353e-10,3.5393007968842483e-12,0.0301770525434038,0.030178580749171,-0.0001955940590151401,-6.9262399635117156e-12,1.93549999999984
1.158783298482735e-09,6.074900998909172e-12,0.0301754173741973,0.0301769496208896,-0.00019559853765057007,-6.920329977469497e-12,1.93599999999984
1.1060336986556951e-09,8.014422459012849e-16,0.0301737854152859,0.030175319836593,-0.00019563181148543,-6.915480124311535e-12,1.93649999999984
6.373508006085604e-10,1.0531020500081922e-12,0.0301721558741318,0.0301736941002688,-0.00019568577349967004,-6.909029988746984e-12,1.93699999999984
6.327299795216845e-11,6.002143226879753e-16,0.0301705278372872,0.0301720709630572,-0.00019566514512303016,-6.903350070405767e-12,1.93749999999984
9.020562075079397e-16,9.019868185689006e-14,0.0301689013743261,0.0301704495586761,-0.00019566340866864016,-6.8964001176397005e-12,1.93799999999984
9.639239753611584e-11,1.5299914113420243e-13,0.0301672765270099,0.0301688306634667,-0.00019566340866227004,-6.890029996195479e-12,1.93849999999984
1.2526539874824216e-10,4.974007317137819e-13,0.0301656532373212,0.030167215069418,-0.00019566067317133016,-6.883260020990045e-12,1.93899999999984
3.338696021037979e-10,1.1342701083938422e-11,0.0301640348226109,0.0301656014834232,-0.00019566431183102011,-6.875470028380737e-12,1.93949999999984
7.59672012795587e-11,7.934302520551384e-12,0.0301624179612549,0.0301639875050432,-0.00019567441325062996,-6.869329974637517e-12,1.93999999999984
5.863776998682457e-09,1.410798561307658e-12,0.030160801218786,0.0301623741360031,-0.0001956723036124,-6.8622501344511866e-12,1.94049999999984
1.4820416005534298e-09,3.823597688468183e-12,0.0301591947410595,0.0301607636143129,-0.00019559026566246017,-6.855530032545687e-12,1.94099999999984
1.833022299918552e-09,2.1272011929696077e-12,0.030157585971576,0.0301591552407034,-0.00019564301415054002,-6.848430026198948e-12,1.94149999999984
0.0,2.983724378680108e-16,0.0301559792550158,0.0301575494544109,-0.00019565285148664003,-6.841460124112908e-12,1.94199999999984
3.861889974476895e-11,6.99787450209044e-15,0.0301543707845009,0.0301559458960535,-0.00019565285147948018,-6.834680174247487e-12,1.94249999999984
3.3023019006817034e-09,9.872498651919415e-12,0.0301527641975731,0.0301543441933155,-0.00019565181724199004,-6.828040086462317e-12,1.94299999999984
2.0122792321330962e-16,1.568016549935436e-13,0.0301511640708391,0.0301527449064093,-0.0001955195418104701,-6.820459995393602e-12,1.94349999999984
2.177770012934399e-10,8.359979375427429e-14,0.0301495624879582,0.0301511467619679,-0.00019551954180338006,-6.813820124448866e-12,1.94399999999984
0.0,2.4020022082460457e-13,0.0301479625817112,0.0301495504657671,-0.00019552054279843014,-6.806850005522391e-12,1.94449999999984
3.596009982842485e-10,3.896010250525883e-11,0.030146363903337,0.0301479561615368,-0.00019552054279196006,-6.799610137095402e-12,1.94499999999984
4.372542199843066e-09,1.7889856263053616e-13,0.0301447680593805,0.0301463632961789,-0.00019552017863180013,-6.793810089153474e-12,1.94549999999984
4.124660200194308e-09,2.02865987897205e-11,0.0301431827446449,0.0301447714315837,-0.00019581539150843007,-6.7876899847302274e-12,1.94599999999984
7.161033988012377e-10,1.5493023530765981e-12,0.0301416061635924,0.0301431826197448,-0.00019563702771522012,-6.781789973347996e-12,1.94649999999984
3.7497169952382947e-10,1.020083011116224e-10,0.0301400219404123,0.0301415951443652,-0.00019561344300161009,-6.775700009745145e-12,1.94699999999984
1.085338599896013e-08,4.1802099975951634e-11,0.0301384357691674,0.0301400063474054,-0.00019560972762508997,-6.769690060262623e-12,1.94749999999984
4.6397896011352024e-09,8.014422459012849e-16,0.0301368667342443,0.030138419396708,-0.00019522963271524012,-6.764069989881327e-12,1.94799999999984
2.983724378680108e-16,0.0,0.0301353007393504,0.0301368355292048,-0.00019567627646689006,-6.757640020477185e-12,1.94849999999984
0.0,2.983724378680108e-16,0.0301337241134369,0.0301352546472698,-0.0001956762764608801,-6.751720059774979e-12,1.94899999999984
1.3322220063227697e-10,1.6400075741884734e-13,0.0301321439110262,0.0301336771046205,-0.00019567627645408,-6.745679969472063e-12,1.94949999999984
0.0,6.002143226879753e-16,0.0301305643567464,0.0301321023430461,-0.0001956723820757001,-6.7398499975501736e-12,1.94999999999984
1.509903313490213e-14,6.800116025829084e-15,0.0301289844930245,0.030130529988331,-0.00019567238206932,-6.73368999448698e-12,1.95049999999984
0.0,1.8159779235915607e-13,0.0301274175715537,0.0301289635261808,-0.00019567238206077,-6.726130069578673e-12,1.95099999999984
5.076606010567808e-10,4.912008300106407e-13,0.0301258496811129,0.030127397005587,-0.0001956723820529401,-6.722059974623162e-12,1.95149999999984
1.3999179940271667e-10,0.0,0.0301242826481843,0.0301258309732885,-0.00019565651978533,-6.717030143904568e-12,1.95199999999984
6.808619987253017e-11,2.2898349882893854e-14,0.0301227137491324,0.030124266351853,-0.00019566063333330014,-6.709649979716459e-12,1.95249999999984
0.0,2.8079968905636576e-13,0.0301211446896516,0.0301227103670116,-0.00019565875857073013,-6.7049200393187736e-12,1.95299999999984
1.7508030095148008e-10,1.2601031329495527e-14,0.0301195768509098,0.0301211523815594,-0.00019565875856259016,-6.700100110140772e-12,1.95349999999984
3.7990444123892075e-15,2.1179932807591229e-13,0.0301180115379436,0.0301196047668151,-0.00019566410099816005,-6.691780159509553e-12,1.95399999999984
1.9613240198612658e-10,3.7990444123892075e-15,0.0301164505293609,0.0301180566312743,-0.00019566410099016015,-6.684530099582142e-12,1.95449999999984
1.0024796999463792e-09,7.536991863954512e-13,0.0301148907657078,0.0301165080342865,-0.0001956672813168,-6.675970106589935e-12,1.95499999999984
1.9012569296705806e-15,0.0,0.0301133328236015,0.0301149582303308,-0.00019563757219894016,-6.662830009940279e-12,1.95549999999984
2.3626539960575066e-10,1.3759826611448034e-13,0.0301117772451954,0.0301134098547621,-0.00019563757219021017,-6.654539983289021e-12,1.95599999999984
6.498274141009119e-15,1.714010877673644e-13,0.0301102247086957,0.0301118617302971,-0.0001956430944999401,-6.642490160344017e-12,1.95649999999984
1.3989940109149224e-10,2.417996358694552e-13,0.030108678562086,0.030110324530632,-0.00019564309449117,-6.637650065005607e-12,1.95699999999984
1.6530200125375316e-10,0.0,0.0301071379464154,0.0301087899333531,-0.00019564719528380016,-6.6333100037091475e-12,1.95749999999984
0.0,4.037985223970253e-13,0.0301055972377521,0.0301072513922017,-0.00019565217102871,-6.624880114977638e-12,1.95799999999984
5.967448757360216e-16,0.0,0.0301040537273381,0.0301057111952487,-0.00019565217102083003,-6.62048996354081e-12,1.95849999999984
0.0,6.050021594816712e-14,0.0301025101405389,0.0301041714458708,-0.0001956521710128,-6.6127400864118835e-12,1.95899999999984
3.3474059982219195e-10,1.8006429680639258e-15,0.030100967141807,0.0301026329247761,-0.00019565217100404007,-6.608400025115424e-12,1.95949999999984
0.0,7.008282842946301e-16,0.0300994269901952,0.0301010970308295,-0.0001956551251268701,-6.600650147986498e-12,1.95999999999984
4.3511460059986184e-10,6.120971784984164e-13,0.0300978873931627,0.0300995625809295,-0.00019565512511835002,-6.591960050733592e-12,1.96049999999984
1.9138099785487306e-10,0.0,0.0300963505999523,0.0300980302896624,-0.00019564184046183,-6.5837901536830445e-12,1.96099999999984
6.124040163868472e-11,2.0880172590942436e-13,0.0300948150325334,0.0300964988854574,-0.00019564774094745006,-6.576190113294356e-12,1.96149999999984
1.827867995851662e-10,3.7430128441151567e-13,0.0300932814502741,0.0300949694781794,-0.0001956460639557301,-6.56778017388282e-12,1.96199999999984
9.020562075079397e-16,4.694699490270793e-12,0.0300917495520385,0.0300934412403108,-0.00019564900650067998,-6.559540020531496e-12,1.96249999999984
1.0654282005251314e-09,1.244004899092488e-13,0.0300902195533499,0.0300919141884242,-0.00019564900649292013,-6.552240087304151e-12,1.96299999999984
3.4852839711496664e-10,9.275701734479114e-12,0.0300886929726329,0.0300903889582841,-0.00019569414059044006,-6.544520134155185e-12,1.96349999999984
5.3013149425851225e-15,4.4998726966838376e-15,0.0300871668013203,0.0300888649316932,-0.00019569589222311013,-6.53672016688589e-12,1.96399999999984
2.324016014354502e-10,1.0205700867738088e-11,0.0300856455639688,0.0300873462860066,-0.00019569589221444996,-6.527410122830757e-12,1.96449999999984
2.3536502989640606e-09,3.656599328882848e-12,0.0300841245045158,0.030085827326807,-0.00019568927099881017,-6.5200000346626874e-12,1.96499999999984
1.4710204998547027e-09,2.2319993076003186e-13,0.0300826082733199,0.0300843093500862,-0.00019571398210186004,-6.51194007571243e-12,1.96549999999984
1.8046850125408298e-10,1.000241556248227e-14,0.0300810921557342,0.030082793268624,-0.00019577862131493003,-6.5056300190685645e-12,1.96599999999984
3.731310052601522e-11,0.0,0.0300795741687991,0.0300812788500375,-0.00019578160888497013,-6.497990080039928e-12,1.96649999999984
0.0,6.598888102615774e-15,0.0300780569027819,0.0300797662114412,-0.00019578061097935,-6.490020109869987e-12,1.96699999999984
0.0,0.0,0.0300765411704265,0.0300782553255819,-0.00019578061097083013,-6.482960002163196e-12,1.96749999999984
0.0,0.0,0.0300750272632325,0.030076746156477,-0.00019578061096269016,-6.474450099311357e-12,1.96799999999984
0.0,6.379299866132726e-12,0.0300735152529035,0.0300752386865584,-0.00019578061095456016,-6.465880131659163e-12,1.96849999999984
1.285763998742917e-09,3.748980292872517e-13,0.030072005141644,0.0300737320192437,-0.00019578061094573996,-6.4594501622550204e-12,1.96899999999984
2.0146830037592878e-10,1.8189963424397604e-13,0.0300704996106862,0.0300722273759247,-0.00019583950006906011,-6.4532699930314186e-12,1.96949999999984
1.394073988192357e-10,8.89913143176102e-15,0.0300689948588966,0.0300707246136919,-0.00019584580590055012,-6.44548000042211e-12,1.96999999999984
1.1444130018634091e-10,3.3149871736526393e-13,0.0300674947204949,0.0300692301600368,-0.00019584989163550014,-6.436400024067979e-12,1.97049999999984
1.482065997704396e-10,4.700059785811561e-14,0.0300659935627551,0.0300677339626094,-0.00019584661028119012,-6.430660040926406e-12,1.97099999999984
6.244478996386693e-10,6.059007462422272e-13,0.0300644952037509,0.0300662374133792,-0.00019585101804843008,-6.424000003821262e-12,1.97149999999984
5.819199982992629e-11,2.2697121959680544e-14,0.0300629978934733,0.0300647418399886,-0.0001958315917328301,-6.417800102118121e-12,1.97199999999984
4.841550077516743e-11,1.8079981956020674e-13,0.0300615007083315,0.0300632476495216,-0.00019583000518093004,-6.409979968688417e-12,1.97249999999984
1.391038985387727e-10,1.3301859613790157e-14,0.0300600048323762,0.0300617552066923,-0.00019582869739411,-6.40250005790044e-12,1.97299999999984
0.0,6.973588373426765e-16,0.0300585113731714,0.0300602643115427,-0.0001958327675668,-6.395100161232792e-12,1.97349999999984
3.9898639947466563e-16,9.71445146547012e-17,0.030057018919166,0.03005877564947,-0.00019583276755745006,-6.386280176559622e-12,1.97399999999984
0.0,1.9012569296705806e-15,0.0300555283577868,0.0300572884440456,-0.00019583276754877015,-6.377810172347731e-12,1.97449999999984
0.0,4.161011812886528e-13,0.0300540393685516,0.0300558037167126,-0.00019583276754009003,-6.368039992890595e-12,1.97499999999984
1.700029006457271e-15,1.8149717839754942e-13,0.0300525518662389,0.0300543210962199,-0.00019583276753124012,-6.3592601236978075e-12,1.97549999999984
3.973275979063384e-10,1.759703494030873e-14,0.0300510682862531,0.030052839686685,-0.00019583276752176007,-6.350170172683689e-12,1.97599999999984
7.784540026478659e-11,5.0199427947816844e-14,0.0300495859189235,0.030051359300501,-0.00019584176601016002,-6.340280080466276e-12,1.97649999999984
1.1292540166851772e-10,1.1530013055427446e-13,0.0300481042142896,0.0300498799386151,-0.00019583960561099013,-6.331610149373779e-12,1.97699999999984
1.041289970915571e-11,3.863030034745307e-11,0.0300466247176384,0.0300484030109447,-0.00019583637242166015,-6.32202016431771e-12,1.97749999999984
3.753496301966974e-09,8.98586760555986e-16,0.0300451457008263,0.0300469258694382,-0.00019583610030192997,-6.312540117361931e-12,1.97799999999984
2.949940292040765e-11,1.97758476261356e-16,0.0300436768892777,0.0300454497947338,-0.0001961021898156301,-6.3030500957461655e-12,1.97849999999984
0.0,4.29999785778179e-13,0.0300422031696333,0.0300439763928754,-0.00019610140665483997,-6.294590066194261e-12,1.97899999999984
5.854496991364311e-10,3.623976119193628e-13,0.0300407292065211,0.03004250462769,-0.00019610140664535016,-6.28463015135694e-12,1.97949999999984
4.996003610813204e-16,3.2480268474799345e-13,0.0300392569441315,0.0300410345538228,-0.00019610215709544004,-6.2751099889207795e-12,1.97999999999984
1.7885749825641284e-10,1.809004335218134e-13,0.0300377861639535,0.0300395658168952,-0.00019610215708650014,-6.264849966922115e-12,1.98049999999984
4.764248995314802e-10,6.925987561245961e-13,0.0300363167077956,0.03003809864701,-0.00019609674667418016,-6.254710074524161e-12,1.98099999999984
3.5775080120536984e-10,4.154003530043582e-13,0.0300348488224018,0.030036637904871,-0.00019610264048419007,-6.245669996809977e-12,1.98149999999984
4.900825995024505e-10,1.1320111514834252e-13,0.0300333872791806,0.0300351805015121,-0.0001961136323051101,-6.236349978094857e-12,1.98199999999984
1.1051010107010484e-10,7.769999921247717e-13,0.0300319290892602,0.0300337215467201,-0.0001961045817927701,-6.227070074860119e-12,1.98249999999984
0.0,2.834989187849857e-13,0.0300304697160342,0.0300322619489996,-0.00019610142272398013,-6.2173701517037605e-12,1.98299999999984
1.734917001727787e-10,0.0,0.0300290089907898,0.0300308030176042,-0.00019610142271450008,-6.209330142073477e-12,1.98349999999984
1.4016565685892601e-15,2.131003706828949e-13,0.0300275489993752,0.030029345394799,-0.00019610671166237002,-6.200420168619991e-12,1.98399999999984
2.082833974736964e-10,2.449776492774447e-14,0.0300260908210026,0.0300278891246339,-0.00019610671165329004,-6.1921301419687325e-12,1.98449999999984
6.29704621779581e-15,5.2600285238568745e-14,0.0300246337248048,0.0300264348457158,-0.00019610942918950997,-6.183719985716762e-12,1.98499999999984
8.268899800989438e-11,8.798517470154366e-15,0.0300231817595068,0.0300249858451874,-0.00019610942918067004,-6.173720172239494e-12,1.98549999999984
2.4940980183907335e-10,0.0,0.0300217337024817,0.0300235412590521,-0.00019610712421162,-6.164270049263676e-12,1.98599999999984
1.0061396160665481e-16,1.6275970154966402e-10,0.0300202836763506,0.0300220938458799,-0.00019611529804684,-6.155120033449202e-12,1.98649999999984
1.089482011551457e-10,1.5994150448506161e-15,0.0300188330340526,0.0300206450276397,-0.0001961152980377301,-6.144619969089549e-12,1.98699999999984
4.842183001785294e-09,8.059872214083441e-14,0.0300173834332799,0.0300191948504213,-0.00019611219043709016,-6.135289975714442e-12,1.98749999999984
2.4724640043660706e-10,0.0,0.0300159555286855,0.0300177462464105,-0.00019718106136343,-6.1255601285781225e-12,1.98799999999984
4.240460066418095e-11,9.398731792842341e-15,0.0300145193915849,0.0300163001475031,-0.00019718642252512016,-6.115710151841092e-12,1.98849999999984
8.545349844402139e-11,3.086003674823701e-13,0.0300130791431095,0.0300148588100917,-0.00019718528343619,-6.105860175104061e-12,1.98899999999984
1.866402900285724e-09,5.974797046004454e-12,0.0300116395946646,0.0300134181727698,-0.00019718289706514,-6.096030147687004e-12,1.98949999999984
5.1397001238351336e-11,4.84570022996067e-12,0.0300102045638255,0.0300119780972451,-0.00019711989297897,-6.08511006340573e-12,1.98999999999984
1.1880017976306778e-09,1.1940101685148363e-13,0.0300087652815618,0.0300105414742052,-0.00019711850234265015,-6.0766801746742205e-12,1.99049999999984
2.198318697216317e-09,2.3327000053807723e-12,0.0300073276925733,0.0300091050580676,-0.00019716049764909017,-6.067840023840643e-12,1.99099999999984
3.625420103015031e-11,6.489947468324431e-14,0.0300058916093204,0.0300076697546954,-0.00019708094062152997,-6.059860079010715e-12,1.99149999999984
4.28246299533086e-10,1.3970075096736423e-13,0.0300044554038006,0.0300062371225958,-0.00019707997269388005,-6.0515501030394825e-12,1.99199999999984
0.0,3.6285002780189757e-12,0.0300030209637211,0.0300048055758471,-0.00019706746288811,-6.043360039828527e-12,1.99249999999984
1.0068068011237497e-09,1.0039885589563369e-13,0.0300015864917818,0.0300033742614365,-0.00019706746287955,-6.0353200301982435e-12,1.99299999999984
1.0477750264636931e-10,2.3002433291452462e-15,0.0300001551229445,0.0300019453903767,-0.00019702816212487009,-6.027140158487709e-12,1.99349999999984
9.062780040314244e-11,7.180020467068005e-14,0.0299987235286735,0.0300005208147223,-0.00019702518604020015,-6.018680128935805e-12,1.99399999999984
3.0010716134398763e-15,6.01646996112315e-11,0.0299972930111698,0.0299990958296996,-0.00019702264758071002,-6.009740014661924e-12,1.99449999999984
1.6506894982837306e-09,9.549999679947518e-14,0.0299958681081353,0.0299976693086266,-0.00019702264757235017,-6.000660038307792e-12,1.99499999999984
1.9502549922223444e-10,2.879016469670148e-13,0.0299944522123937,0.0299962434510657,-0.0001973775471275801,-5.9923101636966125e-12,1.99549999999984
2.1012979897760964e-10,6.3186018917082976e-12,0.0299930310021084,0.0299948194252055,-0.00019737204656957016,-5.983010094301466e-12,1.99599999999984
1.9613639878901523e-10,1.6329992913455271e-13,0.0299916077713379,0.0299934042189814,-0.00019737466625873,-5.976790026437917e-12,1.99649999999984
1.2687152994850237e-09,4.878979165123809e-13,0.0299901891031019,0.0299919948218025,-0.00019736913940233015,-5.969910113132193e-12,1.99699999999984
3.0184188481996443e-16,2.983724378680108e-16,0.029988781480358,0.029990585695527,-0.00019741920359551014,-5.963640171968709e-12,1.99749999999984
7.108119995380413e-11,6.049986900347193e-13,0.0299873690110514,0.0299891730624575,-0.00019741920358639004,-5.954920150735843e-12,1.99799999999984
3.602352027787248e-10,1.97758476261356e-16,0.0299859591599949,0.0299877654851853,-0.00019741724060801016,-5.9466799973845186e-12,1.99849999999984
1.9007840093565598e-10,4.183979551708461e-13,0.0299845455428003,0.0299863557568686,-0.00019742814750160005,-5.93769998447069e-12,1.99899999999984
2.0122792321330962e-16,0.0,0.0299831308768212,0.0299849445352528,-0.00019743400811953003,-5.929260121079194e-12,1.99949999999984
8.014422459012849e-16,4.2513000064747786e-11,0.0299817166889189,0.0299835336310938,-0.00019743400811023017,-5.919909961543679e-12,1.99999999999984
4.098388701329059e-09,0.0,0.0299803036238352,0.0299821231562832,-0.00019743400810237014,-5.912760081897006e-12,2.00049999999984
0.0,2.0122792321330962e-16,0.0299788998773901,0.029980712542127,-0.00019770913444434011,-5.9056199600698855e-12,2.00099999999984
7.979727989493313e-16,8.014422459012849e-16,0.0299774906436235,0.0299793045443176,-0.00019770913443727003,-5.897720029360287e-12,2.00149999999984
4.736380038172783e-11,1.2798789805756883e-14,0.0299760816129872,0.0299778990575801,-0.00019770913442906002,-5.888810055906801e-12,2.00199999999984
1.2004286453759505e-15,1.3010426069826053e-15,0.0299746736341277,0.0299764945139528,-0.0001977078553082501,-5.881040012617467e-12,2.00249999999984
2.7309699640598595e-11,0.0,0.0299732676267166,0.0299750921166398,-0.0001977078552989201,-5.872230002604284e-12,2.00299999999984
1.4957919972080624e-10,2.0180038196038197e-13,0.029971863237635,0.0299736903752799,-0.00019770713132441,-5.862479989307556e-12,2.00349999999984
3.400058012914542e-15,1.8006429680639258e-15,0.0299704598661094,0.0299722911818118,-0.00019770271644931016,-5.852840130951553e-12,2.00399999999984
1.97758476261356e-16,3.696001837916185e-13,0.0299690594400926,0.0299708950112902,-0.00019770271643970998,-5.843410174136143e-12,2.00449999999984
2.736018009374952e-10,3.82503057005934e-13,0.0299676595007177,0.0299694984949737,-0.00019770271642937016,-5.83371003413935e-12,2.00499999999984
5.750940001991722e-11,1.9099305470504646e-14,0.0299662633823412,0.0299681026518198,-0.00019770333721232016,-5.824110074423294e-12,2.00549999999984
6.330479022931268e-10,9.016988544718885e-13,0.0299648665637388,0.029966710087774,-0.00019770176854587017,-5.814600103487555e-12,2.00599999999984
1.9747870005915047e-10,2.433990509143058e-13,0.029963470682868,0.0299653175110925,-0.00019768132842824001,-5.805489986313028e-12,2.00649999999984
2.159113027255799e-10,8.014422459012849e-16,0.0299620759331645,0.029963925666613,-0.00019768740061497998,-5.7978001739844576e-12,2.00699999999984
6.618409986725027e-11,4.709774237277031e-14,0.0299606817586005,0.0299625354896414,-0.00019769083943501015,-5.789530096653173e-12,2.00749999999984
2.0122792321330962e-16,5.504600247840941e-12,0.0299592883809384,0.0299611466056259,-0.00019768902483071,-5.781670064583522e-12,2.00799999999984
1.1023022009060135e-09,2.841026025546256e-13,0.0299578968305989,0.0299597572389482,-0.00019768902482166016,-5.773909995954174e-12,2.00849999999984
3.9997450143602897e-10,0.0,0.0299565090546431,0.0299583690426422,-0.00019773412814307013,-5.766090079364905e-12,2.00899999999984
1.0061396160665481e-16,8.014422459012849e-16,0.029955121235307,0.0299569824060058,-0.00019774672771105,-5.757330159492091e-12,2.00949999999984
0.0,0.0,0.0299537331876496,0.0299555976929428,-0.00019774672770207996,-5.748929977900108e-12,2.00999999999984
4.5282302213456305e-11,8.014422459012849e-16,0.0299523460414728,0.0299542139571022,-0.0001977467276945001,-5.740870018949851e-12,2.01049999999984
0.0,1.050201592356359e-14,0.0299509601785853,0.0299528318969802,-0.00019774550958493006,-5.73210012441705e-12,2.01099999999984
0.0,2.120977005137803e-13,0.0299495755881775,0.02995145072431,-0.00019774550957623,-5.72466011226902e-12,2.01149999999984
1.4591569966193596e-10,0.0,0.0299481923426126,0.0299500712755187,-0.00019774550956810997,-5.716130043256773e-12,2.01199999999984
3.1314100618073937e-11,0.0,0.0299468106733898,0.0299486931263186,-0.00019774982982570998,-5.7080900336264895e-12,2.01249999999984
4.198030811863873e-15,3.899658373995862e-15,0.0299454308351874,0.0299473158626226,-0.00019774899750695006,-5.699240124973359e-12,2.01299999999984
2.7217959830405647e-10,1.015629941258922e-11,0.0299440552011191,0.0299459399615112,-0.00019774899749818017,-5.690880058861758e-12,2.01349999999984
0.0,4.579709875218718e-11,0.0299426821758578,0.0299445668158322,-0.00019774137033784001,-5.682750060451158e-12,2.01399999999984
4.280529999900473e-09,7.592988737759043e-13,0.0299413075226887,0.0299431947714344,-0.00019774137032869997,-5.675329997623102e-12,2.01449999999984
1.3648449002923169e-09,0.0,0.0299399417612318,0.0299418211674676,-0.00019801914942883998,-5.668870104238999e-12,2.01499999999984
1.4099704979952943e-09,3.5413026677755255e-12,0.029938573166899,0.0299404487990754,-0.00019808608778888997,-5.659769961724459e-12,2.01549999999984
0.0,8.98586760555986e-16,0.0299372048473396,0.0299390777085645,-0.00019806032303206,-5.649919984987428e-12,2.01599999999984
4.099210207386683e-11,2.2070192895462526e-13,0.0299358331861792,0.0299377086750152,-0.00019806032302326017,-5.641060101674311e-12,2.01649999999984
1.45323499761707e-10,3.804005721530501e-13,0.0299344617076634,0.0299363414307347,-0.00019805922303522006,-5.632500108682104e-12,2.01699999999984
3.423119773748873e-11,2.0122792321330962e-16,0.0299330916859439,0.0299349748283148,-0.0001980635240081,-5.62398998898983e-12,2.01749999999984
1.9834079864611276e-10,5.535898128794514e-12,0.0299317231637507,0.0299336101105731,-0.00019806261141446,-5.615150054996687e-12,2.01799999999984
1.1228843029009727e-09,0.0,0.0299303563447705,0.0299322463005659,-0.00019806882515290003,-5.606670076124809e-12,2.01849999999984
1.0708439690532146e-10,2.54440218894203e-12,0.0299289927352698,0.0299308831596145,-0.00019811413149888003,-5.597600074430664e-12,2.01899999999984
7.203507998432279e-10,2.0432024128158588e-12,0.0299276288965992,0.0299295205768633,-0.00019811121580610015,-5.591790051828749e-12,2.01949999999984
1.4367540004944779e-09,5.668350164245162e-11,0.029926266713472,0.0299281594487533,-0.00019810158720887008,-5.6048299681976665e-12,2.01999999999984
6.853686000674042e-09,3.867939996071712e-11,0.0299249068101526,0.0299267976515131,-0.00019814479358852013,-5.592780145252663e-12,2.02049999999984
4.457484700792769e-09,8.754975910907348e-13,0.0299235615418419,0.0299254352893472,-0.00019847694773669007,-5.580220096765287e-12,2.02099999999984
3.7947499309520794e-11,5.028026606179736e-13,0.0299222133779177,0.0299240743492312,-0.00019869941906036008,-5.5677699863782015e-12,2.02149999999984
8.60609097874665e-10,8.77499461982012e-13,0.0299208565187919,0.0299227202411339,-0.0001987007835570001,-5.515200058800462e-12,2.02199999999984
7.008282842946301e-16,0.0,0.0299194994826207,0.0299213662994836,-0.00019872680918053007,-5.465939983614887e-12,2.02249999999984
4.530636005251054e-10,3.962004335722469e-13,0.0299181423142841,0.0299200129944777,-0.00019872680917055996,-5.45541996993526e-12,2.02299999999984
0.0,3.9929864970034146e-13,0.0299167862591661,0.0299186605436289,-0.00019874057961409997,-5.4101100769449184e-12,2.02349999999984
2.6231980129742816e-10,4.1860265254101137e-13,0.0299154301291693,0.0299173091328528,-0.00019874057960347002,-5.3994499843446064e-12,2.02399999999984
2.063321007106378e-10,2.0122792321330962e-16,0.0299140755330265,0.0299159588285094,-0.00019874537935548014,-5.389330041266627e-12,2.02449999999984
1.242841003723516e-10,5.500010169523506e-13,0.0299127222093168,0.0299146101725529,-0.00019875171532606015,-5.3799200337711905e-12,2.02499999999984
3.5511309864899587e-10,1.9869869638533544e-13,0.0299113704188214,0.0299132622785395,-0.00019874811385002002,-5.370920071537388e-12,2.02549999999984
2.0671099901226064e-10,3.9850067690139213e-13,0.0299100201795821,0.029911916166516,-0.00019875006751604997,-5.309120114024846e-12,2.02599999999984
2.0122792321330962e-16,6.002143226879753e-16,0.0299086713596389,0.0299105710033426,-0.00019875641666094014,-5.246240074308073e-12,2.02649999999984
2.8823469999661455e-10,4.589002788879526e-13,0.0299073238344271,0.0299092273997342,-0.00019875641665155009,-5.237299960034192e-12,2.02699999999984
7.008282842946301e-16,1.2004286453759505e-15,0.0299059778519495,0.0299078842365346,-0.00019876050495310003,-5.227700000318136e-12,2.02749999999984
2.0701579686588367e-10,6.437003707837619e-13,0.0299046329501976,0.0299065439020533,-0.00019876050494372017,-5.218340082963069e-12,2.02799999999984
1.6101080191344153e-10,0.0,0.0299032890377837,0.02990520408122,-0.0001987668668285501,-5.209320171409293e-12,2.02849999999984
2.3261139889263482e-10,0.0,0.0299019478745028,0.0299038645305344,-0.00019877168907376998,-5.1998201751335404e-12,2.02899999999984
7.148669850520761e-11,8.589032263195406e-13,0.0299006072194931,0.0299025258132947,-0.00019877739297019005,-5.190850136879699e-12,2.02949999999985
2.0122792321330962e-16,3.261002579080241e-13,0.0298992673221836,0.0299011881433472,-0.00019877542416003,-5.181180137703301e-12,2.02999999999985
6.012956972611949e-10,2.834989187849857e-13,0.0298979281448303,0.0298998519089364,-0.00019877542415090016,-5.171960082428484e-12,2.03049999999985
1.707804973827276e-10,7.636009879963268e-13,0.0298965908283032,0.0298985163055458,-0.0001987939529429,-5.16201014225115e-12,2.03099999999985
0.0,1.0061396160665481e-16,0.0298952537180711,0.0298971814100439,-0.00019879914212809005,-5.1527300221759775e-12,2.03149999999985
2.0748359974565034e-10,1.0061396160665481e-16,0.0298939172941592,0.0298958480641986,-0.00019879914211868004,-5.1429301355793156e-12,2.03199999999985
2.432496981619181e-10,4.167013956113408e-13,0.0298925823144318,0.02989451605499,-0.0001988055245354301,-5.132979978561547e-12,2.03249999999985
7.194596030046796e-10,1.2847015118389038e-12,0.0298912495383263,0.0298931847549475,-0.00019881025133223,-5.125380155013293e-12,2.03299999999985
1.2668430991735757e-09,3.724902331025959e-12,0.0298899180222317,0.029891854974525,-0.00019878647444762014,-5.116940074781362e-12,2.03349999999985
1.0671119890504066e-10,4.050024204893532e-13,0.0298885886390849,0.029890525864008,-0.00019875349005884016,-5.10924007095237e-12,2.03399999999985
1.6091400087403507e-10,8.302386556024999e-15,0.0298872658569811,0.029889197349959,-0.00019875057487053998,-5.1025999831672e-12,2.03449999999985
2.0816520035493724e-10,0.0,0.0298859434821526,0.0298878773428492,-0.00019875539363242017,-5.094230159236046e-12,2.03499999999985
1.6216680082115076e-10,9.998946115530316e-15,0.0298846186371679,0.0298865582328957,-0.00019876179526850013,-5.085710064883786e-12,2.03549999999985
0.0,6.535987029376855e-13,0.0298832927209244,0.0298852373130198,-0.00019875694168449017,-5.071890173471982e-12,2.03599999999985
1.0061396160665481e-16,1.97758476261356e-16,0.029881966694186,0.0298839151380928,-0.00019875694167615005,-5.04812012504241e-12,2.03649999999985
2.08265300838395e-10,4.0245584642661925e-16,0.0298806420592172,0.0298825933379458,-0.0001987569416677,-5.0402401436527855e-12,2.03699999999985
0.0,8.438000298482962e-12,0.0298793189846122,0.0298812729126262,-0.00019876334874385998,-5.031950117001527e-12,2.03749999999985
1.1640429002646169e-09,4.064006076109905e-13,0.0298779960709834,0.0298799522107885,-0.00019876334873598,-5.019429967154099e-12,2.03799999999985
8.664979844752452e-11,6.59992893670136e-14,0.02987667698024,0.0298786320196111,-0.0001988262882197001,-5.0053899827012804e-12,2.03849999999985
1.3896938010071747e-09,2.425004641537498e-13,0.0298753577599804,0.0298773130981019,-0.00019882386439237006,-4.9913300489284884e-12,2.03899999999985
1.6080880030355793e-10,3.084997535207634e-13,0.0298740407467627,0.0298759952632682,-0.00019879289102097005,-4.9770001488147475e-12,2.03949999999985
7.41420987104835e-11,6.488400094983859e-12,0.0298727228394435,0.0298746789716486,-0.00019879769500348002,-4.964309996066674e-12,2.03999999999985
1.9522672020655385e-09,5.856010121263466e-13,0.0298714054167646,0.0298733636580055,-0.00019879564823737012,-4.947879996344828e-12,2.04049999999985
1.1543646004363861e-09,9.642980858259875e-13,0.0298700915960065,0.0298720492355231,-0.00019873066999114009,-4.930920038601072e-12,2.04099999999985
2.0866560215826446e-10,2.983724378680108e-16,0.0298687791783313,0.0298707370381391,-0.00019878413688084002,-4.922950068431131e-12,2.04149999999985
2.0122792321330962e-16,0.0,0.0298674654551681,0.0298694252204806,-0.00019879055909722003,-4.914349959958542e-12,2.04199999999985
1.9884701524253146e-11,0.0,0.0298661520074861,0.0298681139223132,-0.00019879055908850998,-4.905820107786729e-12,2.04249999999985
0.0,4.0939820977747843e-13,0.0298648392282482,0.0298668034881656,-0.00019879003541430009,-4.8974201430351805e-12,2.04299999999985
7.647026969981319e-10,1.957697892684962e-12,0.0298635272364826,0.0298654941700467,-0.0001987900354060801,-4.889650099745846e-12,2.04349999999985
2.0901029865183496e-10,5.678998937774793e-13,0.0298622178038665,0.0298641854136013,-0.00019876446445469013,-4.8806601121720306e-12,2.04399999999985
5.648722982420917e-10,0.0,0.029860908510623,0.0298628778352699,-0.00019877089724649002,-4.872650026521708e-12,2.04449999999985
3.252110039597689e-11,1.0061396160665481e-16,0.0298596010159723,0.0298615712502049,-0.00019878833068828002,-4.864709980331727e-12,2.04499999999985
3.964720218796458e-11,1.1501216645726231e-14,0.0298582936473812,0.0298602659052449,-0.00019878746526618015,-4.8568800890824715e-12,2.04549999999985
1.0061396160665481e-16,4.0930106526282373e-13,0.0298569872033169,0.0298589621106147,-0.00019878640328197016,-4.848070079069289e-12,2.04599999999985
1.130309599389756e-09,3.4795014092203758e-12,0.0298556815301944,0.0298576590531088,-0.00019878640327298017,-4.8385199926531675e-12,2.04649999999985
3.0601843004074425e-09,9.365780026526771e-11,0.0298543788176561,0.0298563580949599,-0.00019874553998674017,-4.82927001339839e-12,2.04699999999985
1.4988010832439613e-15,1.0369829994694157e-13,0.0298530795455564,0.0298550551031148,-0.00019864716166638008,-4.820090073603955e-12,2.04749999999985
9.174950035828466e-11,3.1780134079895106e-13,0.029851779819232,0.0298537511855885,-0.00019864716165631,-4.81160012007209e-12,2.04799999999985
3.87130709780803e-09,0.0,0.0298504798362418,0.0298524499513814,-0.0001986445833393601,-4.801410137533768e-12,2.04849999999985
1.0061396160665481e-16,9.500501080283996e-12,0.0298491928186295,0.0298511506427915,-0.00019905881759615007,-4.7920701694986745e-12,2.04899999999985
0.0,2.8169827581692175e-13,0.0298478976952489,0.0298498512045754,-0.00019905881758651997,-4.782469992942184e-12,2.04949999999985
2.4612279922453517e-10,4.5401182813264995e-14,0.0298465997871964,0.0298485532156068,-0.00019905881757739012,-4.77310010092713e-12,2.04999999999985
1.5510108024308078e-09,0.0,0.0298453055770649,0.0298472568547737,-0.00019906182564928998,-4.763680118771707e-12,2.05049999999985
7.979727989493313e-16,7.979727989493313e-16,0.0298440124790722,0.0298459617705055,-0.00019913225311021018,-4.753580125013701e-12,2.05099999999985
1.1601049981768696e-10,1.3000017728970192e-13,0.0298427159173195,0.029844668328527,-0.00019913225310188003,-4.744540047299517e-12,2.05149999999985
8.042727005219685e-10,1.9859981714720476e-12,0.0298414190612308,0.0298433759825569,-0.00019912891581672,-4.734729969202434e-12,2.05199999999985
1.600768996523616e-10,4.115006946303623e-13,0.0298401240718833,0.0298420881706552,-0.00019910168778105013,-4.729790127264155e-12,2.05249999999985
0.0,3.9799760709335885e-13,0.029838829305205,0.0298407984378083,-0.00019910646735674998,-4.724879992465403e-12,2.05299999999985
0.0,0.0,0.0298375352864904,0.0298395083722367,-0.0001991064673483201,-4.7193299615444495e-12,2.05349999999985
2.5910889753233413e-10,1.3700846013264822e-14,0.029836242349517,0.0298382190569427,-0.00019910646733915013,-4.710329999310647e-12,2.05399999999985
2.065479003110493e-10,2.0122792321330962e-16,0.0298349509577509,0.0298369306480447,-0.00019911156629339008,-4.7051600896713675e-12,2.05449999999985
1.0671837025189035e-09,3.4568008178137433e-12,0.0298336605884901,0.0298356435703674,-0.00019911792448148004,-4.696230166897908e-12,2.05499999999985
1.5981030040967958e-10,1.1616100442646271e-11,0.0298323730403707,0.0298343567244671,-0.0001990797550358301,-4.691220068658852e-12,2.05549999999985
0.0,3.7920014350767417e-13,0.0298310854911834,0.0298330696540135,-0.0001990845190378101,-4.685020166955711e-12,2.05599999999985
1.2215225983491784e-09,4.107998663460677e-13,0.0298297981290138,0.0298317837522956,-0.00019908451902919005,-4.680620040858896e-12,2.05649999999985
1.9655150076958172e-10,3.4980005003681924e-13,0.0298285147223349,0.0298304994573895,-0.00019915822557654015,-4.675890100461211e-12,2.05699999999985
1.381325900884356e-09,8.601300227617514e-12,0.0298272295066093,0.0298292161862318,-0.0001991643682943201,-4.67102008114284e-12,2.05749999999985
1.1657226989258973e-09,2.449013214445017e-13,0.0298259467592999,0.0298279329569056,-0.0001991436712048,-4.6656699771024934e-12,2.05799999999985
1.5959699881107348e-10,0.0,0.0298246649512034,0.0298266507495145,-0.00019919695542773,-4.663300127993875e-12,2.05849999999985
1.1593399851239639e-10,9.699879788271915e-14,0.0298233822942283,0.0298253700077629,-0.00019920171787240018,-4.65423012629973e-12,2.05899999999985
1.4216028007552062e-09,3.2476001055048442e-12,0.029822099736472,0.0298240904154906,-0.00019919846336954004,-4.650730104846512e-12,2.05949999999986
2.461920098340009e-09,6.8147987253297515e-12,0.0298208205362822,0.0298228119919908,-0.00019914988311283007,-4.638930082082049e-12,2.05999999999986
2.2736890148422617e-10,4.470000758427517e-13,0.0298195448423118,0.0298215343796983,-0.00019906482207601,-4.628910102444372e-12,2.06049999999986
4.996003610813204e-16,0.0,0.0298182695033767,0.0298202570609508,-0.00019906769789283015,-4.619100024347289e-12,2.06099999999986
1.0061396160665481e-16,2.431006784764378e-13,0.0298169926603072,0.0298189808182764,-0.00019906769788304002,-4.610360053794449e-12,2.06149999999986
3.698110984107217e-10,6.099287741534454e-15,0.0298157154536651,0.0298177059656866,-0.00019906769787555014,-4.6004400375970755e-12,2.06199999999986
1.4988010832439613e-15,1.0061396160665481e-16,0.0298144391349772,0.0298164370916942,-0.00019907892553627012,-4.591469999343234e-12,2.06249999999986
0.0,2.4089757966194725e-13,0.0298131648906884,0.0298151668206301,-0.00019907892552782007,-4.583769995514242e-12,2.06299999999986
1.5921840235133544e-10,2.4059920722407924e-13,0.0298118906424046,0.029813895371941,-0.00019907892552006,-4.5748300980807954e-12,2.06349999999986
1.6015800144431047e-10,5.435998873259962e-13,0.0298106170356333,0.0298126239791857,-0.00019908366651788002,-4.5660300627275996e-12,2.06399999999986
1.5560969873762431e-10,4.999473057765158e-15,0.0298093464966271,0.0298113537244128,-0.00019908842571439997,-4.555180017906668e-12,2.06449999999986
1.9595509936909394e-10,2.9259927813996e-13,0.0298080785406581,0.0298100866687544,-0.00019909050362545,-4.5473000365170435e-12,2.06499999999986
1.4608799933646388e-10,6.074030167724231e-13,0.029806811420172,0.0298088220175245,-0.00019909647697418016,-4.539930063829356e-12,2.06549999999986
1.6800140098527372e-10,4.148001386816702e-13,0.0298055441176039,0.0298075565446845,-0.00019909218345345002,-4.532859981462578e-12,2.06599999999986
2.099032996027983e-10,2.1996293675385914e-15,0.0298042760028066,0.0298062906890633,-0.00019909728049321011,-4.525830014576182e-12,2.06649999999986
1.2004286453759505e-15,0.0,0.0298030080733711,0.0298050246939048,-0.00019910375271683998,-4.517320111724343e-12,2.06699999999986
2.3119210018629488e-10,1.4988010832439613e-15,0.0298017392830847,0.0298037615034965,-0.00019910375270893008,-4.5097200713356544e-12,2.06749999999986
0.0,2.896988204881268e-15,0.0298004742653097,0.0298024992227178,-0.00019910936759715003,-4.502250135207664e-12,2.06799999999986
1.1102230246251565e-14,3.166980566682298e-13,0.0297992093679582,0.0298012366231942,-0.00019910936758948017,-4.494869971019555e-12,2.06849999999986
8.264680259606472e-11,4.29999785778179e-13,0.0297979522969812,0.02979997877789,-0.00019910936758165006,-4.4877599900128295e-12,2.06899999999986
1.8593750150674992e-10,5.360295540768334e-14,0.0297966920971426,0.0297987219663163,-0.0001991070717837801,-4.480850152727145e-12,2.06949999999986
2.1565230157172266e-10,0.0,0.0297954308200383,0.0297974629261965,-0.00019911278064222012,-4.473680106920064e-12,2.06999999999986
6.002143226879753e-16,4.128988817519996e-13,0.0297941692758624,0.0297962033138446,-0.00019911960550257016,-4.4644301276652865e-12,2.07049999999986
7.979727989493313e-16,0.0,0.0297929082156314,0.0297949442691066,-0.00019911960549414006,-4.453820125205343e-12,2.07099999999986
2.1002010200388277e-10,6.002143226879753e-16,0.0297916480141078,0.0297936857009874,-0.00019911960548607012,-4.445140002612424e-12,2.07149999999986
4.2464198823921606e-11,7.979727989493313e-16,0.0297903885542622,0.0297924282828006,-0.00019912608199674012,-4.436159989698596e-12,2.07199999999986
0.0,6.522102302675137e-12,0.0297891295045691,0.0297911719257802,-0.00019912494300362003,-4.428340073109327e-12,2.07249999999986
1.2362135030918875e-09,1.0823440060869771e-10,0.029787871180998,0.0297899151962569,-0.00019912494299488006,-4.419840144917475e-12,2.07299999999986
5.990592986948595e-10,7.359009235319292e-13,0.0297866166130718,0.029788658292734,-0.00019917632356760014,-4.410700103762988e-12,2.07349999999986
1.1671526002621224e-09,0.0,0.0297853616471375,0.0297874002317652,-0.00019915715607229,-4.40114004268688e-12,2.07399999999986
0.0,2.3002433291452462e-15,0.0297841158920345,0.0297861434098891,-0.00020002280358958008,-4.391300040609836e-12,2.07449999999986
2.1996293675385914e-15,0.0,0.0297828678641892,0.0297848904813409,-0.0002000228035806701,-4.381980021894716e-12,2.07499999999986
5.175389977685185e-11,1.5199647096508784e-14,0.0297816192878177,0.0297836382674208,-0.00020002280357139,-4.373210127361915e-12,2.07549999999986
3.7771098748695664e-11,4.1169845310662367e-13,0.0297803691375886,0.0297823865548748,-0.00020002140299167008,-4.364709982329629e-12,2.07599999999986
1.5170669928621372e-10,6.1999017031411086e-15,0.0297791170588694,0.0297811363467624,-0.00020002039320784018,-4.355050174653652e-12,2.07649999999986
2.44936900622994e-10,1.969951979319262e-14,0.029777864811595,0.0297798868463464,-0.00020001618449312013,-4.3455000882375305e-12,2.07699999999986
8.014422459012849e-16,5.197231534026514e-15,0.0297766132238371,0.029778637704016,-0.00020002174634306015,-4.336120004722055e-12,2.07749999999986
1.4296160089077858e-10,8.014422459012849e-16,0.0297753624395953,0.029777389220663,-0.00020002174633424017,-4.32625007866505e-12,2.07799999999986
0.0,3.5899755390644827e-13,0.0297741122653251,0.029776142011142,-0.00020001780281725997,-4.31701007407026e-12,2.07849999999986
0.0,2.983724378680108e-16,0.0297728626169753,0.0297748950319823,-0.00020001780280849007,-4.307570142594863e-12,2.07899999999986
1.669915976332259e-10,0.0,0.029771613772659,0.0297736493007183,-0.00020001780279948014,-4.29884014670201e-12,2.07949999999986
1.97758476261356e-16,3.228979583713709e-13,0.0297703660347907,0.0297724040361873,-0.0002000228623768301,-4.289430139206574e-12,2.07999999999986
1.8552439792762776e-10,0.0,0.0297691191676008,0.0297711592235658,-0.00020002286236772,-4.2795101230092e-12,2.08049999999986
0.0,0.0,0.0297678734487979,0.0297699151898915,-0.00020002854876357006,-4.270250169094436e-12,2.08099999999986
0.0,0.0,0.0297666279949367,0.029768671936573,-0.00020002854875463016,-4.261210091380252e-12,2.08149999999986
1.4449269905569828e-10,4.139986964357689e-13,0.0297653832048998,0.0297674294365252,-0.00020002854874525008,-4.2524900701473856e-12,2.08199999999986
0.0,1.903997792762624e-13,0.0297641404085374,0.0297661880061744,-0.00020002431277496005,-4.24151013790619e-12,2.08249999999986
2.1038320044408643e-10,0.0,0.0297628974742096,0.0297649474358911,-0.00020002431276584017,-4.23108011300688e-12,2.08299999999986
0.0,1.97758476261356e-16,0.0297616553951834,0.0297637072516746,-0.00020003080161388,-4.221770068951747e-12,2.08349999999986
0.0,1.9012569296705806e-15,0.0297604136444493,0.0297624683997792,-0.00020003080160428005,-4.212469999556601e-12,2.08399999999986
2.7998436902265667e-15,6.526099105563787e-12,0.0297591726000835,0.029761232765125,-0.0002000308015947601,-4.2026399721395435e-12,2.08449999999986
1.182746102446064e-09,8.014422459012849e-16,0.0297579354687069,0.0297599955035761,-0.00020003080158635016,-4.194840004870248e-12,2.08499999999986
7.008282842946301e-16,0.0,0.0297567054789208,0.0297587586123158,-0.00020008377367744003,-4.187890052104182e-12,2.08549999999986
3.726573601786631e-09,0.0,0.0297554741909868,0.0297575219976077,-0.00020008377367169007,-4.180559978056442e-12,2.08599999999986
7.370110077786762e-11,4.0897840669629204e-14,0.0297542504269342,0.0297562860025117,-0.00019978905234127012,-4.173780028191021e-12,2.08649999999986
8.811950127918244e-11,4.503829947877236e-11,0.029753017984333,0.0297550511411428,-0.00019978701627190016,-4.165910021461383e-12,2.08699999999986
0.0,9.915998577803009e-12,0.0297517837941589,0.0297538212553275,-0.00019978455549094008,-4.159020133495672e-12,2.08749999999986
7.979727989493313e-16,1.5994150448506161e-15,0.029750548452365,0.0297525912207403,-0.0001997845554857101,-4.150810120964743e-12,2.08799999999986
1.7661580010985833e-09,7.910998245375112e-13,0.0297493138561976,0.0297513601765719,-0.0001997845554797201,-4.145060163163183e-12,2.08849999999986
6.717549780321797e-11,2.2469873184327582e-13,0.0297480827341411,0.0297501284746,-0.00019983858899735017,-4.137429981954099e-12,2.08899999999986
2.1441290062873541e-10,3.0100921755149557e-14,0.0297468488162918,0.0297488968267983,-0.00019983674859310016,-4.129880031705779e-12,2.08949999999987
2.1035910166555816e-10,9.936981792968425e-13,0.0297456156164947,0.0297476656469854,-0.00019984227796827013,-4.122289965977077e-12,2.08999999999987
3.514691003514425e-10,7.008282842946301e-16,0.0297443825433766,0.0297464346381712,-0.00019984877073888014,-4.114499973367769e-12,2.09049999999987
0.0,3.299444051307887e-15,0.0297431507326799,0.0297452050928679,-0.00019985946411434,-4.108440150585313e-12,2.09099999999987
2.0594509778093517e-10,4.3389944415217485e-13,0.0297419186781818,0.029743976122433,-0.00019985946410868002,-4.100500104395333e-12,2.09149999999987
0.0,6.002143226879753e-16,0.0297406904330571,0.029742751319254,-0.00019986580049787006,-4.090900144679277e-12,2.09199999999987
2.1384380030631256e-10,5.1130280565026e-13,0.029739461227788,0.0297415280332209,-0.00019986580048974006,-4.083890127112855e-12,2.09249999999987
0.0,3.7659805829370896e-13,0.0297382301519411,0.0297403041426755,-0.00019987256644042996,-4.07551011168128e-12,2.09299999999987
2.2489990078589095e-10,0.0,0.0297370037156714,0.0297390810126225,-0.00019987256643288999,-4.0663600958668056e-12,2.09349999999987
0.0,2.0122792321330962e-16,0.0297357795862614,0.0297378572589617,-0.00019987982080336996,-4.059280038840041e-12,2.09399999999987
1.9599399880831925e-10,6.611301783809864e-12,0.0297345551279465,0.0297366338428818,-0.00019987982079565998,-4.051500020890719e-12,2.09449999999987
1.2860835001127224e-09,4.2599951344257647e-13,0.0297333311174257,0.0297354096500588,-0.00019988583929857998,-4.0428400644582085e-12,2.09499999999987
0.0,2.699229728619912e-15,0.0297321097916371,0.0297341857396583,-0.00019993631444478006,-4.03433016160637e-12,2.09549999999987
1.9012569296705806e-15,4.1529973904275153e-13,0.0297308858749127,0.0297329659429059,-0.00019993631443752003,-4.0295601057283026e-12,2.09599999999987
1.9555279964778016e-10,3.0184188481996443e-16,0.0297296644344623,0.0297317452265944,-0.00019993631443208015,-4.0231700349641075e-12,2.09649999999987
7.777205997261394e-10,1.659783421814609e-14,0.0297284424934583,0.0297305246856718,-0.00019994227304021006,-4.018659970767002e-12,2.09699999999987
1.4287050015271419e-10,6.190013779328041e-13,0.0297272212967511,0.0297293054890944,-0.00019993136777200012,-4.0128399735051e-12,2.09749999999987
1.97758476261356e-16,0.0,0.0297259994860601,0.0297280865170263,-0.00019992718454914997,-4.00478998921483e-12,2.09799999999987
4.4009202532224734e-11,2.777014729282712e-13,0.0297247780757887,0.0297268672901397,-0.00019992718454226008,-3.998250081710397e-12,2.09849999999987
2.1303319872045812e-10,9.700573677662305e-15,0.0297235583206047,0.0297256482598095,-0.00019992600210625008,-3.991760047505899e-12,2.09899999999987
3.0797538998206253e-09,6.361002002908123e-12,0.0297223388776437,0.0297244298455047,-0.00019991998418155007,-3.9855800951227316e-12,2.09949999999987
1.845627990715304e-10,1.0026701691145945e-15,0.0297211239100517,0.0297232120520737,-0.00019981025648158003,-3.97928998779884e-12,2.09999999999987
0.0,1.5994150448506161e-15,0.0297199072988916,0.0297219953469449,-0.00019981589714256,-3.974480033280825e-12,2.10049999999987
1.050201592356359e-14,9.499345754448996e-15,0.0297186898589943,0.0297207807666073,-0.00019981589713897996,-3.968070013196656e-12,2.10099999999987
1.700029006457271e-15,0.0,0.0297174820252808,0.0297195736671333,-0.00019981589713267012,-3.961380052111552e-12,2.10149999999987
0.0,0.0,0.0297162743018032,0.0297183661658068,-0.00019981589712526004,-3.954380009205116e-12,2.10199999999987
0.0,6.603401853100266e-12,0.029715061943965,0.0297171551669043,-0.00019981589711824004,-3.947390157799102e-12,2.10249999999987
1.2939952998003434e-09,8.624597563899883e-12,0.0297138476559353,0.029715941841294,-0.00019981589711084015,-3.939010142367527e-12,2.10299999999987
1.190042300813765e-09,2.501471252358556e-15,0.0297126359444558,0.0297147275629778,-0.00019986612574938003,-3.931830121900459e-12,2.10349999999987
3.5006719745211967e-15,4.1440115228219554e-13,0.0297114244756856,0.0297135153614368,-0.00019992815861280002,-3.925970009158175e-12,2.10399999999987
0.0,0.0,0.0297102132942957,0.0297123031091613,-0.00019992815861588002,-3.919980008995627e-12,2.10449999999987
2.803559988329152e-10,3.400058012914542e-15,0.0297090005708854,0.0297110915419224,-0.0001999281586148201,-3.912969991429205e-12,2.10499999999987
3.8488169942785255e-10,1.050198122909407e-12,0.0297077879363577,0.0297098833905813,-0.00019993274684435014,-3.915900156220564e-12,2.10549999999987
1.6577200029344041e-10,3.202299536653186e-15,0.0297065763732395,0.0297086740997399,-0.00019992151771054006,-3.9166200664630946e-12,2.10599999999987
1.0061396160665481e-16,0.0,0.029705365370292,0.0297074648369736,-0.00019992651221404007,-3.91668013126345e-12,2.10649999999987
0.0,2.983724378680108e-16,0.0297041543851553,0.0297062560570142,-0.00019992651220745008,-3.9169999709043335e-12,2.10699999999987
2.478235013037011e-10,2.1996293675385914e-15,0.0297029438738185,0.0297050478610239,-0.00019992651220183,-3.9147500345559916e-12,2.10749999999987
0.0,6.7227994005047975e-12,0.0297017344128943,0.0297038421256812,-0.00019993463832645997,-3.912900168809297e-12,2.10799999999987
3.1419730012194336e-10,3.172011264762631e-13,0.0297005251807251,0.0297026352380019,-0.00019993463832087004,-3.9126399602879e-12,2.10849999999987
1.3948130012098048e-09,8.179915078621036e-14,0.0296993170295453,0.0297014284128963,-0.00019992565803237002,-3.905800162462558e-12,2.10899999999987
1.0948797424248369e-11,0.0,0.0296981126317008,0.0297002224143295,-0.00019998425239777006,-3.905710173682242e-12,2.10949999999987
1.4088169866810496e-10,4.1030026598498637e-13,0.0296969062873104,0.029699017144244,-0.00019998396598278003,-3.905269987600213e-12,2.10999999999987
9.682739679495178e-11,5.369003852617737e-13,0.0296957000226042,0.0296978123366512,-0.00019997985147609003,-3.901230033465097e-12,2.11049999999987
1.6518370005158545e-10,0.0,0.0296944957644231,0.029696608014421,-0.00019997712906098006,-3.899430041018337e-12,2.11099999999987
2.040975999317851e-10,4.701100619897147e-15,0.029693295256358,0.0296954044544346,-0.00019998210486099014,-3.898800119556123e-12,2.11149999999987
7.924389963664957e-11,7.200500612425387e-12,0.0296920944826313,0.0296942035812058,-0.00019998841554146008,-3.8924299981119015e-12,2.11199999999987
1.4878618996572168e-09,4.1579933940383285e-13,0.0296908938634096,0.0296930051724498,-0.0001999862157687801,-3.8925800516925735e-12,2.11249999999987
0.0,1.4200446374346143e-14,0.0296896948327048,0.0296918064374718,-0.00020004466080125,-3.8931401505348795e-12,2.11299999999987
0.0,2.7480101527643797e-13,0.0296884929112639,0.0296906074887627,-0.00020004466079597016,-3.892600001012547e-12,2.11349999999987
3.753216001878279e-10,6.765997484503572e-12,0.029687290737906,0.02968940824992,-0.00020004466079063003,-3.891720062529358e-12,2.11399999999987
1.2393869992799456e-09,4.965899219611103e-12,0.0296860894605207,0.0296882090513811,-0.0002000561245374601,-3.89068009580551e-12,2.11449999999987
9.361469030522152e-10,1.0061396160665481e-16,0.0296848904512914,0.0296870093614591,-0.00020010948846610997,-3.888950142819092e-12,2.11499999999987
2.983724378680108e-16,0.0,0.0296836915768766,0.0296858104757685,-0.00020014965841618003,-3.8866000261900124e-12,2.11549999999987
6.272709782151331e-11,6.973588373426765e-16,0.0296824916983122,0.0296846122601019,-0.00020014965841160014,-3.88205006335296e-12,2.11599999999987
1.3600232051658168e-14,7.153999614928352e-13,0.0296812924345656,0.029683415186081,-0.0002001479446297001,-3.879650073423946e-12,2.11649999999987
4.757754017148397e-10,0.0,0.0296801056458719,0.029682217968089,-0.00020014794462285012,-3.8782200107584375e-12,2.11699999999987
1.424279791328864e-11,8.359979375427429e-14,0.0296789191597717,0.0296810213561498,-0.00020015672539489015,-3.8758601363098055e-12,2.11749999999987
6.002143226879753e-16,1.3600232051658168e-14,0.0296777272668538,0.0296798253523169,-0.00020015635199908998,-3.874469972284245e-12,2.11799999999987
5.69780993220359e-11,7.979727989493313e-16,0.029676532400518,0.0296786424348671,-0.00020015635199210013,-3.8657300017314045e-12,2.11849999999987
0.0,1.820071870994866e-14,0.0296753364515999,0.0296774591516019,-0.00020015480446344998,-3.85943013658796e-12,2.11899999999987
1.0061396160665481e-16,1.8006429680639258e-15,0.0296741404500274,0.0296762710876872,-0.00020015480445622008,-3.852950077043449e-12,2.11949999999988
1.0061396160665481e-16,0.0,0.0296729451694893,0.0296750807634992,-0.00020015480444974003,-3.846450068178964e-12,2.11999999999988
0.0,0.0,0.0296717505528681,0.0296738886523308,-0.00020015480444383004,-3.840360104576113e-12,2.12049999999988
2.1211069706206231e-10,0.0,0.0296705563553101,0.0296726965920975,-0.00020015480443736017,-3.833049979848346e-12,2.12099999999988
8.98586760555986e-16,2.1519938608882683e-13,0.0296693630398431,0.0296715046864965,-0.00020014874109459003,-3.825540145080408e-12,2.12149999999988
0.0,4.1389808247416227e-13,0.0296681706540619,0.0296703130694213,-0.0002001487410877201,-3.818880107975264e-12,2.12199999999988
4.898859096158503e-15,0.0,0.0296669785927646,0.0296691223200283,-0.0002001487410813801,-3.8131099840132965e-12,2.12249999999988
0.0,1.1881301498206653e-11,0.0296657901411785,0.0296679319005556,-0.00020014874107473005,-3.806390098948231e-12,2.12299999999988
3.1324910026997443e-10,9.010153734223536e-14,0.0296646003902304,0.0296667436878922,-0.00020014874106797005,-3.800230095885038e-12,2.12349999999988
1.1914891989706078e-09,3.1459904126229787e-13,0.0296634111440576,0.0296655548510152,-0.00020015234482940016,-3.794340059162793e-12,2.12399999999988
8.775410988148824e-10,1.0824986740320952e-12,0.0296622243786984,0.0296643660072573,-0.0002002272774144101,-3.788830143722222e-12,2.12449999999988
0.0,3.5490013705619106e-13,0.0296610363946078,0.0296631780841009,-0.00020021003107821003,-3.784250040064774e-12,2.12499999999988
4.6894401556363263e-11,1.1098760799299612e-14,0.029659847044532,0.0296619901956387,-0.0002002100310724501,-3.780040083029013e-12,2.12549999999988
1.9512489887740792e-10,7.008282842946301e-16,0.0296586584158563,0.029660803191308,-0.00020020876889909013,-3.7751099989102865e-12,2.12599999999988
1.7215201486564524e-11,0.0,0.0296574702470412,0.0296596170685444,-0.00020021471125902996,-3.770390033172588e-12,2.12649999999988
0.0,1.3010426069826053e-15,0.0296562825349616,0.0296584311260739,-0.00020021425859729006,-3.764849976911622e-12,2.12699999999988
3.899658373995862e-15,0.0,0.0296550951900321,0.0296572456010824,-0.00020021425859259004,-3.761040090477508e-12,2.12749999999988
0.0,1.4988010832439613e-15,0.0296539121393493,0.0296560605690067,-0.00020021425858488006,-3.755400070776238e-12,2.12799999999988
0.0,7.063780116389751e-11,0.0296527301429724,0.0296548784688766,-0.00020021425857767012,-3.747580154186969e-12,2.12849999999988
1.4988010832439613e-15,0.0,0.0296515467573382,0.0296536998231172,-0.00020021425857078,-3.740400133719901e-12,2.12899999999988
2.557856700752259e-09,9.519815491465522e-14,0.0296503651986488,0.029652519652437,-0.00020021425856323006,-3.733359975333084e-12,2.12949999999988
3.4188250147559884e-10,4.29101199017623e-13,0.0296491951354428,0.0296513384284338,-0.00020057315980725,-3.7263399831066746e-12,2.12999999999988
3.299444051307887e-15,1.716994602052324e-13,0.0296480174205224,0.0296501568115676,-0.00020057549093046006,-3.720170005383494e-12,2.13049999999988
2.1160499741323946e-10,3.1499802766177254e-13,0.0296468386197011,0.029648975234354,-0.00020057549092316013,-3.713380080858086e-12,2.13099999999988
1.8176769811528715e-10,9.10035935497433e-15,0.029645661163406,0.029647794080239,-0.00020058216307622997,-3.707360156715578e-12,2.13149999999988
1.97758476261356e-16,1.0061396160665481e-16,0.0296444807714153,0.029646620053896,-0.00020058770743421007,-3.703059994059066e-12,2.13199999999988
0.0,4.1490075264327686e-13,0.0296432989825801,0.0296454429742063,-0.00020058770742728007,-3.6988600116832915e-12,2.13249999999988
0.0,0.0,0.0296421168213377,0.0296442644703412,-0.00020058770741978,-3.69176997999654e-12,2.13299999999988
2.105761988391297e-10,0.0,0.0296409350579038,0.0296430857195049,-0.00020058770741287015,-3.686920126838578e-12,2.13349999999988
2.1244901671213512e-11,0.0,0.0296397541560889,0.0296419070678014,-0.00020059421074557996,-3.682130121640537e-12,2.13399999999988
1.5019700067009367e-10,1.8006429680639258e-15,0.0296385737289085,0.0296407287230761,-0.00020059365060816998,-3.6769500205008354e-12,2.13449999999988
0.0,1.4600319911406423e-10,0.029637394481054,0.0296395509123039,-0.00020058945693573007,-3.672620150704797e-12,2.13499999999988
5.570424017886655e-10,5.433015148881282e-13,0.0296362152170006,0.0296383732897212,-0.00020058945692906006,-3.6703300988760734e-12,2.13549999999988
4.368919798852788e-09,0.0,0.029635037367371,0.0296371940802613,-0.00020057193001011002,-3.673840094989278e-12,2.13599999999988
4.996003610813204e-16,4.298644773470528e-15,0.0296338819559134,0.0296360155298609,-0.0002015963413832,-3.677120023401481e-12,2.13649999999988
5.152767299648753e-09,9.345899054657991e-12,0.0296327168934321,0.0296348419903509,-0.00020159634138588014,-3.6785500860669895e-12,2.13699999999988
2.5686910237743277e-10,5.548100173724535e-12,0.0296315522933036,0.0296336666341647,-0.0002013874436688301,-3.682480102101815e-12,2.13749999999988
0.0,0.0,0.0296303810805266,0.029632491795953,-0.0002013908827528301,-3.677300000962114e-12,2.13799999999988
1.3387940998865755e-09,0.0,0.0296292073075364,0.0296313169985145,-0.00020139088275547014,-3.68035007851375e-12,2.13849999999988
1.1105289951518493e-10,0.0,0.029628035082633,0.0296301424187607,-0.00020145428974371014,-3.682890147363449e-12,2.13899999999988
2.4712201035503867e-11,1.0700121344520142e-13,0.0296268600049251,0.0296289685607846,-0.00020145113537174014,-3.68511015973183e-12,2.13949999999988
1.0061396160665481e-16,3.7119959883646914e-13,0.0296256842213452,0.0296277954149353,-0.0002014504818116001,-3.687930169582465e-12,2.13999999999988
2.8942960181299604e-10,9.71445146547012e-17,0.029624508703868,0.0296266223718586,-0.00020145048180465015,-3.689510068988211e-12,2.14049999999988
1.0998146837692957e-15,2.8400892748692286e-14,0.0296233349800342,0.0296254500533586,-0.00020145374871553996,-3.690569985032033e-12,2.14099999999988
9.71445146547012e-17,0.0,0.029622161111595,0.0296242782766092,-0.0002014537487071901,-3.6911600078542994e-12,2.14149999999988
1.611910986631937e-10,1.97758476261356e-16,0.0296209871583799,0.0296231069052135,-0.00020145374869879012,-3.6921301519582395e-12,2.14199999999988
1.6171460004432703e-10,3.1119898324938333e-13,0.0296198137701107,0.0296219362688869,-0.0002014489300491201,-3.683950063407271e-12,2.14249999999988
3.2883010203654806e-10,1.6370238498097933e-13,0.0296186410369775,0.0296207672341586,-0.00020144431900331015,-3.6754900338553664e-12,2.14299999999988
8.014422459012849e-16,7.873007801251219e-13,0.0296174688559646,0.0296195975659625,-0.00020144570684418016,-3.668790098110275e-12,2.14349999999988
0.0,8.014422459012849e-16,0.0296162971867432,0.0296184278646599,-0.00020144570684518998,-3.663070064288676e-12,2.14399999999988
0.0,9.71445146547012e-17,0.0296151255392244,0.0296172591988097,-0.00020144570684586002,-3.657369979787051e-12,2.14449999999988
2.1049000042960841e-10,0.0,0.0296139542383104,0.0296160908110173,-0.00020144570684681997,-3.651510083885201e-12,2.14499999999988
7.979727989493313e-16,0.0,0.029612783764505,0.0296149227412261,-0.00020145221007397012,-3.645550007702614e-12,2.14549999999988
2.469716028907776e-10,8.98586760555986e-16,0.029611614071252,0.0296137550595507,-0.00020145221006828,-3.639580173700474e-12,2.14599999999988
9.71445146547012e-17,2.749987737526993e-13,0.0296104449777764,0.0296125886283081,-0.00020144511999746007,-3.6322201756727734e-12,2.14649999999988
5.4990734188464785e-15,4.237998840750379e-13,0.0296092760546229,0.0296114220820716,-0.00020144511999127014,-3.6259200936888947e-12,2.14699999999988
2.1094660046516722e-10,0.0,0.0296081110032217,0.0296102555462752,-0.00020144511998337,-3.6277101114756682e-12,2.14749999999988
0.0,3.0920058180505805e-13,0.0296069451636845,0.0296090895113486,-0.00020145175735159014,-3.6288699909597932e-12,2.14799999999988
4.272001016825122e-10,1.2170126018062888e-13,0.0296057779660578,0.0296079242388908,-0.0002014517573439901,-3.6311400934685434e-12,2.14849999999988
3.3073015021090058e-09,1.4790252356178257e-13,0.0296046113997515,0.0296067628257906,-0.00020145014997787012,-3.624130075902121e-12,2.14899999999989
2.4677649854143446e-10,9.405101697446128e-12,0.0296034496083435,0.0296055998134357,-0.00020131367510673012,-3.627620122695352e-12,2.14949999999989
1.97758476261356e-16,3.805011861146568e-13,0.029602285419806,0.0296044362474914,-0.00020130659647772014,-3.622539984995954e-12,2.14999999999989
2.4261290199056873e-10,8.512999333243343e-12,0.0296011208160351,0.0296032725703078,-0.00020130659647161998,-3.624089960421739e-12,2.15049999999989
1.2088404027776889e-09,0.0,0.0295999562756013,0.0296021094065397,-0.00020131307629836005,-3.625029963705284e-12,2.15099999999989
9.992007221626409e-16,1.0061396160665481e-16,0.0295987939755524,0.0296009464229982,-0.00020137417719854017,-3.6255100484272607e-12,2.15149999999989
0.0,9.71445146547012e-17,0.0295976310464399,0.0295997839920476,-0.00020137417719808003,-3.625910119028908e-12,2.15199999999989
4.844959849981123e-11,3.234981726940589e-13,0.029596467358988,0.0295986221330585,-0.0002013741771975401,-3.6261900600298436e-12,2.15249999999989
1.803766996877343e-10,3.547995230945844e-13,0.0295953034884302,0.0295974606506657,-0.00020137287070381006,-3.623920174361528e-12,2.15299999999989
7.862169942862707e-11,1.0061396160665481e-16,0.0295941406286496,0.029596299239158,-0.0002013783536356701,-3.621880139553779e-12,2.15349999999989
1.9483730254177267e-10,4.43985126441504e-14,0.0295929775697696,0.0295951385083566,-0.00020137618022633003,-3.6199699921662942e-12,2.15399999999989
0.0,1.0061396160665481e-16,0.0295918151576393,0.0295939781130942,-0.00020138211086796016,-3.617579976897267e-12,2.15449999999989
6.80889997162204e-11,3.180095076160683e-14,0.0295906526915917,0.0295928182012438,-0.00020138211086529,-3.6152101277886484e-12,2.15499999999989
2.0122792321330962e-16,1.5100004580048676e-12,0.0295894907038077,0.0295916589378935,-0.00020138024164207,-3.6124100672579873e-12,2.15549999999989
0.0,0.0,0.0295883295015206,0.0295904992076989,-0.00020138024163896006,-3.60565006671254e-12,2.15599999999989
5.643288995826889e-10,1.5496798289049707e-11,0.0295871685555435,0.0295893401421648,-0.00020138024163597005,-3.5982399785444708e-12,2.15649999999989
3.901813004636434e-10,1.0317299098394628e-11,0.0295860089707111,0.0295881799406809,-0.00020139728125514013,-3.5915300681393925e-12,2.15699999999989
2.304413500298086e-09,4.105986384228544e-13,0.0295848497199534,0.029587019434268,-0.00020140924213355002,-3.584539999892944e-12,2.15749999999989
0.0,2.0122792321330962e-16,0.029583695105301,0.0295858604136927,-0.00020151375550391004,-3.577500058346561e-12,2.15799999999989
1.6612500021440102e-09,1.0324203297829015e-11,0.0295825360064532,0.0295847029772903,-0.00020151375549729011,-3.570370128019862e-12,2.15849999999989
0.0,4.1069925238446103e-13,0.0295813807872152,0.029583544776253,-0.00020158906926949017,-3.5685200454327326e-12,2.15899999999989
1.4113571977780737e-09,6.973588373426765e-16,0.0295802218922654,0.0295823876682272,-0.0002015890692669,-3.565799999022401e-12,2.15949999999989
0.0,1.0613298434547502e-11,0.0295790660759435,0.029581231860545,-0.00020165686251199014,-3.563700116254731e-12,2.15999999999989
3.8325929929694524e-10,9.641974718643809e-13,0.0295779074792361,0.0295800748014337,-0.00020165686250941017,-3.5612400615253614e-12,2.16049999999989
1.6918475995164606e-09,8.091999292858532e-13,0.0295767573986054,0.0295789185408545,-0.00020166859785014017,-3.5607001288434637e-12,2.16099999999989
1.1698975121987587e-14,6.889974701884682e-14,0.0295756104412528,0.0295777709338565,-0.00020173975952191003,-3.561880174487997e-12,2.16149999999989
3.0204179782278295e-10,0.0,0.0295744620507822,0.0295766237451223,-0.00020173975952666014,-3.5676099661291483e-12,2.16199999999989
4.061169005253884e-10,1.0761301572070892e-11,0.0295733087223054,0.0295754731441548,-0.00020174635007331999,-3.573230036510444e-12,2.16249999999989
2.720090992724966e-10,3.19900356204883e-13,0.0295721534244209,0.0295743193304464,-0.00020175890024775006,-3.578450036290093e-12,2.16299999999989
1.5880302003945523e-09,4.11899681029837e-13,0.0295709974984203,0.0295731709827055,-0.00020176379510836997,-3.5831400780478306e-12,2.16349999999989
3.8032529903198053e-10,0.0,0.0295698447247877,0.0295720197522644,-0.00020183705770370017,-3.589220066990695e-12,2.16399999999989
2.0388210217325842e-10,1.7350010317329634e-13,0.0295686897837356,0.029570867584619,-0.00020182575443556013,-3.595290081273572e-12,2.16449999999989
6.002143226879753e-16,1.0307497910755359e-11,0.0295675347574522,0.0295697155585066,-0.00020183204471894002,-3.6008301375345386e-12,2.16499999999989
8.014422459012849e-16,3.0949895424292606e-13,0.0295663801926386,0.0295685625938181,-0.00020183204472691,-3.6088100823644664e-12,2.16549999999989
1.4090976996339322e-09,1.4016565685892601e-15,0.0295652266095616,0.0295674101887373,-0.00020183204473507013,-3.6171900977960414e-12,2.16599999999989
1.7916070016443797e-10,4.1200029499144364e-13,0.0295640766769357,0.0295662598142796,-0.0002018999378388701,-3.6254001103269706e-12,2.16649999999989
1.0061396160665481e-16,6.973588373426765e-16,0.0295629250159124,0.0295651096725534,-0.0002019053755461101,-3.6324300772133666e-12,2.16699999999989
0.0,0.0,0.0295617725229938,0.0295639599758093,-0.0002019053755533001,-3.639580173700474e-12,2.16749999999989
2.0368489880850937e-10,3.0599828226840486e-13,0.0295606199941748,0.0295628102243535,-0.00020190537555999006,-3.646820042127463e-12,2.16799999999989
1.7881119848683902e-10,1.1136497973796011e-11,0.029559468168356,0.02956166057645,-0.00020191166768044016,-3.654190014815151e-12,2.16849999999989
0.0,0.0,0.0295583167775765,0.0295605097189695,-0.00020191708957537015,-3.66149016488293e-12,2.16899999999989
1.4070055988357755e-09,1.3169770135545988e-10,0.0295571655735588,0.0295593599067695,-0.00020191708958231013,-3.668970075670908e-12,2.16949999999989
1.4609470994075835e-09,2.983724378680108e-16,0.0295560180373686,0.029558207398721,-0.00020198499655977014,-3.6776200574434315e-12,2.16999999999989
1.1345470049550777e-10,7.675006463703227e-13,0.0295548780994165,0.0295570573962418,-0.0002029000306366601,-3.685009979451093e-12,2.17049999999989
1.7925929837736554e-10,9.020562075079397e-16,0.0295537368985632,0.0295559088373354,-0.00020289694735712,-3.692629969159755e-12,2.17099999999989
2.0409650011710134e-10,6.226026638689319e-13,0.0295525931172868,0.0295547613888644,-0.00020290236878224002,-3.70079010839075e-12,2.17149999999989
3.395612020729022e-10,0.0,0.0295514478315707,0.0295536143409463,-0.00020290867196997003,-3.708480137559755e-12,2.17199999999989
3.933210007689425e-11,2.2126599164007388e-11,0.0295503011212893,0.0295524679641812,-0.00020291886122484,-3.71636011894938e-12,2.17249999999989
7.798350021293032e-10,7.299716386910404e-15,0.0295491530827131,0.0295513204488718,-0.00020291780897046,-3.724539990659914e-12,2.17299999999989
4.337406198096083e-09,1.5211026882511192e-12,0.0295480061478748,0.0295501736195846,-0.00020289147489954001,-3.733099983652122e-12,2.17349999999989
1.4016565685892601e-15,1.6859777463018588e-13,0.0295468663184018,0.0295490280045723,-0.00020297723413482006,-3.740570136620547e-12,2.17399999999989
6.008579987726304e-10,8.014422459012849e-16,0.0295457203626088,0.0295478830149373,-0.00020297723414265017,-3.748509965970093e-12,2.17449999999989
0.0,1.0839003306006845e-12,0.0295445738592544,0.0295467392347206,-0.0002029580909780101,-3.7566701052010876e-12,2.17499999999989
1.0061396160665481e-16,0.0,0.0295434266169699,0.0295455956206964,-0.00020295809098605012,-3.7643800836900665e-12,2.17549999999989
2.0428190042331984e-10,0.0,0.0295422797362471,0.0295444519109787,-0.00020295809099379002,-3.7722401157597174e-12,2.17599999999989
0.0,4.1759998237189677e-13,0.0295411334824823,0.0295433084770705,-0.00020296440228455997,-3.780300074709975e-12,2.17649999999989
2.3043460195548704e-10,0.0,0.0295399872896252,0.0295421651690544,-0.00020296440229263012,-3.788060143339322e-12,2.17699999999989
1.4126071978814991e-09,1.0702296687759016e-11,0.029538841901467,0.0295410222997442,-0.00020297037769286008,-3.796050062829237e-12,2.17749999999989
2.0122792321330962e-16,5.183006801523504e-13,0.0295377027880629,0.0295398786675401,-0.00020292464814272,-3.80377999063819e-12,2.17799999999989
1.5912525984373982e-09,7.008282842946301e-16,0.0295365603452289,0.029538739073672,-0.00020292464814845,-3.8089999904178384e-12,2.17849999999989
0.0,3.5080272020593384e-13,0.029535420874585,0.0295375990553445,-0.00020299842806478004,-3.813900150556604e-12,2.1789999999999
2.594657995402816e-10,0.0,0.0295342776368017,0.0295364587051004,-0.00020299842807001002,-3.819529978757452e-12,2.1794999999999
5.1553900037859535e-11,8.378020499577588e-13,0.0295331344196999,0.0295353177635705,-0.00020299111739096004,-3.825349976019354e-12,2.1799999999999
2.0209180162655827e-10,1.4099832412739488e-14,0.0295319909972264,0.0295341770765128,-0.00020298972538809008,-3.827930160349435e-12,2.1804999999999
0.0,3.0184188481996443e-16,0.0295308480779923,0.0295330364626845,-0.00020299543881553998,-3.831040085860993e-12,2.1809999999999
3.9886870195626756e-10,0.0,0.0295297051669021,0.0295318961602188,-0.0002029954388178901,-3.8334500504499935e-12,2.1814999999999
0.0,0.0,0.0295285632668234,0.0295307561945858,-0.00020300772174734012,-3.835800167079073e-12,2.1819999999999
0.0,4.1429706887363693e-13,0.029527421076792,0.0295296165579927,-0.00020300772175042012,-3.838840053130288e-12,2.1824999999999
1.700029006457271e-15,1.032589985738852e-11,0.0295262792238629,0.0295284771537253,-0.0002030077217528201,-3.8415700742006065e-12,2.1829999999999
0.0,0.0,0.0295251388038363,0.0295273367774291,-0.00020300772175375014,-3.8448599772727965e-12,2.1834999999999
2.1025010205066863e-10,2.0122792321330962e-16,0.0295239981806445,0.0295261972082049,-0.00020300772175508002,-3.848799967967609e-12,2.1839999999999
1.4008243003071907e-09,2.501471252358556e-15,0.0295228580395711,0.0295250587066743,-0.0002030142173611801,-3.852670136042513e-12,2.1844999999999
9.674689868677255e-11,1.2004286453759505e-15,0.0295217208936949,0.0295239230165406,-0.00020308221194737007,-3.853550074525702e-12,2.1849999999999
6.580459788185777e-11,8.529399408985228e-12,0.0295205819681691,0.0295227881897221,-0.0002030794892353301,-3.85536004163245e-12,2.1854999999999
1.2234276994260718e-09,2.6201263381153694e-14,0.0295194454869669,0.0295216510879274,-0.00020307769168163002,-3.856950132538617e-12,2.1859999999999
0.0,4.156987254422262e-13,0.0295183104161778,0.0295205140862402,-0.00020313797783875999,-3.857790172381859e-12,2.1864999999999
8.446329746725212e-11,5.2898657676436756e-14,0.0295171719669268,0.0295193769942605,-0.00020313797784098,-3.85777000622145e-12,2.1869999999999
6.954945022674686e-10,0.0,0.0295160335088661,0.0295182402925103,-0.00020313563107607997,-3.857380127120225e-12,2.1874999999999
6.1999017031411086e-15,3.6190148100523345e-13,0.0295148958015527,0.0295171039796914,-0.0002031268641021801,-3.8581800514830844e-12,2.1879999999999
0.0,6.1999017031411086e-15,0.0295137615125294,0.029515968688103,-0.00020312686410322005,-3.860760018972731e-12,2.1884999999999
0.0,9.663100181134254e-12,0.0295126251878806,0.0295148373753189,-0.00020312686410415008,-3.8614599798952876e-12,2.1889999999999
0.0,4.156015809275715e-13,0.0295114879837073,0.0295137028800148,-0.00020312686410455015,-3.863249997682061e-12,2.1894999999999
2.0770769826317093e-10,1.0344697320974205e-11,0.0295103510172516,0.0295125674649014,-0.00020312686410532015,-3.864430043326594e-12,2.1899999999999
1.3398507026085582e-09,0.0,0.0295092223423033,0.02951143330179,-0.00020313337324196,-3.863820071184354e-12,2.1904999999999
1.400258301670343e-09,0.0,0.0295080917901695,0.029510299410028,-0.00020319895565703,-3.863050070801455e-12,2.1909999999999
3.9898639947466563e-16,1.509903313490213e-14,0.0295069634553612,0.0295091654583324,-0.00020326701372305007,-3.862569986079478e-12,2.1914999999999
2.0122792321330962e-16,3.6012859361278515e-15,0.0295058306777201,0.0295080394487643,-0.00020326701372151007,-3.861750112396645e-12,2.1919999999999
0.0,3.5480299254153636e-13,0.029504696077469,0.0295069115233329,-0.00020326701372103996,-3.8613901572753795e-12,2.1924999999999
1.870063028042157e-10,4.965992894678806e-13,0.0295035605706683,0.0295057801447794,-0.00020326701372087017,-3.862479997299162e-12,2.1929999999999
2.1977620071056414e-10,4.1689915408760214e-13,0.0295024253344669,0.0295046474543221,-0.00020327277924251015,-3.862780104460506e-12,2.1934999999999
0.0,0.0,0.0295012904539663,0.0295035145988244,-0.00020327981518349016,-3.863540130183418e-12,2.1939999999999
4.584239932103884e-11,0.0,0.0295001555705037,0.0295023822171841,-0.00020327981518276006,-3.862970056681125e-12,2.1944999999999
2.785006010530555e-10,4.9699827586735523e-14,0.029499021158009,0.0295012501383268,-0.00020327858182182996,-3.8621399914978705e-12,2.1949999999999
1.0061396160665481e-16,0.0,0.0294978875785051,0.0295001183159067,-0.00020328288697970013,-3.8623999831788325e-12,2.1954999999999
0.0,0.0,0.0294967540691237,0.0294989867713409,-0.00020328288697838,-3.861549968675604e-12,2.1959999999999
0.0,0.0,0.0294956208622584,0.0294978555225389,-0.00020328288697752002,-3.860800134453113e-12,2.1964999999999
3.662927700737173e-09,0.0,0.029494487991995,0.0294967245646085,-0.0002032828869765,-3.859990018589832e-12,2.1969999999999
0.0,1.2681900668498614e-11,0.0294933621413206,0.0294955938917091,-0.0002031237166092801,-3.8588099729452985e-12,2.1974999999999
1.9012569296705806e-15,1.0721902532484506e-11,0.0294922319121127,0.0294944637571286,-0.00020312371660855,-3.860599990732072e-12,2.1979999999999
2.1996293675385914e-15,1.502270530195915e-15,0.0294911022269286,0.0294933348196136,-0.00020312371660636012,-3.859919979129489e-12,2.1984999999999
1.6081408982238088e-09,7.490710135504841e-11,0.0294899748183721,0.0294922089636233,-0.00020312371660592015,-3.857580054000831e-12,2.1989999999999
3.074498898525402e-09,2.501471252358556e-15,0.0294888523694992,0.0294910789151394,-0.00020319830064403,-3.8564500984966665e-12,2.1994999999999
0.0,0.0,0.0294877347982637,0.0294899485196157,-0.00020356042972556002,-3.853880105667007e-12,2.1999999999999
2.4513149843308213e-10,0.0,0.0294866079986325,0.0294888183486488,-0.00020356042972273004,-3.850920016895687e-12,2.2004999999999
6.002143226879753e-16,0.0,0.029485478285605,0.0294876889669596,-0.00020356843163589012,-3.848539976286647e-12,2.2009999999999
0.0,4.1069925238446103e-13,0.029484347353707,0.029486560354572,-0.00020356843163322016,-3.845840096036723e-12,2.2014999999999
2.0689920263161632e-10,4.1770059633350343e-13,0.0294832157871049,0.029485432486126,-0.00020356843163060008,-3.844190157170635e-12,2.2019999999999
0.0,0.0,0.0294820847722004,0.0294843045101101,-0.00020357490449812005,-3.842600066264468e-12,2.2024999999999
4.201500258815827e-15,1.97758476261356e-16,0.0294809537401571,0.0294831768816248,-0.00020357490449548002,-3.8400001494548475e-12,2.2029999999999
2.923536031318452e-10,0.0,0.0294798262333176,0.029482050010423,-0.00020357490449268018,-3.837480029925122e-12,2.2034999999999
0.0,4.0980066562390505e-13,0.0294786993117846,0.0294809231852791,-0.00020357882009839007,-3.8346901608948825e-12,2.2039999999999
0.0,4.198030811863873e-15,0.0294775705149291,0.0294797962966588,-0.00020357882009498004,-3.832789988167384e-12,2.2044999999999
2.361023009045393e-10,3.5059802283576857e-13,0.0294764415140038,0.0294786728312119,-0.00020357882009237015,-3.829510059755181e-12,2.2049999999999
1.8554279987426092e-10,8.298917109073045e-15,0.029475313815115,0.0294775488518564,-0.00020358360203346,-3.825720122641041e-12,2.2054999999999
0.0,6.973588373426765e-16,0.0294741864054897,0.029476423508551,-0.00020358931641524004,-3.8214899994448714e-12,2.2059999999999
0.0,7.979727989493313e-16,0.0294730585354828,0.0294752984486085,-0.00020358931641240008,-3.818960122095594e-12,2.2064999999999
0.0,1.0343399747814175e-11,0.0294719308538605,0.0294741738429727,-0.0002035893164093101,-3.816099996764577e-12,2.2069999999999
2.0122792321330962e-16,0.0,0.0294708035005366,0.0294730475361207,-0.00020358931640608005,-3.810150112082411e-12,2.2074999999999
2.6352157019016165e-09,1.3010426069826053e-15,0.0294696767423474,0.0294719217405757,-0.00020358931640338017,-3.807650158713094e-12,2.2079999999999
1.0243919948416114e-10,4.0149827906788005e-13,0.0294685556996281,0.0294707986035221,-0.00020360552807929008,-3.80663014130922e-12,2.2084999999999
6.777919892009265e-11,9.149972446387267e-14,0.0294674349810909,0.0294696749681208,-0.0002036026311921801,-3.803820106118572e-12,2.20899999999991
0.0,2.3099577806107163e-14,0.029466315583409,0.0294685511264201,-0.00020360077561122018,-3.800730129926988e-12,2.20949999999991
2.0364760225377587e-10,0.0,0.029465192812288,0.0294674332237185,-0.00020360077560881997,-3.799100140380873e-12,2.20999999999991
2.0122792321330962e-16,8.404100332315423e-12,0.0294640688679411,0.0294663152708221,-0.00020360702890359996,-3.79792009473634e-12,2.21049999999991
1.2394816978344991e-09,0.0,0.0294629445539273,0.0294651936641695,-0.00020360702890135003,-3.795370051226654e-12,2.21099999999991
0.0,1.775100205714253e-11,0.0294618232550922,0.0294640709109709,-0.00020366678745476017,-3.793859974440816e-12,2.21149999999991
1.229641600347664e-09,4.1829734120923945e-13,0.0294606988784457,0.029462946306575,-0.00020366678745303,-3.796939975972413e-12,2.21199999999991
3.6260102559415586e-11,4.094016792244304e-13,0.0294595774376859,0.0294618220410187,-0.00020374010604672001,-3.79405014350187e-12,2.21249999999991
2.0122792321330962e-16,6.0021432268797525e-15,0.029458452958923,0.0294606993936499,-0.00020373913839747,-3.791140144870919e-12,2.21299999999991
4.707762998878984e-10,0.0,0.0294573283203461,0.0294595772975176,-0.00020373913839511013,-3.788770078921866e-12,2.21349999999991
1.0061396160665481e-16,4.346974169511242e-13,0.029456204473806,0.0294584553493071,-0.00020375029082589998,-3.786499976413116e-12,2.21399999999991
9.998946115530316e-15,0.0,0.0294550803600934,0.0294573333949161,-0.00020375029082366001,-3.783740031362837e-12,2.21449999999991
6.900729987435739e-15,0.0,0.0294539662380708,0.0294562117803771,-0.00020375029082416005,-3.781230103333533e-12,2.21499999999991
8.54773200137382e-10,3.3769861906840504e-13,0.0294528574339005,0.0294550904743187,-0.0002037502908241401,-3.778910127524848e-12,2.21549999999991
4.189695014533701e-10,8.13103057106801e-13,0.0294517425943281,0.0294539791988456,-0.00020373595567340004,-3.778520031583188e-12,2.21599999999991
9.992007221626409e-16,9.499345754448996e-15,0.0294506231939318,0.0294528688855679,-0.00020373503159666997,-3.77729011263872e-12,2.21649999999991
3.215519864263605e-11,1.4297590889000844e-14,0.0294495022243638,0.0294517614811783,-0.00020373503159753018,-3.774650080348718e-12,2.21699999999991
0.0,1.031969995568538e-11,0.0294483843792348,0.0294506508210009,-0.00020373417687388003,-3.7751000242503e-12,2.21749999999991
0.0,4.010021481537507e-13,0.0294472682733293,0.0294495337695965,-0.00020373417687002005,-3.77004005271131e-12,2.21799999999991
1.837109978031215e-11,0.0,0.0294461496359602,0.0294484153301507,-0.00020373417686525,-3.765600027974547e-12,2.21849999999991
1.4571649997741076e-09,1.3010426069826053e-15,0.0294450295840789,0.0294472960853434,-0.00020373369332853998,-3.761089963777442e-12,2.21899999999991
2.0227959932062056e-10,1.495616998303806e-10,0.029443913192535,0.0294461767311991,-0.00020380008972457008,-3.7561199810187684e-12,2.21949999999991
1.97758476261356e-16,6.002143226879753e-16,0.0294427935155687,0.0294450560853308,-0.00020380633603863003,-3.750550000777841e-12,2.21999999999991
3.3020490994295493e-09,1.0061396160665481e-16,0.0294416731400678,0.0294439330589409,-0.00020380633603254007,-3.744229969473989e-12,2.22049999999991
9.035109813093634e-11,2.049402314519e-12,0.0294405666871306,0.0294428108925396,-0.0002047029156017901,-3.737889988850163e-12,2.22099999999991
0.0,8.87449835840215e-12,0.0294394534678055,0.0294416899469864,-0.00020470039398058008,-3.7318000252473116e-12,2.22149999999991
0.0,7.008282842946301e-16,0.0294383363870104,0.0294405694327376,-0.00020470039397465015,-3.725800050424777e-12,2.22199999999991
1.0061396160665481e-16,1.4988010832439613e-15,0.0294372173931742,0.0294394504610936,-0.0002047003939683401,-3.7200999659231515e-12,2.22249999999991
1.336038300825404e-09,4.0479772311918794e-13,0.0294360978600024,0.029438334050576,-0.00020470039396420017,-3.713939962859958e-12,2.22299999999991
0.0,7.663002177249467e-13,0.0294349829796088,0.0294372175142714,-0.00020476326177761017,-3.708830118021034e-12,2.22349999999991
3.995488974395389e-10,1.0061396160665481e-16,0.0294338645707016,0.0294361004096675,-0.00020476326177095014,-3.7061499702506495e-12,2.22399999999991
2.0572890266357113e-10,4.996003610813204e-16,0.0294327459993693,0.0294349837962599,-0.00020477501081194002,-3.7002000855684836e-12,2.22449999999991
2.983724378680108e-16,0.0,0.0294316267424439,0.0294338671943007,-0.00020478137658596013,-3.694720094107873e-12,2.22499999999991
4.1747030138372665e-10,0.0,0.0294305077519413,0.029432750700575,-0.00020478137657994997,-3.68851000090431e-12,2.22549999999991
0.0,2.1779800185584008e-13,0.0294293893194757,0.0294316343941659,-0.00020476885280531001,-3.682390113321499e-12,2.22599999999991
6.002143226879753e-16,0.0,0.0294282706065642,0.0294305206492653,-0.00020476885279915999,-3.67648012727928e-12,2.22649999999991
1.4988010832439613e-15,8.767899600803375e-12,0.0294271526360205,0.0294294061522265,-0.00020476885279325,-3.6695000336928185e-12,2.22699999999991
1.2571533015981462e-09,0.0,0.029426037001405,0.0294282904840831,-0.00020476885278823014,-3.663449968729915e-12,2.22749999999991
1.9378020021942888e-10,4.861007429912689e-13,0.0294249259736402,0.0294271746027456,-0.00020482833084343012,-3.657019999325772e-12,2.22799999999991
2.0122792321330962e-16,3.1988300897012323e-15,0.0294238107579111,0.0294260592365678,-0.00020483422232702017,-3.650850021602592e-12,2.22849999999991
2.1664470217785947e-10,5.901008848230305e-13,0.0294226941932156,0.0294249466128117,-0.00020483422232418997,-3.6474300142697036e-12,2.22899999999991
0.0,8.014422459012849e-16,0.0294215774796784,0.0294238326440926,-0.00020484114427581014,-3.6448201228000965e-12,2.22949999999991
7.008282842946301e-16,1.0667400990316267e-11,0.0294204604186581,0.0294227196801656,-0.00020484114427253997,-3.642620059751689e-12,2.22999999999991
4.2754420143120697e-10,1.0061396160665481e-16,0.0294193448051467,0.029421604781921,-0.00020484114426806005,-3.640830041964915e-12,2.23049999999991
1.3909371987530506e-09,0.0,0.0294182297920119,0.0294204902561035,-0.00020485471715306998,-3.6363900172281527e-12,2.23099999999991
0.0,4.105986384228544e-13,0.0294171172612604,0.0294193761208149,-0.00020492285218375018,-3.6317700149307575e-12,2.23149999999991
1.0825590077145897e-10,0.0,0.0294160016693725,0.0294182620663473,-0.00020492285217881012,-3.6269800097327165e-12,2.23199999999991
0.0,7.916789793172008e-11,0.0294148862725507,0.0294171483587337,-0.0002049197760347701,-3.622470162376046e-12,2.23249999999991
3.775238999886854e-09,7.979727989493313e-16,0.0294137704573665,0.0294160324282509,-0.00020491977602978017,-3.6149501361076863e-12,2.23299999999991
2.749747998742613e-10,3.259892356055616e-14,0.0294126658955228,0.0294149165525752,-0.00020529276891467015,-3.60742013517934e-12,2.23349999999991
0.0,0.0,0.0294115566948091,0.0294138019177974,-0.00020529717983437017,-3.600209973891877e-12,2.23399999999991
6.401129626354418e-15,3.406996906818449e-13,0.0294104432352162,0.0294126883279937,-0.00020529717982703012,-3.5928200518842157e-12,2.23449999999991
1.8310669994137108e-10,0.0,0.0294093323388736,0.0294115781354198,-0.00020529717981998996,-3.585080149415276e-12,2.23499999999991
0.0,6.401129626354418e-15,0.0294082187792518,0.0294104669481863,-0.00020530278736769002,-3.5778799627878e-12,2.23549999999991
1.0061396160665481e-16,8.46619996330844e-12,0.0294071037362185,0.0294093594853661,-0.00020530278736110002,-3.5714801342040525e-12,2.23599999999991
1.2763575994723109e-09,0.0,0.0294059887474554,0.0294082484009188,-0.00020530278735460998,-3.572450061467558e-12,2.23649999999991
7.932820025868814e-11,7.612972752202296e-13,0.0294048765461205,0.0294071365048307,-0.00020536227905028999,-3.5739800875733696e-12,2.23699999999991
5.6268201903408865e-11,4.600139713595297e-14,0.0294037635152643,0.0294060244438952,-0.00020536008226929004,-3.5746199836955705e-12,2.23749999999991
3.8852500036656856e-10,3.012183003026081e-10,0.0294026495411039,0.0294049128125624,-0.00020535855778409007,-3.576310038042041e-12,2.23799999999991
7.401094199305236e-09,0.0,0.0294015361057669,0.0294037994246677,-0.00020537052590983008,-3.572080131686306e-12,2.23849999999991
7.951101582692743e-12,7.619946340575723e-14,0.0294004483084215,0.0294026793003496,-0.00020710632463754003,-3.567660056269517e-12,2.23899999999992
5.200700980978468e-15,1.0061396160665481e-16,0.0293993455498421,0.0294015610593081,-0.00020710611712900016,-3.5640000065756405e-12,2.23949999999992
7.008282842946301e-16,1.97758476261356e-16,0.0293982405260157,0.0294004459762419,-0.00020710611713709005,-3.5649300351991986e-12,2.23999999999992
2.387193998032444e-09,5.100087019371813e-15,0.0293971310047582,0.0293993332614952,-0.00020710611714438,-3.570360153359875e-12,2.24049999999992
1.0061396160665481e-16,2.6658016072378388e-12,0.0293960220933892,0.0293982251638846,-0.00020701909683471008,-3.5755901277995106e-12,2.24099999999992
3.0982161280945775e-15,3.988996633008668e-13,0.0293949097403242,0.0293971165616429,-0.00020701909683746005,-3.579740020034916e-12,2.24149999999992
2.4582003099737904e-12,0.0,0.0293937994092037,0.0293960066843246,-0.00020701909684081002,-3.586450147280429e-12,2.24199999999992
2.0294670111109525e-10,3.1988300897012323e-15,0.0293926874909374,0.0293948968056526,-0.00020701903302846008,-3.593699990367405e-12,2.24249999999992
0.0,1.1521100046207877e-11,0.0293915758048434,0.0293937899541581,-0.00020702535608878997,-3.5985600350257885e-12,2.24299999999992
3.98798050138538e-09,1.0026701691145945e-15,0.0293904631931502,0.0293926803740255,-0.00020702535608262997,-3.607690101520289e-12,2.24349999999992
1.2435197004057041e-09,2.769159901383489e-11,0.0293893579312626,0.0293915714269079,-0.0002068422560092,-3.6144900007056835e-12,2.24399999999992
0.0,8.98586760555986e-16,0.0293882507882134,0.02939046124278,-0.0002069146844084701,-3.6198301300860436e-12,2.24449999999992
0.0,0.0,0.0293871400221651,0.0293893514726999,-0.00020691468441171013,-3.6135701635825468e-12,2.24499999999992
1.3869067005956026e-09,1.0061396160665481e-16,0.0293860282999899,0.0293882421674561,-0.00020691468441505012,-3.6077000761802758e-12,2.24549999999992
8.014422459012849e-16,0.0,0.0293849195533448,0.0293871335753273,-0.00020698278487486007,-3.6016400365573853e-12,2.24599999999992
7.008282842946301e-16,7.008282842946301e-16,0.0293838085810391,0.02938602526489,-0.00020698278486854004,-3.5955400982945473e-12,2.24649999999992
0.0,7.008282842946301e-16,0.0293826971841411,0.029384917661228,-0.00020698278486245007,-3.5892701571310637e-12,2.24699999999992
0.0,0.0,0.0293815853740311,0.0293838104115309,-0.00020698278485630005,-3.582850162386908e-12,2.24749999999992
3.899658373995862e-15,0.0,0.0293804736803765,0.029382702952039,-0.00020698278484996007,-3.576600170543398e-12,2.24799999999992
3.314923995023644e-10,8.293759776178966e-11,0.0293793651644038,0.0293815955621181,-0.00020698278484459,-3.570310063219506e-12,2.24849999999992
2.0122792321330962e-16,5.016993764872524e-13,0.0293782560136224,0.0293804861248614,-0.00020697309009220003,-3.5732599604904047e-12,2.24899999999992
1.935880969416992e-10,0.0,0.0293771461209921,0.0293793756632864,-0.00020697309008665997,-3.574690023155913e-12,2.24949999999992
3.86834959897886e-09,8.081001146020839e-13,0.0293760363415985,0.029378266808766,-0.00020697897361078013,-3.568719972313339e-12,2.24999999999992
1.5994150448506161e-15,0.0,0.0293749391142939,0.0293771587724955,-0.00020737964766359002,-3.5702300490991767e-12,2.25049999999992
2.0195710034864867e-10,0.0,0.0293738341564501,0.0293760516513723,-0.00020737964765755014,-3.5635301133540853e-12,2.25099999999992
2.0948070014736864e-10,6.002143226879753e-16,0.029372725739836,0.029374945074056,-0.00020738594044778002,-3.5576600259518143e-12,2.25149999999992
0.0,4.1840142461779806e-13,0.0293716166137624,0.029373839290809,-0.00020739241016632,-3.551370135468357e-12,2.25199999999992
0.0,1.700029006457271e-15,0.0293705061485275,0.0293727338037076,-0.0002073924101609701,-3.547350130653215e-12,2.25249999999992
0.0,2.0122792321330962e-16,0.0293693956209014,0.029371628851088,-0.00020739241015565015,-3.5414100037906016e-12,2.25299999999992
2.0565110031567357e-10,0.0,0.0293682854068635,0.0293705242812441,-0.00020739241015070011,-3.535810099569714e-12,2.25349999999992
0.0,5.845011974425773e-13,0.0293671759487624,0.0293694194900929,-0.00020739878210161017,-3.529720135966863e-12,2.25399999999992
3.300390169491685e-11,0.0,0.0293660665609288,0.0293683141096818,-0.00020739878209661004,-3.525159981629389e-12,2.25449999999992
1.1385720144474476e-10,0.0,0.0293649584903669,0.0293672088554242,-0.00020739790386310004,-3.5194000491678423e-12,2.25499999999992
2.4189180172773384e-10,1.2179840469528358e-13,0.0293638507549251,0.0293661037591029,-0.0002073946531814001,-3.513170006644306e-12,2.25549999999992
0.0,4.100886297209172e-15,0.0293627431816214,0.0293649987611448,-0.00020740251733935016,-3.5078201194443936e-12,2.25599999999992
0.0,0.0,0.029361635277513,0.0293638970628822,-0.00020740251733370016,-3.502870086005694e-12,2.25649999999992
1.4628320083032165e-10,4.76597927789868e-13,0.0293605275575883,0.0293627939635664,-0.0002074025173279001,-3.498039965327271e-12,2.25699999999992
0.0,4.648989526678804e-13,0.029359420576861,0.0293616897434191,-0.00020739846823549,-3.4929301204883467e-12,2.25749999999992
2.145110998552635e-10,1.3399004128444858e-14,0.0293583135248039,0.0293605852185896,-0.00020739846823025006,-3.487830033468975e-12,2.25799999999992
5.264889982314891e-10,0.0,0.0293572069722745,0.0293594808949325,-0.00020740529364218015,-3.478920060015489e-12,2.25849999999992
6.869898989958489e-10,3.499978085130806e-14,0.0293561014470275,0.0293583767755177,-0.0002074023483689001,-3.4730701387736262e-12,2.25899999999992
0.0,1.0322021015696237e-12,0.0293549967370836,0.0293572728190843,-0.00020737986914903003,-3.4637600947184932e-12,2.25949999999992
0.0,1.5994150448506161e-15,0.0293538908236565,0.0293561693810044,-0.00020737986914408997,-3.4517399789130154e-12,2.25999999999992
0.0,1.0279499473853093e-11,0.029352784811149,0.0293550676391827,-0.00020737986913909007,-3.4459100069911264e-12,2.26049999999992
2.344040239687928e-11,0.0,0.0293516789086253,0.0293539651324013,-0.00020737986913393013,-3.439740029267946e-12,2.26099999999992
1.700029006457271e-15,3.6839975514624257e-13,0.0293505732210233,0.0293528621509706,-0.00020737924972406016,-3.4346000436086266e-12,2.26149999999992
1.3826236995584384e-09,0.0,0.0293494704122159,0.0293517588795951,-0.00020737924971795003,-3.4287800463467244e-12,2.26199999999992
1.7287280287825446e-10,0.0,0.0293483699682893,0.029350655765033,-0.0002074472752749601,-3.4234199676463906e-12,2.26249999999992
1.931601996407739e-10,2.539982113525241e-14,0.029347266755699,0.0293495528405684,-0.00020744244954749012,-3.4189901344100493e-12,2.26299999999992
0.0,1.8006429680639258e-15,0.0293461655729331,0.0293484503391897,-0.00020744836496914003,-3.412930094787159e-12,2.26349999999992
1.0061396160665481e-16,0.0,0.0293450620378892,0.0293473486443778,-0.00020744836496452003,-3.407880097908156e-12,2.26399999999992
1.502270530195915e-15,3.8759967457835387e-13,0.0293439577392579,0.0293462464349536,-0.00020744836495912005,-3.403240146290787e-12,2.26449999999992
0.0,0.0,0.0293428541421786,0.0293451474146325,-0.00020744836495322004,-3.3979700563707693e-12,2.26499999999992
2.1595209995228792e-10,1.4988010832439613e-15,0.0293417499043915,0.0293440468246025,-0.00020744836494788013,-3.393230141313097e-12,2.26549999999992
0.0,8.014422459012849e-16,0.0293406460957446,0.0293429463137953,-0.00020745421287136998,-3.3882399923940154e-12,2.26599999999992
9.485150026522504e-10,0.0,0.0293395420469296,0.0293418448796097,-0.00020745421286683997,-3.381229974827593e-12,2.26649999999992
8.014422459012849e-16,0.0,0.0293384446935771,0.029340743241711,-0.00020742026381138012,-3.3768400402311993e-12,2.26699999999992
5.7804101782910067e-11,2.662200321301711e-12,0.0293373437422792,0.0293396416490826,-0.00020742026380578997,-3.3717700940322226e-12,2.26749999999992
0.0,3.574987528232043e-13,0.0293362411235638,0.0293385400697707,-0.00020741869469681007,-3.3646900370054578e-12,2.26799999999992
6.48348978671276e-11,0.0,0.0293351380164201,0.0293374437154097,-0.00020741869469170999,-3.3604399644893146e-12,2.26849999999992
0.0,2.6700863742235015e-14,0.0293340351947665,0.0293363444676351,-0.0002074169228378801,-3.3556801001116687e-12,2.26899999999993
1.93226698530502e-10,8.279002483568831e-13,0.0293329323516411,0.0293352439602571,-0.0002074169228328301,-3.3514900923958812e-12,2.26949999999993
0.0,1.1377301878390256e-11,0.0293318299428011,0.0293341427757164,-0.00020742279370019007,-3.3473100593400806e-12,2.26999999999993
1.9984014443252818e-15,0.0,0.0293307273666858,0.029333040766298,-0.000207422793695,-3.343399992625229e-12,2.27049999999993
1.6683177998799703e-09,0.0,0.0293296260131368,0.0293319393417122,-0.0002074227936895601,-3.338330046426252e-12,2.27099999999993
0.0,3.8550065917242193e-13,0.0293285279334284,0.0293308385330542,-0.00020750722357237004,-3.3338000329091733e-12,2.27149999999993
2.001128013295883e-10,0.0,0.0293274261207069,0.0293297387104159,-0.00020750722356707003,-3.3297600787740578e-12,2.27199999999993
0.0,0.0,0.0293263240340647,0.0293286385989815,-0.00020751343480244003,-3.3244800141940534e-12,2.27249999999993
1.5094809777127516e-10,0.0,0.0293252216036107,0.029327538546815,-0.00020751343479749997,-3.3195299807553535e-12,2.27299999999993
0.0,1.91999194321113e-14,0.0293241199834919,0.0293264386252946,-0.00020750932655069017,-3.3147399755573126e-12,2.27349999999993
0.0,0.0,0.0293230181539366,0.0293253390517044,-0.00020750932654583013,-3.3106900467622102e-12,2.27399999999993
1.0061396160665481e-16,4.996003610813204e-16,0.0293219164626921,0.0293242394900881,-0.00020750932654054009,-3.3052501707819815e-12,2.27449999999993
2.0018708912772354e-15,0.0,0.0293208151986143,0.029323140449586,-0.0002075093265354901,-3.3001401091026228e-12,2.27499999999993
4.827499511250721e-12,5.747000098033084e-13,0.0293197150925293,0.0293220412113221,-0.00020750932653039998,-3.294920109322974e-12,2.27549999999993
9.903739980887671e-11,1.700029006457271e-15,0.0293186143685124,0.0293209420774327,-0.00020750920085106,-3.2912500849691106e-12,2.27599999999993
2.406913002239719e-10,7.67996777284452e-14,0.0293175137787518,0.0293198440470645,-0.00020750641695375005,-3.2869000490126643e-12,2.27649999999993
0.0,2.0122792321330962e-16,0.0293164143813221,0.0293187469070458,-0.00020751422167069006,-3.28281000473718e-12,2.27699999999993
2.0122792321330962e-16,3.863992459329779e-13,0.0293153142071556,0.0293176532904165,-0.0002075142216657101,-3.2769401341753435e-12,2.27749999999993
1.9974269807598866e-10,0.0,0.0293142147364468,0.0293165591294892,-0.00020751422166180003,-3.2728999631997935e-12,2.27799999999993
1.1952799860992513e-10,0.0,0.0293131184781769,0.0293154647978455,-0.00020752041558258017,-3.2668999883772587e-12,2.27849999999993
0.0,1.3010079125130858e-13,0.0293120239368853,0.0293143686977585,-0.00020751698670423008,-3.2615099856969643e-12,2.27899999999993
3.7990444123892075e-15,1.0612000861387472e-11,0.0293109291529656,0.0293132713886127,-0.00020751698669852002,-3.2567600959793053e-12,2.27949999999993
6.99787450209044e-15,1.0061396160665481e-16,0.0293098349667554,0.0293121728513301,-0.00020751698669367017,-3.2523701613829115e-12,2.27999999999993
1.3804520998528247e-09,3.698430450782553e-15,0.0293087448074648,0.0293110746684649,-0.0002075169866898401,-3.246270006279639e-12,2.28049999999993
2.008385020790815e-10,1.6028844918025698e-15,0.0293076573782733,0.029309979295566,-0.00020758499015143005,-3.241260124881018e-12,2.28099999999993
1.0061396160665481e-16,6.300515664747763e-15,0.029306563233906,0.0293088847285795,-0.00020759118971476996,-3.2351801359381538e-12,2.28149999999993
1.0061396160665481e-16,4.651973251057484e-13,0.029305465800469,0.0293077967010329,-0.00020759118970986004,-3.2309801535623794e-12,2.28199999999993
8.481289975881268e-11,1.97758476261356e-16,0.0293043673567188,0.0293067076923161,-0.00020759118970476017,-3.226849993806513e-12,2.28249999999993
2.1197039956621921e-10,4.3710174368882804e-13,0.0293032699439613,0.0293056151661185,-0.00020758883002242002,-3.220770004863649e-12,2.28299999999993
1.9891700092644626e-10,0.0,0.0293021740841941,0.0293045217932313,-0.00020759555903352008,-3.2173200735508e-12,2.28349999999993
2.0122792321330962e-16,0.0,0.0293010771238591,0.0293034268710811,-0.00020760172267795,-3.2113001494082916e-12,2.28399999999993
1.1610520184168749e-10,0.0,0.0292999799863189,0.0293023308799573,-0.00020760172267239997,-3.2050800815447422e-12,2.28449999999993
9.59995971605565e-15,3.879882526369727e-14,0.0292988844490855,0.0293012343639694,-0.00020759855583336005,-3.1991800701625106e-12,2.28499999999993
0.0,3.400058012914542e-15,0.0292977959759739,0.0293001376400992,-0.0002075985558288101,-3.1961701080912563e-12,2.28549999999993
0.0,7.979727989493313e-16,0.0292967024987802,0.0292990438479431,-0.00020759855582462008,-3.193160146020002e-12,2.28599999999993
1.5994150448506161e-15,3.4780164859249396e-13,0.0292956061382003,0.0292979492648887,-0.00020759855581916004,-3.1886899804628444e-12,2.28649999999993
8.98586760555986e-16,4.6004866582904924e-15,0.0292945098201192,0.0292968552333105,-0.00020759855581512008,-3.1870699655767165e-12,2.28699999999993
1.9316790181300725e-10,1.4016565685892601e-15,0.0292934139472762,0.0292957649933187,-0.0002075985558108401,-3.1839400907451854e-12,2.28749999999993
6.973588373426765e-16,3.8330102980488334e-13,0.0292923184087807,0.0292946722884509,-0.0002076044216514101,-3.1800701395107156e-12,2.28799999999993
1.987242974343939e-10,3.7980035783036215e-13,0.0292912224089851,0.0292935771376138,-0.00020760442164732005,-3.179019981286446e-12,2.28849999999993
0.0,7.979727989493313e-16,0.029290126360635,0.0292924811368995,-0.00020761057378802013,-3.1777000735616623e-12,2.28899999999993
7.920396977167954e-12,4.183979551708461e-13,0.0292890295897768,0.0292913856782813,-0.00020761057378309005,-3.1736900434065074e-12,2.28949999999993
4.91988290038381e-09,0.0,0.0292879326963237,0.0292902901761474,-0.00020761036701374014,-3.1659900395775153e-12,2.28999999999993
0.0,4.0769818077102116e-13,0.0292868450050543,0.0292891949055069,-0.00020739516146133018,-3.1581399821678513e-12,2.29049999999993
2.0572860082168631e-10,2.3225896900180842e-11,0.0292857509527444,0.0292880992622208,-0.00020739516145643002,-3.150349989558543e-12,2.29099999999993
0.0,1.97758476261356e-16,0.0292846564776371,0.0292870039751974,-0.00020740153773688005,-3.1445399669566276e-12,2.29149999999993
2.0881749801526794e-10,0.0,0.0292835607575527,0.0292859085116554,-0.0002074015377321501,-3.1394799954176378e-12,2.29199999999993
2.0122792321330962e-16,3.794985159455422e-13,0.0292824649010699,0.0292848148680908,-0.00020740798746647009,-3.134429998538635e-12,2.29249999999993
2.3307389698801195e-10,1.115059780620875e-11,0.029281369332773,0.0292837205849599,-0.00020740798746103997,-3.1285601279767983e-12,2.29299999999993
5.136700093055779e-12,5.401928904191777e-15,0.0292802756022672,0.0292826246771526,-0.00020741318029833013,-3.1228400941551993e-12,2.29349999999993
1.2617576011786369e-09,5.692009363844619e-13,0.0292791811306416,0.0292815291948746,-0.0002074130461742201,-3.1161100175897127e-12,2.29399999999993
1.0998146837692957e-15,1.0061396160665481e-16,0.0292780888236845,0.0292804341338363,-0.00020748379463121007,-3.1100701441272305e-12,2.29449999999993
7.979727989493313e-16,0.0,0.0292769941014069,0.0292793393298105,-0.00020748379462609003,-3.1034101070220865e-12,2.29499999999993
3.408806015237076e-10,7.008282842946301e-16,0.0292758987494305,0.0292782446919596,-0.0002074837946211901,-3.0990099809252714e-12,2.29549999999993
0.0,1.0998146837692957e-15,0.0292748031284168,0.0292771506107328,-0.00020748864676079014,-3.0948999873298133e-12,2.29599999999993
0.0,4.624009508624738e-13,0.0292737067761017,0.0292760572515647,-0.0002074886467558,-3.0895700494498746e-12,2.29649999999993
1.9799600153858066e-10,2.0122792321330962e-16,0.0292726104762059,0.029274963093589,-0.00020748864675087012,-3.0842600608899096e-12,2.29699999999993
5.672019000313444e-10,1.0061396160665481e-16,0.0292715179514886,0.0292738698043831,-0.0002074947648612901,-3.0793501429315917e-12,2.29749999999993
4.0245584642661925e-16,4.999473057765158e-15,0.029270424410387,0.0292727767028182,-0.0002074769167397701,-3.074500072933195e-12,2.29799999999993
2.9305502469156863e-11,5.381008139071497e-13,0.0292693304778048,0.0292716864416163,-0.00020747691673611004,-3.0697801071954967e-12,2.29849999999993
6.088239981605348e-11,3.698430450782553e-15,0.0292682359938616,0.0292705942211328,-0.00020747613896282004,-3.063360112451341e-12,2.29899999999994
0.0,2.1198320876436583e-14,0.0292671411338515,0.0292695009293392,-0.00020747448355700002,-3.056659959865815e-12,2.29949999999994
0.0,9.097101544286446e-12,0.0292660461084386,0.0292684073832738,-0.00020747448355280004,-3.0505400722830034e-12,2.29999999999994
1.9749580096317665e-10,1.020700191034507e-11,0.0292649511452131,0.0292673126518494,-0.00020747448354922,-3.0442801057795066e-12,2.30049999999994
1.3364456000197755e-09,1.97758476261356e-16,0.0292638566267984,0.0292662173231461,-0.00020748058003439997,-3.037280062873071e-12,2.30099999999994
1.2501360016625718e-10,0.0,0.0292627651474022,0.0292651236876968,-0.00020754291090614003,-3.033039965016915e-12,2.30149999999994
1.3755433979356635e-09,0.0,0.0292616711420904,0.0292640306609322,-0.00020753930875797,-3.0267400998734706e-12,2.30199999999994
2.496839887622393e-11,1.4420062366404807e-13,0.0292605807391706,0.0292629376493262,-0.00020760718218095007,-3.0225301428377094e-12,2.30249999999994
0.0,3.8060180007626343e-13,0.0292594870096774,0.0292618448746507,-0.0002076065219681401,-3.016470103214819e-12,2.30299999999994
1.2701645291102182e-14,8.03000027582712e-13,0.0292583923288011,0.0292607519840193,-0.00020760652196534003,-3.0097801421297143e-12,2.30349999999994
4.0736999884494196e-10,9.020562075079397e-16,0.0292573038641704,0.0292596591954142,-0.00020760652196152017,-3.0027501752433183e-12,2.30399999999994
1.9284510099915053e-10,1.1896733598248943e-14,0.0292562129561852,0.0292585677601529,-0.0002076192576992901,-2.9976099727435646e-12,2.30449999999994
0.0,1.3981871216373065e-15,0.0292551196650704,0.0292574835133838,-0.00020762511215904997,-2.993730046849108e-12,2.30499999999994
1.995850013036815e-11,1.1277992428837535e-12,0.0292540255031974,0.0292563958688424,-0.00020762511215519,-2.9900001745353233e-12,2.30549999999994
6.002143226879753e-16,3.7600131341797294e-13,0.0292529324416714,0.0292553047535317,-0.00020762458620881,-2.985090039736571e-12,2.30599999999994
1.2454193995536933e-09,4.2149964074589263e-13,0.0292518413385545,0.0292542129125728,-0.00020762458620490016,-2.9808399672204278e-12,2.30649999999994
2.1208820116802585e-10,4.212012683080246e-13,0.0292507519789353,0.0292531210688446,-0.00020761605596867011,-2.9772900724672757e-12,2.30699999999994
2.120770989377796e-10,1.1363028573629919e-12,0.0292496601761273,0.0292520289132396,-0.00020762259680719999,-2.973110039411475e-12,2.30749999999994
4.6876801051976e-11,7.965017534417029e-13,0.029248567515007,0.02925093735124,-0.0002076291373615301,-2.9678800649718395e-12,2.30799999999994
2.1186270099393667e-10,0.0,0.0292474745314827,0.0292498471652959,-0.00020762787663374015,-2.9636601332760915e-12,2.30849999999994
4.0875020035358034e-10,4.321994151457176e-13,0.0292463827572364,0.0292487562062992,-0.00020763441553914015,-2.9595199988602383e-12,2.30899999999994
0.0,1.0061396160665481e-16,0.0292452920377764,0.029247664533076,-0.00020764702367762002,-2.952930001215437e-12,2.30949999999994
2.283432991301293e-10,3.7329861424240107e-13,0.0292441998914022,0.0292465730161069,-0.00020764702367364013,-2.949120114781323e-12,2.30999999999994
1.9669270032163233e-10,4.2320313919930186e-13,0.0292431075205781,0.0292454813188629,-0.00020765314854200002,-2.9432101287391044e-12,2.31049999999994
0.0,5.593997487451929e-13,0.029242015138949,0.0292443895535838,-0.00020765920477231001,-2.9372700018764908e-12,2.31099999999994
2.12047102099433e-10,3.74800884772597e-13,0.0292409223685607,0.0292432977583442,-0.0002076592047678301,-2.9316000581952606e-12,2.31149999999994
5.130893002136538e-10,9.779801968257118e-12,0.0292398299935343,0.0292422061213498,-0.00020766574756055003,-2.9256800974930552e-12,2.31199999999994
9.992007221626409e-16,1.2372013136197069e-12,0.0292387382060037,0.0292411140220266,-0.00020767730316868013,-2.9202200553524182e-12,2.31249999999994
1.7379963995756142e-09,1.1391599469279257e-11,0.0292376462387189,0.0292400219433533,-0.0002076773031644101,-2.914560086331175e-12,2.31299999999994
1.4396984993059192e-09,7.084992315053995e-13,0.029236557999809,0.0292389297224015,-0.00020775451940056,-2.9100101234941222e-12,2.31349999999994
1.6427193008650143e-09,7.008282842946301e-16,0.0292354691991735,0.0292378382348302,-0.00020772954787325005,-2.904460092573169e-12,2.31399999999994
2.1227879870577837e-10,3.3460005599561526e-12,0.0292343809426965,0.0292367475720058,-0.00020781095522939006,-2.90231011966513e-12,2.31449999999994
0.0,1.0061396160665481e-16,0.0292332890757033,0.0292356564911412,-0.00020781750334196002,-2.897700092027722e-12,2.31499999999994
0.0,4.2149964074589263e-13,0.0292321959919778,0.0292345656139303,-0.00020781750333929007,-2.8943000340148073e-12,2.31549999999994
0.0,0.0,0.0292311027955952,0.0292334747385752,-0.00020781750333641997,-2.8907100237812733e-12,2.31599999999994
3.172873005996557e-10,0.0,0.0292300099571112,0.0292323842227544,-0.00020781750333323003,-2.8875001348294127e-12,2.31649999999994
0.0,1.97758476261356e-16,0.0292289186458733,0.0292312938345241,-0.0002078210909848301,-2.8852801224610314e-12,2.31699999999994
0.0,5.1100096376544e-13,0.0292278264614713,0.0292302037401743,-0.00020782109098221998,-2.881990002548407e-12,2.31749999999994
1.0061396160665481e-16,1.700029006457271e-15,0.0292267344158684,0.0292291134751646,-0.00020782109097938002,-2.8759401544259378e-12,2.31799999999994
1.1836198687831256e-11,0.0,0.0292256427448453,0.029228024075377,-0.00020782109097628007,-2.8725799950529707e-12,2.31849999999994
2.119986998450063e-10,3.47798179145542e-13,0.0292245512628359,0.02922693418699,-0.00020782078099944009,-2.8691699623800693e-12,2.31899999999994
0.0,0.0,0.0292234601903831,0.0292258440542129,-0.00020782732712542012,-2.8635900074791554e-12,2.31949999999994
1.9276569923620812e-10,4.2179801318376065e-13,0.0292223688543224,0.0292247540501576,-0.0002078273271220101,-2.860220090286636e-12,2.31999999999994
0.0,0.0,0.0292212779354157,0.0292236639678522,-0.0002078331772593701,-2.855129977927251e-12,2.32049999999994
0.0,0.0,0.0292201868254334,0.0292225740962842,-0.00020783317725607997,-2.8516100071540595e-12,2.32099999999994
2.120295987395604e-10,0.0,0.029219095823404,0.0292214845490157,-0.00020783317725280004,-2.84813015186125e-12,2.32149999999994
1.6531971000488532e-09,4.481970350411757e-13,0.0292180053098195,0.0292203950167384,-0.00020783972610609997,-2.8444501528473998e-12,2.32199999999994
3.9968028886505635e-15,8.221999470148234e-13,0.0292169167799854,0.0292193061108959,-0.00020778491793123008,-2.8374401352809775e-12,2.32249999999994
2.077714979231704e-10,4.227000693912686e-13,0.0292158297081463,0.0292182189486582,-0.0002077849179314801,-2.8317101267993916e-12,2.32299999999994
4.705090136947199e-11,0.0,0.0292147421204392,0.0292171307949887,-0.00020779147993296005,-2.826600065120033e-12,2.32349999999994
2.121296020785035e-10,2.1024848528838902e-15,0.0292136547809439,0.029216042090507,-0.00020779021402611998,-2.822439981384206e-12,2.32399999999994
5.406209854785793e-11,0.0,0.0292125665781475,0.0292149562054816,-0.00020779676455882998,-2.817960058007496e-12,2.32449999999994
7.979727989493313e-16,1.0136801120719241e-11,0.0292114777159717,0.029213868606964,-0.00020779530117015,-2.8146001154749634e-12,2.32499999999994
0.0,4.216002547074993e-13,0.0292103885352798,0.0292127788745463,-0.00020779530116696006,-2.8097101468366192e-12,2.32549999999994
1.5033222999782936e-09,5.534010749652651e-13,0.0292092987844762,0.0292116894819574,-0.00020779530116418017,-2.8056901420214775e-12,2.32599999999994
0.0,1.0998146837692957e-15,0.0292082158610941,0.0292106005191257,-0.00020785931193232016,-2.801620047065967e-12,2.32649999999994
4.4815860050784195e-10,1.5289852717259578e-13,0.0292071303408417,0.0292095133320242,-0.00020785931193016997,-2.7991599923365973e-12,2.32699999999994
1.0061396160665481e-16,3.755988575715463e-13,0.0292060521010684,0.0292084306521519,-0.00020787347183817,-2.7895600326205416e-12,2.32749999999994
6.980329855799106e-11,0.0,0.0292049669358641,0.0292073470427957,-0.00020787347183294004,-2.77929003596189e-12,2.32799999999994
6.202989510928347e-13,1.5400875019722093e-14,0.029203879940281,0.0292062608841081,-0.00020787155779335002,-2.773290061139355e-12,2.32849999999994
2.0140409826008288e-10,4.545010201528754e-13,0.0292027913029279,0.029205181055721,-0.00020787154176582002,-2.7673800750971367e-12,2.32899999999995
0.0,0.0,0.0292017028858223,0.0292040957961582,-0.0002078777152654701,-2.75794014362174e-12,2.32949999999995
2.1229409896683649e-10,0.0,0.0292006134323648,0.0292030083441372,-0.00020787771526092013,-2.7530900736233432e-12,2.32999999999995
0.0,1.0801099598056751e-11,0.0291995242009858,0.0292019203122849,-0.00020788427084103014,-2.7486001755866463e-12,2.33049999999995
1.2788256981144386e-09,0.0,0.029198434684379,0.029200831422069,-0.00020788427083643008,-2.7400200164340305e-12,2.33099999999995
9.820359803125456e-11,0.0,0.0291973486754006,0.0291997425941731,-0.00020795363184090998,-2.7351400224556732e-12,2.33149999999995
0.0,2.1899149160731213e-14,0.0291962602960303,0.0291986542397223,-0.00020795097793937004,-2.7309001414399514e-12,2.33199999999995
9.022989994056374e-11,4.269015696500844e-13,0.0291951709581916,0.0291975666502924,-0.00020795097793547017,-2.7231300981506168e-12,2.33249999999995
0.0,4.075004222947598e-13,0.0291940816209976,0.0291964792432216,-0.00020794845670969015,-2.714440000897711e-12,2.33299999999995
2.1238239986121066e-10,0.0,0.0291929922519151,0.0291953920566425,-0.00020794845670559013,-2.705580117584594e-12,2.33349999999995
1.9251519822738317e-10,1.0061396160665481e-16,0.0291919033819223,0.0291943048650866,-0.00020795501614206003,-2.701830079110401e-12,2.33399999999995
1.9012569296705806e-15,0.0,0.0291908154112001,0.0291932176928474,-0.00020796085690292002,-2.697580006594258e-12,2.33449999999995
8.526800793218214e-12,4.0470057860453323e-13,0.0291897279370221,0.0291921303231845,-0.00020796085689865,-2.6934899623187736e-12,2.33499999999995
0.0,1.897787482718627e-15,0.0291886398272719,0.0291910426972472,-0.0002079606342390301,-2.6843601126647076e-12,2.33549999999995
0.0,4.2390049803664454e-13,0.0291875513783814,0.0291899560269761,-0.00020796063423469003,-2.6799001386079713e-12,2.33599999999995
2.0818489987473043e-10,3.6140188064415213e-13,0.0291864628942335,0.0291888686512843,-0.00020796063423062015,-2.6705499790724563e-12,2.33649999999995
0.0,0.0,0.0291853753113843,0.0291877811268223,-0.00020796706095356,-2.660879979896058e-12,2.33699999999995
4.0413130134031583e-10,6.973588373426765e-16,0.0291842871366669,0.0291866937927783,-0.00020796706094948015,-2.656410031179335e-12,2.33749999999995
0.0,8.581989285882941e-13,0.0291831995906449,0.0291856070751629,-0.00020797948874004004,-2.652700108185524e-12,2.33799999999995
4.7725632994211065e-09,0.0,0.0291821114105318,0.0291845197010734,-0.0002079794887357401,-2.6426499877274523e-12,2.33849999999995
3.139069976176856e-10,0.0,0.0291810332337455,0.0291834326388187,-0.00020773874222065002,-2.638060126250452e-12,2.33899999999995
2.054802994422289e-10,1.6420198534206065e-13,0.0291799491360896,0.0291823457036516,-0.00020774218399066007,-2.634080020075258e-12,2.33949999999995
0.0,3.028740105937011e-11,0.0291788636021431,0.0291812587946067,-0.00020774855356035012,-2.623569981055618e-12,2.33999999999995
0.0,7.008282842946301e-16,0.0291777764635481,0.0291801727364711,-0.00020774855355568003,-2.6112900904096126e-12,2.34049999999995
3.1611860004665537e-10,0.0,0.0291766887388933,0.0291790853933308,-0.00020774855355147007,-2.6068101670329025e-12,2.34099999999995
2.123182012148117e-10,4.489811300523172e-14,0.0291756012965957,0.0291779979800944,-0.00020775383669587011,-2.602320052155771e-12,2.34149999999995
0.0,1.0026701691145945e-15,0.0291745182887824,0.0291769110164898,-0.00020776039786067017,-2.5901099841296737e-12,2.34199999999995
1.0061396160665481e-16,7.299716386910404e-15,0.0291734321096891,0.0291758256883361,-0.00020776039785545017,-2.5855101479926867e-12,2.34249999999995
9.992007221626409e-16,0.0,0.0291723447581922,0.0291747446561476,-0.00020776039785098,-2.5818000081584414e-12,2.34299999999995
2.5517397223007166e-11,0.0,0.0291712584489236,0.0291736604201488,-0.00020776039784664016,-2.576690163319517e-12,2.34349999999995
2.602799920037313e-12,0.0,0.0291701720441602,0.0291725746982576,-0.00020775972268666015,-2.572040020201727e-12,2.34399999999995
4.941529824220581e-11,8.175023158418782e-13,0.0291690847347786,0.0291714885603239,-0.00020775965508337,-2.567530172845056e-12,2.34449999999995
0.0,0.0,0.0291679972308503,0.0291704024398878,-0.00020775832457469996,-2.5554901077196046e-12,2.34499999999995
4.1260449917812636e-10,1.1063198968042087e-11,0.0291669096598555,0.0291693162275763,-0.00020775832457024996,-2.5510899816227894e-12,2.34549999999995
1.2864433997228364e-09,1.97758476261356e-16,0.0291658270380503,0.0291682285008246,-0.00020777105510289017,-2.539610015339644e-12,2.34599999999995
0.0,4.100886297209172e-15,0.0291647472030083,0.0291671422819236,-0.00020783985593681017,-2.5355600865445416e-12,2.34649999999995
1.9240099791151266e-10,0.0,0.029163662427448,0.0291660624349661,-0.00020783985593305016,-2.5320301411113633e-12,2.34699999999995
0.0,0.0,0.0291625796680984,0.0291649825984945,-0.00020784569232008008,-2.5277501446152595e-12,2.34749999999995
8.95235698072927e-10,3.101685575046531e-15,0.0291614960571328,0.0291638999857665,-0.00020784569231663014,-2.523720165140131e-12,2.34799999999995
2.0990154059319366e-15,1.6910084443821916e-13,0.0291604115987821,0.0291628183918235,-0.00020781840181753,-2.519769982944897e-12,2.34849999999995
0.0,1.0061396160665481e-16,0.0291593264895154,0.0291617346969479,-0.00020781840181349005,-2.5124501003975785e-12,2.34899999999995
1.0061396160665481e-16,4.2009798417730337e-13,0.0291582401227683,0.0291606501851002,-0.00020781840181016004,-2.508129988421093e-12,2.34949999999995
0.0,0.0,0.0291571536028607,0.0291595660533368,-0.00020781840180634018,-2.5023099911591906e-12,2.34999999999995
2.1245820033821694e-10,0.0,0.0291560670197291,0.0291584810927518,-0.00020781840180270007,-2.498639966805327e-12,2.35049999999995
1.0061396160665481e-16,0.0,0.0291549807197753,0.0291573958074769,-0.00020782496789167014,-2.495090072052175e-12,2.35099999999995
0.0,0.0,0.0291538942183574,0.0291563104429543,-0.0002078249678879201,-2.4913701743983774e-12,2.35149999999995
1.3572980239739962e-10,1.0524699167735463e-11,0.0291528076778049,0.0291552250939051,-0.00020782496788445,-2.4879000769251203e-12,2.35199999999995
0.0,1.97758476261356e-16,0.0291517213976238,0.0291541383734814,-0.00020782102227643,-2.4808100452383686e-12,2.35249999999995
2.207496997697067e-10,5.38898786706099e-13,0.0291506349904693,0.0291530530588852,-0.00020782102227275,-2.4768600798835694e-12,2.35299999999995
1.6000262989535052e-09,0.0,0.0291495491137992,0.0291519679135789,-0.00020782701851206,-2.4703301470391237e-12,2.35349999999995
0.0,1.7410031749598431e-13,0.0291484675898563,0.0291508828326284,-0.0002079020848444,-2.4662500774236262e-12,2.35399999999995
0.0,4.2289782786752994e-13,0.0291473823481428,0.0291497979169232,-0.00020790208484097,-2.4596999784187723e-12,2.35449999999995
9.71445146547012e-17,1.0061396160665481e-16,0.0291462960918782,0.0291487131911527,-0.00020790208483754003,-2.4520101660902016e-12,2.35499999999995
2.1244889875093875e-10,1.0998146837692957e-15,0.0291452097726195,0.0291476284873669,-0.0002079020848337501,-2.448250152956022e-12,2.35549999999995
0.0,1.0061396160665481e-16,0.0291441237331926,0.0291465452230835,-0.00020790865071498008,-2.4447800554827648e-12,2.35599999999995
1.0026701691145945e-15,0.0,0.029143037562816,0.0291454616179371,-0.00020790865071148006,-2.441290008689534e-12,2.35649999999995
7.510998767390475e-12,3.4409974869475946e-13,0.0291419529050154,0.0291443773148026,-0.00020790865070785015,-2.4376700744760393e-12,2.35699999999995
0.0,0.0,0.0291408680033556,0.0291432925746867,-0.00020790845298667001,-2.4297499776060327e-12,2.35749999999995
1.9222690106346363e-10,0.0,0.0291397824878939,0.0291422078607745,-0.00020790845298362015,-2.4219801511571326e-12,2.35799999999995
0.0,1.0525698368457626e-11,0.0291386971011273,0.0291411232208077,-0.0002079142818958901,-2.4187800200248244e-12,2.35849999999995
1.2907739009582198e-09,4.0169950699109336e-13,0.0291376113969232,0.0291400372501717,-0.00020791428189227018,-2.4105500581739214e-12,2.35899999999996
0.0,0.0,0.0291365286130627,0.0291389516538404,-0.00020798246456342007,-2.402650127464323e-12,2.35949999999996
1.502003198899926e-09,4.220998550685806e-13,0.02913544317458,0.0291378667546176,-0.00020798246455967003,-2.39890008899013e-12,2.35999999999996
6.082411699304124e-09,1.6376969225184723e-12,0.0291343597228893,0.0291367826617099,-0.00020794715292500013,-2.390410135458265e-12,2.36049999999996
2.1250910059444905e-10,1.1619399886697579e-11,0.0291332821344879,0.0291356986488842,-0.00020767584494104014,-2.3820799933266246e-12,2.36099999999996
1.97758476261356e-16,1.0061396160665481e-16,0.0291321993986091,0.0291346148133508,-0.00020768241429646003,-2.3741000484966968e-12,2.36149999999996
1.1283219844560044e-10,8.98586760555986e-16,0.029131116207192,0.0291335304551616,-0.00020768241429288,-2.3698900914609355e-12,2.36199999999996
0.0,1.030078800035028e-14,0.0291300327191215,0.0291324460922194,-0.00020767931722904002,-2.367690028412528e-12,2.36249999999996
1.1054259937970379e-10,0.0,0.0291289482856256,0.0291313612893024,-0.00020767931722614,-2.359839971002864e-12,2.36299999999996
0.0,3.9898639947466563e-16,0.0291278635505871,0.0291302765179278,-0.00020767618237354005,-2.357840051675497e-12,2.36349999999996
0.0,5.262977553766035e-13,0.0291267784079135,0.0291291930107776,-0.00020767618237088007,-2.3552900081658112e-12,2.36399999999996
2.036335995658778e-10,5.30301497159158e-13,0.0291256931332606,0.0291281091376554,-0.00020767618236860997,-2.3478200720378206e-12,2.36449999999996
0.0,0.0,0.02912460997445,0.0291270248307668,-0.00020768256056665,-2.3395599693665226e-12,2.36499999999996
2.969447014666837e-10,7.965017534417029e-13,0.0291235256071507,0.0291259407064199,-0.00020768256056378012,-2.3361399620336343e-12,2.36549999999996
5.332598945750888e-12,2.490022077417109e-14,0.0291224410940639,0.0291248571000207,-0.00020768820385149009,-2.3288901189466582e-12,2.36599999999996
0.0,0.0,0.0291213565592719,0.0291237733706174,-0.00020768806496675998,-2.3219000507002097e-12,2.36649999999996
1.5074439023432529e-09,7.598019435839376e-13,0.0291202714791248,0.0291226896397983,-0.00020768806496401,-2.3147800950334974e-12,2.36699999999996
6.401129626354418e-15,1.3010426069826053e-15,0.0291191890063632,0.0291216071376952,-0.0002076592193110201,-2.307209978624769e-12,2.36749999999996
3.9766179932287926e-10,0.0,0.0291181074175804,0.029120525278446,-0.00020765921930702004,-2.302720080588072e-12,2.36799999999996
1.0061396160665481e-16,6.300515664747763e-15,0.0291170335385369,0.0291194423523351,-0.00020767141162516016,-2.2988501293536023e-12,2.36849999999996
0.0,4.7982451345518484e-15,0.0291159549032208,0.0291183622250171,-0.00020767141161853004,-2.2925901628501055e-12,2.36899999999996
0.0,1.4537801518166305e-11,0.0291148729090492,0.0291172878437813,-0.00020767141161220004,-2.286800089568164e-12,2.36949999999996
1.2990452012695552e-09,0.0,0.0291137892683823,0.0291162080128563,-0.0002076714116055901,-2.278790003917841e-12,2.36999999999996
1.0026701691145945e-15,0.0,0.0291127078046773,0.0291151260150725,-0.00020773922507838017,-2.2721000428327365e-12,2.37049999999996
3.7990444123892075e-15,0.0,0.0291116239504174,0.0291140434416248,-0.00020773922507155013,-2.265410081747632e-12,2.37099999999996
1.2180450051357816e-10,8.591599653939852e-12,0.0291105417613052,0.0291129605872964,-0.00020773922506525004,-2.2581300978402608e-12,2.37149999999996
0.0,4.2440009839772586e-13,0.029109458115882,0.0291118772646861,-0.00020773588888324014,-2.2509099618928108e-12,2.37199999999996
1.3327835016174738e-09,4.860001290296623e-14,0.0291083735286556,0.0291107973517263,-0.00020773588887717013,-2.2575699989979547e-12,2.37249999999996
2.1255619833682182e-10,0.0,0.0291072918480214,0.0291097156293025,-0.00020779785522945997,-2.2647500194650227e-12,2.37299999999996
0.0,0.0,0.0291062078027896,0.0291086330017079,-0.00020780442749634997,-2.257430136917704e-12,2.37349999999996
0.0,4.229012973144819e-13,0.029105122896175,0.0291075501228264,-0.00020780442748951017,-2.2508099984525076e-12,2.37399999999996
0.0,0.0,0.029104037908027,0.0291064669906388,-0.00020780442748275017,-2.2572000692167027e-12,2.37449999999996
2.0192929967022266e-10,0.0,0.0291029530363066,0.0291053839866585,-0.0002078044274759301,-2.2506499702118488e-12,2.37499999999996
6.973588373426765e-16,8.698979037102816e-13,0.0291018686537533,0.0291043010793688,-0.0002078107494064001,-2.243900161166823e-12,2.37549999999996
7.008282842946301e-16,0.0,0.0291007845119169,0.0291032178053067,-0.00020781074939977,-2.2503301305709655e-12,2.37599999999996
4.2227400048888697e-10,1.700029006457271e-15,0.0290997006553584,0.0291021348113139,-0.00020781074939282005,-2.244010099267113e-12,2.37649999999996
2.400857290751901e-15,1.3031689963249882e-10,0.0290986179973277,0.0291010539903237,-0.00020782393988992,-2.2371299691209545e-12,2.37699999999996
1.0998146837692957e-15,0.0,0.0290975357242361,0.0290999730481006,-0.00020782393988313008,-2.233770026588422e-12,2.37749999999996
8.724999889242468e-12,9.71445146547012e-17,0.0290964537727967,0.0290988897200375,-0.00020782393987675,-2.2270800655033174e-12,2.37799999999996
4.614383299073044e-09,1.0782298665024115e-11,0.0290953708969698,0.0290978060871264,-0.00020782371191798007,-2.220850022979781e-12,2.37849999999996
0.0,0.0,0.0290943068139032,0.0290967223721611,-0.00020879045156694002,-2.217980139829212e-12,2.37899999999996
1.5460639019027056e-09,8.014422459012849e-16,0.0290932346259139,0.0290956386618604,-0.00020879045156211012,-2.2114599648043187e-12,2.37949999999996
0.0,4.399258735077183e-15,0.0290921603439282,0.0290945562054151,-0.00020886350234272004,-2.205390167361876e-12,2.37999999999996
0.0,1.0061396160665481e-16,0.0290910794499447,0.0290934736635998,-0.00020886350233632,-2.198539961195678e-12,2.38049999999996
2.6804010400116596e-12,0.0,0.0290899959213573,0.0290923913882427,-0.00020886350233057004,-2.19442996760022e-12,2.38099999999996
0.0,0.0,0.029088911519386,0.0290913090419125,-0.00020886343269589007,-2.190470027585434e-12,2.38149999999996
5.045869971853634e-11,0.0,0.029087826602271,0.0290902266813249,-0.0002088634326922001,-2.1863201353500283e-12,2.38199999999996
8.195007172862034e-13,1.0412698481232496e-11,0.0290867421300391,0.0290891443452738,-0.00020886207219445005,-2.1830900802377595e-12,2.38249999999996
0.0,3.569020079474683e-13,0.02908565733675,0.0290880605314998,-0.00020886205099100003,-2.179300143123619e-12,2.38299999999996
2.0084610016790627e-10,4.0090153419214403e-13,0.029084572569056,0.0290869776285224,-0.00020886205098842006,-2.1761900007716273e-12,2.38349999999996
1.5549787013569016e-09,0.0,0.029083488251227,0.0290858948880119,-0.00020886833041616998,-2.1731099992400305e-12,2.38399999999996
1.4108380089195016e-10,1.1969591984239969e-15,0.0290824071023383,0.0290848125975304,-0.00020894155304359012,-2.170670110671069e-12,2.38449999999996
2.3446029839835347e-10,0.0,0.0290813231215316,0.0290837320512268,-0.00020893743609864002,-2.1683700841823583e-12,2.38499999999996
0.0,4.2259945542966193e-13,0.029080240435814,0.0290826511022855,-0.00020894311489131007,-2.165589972971671e-12,2.38549999999996
0.0,1.0872299588404744e-11,0.029079156821527,0.0290815693842076,-0.0002089431148889901,-2.1626400757007724e-12,2.38599999999996
2.1272220096513195e-10,8.98586760555986e-16,0.0290780727516941,0.0290804858392558,-0.00020894311488648017,-2.1550300606520967e-12,2.38649999999996
1.5393258993856573e-09,0.0,0.0290769889357415,0.0290794043256381,-0.0002089496912133801,-2.1490901506299176e-12,2.38699999999996
9.992007221626409e-16,2.0122792321330962e-16,0.0290759087443113,0.0290783229106386,-0.00020902412129943006,-2.142670155885762e-12,2.38749999999996
1.2500417367888872e-14,1.8520254774223588e-13,0.0290748262929325,0.0290772414347434,-0.00020902412129379004,-2.1389901568719116e-12,2.38799999999996
0.0,0.0,0.0290737551389264,0.0290761604299678,-0.0002090241212888001,-2.1332701230503126e-12,2.38849999999996
0.0,3.304995166431013e-13,0.0290726825411196,0.029075078779466,-0.00020902412128452012,-2.1295200845761197e-12,2.38899999999997
2.0864550018262484e-10,4.1400216588272087e-13,0.0290716036182126,0.0290740089876713,-0.00020902412128095006,-2.124419997556748e-12,2.38949999999997
4.140053994072801e-10,1.0061396160665481e-16,0.0290705219355068,0.0290729383830272,-0.00020901822645953,-2.12081003800324e-12,2.38999999999997
0.0,1.7350010317329634e-13,0.0290694398421792,0.0290718620062669,-0.0002090297187480601,-2.116740159888164e-12,2.39049999999997
7.008282842946301e-16,1.9012569296705806e-15,0.0290683563615265,0.0290707840204085,-0.00020902971874394013,-2.112439997231652e-12,2.39099999999997
1.2004286453759505e-15,6.002143226879753e-16,0.0290672733212486,0.0290697041040418,-0.00020902971873937998,-2.107960073854942e-12,2.39149999999997
0.0,1.0259199739737213e-11,0.0290661915452474,0.0290686236236431,-0.00020902971873466999,-2.1030000657562553e-12,2.39199999999997
0.0,9.71445146547012e-17,0.029065109114891,0.0290675415048563,-0.00020902971873015016,-2.099160038501746e-12,2.39249999999997
1.3158300005144952e-09,4.2369927011343123e-13,0.0290640261394554,0.0290664595529486,-0.00020902971872515004,-2.095220047806934e-12,2.39299999999997
1.0061396160665481e-16,3.4430097661797276e-13,0.0290629458829769,0.029065377840971,-0.00020909654650764012,-2.091080130231515e-12,2.39349999999997
2.1261820082330019e-10,0.0,0.0290618631904572,0.0290642961235582,-0.00020909654650321007,-2.086420012453738e-12,2.39399999999997
2.661851988827735e-10,4.11899681029837e-13,0.0290607813218152,0.0290632145954892,-0.00020910312033135012,-2.081310167614814e-12,2.39449999999997
0.0,3.1988300897012323e-15,0.0290596986780477,0.0290621329994762,-0.00020910689358578016,-2.07735998541958e-12,2.39499999999997
2.1704329999927552e-10,5.496991750675306e-13,0.0290586155291392,0.0290610540939788,-0.00020910689358027003,-2.0709601568358327e-12,2.39549999999997
6.1999017031411086e-15,1.3026975331786872e-12,0.029057532678653,0.0290599737961917,-0.00020911265331622015,-2.065070120113588e-12,2.39599999999997
2.275128002660054e-10,1.0293401547789571e-11,0.0290564547489816,0.0290588929664124,-0.00020911265330943998,-2.0612699914990262e-12,2.39649999999997
5.7862700741928563e-11,3.3740024663053703e-13,0.0290553747095357,0.0290578111777866,-0.00020911991512581,-2.0569301470430013e-12,2.39699999999997
1.3245495984748334e-09,1.899869150889799e-14,0.029054293698716,0.0290567329077333,-0.00020911834424001009,-2.0514501555823905e-12,2.39749999999997
1.918293995872844e-10,1.2975731600306517e-15,0.029053214727655,0.0290556531258986,-0.00020918512971585,-2.0465100968036776e-12,2.39799999999997
1.0998146837692957e-15,4.094016792244304e-13,0.029052133908582,0.0290545745637652,-0.00020919093992665012,-2.0403899923804314e-12,2.39849999999997
1.9943249829346144e-10,7.516001709895193e-13,0.0290510519347946,0.0290534948016613,-0.00020919093992025008,-2.0349501164002026e-12,2.39899999999997
3.8394539977892883e-10,1.0233400932202485e-11,0.0290499723857143,0.0290524155380328,-0.00020919714543112997,-2.0303799874027417e-12,2.39949999999997
2.0513610254901948e-10,1.3981871216373065e-15,0.0290488918230103,0.0290513343701299,-0.00020918575488707014,-2.024940111422513e-12,2.39999999999997
1.6941542994863834e-09,5.811982839443175e-13,0.0290478104129199,0.0290502539732783,-0.00020919210915696014,-2.01978017644322e-12,2.40049999999997
0.0,1.0893900365127607e-11,0.0290467317645803,0.0290491730132191,-0.00020926970141149008,-2.015890059048342e-12,2.40099999999997
7.638200003046158e-10,7.47460079941753e-12,0.029045649473123,0.0290480904055435,-0.00020926970140796013,-2.0114201103316187e-12,2.40149999999997
2.7434762031597337e-09,7.67400032408716e-13,0.0290445683061411,0.0290470077589714,-0.00020929032110186016,-2.0063900627725895e-12,2.40199999999997
1.0061396160665481e-16,2.5701663020072374e-14,0.0290434916885395,0.0290459257100308,-0.00020942084128999002,-2.001379964533534e-12,2.40249999999997
0.0,3.6970079775322517e-13,0.0290424092281022,0.0290448449830112,-0.00020942084128446016,-1.997269970938076e-12,2.40299999999997
0.0,0.0,0.0290413256672946,0.029043764698055,-0.00020942084128016,-1.99392000306553e-12,2.40349999999997
1.3035399148986215e-11,0.0,0.0290402419730828,0.0290426842116985,-0.00020942084127518004,-1.9888700061865272e-12,2.40399999999997
2.8671990129347513e-10,5.053006624233802e-13,0.029039158618202,0.0290416036903774,-0.00020942049956220008,-1.9844700969301465e-12,2.40449999999997
0.0,3.583001950691056e-13,0.0290380759539497,0.029040522933021,-0.00020942421614026014,-1.979100043569826e-12,2.40499999999997
7.797288995026186e-10,5.1601084516406104e-14,0.0290369930499934,0.0290394421701405,-0.00020942421613552,-1.9738600944702034e-12,2.40549999999997
1.9090189845583083e-10,1.3499618090051513e-14,0.0290359114185216,0.0290383616855192,-0.00020943261069282016,-1.9685301565902646e-12,2.40599999999997
1.0061396160665481e-16,3.0184188481996443e-16,0.0290348298422533,0.0290372812622305,-0.00020943844218175014,-1.964250160094161e-12,2.40649999999997
8.857099081938102e-12,0.0,0.0290337476292346,0.0290362016944936,-0.00020943844217486004,-1.957010074826737e-12,2.40699999999997
6.973588373426765e-16,1.2004286453759505e-15,0.0290326653722122,0.0290351219695597,-0.00020943820839510016,-1.950040172740697e-12,2.40749999999997
2.0122792321330962e-16,0.0,0.0290315836913643,0.0290340426153532,-0.0002094382083914,-1.9452399760422345e-12,2.40799999999997
4.646643597672195e-09,0.0,0.0290305026550795,0.0290329625707739,-0.00020943820838695997,-1.9380400062551928e-12,2.40849999999997
0.0,1.1489004192455354e-12,0.0290294308060612,0.0290318823314102,-0.00020918178135434008,-1.931420084630431e-12,2.40899999999997
0.0,4.2350151163716987e-13,0.0290283521605461,0.0290308021784716,-0.00020918178134982004,-1.927410054475276e-12,2.40949999999997
2.0719490012588437e-10,3.872006881788792e-13,0.0290272719851583,0.0290297217270875,-0.00020918178134527008,-1.9230600185188296e-12,2.40999999999997
2.1254679960502898e-10,3.304249929225733e-11,0.0290261915325981,0.0290286423046828,-0.00020918817080228,-1.919389994164966e-12,2.41049999999997
1.98560300146422e-10,0.0,0.0290251105273735,0.0290275602833288,-0.00020919474433699005,-1.915750110631498e-12,2.41099999999997
2.7161759993954426e-10,0.0,0.0290240291352269,0.0290264794882295,-0.0002092008606548101,-1.9114501648154203e-12,2.41149999999997
3.856990074546651e-11,0.0,0.0290229481144757,0.0290253994156626,-0.0002092098943089701,-1.9065101060367073e-12,2.41199999999997
9.992007221626409e-16,6.099287741534454e-15,0.0290218662229173,0.0290243195201959,-0.00020920886360233006,-1.9017300754986532e-12,2.41249999999997
0.0,5.016993764872524e-13,0.02902078524743,0.0290232403309902,-0.00020920886359720005,-1.8984000569460813e-12,2.41299999999997
1.0061396160665481e-16,3.556470049015381e-11,0.0290197056747089,0.0290221604263081,-0.00020920886359318005,-1.8944099761109e-12,2.41349999999997
2.25121799674044e-10,0.0,0.0290186254230343,0.0290210799766101,-0.00020920886358849998,-1.89101013493842e-12,2.41399999999997
0.0,0.0,0.0290175447944694,0.0290199986101256,-0.00020921602721046015,-1.8863101185206954e-12,2.41449999999997
3.155999767079365e-12,0.0,0.0290164634308748,0.0290189176954485,-0.0002092160272062001,-1.881860119123946e-12,2.41499999999997
0.0,1.0061396160665481e-16,0.0290153819224674,0.0290178371886869,-0.0002092159451720101,-1.8776100466078027e-12,2.41549999999997
0.0,9.942900669468457e-12,0.0290143003979264,0.0290167569239849,-0.00020921594516738013,-1.874100050494598e-12,2.41599999999997
1.502270530195915e-15,7.382983113757291e-13,0.0290132189098875,0.0290156755087655,-0.00020921594516327014,-1.873200162691435e-12,2.41649999999997
0.0,0.0,0.0290121384790953,0.0290145942662382,-0.00020921594515851006,-1.8720500410268626e-12,2.41699999999997
1.3581223021197353e-09,1.2004286453759505e-15,0.0290110574179593,0.0290135138379033,-0.00020921594515433003,-1.8679300727714176e-12,2.41749999999997
0.0,0.0,0.0290099792313148,0.0290124353349492,-0.00020928311405576006,-1.864170059637238e-12,2.41799999999997
9.537898248979104e-12,4.21399026784286e-13,0.0290088982218573,0.0290113579681025,-0.00020928311405210998,-1.859890063141134e-12,2.41849999999998
3.846933986639822e-10,2.983724378680108e-16,0.0290078181645474,0.0290102799285858,-0.0002092828647747701,-1.857810129693438e-12,2.41899999999998
2.126294001980611e-10,7.008282842946301e-16,0.0290067396711574,0.029009200952946,-0.00020928849410109009,-1.8558800329859793e-12,2.41949999999998
2.1653390989972987e-09,0.0,0.0290056599058068,0.0290081221565244,-0.0002092950705700101,-1.851310120828953e-12,2.41999999999998
2.9335039952727016e-10,1.0940207073595332e-13,0.0290045859819626,0.0290070428100101,-0.00020946035588660997,-1.8478499980156826e-12,2.42049999999998
1.0061396160665481e-16,4.939000597392607e-13,0.0290035053267708,0.0290059633368757,-0.00020945189125266004,-1.841990102113833e-12,2.42099999999998
5.284409715367033e-11,8.559819519859957e-14,0.0290024229729149,0.0290048835084742,-0.0002094518912478401,-1.836150155531957e-12,2.42149999999998
1.0274014000666298e-09,1.4301060335952798e-14,0.0290013460351724,0.0290038037905391,-0.00020945046489896017,-1.8309800290522427e-12,2.42199999999998
6.973588373426765e-16,0.0,0.029000267475212,0.0290027241250052,-0.00020943021555658997,-1.8253601755113813e-12,2.42249999999998
1.2975731600306517e-15,1.470101818057401e-12,0.028999186508484,0.0290016446223833,-0.00020943021555309017,-1.8211901171155676e-12,2.42299999999998
0.0,6.002143226879753e-16,0.0289981055925973,0.0290005706653691,-0.00020943021554907016,-1.8155000072739291e-12,2.42349999999998
0.0,1.2975731600306517e-15,0.0289970242045109,0.0289994936683065,-0.00020943021554520997,-1.8117399941397494e-12,2.42399999999998
0.0,1.910620273104513e-11,0.0289959427279578,0.0289984155170073,-0.00020943021554134002,-1.807809978104924e-12,2.42449999999998
0.0,0.0,0.0289948613487811,0.0289973337314988,-0.00020943021553782005,-1.8036600858695184e-12,2.42499999999998
4.100886297209172e-15,1.0061396160665481e-16,0.0289937801221998,0.0289962529995989,-0.00020943021553431005,-1.7996901711947455e-12,2.42549999999998
0.0,0.0,0.0289927020078142,0.0289951733114068,-0.00020943021553050016,-1.7958900425801838e-12,2.42599999999998
1.2792297984787204e-09,3.400058012914542e-15,0.0289916223930522,0.0289940938479176,-0.00020943021552675013,-1.7924201619473612e-12,2.42649999999998
2.761170111997835e-11,6.973588373426765e-16,0.0289905464405825,0.0289930169442337,-0.00020952503109180004,-1.7881800640912049e-12,2.42699999999998
0.0,2.1996293675385914e-15,0.0289894661280838,0.0289919392485419,-0.00020952429932070016,-1.7844801157573809e-12,2.42749999999998
0.0,4.229012973144819e-13,0.028988384838131,0.0289908610696507,-0.00020952429931649,-1.779900012099933e-12,2.42799999999998
0.0,4.908989881258208e-13,0.0289873034157849,0.0289897820323115,-0.0002095242993120001,-1.7759201227651733e-12,2.42849999999998
2.1247989825945446e-10,0.0,0.0289862221072902,0.02898870260063,-0.0002095242993075,-1.7713901092480944e-12,2.42899999999998
2.2285339892902378e-10,0.0,0.0289851414410262,0.0289876232851818,-0.00020953087162094998,-1.7668000309306597e-12,2.42949999999998
0.0,0.0,0.0289840608832237,0.0289865440499982,-0.00020953794435007002,-1.7625000851145822e-12,2.42999999999998
9.479014795310547e-13,0.0,0.0289829800011977,0.0289854648561678,-0.0002095379443455901,-1.757990020917477e-12,2.43049999999998
6.342282983518022e-10,0.0,0.0289818992027775,0.0289843858901132,-0.00020953791986864012,-1.7533899679400555e-12,2.43099999999998
1.0061396160665481e-16,7.294997939055747e-13,0.0289808195472476,0.0289833068407501,-0.00020951751774142004,-1.7485899880820277e-12,2.43149999999998
2.0296750044557221e-10,0.0,0.0289797394074153,0.0289822277037083,-0.00020951751773663004,-1.7438600476843424e-12,2.43199999999998
0.0,7.104976329497248e-13,0.0289786593863312,0.0289811485107012,-0.00020951180380769,-1.7395000370679092e-12,2.43249999999998
3.899658373995862e-15,3.6800423819371986e-14,0.0289775791299137,0.028980069020099,-0.00020951180380315002,-1.7344600148488931e-12,2.43299999999998
1.2309944730226619e-13,4.996003610813204e-16,0.0289765019063273,0.0289789900919338,-0.00020951180379864018,-1.7295099814101933e-12,2.43349999999998
1.8006429680639258e-15,4.0829839509370913e-13,0.0289754231209077,0.0289779121648619,-0.00020951180067569014,-1.7238101137490025e-12,2.43399999999998
2.563937014088413e-10,0.0,0.0289743444695723,0.0289768369461958,-0.0002095118006710001,-1.718270057488036e-12,2.43449999999998
0.0,3.956002192495589e-13,0.028973265580221,0.0289757597016362,-0.00020952031541842005,-1.7130901731887693e-12,2.43499999999998
7.136003003782587e-10,4.839011136237303e-13,0.0289721857936758,0.0289746820499235,-0.00020952031541334013,-1.7084300554109921e-12,2.43549999999998
0.0,0.0,0.0289711079982201,0.0289736032582816,-0.00020951096848207014,-1.7032501711117254e-12,2.43599999999998
4.2820039874991167e-10,3.6970079775322517e-13,0.0289700289325086,0.0289725244529457,-0.00020951096847744016,-1.6984001011133287e-12,2.43649999999998
0.0,8.534898482404074e-12,0.0289689499850647,0.0289714456064419,-0.00020952436365471007,-1.6934301183546552e-12,2.43699999999998
1.7908001470612334e-11,0.0,0.0289678700605958,0.0289703656088386,-0.00020952436364963015,-1.6886700371365748e-12,2.43749999999998
1.332209197124623e-09,4.2280068335287524e-13,0.0289667901445153,0.0289692860636133,-0.00020952389243387016,-1.6837800684982307e-12,2.43799999999998
0.0,0.0,0.0289657130229046,0.0289682067545856,-0.00020958549120611005,-1.679120167560888e-12,2.43849999999998
2.1259819946162217e-10,9.71445146547012e-17,0.028964633408591,0.0289671277493704,-0.00020958549120134997,-1.67414996796178e-12,2.43899999999998
6.941830096862667e-11,3.688993555073239e-13,0.0289635536389268,0.0289660490038249,-0.00020959206665127996,-1.6695601064847798e-12,2.43949999999998
1.3434180157201325e-10,1.0998146837692957e-15,0.0289624734775946,0.0289649701080111,-0.00020959016791403007,-1.6643301320451442e-12,2.43999999999998
1.9940929810169372e-10,1.8277199198557526e-11,0.0289613935417777,0.0289638929676323,-0.00020958647526938016,-1.6608600345718871e-12,2.44049999999998
1.700029006457271e-15,1.030078800035028e-14,0.0289603137916782,0.0289628128254036,-0.00020959257500291007,-1.6560301307338987e-12,2.44099999999998
0.0,5.469930064450068e-14,0.0289592358201897,0.0289617339314871,-0.00020959257499857998,-1.6503200715722866e-12,2.44149999999998
1.97758476261356e-16,0.0,0.0289581569580148,0.0289606525572667,-0.00020959257499505004,-1.677770119015709e-12,2.44199999999998
1.2877017993573325e-09,4.799008412881278e-13,0.028957078225444,0.0289595761400675,-0.00020959257499064015,-1.672470105115731e-12,2.44249999999998
2.2100729926699536e-10,9.078401225215416e-12,0.0289560027474438,0.0289585010829601,-0.00020968475316340005,-1.6671299757353708e-12,2.44299999999998
1.530026105811544e-14,0.0,0.0289549206994749,0.0289574244468232,-0.0002096917462974801,-1.6622900972373955e-12,2.44349999999998
1.3981871216373065e-15,0.0,0.0289538501828418,0.0289563473174149,-0.0002096917462919201,-1.656790156456811e-12,2.44399999999998
1.3186311001445183e-09,1.530026105811544e-14,0.0289527767449239,0.0289552699499501,-0.00020969174628691998,-1.651590105997136e-12,2.44449999999998
1.2661290071935838e-10,1.4016565685892601e-15,0.0289517037710409,0.028954200031749,-0.00020975532766160016,-1.6482401381245904e-12,2.44499999999998
0.0,7.008282842946301e-16,0.028950626486782,0.0289531259134952,-0.00020975183966391,-1.6434900315664969e-12,2.44549999999998
0.0,1.3100631690576847e-14,0.0289495477064163,0.0289520493969831,-0.0002097518396652,-1.639480001411342e-12,2.44599999999998
1.0061396160665481e-16,0.0,0.0289484683621743,0.0289509716252251,-0.00020975183966605998,-1.6377799724048847e-12,2.44649999999998
3.3160973966772644e-12,1.0061396160665481e-16,0.028947388903826,0.028949893443971,-0.00020975183966220998,-1.6342400523117195e-12,2.44699999999998
1.0061396160665481e-16,1.0061396160665481e-16,0.0289463093447607,0.0289488153418668,-0.00020975175343891997,-1.634949987894263e-12,2.44749999999998
0.0,0.0,0.0289452299646104,0.0289477370809483,-0.00020975175343881003,-1.6378300625452535e-12,2.44799999999998
0.0,1.581998421151809e-12,0.028944150497524,0.0289466588472873,-0.00020975175343780996,-1.6384901248278627e-12,2.44849999999999
0.0,0.0,0.0289430710157952,0.0289455797714671,-0.00020975175343659002,-1.6357100136171754e-12,2.44899999999999
2.1955090176439818e-10,0.0,0.0289419916770074,0.0289445011164574,-0.00020975175343523,-1.6314601579414667e-12,2.44949999999999
4.643284992611463e-10,0.0,0.0289409127032304,0.028943422684169,-0.0002097586994011301,-1.6274501277863118e-12,2.44999999999999
4.100886297209172e-15,0.0,0.0289398349356692,0.0289423443334104,-0.0002097736001812501,-1.6236101005318027e-12,2.45049999999999
0.0,1.9984014443252818e-15,0.0289387587282372,0.0289412660193043,-0.00020977360017871002,-1.6189300334340517e-12,2.45099999999999
6.002143226879753e-16,4.100886297209172e-15,0.0289376806368117,0.0289401886693785,-0.0002097736001773901,-1.6149200032788968e-12,2.45149999999999
1.2809892036003134e-13,0.0,0.0289366020990822,0.0289391137042994,-0.00020977360017567013,-1.6120900187682752e-12,2.45199999999999
0.0,6.973588373426765e-16,0.0289355259457059,0.0289380368743475,-0.00020977359700732,-1.6109201646241633e-12,2.45249999999999
1.182871023353016e-10,9.823700880540187e-12,0.028934448164152,0.0289369595413893,-0.00020977359700188013,-1.6071900754699442e-12,2.45299999999999
4.060200092803612e-11,1.0998146837692957e-15,0.0289333728312276,0.0289358834653578,-0.00020977022262199004,-1.600580128505169e-12,2.45349999999999
1.3277400012778884e-11,7.49747486317176e-15,0.0289322958724403,0.0289348072955383,-0.00020976913671531014,-1.5953100385851515e-12,2.45399999999999
1.3535467989489458e-09,5.817013537523508e-13,0.0289312229713393,0.0289337321817346,-0.00020976878471387,-1.589820072464554e-12,2.45449999999999
2.191859992117795e-10,9.200973316580985e-15,0.0289301494801604,0.028932658748122,-0.00020983571162124003,-1.5906299714874006e-12,2.45499999999999
1.0998146837692957e-15,0.0,0.0289290720076925,0.028931588619812,-0.00020984263100423,-1.5920101608529746e-12,2.45549999999999
0.0,0.0,0.0289279943672207,0.0289305136867809,-0.00020984263100783996,-1.5961899770683408e-12,2.45599999999999
0.0,2.90877998770922e-10,0.0289269177172906,0.0289294367042337,-0.00020984263101051013,-1.6006800919454722e-12,2.45649999999999
0.0,0.0,0.0289258399174362,0.0289283506255419,-0.0002098426310125801,-1.6018800869099792e-12,2.45699999999999
1.0010270043436797e-10,0.0,0.0289247614195361,0.0289272643496783,-0.00020984263101516006,-1.6043501162993357e-12,2.45749999999999
3.3549970995805367e-09,0.0,0.0289236828127247,0.0289261822258859,-0.00020983981242329018,-1.6062301228664255e-12,2.45799999999999
4.198030811863873e-15,7.880154861972244e-14,0.0289226266208337,0.0289251026187997,-0.00021079837240382013,-1.6092901750780486e-12,2.45849999999999
0.0,0.0,0.028921560690987,0.0289240242850441,-0.00021079837240358008,-1.6099901360006053e-12,2.45899999999999
1.4544779963765464e-10,4.66800209597551e-13,0.0289204839173445,0.028922946314278,-0.00021079837240444007,-1.6115099706059954e-12,2.45949999999999
0.0,4.163995537265208e-13,0.0289194027590165,0.0289218682775601,-0.00021079411031380002,-1.6119601313480114e-12,2.45999999999999
2.1812170125645736e-10,0.0,0.0289183196711037,0.028920793193204,-0.0002107941103133,-1.6103999644218048e-12,2.46049999999999
2.123702012857276e-10,9.71445146547012e-17,0.0289172366543933,0.0289197167298986,-0.00021080099012933998,-1.6109700379240977e-12,2.46099999999999
2.349995198436261e-13,0.0,0.0289161539444894,0.0289186395852913,-0.00021080756045063005,-1.6119000665476557e-12,2.46149999999999
5.369549943567975e-11,3.9419856268096964e-13,0.0289150713649729,0.0289175620838075,-0.00021080755442377005,-1.6126999909105155e-12,2.46199999999999
3.413579835465086e-11,0.0,0.0289139901431328,0.0289164843490244,-0.00021080610299839,-1.612770030370858e-12,2.46249999999999
2.0625740004831528e-10,1.3201245652183502e-14,0.0289129089062286,0.0289154066238589,-0.00021080519395023012,-1.6135101067737967e-12,2.46299999999999
0.0,5.200700980978468e-15,0.0289118290159468,0.0289143307228144,-0.00021081155085754012,-1.6137299829743768e-12,2.46349999999999
3.9898639947466563e-16,6.641978633759038e-13,0.0289107486862267,0.028913253972164,-0.00021081155085713008,-1.6143401719570516e-12,2.46399999999999
0.0,0.0,0.0289096695147432,0.0289121766267561,-0.00021081155085813015,-1.617820027249861e-12,2.46449999999999
1.0061396160665481e-16,4.644999662684057e-13,0.0289085902341127,0.0289110990837243,-0.00021081155085809003,-1.6211201218224724e-12,2.46499999999999
4.6506199932738745e-10,6.002143226879753e-16,0.028907510918903,0.028910021219742,-0.00021081155085765006,-1.624859968796244e-12,2.46549999999999
0.0,1.0061396160665481e-16,0.0289064323284866,0.0289089439291907,-0.00021082655632962007,-1.628449979029778e-12,2.46599999999999
0.0,0.0,0.0289053528521583,0.0289078665882194,-0.00021082655633258016,-1.6312699888804127e-12,2.46649999999999
1.0061396160665481e-16,0.0,0.0289042733316699,0.0289067891632008,-0.00021082655633564997,-1.635100041474935e-12,2.46699999999999
3.7990444123892075e-15,3.5359909444920845e-13,0.0289031940933171,0.0289057116224311,-0.00021082655633261008,-1.6378300625452535e-12,2.46749999999999
0.0,0.0,0.0289021176259842,0.0289046346734533,-0.00021082655633330007,-1.6349300385742893e-12,2.46799999999999
0.0,8.287988351174391e-13,0.0289010397368961,0.0289035592521259,-0.0002108265563359,-1.6324101358849985e-12,2.46849999999999
2.1912989825456641e-10,1.97758476261356e-16,0.0288999610440188,0.0289024853144406,-0.0002108265563379101,-1.6328000149862243e-12,2.46899999999999
7.836169907404766e-11,4.591986513258206e-13,0.0288988832916586,0.0289014097739861,-0.00021083157342869003,-1.634990103374645e-12,2.46949999999999
2.169098997639729e-10,3.5006719745211967e-15,0.028897806726246,0.0289003328025136,-0.00021082941003152007,-1.6371400762826838e-12,2.46999999999999
7.008282842946301e-16,6.669005625514757e-13,0.0288967302924509,0.0288992554700521,-0.00021083623229993,-1.6391701364304456e-12,2.47049999999999
0.0,1.4016565685892601e-15,0.0288956527481322,0.0288981777396293,-0.00021083623230110007,-1.6411199656174436e-12,2.47099999999999
0.0,8.547017260607248e-13,0.0288945743418715,0.0288971017133544,-0.00021083623230206002,-1.6432001159055742e-12,2.47149999999999
5.801527001858542e-10,3.235649942423535e-11,0.0288934956574422,0.028896024694296,-0.00021083623230301997,-1.6490001638475027e-12,2.47199999999999
1.1969591984239969e-15,4.097000516622984e-13,0.0288924179464245,0.0288949436941892,-0.00021085382257236005,-1.650130119351667e-12,2.47249999999999
3.563147998875138e-09,4.346974169511242e-13,0.0288913407218647,0.0288938638317411,-0.00021085382257803,-1.6543799750273758e-12,2.47299999999999
0.0,9.71445146547012e-17,0.0288902713575635,0.0288927852340651,-0.00021104776151463001,-1.6503801363726422e-12,2.47349999999999
2.2765970011939807e-10,4.572002498814953e-13,0.0288891932131175,0.0288917076071885,-0.00021104776151692007,-1.6477700280626006e-12,2.47399999999999
4.250144021444857e-10,1.0868601157953961e-11,0.0288881136026732,0.0288906304151917,-0.00021105345909616007,-1.6432499892055086e-12,2.47449999999999
0.0,3.6749769893873463e-13,0.0288870341314877,0.0288895516287453,-0.00021106673281445017,-1.6369199832416692e-12,2.47499999999999
1.427704801604257e-09,0.0,0.0288859538412635,0.0288884731741561,-0.0002110667328106301,-1.6299201571756683e-12,2.47549999999999
1.9881589777281938e-10,8.161978037879436e-13,0.0288848772183963,0.0288873953779394,-0.00021113690515272014,-1.6238900415327384e-12,2.47599999999999
6.135850161292922e-11,1.0061396160665481e-16,0.0288837978882351,0.0288863174880156,-0.0002111429832816901,-1.6235201117514864e-12,2.47649999999999
2.0911209916429918e-10,2.110117636178188e-14,0.0288827186392869,0.0288852402181249,-0.0002111413132309301,-1.6177901032699005e-12,2.47699999999999
1.9912859902659896e-10,1.5994150448506161e-15,0.0288816391228627,0.0288841633963435,-0.00021114779525998012,-1.6102900263215147e-12,2.47749999999999
0.0,1.4419580113278485e-10,0.028880560549302,0.028883087003257,-0.00021115383485372017,-1.6099801613406184e-12,2.47799999999999
2.818336015952827e-10,1.2004286453759505e-15,0.0288794811729929,0.0288820066029287,-0.00021115383484808016,-1.6055401366038557e-12,2.4785
5.4027071011431005e-09,3.299444051307887e-15,0.0288784023761661,0.0288809255241907,-0.0002111588064722201,-1.6017601741497023e-12,2.479
1.0061396160665481e-16,6.40699299170322e-13,0.028877343360702,0.0288798459171144,-0.00021176651688963,-1.5982499611960632e-12,2.4795
7.03318028816291e-11,4.934004593781793e-13,0.0288762708728753,0.0288787671971579,-0.00021176651688582012,-1.5945801536826343e-12,2.48
2.4424250122390134e-10,0.0,0.028875193045587,0.0288776890925286,-0.0002117645899337101,-1.5906800616277694e-12,2.4805
0.0,2.969846590872294e-14,0.0288741136445111,0.0288766115253318,-0.0002117725940682701,-1.5868701751936554e-12,2.481
4.853800000814701e-10,4.5170117646264885e-13,0.0288730325028678,0.0288755343369692,-0.00021177259406523,-1.5828800943584742e-12,2.4815
2.0676448990453178e-09,1.0061396160665481e-16,0.0288719518395708,0.0288744575869625,-0.00021178849837865006,-1.578370030161369e-12,2.482
2.0122792321330962e-16,1.1988798842565984e-11,0.0288708732473928,0.0288733808896119,-0.00021173240670206012,-1.5752900286297722e-12,2.4825
0.0,0.0,0.0288697928725379,0.0288723025890465,-0.00021173240669838012,-1.5688899832055903e-12,2.483
0.0,0.0,0.028868712619935,0.0288712245844066,-0.00021173240669481006,-1.5634999805252958e-12,2.4835
1.397636700817273e-09,6.186995360479841e-13,0.0288676324702592,0.0288701470868133,-0.00021173240669090996,-1.5583500202059897e-12,2.484
0.0,0.0,0.0288665555935693,0.0288690695342969,-0.00021180147926611005,-1.5519400001218209e-12,2.4845
0.0,4.4779804864170103e-13,0.0288654760097919,0.0288679922339233,-0.00021180147926081003,-1.545430016597349e-12,2.485
4.40798699624656e-10,4.3389944415217485e-13,0.0288643960708962,0.02886691486143,-0.00021180147925629,-1.539060111993562e-12,2.4855
1.0061396160665481e-16,0.0,0.0288633173878448,0.0288658376876559,-0.0002118143813471,-1.5326000017690244e-12,2.486
2.0900179850680267e-10,1.6500859706392035e-10,0.0288622380009826,0.0288647607286061,-0.00021181438134165015,-1.5267500805271617e-12,2.4865
9.71445146547012e-17,1.1969591984239969e-15,0.0288611588467777,0.0288636786738338,-0.00021182086317497002,-1.5219899993090813e-12,2.487
0.0,0.0,0.0288600795478547,0.0288625978599983,-0.0002118208631697201,-1.5156101200453076e-12,2.4875
6.776935020103014e-10,4.4669823395793173e-13,0.028859000317248,0.0288615211508537,-0.00021182086316425008,-1.509560055082404e-12,2.488
2.139830986014335e-10,1.0350319906704541e-10,0.0288579338008404,0.0288604461513872,-0.00021236917729989006,-1.5049300781250219e-12,2.4885
0.0,3.934005898820203e-13,0.0288568637244651,0.0288593677489978,-0.00021237588410173008,-1.4993600978840949e-12,2.489
1.97758476261356e-16,0.0,0.0288557891852758,0.0288582875770241,-0.00021237588409602002,-1.494560118026067e-12,2.4895
3.7354545984191745e-09,1.700029006457271e-15,0.0288547108923961,0.0288572088685209,-0.00021237588409036006,-1.4885200277231503e-12,2.49
2.055863985994666e-10,4.439018597146571e-13,0.0288536443703943,0.0288561320097565,-0.00021281126764975005,-1.4827301712816432e-12,2.4905
2.1360669830161605e-10,0.0,0.0288525681450657,0.0288550550038077,-0.00021281760284108013,-1.477700123722614e-12,2.491
0.0,1.0061396160665481e-16,0.0288514883403321,0.0288539781201686,-0.00021282428965865006,-1.4715099798390252e-12,2.4915
0.0,4.355994731586321e-13,0.0288504068663974,0.0288529015445469,-0.00021282428965260997,-1.466100027838757e-12,2.492
8.014422459012849e-16,0.0,0.0288493249678069,0.0288518246629814,-0.00021282428964712,-1.4605200729378431e-12,2.4925
2.0866140065800565e-10,1.0199698724511208e-11,0.0288482438314644,0.0288507478352977,-0.00021282428964144008,-1.4550101574972718e-12,2.493
3.3370929977682984e-10,6.213016212619493e-13,0.028847162971239,0.0288496695612447,-0.00021283076429586011,-1.4491400700950008e-12,2.4935
0.0,0.0,0.0288460825344115,0.0288485921154645,-0.00021283399730285006,-1.4436000138340344e-12,2.494
1.3483553995552455e-09,1.97758476261356e-16,0.028845001855784,0.0288475151650035,-0.00021283399729720006,-1.4378799800124353e-12,2.4945
2.3998510123579564e-10,4.4069956017800394e-13,0.0288439244887514,0.0288464385782726,-0.00021290060988575,-1.4323900138918377e-12,2.495
2.539966015291384e-10,1.0795600524637905e-11,0.0288428454100516,0.0288453616792253,-0.00021290845207741016,-1.4260901487483935e-12,2.4955
0.0,1.1859957460558235e-13,0.0288417659261348,0.0288442834159523,-0.00021291400510947017,-1.4203000754664519e-12,2.496
1.085179862636565e-11,4.4979991953297827e-13,0.028840685919891,0.0288432056677935,-0.00021291400510372,-1.4148901234661837e-12,2.4965
1.3917900998361432e-09,8.853300037525713e-12,0.0288396060246415,0.0288421292195781,-0.00021291372115440996,-1.409140165664624e-12,2.497
1.0450439992537586e-09,0.0,0.0288385298849261,0.0288410516539584,-0.00021298267552042,-1.4026700807800996e-12,2.4975
1.3317253029498932e-09,4.38000330449384e-13,0.0288374527471332,0.0288399742796802,-0.00021296063470565012,-1.3964400382565634e-12,2.498
4.2436590005912045e-10,1.0061396160665481e-16,0.0288363826880418,0.0288388975365304,-0.00021302190097379002,-1.3877299916836838e-12,2.4985
0.0,2.0640017472928207e-12,0.0288353068657696,0.0288378210049413,-0.00021303509459753996,-1.3822200762431125e-12,2.499
1.0061396160665481e-16,0.0,0.0288342279159735,0.0288367497210349,-0.00021303509459131014,-1.3695201656754863e-12,2.4995
2.120424009988131e-10,8.700019871188402e-13,0.0288331484987414,0.0288356750058909,-0.0002130350945853301,-1.3621200521674037e-12,2.5
2.1211910006257995e-10,8.761984193750294e-13,0.0288320692727015,0.028834598879714,-0.00021304172463280013,-1.3532100787139179e-12,2.5005
6.293322980799321e-10,1.562869972326908e-11,0.0288309901204494,0.0288335219920206,-0.00021304834828576999,-1.3443701447207745e-12,2.501
6.002143226879753e-16,5.030698080332741e-16,0.0288299122234493,0.0288324431744816,-0.00021306685215532009,-1.3387101756995312e-12,2.5015
1.2788888004156007e-09,0.0,0.0288288335641748,0.0288313666885809,-0.00021306685214964017,-1.3305101378285888e-12,2.502
1.0061396160665481e-16,1.0061396160665481e-16,0.0288277588031398,0.0288302905287382,-0.00021315028336682008,-1.3249299660872405e-12,2.5025
6.002143226879753e-16,1.3010426069826053e-15,0.0288266803967095,0.0288292143653201,-0.00021315028336107013,-1.3191201603257596e-12,2.503
5.998673779927799e-15,9.020562075079397e-16,0.0288256021817259,0.0288281388116141,-0.0002131502833557801,-1.3132600475834755e-12,2.5035
5.605150024678984e-11,0.0,0.0288245297845019,0.0288270635807564,-0.00021315028334908015,-1.3078500955832073e-12,2.504
1.897787482718627e-15,1.0196769817394369e-10,0.0288234582475049,0.0288259875115949,-0.0002131487671075201,-1.3018800447406331e-12,2.5045
3.1014110030147535e-10,9.700573677662305e-15,0.0288223837741817,0.0288249081732092,-0.00021314876709978997,-1.296470092740365e-12,2.505
3.69156899840406e-09,2.0018708912772354e-15,0.028821307202321,0.0288238344090455,-0.00021313976745966005,-1.2904701179178302e-12,2.5055
0.0,9.84004544513084e-14,0.0288202433539553,0.0288227630771142,-0.00021357241676121016,-1.2828700775291413e-12,2.506
0.0,6.973588373426765e-16,0.0288191694605058,0.0288216890862885,-0.00021357241675334015,-1.2754101160611375e-12,2.5065
1.0998146837692957e-15,0.0,0.0288180918136177,0.0288206141512541,-0.00021357241674705004,-1.2685399605749659e-12,2.507
7.008282842946301e-16,6.005022867849874e-13,0.0288170131430337,0.0288195383410734,-0.00021357241674090002,-1.2616101739693075e-12,2.5075
0.0,1.3010426069826053e-15,0.0288159339192263,0.028818461909074,-0.00021357241673552996,-1.2546500297028196e-12,2.508
2.3736449958344785e-10,0.0,0.0288148541699272,0.0288173866645803,-0.00021357241673061007,-1.2477701163970956e-12,2.50850000000001
4.152702487436599e-12,7.65299004723552e-11,0.0288137758641592,0.0288163108950963,-0.00021358013337916004,-1.2413999949528742e-12,2.50900000000001
9.71445146547012e-17,3.6219985344310146e-13,0.0288126967624009,0.0288152329780274,-0.00021358002530464,-1.234430092866834e-12,2.50950000000001
0.0,0.0,0.028811617929752,0.0288141546251735,-0.00021358002529915003,-1.2278600445420063e-12,2.51000000000001
4.144215699775078e-09,0.0,0.0288105390495068,0.0288130767663159,-0.00021358002529376003,-1.222190100860776e-12,2.51050000000001
2.904978400192215e-09,4.183008106561914e-13,0.0288094729649149,0.0288119996709265,-0.00021397183022279012,-1.2159301343572793e-12,2.51100000000001
2.977179960894638e-11,0.0,0.0288084022377439,0.0288109228415256,-0.00021385798663211002,-1.207980113507312e-12,2.51150000000001
2.1200539934707052e-10,4.944798043249321e-12,0.0288073254640906,0.0288098464868258,-0.00021385719639440011,-1.2022099895453442e-12,2.51200000000001
0.0,3.7990444123892075e-15,0.0288062472859789,0.0288087703353823,-0.00021386375390390015,-1.1959200990618868e-12,2.51250000000001
0.0,0.0,0.0288051681184358,0.0288076939003735,-0.00021386375389696017,-1.1881799797525128e-12,2.51300000000001
0.0,0.0,0.0288040886629518,0.0288066174888875,-0.00021386375389021014,-1.1810699987457873e-12,2.51350000000001
7.327000117740567e-12,4.064006076109905e-13,0.0288030092166004,0.0288055411567738,-0.00021386375388325,-1.174250150240419e-12,2.51400000000001
0.0,1.6127000082577503e-10,0.0288019299302196,0.0288044658275352,-0.00021386356264050006,-1.169009984300362e-12,2.51450000000001
4.996003610813204e-16,0.0,0.0288008508348715,0.0288033838825931,-0.00021386356263402,-1.1630000348178404e-12,2.51500000000001
2.205227007945343e-10,0.0,0.0287997730784023,0.0288023019696793,-0.00021386356262818006,-1.158170130979852e-12,2.51550000000001
3.483805997156475e-09,1.3981871216373065e-15,0.0287987085853716,0.0288012229695264,-0.0002143918572554901,-1.153790171043445e-12,2.51600000000001
0.0,1.502270530195915e-15,0.0287976403961641,0.0288001474472623,-0.00021438802575300003,-1.147250046698578e-12,2.51650000000001
1.4016565685892601e-15,8.065978440718879e-13,0.0287965626334982,0.0287990747234303,-0.0002143880257476701,-1.1402001304922083e-12,2.51700000000001
5.967448757360216e-16,0.0,0.0287954842649911,0.0287980003118929,-0.00021438802574117008,-1.1334600792667349e-12,2.51750000000001
2.0541459852529975e-10,0.0,0.0287944068917633,0.0287969250776068,-0.00021438802573504998,-1.1276600313248064e-12,2.51800000000001
5.377989997779054e-10,6.973588373426765e-16,0.0287933281916905,0.0287958494699297,-0.00021439435049331007,-1.121070033680005e-12,2.51850000000001
0.0,0.0,0.028792249250452,0.0287947741111414,-0.00021437764627758003,-1.114830016496482e-12,2.51900000000001
0.0,4.212012683080246e-13,0.028791169556911,0.0287936983594043,-0.0002143776462712201,-1.1080799906110217e-12,2.51950000000001
1.967540019798264e-11,4.335004577527002e-13,0.0287900899337213,0.0287926224460723,-0.00021437764626484998,-1.1014600689862597e-12,2.52000000000001
6.002143226879753e-16,5.851014117652653e-13,0.0287890105429022,0.0287915462275534,-0.0002143771279042501,-1.0940200568382297e-12,2.52050000000001
9.255559860199547e-11,1.5994150448506161e-15,0.0287879318262584,0.0287904707170972,-0.00021437712789799013,-1.0864501572699359e-12,2.52100000000001
4.424119022516937e-10,0.0,0.028786853648395,0.0287893952671658,-0.00021437454637004017,-1.0791801480225516e-12,2.52150000000001
7.296430126757514e-11,8.014422459012849e-16,0.028785775838307,0.028788319711498,-0.00021438860381738003,-1.0727701279383828e-12,2.52200000000001
8.98586760555986e-16,5.97993876638725e-14,0.0287846982592425,0.0287872445424385,-0.00021438660275585,-1.0665700093948072e-12,2.52250000000001
7.008282842946301e-16,3.189809527626153e-14,0.0287836211237846,0.0287861688497023,-0.00021438660275009008,-1.0590900986068297e-12,2.52300000000001
0.0,1.4988010832439613e-15,0.028782543874755,0.0287850929601258,-0.0002143866027437,-1.051590021658444e-12,2.52350000000001
0.0,1.0061396160665481e-16,0.0287814660047514,0.0287840180180283,-0.00021438660273774015,-1.0454300185952503e-12,2.52400000000001
4.851060178556743e-11,7.008282842946301e-16,0.028780387985222,0.0287829425088635,-0.0002143866027313401,-1.0388801364308309e-12,2.52450000000001
2.0770989095364456e-12,0.0,0.0287793100713685,0.0287818672040328,-0.00021438529659062997,-1.0327799813275584e-12,2.52500000000001
1.387617000470076e-10,7.806012780608995e-13,0.0287782321771255,0.0287807914916843,-0.00021438524265805997,-1.0262001751831784e-12,2.52550000000001
5.472983177767787e-13,9.994479896469066e-11,0.0287771546273437,0.0287797152776821,-0.00021438140438697012,-1.0195099972576394e-12,2.52600000000001
4.005700979248239e-10,1.6101703304016723e-14,0.0287760769758841,0.028778636344379,-0.00021438139024416015,-1.0118301595890555e-12,2.52650000000001
4.4998726966838376e-15,1.4637700773700857e-11,0.0287750000048065,0.0287775567199119,-0.00021439369770238003,-1.0037801752987852e-12,2.52700000000001
3.639395198401507e-09,0.0,0.0287739260658421,0.0287764767978278,-0.00021439369769626015,-9.967901070523366e-13,2.52750000000001
1.2874811008978249e-09,4.399258735077183e-15,0.0287728657695054,0.0287753988788742,-0.00021482304509123007,-9.904199856081153e-13,2.52800000000001
0.0,7.008282842946301e-16,0.0287717974881191,0.0287743259341339,-0.00021490347827254007,-9.839900162039728e-13,2.52850000000001
0.0,1.97758476261356e-16,0.0287707214432529,0.0287732549998231,-0.00021490347826629008,-9.79180061685958e-13,2.52900000000001
6.973588373426765e-16,0.0,0.0287696426848257,0.0287721828663316,-0.0002149034782599,-9.721401201395752e-13,2.52950000000001
1.1900203045200897e-14,0.0,0.0287685641611061,0.0287711106697119,-0.00021490347825505016,-9.655800464747344e-13,2.53000000000001
1.2004286453759505e-15,9.992007221626409e-16,0.0287674916293343,0.0287700369677866,-0.00021490347824974017,-9.591301277506181e-13,2.53050000000001
1.0026701691145945e-15,1.170244456893954e-14,0.0287664174758621,0.0287689637687454,-0.00021490347824563018,-9.53119961427662e-13,2.53100000000001
0.0,1.1969591984239969e-15,0.0287653419781503,0.028767895199969,-0.00021490347824120013,-9.47840113688092e-13,2.53150000000001
0.0,0.0,0.0287642648435491,0.0287668230737209,-0.00021490347823687004,-9.436800299522652e-13,2.53200000000001
0.0,4.3470088639807614e-13,0.0287631868444914,0.0287657486502702,-0.00021490347823260002,-9.398601688581643e-13,2.53250000000001
1.0998146837692957e-15,5.666994651321033e-13,0.0287621086514651,0.0287646733049795,-0.00021490347822875002,-9.353301553410853e-13,2.53300000000001
0.0,0.0,0.0287610312394247,0.0287635976867337,-0.00021490347822476015,-9.300700400810546e-13,2.53350000000001
4.3919039932616144e-10,1.0998146837692957e-15,0.028759953499716,0.0287625220726217,-0.00021490347822044004,-9.244900851801408e-13,2.53400000000001
1.129369861518903e-11,0.0,0.0287588767577873,0.0287614472274874,-0.00021491741258184002,-9.204900296849727e-13,2.53450000000001
0.0,4.996003610813204e-16,0.0287577991906506,0.0287603718824365,-0.00021491711687423014,-9.164899741898047e-13,2.53500000000001
0.0,0.0,0.0287567217289639,0.0287592963638891,-0.00021491711686876013,-9.115401575915394e-13,2.53550000000001
0.0,9.63100085793478e-12,0.0287556442511232,0.0287582208065517,-0.00021491711686376998,-9.066000988128264e-13,2.53600000000001
0.0,0.0,0.0287545668241858,0.028757143993105,-0.00021491711685945008,-9.013701243731909e-13,2.53650000000001
1.3458346000139176e-09,0.0,0.0287534894870132,0.0287560676113237,-0.00021491711685415007,-8.975400717786686e-13,2.53700000000001
0.0,0.0,0.0287524152535182,0.0287549917405969,-0.00021498348280949006,-8.923001226790461e-13,2.53750000000001
3.899658373995862e-15,0.0,0.0287513383139665,0.0287539160988874,-0.00021498348280481997,-8.877100443616115e-13,2.53800000000001
0.0,1.4102879974942084e-10,0.0287502638963387,0.0287528405538238,-0.0002149834828012601,-8.83260044964862e-13,2.53850000000002
4.318179841478198e-11,3.899658373995862e-15,0.0287491878131992,0.0287517604193664,-0.0002149834827971,-8.779400817449101e-13,2.53900000000002
6.107299978241887e-10,1.0634798597308759e-11,0.028748110934745,0.0287506831023901,-0.0002149823258475801,-8.746000885323513e-13,2.53950000000002
0.0,8.69790350854771e-15,0.0287470460126046,0.028749605179239,-0.0002154850383546301,-8.708400753981715e-13,2.54000000000002
0.0,4.150013666048835e-13,0.0287459731776154,0.02874852825292,-0.00021548503834950008,-8.674499920452439e-13,2.54050000000002
1.3758948008701921e-09,0.0,0.0287448962267693,0.0287474539144391,-0.00021548503834442016,-8.632599843294564e-13,2.54100000000002
2.1163359953391137e-10,3.783987012617729e-13,0.0287438206345038,0.0287463814474473,-0.00021555364605522999,-8.584600044714286e-13,2.54150000000002
7.831998938279128e-13,0.0,0.0287427446549033,0.0287453076494518,-0.00021556019237229003,-8.546501180373145e-13,2.54200000000002
1.962826984280852e-10,1.5994150448506161e-15,0.0287416684632977,0.0287442332581982,-0.0002155601721018801,-8.502801327608944e-13,2.54250000000002
1.0400879810190666e-10,0.0,0.0287405910595893,0.0287431592987209,-0.00021556620528095016,-8.461200490250675e-13,2.54300000000002
7.008282842946301e-16,3.6050329388359614e-13,0.0287395129614618,0.0287420845501769,-0.00021556326776526005,-8.4182010320899e-13,2.54350000000002
0.0,5.552017179333291e-13,0.0287384349976406,0.0287410093539185,-0.0002155632677598501,-8.371001374712916e-13,2.54400000000002
3.1981800194258447e-10,8.359979375427429e-14,0.0287373568522399,0.0287399338713609,-0.00021556326775396006,-8.333700483170725e-13,2.54450000000002
2.2809900149245443e-10,3.8869948926212317e-13,0.0287362793625295,0.0287388590625808,-0.00021556580223954002,-8.019500861988771e-13,2.54500000000002
0.0,9.71445146547012e-17,0.0287352019031787,0.0287377838026749,-0.00021557314859521007,-7.740401201938862e-13,2.54550000000002
2.7413002423593014e-12,0.0,0.0287341241796187,0.0287367087209981,-0.00021557314859128006,-7.682201229319841e-13,2.54600000000002
2.0465319716667096e-10,3.9898639947466563e-16,0.0287330467154769,0.0287356335672563,-0.00021557322392452014,-7.623699848496868e-13,2.54650000000002
0.0,5.531998470420518e-13,0.0287319699068886,0.0287345583616414,-0.00021557952528649012,-7.322499811363015e-13,2.54700000000002
0.0,0.0,0.028730892756289,0.0287334828750684,-0.00021557952528057016,-7.017201490017166e-13,2.54750000000002
2.653763979398871e-10,1.0061396160665481e-16,0.0287298156265901,0.0287324075165654,-0.00021557952527492016,-6.957899967990899e-13,2.54800000000002
4.104794976145243e-10,0.0,0.0287287390175854,0.0287313326637328,-0.00021558447423311003,-6.921999865655559e-13,2.54850000000002
8.014422459012849e-16,1.629946178027808e-14,0.0287276625163065,0.0287302576247079,-0.00021557269521154006,-6.884000747914287e-13,2.54900000000002
2.360939915790894e-11,1.3875400828311513e-11,0.0287265865439943,0.0287291826156702,-0.00021557269520478006,-6.59810097183855e-13,2.54950000000002
0.0,7.008282842946301e-16,0.0287255101204111,0.02872810562218,-0.00021557206488404,-6.271599992807575e-13,2.55000000000002
1.2972629012675263e-09,0.0,0.0287244336570224,0.0287270298495078,-0.00021557206487777007,-6.20090133754414e-13,2.55050000000002
1.5501488981328748e-14,0.0,0.0287233609284943,0.0287259544230158,-0.00021565003230230011,-6.14329984452433e-13,2.55100000000002
0.0,2.1024848528838902e-15,0.0287222923273536,0.0287248791672362,-0.00021565003229405996,-6.087001562515848e-13,2.55150000000002
0.0,1.5501488981328748e-14,0.0287212182599942,0.0287238060228278,-0.00021565003228617998,-6.022599953470209e-13,2.55200000000002
1.3981871216373065e-15,8.391797673423795e-12,0.0287201419413745,0.0287227396937664,-0.00021565003228044,-5.957400371625621e-13,2.55250000000002
0.0,0.0,0.0287190667350916,0.0287216668657256,-0.00021565003227314006,-5.889199718167593e-13,2.55300000000002
1.3311668017879086e-09,0.0,0.0287179909079093,0.0287205919617637,-0.00021565003226587005,-5.821499966113253e-13,2.55350000000002
0.0,7.008282842946301e-16,0.0287169198091295,0.028719516812397,-0.00021571099356853998,-5.752800579655881e-13,2.55400000000002
3.145589691500028e-11,9.816720006328161e-11,0.0287158446754459,0.0287184421098641,-0.00021571099356155012,-5.679801247382432e-13,2.55450000000002
0.0,5.391000146293123e-13,0.0287147683155738,0.0287173668261023,-0.00021571015801070004,-5.607801549512015e-13,2.55500000000002
3.079096005942361e-10,4.097416850257218e-15,0.0287136915776469,0.0287162892763152,-0.0002157101580034001,-5.52330100059284e-13,2.55550000000002
3.5912548976280156e-09,4.1689915408760214e-13,0.0287126175020437,0.0287152127837621,-0.00021571515100858997,-5.448300231108982e-13,2.55600000000002
1.0061396160665481e-16,8.014422459012849e-16,0.0287115584357401,0.0287141368712978,-0.00021614091941196006,-5.373800363028813e-13,2.55650000000002
2.1141110043143563e-10,4.08006961549745e-14,0.0287104894689847,0.0287130622315333,-0.00021614091940456016,-5.302700552961559e-13,2.55700000000002
0.0,0.0,0.0287094179196217,0.0287119890375582,-0.00021614745699211004,-5.21999977964871e-13,2.55750000000002
4.4027281820291364e-15,2.501471252358556e-15,0.0287083425442582,0.0287109183872457,-0.00021614745698475004,-5.143799882562083e-13,2.55800000000002
2.6359497917738395e-11,4.0360076392076394e-13,0.0287072687450232,0.0287098482321037,-0.00021614745697736012,-5.07040156388916e-13,2.55850000000002
0.0,2.8033131371785203e-15,0.0287061928257029,0.0287087759613703,-0.00021614675981548002,-4.992299976191994e-13,2.55900000000002
2.0301189895821636e-10,0.0,0.0287051157807859,0.0287077027708868,-0.00021614675980701002,-4.911899879889159e-13,2.55950000000002
5.901529265273098e-15,1.3214529817617837e-10,0.0287040429848365,0.0287066290581703,-0.00021615304003321,-4.835901644406615e-13,2.56000000000002
1.0892163004871946e-09,6.300515664747763e-15,0.0287029725504003,0.0287055537896078,-0.00021615304002876997,-4.761800762725921e-13,2.56050000000002
2.0018708912772354e-15,0.0,0.0287019131495199,0.0287044805287176,-0.00021663923344365007,-4.707800989323108e-13,2.56100000000002
2.1080599071909845e-11,5.898059818321144e-15,0.0287008439850691,0.0287034060019745,-0.00021663923343966996,-4.62910092202673e-13,2.56150000000002
0.0,1.897787482718627e-15,0.0286997686600013,0.0287023362071999,-0.00021663867765643998,-4.583299885452252e-13,2.56200000000002
0.0,4.337988301905682e-13,0.0286986908560604,0.0287012697622318,-0.00021663867765155998,-4.532899663262091e-13,2.56250000000002
6.457719775587734e-11,0.0,0.0286976122836157,0.0287002010542768,-0.00021663867764757012,-4.492599868510805e-13,2.56300000000002
0.0,2.0122792321330962e-16,0.0286965359216525,0.0286991293130173,-0.00021663691679578998,-4.4530004683629443e-13,2.56350000000002
2.0828159683072833e-10,0.0,0.0286954609642675,0.0286980567352098,-0.00021663691679182006,-4.4095998553983495e-13,2.56400000000002
1.0061396160665481e-16,5.535016889268718e-13,0.0286943851227152,0.0286969833834479,-0.00021664338806081014,-4.3693000606470633e-13,2.56450000000002
0.0,0.0,0.0286933090041478,0.0286959093350141,-0.00021664338805683003,-4.329999900298809e-13,2.56500000000002
2.392127988748438e-10,0.0,0.0286922326295947,0.0286948350288726,-0.00021664338805291996,-4.2880000765410653e-13,2.56550000000002
0.0,9.020562075079397e-16,0.028691156572193,0.0286937606139862,-0.00021665011168772014,-4.2458007595835845e-13,2.56600000000002
0.0,0.0,0.0286900799774373,0.0286926863509111,-0.00021665011168369016,-4.203200287822284e-13,2.56650000000002
7.355459991087443e-11,0.0,0.0286890033764296,0.0286916119654914,-0.00021665011167948996,-4.1609012242649346e-13,2.56700000000002
9.458879859924885e-11,0.0,0.0286879271981226,0.0286905375128243,-0.00021664809192961003,-4.1194001335065344e-13,2.56750000000002
0.0,3.170033680000017e-14,0.0286868518355752,0.0286894631303172,-0.00021664545023577,-4.0810996075613115e-13,2.56800000000002
1.0026701691145945e-15,1.502270530195915e-15,0.0286857758417662,0.0286883902072357,-0.00021664545023170013,-4.033201723985247e-13,2.56850000000003
4.283392009141185e-10,1.3265100823334208e-11,0.0286847012582654,0.0286873174319834,-0.00021664545022764,-3.9923012812304037e-13,2.56900000000003
0.0,0.0,0.0286836294095983,0.0286862417059954,-0.00021663257404283998,-3.953400107281624e-13,2.56950000000003
1.3035511975401093e-09,2.2500057372809579e-13,0.0286825551468221,0.028685166349769,-0.0002166325740387701,-3.9111010437242744e-13,2.57000000000003
5.167897360047746e-12,3.7990444123892075e-15,0.0286814828924773,0.0286840915569282,-0.00021670848768366008,-3.8644001193466337e-13,2.57050000000003
1.886829928410272e-11,1.0061396160665481e-16,0.0286804072919587,0.0286830196059521,-0.0002167083530428,-3.822500042188759e-13,2.57100000000003
0.0,1.0549301016071766e-11,0.0286793310053509,0.0286819463627754,-0.00021670895332126018,-3.779101597628509e-13,2.57150000000003
1.2425001999494256e-11,0.0,0.0286782546236228,0.028680872272917,-0.00021670895331676009,-3.7193013426028987e-13,2.57200000000003
6.002143226879753e-16,4.147029941670155e-13,0.0286771796275379,0.0286797979932588,-0.00021670862786312014,-3.659501087577288e-13,2.57250000000003
1.3688386014953924e-09,6.002143226879753e-16,0.0286761047383262,0.0286787235508299,-0.00021670862785777003,-3.60740083638067e-13,2.57300000000003
2.1126420057804296e-10,9.023996827561831e-13,0.0286750321807615,0.0286776491708066,-0.00021677701621849012,-3.550701399568368e-13,2.57350000000003
2.2183129985697825e-10,8.816700841629554e-12,0.0286739568866036,0.0286765748273432,-0.00021678355019001997,-3.4927009201490833e-13,2.57400000000003
2.768400092501011e-12,1.0061396160665481e-16,0.0286728811020098,0.0286754993043097,-0.00021679063093017,-3.4348001873296674e-13,2.57450000000003
2.0430790045877778e-10,0.0,0.0286718052698292,0.0286744241896058,-0.00021679055899900997,-3.379399624720003e-13,2.57500000000003
1.3112228976208673e-09,9.020562075079397e-16,0.0286707294118692,0.028673349577674,-0.00021679684687987005,-3.3133999016721205e-13,2.57550000000003
1.0061396160665481e-16,3.5979899615234956e-13,0.0286696560496115,0.0286722759130929,-0.00021685950412917007,-3.2591008884697015e-13,2.57600000000003
1.1388980036830532e-12,0.0,0.0286685803143706,0.0286712017032893,-0.00021685950412289015,-3.2007014226509423e-13,2.57650000000003
7.008282842946301e-16,0.0,0.0286675040676075,0.0286701274494048,-0.00021685947460719016,-3.146801395847998e-13,2.57700000000003
1.9690470087763146e-10,1.2701449961238787e-10,0.0286664282054914,0.0286690532250876,-0.00021685947460142003,-3.08420173081303e-13,2.57750000000003
6.002143226879753e-16,3.47201434269806e-13,0.0286653524422436,0.0286679749340457,-0.00021686548541171007,-3.0243017291875507e-13,2.57800000000003
1.4834641015593064e-09,7.008282842946301e-16,0.0286642767821979,0.0286668960969108,-0.00021686548540561013,-2.967799617170641e-13,2.57850000000003
1.8815590058229859e-10,6.002143226879753e-16,0.0286632129809162,0.0286658199657362,-0.00021733970041332997,-2.9009000063195955e-13,2.57900000000003
0.0,2.983724378680108e-16,0.0286621414616823,0.0286647452989983,-0.00021734543063107016,-2.858600942762246e-13,2.57950000000003
2.2100030139249327e-13,1.8006429680639258e-15,0.0286610658903226,0.0286636717926925,-0.00021734543062470004,-2.795400629723721e-13,2.58000000000003
2.983724378680108e-16,4.304993861392603e-13,0.0286599887193687,0.028662600634626,-0.0002173454249614101,-2.757100103778498e-13,2.58050000000003
1.8006429680639258e-15,5.092003207973761e-13,0.0286589119522897,0.0286615301963751,-0.00021734542495746014,-2.4291007573451484e-13,2.58100000000003
0.0,9.548899865263749e-12,0.0286578373532826,0.0286604579812717,-0.00021734542495360017,-1.9707000788182771e-13,2.58150000000003
4.279676994733972e-10,0.0,0.0286567637856216,0.0286593836410003,-0.00021734542494746011,-1.5223000811304122e-13,2.58200000000003
1.340992001469532e-09,0.0,0.0286556909059973,0.0286583092995153,-0.00021735889616119014,-1.4615999383016387e-13,2.58250000000003
4.3717900827244804e-11,1.700029006457271e-15,0.0286546184073283,0.0286572352548455,-0.00021742491086233014,-1.419699861143764e-13,2.58300000000003
8.676802332185929e-12,1.3010426069826053e-15,0.0286535425793889,0.0286561623064959,-0.00021742373855053996,-1.3574016043127468e-13,2.58350000000003
2.0122792321330962e-16,7.500944310123714e-15,0.0286524660964791,0.0286550895690957,-0.00021742351183664014,-1.3082005097253546e-13,2.58400000000003
0.0,0.0,0.028651389988822,0.0286540177115624,-0.00021742351183189003,-9.980015945598719e-14,2.58450000000003
1.897787482718627e-15,1.270370267314469e-11,0.0286503137786843,0.0286529469452861,-0.00021742351182727003,-9.490997397720857e-14,2.58500000000003
1.3135274014308695e-09,0.0,0.0286492398020528,0.0286518731188312,-0.00021742351182272007,-6.302011863745793e-14,2.58550000000003
0.0,9.992007221626409e-16,0.0286481701018074,0.0286507991042182,-0.00021749787829674011,-5.688006489423802e-14,2.58600000000003
0.0,0.0,0.0286470961913124,0.0286497258794087,-0.00021749787829057014,-5.0850166091742643e-14,2.58650000000003
0.0,0.0,0.0286460209265997,0.0286486522790387,-0.0002174978782841701,-4.465004754816704e-14,2.58700000000003
0.0,9.020562075079397e-16,0.0286449452153375,0.0286475785356306,-0.00021749787827798016,-3.8790151646317383e-14,2.58750000000003
0.0,0.0,0.0286438694222402,0.0286465061043076,-0.00021749787827444003,-3.489005959145253e-14,2.58800000000003
9.020562075079397e-16,4.982993184743378e-13,0.0286427937667781,0.0286454331723363,-0.00021749787826793004,-2.8270137966690534e-14,2.58850000000003
2.1834450220081791e-10,0.0,0.02864171954046,0.0286443595835167,-0.00021749787826437017,8.919948113472742e-15,2.58900000000003
7.979727989493313e-16,4.1389808247416227e-13,0.0286406452522097,0.028643285818976,-0.00021750481880373996,1.2779924687955635e-14,2.58950000000003
0.0,0.0,0.0286395707532799,0.0286422117934141,-0.00021750481879935003,4.9179844224811475e-14,2.59000000000003
2.1391369925405357e-10,9.571470005464988e-11,0.0286384956555508,0.0286411378613672,-0.00021750481879520014,5.310986025963693e-14,2.59050000000003
0.0,1.0061396160665481e-16,0.0286374207590726,0.0286400617317739,-0.00021751126249526,6.439987432216299e-14,2.59100000000003
1.0061396160665481e-16,1.222123999222724e-10,0.0286363454983478,0.028638984656516,-0.00021751126248920017,7.016002362414397e-14,2.59150000000003
3.5446109034054096e-09,0.0,0.0286352704633715,0.0286379050627353,-0.00021751126248339015,7.940002821893444e-14,2.59200000000003
2.141178800235677e-09,0.0,0.028634208492106,0.0286368260032087,-0.00021793330498452008,8.404995449629027e-14,2.59250000000003
5.883080134161389e-11,0.0,0.0286331499736586,0.0286357495321554,-0.00021838802277462997,8.858994267335607e-14,2.59300000000003
2.3002433291452462e-15,1.1299988722512921e-13,0.0286320795869589,0.0286346746014678,-0.0002183864282031601,9.362996489237219e-14,2.59350000000003
0.0,0.0,0.0286310050554757,0.028633600427523,-0.00021838642819704997,1.0525001009620283e-13,2.59400000000003
0.0,5.096999211584574e-13,0.0286299273765967,0.0286325265886577,-0.00021838642819113998,1.1176996828066166e-13,2.59450000000003
1.0718231996387217e-09,1.9012569296705806e-15,0.0286288487205545,0.0286314534732737,-0.00021838642818477008,1.2482983396955305e-13,2.59500000000003
1.897787482718627e-15,7.008282842946301e-16,0.0286277722474309,0.0286303823739056,-0.00021836357362589012,1.3170996411571156e-13,2.59550000000003
1.0061396160665481e-16,7.008282842946301e-16,0.0286266965629697,0.0286293126885563,-0.00021836357361900002,1.4239998069598414e-13,2.59600000000003
0.0,0.0,0.0286256224242462,0.0286282417431236,-0.0002183635736124701,1.4849991895882209e-13,2.59650000000003
1.0061396160665481e-16,1.4096002143304531e-11,0.0286245468435101,0.0286271693853338,-0.00021836357360669,1.5471998682237142e-13,2.59700000000003
3.1967296865165196e-11,1.0061396160665481e-16,0.0286234706830966,0.0286260950454175,-0.00021836357359996013,1.6113000690654022e-13,2.59750000000003
1.3188273008390983e-09,0.0,0.0286223944231976,0.0286250209711903,-0.00021836272386132,1.6769983839093339e-13,2.59800000000003
0.0,4.298644773470528e-15,0.0286213214275233,0.0286239472739212,-0.00021843585794075002,1.733600242526112e-13,2.59850000000004
0.0,0.0,0.0286202455486626,0.0286228737326699,-0.00021843585793460997,1.8013997411803206e-13,2.59900000000004
0.0,4.869021852371702e-13,0.0286191692244364,0.0286218002465194,-0.00021843585792804014,1.867798450627678e-13,2.59950000000004
2.977700030992736e-11,0.0,0.0286180929299305,0.0286207265399442,-0.00021843585792144017,1.928299100256714e-13,2.60000000000004
2.1557660170867798e-10,4.3060000010086696e-13,0.0286170173001358,0.0286196529777424,-0.00021843506066399,1.994799724708285e-13,2.60050000000004
2.3659730077896235e-10,3.0184188481996443e-16,0.0286159418655739,0.0286185822211972,-0.00021844189379804013,2.0560983471362704e-13,2.60100000000004
6.285000297978627e-12,5.079964227050482e-14,0.0286148664484885,0.0286175113597347,-0.00021843516680488013,2.1221999851883666e-13,2.60150000000004
2.078886021661397e-10,1.2024079995565096e-10,0.0286137938510126,0.0286164412948856,-0.00021843500313261017,2.1096991341396087e-13,2.60200000000004
2.088903900548944e-09,8.695797554247875e-12,0.0286127214583459,0.0286153658184749,-0.00021844146501110015,2.1741983213807714e-13,2.60250000000004
2.1561301355443874e-11,1.0061396160665481e-16,0.028611674136391,0.0286142876846077,-0.00021890111845992012,2.1787996754008e-13,2.60300000000004
2.2193132019621142e-09,1.1900203045200897e-14,0.0286106160872266,0.0286132117754941,-0.00021890054951828998,2.2440990038452568e-13,2.60350000000004
1.0061396160665481e-16,4.83699885700517e-13,0.0286095515853649,0.0286121502645771,-0.00021894514146336003,2.3694999955192753e-13,2.60400000000004
2.1456859899959824e-10,0.0,0.0286084783120676,0.0286110879578986,-0.0002189451414564901,2.4781001903284583e-13,2.60450000000004
6.002143226879753e-16,1.2757989109601908e-12,0.028607402952718,0.0286100198006377,-0.00021895193026458997,2.545799942382798e-13,2.60500000000004
1.5613380033308033e-10,1.2139997340732123e-11,0.0286063264182175,0.028608948509488,-0.00021895193025708013,2.673098287858666e-13,2.60550000000004
1.0061396160665481e-16,1.67990621413594e-14,0.028605249561539,0.0286078743097711,-0.00021894759122721014,2.79810029313321e-13,2.60600000000004
1.5293784016989775e-09,3.717998131591571e-13,0.0286041727933148,0.0286068036942385,-0.00021894759122182013,3.0531003072931107e-13,2.60650000000004
7.49747486317176e-15,8.909990800720635e-13,0.0286030995726326,0.0286057340191551,-0.00021902619179973016,3.3062983774423405e-13,2.60700000000004
1.9537780074352362e-10,1.0061396160665481e-16,0.0286020298147967,0.028604662285825,-0.00021902619179360009,3.580399865477091e-13,2.60750000000004
4.2498490143705325e-10,3.5059802283576857e-13,0.0286009591032188,0.0286035903071106,-0.00021903218969530013,3.6299999464639576e-13,2.60800000000004
2.6020852139652106e-15,1.1835710189700421e-10,0.0285998860003273,0.02860252286796,-0.00021904547533560005,3.6736997992281584e-13,2.60850000000004
1.96529601620421e-10,1.97758476261356e-16,0.0285988124537793,0.0286014490226942,-0.00021904547532920998,3.7223002458119936e-13,2.60900000000004
2.8419647989108565e-09,4.751997406682307e-13,0.0285977382469364,0.0286003735278734,-0.00021905146923413012,3.772598552997941e-13,2.60950000000004
1.2913097674482898e-11,0.0,0.0285966773393874,0.0285993004505767,-0.00021948933774333006,3.8237989163913966e-13,2.61000000000004
2.1313070058814887e-10,1.2011100447573142e-11,0.028595606955427,0.0285982272285863,-0.00021948899921923003,3.868498403558629e-13,2.61050000000004
1.2335669985485964e-10,9.288993185752048e-13,0.0285945340126999,0.0285971539771431,-0.0002194957308372001,3.9149000881366636e-13,2.61100000000004
1.33508100061408e-09,2.25669299219744e-10,0.0285934602295768,0.0285960807180227,-0.0002194921978890701,3.965499803526562e-13,2.61150000000004
2.1324620194662636e-10,2.0122792321330962e-16,0.0285923876504227,0.0285950002694003,-0.00021956410445609005,4.0232986213417643e-13,2.61200000000004
6.1813026988599695e-09,0.0,0.0285913116474533,0.0285939201343262,-0.00021957083085328015,4.0798983115541976e-13,2.61250000000004
0.0,1.0061396160665481e-16,0.0285902624868411,0.0285928438179808,-0.00022047656526310005,4.1484003732161767e-13,2.61300000000004
8.014422459012849e-16,2.0990154059319366e-15,0.0285891933205027,0.0285917696298431,-0.0002204765652576901,4.209399755844556e-13,2.61350000000004
3.5556200345121525e-11,2.0990154059319366e-15,0.0285881178299991,0.0285906976671263,-0.00022047656525215004,4.2698982370692473e-13,2.61400000000004
1.2688240041969223e-10,1.303991636891766e-13,0.0285870393862227,0.0285896280062977,-0.00022047563332782002,4.318899838456902e-13,2.61450000000004
1.618198630648493e-12,7.008282842946301e-16,0.028585959957249,0.0285885600153467,-0.00022047217193673003,4.386898830310848e-13,2.61500000000004
1.97758476261356e-16,1.3197776205231548e-14,0.0285848830808024,0.0285874906484573,-0.00022047213000765003,4.438600095107992e-13,2.61550000000004
0.0,3.429895256701343e-14,0.0285838086317344,0.0285864197653533,-0.00022047213000246017,4.48209828626811e-13,2.61600000000004
9.71445146547012e-17,1.0998146837692957e-15,0.0285827325770721,0.0285853486381008,-0.0002204721299977001,4.5271989282391623e-13,2.61650000000004
9.992007221626409e-16,1.0061396160665481e-16,0.0285816559769223,0.0285842785743875,-0.00022047212999319003,4.578499038232486e-13,2.61700000000004
2.0122792321330962e-16,0.0,0.0285805807525205,0.0285832077224861,-0.00022047212998772998,4.631900332036087e-13,2.61750000000004
9.567019745859717e-11,9.992007221626409e-16,0.0285795058070771,0.0285821359097896,-0.00022047212998326004,4.677300213806745e-13,2.61800000000004
8.684279684256779e-11,1.97758476261356e-16,0.0285784309047148,0.0285810656180566,-0.0002204694558754401,4.73380015741931e-13,2.61850000000004
2.4980018054066022e-15,6.1999017031411086e-15,0.0285773556104826,0.028579994983198,-0.00022046708803658,4.79889999266403e-13,2.61900000000004
9.020562075079397e-16,1.0061396160665481e-16,0.0285762827719489,0.028578923225669,-0.00022046708803027015,4.867300139321795e-13,2.61950000000004
0.0,6.22002449546244e-14,0.0285752099471574,0.0285778510961538,-0.00022046708802475005,4.934999891376135e-13,2.62000000000004
1.0061396160665481e-16,0.0,0.0285741357502151,0.0285767794651521,-0.00022046708801825004,5.004200179237195e-13,2.62050000000004
0.0,1.0061396160665481e-16,0.0285730612054984,0.0285757072133178,-0.00022046708801141002,5.06439942066228e-13,2.62100000000004
7.008282842946301e-16,6.973588373426765e-16,0.0285719865636315,0.0285746349698908,-0.00022046708800648016,5.133799201723077e-13,2.62150000000004
3.0160249298027964e-13,9.71445146547012e-17,0.0285709123855669,0.0285735631933657,-0.00022046708800183001,5.202498588180449e-13,2.62200000000004
0.0,4.2840037073332837e-13,0.0285698381689623,0.0285724916204405,-0.00022046709590307998,5.267398930225431e-13,2.62250000000004
0.0,0.0,0.0285687638721826,0.0285714200561858,-0.00022046709589825008,5.323300394238784e-13,2.62300000000004
4.43013681294957e-14,0.0,0.0285676897011289,0.0285703479698738,-0.00022046709589322003,5.369999150212079e-13,2.62350000000004
2.0811720055635696e-10,0.0,0.0285666161663699,0.0285692756996894,-0.0002204670948196001,5.421598500005009e-13,2.62400000000004
0.0,1.0061396160665481e-16,0.028565542951393,0.0285682033756268,-0.00022047355965747997,5.469299058785682e-13,2.62450000000004
0.0,4.126976538287863e-13,0.0285644691150082,0.0285671311465248,-0.0002204735596521301,5.518899139772548e-13,2.62500000000004
9.020562075079397e-16,0.0,0.0285633951411511,0.0285660588936742,-0.00022047355964729,5.577298605591308e-13,2.62550000000004
3.638200851696638e-12,3.444987350942341e-13,0.0285623218890661,0.0285649866125469,-0.00022047355964215,5.623199388765654e-13,2.62600000000004
2.1036419828313058e-10,5.967448757360216e-16,0.0285612487450786,0.0285639141655446,-0.00022047346509198,5.676399020965173e-13,2.62650000000004
1.8740950111229004e-10,0.0,0.0285601754733689,0.0285628423396569,-0.00022047997004317013,5.819199289103238e-13,2.62700000000004
5.391000146293123e-13,8.014422459012849e-16,0.0285591019954894,0.0285617702225546,-0.0002204856721724701,5.87369996390974e-13,2.62750000000004
0.0,0.0,0.0285580281526339,0.0285606984734456,-0.00022048565824676013,5.848899923416306e-13,2.62800000000004
4.5606799586872526e-11,1.0998146837692957e-15,0.0285569543083303,0.0285596264134971,-0.0002204856582416401,5.898699497602911e-13,2.62850000000005
9.992007221626409e-16,0.0,0.0285558805860616,0.0285585557985883,-0.00022048443418720004,5.94769893058622e-13,2.62900000000005
0.0,9.426799618683646e-12,0.0285548084051732,0.0285574846006891,-0.00022048443418228015,6.005799156605374e-13,2.62950000000005
8.1601392309949e-14,0.0,0.028553735706069,0.0285564121969841,-0.00022048443417690012,6.053198307182095e-13,2.63000000000005
1.3369522017248059e-09,1.0061396160665481e-16,0.0285526649050302,0.0285553399232308,-0.00022048443221418996,6.105998952982139e-13,2.63050000000005
0.0,0.0,0.0285515962390964,0.0285542679109665,-0.00022055012063240003,6.158799598782183e-13,2.63100000000005
0.0,3.783987012617729e-13,0.0285505239708941,0.0285531958896555,-0.00022055012062697013,6.211398582978145e-13,2.63150000000005
0.0,0.0,0.0285494507359489,0.0285521261161769,-0.00022055012062196003,6.273699008213507e-13,2.63200000000005
6.393000712145991e-12,0.0,0.0285483770845932,0.0285510551566416,-0.00022055012061683002,6.32919931742304e-13,2.63250000000005
2.03263000181364e-10,1.0061396160665481e-16,0.0285473033390157,0.02854998350647,-0.00022054995388708,6.378099003806481e-13,2.63300000000005
1.2004286453759505e-15,0.0,0.028546235656722,0.0285489117333804,-0.00022055620471146003,6.438599653435517e-13,2.63350000000005
0.0,1.1497747198774277e-14,0.0285451649490426,0.0285478398562808,-0.00022055620470685998,6.491298384231348e-13,2.63400000000005
0.0,9.368390091468726e-11,0.0285440923173094,0.0285467736193348,-0.0002205562047010801,6.544398269830998e-13,2.63450000000005
1.749989042565403e-14,0.0,0.0285430191127609,0.0285457019565783,-0.0002205562046956901,6.600199987244482e-13,2.63500000000005
1.7788999440160325e-12,0.0,0.0285419462450846,0.0285446274775819,-0.00022055620432801003,6.650498294430429e-13,2.63550000000005
3.506241401385335e-09,0.0,0.0285408730923762,0.0285435539022974,-0.0002205561581568201,6.691600398789355e-13,2.63600000000005
0.0,6.002143226879753e-16,0.0285398134575556,0.0285424811797702,-0.00022097409554467013,6.746799299794937e-13,2.63650000000005
3.8685998848819736e-11,9.992007221626409e-16,0.0285387446224761,0.0285414093978037,-0.00022097409553952017,6.797899916588523e-13,2.63700000000005
0.0,0.0,0.0285376722713706,0.0285403381452315,-0.00022097306173420018,6.850698393984223e-13,2.63750000000005
0.0,1.20265998548863e-10,0.0285365982532606,0.0285392665139525,-0.00022097306172853002,6.906198703193756e-13,2.63800000000005
0.0,0.0,0.0285355236362277,0.0285381949032451,-0.0002209730617231901,6.963698281209352e-13,2.63850000000005
0.0,3.9898639947466563e-16,0.0285344489065589,0.0285371204910807,-0.00022097306171791004,7.017398814812559e-13,2.63900000000005
5.060486397978625e-09,3.553997374172724e-13,0.0285333742827833,0.0285360476003533,-0.00022097306171233008,7.072098982818797e-13,2.63950000000005
5.917970280489016e-11,0.0,0.0285323181781663,0.0285349750771763,-0.00022189859336863016,7.131298589840851e-13,2.64000000000005
1.958988006534046e-10,1.0061396160665481e-16,0.0285312543010233,0.028533902825451,-0.00022189698735961016,7.185599771447615e-13,2.64050000000005
1.0709835795985612e-13,1.849909114781667e-14,0.0285301889669991,0.028532831561229,-0.00022190295946252002,7.23680013484107e-13,2.64100000000005
4.0371300052965964e-11,3.7990444123892075e-15,0.0285291185368637,0.0285317603608753,-0.00022190295675165008,7.29369906485311e-13,2.64150000000005
1.97758476261356e-16,2.0122792321330962e-16,0.028528045618425,0.0285306918986369,-0.00022190188487369996,7.349099627462774e-13,2.64200000000005
0.0,4.7982451345518484e-15,0.02852697237936,0.0285296217654226,-0.0002219018848680001,7.399300356453198e-13,2.64250000000005
0.0,0.0,0.0285258986963724,0.0285285508050831,-0.0002219018848627801,7.458699456674989e-13,2.64300000000005
2.7652699574609585e-11,0.0,0.0285248246258277,0.0285274794944323,-0.00022190188485751,7.515099653687685e-13,2.64350000000005
1.700029006457271e-15,4.10400879946593e-13,0.0285237505106851,0.0285264080529068,-0.00022190115201560002,7.569298920290235e-13,2.64400000000005
2.309189992000249e-11,3.202299536653186e-15,0.0285226773298276,0.0285253363749542,-0.00022190115200982014,7.628700188916371e-13,2.64450000000005
0.0,4.996003610813204e-16,0.0285216036660087,0.0285242648032324,-0.00022190054230803,7.678799002902581e-13,2.64500000000005
2.2826129875141987e-10,0.0,0.0285205299001182,0.0285231940998294,-0.00022190054230569007,7.707500002812617e-13,2.64550000000005
0.0,1.2975731600306517e-15,0.0285194565756267,0.0285221228464062,-0.00022190656867123013,7.731599648702625e-13,2.64600000000005
6.002143226879753e-16,4.29399571455491e-13,0.0285183829533275,0.0285210514555942,-0.0002219065686691001,7.757199830399353e-13,2.64650000000005
0.0,6.349989978282622e-13,0.0285173098002264,0.0285199798400992,-0.00022190656866649997,7.778998799279346e-13,2.64700000000005
0.0,0.0,0.0285162364456531,0.0285189080759684,-0.00022190656866373005,7.821200284641172e-13,2.64750000000005
2.2183630279948297e-10,4.3939851757102133e-13,0.028515163087293,0.0285178365483095,-0.00022190656866127,7.864800390805504e-13,2.64800000000005
3.2438320085592665e-10,8.292401487697276e-12,0.0285140901476763,0.0285167653519322,-0.0002219126469313801,7.901298972740056e-13,2.64850000000005
0.0,4.4090078810121724e-13,0.0285130174745991,0.0285156936043066,-0.00022192251303530005,7.91519844459132e-13,2.64900000000005
1.5489531011991797e-09,6.002143226879753e-16,0.0285119442281081,0.0285146218961116,-0.00022192251303392008,7.925799773433884e-13,2.64950000000005
1.97758476261356e-16,4.401028153022679e-13,0.0285108741202712,0.0285135517486178,-0.00022198969651966998,7.944998825504257e-13,2.65000000000005
2.1616460010864813e-10,0.0,0.0285098017264202,0.0285124811089876,-0.00022198969651767006,7.953498970536543e-13,2.65050000000005
0.0,0.0,0.0285087304579058,0.0285114101071623,-0.00022199639782711014,7.961500382569486e-13,2.65100000000005
2.1646040168632474e-10,1.0998146837692957e-15,0.0285076580269781,0.0285103389802527,-0.00022199639782580997,7.983598591249086e-13,2.65150000000005
0.0,4.405989462163973e-13,0.0285065857717603,0.0285092693638004,-0.00022200310522417,8.001899923920641e-13,2.65200000000005
1.0998146837692957e-15,7.008282842946301e-16,0.0285055126409069,0.0285081989484143,-0.00022200310522282017,8.017898411177837e-13,2.65250000000005
3.9512598054569636e-11,1.0061396160665481e-16,0.0285044409427047,0.02850712851791,-0.00022200310522154016,8.02589982321078e-13,2.65300000000005
2.160157989983258e-10,1.3010426069826053e-15,0.0285033772225842,0.0285060578135281,-0.00022200204406391008,8.037299124852293e-13,2.65350000000005
1.0198199923427964e-11,8.197019452094167e-13,0.0285023080492949,0.0285049870213251,-0.0002220087431889701,8.045298368480891e-13,2.65400000000005
8.452600078201478e-11,4.0245584642661925e-16,0.0285012362909892,0.0285039241916895,-0.00022200847637305005,8.07639979200081e-13,2.65450000000005
1.0660460014744189e-10,0.0,0.0285001640446419,0.0285028562011616,-0.00022200613240107997,8.092699687461957e-13,2.65500000000005
4.1753020138535213e-10,0.0,0.028499091595872,0.0285017859966885,-0.00022200311636109017,8.116899079951834e-13,2.65550000000005
0.0,0.0,0.0284980197301354,0.0285007151788555,-0.00022201604460448006,8.135998385422338e-13,2.65600000000005
1.8400211909685993e-13,4.877973025507742e-13,0.028496947110757,0.0284996443520095,-0.0002220160446025001,8.158998650309446e-13,2.65650000000005
3.063400227931723e-12,0.0,0.0284958768910308,0.0284985732153586,-0.00022201603998396016,8.169298570948058e-13,2.65700000000005
2.1625369897582125e-10,8.51992087991249e-14,0.0284948058812132,0.0284975021689188,-0.00022201596052105017,8.181599928797079e-13,2.65750000000005
6.698869930987783e-11,0.0,0.0284937343984129,0.0284964336194555,-0.00022202266322781002,8.227099557167605e-13,2.65800000000005
0.0,6.002143226879753e-16,0.028492665615456,0.028495363864708,-0.00022202083292370014,8.255698642073428e-13,2.65850000000006
1.9012569296705806e-15,4.348986448743375e-13,0.0284915947859672,0.0284942938151306,-0.00022202083292425004,8.290399616805999e-13,2.65900000000006
0.0,1.03334979462133e-11,0.0284905238250525,0.0284932263429513,-0.00022202083292564,8.313200388493369e-13,2.65950000000006
6.973588373426765e-16,2.0018708912772354e-15,0.028489451967328,0.0284921556335331,-0.0002220208329267101,8.320100251119067e-13,2.66000000000006
2.161420001312031e-10,3.8090017251413144e-13,0.028488380346389,0.0284910855335892,-0.00022202083292529,8.308200048073866e-13,2.66050000000006
3.3757238011855595e-09,8.014422459012849e-16,0.0284873089991078,0.0284900148603615,-0.00022202753562087,8.305699877864114e-13,2.66100000000006
6.401129626354418e-15,0.0,0.0284862427393075,0.0284889452006624,-0.00022202530431555002,8.294298407818257e-13,2.66150000000006
2.0263920055829665e-10,1.8558002357060843e-12,0.0284851757270054,0.0284878752059573,-0.00022202530431495002,8.304199342057395e-13,2.66200000000006
2.0990154059319366e-15,6.3976601794024646e-15,0.0284841061024153,0.0284868046764353,-0.00022203153378531014,8.396300148205693e-13,2.66250000000006
0.0,0.0,0.0284830362511194,0.0284857381610359,-0.00022203153378449005,8.402798856027571e-13,2.66300000000006
2.1609599873406715e-10,4.081977811321025e-13,0.0284819650052541,0.0284846693021594,-0.00022203153378482009,8.410199620056957e-13,2.66350000000006
0.0,0.0,0.0284808934787799,0.0284836001110379,-0.0002220382338737701,8.422899964305453e-13,2.66400000000006
8.347959823407081e-11,0.0,0.0284798213880833,0.0284825298675152,-0.0002220382338727401,8.431699349137345e-13,2.66450000000006
2.0981470033598626e-10,1.0061396160665481e-16,0.0284787493831712,0.0284814594916526,-0.00022203594786383016,8.439000366566862e-13,2.66500000000006
1.4080056565113352e-13,1.0061396160665481e-16,0.0284776776716043,0.0284803890393265,-0.00022204243385732006,8.451000316211932e-13,2.66550000000006
0.0,4.73301953185512e-13,0.0284766057629976,0.0284793185634469,-0.00022204243027717997,8.461898716449756e-13,2.66600000000006
0.0,0.0,0.0284755338474434,0.0284782478739274,-0.00022204243027644011,8.479998387517229e-13,2.66650000000006
2.161927997734736e-10,0.0,0.0284744619715384,0.0284771773251475,-0.0002220424302753301,8.49079920955953e-13,2.66700000000006
0.0,0.0,0.0284733905265055,0.0284761069813862,-0.00022204913326925998,8.495699803379164e-13,2.66750000000006
0.0,0.0,0.0284723187732493,0.0284750366511459,-0.00022204913326817014,8.501999018001305e-13,2.66800000000006
0.0,0.0,0.0284712470525318,0.0284739664703645,-0.00022204913326749013,8.50649845701712e-13,2.66850000000006
1.0061396160665481e-16,0.0,0.0284701755050326,0.0284728962269488,-0.00022204913326664012,8.514300375850326e-13,2.66900000000006
1.4988010832439613e-15,1.1615985950896857e-12,0.0284691041455516,0.0284718259504307,-0.00022204913326611016,8.526300325495395e-13,2.66950000000006
0.0,3.406025461671902e-13,0.0284680334817709,0.0284707551136073,-0.0002220491332654501,8.542799714156279e-13,2.67000000000006
3.8079039921257163e-10,1.3981871216373065e-15,0.0284669622784275,0.0284696859788022,-0.00022204913326472,8.562998400629684e-13,2.67050000000006
4.1130189878946233e-10,0.0,0.0284658915800393,0.0284686172747461,-0.00022206076243249002,8.571700207266053e-13,2.67100000000006
0.0,0.0,0.0284648252998011,0.028467547558207,-0.00022207341297011008,8.580200352298339e-13,2.67150000000006
0.0,0.0,0.0284637561516488,0.0284664775117525,-0.00022207341296914015,8.592300048543278e-13,2.67200000000006
0.0,4.000272335602517e-15,0.0284626854572691,0.0284654073877739,-0.00022207341296738006,8.603400110385184e-13,2.67250000000006
0.0,4.2630135532739644e-13,0.0284616142797291,0.0284643400823756,-0.00022207341296606015,8.609998564806931e-13,2.67300000000006
2.0058909741549336e-10,0.0,0.0284605430084024,0.0284632710697835,-0.00022207341296506008,8.632500096694695e-13,2.67350000000006
1.4321509950177003e-10,6.467014423972017e-13,0.0284594719604973,0.0284622013020592,-0.00022206888564089,8.648299090752154e-13,2.67400000000006
2.0770900277522486e-10,0.0,0.0284584010036738,0.0284611311005096,-0.00022206493074502002,8.636398887706953e-13,2.67450000000006
0.0,2.0122792321330962e-16,0.0284573302613958,0.0284600609625994,-0.00022207138061822998,8.625398572464915e-13,2.67500000000006
2.1593379861961637e-10,2.0823301416506013e-11,0.0284562591937305,0.0284589915165862,-0.0002220713806192901,8.623100063859246e-13,2.67550000000006
2.780969898807939e-13,6.490294413019626e-14,0.0284551910929735,0.0284579191373252,-0.00022207807940536,8.636099647907347e-13,2.67600000000006
9.020562075079397e-16,3.698430450782553e-15,0.028454121291897,0.0284568482270519,-0.0002220780722614001,8.652299796768625e-13,2.67650000000006
1.0061396160665481e-16,0.0,0.0284530518294864,0.0284557805891089,-0.00022207807226255,8.642598355729225e-13,2.67700000000006
0.0,8.014422459012849e-16,0.0284519819632751,0.0284547118169571,-0.00022207807226366002,8.637600183714067e-13,2.67750000000006
0.0,0.0,0.0284509115165993,0.0284536428374698,-0.0002220780722656001,8.623999951662409e-13,2.67800000000006
0.0,0.0,0.0284498408404303,0.0284525732597383,-0.00022207807226648003,8.612099748617208e-13,2.67850000000006
0.0,9.779298898449085e-12,0.0284487701119384,0.0284515035035543,-0.00022207807226764012,8.601600334778858e-13,2.67900000000006
2.4605005533029356e-12,0.0,0.0284476993957694,0.0284504322836763,-0.00022207807226926014,8.593199936346441e-13,2.67950000000006
2.1593789950591358e-10,0.0,0.0284466287165215,0.0284493616917698,-0.00022207800834955012,8.582498860904009e-13,2.68000000000006
1.3320439994080058e-09,1.0061396160665481e-16,0.0284455584345411,0.0284482916182199,-0.00022208470502540004,8.562998400629684e-13,2.68050000000006
4.699001604491215e-12,0.0,0.0284444907767803,0.0284472221555801,-0.00022215000071899014,8.559800004220852e-13,2.68100000000006
1.97758476261356e-16,1.0061396160665481e-16,0.0284434209184321,0.0284461525697607,-0.00022214987836272006,8.548699942378946e-13,2.68150000000006
3.4694680114966125e-10,0.0,0.0284423505857003,0.0284450829053014,-0.00022214987836342002,8.535498696726762e-13,2.68200000000006
0.0,7.008282842946301e-16,0.0284412806788131,0.0284440133354227,-0.00022213969670514008,8.523399000481824e-13,2.68250000000006
1.5994150448506161e-15,1.268984917146554e-13,0.028440209990656,0.0284429443076666,-0.00022213969670704004,8.510100176634117e-13,2.68300000000006
1.2975731600306517e-15,4.0710143589528514e-13,0.0284391399474046,0.0284418748960383,-0.00022213969670855011,8.517899927062977e-13,2.68350000000006
6.002143226879753e-16,4.348986448743375e-13,0.0284380702771177,0.0284408063692312,-0.00022213969670947017,8.517199532459552e-13,2.68400000000006
1.3981871216373065e-15,1.2004286453759505e-15,0.0284370003930108,0.0284397411762388,-0.00022213969671179014,8.504100201811582e-13,2.68450000000006
2.0976730075172867e-10,0.0,0.0284359324247123,0.0284386747669442,-0.0002221396967122401,8.482099571327506e-13,2.68500000000006
4.2114500081735784e-10,1.0061396160665481e-16,0.0284348655328245,0.0284376065034703,-0.00022214617887999014,8.46419939345977e-13,2.68550000000006
3.851789720510368e-11,0.0,0.0284337974640621,0.0284365376760279,-0.00022214718242784997,8.442198762975694e-13,2.68600000000006
1.192951300243994e-09,3.0100921755149557e-14,0.0284327279334717,0.0284354684921647,-0.00022214616729870017,8.427499149921136e-13,2.68650000000006
2.64101240876613e-13,3.202299536653186e-15,0.0284316600671654,0.028434399157076,-0.00022210857197597,8.404999786437717e-13,2.68700000000006
0.0,9.132530148781015e-11,0.028430590394377,0.0284333297599473,-0.00022210856519614005,8.381398873547052e-13,2.68750000000006
0.0,0.0,0.0284295204424013,0.0284322590660768,-0.00022210856519721016,8.367299908496051e-13,2.68800000000007
3.5419258984092927e-09,0.0,0.0284284503764671,0.0284311866046522,-0.00022210856519872002,8.363700357283399e-13,2.68850000000007
0.0,1.063298754599984e-12,0.0284273964103539,0.0284301153529741,-0.00022252079549854998,8.353298521640573e-13,2.68900000000007
5.050138987550135e-10,1.1118987675029501e-12,0.0284263318166838,0.0284290445740725,-0.00022252079550041004,8.326100225941602e-13,2.68950000000007
8.798517470154366e-15,9.270400419536529e-12,0.0284252633156314,0.0284279740820963,-0.00022250598588495008,8.298598353634334e-13,2.69000000000007
7.615849999254021e-10,0.0,0.0284241924095707,0.0284269027837113,-0.00022250598619338998,8.280398935966993e-13,2.69050000000007
2.0021065014197426e-09,1.2749974687142895e-12,0.0284231221280052,0.0284258324100974,-0.00022253028053976012,8.251099456457744e-13,2.69100000000007
0.0,0.0,0.0284220545566433,0.0284247657061317,-0.00022261154836836997,8.229298319173406e-13,2.69150000000007
5.048576001698279e-10,0.0,0.0284209827771391,0.0284236980819293,-0.00022261154836949017,8.206898702289855e-13,2.69200000000007
1.97758476261356e-16,6.061991186800952e-13,0.0284199112411029,0.0284226295168442,-0.00022262802915013011,8.192999230438591e-13,2.69250000000007
4.392000652053696e-12,6.732010782162234e-13,0.0284188394696227,0.0284215607737737,-0.00022262802915183014,8.163799497529212e-13,2.69300000000007
2.4620119831730847e-10,0.0,0.0284177678300212,0.0284204933563027,-0.00022262814823601016,8.12539922498412e-13,2.69350000000007
1.0998146837692957e-15,6.003982033764288e-13,0.0284166966066095,0.0284194253742813,-0.0002226361368282601,8.104599890507158e-13,2.69400000000007
2.5830300051654653e-10,1.0061396160665481e-16,0.0284156270380212,0.028418356412758,-0.0002226361368299701,8.068099140168261e-13,2.69450000000007
2.4459300210222246e-10,0.0,0.0284145581520153,0.0284172876058934,-0.00022264463767659006,8.043800001078516e-13,2.69500000000007
2.0122792321330962e-16,4.3549885919702547e-13,0.0284134880416635,0.0284162186808704,-0.00022265255972208015,8.022998498197209e-13,2.69550000000007
0.0,1.2746019517617668e-12,0.0284124174245819,0.0284151502945487,-0.00022265255972393001,7.996600343701532e-13,2.69600000000007
7.821601005764123e-12,0.0,0.0284113466969851,0.0284140812143578,-0.00022265255972582997,7.96829833019097e-13,2.69650000000007
4.585400011081209e-10,0.0,0.0284102768110156,0.0284130122278148,-0.00022265235560906004,7.943099303298062e-13,2.69700000000007
2.6091790186755226e-10,2.983724378680108e-16,0.0284092074332146,0.0284119432903647,-0.00022266690678569997,7.923499096423869e-13,2.69750000000007
0.0,5.835019967204147e-13,0.0284081375403895,0.0284108743848691,-0.00022267551191663005,7.888099895492218e-13,2.69800000000007
6.002143226879753e-16,2.983724378680108e-16,0.0284070671009063,0.0284098056744801,-0.00022267551191770016,7.862998446794833e-13,2.69850000000007
2.4165719772484273e-10,1.0061396160665481e-16,0.0284059971049356,0.0284087377743097,-0.00022267551192070014,7.845098268927098e-13,2.69900000000007
0.0,3.5169783751953787e-13,0.028404927329793,0.0284076697546105,-0.00022268329626832996,7.825899216856724e-13,2.69950000000007
3.0184188481996443e-16,5.744987818800951e-13,0.0284038571463725,0.0284066011354633,-0.00022268329627056016,7.801799570966717e-13,2.70000000000007
1.9479199850347406e-10,8.595901768160275e-12,0.0284027880424896,0.0284055325288735,-0.00022268329627155004,7.766500116634933e-13,2.70050000000007
2.406936976118157e-10,6.979000710671812e-13,0.0284017190926183,0.02840446269871,-0.00022268922978590003,7.729899619696168e-13,2.70100000000007
0.0,0.0,0.0284006498338077,0.028403392862666,-0.0002226969491400401,7.688099289138162e-13,2.70150000000007
1.4287298011339544e-09,1.4337003806375037e-12,0.0283995799895733,0.028402323724636,-0.00022269694914187,7.66539826405066e-13,2.70200000000007
2.625924998278517e-10,0.0,0.0283985135949347,0.0284012542079872,-0.0002227551958047401,7.616598324267088e-13,2.70250000000007
4.4869079979248383e-10,1.0061396160665481e-16,0.0283974445579672,0.028400185223109,-0.00022276388775306004,7.584299941548744e-13,2.70300000000007
2.1547399975396786e-10,7.008282842946301e-16,0.0283963808758283,0.028399116515402,-0.00022277793019268,7.54089932858415e-13,2.70350000000007
0.0,5.513992040739879e-13,0.0283953131523707,0.0283980483758253,-0.00022278461741042006,7.519599092703499e-13,2.70400000000007
0.0,4.0719858040993984e-13,0.0283942434621574,0.0283969855083221,-0.00022278461741195008,7.501299928436289e-13,2.70450000000007
2.3742299792850474e-10,3.9309874799720035e-13,0.028393173386715,0.0283959190345607,-0.00022278461741303017,7.469500278717289e-13,2.70500000000007
2.0941659864548434e-10,0.0,0.0283921037117639,0.0283948509395727,-0.00022279225477062005,7.449299423839539e-13,2.70550000000007
2.0077610060620366e-10,0.0,0.0283910342058273,0.0283937825602751,-0.00022279872312861012,7.423998481942418e-13,2.70600000000007
5.950101522600448e-14,5.572001193776543e-13,0.0283899646986205,0.0283927141510148,-0.00022280492337149,7.397099426043052e-13,2.70650000000007
2.3640790020040825e-10,1.2120165981954756e-13,0.0283888948811114,0.0283916454829458,-0.00022280492190819004,7.369998708539605e-13,2.70700000000007
1.0061396160665481e-16,7.093978182659555e-13,0.0283878255092264,0.0283905771639967,-0.00022281251396674999,7.344398526842877e-13,2.70750000000007
6.002143226879753e-16,0.0,0.0283867560326479,0.0283895085007579,-0.00022281251396908015,7.316198428336529e-13,2.70800000000007
6.282409002744682e-10,5.49598561105924e-13,0.0283856869248006,0.0283884400729068,-0.00022281251397159008,7.292499937250341e-13,2.70850000000007
2.6532150088076634e-10,7.751993491567077e-13,0.0283846245712293,0.0283873721125495,-0.00022279297787137012,7.280799227404877e-13,2.70900000000007
7.628218702537826e-09,4.844007139848117e-13,0.0283835634140075,0.0283863044878703,-0.00022280178620302012,7.29369906485311e-13,2.70950000000007
1.8604949872380594e-10,1.4301060335952798e-14,0.0283825082789795,0.0283852425051003,-0.00022245276130273,7.278398803794994e-13,2.71000000000007
2.1544780196003366e-10,5.465003449778294e-13,0.0283814446828481,0.028384181898064,-0.00022245841308339,7.247399295279289e-13,2.71050000000007
6.002143226879753e-16,2.0299699421411077e-11,0.0283803799530528,0.0283831170281247,-0.0002224651009225401,7.205199978321808e-13,2.71100000000007
2.3385160127786797e-10,0.0,0.0283793134956353,0.0283820515796208,-0.00022246510092492015,7.179799289824818e-13,2.71150000000007
4.439990042293118e-13,7.008282842946301e-16,0.0283782466321782,0.0283809839513773,-0.00022247259982089004,7.157299926341398e-13,2.71200000000007
2.0018708912772354e-15,5.375977440991164e-13,0.0283771785852024,0.0283799158060595,-0.00022247258837749,7.136600338464305e-13,2.71250000000007
3.336012022181478e-13,9.992007221626409e-16,0.0283761108383562,0.0283788481161158,-0.0002224725883790701,7.126298249421348e-13,2.71300000000007
2.3283650008032453e-10,2.0122792321330962e-16,0.028375042251935,0.0283777757612966,-0.00022247258196455015,7.12759929202833e-13,2.71350000000007
1.0998146837692957e-15,2.0990154059319366e-15,0.0283739735094367,0.0283767095606132,-0.0002224800394013001,7.122499205008959e-13,2.71400000000007
0.0,5.366991573385604e-13,0.0283729004834104,0.0283756462640546,-0.00022248003940091,7.100899729328702e-13,2.71450000000007
1.0061396160665481e-16,1.0061396160665481e-16,0.0283718334646284,0.0283745817066084,-0.00022248003940305,7.099299446922114e-13,2.71500000000007
2.3194270115656224e-10,0.0,0.0283707680676078,0.0283735164318938,-0.00022248003940461016,7.080798621050821e-13,2.71550000000007
1.0061396160665481e-16,7.241984789629896e-13,0.0283697026967649,0.0283724503914445,-0.00022248746090792007,7.057499116364108e-13,2.71600000000007
7.824010189727559e-11,9.666989431167394e-13,0.0283686361618034,0.0283713834621689,-0.00022248746090795,7.058598497367008e-13,2.71650000000007
0.0,1.0156799012950302e-11,0.0283675688679817,0.0283703162834681,-0.00022248530725503014,7.060998920976891e-13,2.71700000000007
4.4638549800968264e-10,1.0061396160665481e-16,0.0283665009010092,0.0283692479311876,-0.00022248530725568001,7.065600274996919e-13,2.71750000000007
2.672915985768576e-10,5.652006640488594e-13,0.0283654334956593,0.0283681799957454,-0.00022249937593354007,7.05059925373841e-13,2.71800000000008
1.346187900735929e-09,0.0,0.0283643657531806,0.0283671123424429,-0.00022250828223668016,7.053099423948161e-13,2.71850000000008
2.3051690070663433e-10,3.7679928621692227e-13,0.0283633001277666,0.0283660448774391,-0.00022257569957353997,7.0323000894712e-13,2.71900000000008
0.0,9.71445146547012e-17,0.0283622328408703,0.0283649773021685,-0.00022258305651481013,7.03859930409334e-13,2.71950000000008
0.0,5.206980679961504e-13,0.0283611638782983,0.0283639100375113,-0.00022258305651668016,7.020200393226261e-13,2.72000000000008
2.0167209915933348e-10,0.0,0.0283600945219633,0.0283628433698444,-0.0002225830565178201,7.027698735451171e-13,2.72050000000008
2.7734610094642953e-10,0.0,0.0283590256900467,0.0283617762256086,-0.00022258925038498014,7.01209923459345e-13,2.72100000000008
0.0,5.21100523842577e-13,0.0283579571051042,0.0283607089584765,-0.00022259527893752013,7.023598282834831e-13,2.72150000000008
9.71445146547012e-17,1.07032438467769e-14,0.0283568880210148,0.0283596416091114,-0.00022259527893888015,7.032499582670937e-13,2.72200000000008
2.2887320164088898e-10,0.0,0.028355819142612,0.028358574322033,-0.00022259527894013002,7.038798797293078e-13,2.72250000000008
0.0,5.160004368232052e-13,0.0283547506456282,0.0283575070678226,-0.00022260257537969,7.027399495651565e-13,2.72300000000008
0.0,0.0,0.0283536818101828,0.0283564397776749,-0.00022260257538096002,7.039499191896503e-13,2.72350000000008
2.2814570024842773e-10,4.3549885919702547e-13,0.0283526130435099,0.0283553725628014,-0.00022260257538222008,7.027900397055253e-13,2.72400000000008
8.764539025096774e-10,5.149006221394359e-13,0.0283515449457461,0.0283543053145091,-0.00022260984364091008,7.031699441467643e-13,2.72450000000008
2.40053601996415e-10,9.020562075079397e-16,0.028350477985406,0.0283532380830501,-0.0002225793279549001,7.040000093300192e-13,2.72500000000008
2.1542589934142597e-10,9.159999148078413e-13,0.0283494101611336,0.0283521709420544,-0.00022258627003239,7.045598913318907e-13,2.72550000000008
1.9967898862160993e-11,6.002143226879753e-16,0.028348342457811,0.0283511033949521,-0.00022259295574479014,7.058899905570959e-13,2.72600000000008
2.2787309886251883e-10,1.502270530195915e-15,0.0283472741849899,0.0283500361328682,-0.00022259242946411008,7.063999992590331e-13,2.72650000000008
2.0913709999903496e-10,1.047869777059951e-11,0.0283462066814465,0.0283489692303531,-0.00022259963794056016,7.075798280631318e-13,2.72700000000008
2.3033419963014445e-10,2.0122792321330962e-16,0.0283451387958699,0.0283479008421632,-0.00022260609832768018,7.075000307832369e-13,2.72750000000008
1.401207001122673e-09,1.591799608791078e-12,0.0283440710233278,0.0283468337312657,-0.0002226132257754801,7.063598837786511e-13,2.72800000000008
2.2649499983873334e-10,5.069972219828855e-13,0.0283430056291713,0.0283457669743625,-0.00022267157656532003,7.065700021596788e-13,2.72850000000008
1.9608390258718522e-10,1.0099560077136971e-14,0.0283419388392843,0.0283447004794545,-0.00022267877078762017,7.068599178206014e-13,2.72900000000008
2.368781004680187e-10,1.11489983911639e-12,0.0283408719692694,0.0283436340716121,-0.00022268464288550016,7.069399319409309e-13,2.72950000000008
5.261296016911832e-10,4.0245584642661925e-16,0.0283398046386564,0.0283425669509537,-0.0002226915427917301,7.073699265225386e-13,2.73000000000008
2.6194869884310634e-10,1.6232015731532101e-12,0.0283387377633873,0.0283415004597438,-0.00022270696252189013,7.078500112445152e-13,2.73050000000008
7.015635988816271e-10,9.203499073962007e-12,0.0283376703751602,0.0283404331923514,-0.00022271316778915,7.078699605644889e-13,2.73100000000008
0.0,3.6899996946893054e-13,0.028336603445493,0.0283393658775596,-0.00022273508029965012,7.082598396657147e-13,2.73150000000008
1.3289753013345784e-09,1.0061396160665481e-16,0.0283355351773062,0.0283382985457217,-0.0002227350803022301,7.080499381251215e-13,2.73200000000008
1.9328810080265768e-10,4.357972316348935e-13,0.0283344696897561,0.0283372317638275,-0.00022280004250079,7.060398272973334e-13,2.73250000000008
1.1698975121987587e-14,4.2220046903018726e-13,0.0283334020510341,0.0283361648498534,-0.00022280596323424016,7.063100104787168e-13,2.73300000000008
1.3010426069826053e-15,0.0,0.028332339438729,0.028335098081789,-0.00022280596323113002,7.053099423948161e-13,2.73350000000008
2.1502820010677048e-10,1.1698975121987587e-14,0.0283312738910989,0.028334031420715,-0.00022280596322820007,7.024298677438257e-13,2.73400000000008
2.06861097695743e-10,1.3010426069826053e-15,0.0283302068784813,0.0283329704825262,-0.00022281263959400012,7.052698269144342e-13,2.73450000000008
9.751269930413642e-11,0.0,0.0283291392395301,0.0283319070689523,-0.00022281906371670007,7.068698924805883e-13,2.73500000000008
4.4998726966838376e-15,0.0,0.0283280712853408,0.0283308415055792,-0.00022281633445587015,7.088199385080207e-13,2.73550000000008
0.0,1.0061396160665481e-16,0.028327007056883,0.0283297752827368,-0.00022281633445625005,7.104399533941486e-13,2.73600000000008
1.0998146837692957e-15,4.3021142204224816e-15,0.0283259431174106,0.028328709238681,-0.00022281633445659006,7.120400189603027e-13,2.73650000000008
0.0,6.529846108271897e-14,0.0283248781721599,0.0283276466002731,-0.0002228163344572601,7.127200305628856e-13,2.73700000000008
7.008282842946301e-16,1.0998146837692957e-15,0.0283238118639048,0.0283265843325609,-0.00022281633445772,7.123598586011859e-13,2.73750000000008
6.133970067989658e-11,0.0,0.0283227453436956,0.0283255207990791,-0.00022281633445827014,7.11829900579275e-13,2.73800000000008
5.951801551606906e-12,1.0061396160665481e-16,0.0283216786006802,0.0283244556701132,-0.0002228146668827901,7.109699114160595e-13,2.73850000000008
1.952014938577662e-13,1.940114735532461e-14,0.0283206115338654,0.0283233901917645,-0.0002228145117181301,7.105800323148337e-13,2.73900000000008
1.0061396160665481e-16,1.0061396160665481e-16,0.0283195445176487,0.0283223247433598,-0.00022281450672765007,7.136498423460091e-13,2.73950000000008
1.0061396160665481e-16,0.0,0.0283184776658815,0.0283212590088975,-0.00022281450672420014,7.166999198976454e-13,2.74000000000008
1.0061396160665481e-16,1.0061396160665481e-16,0.0283174108120225,0.0283201930119463,-0.00022281450672118,7.20090003250573e-13,2.74050000000008
0.0,4.3470088639807614e-13,0.0283163441009493,0.0283191271344898,-0.00022281450671794018,7.233799063227631e-13,2.74100000000008
7.401995683053997e-13,1.97758476261356e-16,0.0283152772703738,0.028318060925006,-0.00022281450671487015,7.264698825143467e-13,2.74150000000008
3.7990444123892075e-15,0.0,0.0283142106178458,0.0283169951894624,-0.00022281448756909013,7.295399093859567e-13,2.74200000000008
2.15261402453093e-10,2.0122792321330962e-16,0.0283131468863395,0.0283159293118917,-0.0002228144875677301,7.330798294791219e-13,2.74250000000008
0.0,3.899658373995862e-15,0.0283120825219428,0.0283148637757061,-0.0002228211680354601,7.360000196104943e-13,2.74300000000008
0.0,1.97758476261356e-16,0.028311016544483,0.0283138010127007,-0.00022282116803446004,7.374600062559633e-13,2.74350000000008
1.9012569296705806e-15,1.0916996473486762e-12,0.0283099500500262,0.0283127369834746,-0.00022282116803391014,7.378399106972022e-13,2.74400000000008
2.0122792321330962e-16,0.0,0.0283088846436988,0.0283116717335559,-0.00022282116803337,7.407199853481927e-13,2.74450000000008
1.8546649979689356e-10,1.700029006457271e-15,0.0283078188402502,0.0283106061094605,-0.00022282116803301003,7.407499093281533e-13,2.74500000000008
0.0,0.0,0.0283067531168652,0.0283095411592132,-0.00022282679810077012,7.413900222907888e-13,2.74550000000008
3.874990606167472e-13,0.0,0.0283056867625801,0.0283084756051735,-0.00022282679810265013,7.41709861931672e-13,2.74600000000008
2.725587013030495e-10,5.030698080332741e-16,0.0283046202746368,0.0283074099063213,-0.00022282680823387997,7.415600251914345e-13,2.74650000000008
0.0,1.0061396160665481e-16,0.0283035542349882,0.0283063442011639,-0.00022283596427875017,7.460399485681446e-13,2.74700000000008
2.0500962039093906e-14,4.0479772311918794e-13,0.0283024877168714,0.0283052786489293,-0.00022283596428048012,7.465798812500424e-13,2.74750000000008
0.0,3.9898639947466563e-16,0.0283014212058499,0.0283042129885633,-0.00022283596382950016,7.513798611080702e-13,2.74800000000009
1.0061396160665481e-16,3.7410005648830236e-13,0.0283003547570517,0.028303147546943,-0.00022283596383224015,7.550900009423156e-13,2.74850000000009
2.0851180157488436e-10,0.0,0.0282992885061596,0.0283020818713401,-0.00022283596383420017,7.583198392141499e-13,2.74900000000009
3.1682650253328504e-10,8.871239853824875e-11,0.0282982229019291,0.0283010162655034,-0.00022284240556251,7.585100082752039e-13,2.74950000000009
5.610095721308994e-14,8.3995310706797e-15,0.0282971572577861,0.028299948226826,-0.00022284539259515013,7.649998256392676e-13,2.75000000000009
3.459074100070625e-09,4.353982452354188e-13,0.0282960910418565,0.0282988794794302,-0.00022284539413070003,7.646199211980287e-13,2.75050000000009
6.002143226879753e-16,0.0,0.0282950374946438,0.028297812601598,-0.00022325447271671016,7.658398654825094e-13,2.75100000000009
0.0,0.0,0.0282939758205482,0.0282967467753641,-0.00022325447271942002,7.633698360931529e-13,2.75150000000009
2.1488960263993384e-10,6.002143226879753e-16,0.0282929104763121,0.0282956812335318,-0.00022325447272227017,7.607499699635589e-13,2.75200000000009
1.6698448179752745e-14,0.0,0.0282918444508152,0.0282946162455563,-0.0002232611435207001,7.585598815751382e-13,2.75250000000009
3.954499921965393e-12,3.9898639947466563e-16,0.028290785743891,0.0282935510629416,-0.00022326114352284009,7.566798750080483e-13,2.75300000000009
3.180095076160683e-14,1.659783421814609e-14,0.0282897218294614,0.0282924858503821,-0.00022326104064207,7.660898825034845e-13,2.75350000000009
0.0,3.9898639947466563e-16,0.0282886552567992,0.0282914290191117,-0.00022326103989501003,7.64299864716711e-13,2.75400000000009
0.0,0.0,0.0282875880656469,0.0282903674780513,-0.00022326103989795017,7.72710020968681e-13,2.75450000000009
0.0,0.0,0.0282865208813779,0.0282893033710943,-0.00022326103990066002,7.707298341208535e-13,2.75500000000009
0.0,0.0,0.028285453872576,0.0282882385395147,-0.00022326103990262004,7.675498691489535e-13,2.75550000000009
0.0,3.4839839346823e-13,0.028284387072146,0.0282871735381586,-0.00022326103990531017,7.65010017139689e-13,2.75600000000009
0.0,1.0061396160665481e-16,0.0282833204717027,0.0282861083534958,-0.0002232610399076501,7.718198909850704e-13,2.75650000000009
1.938416996360992e-10,3.898999179074991e-13,0.028282254051206,0.0282850434927541,-0.0002232610399097901,7.689899064744488e-13,2.75700000000009
4.630971023322772e-10,0.0,0.0282811883229754,0.0282839784175004,-0.0002232669380073601,7.752398983179587e-13,2.75750000000009
2.0105789949598218e-10,3.9898639947466563e-16,0.0282801229627658,0.028282913434441,-0.00022325284987393008,7.725699420479959e-13,2.75800000000009
2.7998436902265667e-15,2.6810151321221554e-13,0.0282790574143297,0.0282818485352174,-0.00022325899669937998,7.79069950912481e-13,2.75850000000009
0.0,0.0,0.028277992888758,0.028280784624543,-0.0002232589967022401,7.820098735233927e-13,2.75900000000009
4.0245584642661925e-16,2.8033131371785203e-15,0.0282769273574474,0.0282797206078547,-0.00022325899670449004,7.78509852070175e-13,2.75950000000009
6.904530072682213e-11,8.60059939933322e-12,0.0282758625426254,0.0282786575515605,-0.00022325899670704009,7.766899103034408e-13,2.76000000000009
7.008282842946301e-16,0.0,0.0282748042739093,0.0282775920586424,-0.00022325710737528003,7.73349917090882e-13,2.76050000000009
1.3364206997990014e-09,3.0982161280945775e-15,0.0282737452096262,0.0282765266444551,-0.00022325710737658997,7.714098457234364e-13,2.76100000000009
3.315047993057707e-10,2.369979212879514e-14,0.0282726861288674,0.0282754641259874,-0.0002233170441368101,7.684898724324984e-13,2.76150000000009
1.9984014443252818e-15,7.171930063720744e-11,0.0282716271252565,0.0282744048936673,-0.00022332051562535008,7.587899492761396e-13,2.76200000000009
6.002143226879753e-16,4.399258735077183e-15,0.0282705649666321,0.0282733435392724,-0.00022332051562427,7.492899530003871e-13,2.76250000000009
3.8845208993887326e-09,2.0990154059319366e-15,0.0282695007219173,0.0282722833930032,-0.00022332051562205996,7.464400191697917e-13,2.76300000000009
5.970224314921779e-14,1.0026701691145945e-15,0.0282684473895438,0.0282712216061898,-0.00022368783991341006,7.451398439245471e-13,2.76350000000009
7.008282842946301e-16,1.0026701691145945e-15,0.0282673855179411,0.0282701587922641,-0.00022368783844024017,7.496199841416917e-13,2.76400000000009
0.0,0.0,0.0282663212111767,0.0282690948670004,-0.00022368783843850003,7.54499978120049e-13,2.76450000000009
0.0,0.0,0.0282652552115816,0.0282680306598504,-0.00022368783843766996,7.55919849285136e-13,2.76500000000009
0.0,7.008282842946301e-16,0.0282641886220444,0.0282669664183988,-0.00022368783843639017,7.576298529515801e-13,2.76550000000009
0.0,1.1916995168448352e-12,0.0282631219652663,0.0282659026085093,-0.00022368783843442017,7.591000310974705e-13,2.76600000000009
1.9033759984798948e-10,0.0,0.0282620554516004,0.0282648380732634,-0.0002236878384333401,7.626100272106751e-13,2.76650000000009
8.627400183147671e-11,0.0,0.0282609893907665,0.0282637737900932,-0.00022368249598245997,7.636799179144838e-13,2.76700000000009
2.0625460020462505e-10,3.089889455409889e-14,0.0282599235109901,0.0282627096387312,-0.00022368010021912008,7.646799859983844e-13,2.76750000000009
0.0,0.0,0.0282588581554912,0.0282616455545304,-0.00022368650481172005,7.68709965473513e-13,2.76800000000009
3.246872007367507e-10,0.0,0.0282577925375242,0.0282605815029601,-0.00022368650480916004,7.702300169193377e-13,2.76850000000009
6.222970055924648e-11,4.92002272256542e-14,0.0282567275102029,0.0282595174876254,-0.0002236945335832301,7.710199666222106e-13,2.76900000000009
0.0,3.101685575046531e-15,0.0282556628118609,0.0282584534916188,-0.00022369284882454011,7.753099377783013e-13,2.76950000000009
7.202571872255703e-15,4.1090048030767434e-13,0.028254597583916,0.0282573895356133,-0.00022369284882235003,7.79069950912481e-13,2.77000000000009
2.5929199759522348e-11,4.335004577527002e-13,0.0282535323201216,0.028256326163151,-0.0002236928490818601,7.835199503092305e-13,2.77050000000009
2.0854709972817354e-10,0.0,0.0282524671763523,0.0282552621863045,-0.00022369216297537012,7.887698740688398e-13,2.77100000000009
8.043580038141762e-11,2.598615767013257e-15,0.0282514024565899,0.0282541982729504,-0.00022369860088412006,7.908099088765885e-13,2.77150000000009
2.1461370180997363e-10,1.0061396160665481e-16,0.0282503375886029,0.0282531344503052,-0.0002236963885777301,7.959698438558815e-13,2.77200000000009
0.0,6.002143226879753e-16,0.0282492730113063,0.0282520706857767,-0.00022370305202696,8.007000010940013e-13,2.77250000000009
0.0,3.6300823458290665e-14,0.0282482081084397,0.0282510081825386,-0.0002237030520235901,8.043199353074959e-13,2.77300000000009
4.479000503820885e-12,0.0,0.0282471432371162,0.0282499453188034,-0.00022370305202040015,8.087499853842717e-13,2.77350000000009
2.7242300082441773e-10,9.71445146547012e-17,0.0282460796606828,0.028248881985438,-0.00022370293525287004,8.123599449377794e-13,2.77400000000009
3.6884870158182537e-10,3.9898639947466563e-16,0.0282450161352848,0.0282478186067973,-0.00022369510744576007,8.16690031574252e-13,2.77450000000009
1.1193025672984191e-12,4.0549855140348257e-13,0.028243952420183,0.028246756621322,-0.00022368422208697016,8.205098926683529e-13,2.77500000000009
2.215247985049018e-10,1.427989670954588e-13,0.0282428881378326,0.0282456958132467,-0.00022368419308360014,8.254200274671053e-13,2.77550000000009
2.0122792321330962e-16,0.0,0.0282418249669854,0.0282446339497486,-0.00022368883253749998,8.298700268638548e-13,2.77600000000009
0.0,5.603156827405087e-15,0.0282407635926511,0.0282435713027976,-0.00022368883253395008,8.329298622350434e-13,2.77650000000009
8.014422459012849e-16,0.0,0.0282397012652791,0.0282425082860395,-0.0002236888325309501,8.382600169554166e-13,2.77700000000009
1.0360115543228687e-13,0.0,0.0282386384548594,0.0282414451092804,-0.00022368883252731,8.411700155863677e-13,2.77750000000009
0.0,3.717998131591571e-13,0.0282375747984019,0.0282403818713472,-0.00022368882991037013,8.441999269775957e-13,2.7780000000001
0.0,0.0,0.028236510833735,0.0282393189522471,-0.00022368882990725998,8.471398495885074e-13,2.7785000000001
2.0073839812617678e-10,1.0061396160665481e-16,0.0282354467764972,0.0282382557706382,-0.00022368882990365002,8.513298573042949e-13,2.7790000000001
4.349701154815477e-12,0.0,0.0282343830424272,0.02823719272705,-0.0002236949885571001,8.538998501339545e-13,2.7795000000001
0.0,2.0122792321330962e-16,0.0282333189790227,0.028236129610284,-0.00022369487530645013,8.564498936436404e-13,2.7800000000001
1.0061396160665481e-16,0.0,0.0282322550794478,0.0282350666787604,-0.00022369487530233016,8.618999611242906e-13,2.7805000000001
0.0,4.3230002910732424e-13,0.0282311913421239,0.0282340036421706,-0.00022369487529908015,8.636398887706953e-13,2.7810000000001
0.0,0.0,0.0282301274816676,0.0282329403563518,-0.00022369487529552007,8.672099496842556e-13,2.7815000000001
0.0,0.0,0.0282290635915084,0.0282318771984287,-0.00022369487529185004,8.703998893161424e-13,2.7820000000001
2.1481719875149352e-10,0.0,0.0282279997316624,0.0282308141365573,-0.00022369487528844,8.737299078687144e-13,2.7825000000001
1.2004286453759505e-15,3.4510241886387405e-13,0.0282269370334382,0.0282297511329074,-0.00022370154187352997,8.771100165616552e-13,2.7830000000001
0.0,1.911480002059207e-11,0.0282258741112265,0.0282286880071255,-0.0002237015418700501,8.80190018093252e-13,2.7835000000001
1.933923993169273e-10,1.2004286453759505e-15,0.0282248105662785,0.0282276232614834,-0.00022370154186635016,8.835098451454027e-13,2.7840000000001
0.0,0.0,0.0282237472176401,0.0282265595491921,-0.00022370742281882018,8.871200215393449e-13,2.7845000000001
2.663283701215269e-09,0.0,0.0282226835519682,0.0282254962589021,-0.0002237074228144001,8.910999108741047e-13,2.7850000000001
5.079964227050482e-14,0.0,0.0282216258527603,0.0282244333872367,-0.00022383894504495014,8.948499493482975e-13,2.7855000000001
0.0,0.0,0.0282205652115595,0.0282233706341894,-0.00022383894388695,8.980398889801844e-13,2.7860000000001
1.0998146837692957e-15,0.0,0.0282195021678968,0.0282223079330985,-0.00022383894388312018,9.015199611134284e-13,2.7865000000001
5.137001934940599e-13,3.597816489175898e-15,0.028218438804123,0.0282212453842125,-0.00022383894387923006,9.051999601272787e-13,2.7870000000001
0.0,1.0998146837692957e-15,0.0282173752156569,0.0282201853676696,-0.0002238389306322701,9.091898241220253e-13,2.7875000000001
7.008282842946301e-16,0.0,0.0282163112151245,0.028219124752455,-0.00022383893062664006,9.131300316572721e-13,2.7880000000001
0.0,8.183901473168831e-12,0.0282152477172454,0.0282180628642677,-0.00022383893062288005,9.168599039710568e-13,2.7885000000001
6.324489890130458e-11,0.0,0.0282141841773948,0.0282169995175036,-0.00022383893061874013,9.210798356668048e-13,2.7890000000001
1.338990699567555e-09,5.967448757360216e-16,0.0282131206741516,0.0282159363592822,-0.00022383721041704008,9.244198288793637e-13,2.7895000000001
5.700301342059788e-15,2.0702189962307216e-14,0.0282120599076185,0.0282148740329991,-0.00022389707262518996,9.286399774155463e-13,2.7900000000001
0.0,4.996003610813204e-16,0.0282109997979388,0.0282138117871384,-0.0002238970726213701,9.321898721686983e-13,2.7905000000001
0.0,0.0,0.0282099416272407,0.0282127499499553,-0.00022389707261661002,9.360099501032337e-13,2.7910000000001
1.0061396160665481e-16,3.55201978941011e-13,0.0282088816308485,0.0282116878050572,-0.0002238970726107601,9.397298477570315e-13,2.7915000000001
6.973588373426765e-16,0.0,0.0282078202421152,0.0282106285364064,-0.0002238970726052001,9.436399144718832e-13,2.7920000000001
1.9196230022222593e-10,8.336005496989429e-13,0.0282067584151631,0.028209571699186,-0.00022389707259915003,9.482098266289096e-13,2.7925000000001
0.0,8.014422459012849e-16,0.0282056961184533,0.028208512762083,-0.00022390294908613,9.539398351104955e-13,2.7930000000001
1.433599766675897e-12,1.0061396160665481e-16,0.0282046332160499,0.0282074529625393,-0.00022390294908043013,9.586600176886284e-13,2.7935000000001
4.222766997186156e-10,0.0,0.0282035710216862,0.028206392125343,-0.00022390291194953,9.636399751072888e-13,2.7940000000001
2.649620106653927e-11,9.020562075079397e-16,0.0282025089678467,0.0282053306865801,-0.00022391598595542005,9.680299097036826e-13,2.7945000000001
1.8039736371378012e-13,0.0,0.028201446082327,0.0282042697629341,-0.00022391527754598,9.710498464349238e-13,2.7950000000001
0.0,0.0,0.0282003835448511,0.0282032082119681,-0.00022391527295442,9.744100058078908e-13,2.7955000000001
1.0061396160665481e-16,0.0,0.0281993207728965,0.0282021464353098,-0.0002239152729513901,9.768399197168653e-13,2.7960000000001
0.0,6.002143226879753e-16,0.0281982581040299,0.0282010847998658,-0.00022391527294817002,9.796998282074476e-13,2.7965000000001
1.046820269356985e-11,7.86398723917614e-13,0.0281971955207498,0.0282000235172769,-0.00022391527294440003,9.85249859128401e-13,2.7970000000001
4.0560263481204117e-13,0.0,0.0281961329572213,0.0281989616287047,-0.00022391499908955997,9.895799457648735e-13,2.7975000000001
0.0,4.996003610813204e-16,0.0281950706151115,0.0281978998459456,-0.00022391500968539017,9.944898637231914e-13,2.7980000000001
1.3706102225397032e-11,0.0,0.0281940082503797,0.0281968382207591,-0.00022391500968215014,9.987900263797034e-13,2.7985000000001
3.710226570419195e-14,8.014422459012849e-16,0.028192946015156,0.0281957765969016,-0.00022391465010208,1.0041199642596421e-12,2.7990000000001
7.377598532087859e-12,0.0,0.0281918837365248,0.0281947149739495,-0.0002239146511408901,1.0088698539773011e-12,2.7995000000001
2.790444993128194e-10,0.0,0.0281908215650981,0.028193653474584,-0.0002239144585773501,1.0131899659537869e-12,2.8000000000001
0.0,1.0061396160665481e-16,0.0281897598411341,0.02819259197036,-0.00022392392446015015,1.0180599852721572e-12,2.8005000000001
9.851210125422227e-11,1.0061396160665481e-16,0.0281886975787778,0.0281915306614033,-0.00022392392445659006,1.0230399426908177e-12,2.8010000000001
4.1110170823088765e-13,3.347010169019171e-13,0.0281876355649234,0.0281904699023739,-0.00022392116633526997,1.0278800380292274e-12,2.8015000000001
2.0269850034559944e-10,4.1770059633350343e-13,0.0281865736153046,0.0281894089902703,-0.00022392115962296,1.0323400120859638e-12,2.8020000000001
1.0734239885845653e-10,0.0,0.0281855253971709,0.0281883478342005,-0.00022392628003334997,1.036969989043346e-12,2.8025000000001
2.0622969998385088e-10,5.320049956125672e-14,0.0281844757289609,0.0281872865574823,-0.00022392324257691017,1.0427700369852744e-12,2.8030000000001
1.3010426069826053e-15,0.0,0.028183419955036,0.0281862380875652,-0.00022392963996295014,1.0453298383145126e-12,2.8035000000001
0.0,4.3090184198568693e-13,0.0281823611748828,0.0281851885279474,-0.00022392963995932,1.048479879306452e-12,2.8040000000001
6.973588373426765e-16,1.3010426069826053e-15,0.0281813003044176,0.0281841324853702,-0.00022392963995628012,1.051429993417785e-12,2.8045000000001
1.3200204818097916e-13,0.0,0.0281802387171925,0.0281830743326628,-0.00022392964001668016,1.0548599754106602e-12,2.8050000000001
2.1460510105097974e-10,8.720107969040214e-14,0.0281791770379995,0.0281820142912797,-0.0002239296366623501,1.0579300022822702e-12,2.8055000000001
0.0,0.0,0.0281781156689097,0.0281809535132885,-0.00022393629568926007,1.0605800092322593e-12,2.8060000000001
5.135201291972535e-12,9.71445146547012e-17,0.0281770540478218,0.0281798925298555,-0.00022393629568607013,1.0640999800054507e-12,2.8065000000001
5.5363800349761405e-11,3.6989855622948653e-13,0.0281759923976726,0.0281788316271449,-0.00022393616192700012,1.0670899927567312e-12,2.8070000000001
2.2082297795877892e-11,0.0,0.0281749308558113,0.0281777705428412,-0.00022393466373591005,1.0704200113093032e-12,2.8075000000001
2.0044289839038498e-10,0.0,0.0281738701807689,0.0281767095672741,-0.0002239340809662301,1.0737799538418358e-12,2.80800000000011
4.898859096158503e-15,1.559863349598345e-14,0.0281728093596806,0.0281756486935421,-0.00022394022626216,1.0765099749121543e-12,2.80850000000011
8.189976474781702e-14,0.0,0.0281717515617412,0.0281745887319153,-0.00022394022625838003,1.0798798921046737e-12,2.80900000000011
0.0,3.399988623975503e-13,0.0281706917871408,0.0281735282080034,-0.00022394023094461017,1.0831199218769294e-12,2.80950000000011
1.9302329873349677e-10,0.0,0.0281696309948017,0.0281724712005216,-0.00022394023094194,1.086099959968223e-12,2.81000000000011
9.71445146547012e-17,3.8570188709563524e-13,0.0281685702339414,0.0281714122423833,-0.00022394609667297002,1.0894898264807162e-12,2.81050000000011
3.802513859341161e-15,0.0,0.0281675092671932,0.0281703520436127,-0.00022394609667007997,1.0930798367142502e-12,2.81100000000011
1.9917800048174783e-10,0.0,0.0281664504170392,0.0281692916252298,-0.00022394609666604001,1.0964399960872173e-12,2.81150000000011
0.0,3.698430450782553e-15,0.0281653907172186,0.0281682311974711,-0.00022395223756049008,1.0998500287601187e-12,2.81200000000011
0.0,6.002143226879753e-16,0.0281643299454962,0.0281671729157438,-0.00022395223755652016,1.1031000331923613e-12,2.81250000000011
1.62860003261045e-12,8.145002033943527e-12,0.0281632689862356,0.0281661135474308,-0.00022395223755301017,1.10723995076778e-12,2.81300000000011
2.7398600749295454e-11,0.0,0.0281622080391069,0.028165052563497,-0.0002239521952974101,1.1111298513222234e-12,2.81350000000011
1.9243924995193673e-09,0.0,0.0281611476276318,0.028163991685169,-0.00022395146970560016,1.1152398449176815e-12,2.81400000000011
2.2599977445025843e-14,3.0010716134398763e-15,0.0281600906366495,0.0281629313102847,-0.00022399275984374013,1.1188899199515712e-12,2.81450000000011
0.0,5.076980502671802e-13,0.0281590304327614,0.0281618711129845,-0.00022399275932962013,1.1229600149070817e-12,2.81500000000011
9.71445146547012e-17,0.0,0.0281579696006367,0.0281608114058533,-0.0002239927593257801,1.1265298589802075e-12,2.81550000000011
0.0,3.9840006293978547e-13,0.0281569086869956,0.0281597514075926,-0.00022399275932239002,1.1306498272356524e-12,2.81600000000011
2.92300905702092e-13,4.3090184198568693e-13,0.0281558477413009,0.0281586911957362,-0.00022399275931848017,1.1342398374691864e-12,2.81650000000011
2.0864429975397947e-10,0.0,0.0281547868392623,0.0281576309213792,-0.00022399275180204998,1.1389600200473193e-12,2.81700000000011
4.999880023892622e-11,0.0,0.0281537263739029,0.0281565709716453,-0.00022399914437531,1.1428698699217366e-12,2.81750000000011
2.174139999977509e-10,4.0245584642661925e-16,0.0281526657111955,0.0281555111155806,-0.00022399779811678997,1.147219905878183e-12,2.81800000000011
3.196479886335979e-11,1.1698975121987587e-14,0.0281516061332699,0.0281544523941547,-0.0002240043606926,1.149449892906551e-12,2.81850000000011
4.0245584642661925e-16,1.3981871216373065e-15,0.0281505462653909,0.0281533935024281,-0.00022400351088857013,1.15397990642363e-12,2.81900000000011
0.0,4.298644773470528e-15,0.0281494870213361,0.028152334863095,-0.00022400351088631997,1.1578199336781392e-12,2.81950000000011
0.0,6.002143226879753e-16,0.0281484273701574,0.0281512754902007,-0.00022400351088274015,1.1615099073519763e-12,2.82000000000011
5.739810016169855e-11,8.595999953509015e-11,0.0281473672815231,0.0281502163331344,-0.0002240035108792501,1.1651098922454972e-12,2.82050000000011
0.0,8.411098206817513e-12,0.0281463069996373,0.0281491544503939,-0.00022400518453676,1.1687699419393738e-12,2.82100000000011
8.124480255222721e-11,3.7990444123892075e-15,0.0281452468825056,0.0281480905183507,-0.00022400518453428997,1.171779904010628e-12,2.82150000000011
4.747007301131312e-09,0.0,0.028144186883137,0.0281470313648347,-0.00022400301135799003,1.1744598349405777e-12,2.82200000000011
1.2202330118560312e-10,1.4700046735427463e-14,0.0281431421486707,0.0281459721562492,-0.00022446802260722015,1.1771898560108962e-12,2.82250000000011
0.0,0.0,0.0281420864743457,0.028144913466421,-0.00022446453252934003,1.179639936080279e-12,2.82300000000011
2.0122792321330962e-16,3.331016018570665e-13,0.0281410268979964,0.0281438546527932,-0.00022446453252573007,1.1827598362518232e-12,2.82350000000011
0.0,0.0,0.0281399663637129,0.0281427956113056,-0.00022446453252215003,1.18561996158284e-12,2.82400000000011
1.84227699068229e-10,0.0,0.0281389050821347,0.0281417364354275,-0.00022446453251922008,1.187749985170905e-12,2.82450000000011
0.0,0.0,0.0281378438760476,0.0281406773610869,-0.00022447011368492004,1.1910700290634901e-12,2.82500000000011
0.0,0.0,0.0281367822211873,0.0281396182641271,-0.0002244701136816,1.1935298669524252e-12,2.82550000000011
0.0,0.0,0.0281357206449954,0.0281385591626173,-0.00022447011367867004,1.1968598855049972e-12,2.82600000000011
7.008282842946301e-16,0.0,0.0281346594098345,0.0281375000852499,-0.00022447011367524006,1.1998399235962909e-12,2.82650000000011
7.979727989493313e-16,0.0,0.0281335988272253,0.0281364411437742,-0.00022447011367124998,1.2029498491078483e-12,2.82700000000011
0.0,0.0,0.0281325386641264,0.0281353822020657,-0.00022447011366738003,1.205659920858193e-12,2.82750000000011
7.065308997578068e-10,1.149011441547998e-13,0.0281314782376865,0.0281343232618011,-0.0002244701136636701,1.2093800353524253e-12,2.82800000000011
8.016899991081239e-11,6.002143226879753e-16,0.0281304191401607,0.0281332648206341,-0.00022444672780738,1.2118899633817293e-12,2.82850000000011
0.0,0.0,0.0281293593382093,0.0281322065086096,-0.0002244445188880101,1.2156599511758959e-12,2.82900000000011
0.0,4.2870221261814834e-13,0.0281282993581631,0.0281311478334622,-0.00022444451888429997,1.2194800291104313e-12,2.82950000000011
0.0,9.655991284329701e-13,0.0281272393985247,0.028130089502854,-0.0002244445188800601,1.222799856162582e-12,2.83000000000011
2.0122792321330962e-16,0.0,0.0281261795158642,0.0281290328390792,-0.00022444451887639006,1.2261498240351276e-12,2.83050000000011
2.1405409736385828e-10,0.0,0.028125120362723,0.0281279773359015,-0.00022444451887225015,1.2298898878493336e-12,2.83100000000011
7.470079763094439e-11,0.0,0.0281240632875548,0.0281269205474581,-0.00022445116360544004,1.2341898336654111e-12,2.83150000000011
1.1125000226597237e-11,4.898859096158503e-15,0.0281230127961047,0.0281258629183271,-0.00022444913313261002,1.2380600017403154e-12,2.83200000000011
1.2004286453759505e-15,1.100161628464491e-14,0.0281219574715185,0.0281248049883393,-0.00022444884185440013,1.2416599866338363e-12,2.83250000000011
0.0,0.0,0.0281209003460483,0.0281237525042822,-0.00022444884184881996,1.2493298496424332e-12,2.83300000000011
2.045801028582872e-12,8.17200127012363e-12,0.028119841870046,0.0281226964961458,-0.0002244488418432001,1.256409906669198e-12,2.83350000000011
1.3546157980048878e-09,3.9898639947466563e-16,0.028118783057555,0.0281216384777043,-0.00022444878873077007,1.2629699803340388e-12,2.83400000000011
0.0,0.0,0.0281177268606292,0.0281205797857116,-0.00022450828798186015,1.2692598708174962e-12,2.83450000000011
5.595301999505864e-12,3.4160174688935285e-13,0.0281166680334086,0.0281195212636745,-0.00022450828797541999,1.2749499806591347e-12,2.83500000000011
1.9253129993068718e-10,0.0,0.0281156087244606,0.0281184627340597,-0.00022450814214191,1.2814599641836066e-12,2.83550000000011
6.51639599918985e-10,3.688993555073239e-13,0.0281145496277872,0.0281174043882915,-0.0002245139903583001,1.287789970147446e-12,2.83600000000011
0.0,8.069933610244107e-14,0.0281134915444122,0.0281163459902136,-0.00022449456700130007,1.2943899424522343e-12,2.83650000000011
0.0,9.992007221626409e-16,0.0281124324909567,0.0281152877751972,-0.00022449456699559001,1.301479974138986e-12,2.83700000000011
1.9964990077836475e-10,8.991196676078062e-12,0.0281113734143776,0.0281142302446313,-0.00022449456698899004,1.3079398675230891e-12,2.83750000000011
0.0,6.463024559977271e-13,0.0281103147348209,0.0281131711944156,-0.0002245006876914501,1.3142100255270073e-12,2.83800000000012
1.3229552002502754e-09,0.0,0.0281092557846132,0.0281121122633304,-0.00022450068768471005,1.3217599757753273e-12,2.83850000000012
4.100886297209172e-15,4.4760029016543967e-13,0.0281081998080901,0.0281110539360575,-0.00022456492636469005,1.3283098579397468e-12,2.83900000000012
3.27008600753409e-10,8.144006302668316e-13,0.0281071440869699,0.0281099956845554,-0.00022456492636034,1.3352199120658659e-12,2.83950000000012
0.0,1.6077798814517763e-11,0.0281060870637033,0.0281089374741338,-0.00022457487651440008,1.3425499861136059e-12,2.84000000000012
4.2364510163817037e-10,0.0,0.0281050284004737,0.0281078776908413,-0.0002245748765111401,1.3477198957528858e-12,2.84050000000012
2.7040900074659646e-10,0.0,0.0281039702554516,0.0281068187306228,-0.00022458801352509008,1.351509832867026e-12,2.84100000000012
2.0808685989581743e-09,4.448004464752131e-13,0.0281029117055164,0.0281057605608093,-0.00022459268263849003,1.3558399195034987e-12,2.84150000000012
1.8744800850400978e-11,3.320989316879519e-13,0.0281018580217182,0.0281047054090958,-0.00022469467955407003,1.3605499105812102e-12,2.84200000000012
3.7990444123892075e-15,2.1697921237517903e-14,0.0281008027707094,0.0281036488633898,-0.0002246941861043701,1.3657898596808327e-12,2.84250000000012
9.91704201397381e-10,4.240011119982512e-13,0.0280997477329316,0.0281025920364278,-0.00022469418609884998,1.3700698561769364e-12,2.84300000000012
2.1193890045734243e-10,1.1403000071963376e-11,0.0280986911648625,0.0281015377056291,-0.00022467538956689017,1.3760899971598795e-12,2.84350000000012
2.1354040063981117e-10,8.080029700874292e-13,0.0280976327464266,0.0281004831646444,-0.00022468198602985,1.3807698474171959e-12,2.84400000000012
9.71445146547012e-17,0.0,0.0280965740813335,0.0280994266116159,-0.0002246886361286101,1.3864098671184655e-12,2.84450000000012
1.4275056969825783e-09,0.0,0.028095515295473,0.028098369541605,-0.00022468863612248,1.3927999378826605e-12,2.84500000000012
1.1370071550942384e-13,0.0,0.0280944598325869,0.0280973124605526,-0.0002247599847184801,1.3997099920087797e-12,2.84550000000012
0.0,4.481970350411757e-13,0.0280934015124866,0.0280962554710472,-0.00022475998191878017,1.4054400004903655e-12,2.84600000000012
1.0061396160665481e-16,9.71445146547012e-17,0.0280923426668013,0.0280951981864017,-0.00022475998191325008,1.4116399021935067e-12,2.84650000000012
0.0,0.0,0.028091284032792,0.028094141294663,-0.00022475998190594018,1.4183999027389538e-12,2.84700000000012
4.962996992541324e-10,0.0,0.0280902254081307,0.0280930843555372,-0.00022475998189924002,1.4242298746608428e-12,2.84750000000012
0.0,0.0,0.0280891679777872,0.0280920273777113,-0.00022477628960341015,1.4315300247286222e-12,2.84800000000012
0.0,0.0,0.0280881096104532,0.0280909704154917,-0.0002247762895967501,1.4378600306924616e-12,2.84850000000012
2.0744849935083742e-10,1.1248602743707536e-11,0.0280870512019394,0.0280899134898703,-0.0002247762895901601,1.4436498871339687e-12,2.84900000000012
0.0,8.152499508806699e-12,0.0280859931729426,0.0280888551317744,-0.00022477043546721004,1.4501999861388226e-12,2.84950000000012
0.0,3.93199361958807e-13,0.0280849350890909,0.0280877963267492,-0.00022477043546004997,1.4561498708209886e-12,2.85000000000012
2.7680750989966807e-09,0.0,0.0280838771317906,0.0280867382588247,-0.00022477043545297013,1.4614698340409404e-12,2.85050000000012
1.912192001962687e-10,0.0,0.0280828329815549,0.0280856809858353,-0.00022490130233215997,1.4670699551022626e-12,2.85100000000012
1.171597541205216e-12,1.4998419173295474e-14,0.0280817800570162,0.0280846242062813,-0.00022490714757135996,1.473389986406115e-12,2.85150000000012
0.0,4.463998615200637e-13,0.0280807228633617,0.0280835753822304,-0.00022490711720934,1.4792000090080304e-12,2.85200000000012
0.0,0.0,0.0280796645743168,0.0280825223107621,-0.00022490711720422017,1.483859909945373e-12,2.85250000000012
0.0,6.002143226879753e-16,0.0280786062586676,0.0280814667320751,-0.00022490711719835008,1.48823986988178e-12,2.85300000000012
2.1200619731986947e-10,0.0,0.0280775480488082,0.0280804109223015,-0.00022490711719308997,1.4937599768227727e-12,2.85350000000012
7.008282842946301e-16,0.0,0.028076490780462,0.0280793546760238,-0.00022491371411468013,1.4997799009652812e-12,2.85400000000012
0.0,1.6849022177467532e-12,0.0280754336027499,0.0280782983369569,-0.00022491371410908998,1.5049699767649694e-12,2.85450000000012
2.299299639574315e-12,2.431140011527333e-11,0.0280743761029584,0.0280772412812454,-0.00022491371410369998,1.5097998806029578e-12,2.85500000000012
1.3289149988771065e-09,1.584600159421079e-11,0.0280733186030469,0.0280761820704572,-0.00022491365438478007,1.5138500262384946e-12,2.85550000000012
2.618136402121607e-09,2.7355999410172416e-11,0.028072263513067,0.0280751217812308,-0.00022495438223597017,1.5183598735951653e-12,2.85600000000012
1.3755331977616247e-09,4.2749831452582043e-13,0.02807121304283,0.0280740597656662,-0.00022510231065397002,1.5228898871122443e-12,2.85650000000012
2.0537075998139365e-09,4.5300898449118776e-11,0.0280701601451697,0.0280730005586061,-0.00022518459791259012,1.527329911849007e-12,2.85700000000012
2.766364401440846e-09,5.476001596615987e-13,0.0280691063281668,0.0280719371654834,-0.00022528737475625013,1.5306898543815395e-12,2.85750000000012
5.4022975017054e-09,2.92356000519689e-11,0.0280680534332378,0.0280708783878,-0.00022543836830228006,1.5359798936215308e-12,2.85800000000012
1.7233344994094235e-09,2.5755800270310658e-11,0.0280670046751808,0.0280698174516882,-0.00022554613079375004,1.5391698332534176e-12,2.85850000000012
4.2190319987645e-10,1.1424101248325158e-11,0.0280659487336374,0.0280687552674095,-0.00022563802629202998,1.5424799024860159e-12,2.85900000000012
4.730460599622344e-09,3.4140051896613954e-13,0.0280648879909313,0.0280676958719556,-0.00022565119440982016,1.5443599090531057e-12,2.85950000000012
1.921488003431282e-10,1.6378499251290535e-11,0.0280638372604861,0.0280666382422429,-0.00022590787405792003,1.5461599014998662e-12,2.86000000000012
1.331129300535805e-09,0.0,0.0280627772477372,0.0280655801044349,-0.00022591370736097004,1.5488398324298158e-12,2.86050000000012
1.3303270013365065e-09,1.9012569296705806e-15,0.0280617217112527,0.0280645235768725,-0.00022598014755801006,1.5520200142421503e-12,2.86100000000012
2.117561022363379e-10,6.401129626354418e-15,0.0280606643673318,0.0280634688523832,-0.0002260653667392901,1.5551498890736815e-12,2.86150000000012
3.1988300897012323e-15,8.831199660441769e-12,0.0280596035673201,0.0280624177859903,-0.00022607195900250002,1.5578599608240262e-12,2.86200000000012
1.3517704004761821e-09,0.0,0.028058544582848,0.028061362894457,-0.00022607195900077007,1.5600799731924075e-12,2.86250000000012
2.7416290002135746e-09,3.299444051307887e-15,0.0280574871988829,0.0280603072578228,-0.00022613170454909015,1.5637898961862184e-12,2.86300000000012
2.9976021664879227e-15,3.9520123285008424e-13,0.0280564301974065,0.0280592543929478,-0.00022605001053091012,1.565989959234626e-12,2.86350000000012
8.9141020953587e-12,7.081002451059248e-13,0.02805537284695,0.0280582003249262,-0.00022605001052837005,1.5687100056449577e-12,2.86400000000012
6.498000054699915e-12,1.1534700278259535e-11,0.0280543147435183,0.0280571455628436,-0.00022604977754865012,1.5719298692568051e-12,2.86450000000012
2.0697029853855575e-10,1.6618900700038353e-11,0.028053256180437,0.0280560888195206,-0.0002260496080865801,1.5744998620864648e-12,2.86500000000012
0.0,0.0,0.0280521985097826,0.0280550327305122,-0.00022605599217196,1.580729904610001e-12,2.86550000000012
3.125867099884605e-09,0.0,0.0280511404545109,0.0280539770337737,-0.00022605599216806013,1.5833998608799638e-12,2.86600000000012
5.0327100126201785e-11,3.2999991628201997e-13,0.0280500898337474,0.0280529218839348,-0.00022622558643400014,1.5861999214106248e-12,2.86650000000012
1.8358200029600091e-10,2.0122792321330962e-16,0.0280490324621663,0.02805186712771,-0.00022622423041565001,1.592689955615123e-12,2.86700000000012
1.2295699181041897e-11,1.170244456893954e-14,0.0280479749587371,0.0280508121830168,-0.00022622978647469016,1.5991099503592787e-12,2.86750000000012
3.8764599169516245e-11,1.0998146837692957e-15,0.0280469167852938,0.0280497572478918,-0.00022622946430908997,1.6059599396850421e-12,2.86800000000013
0.0,6.554999598673561e-13,0.0280458586558581,0.0280487031030918,-0.00022622842884500007,1.6119698891675638e-12,2.86850000000013
7.502789708957458e-11,6.099287741534454e-15,0.0280448007170738,0.0280476481638186,-0.0002262284288407101,1.618839827813301e-12,2.86900000000013
6.291019025161937e-10,4.4609801963524376e-13,0.0280437432065133,0.028046593514297,-0.00022622637888792011,1.625759856599407e-12,2.86950000000013
1.3139100918380109e-11,8.176001542459232e-12,0.0280426868331769,0.0280455386657016,-0.00022622320359595,1.6326300120855786e-12,2.87000000000013
1.3554973012086524e-09,1.8370027721203996e-13,0.0280416300485904,0.0280444829183099,-0.00022622285519893,1.6389099279090491e-12,2.87050000000013
3.1023479965530676e-10,4.2709932812634577e-13,0.0280405760774774,0.0280434275678722,-0.00022628262860131007,1.6464399288373954e-12,2.87100000000013
0.0,2.983724378680108e-16,0.0280395201699266,0.0280423724914284,-0.00022628646235064,1.6542398961066906e-12,2.87150000000013
0.0,0.0,0.0280384634177955,0.0280413178011584,-0.00022628646234574006,1.6627398242985425e-12,2.87200000000013
2.1352049989209476e-10,1.707059840705405e-11,0.0280374066403709,0.0280402633246588,-0.00022628646234097998,1.6670399869550545e-12,2.87250000000013
0.0,0.0,0.0280363503761289,0.0280392073765655,-0.00022629308688670012,1.6740500045214768e-12,2.87300000000013
1.4994072997098762e-09,6.390027396108167e-14,0.0280352939326739,0.0280381540818678,-0.00022629308688187997,1.679870001783379e-12,2.87350000000013
6.659950368970158e-14,0.0,0.0280342426746406,0.028037100980248,-0.00022638611783507012,1.6859400160662563e-12,2.87400000000013
0.0,1.5391500574057915e-11,0.0280331889809593,0.0280360476047803,-0.00022638611617573014,1.6915999850874996e-12,2.87450000000013
1.3601137993646262e-09,1.1067698840738771e-11,0.0280321339587838,0.0280349921386026,-0.00022638611617054006,1.6998999863987452e-12,2.87500000000013
0.0,0.0,0.0280310809795263,0.028033935991432,-0.0002264459773435501,1.7063900206032434e-12,2.87550000000013
0.0,0.0,0.0280300253024155,0.0280328808960139,-0.00022644597733765008,1.7119600008441704e-12,2.87600000000013
2.4463211976966104e-09,0.0,0.0280289691211489,0.0280318265572596,-0.00022644597733195997,1.7176800346657695e-12,2.87650000000013
7.979727989493313e-16,3.7990444123892075e-15,0.028027918336021,0.028030772541132,-0.00022656234904927,1.7237398574482254e-12,2.87700000000013
0.0,2.0990154059319366e-15,0.0280268631880817,0.0280297240114778,-0.00022656234904485013,1.7286799162269384e-12,2.87750000000013
2.825999850797345e-12,6.712026767718982e-13,0.0280258068347789,0.0280286771095068,-0.00022656234904026005,1.7357699479136901e-12,2.87800000000013
2.7906010835465622e-12,1.1465050089864981e-10,0.0280247585280195,0.028027633252663,-0.0002265622757400001,1.7432799995220627e-12,2.87850000000013
2.512727977077578e-10,3.9898639947466563e-16,0.0280237106582575,0.0280265856435514,-0.00022656220403894007,1.751709888253572e-12,2.87900000000013
5.556863899580655e-09,4.121009089530503e-13,0.0280226626857161,0.0280255315831692,-0.00022657051254043018,1.759939850104475e-12,2.87950000000013
6.973588373426765e-16,0.0,0.0280216280975329,0.028024476394971,-0.00022747105112989018,1.7665098984293026e-12,2.88000000000013
2.0523180030429522e-10,0.0,0.0280205830020503,0.0280234216413741,-0.00022747105112335005,1.7729099438534845e-12,2.88050000000013
0.0,4.454006607979011e-13,0.0280195341179768,0.0280223674297899,-0.00022747741184697017,1.7794299020379434e-12,2.88100000000013
1.2004286453759505e-15,2.1996293675385914e-15,0.0280184810543964,0.0280213133854435,-0.00022747741184117013,1.7864999844047214e-12,2.88150000000013
2.015250119558054e-11,2.0122792321330962e-16,0.0280174268498243,0.0280202615636586,-0.00022747741183423015,1.7937398528317106e-12,2.88200000000013
2.1155580065546076e-10,1.5994150448506161e-15,0.028016372583371,0.0280192094500538,-0.00022747688086208998,1.8012100058001357e-12,2.88250000000013
0.0,3.375008605921437e-13,0.0280153181510225,0.0280181566221872,-0.0002274834670785101,1.8093499788707224e-12,2.88300000000013
0.0,0.0,0.0280142628926547,0.0280171041224838,-0.00022748346707400003,1.8144799898700548e-12,2.88350000000013
1.9165139961141442e-10,7.008282842946301e-16,0.0280132073382694,0.0280160511355681,-0.00022748346706853001,1.8196900149897166e-12,2.88400000000013
6.002143226879753e-16,1.7125603019030322e-11,0.0280121520953995,0.0280149992901073,-0.00022748928249747007,1.824679947068364e-12,2.88450000000013
0.0,0.0,0.0280110979803008,0.0280139457528169,-0.00022748928249242007,1.8312499953931916e-12,2.88500000000013
1.275852402893296e-09,0.0,0.0280100435224647,0.0280128925427736,-0.0002274892824872701,1.8362499021318257e-12,2.88550000000013
4.681983967191883e-13,4.2540276856684045e-13,0.0280089937835988,0.0280118395250446,-0.0002275786898430401,1.8405498479479032e-12,2.88600000000013
0.0,1.0998146837692957e-15,0.0280079397527329,0.0280107863966832,-0.00022757870205111015,1.8469099947321377e-12,2.88650000000013
8.036060011873403e-11,0.0,0.0280068844908291,0.0280097342070282,-0.0002275787020457401,1.850559852925593e-12,2.88700000000013
2.1341879999359215e-10,1.1036300345823591e-11,0.0280058292860986,0.0280086816331758,-0.00022757648776422002,1.8547199366614198e-12,2.88750000000013
0.0,3.945004045657896e-13,0.0280047743365346,0.0280076276224528,-0.00022758311193240015,1.8587499161365484e-12,2.88800000000013
8.526206997372388e-10,0.0,0.028003719119521,0.0280065739010863,-0.00022758311192764007,1.863590011474958e-12,2.88850000000013
1.4025858981192574e-09,3.7098796257239997e-14,0.0280026655398167,0.0280055208337625,-0.00022755324600092007,1.866739835626463e-12,2.88900000000013
2.0637699882364302e-10,6.002143226879753e-16,0.0280016142232491,0.0280044680810869,-0.00022762385375947017,1.8713598379238583e-12,2.88950000000013
5.034701822115295e-12,0.0,0.028000560177986,0.0280034164963436,-0.00022763021792902003,1.875949916241293e-12,2.89000000000013
6.002143226879753e-16,6.002143226879753e-16,0.0279995051920679,0.0280023647168895,-0.00022763035444100014,1.880159873277054e-12,2.89050000000013
2.4353602467996893e-11,0.0,0.0279984511319498,0.0280013125736123,-0.00022763035443766014,1.885879907098653e-12,2.89100000000013
8.777779891833148e-11,1.6639987998612327e-12,0.0279973977394392,0.0280002603102445,-0.0002276297107595901,1.8901399542747832e-12,2.89150000000013
0.0,9.609001094812442e-12,0.0279963436365321,0.0279992078881709,-0.00022762727259658007,1.8955900217554333e-12,2.89200000000013
1.2975731600306517e-15,1.0061396160665481e-16,0.0279952892557845,0.0279981550121487,-0.00022762727259319996,1.9022099433801953e-12,2.89250000000013
1.3195975007151972e-09,0.0,0.0279942358654072,0.0279971027957967,-0.00022762727259027,1.9073499290395146e-12,2.89300000000013
2.5522069874162057e-10,4.8797771379227584e-14,0.0279931850487386,0.0279960509149742,-0.00022769111284370001,1.9129899487407842e-12,2.89350000000013
1.0061396160665481e-16,3.645000967722467e-13,0.027992131901673,0.0279949994210106,-0.00022769960125065,1.9167300125549902e-12,2.89400000000013
6.506030089670212e-11,4.4429737666717983e-13,0.0279910783746166,0.0279939473864443,-0.0002276996012476201,1.9208998541103695e-12,2.89450000000013
2.0572159947773727e-10,0.0,0.0279900247531963,0.0279928951498831,-0.00022769782937385997,1.924850036305603e-12,2.89500000000013
6.002143226879753e-16,2.1999763122337868e-14,0.0279889716051038,0.0279918431099828,-0.00022770373150057008,1.929189880761628e-12,2.89550000000013
2.1129169941458414e-10,0.0,0.0279879181976232,0.027990791290903,-0.00022770373149832014,1.932949893895808e-12,2.89600000000013
4.523680041668143e-11,1.8006429680639258e-15,0.0279868648298182,0.0279897395106609,-0.00022771031155117017,1.937459958092913e-12,2.89650000000013
0.0,1.4988010832439613e-15,0.0279858111660873,0.0279886896946849,-0.00022770909315344002,1.940000026942612e-12,2.89700000000013
9.083959973121836e-11,0.0,0.027984757550976,0.0279876394541744,-0.00022770909315051008,1.9417100306090562e-12,2.89750000000013
4.996003610813204e-16,7.400330348517059e-15,0.0279837041884145,0.0279865883041521,-0.00022770661457944012,1.9437298992563967e-12,2.89800000000014
3.400058012914542e-15,0.0,0.027982651988587,0.0279855370453678,-0.0002277066145771401,1.9517499595667065e-12,2.89850000000014
1.0061396160665481e-16,0.0,0.0279816020870483,0.0279844856368011,-0.00022770661456910008,1.959229870354684e-12,2.89900000000014
1.797173521111972e-15,1.0061396160665481e-16,0.0279805508218071,0.027983434188773,-0.00022770661456203998,1.967349894105297e-12,2.89950000000014
2.9663597966855804e-11,8.366020029515475e-11,0.0279794993796338,0.0279823829836668,-0.0002277066145550601,1.9697698333542846e-12,2.90000000000014
8.701372955499664e-15,1.9012569296705806e-15,0.0279784472804752,0.0279813318501098,-0.00022770582781152997,1.9781598234458464e-12,2.90050000000014
7.470066232251327e-14,3.5006719745211967e-15,0.0279773997164189,0.0279802794516811,-0.00022770582780423003,1.9848198605509904e-12,2.90100000000014
3.448142299466994e-09,4.165001676881275e-13,0.0279763492375584,0.0279792270238035,-0.00022770582593012998,1.993140028022644e-12,2.90150000000014
3.1440024195195093e-12,2.8603099055946046e-11,0.0279753099667657,0.027978179949328,-0.00022810469212169006,2.0017299449948123e-12,2.90200000000014
0.0,0.0,0.0279742617825785,0.0279771267026293,-0.00022810461036173015,2.010119935086374e-12,2.90250000000014
1.4599157993622214e-09,0.0,0.0279732103565152,0.0279760739733389,-0.00022810461035407004,2.0173799696737715e-12,2.90300000000014
1.4106406008573824e-09,0.0,0.0279721612115885,0.0279750223111787,-0.00022820233065147999,2.0264300220479425e-12,2.90350000000014
1.025898116457924e-12,6.973588373426765e-16,0.0279711108667616,0.0279739711577468,-0.00022827244023660006,2.0337199806153006e-12,2.90400000000014
7.008282842946301e-16,0.0,0.0279700566216597,0.0279729202393587,-0.00022827241366020013,2.042170035507218e-12,2.90450000000014
2.6345800541172082e-11,0.0,0.0279690021846025,0.0279718694443799,-0.00022827241365138014,2.051599992322628e-12,2.90500000000014
0.0,1.509903313490213e-14,0.0279679484051302,0.0279708187281201,-0.00022827174923569014,2.060400027675824e-12,2.90550000000014
0.0,6.891986981116816e-13,0.0279668942419634,0.0279697682339584,-0.00022827174922670015,2.06981003517126e-12,2.90600000000014
0.0,4.996003610813204e-16,0.0279658402964506,0.0279687186703116,-0.00022827174921733005,2.0810998323933516e-12,2.90650000000014
3.8115620035195086e-10,0.0,0.0279647868711672,0.0279676692334692,-0.00022827174920785,2.091789848973624e-12,2.90700000000014
0.0,0.0,0.0279637343479446,0.0279666194257276,-0.0002282833530763001,2.1012200226294686e-12,2.90750000000014
6.501743587961073e-15,0.0,0.0279626814297387,0.0279655692379841,-0.00022828335306748011,2.1110199092261306e-12,2.90800000000014
3.41253032776212e-11,0.0,0.027961635705642,0.0279645189278414,-0.00022828335305681005,2.121039888863807e-12,2.90850000000014
5.638539982144586e-11,5.998673779927799e-15,0.027960591301676,0.0279634686087183,-0.00022828244432003997,2.1310598685014837e-12,2.90900000000014
1.2004286453759505e-15,3.299444051307887e-15,0.0279595433060311,0.0279624247195386,-0.00022828091835181015,2.1414799187408073e-12,2.90950000000014
0.0,4.4220183070819985e-13,0.0279584938521757,0.0279613821119973,-0.00022828091834172014,2.151800005539828e-12,2.91000000000014
1.950439809661475e-11,1.509903313490213e-14,0.0279574430151533,0.0279603357057477,-0.00022828091833136015,2.165320006630722e-12,2.91050000000014
0.0,3.9898639947466563e-16,0.0279563918587283,0.0279592877658662,-0.00022828039890992005,2.18936999606123e-12,2.91100000000014
2.109508991099407e-10,0.0,0.0279553406763959,0.0279582385319785,-0.00022828039889861008,2.2132400079311054e-12,2.91150000000014
1.513617009507584e-10,1.0061396160665481e-16,0.0279542897905172,0.0279571888449803,-0.0002282869708917,2.223789945590693e-12,2.91200000000014
6.002143226879753e-16,3.0184188481996443e-16,0.0279532387410381,0.0279561391230298,-0.00022828276370120016,2.23502986951285e-12,2.91250000000014
6.002143226879753e-16,4.1090048030767434e-13,0.0279521879988786,0.0279550894871942,-0.00022828276368936002,2.256329888553066e-12,2.91300000000014
9.71445146547012e-17,7.243997068862029e-13,0.0279511374883909,0.0279540395798212,-0.00022828276368996002,2.2741899509404195e-12,2.91350000000014
2.0632070010795367e-10,1.2975731600306517e-15,0.0279500869262743,0.0279529893872371,-0.00022828276369119016,2.2922499402083796e-12,2.91400000000014
4.040470041877242e-11,0.0,0.0279490365760777,0.0279519403691817,-0.00022828912161331014,2.2902899195209603e-12,2.91450000000014
2.5996369987235646e-10,0.0,0.0279479885444323,0.0279508909290539,-0.00022828804184046002,2.2892798767770728e-12,2.91500000000014
6.002143226879753e-16,6.900729987435739e-15,0.0279469394789588,0.0279498413914844,-0.00022829674013538008,2.288620031334898e-12,2.91550000000014
5.2152400453753245e-11,3.701899897734506e-15,0.0279458895661724,0.0279487918749511,-0.00022829674014523006,2.2887199947752013e-12,2.91600000000014
0.0,1.0061396160665481e-16,0.0279448399487011,0.027947745270704,-0.00022829533444609007,2.2791200350591456e-12,2.91650000000014
1.2975731600306517e-15,1.9984014443252818e-15,0.0279437896506062,0.0279466971961465,-0.00022829533445525006,2.271609983450773e-12,2.91700000000014
4.5365398937402546e-11,4.3580070108184543e-13,0.0279427403512696,0.0279456494187682,-0.00022829533446588998,2.261209882531423e-12,2.91750000000014
0.0,1.0912000469875949e-11,0.0279416904399301,0.0279446003710122,-0.00022829411667311017,2.253239912361482e-12,2.91800000000014
0.0,9.398731792842341e-15,0.0279406402945654,0.0279435501613368,-0.00022829411668305014,2.2397498352505485e-12,2.91850000000014
2.1311369682863734e-10,0.0,0.0279395901637113,0.0279425002004904,-0.00022829411669319003,2.2276598968251626e-12,2.91900000000014
1.3937314011225332e-09,3.7760072846282355e-13,0.0279385404610746,0.0279414507549893,-0.00022830072573364014,2.219779915435538e-12,2.91950000000014
5.658008783715474e-13,0.0,0.0279374936236594,0.0279404018452764,-0.00022837101018032013,2.206769923046581e-12,2.92000000000014
1.9741220116942237e-10,3.9898639947466563e-16,0.0279364438617137,0.0279393528732929,-0.00022837099557802007,2.197859949593095e-12,2.92050000000014
0.0,4.11001094269281e-13,0.0279353939045616,0.0279383047994314,-0.00022837707208838006,2.1852999011057195e-12,2.92100000000014
0.0,0.0,0.0279343435342858,0.0279372563878506,-0.00022837707209742014,2.170609829030279e-12,2.92150000000014
3.9898639947466563e-16,0.0,0.0279332932171855,0.0279362077704768,-0.00022837707210742017,2.1619199486178076e-12,2.92200000000014
2.2621600079264503e-10,3.618008670436268e-13,0.0279322438846734,0.0279351591149638,-0.00022837707211561002,2.152799856783294e-12,2.92250000000014
0.0,1.0061396160665481e-16,0.0279311948673928,0.0279341103056727,-0.00022838282057894015,2.136089916060513e-12,2.92300000000014
1.9831699824002236e-10,1.5994150448506161e-15,0.0279301452378672,0.0279330617321423,-0.00022838282058792016,2.1208399619832008e-12,2.92350000000014
9.647976861870688e-13,0.0,0.0279290958740214,0.0279320140169274,-0.00022838889084674007,2.1026800092749376e-12,2.92400000000014
5.496200716770261e-12,3.9898639947466563e-16,0.0279280462282034,0.0279309661830917,-0.00022838886781525016,2.0944298812636264e-12,2.92450000000014
5.154002225005172e-13,1.97758476261356e-16,0.0279269975457568,0.0279299180232163,-0.00022838872459018012,2.0762198384149944e-12,2.92500000000014
5.981422995793295e-10,0.0,0.0279259487738297,0.027928869742424,-0.00022838873803455008,2.0596098611325164e-12,2.92550000000014
8.001699997040035e-12,0.0,0.0279249006546852,0.0279278214490681,-0.0002283697164936801,2.0408499109419997e-12,2.92600000000014
1.43982048506075e-14,0.0,0.0279238517285717,0.0279267731860472,-0.00022836950756839006,2.0320598502487908e-12,2.92650000000014
3.805202680728925e-12,9.678022272474607e-13,0.0279228026935409,0.0279257249693656,-0.0002283695080297801,2.0091198670024735e-12,2.92700000000014
1.0061396160665481e-16,0.0,0.0279217541918012,0.0279246767399875,-0.00022836940905808013,1.998190024901647e-12,2.92750000000014
0.0,1.1664003096711895e-12,0.0279207055518866,0.0279236291948029,-0.00022836940906720998,1.988090031143641e-12,2.92800000000015
2.1079350071007141e-10,1.8146699420906742e-11,0.0279196567744154,0.0279225816179067,-0.00022836940907602,1.983579966946536e-12,2.92850000000015
1.9080379984326434e-10,1.0061396160665481e-16,0.0279186083318477,0.027921531281069,-0.00022837598014988016,1.9749599091539727e-12,2.92900000000015
0.0,9.71445146547012e-17,0.0279175665750791,0.0279204822618768,-0.00022838176534683012,1.968659827170094e-12,2.92950000000015
1.2067044030672491e-09,0.0,0.0279165207973963,0.0279194341790541,-0.00022838176535496012,1.959389898595343e-12,2.93000000000015
9.71445146547012e-17,1.2202044930020861e-14,0.0279154767539229,0.0279183863288646,-0.00022847483276639013,1.9502398827808687e-12,2.93050000000015
1.2975731600306517e-15,0.0,0.0279144286382684,0.0279173446361166,-0.00022847483277389,1.945310015502577e-12,2.93100000000015
1.0679700179760943e-11,9.71445146547012e-17,0.0279133801937298,0.027916299346343,-0.00022847483278105006,1.9384298853564186e-12,2.93150000000015
9.499345754448996e-15,1.3010426069826053e-15,0.0279123311104589,0.027915252649519,-0.00022847455326669005,1.9308998844280723e-12,2.93200000000015
2.3945984084505767e-12,4.996003610813204e-16,0.0279112819873774,0.0279142061670197,-0.0002284745535966401,1.9231198664787508e-12,2.93250000000015
6.750155989720952e-14,1.0061396160665481e-16,0.0279102332424078,0.0279131589967666,-0.00022847449141471013,1.9151199723288492e-12,2.93300000000015
2.2738499971808324e-10,8.219799840780695e-12,0.0279091845597987,0.0279121116361251,-0.00022847448973948008,1.9077298334807535e-12,2.93350000000015
0.0,4.231996697523499e-13,0.0279081364046371,0.0279110632119494,-0.0002284680354006001,1.899889967571511e-12,2.93400000000015
1.587088099830325e-09,4.5401182813264995e-14,0.0279070881129234,0.0279100150329146,-0.00022846803540683015,1.8923198511627826e-12,2.93450000000015
9.992007221626409e-16,0.0,0.027906043156016,0.0279089674254425,-0.00022853829244567003,1.8861700396000103e-12,2.93500000000015
2.1967810209799765e-10,1.3981871216373065e-15,0.0279049957383215,0.0279079200904941,-0.00022853829245135016,1.8810699525806385e-12,2.93550000000015
1.0998146837692957e-15,6.002143226879753e-16,0.0279039479079601,0.0279068679009636,-0.00022854470603166002,1.8733699487516464e-12,2.93600000000015
2.279981758945837e-13,1.0807799100120974e-11,0.0279028935075456,0.0279058247703899,-0.00022854470603903,1.866879914547148e-12,2.93650000000015
0.0,0.0,0.0279018487266992,0.0279047817501921,-0.00022854470027892015,1.8626400335314264e-12,2.93700000000015
0.0,0.0,0.0279008061143904,0.0279037384230856,-0.00022854470028405016,1.8578999016333198e-12,2.93750000000015
1.388402798979671e-09,3.9089911862966176e-13,0.0278997626650291,0.0279026944445439,-0.00022854470029016007,1.853499992376939e-12,2.93800000000015
0.0,0.0,0.0278987211834393,0.0279016495276695,-0.00022861480220642003,1.8492100212208484e-12,2.93850000000015
2.057552982159816e-10,0.0,0.0278976758167653,0.0279006041161235,-0.0002286148022108,1.8445299541230975e-12,2.93900000000015
1.6028844918025698e-15,0.0,0.0278966295739705,0.0278995583551183,-0.00022862114060742005,1.8401599688466774e-12,2.93950000000015
1.4333801506838384e-11,3.9898639947466563e-16,0.0278955832129127,0.0278985123529456,-0.00022862114061101006,1.8360998485511537e-12,2.94000000000015
0.0,0.0,0.0278945360257455,0.0278974669866737,-0.00022862076454734006,1.830929938911874e-12,2.94050000000015
0.0,7.979727989493313e-16,0.0278934885932022,0.0278964213626573,-0.00022862076455156,1.826530029655493e-12,2.94100000000015
1.5124984598102742e-12,0.0,0.0278924411439278,0.0278953761376254,-0.00022862076455616004,1.823999935465781e-12,2.94150000000015
0.0,0.0,0.0278913945364831,0.0278943301649519,-0.00022862072541756013,1.821769948437413e-12,2.94200000000015
0.0,9.623298685701442e-12,0.0278903478366099,0.0278932839853091,-0.00022862072541996012,1.8196900149897166e-12,2.94250000000015
3.745996568493837e-13,0.0,0.027889300874825,0.0278922365114329,-0.00022862072542306007,1.8149999732319788e-12,2.94300000000015
0.0,3.9898639947466563e-16,0.0278882568783665,0.0278911894816565,-0.00022862071786365016,1.8117300194797625e-12,2.94350000000015
1.3242974980509636e-09,3.7990444123892075e-15,0.0278872113236273,0.0278901429958645,-0.00022862071786247011,1.807089851021959e-12,2.94400000000015
1.2912629993033775e-10,0.0,0.0278861678886081,0.0278890997952104,-0.00022868659035604018,1.807800003444937e-12,2.94450000000015
0.0,0.0,0.027885121655036,0.0278880551386309,-0.00022868301873346002,1.8076200258843045e-12,2.94500000000015
0.0,3.802513859341161e-15,0.0278840746555783,0.0278870097559992,-0.0002286830187342801,1.807769862624542e-12,2.94550000000015
0.0,4.4090078810121724e-13,0.0278830275245387,0.0278859640760552,-0.00022868301873457003,1.8078800175652665e-12,2.94600000000015
0.0,6.429926036055633e-14,0.0278819804522734,0.0278849184154217,-0.00022868301873509,1.8077900287849502e-12,2.94650000000015
1.0061396160665481e-16,9.537301504103368e-12,0.0278809336143106,0.0278838726880817,-0.00022868301873597017,1.8082299980265448e-12,2.94700000000015
2.108172005022002e-10,0.0,0.0278798870886985,0.0278828254546656,-0.0002286830187362501,1.8078999668852402e-12,2.94750000000015
1.3977721029234669e-09,0.0,0.0278788409821234,0.0278817788687054,-0.0002286895815595,1.8069499889417084e-12,2.94800000000015
3.301901009555852e-10,1.0061396160665481e-16,0.0278778051697511,0.0278807329014549,-0.00022875082913050016,1.805939946197821e-12,2.94850000000015
0.0,1.5001888620247428e-14,0.0278767624304154,0.0278796873630742,-0.00022875800130765008,1.806829859340997e-12,2.94900000000015
1.4016565685892601e-15,3.7360045612722104e-13,0.0278757165043067,0.0278786495297408,-0.00022875800130809005,1.8076098343838831e-12,2.94950000000015
4.097416850257218e-15,2.180200464607651e-14,0.0278746706795185,0.0278776068978973,-0.00022875800130840013,1.8081098684258334e-12,2.95000000000015
1.906796005812783e-10,3.596012376760882e-13,0.0278736276584211,0.0278765622760275,-0.00022875800130991,1.8086899165881132e-12,2.95050000000015
1.7804598073656308e-11,0.0,0.0278725852384505,0.0278755176749262,-0.00022876376345814012,1.814019854468052e-12,2.95100000000015
1.9785349747447611e-10,4.163995537265208e-13,0.0278715408520638,0.0278744725902,-0.00022876329495202016,1.8188198343260797e-12,2.95150000000015
0.0,1.3010426069826053e-15,0.0278704958418122,0.0278734306766572,-0.00022876934609558012,1.823339873183172e-12,2.95200000000015
2.1359859714298324e-10,0.0,0.0278694501348322,0.0278723894052095,-0.00022876934609121014,1.8285498983028337e-12,2.95250000000015
4.190200270093314e-12,1.0061396160665481e-16,0.0278684046636162,0.0278713464231066,-0.00022877591743114003,1.833529855721494e-12,2.95300000000015
1.9012569296705806e-15,1.0061396160665481e-16,0.0278673588425018,0.0278703024316152,-0.00022877580835618003,1.834400036385131e-12,2.95350000000015
6.037349994936214e-10,0.0,0.0278663140144932,0.0278692580010587,-0.00022877580835456999,1.835149870607622e-12,2.95400000000015
0.0,2.130240428499519e-14,0.0278652693366461,0.0278682134056628,-0.00022875838910794,1.8363999557124977e-12,2.95450000000015
3.4600794451833394e-14,1.9984014443252818e-15,0.0278642239486491,0.0278671687728037,-0.00022875838910715006,1.8375099618966884e-12,2.95500000000015
7.008282842946301e-16,9.099665465583939e-14,0.0278631789797019,0.0278661252840756,-0.00022875838829619004,1.8384399905202464e-12,2.95550000000015
2.581149877167732e-11,0.0,0.0278621344382377,0.0278650810698821,-0.00022875838829742017,1.8390898613024342e-12,2.95600000000015
1.0061396160665481e-16,1.0773302389077699e-11,0.0278610894865182,0.0278640366130183,-0.00022875769844852016,1.8398598616853334e-12,2.95650000000015
1.9012569296705806e-15,0.0,0.0278600445269756,0.0278629916051228,-0.00022875769844908004,1.8387099568611953e-12,2.95700000000015
3.043748100783894e-09,0.0,0.0278590005967376,0.0278619465460712,-0.00022875769845119012,1.8374598717563195e-12,2.95750000000016
1.3844112002614484e-09,0.0,0.0278579610964384,0.0278609020495743,-0.00022863321436087,1.8380399199185993e-12,2.95800000000016
8.604200685269348e-12,2.9004576518332215e-15,0.0278569209379127,0.027859857729978,-0.00022870312713142997,1.8386399174008528e-12,2.95850000000016
1.2013769840057975e-10,3.0184188481996443e-16,0.0278558773987899,0.0278588154134618,-0.00022870290228307996,1.8373299843360558e-12,2.95900000000016
0.0,5.4957011164091796e-12,0.0278548374274535,0.0278577718440818,-0.00022869947433444018,1.835289949528307e-12,2.95950000000016
0.0,3.4190011932722086e-13,0.0278537943753085,0.0278567280565329,-0.00022869947433434997,1.83467000272608e-12,2.96000000000016
9.71445146547012e-17,0.0,0.0278527499833517,0.0278556880980904,-0.00022869947433537996,1.8344299603650915e-12,2.96050000000016
1.887963986535457e-10,0.0,0.027851705354133,0.0278546457368219,-0.00022869947433646004,1.8341398278637344e-12,2.96100000000016
4.917470007581581e-10,1.0061396160665481e-16,0.0278506608020283,0.0278536022424904,-0.00022870526302427017,1.8337499487625086e-12,2.96150000000016
4.258640315391027e-11,0.0,0.0278496166250161,0.0278525584686609,-0.00022869014349356006,1.832239871976671e-12,2.96200000000016
0.0,0.0,0.0278485723674064,0.0278515146794003,-0.00022868900565112997,1.8309900037122295e-12,2.96250000000016
2.4098778528269804e-14,6.972998567444932e-13,0.02784752776873,0.0278504709480471,-0.0002286890056512,1.8299999102883158e-12,2.96300000000016
2.241510102529709e-11,6.002143226879753e-16,0.0278464831213481,0.0278494272568288,-0.00022868900634485,1.829839882047657e-12,2.96350000000016
7.008282842946301e-16,1.0800041416736406e-13,0.0278454385611682,0.0278483840287557,-0.00022868841478391002,1.829709994627393e-12,2.96400000000016
1.981631005121276e-10,1.8006429680639258e-15,0.0278443947551252,0.0278473405693187,-0.00022868841478415006,1.8288500054641776e-12,2.96450000000016
4.954023302694566e-13,4.066989800488585e-13,0.0278433524343635,0.0278462977800974,-0.00022869493702803003,1.8288098899837957e-12,2.96500000000016
1.9450031862877637e-12,4.100886297209172e-15,0.0278423130418741,0.0278452547882722,-0.00022869492427844001,1.828670027903545e-12,2.96550000000016
2.0396989999782456e-10,1.5994150448506161e-15,0.0278412723503896,0.0278442131167729,-0.00022869487494187003,1.8285498983028337e-12,2.96600000000016
5.077691982158239e-10,0.0,0.027840231606295,0.0278431752283198,-0.00022870119101422006,1.828119903721226e-12,2.96650000000016
5.2451199633596346e-11,0.0,0.0278391904426682,0.027842135768203,-0.00022868629041463014,1.829059907004771e-12,2.96700000000016
0.0,6.20500179016048e-13,0.0278381480336828,0.0278410951335059,-0.00022868487506901014,1.829309924025746e-12,2.96750000000016
3.3899966167538764e-14,1.2798789805756883e-14,0.0278371050721811,0.0278400542663658,-0.00022868487507107012,1.83517003676803e-12,2.96800000000016
6.002143226879753e-16,1.0061396160665481e-16,0.0278360644053484,0.0278390128769815,-0.00022868487609583005,1.8409399438895635e-12,2.96850000000016
2.1038019937247299e-10,4.202992121005167e-13,0.0278350227590463,0.0278379709449014,-0.00022868487609017008,1.8396998334446746e-12,2.96900000000016
0.0,3.701899897734506e-15,0.0278339810411717,0.0278369285310172,-0.0002286914277750201,1.839769872905017e-12,2.96950000000016
0.0,3.331016018570665e-13,0.0278329384385758,0.0278358890977469,-0.0002286914277741601,1.8413300398312238e-12,2.97000000000016
4.647092988196988e-10,1.8733702089601678e-11,0.0278318953790804,0.0278348478861981,-0.00022869142777375007,1.8417199189324496e-12,2.97050000000016
0.0,1.4700046735427463e-14,0.0278308529134348,0.0278338032692853,-0.00022870207363435003,1.8406999015285752e-12,2.97100000000016
0.0,0.0,0.027829809674063,0.0278327598097407,-0.00022870207363264003,1.841009983349906e-12,2.97150000000016
7.810072033542781e-14,0.0,0.0278287663993992,0.027831717110447,-0.00022870207363076002,1.8410399073298667e-12,2.97200000000016
1.1496343009509413e-09,1.0061396160665481e-16,0.0278277231849486,0.0278306746907532,-0.00022870207167028007,1.8411999355705255e-12,2.97250000000016
0.0,4.996003610813204e-16,0.0278266841988728,0.0278296326162275,-0.00022879733391635007,1.8413699384711713e-12,2.97300000000016
1.0061396160665481e-16,0.0,0.0278256413642475,0.0278285904908352,-0.00022879733391568003,1.8417700090728184e-12,2.97350000000016
0.0,6.002143226879753e-16,0.02782459792284,0.0278275483572314,-0.00022879733391444014,1.842629998236034e-12,2.97400000000016
0.0,3.7419720100295706e-13,0.0278235542710319,0.0278265066764649,-0.00022879733391321,1.8436998889398426e-12,2.97450000000016
0.0,0.0,0.0278225106939691,0.027825464575353,-0.0002287973339127,1.8441298835214504e-12,2.97500000000016
1.964614998462011e-10,0.0,0.027821467295437,0.0278244225292176,-0.00022879733391032017,1.845379968626326e-12,2.97550000000016
0.0,3.0184188481996443e-16,0.0278204244163185,0.0278233805750591,-0.00022880337656104002,1.846489974810517e-12,2.97600000000016
2.6444100381661784e-11,0.0,0.0278193813770548,0.0278223395721007,-0.0002288033765593801,1.849290035341178e-12,2.97650000000016
1.0998146837692957e-15,0.0,0.0278183385028136,0.0278213000637471,-0.00022880267624537,1.8509898475072006e-12,2.97700000000016
1.502640026296298e-11,2.9004576518332215e-15,0.0278172971429167,0.0278202597968268,-0.00022880267624211998,1.8527098258336316e-12,2.97750000000016
1.4988010832439613e-15,7.008282842946301e-16,0.0278162574264394,0.0278192189164372,-0.00022880228175024006,1.8543298407197595e-12,2.97800000000016
2.5050100882495485e-13,3.588969399448416e-13,0.02781521734472,0.0278181782457533,-0.0002288022817422701,1.857199940710763e-12,2.97850000000016
1.0635690245175411e-10,1.066269988969637e-11,0.0278141760290027,0.0278171370314806,-0.0002288022753044901,1.860809900264271e-12,2.97900000000016
1.9744370027829916e-10,0.0,0.0278131344448582,0.0278160954647995,-0.00022879926905879002,1.867469937369415e-12,2.97950000000016
3.2333025146158434e-12,0.0,0.0278120930182501,0.027815053539893,-0.00022880530464502004,1.8755099469996983e-12,2.98000000000016
1.3849382994590709e-09,1.0061396160665481e-16,0.0278110518137139,0.0278140119286171,-0.0002288052205981501,1.8834098777092967e-12,2.98050000000016
0.0,1.0998146837692957e-15,0.0278100132113199,0.0278129705299002,-0.00022887479597832015,1.890789825056971e-12,2.98100000000016
0.0,0.0,0.0278089715549003,0.0278119299168816,-0.00022887479596731008,1.9006799172743838e-12,2.98150000000016
2.580227698167903e-14,8.229875114729168e-14,0.0278079293294841,0.0278108889132757,-0.00022887479595573015,1.9106998969120603e-12,2.98200000000016
0.0,0.0,0.027806887015655,0.0278098478060408,-0.00022887479533887007,1.921759843273585e-12,2.98250000000016
7.208670119163152e-11,6.002143226879753e-16,0.0278058447825574,0.0278088069214333,-0.00022887479532691002,1.9323498964135544e-12,2.98300000000016
2.1379981118840874e-12,0.0,0.027804802799769,0.0278077674074141,-0.00022887281779708003,1.940639923064813e-12,2.98350000000016
7.873800222935046e-11,2.9802549317281546e-14,0.0278037623278582,0.0278067274248154,-0.0002288727622943101,1.9485799692547934e-12,2.98400000000016
1.5994150448506161e-15,2.8900493109773606e-14,0.0278027213708713,0.0278056869206985,-0.00022887502025321005,1.9594098479153166e-12,2.98450000000016
1.0061396160665481e-16,2.983724378680108e-16,0.0278016811397417,0.0278046466897466,-0.00022887502024295002,1.9693799542530588e-12,2.98500000000016
0.0,1.0998146837692957e-15,0.0278006402796956,0.0278036062171555,-0.00022887502023284005,1.9798598524523037e-12,2.98550000000016
1.0061396160665481e-16,6.002143226879753e-16,0.0277995990684194,0.0278025663742196,-0.00022887502022236016,1.98976989398969e-12,2.98600000000016
0.0,6.904119984052492e-11,0.0277985580234562,0.0278015264382039,-0.0002288750202119,1.9999499018680256e-12,2.98650000000016
4.003290299953166e-09,4.180995827329781e-13,0.0277975170807362,0.0278004843045398,-0.00022887502020199017,2.0102600140070592e-12,2.98700000000016
0.0,8.090960193496421e-11,0.0277964877457464,0.0277994408609839,-0.00022923506699292005,2.020089824583682e-12,2.98750000000017
0.0,0.0,0.0277954502152586,0.0277983964575621,-0.00022923506698270014,2.029680026480185e-12,2.98800000000017
3.675475201969647e-09,0.0,0.0277944098899485,0.0277973521159355,-0.00022923506697270011,2.0394198482764914e-12,2.98850000000017
3.3224999140823996e-11,3.872006881788792e-13,0.0277933817098334,0.0277963096724602,-0.00022963556005469008,2.048949985372639e-12,2.98900000000017
0.0,3.315993313268706e-13,0.0277923437768369,0.027795268283569,-0.00022963467813418015,2.0586698578489715e-12,2.98950000000017
2.0492410199302036e-10,4.097416850257218e-15,0.0277913023157161,0.0277942282838967,-0.00022963467812511015,2.067789949683485e-12,2.99000000000017
1.8960110217958182e-10,0.0,0.0277902597575673,0.0277931881917541,-0.00022964098575111,2.0768998500175773e-12,2.99050000000017
8.15266697901107e-10,4.372995021650894e-13,0.0277892167443067,0.0277921482027976,-0.0002296467284965901,2.086649863314305e-12,2.99100000000017
0.0,0.0,0.027788174345242,0.0277911081102213,-0.00022962196157220007,2.09552991278783e-12,2.99150000000017
1.2285800848887973e-11,2.377001373510268e-12,0.0277871314048186,0.0277900682203049,-0.00022962196156326017,2.104169919900367e-12,2.99200000000017
8.61350699099539e-10,3.9898639947466563e-16,0.027786088802956,0.0277890275503934,-0.00022962164143756013,2.1137399556364622e-12,2.99250000000017
4.357380983810444e-10,1.9895994574081755e-12,0.0277850479938764,0.0277879885037471,-0.00022964866253726013,2.1230098842112133e-12,2.99300000000017
4.0245584642661925e-16,0.0,0.0277840071099972,0.027786948645071,-0.00022966237385781997,2.1320499619253974e-12,2.99350000000017
5.724985971400365e-10,1.2919006142642075e-12,0.0277829661656084,0.0277859090104344,-0.00022966237384830003,2.142279843103667e-12,2.99400000000017
2.4061299827571325e-10,7.008282842946301e-16,0.0277819259142279,0.0277848689389734,-0.0002296809463793101,2.15108985311685e-12,2.99450000000017
2.4175010257532215e-10,5.877000275322786e-13,0.0277808848255907,0.0277838297786495,-0.00022968874280895999,2.1607498776332612e-12,2.99500000000017
0.0,0.0,0.0277798436704827,0.0277827904322972,-0.0002296965471854,2.1698998934477354e-12,2.99550000000017
2.418997988029581e-10,5.886992282544412e-13,0.0277788022229794,0.0277817511353452,-0.00022969654717581002,2.179139898042526e-12,2.99600000000017
2.429995996089396e-10,1.0061396160665481e-16,0.0277777615750299,0.0277807116035076,-0.00022970437179987003,2.18817997575671e-12,2.99650000000017
7.678024882551426e-13,5.945001435581077e-13,0.0277767209808956,0.0277796723086051,-0.00022971222786844002,2.19702988440984e-12,2.99700000000017
2.436933016491949e-10,0.0,0.0277756813046815,0.0277786328623556,-0.00022971220805828,2.2015399486069454e-12,2.99750000000017
1.3120060593507787e-13,5.950968884338437e-13,0.0277746440079108,0.0277775936819057,-0.00022972009386040002,2.2050200207401893e-12,2.99800000000017
2.4472560089527917e-10,0.0,0.0277736047327189,0.0277765551583296,-0.00022972009732275,2.208329873132353e-12,2.99850000000017
1.0240072678691092e-13,0.0,0.0277725771750078,0.0277755164178491,-0.00022972801983479007,2.2126799090887994e-12,2.99900000000017
0.0,5.914990719446678e-13,0.0277715484015651,0.0277744776262359,-0.00022972801942366017,2.21675000404431e-12,2.99950000000017


==> Data/2DCH/numElements.csv <==
,Num_Elements_consv_0p9,Num_Elements_consv_0p95,Num_Elements_consv_0p98,Num_Elements_inj_0p9,Num_Elements_inj_0p95,Num_Elements_inj_0p98,Time
0,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.0
1,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.0005
2,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.001
3,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.0015
4,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.002
5,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.0025
6,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.003
7,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.0035
8,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.004
9,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.0045
10,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.005
11,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.0055
12,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.006
13,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.0065
14,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.007
15,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.0075
16,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.008
17,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.0085
18,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.009
19,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.0095
20,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.01
21,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.0105
22,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.011
23,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.0115
24,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.012
25,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.0125
26,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.013
27,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.0135
28,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.014
29,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.0145
30,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.015
31,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.0155
32,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.016
33,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.0165
34,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.017
35,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.0175
36,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.018
37,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.0185
38,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.019
39,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.0195
40,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.02
41,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.0205
42,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.021
43,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.0215
44,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.022
45,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.0225
46,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.023
47,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.0235
48,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.024
49,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.0245
50,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.025
51,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.0255
52,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.026
53,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.0265
54,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.027
55,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.0275
56,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.028
57,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.0285
58,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.029
59,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.0295
60,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.03
61,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.0305
62,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.031
63,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.0315
64,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.032
65,65536.0,65536.0,65536.0,65536.0,65536.0,65536.0,0.0325
66,65533.0,65536.0,65536.0,65533.0,65536.0,65536.0,0.033
67,65530.0,65536.0,65536.0,65530.0,65536.0,65536.0,0.0335
68,65524.0,65536.0,65536.0,65524.0,65536.0,65536.0,0.034
69,65524.0,65536.0,65536.0,65524.0,65536.0,65536.0,0.0345
70,65521.0,65536.0,65536.0,65521.0,65536.0,65536.0,0.035
71,65521.0,65536.0,65536.0,65521.0,65536.0,65536.0,0.0355
72,65521.0,65536.0,65536.0,65521.0,65536.0,65536.0,0.036
73,65518.0,65536.0,65536.0,65518.0,65536.0,65536.0,0.0365
74,65515.0,65536.0,65536.0,65515.0,65536.0,65536.0,0.037
75,65509.0,65536.0,65536.0,65509.0,65536.0,65536.0,0.0375
76,65503.0,65536.0,65536.0,65503.0,65536.0,65536.0,0.038
77,65497.0,65536.0,65536.0,65497.0,65536.0,65536.0,0.0385
78,65491.0,65536.0,65536.0,65491.0,65536.0,65536.0,0.039
79,65482.0,65536.0,65536.0,65482.0,65536.0,65536.0,0.0395
80,65485.0,65536.0,65536.0,65485.0,65536.0,65536.0,0.04
81,65479.0,65536.0,65536.0,65479.0,65536.0,65536.0,0.0405
82,65476.0,65536.0,65536.0,65476.0,65536.0,65536.0,0.041
83,65476.0,65536.0,65536.0,65476.0,65536.0,65536.0,0.0415
84,65479.0,65536.0,65536.0,65479.0,65536.0,65536.0,0.042
85,65482.0,65536.0,65536.0,65482.0,65536.0,65536.0,0.0425
86,65485.0,65536.0,65536.0,65485.0,65536.0,65536.0,0.043
87,65479.0,65536.0,65536.0,65479.0,65536.0,65536.0,0.0435
88,65473.0,65536.0,65536.0,65473.0,65536.0,65536.0,0.044
89,65479.0,65536.0,65536.0,65479.0,65536.0,65536.0,0.0445
90,65485.0,65536.0,65536.0,65485.0,65536.0,65536.0,0.045
91,65488.0,65536.0,65536.0,65488.0,65536.0,65536.0,0.0455
92,65494.0,65536.0,65536.0,65494.0,65536.0,65536.0,0.046
93,65482.0,65536.0,65536.0,65482.0,65536.0,65536.0,0.0465
94,65479.0,65536.0,65536.0,65479.0,65536.0,65536.0,0.047
95,65470.0,65536.0,65536.0,65470.0,65536.0,65536.0,0.0475
96,65452.0,65536.0,65536.0,65452.0,65536.0,65536.0,0.048
97,65440.0,65536.0,65536.0,65440.0,65536.0,65536.0,0.0485
98,65413.0,65536.0,65536.0,65413.0,65536.0,65536.0,0.049
99,65383.0,65536.0,65536.0,65383.0,65536.0,65536.0,0.0495
100,65317.0,65536.0,65536.0,65317.0,65536.0,65536.0,0.05
101,65293.0,65536.0,65536.0,65293.0,65536.0,65536.0,0.0505
102,65266.0,65536.0,65536.0,65266.0,65536.0,65536.0,0.051
103,65242.0,65536.0,65536.0,65242.0,65536.0,65536.0,0.0515
104,65185.0,65536.0,65536.0,65185.0,65536.0,65536.0,0.052
105,65122.0,65536.0,65536.0,65122.0,65536.0,65536.0,0.0525
106,65089.0,65536.0,65536.0,65089.0,65536.0,65536.0,0.053
107,65044.0,65536.0,65536.0,65044.0,65536.0,65536.0,0.0535
108,65017.0,65536.0,65536.0,65017.0,65536.0,65536.0,0.054
109,64981.0,65536.0,65536.0,64981.0,65536.0,65536.0,0.0545
110,64942.0,65536.0,65536.0,64942.0,65536.0,65536.0,0.055
111,64900.0,65536.0,65536.0,64900.0,65536.0,65536.0,0.0555
112,64840.0,65536.0,65536.0,64840.0,65536.0,65536.0,0.056
113,64783.0,65536.0,65536.0,64783.0,65536.0,65536.0,0.0565
114,64741.0,65536.0,65536.0,64741.0,65536.0,65536.0,0.057
115,64672.0,65536.0,65536.0,64672.0,65536.0,65536.0,0.0575
116,64615.0,65536.0,65536.0,64618.0,65536.0,65536.0,0.058
117,64543.0,65536.0,65536.0,64546.0,65536.0,65536.0,0.0585
118,64510.0,65536.0,65536.0,64510.0,65536.0,65536.0,0.059
119,64453.0,65530.0,65536.0,64453.0,65530.0,65536.0,0.0595
120,64390.0,65524.0,65536.0,64390.0,65524.0,65536.0,0.06
121,64318.0,65521.0,65536.0,64318.0,65521.0,65536.0,0.0605
122,64258.0,65509.0,65536.0,64261.0,65509.0,65536.0,0.061
123,64201.0,65509.0,65536.0,64201.0,65509.0,65536.0,0.0615
124,64123.0,65491.0,65536.0,64126.0,65491.0,65536.0,0.062
125,64024.0,65488.0,65536.0,64030.0,65488.0,65536.0,0.0625
126,63958.0,65479.0,65536.0,63958.0,65479.0,65536.0,0.063
127,63889.0,65467.0,65536.0,63892.0,65467.0,65536.0,0.0635
128,63805.0,65461.0,65536.0,63805.0,65461.0,65536.0,0.064
129,63694.0,65452.0,65536.0,63697.0,65452.0,65536.0,0.0645
130,63631.0,65449.0,65536.0,63631.0,65449.0,65536.0,0.065
131,63532.0,65431.0,65536.0,63535.0,65431.0,65536.0,0.0655
132,63403.0,65425.0,65536.0,63406.0,65425.0,65536.0,0.066
133,63322.0,65422.0,65536.0,63322.0,65422.0,65536.0,0.0665
134,63274.0,65416.0,65536.0,63274.0,65416.0,65536.0,0.067
135,63187.0,65398.0,65536.0,63187.0,65398.0,65536.0,0.0675
136,63142.0,65392.0,65536.0,63142.0,65392.0,65536.0,0.068
137,63058.0,65386.0,65536.0,63064.0,65386.0,65536.0,0.0685
138,62977.0,65380.0,65536.0,62977.0,65380.0,65536.0,0.069
139,62917.0,65365.0,65536.0,62920.0,65365.0,65536.0,0.0695
140,62860.0,65353.0,65536.0,62869.0,65353.0,65536.0,0.07
141,62794.0,65347.0,65536.0,62794.0,65347.0,65536.0,0.0705
142,62716.0,65338.0,65536.0,62725.0,65338.0,65536.0,0.071
143,62656.0,65326.0,65536.0,62659.0,65326.0,65536.0,0.0715
144,62551.0,65317.0,65536.0,62554.0,65317.0,65536.0,0.0720000000000001
145,62497.0,65305.0,65536.0,62506.0,65305.0,65536.0,0.0725000000000001
146,62437.0,65272.0,65536.0,62437.0,65272.0,65536.0,0.0730000000000001
147,62347.0,65245.0,65536.0,62362.0,65245.0,65536.0,0.0735000000000001
148,62296.0,65194.0,65536.0,62302.0,65194.0,65536.0,0.0740000000000001
149,62245.0,65161.0,65536.0,62248.0,65161.0,65536.0,0.0745000000000001
150,62182.0,65095.0,65536.0,62188.0,65095.0,65536.0,0.0750000000000001
151,62092.0,65080.0,65536.0,62104.0,65080.0,65536.0,0.0755000000000001
152,62080.0,65059.0,65536.0,62083.0,65059.0,65536.0,0.0760000000000001
153,62011.0,64984.0,65536.0,62014.0,64984.0,65536.0,0.0765000000000001
154,61921.0,64957.0,65536.0,61924.0,64957.0,65536.0,0.0770000000000001
155,61852.0,64927.0,65536.0,61852.0,64930.0,65536.0,0.0775000000000001
156,61804.0,64873.0,65536.0,61807.0,64873.0,65536.0,0.0780000000000001
157,61759.0,64828.0,65536.0,61762.0,64828.0,65536.0,0.0785000000000001
158,61693.0,64807.0,65536.0,61699.0,64810.0,65536.0,0.0790000000000001
159,61642.0,64732.0,65536.0,61642.0,64732.0,65536.0,0.0795000000000001
160,61597.0,64690.0,65536.0,61603.0,64690.0,65536.0,0.0800000000000001
161,61504.0,64672.0,65536.0,61504.0,64672.0,65536.0,0.0805000000000001
162,61423.0,64618.0,65536.0,61423.0,64621.0,65536.0,0.0810000000000001
163,61378.0,64591.0,65536.0,61381.0,64591.0,65536.0,0.0815000000000001
164,61366.0,64564.0,65536.0,61372.0,64564.0,65536.0,0.0820000000000001
165,61312.0,64522.0,65536.0,61315.0,64522.0,65536.0,0.0825000000000001
166,61243.0,64459.0,65536.0,61246.0,64459.0,65536.0,0.0830000000000001
167,61210.0,64432.0,65530.0,61222.0,64432.0,65530.0,0.0835000000000001
168,61099.0,64402.0,65515.0,61099.0,64405.0,65515.0,0.0840000000000001
169,61051.0,64363.0,65503.0,61054.0,64366.0,65503.0,0.0845000000000001
170,60976.0,64333.0,65488.0,60979.0,64333.0,65488.0,0.0850000000000001
171,60922.0,64285.0,65464.0,60925.0,64288.0,65464.0,0.0855000000000001
172,60883.0,64246.0,65452.0,60883.0,64246.0,65452.0,0.0860000000000001
173,60862.0,64207.0,65428.0,60862.0,64207.0,65428.0,0.0865000000000001
174,60805.0,64192.0,65401.0,60811.0,64192.0,65401.0,0.0870000000000001
175,60730.0,64165.0,65395.0,60730.0,64168.0,65395.0,0.0875000000000001
176,60715.0,64114.0,65371.0,60730.0,64114.0,65371.0,0.0880000000000001
177,60661.0,64084.0,65350.0,60670.0,64084.0,65350.0,0.0885000000000001
178,60568.0,64048.0,65347.0,60577.0,64051.0,65347.0,0.0890000000000001
179,60517.0,63991.0,65305.0,60520.0,63991.0,65305.0,0.0895000000000001
180,60493.0,63955.0,65290.0,60493.0,63961.0,65290.0,0.0900000000000001
181,60412.0,63913.0,65278.0,60418.0,63919.0,65278.0,0.0905000000000001
182,60370.0,63880.0,65245.0,60370.0,63883.0,65245.0,0.0910000000000001
183,60343.0,63859.0,65233.0,60346.0,63859.0,65233.0,0.0915000000000001
184,60277.0,63799.0,65221.0,60283.0,63805.0,65221.0,0.0920000000000001
185,60199.0,63766.0,65182.0,60199.0,63766.0,65182.0,0.0925000000000001
186,60151.0,63709.0,65161.0,60154.0,63709.0,65161.0,0.0930000000000001
187,60094.0,63676.0,65137.0,60103.0,63676.0,65137.0,0.0935000000000001
188,60019.0,63649.0,65104.0,60019.0,63655.0,65104.0,0.0940000000000001
189,59959.0,63610.0,65080.0,59959.0,63610.0,65080.0,0.0945000000000001
190,59887.0,63571.0,65068.0,59893.0,63571.0,65068.0,0.0950000000000001
191,59824.0,63514.0,65026.0,59824.0,63520.0,65026.0,0.0955000000000001
192,59800.0,63457.0,64990.0,59800.0,63457.0,64990.0,0.0960000000000001
193,59707.0,63421.0,64957.0,59713.0,63421.0,64957.0,0.0965000000000001
194,59638.0,63352.0,64930.0,59650.0,63352.0,64930.0,0.0970000000000001
195,59527.0,63331.0,64891.0,59551.0,63331.0,64891.0,0.0975000000000001
196,59473.0,63304.0,64852.0,59476.0,63304.0,64852.0,0.0980000000000001
197,59446.0,63235.0,64801.0,59452.0,63238.0,64801.0,0.0985000000000001
198,59386.0,63205.0,64771.0,59389.0,63211.0,64774.0,0.0990000000000001
199,59296.0,63136.0,64732.0,59299.0,63139.0,64732.0,0.0995000000000001
200,59269.0,63118.0,64687.0,59269.0,63118.0,64687.0,0.1
201,59206.0,63082.0,64654.0,59218.0,63094.0,64660.0,0.1005
202,59122.0,63001.0,64621.0,59128.0,63001.0,64621.0,0.101
203,59062.0,62977.0,64600.0,59068.0,62977.0,64600.0,0.1015
204,59044.0,62935.0,64537.0,59044.0,62935.0,64540.0,0.102
205,58972.0,62914.0,64510.0,58978.0,62914.0,64510.0,0.1025
206,58909.0,62872.0,64480.0,58909.0,62875.0,64486.0,0.103
207,58840.0,62821.0,64432.0,58846.0,62821.0,64435.0,0.1035
208,58792.0,62758.0,64402.0,58792.0,62758.0,64405.0,0.104
209,58717.0,62740.0,64384.0,58726.0,62740.0,64387.0,0.1045
210,58663.0,62695.0,64357.0,58669.0,62704.0,64357.0,0.105
211,58627.0,62647.0,64324.0,58633.0,62653.0,64324.0,0.1055
212,58567.0,62611.0,64303.0,58576.0,62623.0,64303.0,0.106
213,58519.0,62578.0,64288.0,58516.0,62578.0,64288.0,0.1065
214,58453.0,62554.0,64267.0,58453.0,62554.0,64267.0,0.107
215,58387.0,62530.0,64246.0,58390.0,62530.0,64249.0,0.1075
216,58333.0,62506.0,64231.0,58333.0,62509.0,64234.0,0.108
217,58303.0,62479.0,64225.0,58309.0,62479.0,64228.0,0.1085
218,58258.0,62458.0,64216.0,58261.0,62461.0,64216.0,0.109
219,58147.0,62413.0,64195.0,58171.0,62416.0,64195.0,0.1095
220,58084.0,62413.0,64180.0,58090.0,62416.0,64180.0,0.11
221,57994.0,62374.0,64159.0,57997.0,62377.0,64159.0,0.1105
222,57919.0,62368.0,64141.0,57922.0,62368.0,64141.0,0.111
223,57862.0,62335.0,64132.0,57865.0,62347.0,64132.0,0.1115
224,57778.0,62323.0,64108.0,57784.0,62323.0,64108.0,0.112
225,57691.0,62302.0,64093.0,57697.0,62302.0,64093.0,0.1125
226,57607.0,62290.0,64081.0,57610.0,62290.0,64081.0,0.113
227,57526.0,62260.0,64078.0,57529.0,62260.0,64078.0,0.1135
228,57397.0,62233.0,64075.0,57403.0,62233.0,64075.0,0.114
229,57298.0,62233.0,64063.0,57295.0,62233.0,64066.0,0.1145
230,57199.0,62200.0,64060.0,57205.0,62200.0,64060.0,0.115
231,57091.0,62161.0,64054.0,57106.0,62161.0,64054.0,0.1155
232,56992.0,62158.0,64045.0,56992.0,62161.0,64045.0,0.116
233,56812.0,62161.0,64039.0,56812.0,62164.0,64039.0,0.1165
234,56761.0,62140.0,64045.0,56761.0,62140.0,64045.0,0.117
235,56665.0,62122.0,64042.0,56671.0,62122.0,64042.0,0.1175
236,56575.0,62116.0,64027.0,56581.0,62119.0,64027.0,0.118
237,56434.0,62095.0,64030.0,56437.0,62095.0,64033.0,0.1185
238,56380.0,62062.0,64027.0,56386.0,62062.0,64030.0,0.119
239,56239.0,62041.0,64018.0,56254.0,62041.0,64018.0,0.1195
240,56188.0,62044.0,64021.0,56194.0,62044.0,64021.0,0.12
241,56128.0,62038.0,64018.0,56128.0,62038.0,64018.0,0.1205
242,56014.0,62032.0,64009.0,56017.0,62032.0,64012.0,0.121
243,55876.0,62005.0,63994.0,55882.0,62011.0,63994.0,0.1215
244,55771.0,61969.0,63991.0,55771.0,61969.0,63991.0,0.122
245,55702.0,61933.0,64006.0,55717.0,61936.0,64006.0,0.1225
246,55591.0,61906.0,64000.0,55606.0,61906.0,64000.0,0.123
247,55543.0,61849.0,63997.0,55549.0,61849.0,63997.0,0.1235
248,55468.0,61786.0,63982.0,55483.0,61783.0,63982.0,0.124
249,55327.0,61720.0,63979.0,55348.0,61720.0,63979.0,0.1245
250,55183.0,61657.0,63985.0,55180.0,61657.0,63985.0,0.125
251,55051.0,61579.0,63979.0,55060.0,61579.0,63979.0,0.1255
252,54958.0,61507.0,63976.0,54967.0,61522.0,63979.0,0.126
253,54835.0,61435.0,63973.0,54838.0,61447.0,63973.0,0.1265
254,54718.0,61339.0,63976.0,54724.0,61345.0,63976.0,0.127
255,54577.0,61222.0,63967.0,54589.0,61228.0,63967.0,0.1275
256,54484.0,61093.0,63949.0,54508.0,61096.0,63949.0,0.128
257,54394.0,60973.0,63952.0,54397.0,60973.0,63952.0,0.1285
258,54271.0,60877.0,63946.0,54274.0,60877.0,63946.0,0.129
259,54184.0,60790.0,63937.0,54202.0,60790.0,63937.0,0.1295
260,54073.0,60697.0,63859.0,54079.0,60700.0,63862.0,0.13
261,53989.0,60610.0,63709.0,53992.0,60613.0,63709.0,0.1305
262,53848.0,60553.0,63571.0,53857.0,60562.0,63571.0,0.131
263,53761.0,60433.0,63439.0,53770.0,60439.0,63439.0,0.1315
264,53683.0,60388.0,63361.0,53677.0,60388.0,63361.0,0.132
265,53605.0,60355.0,63289.0,53614.0,60358.0,63295.0,0.1325
266,53545.0,60289.0,63214.0,53554.0,60289.0,63214.0,0.133
267,53446.0,60262.0,63145.0,53455.0,60262.0,63145.0,0.1335
268,53353.0,60223.0,63109.0,53353.0,60229.0,63112.0,0.134
269,53212.0,60175.0,63070.0,53218.0,60181.0,63076.0,0.1345
270,53059.0,60145.0,63031.0,53077.0,60145.0,63031.0,0.135
271,52936.0,60100.0,62983.0,52942.0,60103.0,62983.0,0.1355
272,52810.0,60079.0,62959.0,52819.0,60085.0,62959.0,0.136
273,52711.0,60046.0,62929.0,52741.0,60046.0,62929.0,0.1365
274,52657.0,60016.0,62905.0,52666.0,60016.0,62905.0,0.137
275,52576.0,59986.0,62893.0,52579.0,59986.0,62896.0,0.1375
276,52504.0,59980.0,62884.0,52513.0,59989.0,62884.0,0.138
277,52435.0,59953.0,62884.0,52432.0,59956.0,62884.0,0.1385
278,52369.0,59920.0,62848.0,52372.0,59923.0,62848.0,0.139
279,52303.0,59869.0,62860.0,52303.0,59872.0,62860.0,0.1395
280,52231.0,59845.0,62851.0,52234.0,59845.0,62851.0,0.14
281,52147.0,59827.0,62845.0,52147.0,59827.0,62845.0,0.1405
282,52087.0,59803.0,62848.0,52102.0,59803.0,62851.0,0.141
283,52027.0,59803.0,62854.0,52036.0,59803.0,62854.0,0.1415
284,51943.0,59773.0,62869.0,51946.0,59782.0,62869.0,0.142
285,51901.0,59764.0,62863.0,51907.0,59764.0,62863.0,0.1425
286,51877.0,59779.0,62860.0,51880.0,59779.0,62860.0,0.143
287,51835.0,59776.0,62866.0,51835.0,59776.0,62869.0,0.1435
288,51787.0,59749.0,62854.0,51784.0,59758.0,62854.0,0.144
289,51724.0,59755.0,62839.0,51724.0,59755.0,62839.0,0.1445
290,51700.0,59749.0,62842.0,51700.0,59752.0,62842.0,0.145
291,51670.0,59734.0,62845.0,51685.0,59740.0,62845.0,0.1455
292,51631.0,59725.0,62851.0,51634.0,59725.0,62851.0,0.146
293,51601.0,59701.0,62848.0,51598.0,59701.0,62848.0,0.1465
294,51532.0,59671.0,62851.0,51538.0,59674.0,62851.0,0.147
295,51484.0,59650.0,62836.0,51487.0,59650.0,62839.0,0.1475
296,51475.0,59608.0,62836.0,51475.0,59611.0,62836.0,0.148
297,51448.0,59584.0,62833.0,51439.0,59584.0,62833.0,0.1485
298,51394.0,59587.0,62842.0,51394.0,59587.0,62842.0,0.149
299,51343.0,59566.0,62863.0,51343.0,59566.0,62863.0,0.1495
300,51346.0,59542.0,62863.0,51340.0,59551.0,62863.0,0.15
301,51271.0,59539.0,62860.0,51271.0,59542.0,62860.0,0.1505
302,51220.0,59536.0,62860.0,51220.0,59539.0,62860.0,0.151
303,51181.0,59503.0,62854.0,51175.0,59506.0,62857.0,0.1515
304,51142.0,59506.0,62872.0,51139.0,59506.0,62875.0,0.152
305,51094.0,59518.0,62875.0,51094.0,59518.0,62875.0,0.1525
306,51049.0,59482.0,62869.0,51061.0,59482.0,62869.0,0.153
307,50995.0,59440.0,62869.0,51013.0,59446.0,62872.0,0.1535
308,50938.0,59419.0,62872.0,50938.0,59419.0,62872.0,0.154
309,50929.0,59395.0,62872.0,50926.0,59395.0,62872.0,0.1545
310,50884.0,59374.0,62878.0,50887.0,59371.0,62878.0,0.155
311,50830.0,59371.0,62875.0,50836.0,59371.0,62875.0,0.1555
312,50770.0,59368.0,62881.0,50773.0,59368.0,62881.0,0.156
313,50746.0,59374.0,62890.0,50743.0,59374.0,62890.0,0.1565
314,50728.0,59389.0,62890.0,50737.0,59389.0,62890.0,0.157
315,50674.0,59389.0,62896.0,50683.0,59395.0,62896.0,0.1575
316,50641.0,59350.0,62905.0,50644.0,59356.0,62905.0,0.158
317,50578.0,59347.0,62893.0,50578.0,59344.0,62896.0,0.1585
318,50521.0,59320.0,62896.0,50521.0,59326.0,62896.0,0.159
319,50467.0,59281.0,62893.0,50473.0,59281.0,62893.0,0.1595
320,50404.0,59263.0,62896.0,50401.0,59269.0,62896.0,0.16
321,50341.0,59251.0,62905.0,50347.0,59251.0,62905.0,0.1605
322,50323.0,59245.0,62908.0,50326.0,59245.0,62908.0,0.161
323,50302.0,59224.0,62908.0,50302.0,59224.0,62908.0,0.1615
324,50251.0,59209.0,62926.0,50251.0,59212.0,62926.0,0.162
325,50224.0,59209.0,62932.0,50218.0,59209.0,62932.0,0.1625
326,50182.0,59182.0,62938.0,50176.0,59182.0,62938.0,0.163
327,50128.0,59173.0,62953.0,50134.0,59176.0,62956.0,0.1635
328,50092.0,59176.0,62974.0,50098.0,59179.0,62974.0,0.164
329,50071.0,59170.0,62968.0,50071.0,59170.0,62965.0,0.1645
330,50044.0,59167.0,62962.0,50044.0,59167.0,62962.0,0.165
331,50008.0,59149.0,62956.0,50008.0,59143.0,62956.0,0.1655
332,49945.0,59134.0,62947.0,49972.0,59134.0,62947.0,0.166
333,49936.0,59140.0,62953.0,49936.0,59140.0,62953.0,0.1665
334,49900.0,59137.0,62956.0,49906.0,59146.0,62956.0,0.167
335,49876.0,59107.0,62974.0,49879.0,59110.0,62974.0,0.1675
336,49840.0,59080.0,62974.0,49843.0,59080.0,62974.0,0.168
337,49813.0,59053.0,62974.0,49822.0,59053.0,62974.0,0.1685
338,49768.0,59035.0,62974.0,49777.0,59041.0,62974.0,0.169
339,49732.0,59008.0,62977.0,49735.0,59017.0,62980.0,0.1695
340,49696.0,58999.0,62998.0,49699.0,58996.0,62998.0,0.17
341,49696.0,58966.0,63007.0,49696.0,58972.0,63007.0,0.1705
342,49648.0,58957.0,63010.0,49651.0,58963.0,63010.0,0.171
343,49576.0,58930.0,63004.0,49585.0,58936.0,63007.0,0.1715
344,49570.0,58915.0,63013.0,49579.0,58924.0,63013.0,0.172
345,49561.0,58900.0,63004.0,49576.0,58900.0,63004.0,0.1725
346,49534.0,58894.0,63010.0,49537.0,58894.0,63013.0,0.173
347,49486.0,58882.0,63016.0,49489.0,58882.0,63016.0,0.1735
348,49450.0,58861.0,63013.0,49453.0,58867.0,63022.0,0.174
349,49417.0,58846.0,63016.0,49432.0,58846.0,63016.0,0.1745
350,49378.0,58822.0,63019.0,49378.0,58825.0,63019.0,0.175
351,49348.0,58801.0,63022.0,49351.0,58801.0,63022.0,0.1755
352,49345.0,58795.0,63028.0,49348.0,58795.0,63034.0,0.176
353,49312.0,58789.0,63031.0,49312.0,58789.0,63031.0,0.1765
354,49249.0,58777.0,63031.0,49249.0,58780.0,63031.0,0.177
355,49201.0,58771.0,63034.0,49198.0,58774.0,63034.0,0.1775
356,49168.0,58735.0,63043.0,49171.0,58735.0,63043.0,0.178
357,49153.0,58705.0,63034.0,49153.0,58711.0,63034.0,0.1785
358,49102.0,58687.0,63040.0,49108.0,58687.0,63040.0,0.179
359,49054.0,58675.0,63049.0,49054.0,58675.0,63049.0,0.1795
360,49042.0,58663.0,63037.0,49048.0,58669.0,63040.0,0.18
361,49024.0,58642.0,63043.0,49024.0,58645.0,63043.0,0.1805
362,49015.0,58606.0,63049.0,49006.0,58606.0,63049.0,0.181
363,49000.0,58585.0,63058.0,49000.0,58585.0,63058.0,0.1815
364,48964.0,58582.0,63073.0,48964.0,58582.0,63073.0,0.182
365,48913.0,58543.0,63085.0,48922.0,58546.0,63085.0,0.1825
366,48862.0,58537.0,63088.0,48862.0,58540.0,63091.0,0.183
367,48835.0,58513.0,63088.0,48838.0,58513.0,63088.0,0.1835
368,48802.0,58483.0,63088.0,48799.0,58483.0,63091.0,0.184
369,48802.0,58477.0,63097.0,48808.0,58477.0,63097.0,0.1845
370,48763.0,58459.0,63100.0,48769.0,58459.0,63100.0,0.185
371,48718.0,58417.0,63097.0,48721.0,58417.0,63097.0,0.1855
372,48673.0,58381.0,63088.0,48682.0,58381.0,63088.0,0.186
373,48655.0,58333.0,63082.0,48661.0,58336.0,63082.0,0.1865
374,48634.0,58327.0,63091.0,48640.0,58327.0,63091.0,0.187
375,48601.0,58303.0,63094.0,48601.0,58309.0,63094.0,0.1875
376,48550.0,58276.0,63097.0,48556.0,58282.0,63097.0,0.188
377,48520.0,58264.0,63085.0,48520.0,58273.0,63085.0,0.1885
378,48484.0,58258.0,63085.0,48478.0,58258.0,63088.0,0.189
379,48487.0,58231.0,63097.0,48490.0,58231.0,63097.0,0.1895
380,48457.0,58192.0,63100.0,48460.0,58186.0,63100.0,0.19
381,48424.0,58201.0,63109.0,48427.0,58198.0,63109.0,0.1905
382,48406.0,58168.0,63121.0,48403.0,58177.0,63121.0,0.191
383,48355.0,58135.0,63112.0,48367.0,58138.0,63112.0,0.1915
384,48316.0,58111.0,63127.0,48316.0,58114.0,63127.0,0.192
385,48253.0,58063.0,63130.0,48259.0,58063.0,63130.0,0.1925
386,48220.0,58030.0,63124.0,48220.0,58045.0,63124.0,0.193
387,48196.0,58003.0,63136.0,48196.0,58012.0,63136.0,0.1935
388,48175.0,57964.0,63133.0,48181.0,57964.0,63133.0,0.194
389,48157.0,57946.0,63124.0,48160.0,57949.0,63127.0,0.1945
390,48121.0,57919.0,63130.0,48127.0,57925.0,63133.0,0.195
391,48127.0,57901.0,63139.0,48115.0,57904.0,63139.0,0.1955
392,48097.0,57895.0,63136.0,48103.0,57898.0,63136.0,0.196
393,48022.0,57862.0,63151.0,48019.0,57862.0,63151.0,0.1965
394,47974.0,57832.0,63160.0,47977.0,57832.0,63160.0,0.197
395,47923.0,57790.0,63160.0,47926.0,57793.0,63163.0,0.1975
396,47929.0,57760.0,63163.0,47926.0,57760.0,63163.0,0.198
397,47908.0,57724.0,63169.0,47902.0,57721.0,63169.0,0.1985
398,47899.0,57682.0,63172.0,47905.0,57682.0,63172.0,0.199
399,47887.0,57667.0,63190.0,47893.0,57670.0,63190.0,0.1995
400,47887.0,57640.0,63193.0,47902.0,57640.0,63193.0,0.2
401,47863.0,57592.0,63208.0,47869.0,57601.0,63208.0,0.2005
402,47869.0,57556.0,63208.0,47866.0,57556.0,63211.0,0.201
403,47833.0,57544.0,63214.0,47839.0,57541.0,63214.0,0.2015
404,47809.0,57502.0,63214.0,47809.0,57505.0,63214.0,0.202
405,47758.0,57481.0,63220.0,47782.0,57484.0,63220.0,0.2025
406,47692.0,57424.0,63223.0,47701.0,57427.0,63223.0,0.203
407,47656.0,57409.0,63235.0,47665.0,57418.0,63235.0,0.2035
408,47665.0,57361.0,63241.0,47665.0,57364.0,63238.0,0.204
409,47632.0,57337.0,63247.0,47626.0,57334.0,63247.0,0.2045
410,47614.0,57301.0,63256.0,47617.0,57301.0,63256.0,0.205
411,47572.0,57268.0,63265.0,47569.0,57277.0,63265.0,0.2055
412,47554.0,57223.0,63271.0,47560.0,57232.0,63271.0,0.206
413,47515.0,57169.0,63271.0,47524.0,57175.0,63271.0,0.2065
414,47500.0,57163.0,63277.0,47500.0,57172.0,63277.0,0.207
415,47494.0,57127.0,63289.0,47503.0,57136.0,63289.0,0.2075
416,47452.0,57100.0,63304.0,47455.0,57100.0,63304.0,0.208
417,47422.0,57049.0,63304.0,47419.0,57043.0,63304.0,0.2085
418,47401.0,57013.0,63322.0,47404.0,57013.0,63322.0,0.209
419,47371.0,56971.0,63328.0,47380.0,56971.0,63328.0,0.2095
420,47347.0,56956.0,63343.0,47341.0,56959.0,63343.0,0.21
421,47299.0,56917.0,63334.0,47296.0,56923.0,63334.0,0.2105
422,47260.0,56869.0,63337.0,47266.0,56887.0,63337.0,0.211
423,47206.0,56833.0,63355.0,47206.0,56836.0,63352.0,0.2115
424,47128.0,56788.0,63382.0,47155.0,56785.0,63382.0,0.212
425,47116.0,56785.0,63379.0,47101.0,56785.0,63382.0,0.2125
426,47092.0,56770.0,63391.0,47086.0,56776.0,63391.0,0.213
427,47056.0,56752.0,63394.0,47077.0,56752.0,63394.0,0.2135
428,47020.0,56719.0,63397.0,47029.0,56725.0,63397.0,0.214
429,46999.0,56680.0,63394.0,47008.0,56698.0,63391.0,0.2145
430,46996.0,56653.0,63388.0,46987.0,56656.0,63388.0,0.215
431,46969.0,56614.0,63397.0,46981.0,56617.0,63400.0,0.2155
432,46951.0,56605.0,63421.0,46957.0,56608.0,63421.0,0.216
433,46915.0,56578.0,63430.0,46906.0,56593.0,63430.0,0.2165
434,46900.0,56533.0,63433.0,46897.0,56533.0,63433.0,0.217
435,46879.0,56455.0,63445.0,46900.0,56464.0,63445.0,0.2175
436,46885.0,56410.0,63457.0,46879.0,56410.0,63454.0,0.218
437,46861.0,56347.0,63463.0,46864.0,56353.0,63466.0,0.2185
438,46840.0,56305.0,63454.0,46843.0,56320.0,63454.0,0.219
439,46789.0,56242.0,63463.0,46807.0,56242.0,63463.0,0.2195
440,46759.0,56182.0,63460.0,46771.0,56200.0,63460.0,0.22
441,46729.0,56134.0,63457.0,46735.0,56140.0,63457.0,0.2205
442,46723.0,56101.0,63460.0,46708.0,56107.0,63454.0,0.221
443,46690.0,56059.0,63493.0,46678.0,56062.0,63493.0,0.2215
444,46612.0,56014.0,63481.0,46636.0,56035.0,63481.0,0.222
445,46588.0,55963.0,63493.0,46600.0,55969.0,63493.0,0.2225
446,46540.0,55918.0,63508.0,46546.0,55918.0,63508.0,0.223
447,46537.0,55876.0,63517.0,46534.0,55891.0,63514.0,0.2235
448,46534.0,55795.0,63511.0,46534.0,55798.0,63517.0,0.224
449,46540.0,55750.0,63514.0,46537.0,55756.0,63514.0,0.2245
450,46480.0,55690.0,63502.0,46483.0,55696.0,63502.0,0.225
451,46444.0,55627.0,63472.0,46462.0,55648.0,63472.0,0.2255
452,46405.0,55579.0,63463.0,46396.0,55585.0,63472.0,0.226
453,46360.0,55537.0,63418.0,46381.0,55549.0,63427.0,0.2265
454,46261.0,55474.0,63367.0,46291.0,55486.0,63367.0,0.227
455,46165.0,55432.0,63292.0,46183.0,55435.0,63301.0,0.2275
456,46108.0,55360.0,63238.0,46120.0,55366.0,63241.0,0.228
457,46093.0,55297.0,63169.0,46111.0,55312.0,63175.0,0.2285
458,46108.0,55240.0,63082.0,46099.0,55240.0,63088.0,0.229
459,46060.0,55177.0,63001.0,46078.0,55186.0,63013.0,0.2295
460,45997.0,55141.0,62893.0,46006.0,55162.0,62908.0,0.23
461,45961.0,55105.0,62824.0,45952.0,55120.0,62833.0,0.2305
462,45910.0,55075.0,62719.0,45910.0,55081.0,62734.0,0.231
463,45832.0,54994.0,62668.0,45853.0,55015.0,62674.0,0.2315
464,45802.0,54940.0,62632.0,45817.0,54946.0,62641.0,0.232
465,45754.0,54889.0,62581.0,45763.0,54889.0,62584.0,0.2325
466,45694.0,54844.0,62539.0,45718.0,54853.0,62542.0,0.233
467,45631.0,54784.0,62494.0,45631.0,54793.0,62503.0,0.2335
468,45607.0,54751.0,62458.0,45631.0,54754.0,62461.0,0.234
469,45553.0,54715.0,62380.0,45577.0,54727.0,62395.0,0.2345
470,45523.0,54649.0,62338.0,45544.0,54655.0,62338.0,0.235
471,45493.0,54601.0,62275.0,45502.0,54601.0,62278.0,0.2355
472,45466.0,54544.0,62239.0,45472.0,54556.0,62251.0,0.236
473,45415.0,54487.0,62191.0,45424.0,54490.0,62206.0,0.2365
474,45385.0,54403.0,62134.0,45376.0,54418.0,62137.0,0.237
475,45325.0,54373.0,62107.0,45343.0,54373.0,62113.0,0.2375
476,45301.0,54343.0,62062.0,45304.0,54349.0,62062.0,0.238
477,45262.0,54307.0,62020.0,45265.0,54304.0,62029.0,0.2385
478,45223.0,54265.0,62002.0,45229.0,54271.0,62002.0,0.239
479,45199.0,54214.0,62002.0,45208.0,54223.0,62002.0,0.2395
480,45133.0,54136.0,61984.0,45160.0,54151.0,61990.0,0.24
481,45061.0,54094.0,61954.0,45061.0,54100.0,61954.0,0.2405
482,45019.0,54046.0,61930.0,45016.0,54055.0,61933.0,0.241
483,44983.0,53977.0,61903.0,44974.0,54004.0,61903.0,0.2415
484,44920.0,53941.0,61867.0,44941.0,53947.0,61870.0,0.242
485,44875.0,53908.0,61849.0,44917.0,53920.0,61852.0,0.2425
486,44845.0,53875.0,61819.0,44860.0,53881.0,61819.0,0.243
487,44785.0,53866.0,61783.0,44806.0,53866.0,61783.0,0.2435
488,44761.0,53809.0,61750.0,44797.0,53812.0,61750.0,0.244
489,44728.0,53752.0,61720.0,44749.0,53758.0,61720.0,0.2445
490,44668.0,53749.0,61693.0,44704.0,53749.0,61699.0,0.245
491,44623.0,53704.0,61657.0,44632.0,53722.0,61666.0,0.2455
492,44578.0,53683.0,61615.0,44593.0,53686.0,61618.0,0.246
493,44527.0,53626.0,61555.0,44533.0,53629.0,61555.0,0.2465
494,44497.0,53572.0,61549.0,44506.0,53575.0,61552.0,0.247
495,44437.0,53530.0,61522.0,44446.0,53536.0,61525.0,0.2475
496,44392.0,53494.0,61495.0,44416.0,53497.0,61495.0,0.248
497,44311.0,53446.0,61462.0,44332.0,53449.0,61465.0,0.2485
498,44254.0,53401.0,61435.0,44251.0,53404.0,61435.0,0.249
499,44152.0,53353.0,61420.0,44203.0,53356.0,61426.0,0.2495
500,44080.0,53350.0,61387.0,44107.0,53356.0,61387.0,0.25
501,44029.0,53317.0,61342.0,44050.0,53326.0,61345.0,0.2505
502,44017.0,53245.0,61318.0,44017.0,53263.0,61318.0,0.251
503,43969.0,53224.0,61300.0,43978.0,53233.0,61300.0,0.2515
504,43930.0,53161.0,61279.0,43942.0,53170.0,61285.0,0.252
505,43879.0,53119.0,61240.0,43891.0,53122.0,61243.0,0.2525
506,43873.0,53047.0,61204.0,43864.0,53053.0,61207.0,0.253
507,43843.0,53020.0,61162.0,43861.0,53020.0,61165.0,0.2535
508,43792.0,52951.0,61111.0,43807.0,52951.0,61111.0,0.254
509,43717.0,52912.0,61099.0,43732.0,52918.0,61099.0,0.2545
510,43663.0,52897.0,61072.0,43675.0,52897.0,61078.0,0.255
511,43627.0,52873.0,61036.0,43645.0,52873.0,61036.0,0.2555
512,43585.0,52831.0,61015.0,43603.0,52837.0,61015.0,0.256
513,43561.0,52810.0,60997.0,43561.0,52810.0,60994.0,0.2565
514,43489.0,52750.0,60940.0,43504.0,52759.0,60940.0,0.257
515,43432.0,52726.0,60919.0,43453.0,52738.0,60919.0,0.2575
516,43402.0,52666.0,60892.0,43408.0,52666.0,60898.0,0.258
517,43318.0,52624.0,60850.0,43321.0,52618.0,60850.0,0.2585
518,43243.0,52615.0,60829.0,43258.0,52627.0,60835.0,0.259
519,43210.0,52591.0,60814.0,43228.0,52597.0,60814.0,0.2595
520,43204.0,52552.0,60784.0,43210.0,52558.0,60787.0,0.26
521,43189.0,52522.0,60745.0,43207.0,52540.0,60748.0,0.2605
522,43150.0,52480.0,60718.0,43171.0,52489.0,60718.0,0.261
523,43063.0,52429.0,60688.0,43087.0,52432.0,60691.0,0.2615
524,43012.0,52417.0,60649.0,43036.0,52420.0,60652.0,0.262
525,42985.0,52408.0,60631.0,43006.0,52408.0,60640.0,0.2625
526,42955.0,52360.0,60604.0,42979.0,52369.0,60610.0,0.263
527,42895.0,52327.0,60583.0,42898.0,52330.0,60589.0,0.2635
528,42871.0,52276.0,60550.0,42883.0,52285.0,60553.0,0.264
529,42835.0,52240.0,60517.0,42844.0,52255.0,60523.0,0.2645
530,42778.0,52159.0,60487.0,42796.0,52162.0,60487.0,0.265
531,42745.0,52123.0,60463.0,42748.0,52126.0,60463.0,0.2655
532,42682.0,52114.0,60436.0,42694.0,52114.0,60436.0,0.266
533,42607.0,52054.0,60421.0,42640.0,52081.0,60421.0,0.2665
534,42541.0,52024.0,60400.0,42577.0,52036.0,60400.0,0.267
535,42562.0,51931.0,60376.0,42565.0,51943.0,60376.0,0.2675
536,42481.0,51880.0,60343.0,42499.0,51886.0,60349.0,0.268
537,42439.0,51868.0,60325.0,42427.0,51874.0,60325.0,0.2685
538,42409.0,51868.0,60280.0,42409.0,51880.0,60280.0,0.269
539,42391.0,51829.0,60262.0,42394.0,51832.0,60262.0,0.2695
540,42328.0,51769.0,60229.0,42346.0,51784.0,60235.0,0.27
541,42265.0,51754.0,60208.0,42283.0,51757.0,60208.0,0.2705
542,42211.0,51739.0,60199.0,42211.0,51742.0,60205.0,0.271
543,42190.0,51700.0,60169.0,42187.0,51703.0,60169.0,0.2715
544,42163.0,51655.0,60139.0,42157.0,51667.0,60142.0,0.272
545,42106.0,51613.0,60121.0,42106.0,51619.0,60124.0,0.2725
546,42058.0,51586.0,60112.0,42070.0,51595.0,60112.0,0.273
547,42025.0,51571.0,60091.0,42043.0,51580.0,60094.0,0.2735
548,42001.0,51544.0,60076.0,42025.0,51550.0,60079.0,0.274
549,41947.0,51487.0,60049.0,41959.0,51496.0,60052.0,0.2745
550,41866.0,51442.0,60031.0,41878.0,51448.0,60034.0,0.275
551,41797.0,51415.0,59980.0,41800.0,51424.0,59986.0,0.2755
552,41755.0,51367.0,59953.0,41767.0,51358.0,59959.0,0.276
553,41698.0,51355.0,59935.0,41716.0,51361.0,59935.0,0.2765
554,41653.0,51313.0,59905.0,41674.0,51325.0,59905.0,0.277
555,41653.0,51280.0,59887.0,41662.0,51283.0,59881.0,0.2775
556,41629.0,51256.0,59875.0,41629.0,51262.0,59878.0,0.278
557,41611.0,51223.0,59848.0,41605.0,51226.0,59848.0,0.2785
558,41581.0,51196.0,59806.0,41587.0,51211.0,59806.0,0.279
559,41530.0,51166.0,59785.0,41548.0,51169.0,59785.0,0.2795
560,41488.0,51136.0,59767.0,41494.0,51142.0,59767.0,0.28
561,41434.0,51097.0,59731.0,41443.0,51121.0,59734.0,0.2805
562,41386.0,51091.0,59704.0,41419.0,51094.0,59704.0,0.281
563,41305.0,51085.0,59677.0,41314.0,51100.0,59677.0,0.2815
564,41263.0,51043.0,59650.0,41278.0,51055.0,59650.0,0.282
565,41212.0,50995.0,59611.0,41215.0,50998.0,59611.0,0.2825
566,41161.0,50956.0,59545.0,41182.0,50965.0,59551.0,0.283
567,41134.0,50923.0,59485.0,41152.0,50923.0,59485.0,0.2835
568,41149.0,50911.0,59452.0,41134.0,50914.0,59455.0,0.284
569,41068.0,50878.0,59413.0,41071.0,50884.0,59413.0,0.2845
570,41002.0,50806.0,59392.0,41035.0,50833.0,59392.0,0.285
571,40975.0,50779.0,59371.0,40999.0,50776.0,59371.0,0.2855
572,40972.0,50764.0,59329.0,40987.0,50767.0,59338.0,0.286
573,40924.0,50725.0,59305.0,40945.0,50737.0,59305.0,0.2865
574,40885.0,50674.0,59284.0,40900.0,50686.0,59281.0,0.287
575,40840.0,50665.0,59257.0,40858.0,50656.0,59260.0,0.2875
576,40843.0,50653.0,59236.0,40849.0,50656.0,59239.0,0.288
577,40780.0,50641.0,59221.0,40807.0,50641.0,59224.0,0.2885
578,40732.0,50596.0,59197.0,40741.0,50602.0,59197.0,0.289
579,40699.0,50581.0,59182.0,40726.0,50581.0,59182.0,0.2895
580,40672.0,50536.0,59152.0,40672.0,50548.0,59155.0,0.29
581,40636.0,50497.0,59140.0,40633.0,50503.0,59146.0,0.2905
582,40612.0,50458.0,59107.0,40615.0,50467.0,59107.0,0.291
583,40576.0,50428.0,59062.0,40576.0,50440.0,59068.0,0.2915
584,40549.0,50404.0,59017.0,40558.0,50407.0,59023.0,0.292
585,40510.0,50368.0,58963.0,40519.0,50368.0,58963.0,0.2925
586,40438.0,50341.0,58960.0,40453.0,50338.0,58960.0,0.293
587,40405.0,50323.0,58936.0,40414.0,50323.0,58936.0,0.2935
588,40348.0,50278.0,58915.0,40354.0,50278.0,58915.0,0.294
589,40315.0,50257.0,58894.0,40330.0,50257.0,58894.0,0.2945
590,40285.0,50245.0,58879.0,40300.0,50239.0,58882.0,0.295
591,40240.0,50230.0,58861.0,40261.0,50230.0,58861.0,0.2955
592,40243.0,50200.0,58822.0,40240.0,50224.0,58822.0,0.296
593,40228.0,50173.0,58783.0,40216.0,50185.0,58783.0,0.2965
594,40207.0,50149.0,58741.0,40213.0,50146.0,58741.0,0.297
595,40156.0,50113.0,58732.0,40168.0,50116.0,58741.0,0.2975
596,40147.0,50074.0,58720.0,40138.0,50080.0,58720.0,0.298
597,40132.0,50032.0,58687.0,40135.0,50041.0,58687.0,0.2985
598,40078.0,49993.0,58681.0,40105.0,49990.0,58678.0,0.299
599,40075.0,49972.0,58672.0,40072.0,49975.0,58672.0,0.2995
600,40084.0,49927.0,58660.0,40087.0,49942.0,58660.0,0.3
601,40072.0,49846.0,58636.0,40093.0,49849.0,58636.0,0.3005
602,40018.0,49798.0,58588.0,40027.0,49813.0,58594.0,0.301
603,39982.0,49714.0,58597.0,39985.0,49717.0,58591.0,0.3015
604,39925.0,49708.0,58618.0,39931.0,49708.0,58615.0,0.302
605,39910.0,49696.0,58594.0,39901.0,49702.0,58597.0,0.3025
606,39892.0,49636.0,58588.0,39877.0,49645.0,58591.0,0.303
607,39844.0,49588.0,58570.0,39850.0,49591.0,58582.0,0.3035
608,39820.0,49576.0,58594.0,39829.0,49576.0,58591.0,0.304
609,39796.0,49534.0,58576.0,39796.0,49534.0,58576.0,0.3045
610,39754.0,49525.0,58549.0,39775.0,49540.0,58543.0,0.305
611,39685.0,49498.0,58540.0,39688.0,49495.0,58543.0,0.3055
612,39631.0,49474.0,58552.0,39631.0,49474.0,58549.0,0.306
613,39604.0,49444.0,58555.0,39628.0,49462.0,58555.0,0.3065
614,39568.0,49333.0,58525.0,39571.0,49345.0,58528.0,0.307
615,39529.0,49303.0,58513.0,39532.0,49318.0,58510.0,0.3075
616,39514.0,49255.0,58504.0,39499.0,49270.0,58504.0,0.308
617,39481.0,49225.0,58453.0,39487.0,49240.0,58453.0,0.3085
618,39442.0,49189.0,58432.0,39463.0,49210.0,58432.0,0.309
619,39361.0,49147.0,58435.0,39385.0,49165.0,58435.0,0.3095
620,39331.0,49051.0,58420.0,39346.0,49066.0,58423.0,0.31
621,39301.0,48973.0,58408.0,39295.0,48976.0,58408.0,0.3105
622,39241.0,48907.0,58393.0,39271.0,48919.0,58393.0,0.311
623,39208.0,48796.0,58375.0,39211.0,48805.0,58369.0,0.3115
624,39163.0,48736.0,58342.0,39160.0,48745.0,58342.0,0.312
625,39103.0,48652.0,58303.0,39148.0,48670.0,58300.0,0.3125
626,39076.0,48598.0,58252.0,39088.0,48607.0,58255.0,0.313
627,38998.0,48517.0,58225.0,39013.0,48526.0,58228.0,0.3135
628,38974.0,48448.0,58192.0,38977.0,48472.0,58192.0,0.314
629,38923.0,48373.0,58156.0,38938.0,48397.0,58153.0,0.3145
630,38818.0,48289.0,58117.0,38857.0,48295.0,58120.0,0.315
631,38710.0,48184.0,58096.0,38755.0,48211.0,58102.0,0.3155
632,38671.0,48142.0,58027.0,38701.0,48148.0,58036.0,0.316
633,38644.0,48097.0,57994.0,38674.0,48103.0,58000.0,0.3165
634,38620.0,48025.0,57955.0,38650.0,48025.0,57958.0,0.317
635,38575.0,47980.0,57880.0,38602.0,47986.0,57886.0,0.3175
636,38494.0,47914.0,57808.0,38536.0,47914.0,57808.0,0.318
637,38410.0,47833.0,57751.0,38470.0,47848.0,57757.0,0.3185
638,38350.0,47770.0,57694.0,38389.0,47785.0,57694.0,0.319
639,38290.0,47707.0,57634.0,38305.0,47719.0,57640.0,0.3195
640,38227.0,47671.0,57556.0,38254.0,47668.0,57559.0,0.32
641,38197.0,47548.0,57523.0,38203.0,47599.0,57520.0,0.3205
642,38107.0,47467.0,57451.0,38167.0,47476.0,57451.0,0.321
643,38056.0,47398.0,57358.0,38068.0,47398.0,57358.0,0.3215
644,37957.0,47353.0,57286.0,37987.0,47356.0,57304.0,0.322
645,37918.0,47257.0,57223.0,37939.0,47278.0,57229.0,0.3225
646,37816.0,47167.0,57100.0,37849.0,47182.0,57100.0,0.323
647,37801.0,47122.0,57010.0,37804.0,47143.0,57013.0,0.3235
648,37753.0,47053.0,56941.0,37783.0,47059.0,56944.0,0.324
649,37708.0,46990.0,56818.0,37717.0,47017.0,56833.0,0.3245
650,37651.0,46918.0,56719.0,37663.0,46945.0,56722.0,0.325
651,37603.0,46843.0,56620.0,37621.0,46858.0,56629.0,0.3255
652,37579.0,46735.0,56494.0,37585.0,46741.0,56518.0,0.326
653,37495.0,46669.0,56410.0,37516.0,46678.0,56404.0,0.3265
654,37474.0,46591.0,56302.0,37468.0,46606.0,56308.0,0.327
655,37438.0,46492.0,56218.0,37459.0,46504.0,56227.0,0.3275
656,37396.0,46450.0,56143.0,37414.0,46441.0,56149.0,0.328
657,37324.0,46375.0,56059.0,37351.0,46393.0,56071.0,0.3285
658,37303.0,46324.0,55981.0,37333.0,46330.0,55993.0,0.329
659,37276.0,46282.0,55894.0,37306.0,46285.0,55909.0,0.3295
660,37228.0,46225.0,55810.0,37246.0,46231.0,55819.0,0.33
661,37231.0,46168.0,55762.0,37237.0,46177.0,55762.0,0.3305
662,37183.0,46081.0,55681.0,37201.0,46111.0,55696.0,0.331
663,37138.0,46006.0,55606.0,37153.0,46021.0,55615.0,0.3315
664,37105.0,45946.0,55528.0,37117.0,45949.0,55528.0,0.332
665,37060.0,45913.0,55456.0,37099.0,45913.0,55462.0,0.3325
666,37036.0,45847.0,55360.0,37060.0,45868.0,55369.0,0.333
667,36997.0,45802.0,55309.0,37036.0,45808.0,55318.0,0.3335
668,36949.0,45766.0,55249.0,36982.0,45772.0,55255.0,0.334
669,36943.0,45739.0,55189.0,36937.0,45745.0,55198.0,0.3345
670,36901.0,45679.0,55144.0,36901.0,45676.0,55147.0,0.335
671,36880.0,45628.0,55090.0,36868.0,45628.0,55087.0,0.3355
672,36850.0,45559.0,54982.0,36862.0,45568.0,54991.0,0.336
673,36832.0,45490.0,54940.0,36838.0,45502.0,54943.0,0.3365
674,36793.0,45448.0,54862.0,36811.0,45454.0,54877.0,0.337
675,36745.0,45415.0,54808.0,36754.0,45412.0,54808.0,0.3375
676,36700.0,45379.0,54781.0,36709.0,45379.0,54787.0,0.338
677,36682.0,45355.0,54757.0,36676.0,45361.0,54757.0,0.3385
678,36643.0,45328.0,54685.0,36658.0,45331.0,54694.0,0.339
679,36613.0,45280.0,54625.0,36622.0,45292.0,54631.0,0.3395
680,36559.0,45250.0,54571.0,36586.0,45253.0,54577.0,0.34
681,36508.0,45217.0,54526.0,36526.0,45214.0,54532.0,0.3405
682,36478.0,45160.0,54457.0,36499.0,45166.0,54463.0,0.341
683,36475.0,45103.0,54430.0,36478.0,45115.0,54421.0,0.3415
684,36475.0,45085.0,54361.0,36475.0,45094.0,54373.0,0.342
685,36457.0,45049.0,54349.0,36448.0,45058.0,54346.0,0.3425
686,36451.0,45034.0,54313.0,36451.0,45034.0,54313.0,0.343
687,36433.0,44983.0,54292.0,36436.0,44992.0,54292.0,0.3435
688,36391.0,44995.0,54259.0,36403.0,44983.0,54259.0,0.344
689,36361.0,44929.0,54208.0,36367.0,44932.0,54211.0,0.3445
690,36316.0,44935.0,54181.0,36331.0,44926.0,54190.0,0.345
691,36280.0,44881.0,54139.0,36292.0,44893.0,54142.0,0.3455
692,36232.0,44851.0,54094.0,36265.0,44860.0,54094.0,0.346
693,36229.0,44800.0,54073.0,36226.0,44800.0,54088.0,0.3465
694,36241.0,44794.0,54022.0,36220.0,44794.0,54031.0,0.347
695,36238.0,44746.0,53974.0,36256.0,44749.0,53977.0,0.3475
696,36214.0,44683.0,53944.0,36220.0,44692.0,53950.0,0.348
697,36205.0,44635.0,53899.0,36220.0,44635.0,53911.0,0.3485
698,36196.0,44596.0,53884.0,36193.0,44596.0,53890.0,0.349
699,36145.0,44569.0,53857.0,36160.0,44575.0,53857.0,0.3495
700,36094.0,44545.0,53839.0,36118.0,44539.0,53845.0,0.35
701,36082.0,44494.0,53836.0,36082.0,44491.0,53824.0,0.3505
702,36049.0,44473.0,53776.0,36058.0,44476.0,53776.0,0.351
703,36016.0,44452.0,53743.0,36022.0,44449.0,53749.0,0.3515
704,36016.0,44443.0,53713.0,36028.0,44443.0,53713.0,0.352
705,35998.0,44437.0,53680.0,36013.0,44428.0,53683.0,0.3525
706,35977.0,44386.0,53650.0,35983.0,44389.0,53650.0,0.353
707,35956.0,44347.0,53638.0,35959.0,44356.0,53635.0,0.3535
708,35941.0,44326.0,53587.0,35956.0,44323.0,53593.0,0.354
709,35941.0,44332.0,53578.0,35941.0,44332.0,53578.0,0.3545
710,35941.0,44275.0,53572.0,35941.0,44278.0,53572.0,0.355
711,35926.0,44272.0,53560.0,35932.0,44275.0,53557.0,0.3555
712,35854.0,44248.0,53515.0,35881.0,44245.0,53515.0,0.356
713,35824.0,44230.0,53497.0,35827.0,44230.0,53500.0,0.3565
714,35782.0,44212.0,53488.0,35788.0,44215.0,53497.0,0.357
715,35707.0,44173.0,53473.0,35707.0,44176.0,53473.0,0.3575
716,35704.0,44143.0,53455.0,35710.0,44155.0,53449.0,0.358
717,35707.0,44131.0,53416.0,35719.0,44134.0,53425.0,0.3585
718,35677.0,44086.0,53380.0,35689.0,44101.0,53380.0,0.359
719,35668.0,44074.0,53374.0,35665.0,44080.0,53371.0,0.3595
720,35629.0,44053.0,53359.0,35656.0,44062.0,53359.0,0.36
721,35608.0,44020.0,53353.0,35617.0,44032.0,53353.0,0.3605
722,35554.0,43987.0,53341.0,35563.0,44011.0,53335.0,0.361
723,35527.0,43978.0,53317.0,35533.0,43978.0,53314.0,0.3615
724,35518.0,43966.0,53305.0,35530.0,43975.0,53299.0,0.362
725,35500.0,43948.0,53287.0,35524.0,43960.0,53284.0,0.3625
726,35476.0,43957.0,53299.0,35485.0,43936.0,53299.0,0.363
727,35461.0,43930.0,53275.0,35476.0,43948.0,53275.0,0.3635
728,35431.0,43903.0,53257.0,35431.0,43921.0,53257.0,0.364
729,35410.0,43870.0,53227.0,35416.0,43876.0,53236.0,0.3645
730,35380.0,43849.0,53212.0,35380.0,43849.0,53215.0,0.365
731,35347.0,43831.0,53170.0,35347.0,43837.0,53173.0,0.3655
732,35359.0,43807.0,53161.0,35359.0,43816.0,53161.0,0.366
733,35356.0,43813.0,53143.0,35365.0,43813.0,53146.0,0.3665
734,35359.0,43795.0,53125.0,35356.0,43792.0,53131.0,0.367
735,35362.0,43759.0,53098.0,35356.0,43756.0,53098.0,0.3675
736,35308.0,43735.0,53068.0,35314.0,43741.0,53077.0,0.368
737,35287.0,43741.0,53032.0,35296.0,43738.0,53032.0,0.3685
738,35272.0,43735.0,53005.0,35257.0,43732.0,53005.0,0.369
739,35239.0,43726.0,52972.0,35236.0,43732.0,52972.0,0.3695
740,35206.0,43693.0,52939.0,35227.0,43696.0,52939.0,0.37
741,35185.0,43660.0,52933.0,35191.0,43660.0,52942.0,0.3705
742,35182.0,43651.0,52933.0,35179.0,43651.0,52927.0,0.371
743,35188.0,43633.0,52909.0,35167.0,43633.0,52915.0,0.3715
744,35158.0,43606.0,52903.0,35161.0,43606.0,52903.0,0.372
745,35152.0,43594.0,52861.0,35152.0,43579.0,52858.0,0.3725
746,35146.0,43588.0,52837.0,35158.0,43597.0,52852.0,0.373
747,35143.0,43576.0,52816.0,35137.0,43579.0,52816.0,0.3735
748,35104.0,43549.0,52798.0,35095.0,43549.0,52798.0,0.374
749,35092.0,43540.0,52786.0,35101.0,43540.0,52783.0,0.3745
750,35059.0,43510.0,52768.0,35071.0,43516.0,52780.0,0.375
751,35053.0,43489.0,52762.0,35050.0,43495.0,52762.0,0.3755
752,35047.0,43486.0,52753.0,35044.0,43489.0,52759.0,0.376
753,35011.0,43477.0,52747.0,35020.0,43489.0,52744.0,0.3765
754,35005.0,43450.0,52732.0,35002.0,43459.0,52732.0,0.377
755,35005.0,43402.0,52738.0,34999.0,43426.0,52735.0,0.3775
756,34999.0,43381.0,52702.0,34996.0,43378.0,52699.0,0.378
757,34993.0,43345.0,52693.0,34987.0,43351.0,52690.0,0.3785
758,34963.0,43348.0,52696.0,34963.0,43336.0,52693.0,0.379
759,34948.0,43312.0,52687.0,34945.0,43312.0,52684.0,0.3795
760,34924.0,43288.0,52669.0,34927.0,43300.0,52663.0,0.38
761,34933.0,43276.0,52654.0,34939.0,43282.0,52657.0,0.3805
762,34921.0,43261.0,52678.0,34915.0,43261.0,52669.0,0.381
763,34882.0,43195.0,52675.0,34897.0,43207.0,52678.0,0.3815
764,34894.0,43165.0,52666.0,34897.0,43177.0,52672.0,0.382
765,34840.0,43138.0,52651.0,34837.0,43147.0,52651.0,0.3825
766,34843.0,43114.0,52630.0,34831.0,43123.0,52636.0,0.383
767,34828.0,43081.0,52609.0,34831.0,43096.0,52615.0,0.3835
768,34822.0,43087.0,52576.0,34828.0,43087.0,52582.0,0.384
769,34816.0,43057.0,52549.0,34828.0,43057.0,52555.0,0.3845
770,34807.0,43057.0,52534.0,34810.0,43051.0,52537.0,0.385
771,34792.0,43048.0,52540.0,34786.0,43051.0,52543.0,0.3855
772,34777.0,43033.0,52576.0,34786.0,43021.0,52549.0,0.386
773,34762.0,43021.0,52600.0,34774.0,43006.0,52582.0,0.3865
774,34741.0,43012.0,52621.0,34765.0,43000.0,52606.0,0.387
775,34711.0,42991.0,52606.0,34753.0,42991.0,52609.0,0.3875
776,34669.0,42976.0,52612.0,34693.0,42982.0,52606.0,0.388
777,34657.0,42991.0,52582.0,34666.0,42988.0,52579.0,0.3885
778,34618.0,42970.0,52573.0,34630.0,42958.0,52573.0,0.389
779,34600.0,42925.0,52570.0,34615.0,42928.0,52579.0,0.3895
780,34582.0,42919.0,52555.0,34576.0,42907.0,52561.0,0.39
781,34552.0,42895.0,52552.0,34558.0,42898.0,52558.0,0.3905
782,34543.0,42871.0,52555.0,34549.0,42874.0,52546.0,0.391
783,34492.0,42859.0,52558.0,34504.0,42862.0,52543.0,0.3915
784,34480.0,42823.0,52543.0,34504.0,42838.0,52543.0,0.392
785,34468.0,42796.0,52540.0,34474.0,42817.0,52540.0,0.3925
786,34474.0,42814.0,52525.0,34471.0,42811.0,52528.0,0.393
787,34489.0,42796.0,52540.0,34471.0,42796.0,52534.0,0.3935
788,34468.0,42772.0,52522.0,34444.0,42781.0,52525.0,0.394
789,34477.0,42766.0,52522.0,34468.0,42769.0,52522.0,0.3945
790,34474.0,42754.0,52516.0,34477.0,42751.0,52519.0,0.395
791,34450.0,42721.0,52495.0,34447.0,42718.0,52504.0,0.3955
792,34429.0,42694.0,52486.0,34414.0,42691.0,52483.0,0.396
793,34387.0,42655.0,52465.0,34393.0,42655.0,52465.0,0.3965
794,34387.0,42649.0,52456.0,34393.0,42646.0,52456.0,0.397
795,34390.0,42628.0,52444.0,34396.0,42628.0,52444.0,0.3975
796,34378.0,42592.0,52429.0,34390.0,42595.0,52429.0,0.398
797,34384.0,42598.0,52420.0,34405.0,42598.0,52420.0,0.3985
798,34411.0,42583.0,52420.0,34411.0,42592.0,52420.0,0.399
799,34402.0,42574.0,52411.0,34399.0,42574.0,52417.0,0.3995
800,34405.0,42559.0,52399.0,34399.0,42568.0,52399.0,0.4
801,34378.0,42556.0,52378.0,34387.0,42547.0,52384.0,0.4005
802,34357.0,42520.0,52387.0,34360.0,42523.0,52390.0,0.401
803,34339.0,42484.0,52375.0,34330.0,42487.0,52378.0,0.4015
804,34333.0,42454.0,52363.0,34336.0,42454.0,52369.0,0.402
805,34321.0,42433.0,52333.0,34324.0,42421.0,52351.0,0.4025
806,34315.0,42409.0,52327.0,34309.0,42409.0,52324.0,0.403
807,34306.0,42394.0,52336.0,34321.0,42394.0,52330.0,0.4035
808,34297.0,42364.0,52333.0,34309.0,42364.0,52339.0,0.404
809,34297.0,42334.0,52333.0,34303.0,42331.0,52339.0,0.4045
810,34288.0,42301.0,52336.0,34297.0,42298.0,52336.0,0.405
811,34255.0,42286.0,52342.0,34249.0,42289.0,52342.0,0.4055
812,34216.0,42268.0,52327.0,34216.0,42271.0,52327.0,0.406
813,34216.0,42271.0,52312.0,34225.0,42262.0,52309.0,0.4065
814,34207.0,42256.0,52312.0,34198.0,42253.0,52309.0,0.407
815,34216.0,42250.0,52303.0,34228.0,42241.0,52303.0,0.4075
816,34246.0,42244.0,52309.0,34228.0,42229.0,52309.0,0.408
817,34237.0,42244.0,52303.0,34201.0,42232.0,52303.0,0.4085
818,34198.0,42190.0,52291.0,34168.0,42190.0,52291.0,0.409
819,34168.0,42193.0,52294.0,34156.0,42193.0,52294.0,0.4095
820,34147.0,42190.0,52270.0,34144.0,42172.0,52273.0,0.41
821,34132.0,42163.0,52267.0,34126.0,42160.0,52267.0,0.4105
822,34129.0,42151.0,52249.0,34126.0,42160.0,52249.0,0.411
823,34123.0,42154.0,52249.0,34120.0,42154.0,52249.0,0.4115
824,34096.0,42148.0,52255.0,34120.0,42148.0,52255.0,0.412
825,34123.0,42097.0,52279.0,34123.0,42103.0,52270.0,0.4125
826,34108.0,42079.0,52276.0,34087.0,42079.0,52273.0,0.413
827,34102.0,42040.0,52261.0,34087.0,42043.0,52261.0,0.4135
828,34090.0,42034.0,52234.0,34078.0,42046.0,52240.0,0.414
829,34081.0,42028.0,52204.0,34066.0,42028.0,52207.0,0.4145
830,34066.0,41998.0,52204.0,34084.0,42013.0,52210.0,0.415
831,34081.0,42001.0,52225.0,34072.0,42001.0,52216.0,0.4155
832,34063.0,41986.0,52222.0,34048.0,41989.0,52216.0,0.416
833,34030.0,41977.0,52222.0,34024.0,41977.0,52222.0,0.4165
834,34027.0,41953.0,52207.0,34018.0,41962.0,52213.0,0.417
835,34021.0,41962.0,52192.0,34018.0,41962.0,52189.0,0.4175
836,34021.0,41938.0,52189.0,34000.0,41932.0,52201.0,0.418
837,34012.0,41911.0,52177.0,34009.0,41911.0,52183.0,0.4185
838,34006.0,41893.0,52174.0,34003.0,41896.0,52177.0,0.419
839,33979.0,41875.0,52144.0,33979.0,41866.0,52150.0,0.4195
840,33988.0,41848.0,52135.0,33967.0,41848.0,52138.0,0.42
841,33991.0,41839.0,52138.0,33979.0,41842.0,52138.0,0.4205
842,33946.0,41830.0,52111.0,33955.0,41833.0,52120.0,0.421
843,33913.0,41818.0,52117.0,33934.0,41824.0,52117.0,0.4215
844,33910.0,41800.0,52102.0,33904.0,41809.0,52117.0,0.422
845,33904.0,41740.0,52102.0,33901.0,41755.0,52102.0,0.4225
846,33898.0,41719.0,52087.0,33883.0,41719.0,52090.0,0.423
847,33877.0,41686.0,52075.0,33874.0,41692.0,52075.0,0.4235
848,33856.0,41662.0,52066.0,33847.0,41683.0,52072.0,0.424
849,33847.0,41656.0,52057.0,33844.0,41683.0,52060.0,0.4245
850,33823.0,41659.0,52045.0,33823.0,41668.0,52048.0,0.425
851,33814.0,41653.0,52030.0,33805.0,41656.0,52030.0,0.4255
852,33808.0,41632.0,52000.0,33796.0,41632.0,52003.0,0.426
853,33814.0,41620.0,51994.0,33808.0,41644.0,51988.0,0.4265
854,33799.0,41626.0,51994.0,33805.0,41635.0,51994.0,0.427
855,33790.0,41602.0,51988.0,33805.0,41599.0,51991.0,0.4275
856,33802.0,41599.0,51973.0,33790.0,41596.0,51979.0,0.428
857,33793.0,41599.0,51964.0,33793.0,41605.0,51964.0,0.4285
858,33802.0,41590.0,51958.0,33793.0,41590.0,51958.0,0.429
859,33793.0,41563.0,51946.0,33790.0,41566.0,51946.0,0.4295
860,33760.0,41551.0,51937.0,33754.0,41548.0,51940.0,0.43
861,33757.0,41536.0,51949.0,33751.0,41533.0,51946.0,0.4305
862,33766.0,41518.0,51937.0,33766.0,41521.0,51940.0,0.431
863,33775.0,41503.0,51922.0,33769.0,41500.0,51925.0,0.4315
864,33793.0,41476.0,51919.0,33784.0,41470.0,51919.0,0.432
865,33784.0,41452.0,51916.0,33772.0,41455.0,51916.0,0.4325
866,33787.0,41434.0,51910.0,33778.0,41443.0,51910.0,0.433
867,33784.0,41422.0,51892.0,33778.0,41434.0,51901.0,0.4335
868,33766.0,41437.0,51883.0,33769.0,41431.0,51886.0,0.434
869,33751.0,41434.0,51871.0,33742.0,41428.0,51874.0,0.4345
870,33745.0,41425.0,51865.0,33739.0,41410.0,51865.0,0.435
871,33718.0,41374.0,51835.0,33724.0,41380.0,51826.0,0.4355
872,33703.0,41368.0,51829.0,33721.0,41365.0,51826.0,0.436
873,33673.0,41332.0,51796.0,33697.0,41335.0,51796.0,0.4365
874,33664.0,41317.0,51790.0,33676.0,41329.0,51790.0,0.437
875,33637.0,41308.0,51814.0,33664.0,41320.0,51814.0,0.4375
876,33622.0,41299.0,51814.0,33616.0,41299.0,51817.0,0.438
877,33601.0,41293.0,51820.0,33577.0,41302.0,51826.0,0.4385
878,33565.0,41311.0,51823.0,33559.0,41320.0,51829.0,0.439
879,33547.0,41317.0,51805.0,33571.0,41314.0,51811.0,0.4395
880,33538.0,41311.0,51799.0,33538.0,41296.0,51802.0,0.44
881,33502.0,41299.0,51805.0,33523.0,41302.0,51799.0,0.4405
882,33481.0,41290.0,51793.0,33490.0,41293.0,51793.0,0.441
883,33469.0,41284.0,51793.0,33481.0,41290.0,51796.0,0.4415
884,33472.0,41281.0,51772.0,33469.0,41278.0,51781.0,0.442
885,33463.0,41284.0,51760.0,33466.0,41278.0,51763.0,0.4425
886,33457.0,41254.0,51754.0,33451.0,41257.0,51748.0,0.443
887,33433.0,41236.0,51742.0,33451.0,41230.0,51751.0,0.4435
888,33415.0,41221.0,51757.0,33418.0,41212.0,51751.0,0.444
889,33409.0,41200.0,51730.0,33412.0,41203.0,51730.0,0.4445
890,33379.0,41170.0,51730.0,33406.0,41164.0,51727.0,0.445
891,33391.0,41158.0,51715.0,33394.0,41161.0,51715.0,0.4455
892,33388.0,41149.0,51712.0,33388.0,41155.0,51712.0,0.446
893,33379.0,41152.0,51724.0,33382.0,41146.0,51724.0,0.4465
894,33382.0,41158.0,51724.0,33355.0,41152.0,51724.0,0.447
895,33367.0,41149.0,51715.0,33352.0,41152.0,51721.0,0.4475
896,33355.0,41137.0,51721.0,33355.0,41131.0,51724.0,0.448
897,33337.0,41116.0,51691.0,33334.0,41119.0,51691.0,0.4485
898,33340.0,41113.0,51655.0,33328.0,41113.0,51655.0,0.449
899,33337.0,41095.0,51649.0,33346.0,41101.0,51649.0,0.4495
900,33331.0,41080.0,51637.0,33322.0,41101.0,51640.0,0.45
901,33307.0,41095.0,51619.0,33322.0,41092.0,51622.0,0.4505
902,33283.0,41062.0,51625.0,33295.0,41077.0,51625.0,0.451
903,33274.0,41056.0,51613.0,33283.0,41059.0,51616.0,0.4515
904,33262.0,41044.0,51595.0,33280.0,41044.0,51598.0,0.452
905,33253.0,41041.0,51589.0,33268.0,41056.0,51592.0,0.4525
906,33220.0,41014.0,51604.0,33244.0,41017.0,51601.0,0.453
907,33217.0,40996.0,51619.0,33217.0,40987.0,51619.0,0.4535
908,33220.0,40972.0,51628.0,33214.0,40981.0,51634.0,0.454
909,33211.0,40969.0,51625.0,33199.0,40969.0,51625.0,0.4545
910,33187.0,40942.0,51616.0,33190.0,40963.0,51613.0,0.455
911,33178.0,40921.0,51592.0,33181.0,40927.0,51592.0,0.4555
912,33178.0,40900.0,51586.0,33184.0,40909.0,51586.0,0.456
913,33169.0,40888.0,51592.0,33184.0,40885.0,51592.0,0.4565
914,33166.0,40843.0,51595.0,33157.0,40846.0,51592.0,0.457
915,33154.0,40849.0,51586.0,33142.0,40843.0,51583.0,0.4575
916,33145.0,40828.0,51580.0,33142.0,40828.0,51580.0,0.458
917,33130.0,40804.0,51565.0,33142.0,40798.0,51562.0,0.4585
918,33115.0,40765.0,51553.0,33130.0,40765.0,51562.0,0.459
919,33091.0,40756.0,51562.0,33103.0,40762.0,51559.0,0.4595
920,33079.0,40753.0,51547.0,33088.0,40759.0,51550.0,0.46
921,33079.0,40756.0,51547.0,33076.0,40759.0,51544.0,0.4605
922,33061.0,40720.0,51547.0,33076.0,40726.0,51547.0,0.461
923,33076.0,40720.0,51523.0,33088.0,40720.0,51523.0,0.4615
924,33067.0,40726.0,51505.0,33067.0,40717.0,51502.0,0.462
925,33073.0,40702.0,51499.0,33055.0,40717.0,51499.0,0.4625
926,33058.0,40702.0,51484.0,33055.0,40696.0,51487.0,0.463
927,33037.0,40675.0,51466.0,33037.0,40669.0,51466.0,0.4635
928,33022.0,40675.0,51457.0,33025.0,40672.0,51454.0,0.464
929,33031.0,40663.0,51451.0,33034.0,40672.0,51454.0,0.4645
930,33022.0,40666.0,51442.0,33013.0,40666.0,51442.0,0.465
931,33022.0,40645.0,51442.0,33016.0,40645.0,51439.0,0.4655
932,33031.0,40621.0,51442.0,33010.0,40615.0,51445.0,0.466
933,33022.0,40591.0,51436.0,33010.0,40600.0,51436.0,0.4665
934,33028.0,40567.0,51427.0,33022.0,40564.0,51427.0,0.467
935,33019.0,40570.0,51403.0,33010.0,40570.0,51409.0,0.4675
936,32998.0,40537.0,51394.0,33004.0,40540.0,51397.0,0.468
937,33004.0,40525.0,51391.0,32995.0,40525.0,51388.0,0.4685
938,32980.0,40522.0,51379.0,32980.0,40510.0,51373.0,0.469
939,32992.0,40495.0,51373.0,32971.0,40492.0,51370.0,0.4695
940,32968.0,40465.0,51343.0,32959.0,40462.0,51349.0,0.47
941,32938.0,40423.0,51337.0,32950.0,40441.0,51343.0,0.4705
942,32941.0,40423.0,51331.0,32938.0,40417.0,51322.0,0.471
943,32890.0,40432.0,51319.0,32911.0,40438.0,51319.0,0.4715
944,32896.0,40420.0,51301.0,32893.0,40429.0,51295.0,0.472
945,32890.0,40426.0,51292.0,32878.0,40426.0,51298.0,0.4725
946,32866.0,40411.0,51298.0,32860.0,40411.0,51298.0,0.473
947,32860.0,40399.0,51280.0,32854.0,40408.0,51280.0,0.4735
948,32860.0,40405.0,51277.0,32848.0,40393.0,51280.0,0.474
949,32851.0,40387.0,51277.0,32860.0,40384.0,51280.0,0.4745
950,32842.0,40375.0,51271.0,32842.0,40375.0,51283.0,0.475
951,32830.0,40369.0,51280.0,32830.0,40363.0,51283.0,0.4755
952,32821.0,40363.0,51280.0,32815.0,40351.0,51289.0,0.476
953,32821.0,40348.0,51292.0,32815.0,40345.0,51295.0,0.4765
954,32836.0,40339.0,51280.0,32815.0,40345.0,51286.0,0.477
955,32860.0,40345.0,51274.0,32851.0,40351.0,51280.0,0.4775
956,32854.0,40345.0,51265.0,32863.0,40339.0,51262.0,0.478
957,32842.0,40312.0,51265.0,32854.0,40306.0,51265.0,0.4785
958,32860.0,40312.0,51259.0,32851.0,40318.0,51262.0,0.479
959,32869.0,40297.0,51220.0,32860.0,40294.0,51217.0,0.4795
960,32866.0,40291.0,51214.0,32869.0,40291.0,51214.0,0.48
961,32866.0,40264.0,51208.0,32869.0,40264.0,51211.0,0.4805
962,32854.0,40261.0,51196.0,32848.0,40252.0,51196.0,0.481
963,32845.0,40228.0,51196.0,32842.0,40234.0,51196.0,0.4815
964,32827.0,40234.0,51193.0,32833.0,40234.0,51199.0,0.482
965,32836.0,40234.0,51163.0,32845.0,40228.0,51160.0,0.4825
966,32824.0,40201.0,51160.0,32821.0,40198.0,51160.0,0.483
967,32812.0,40198.0,51163.0,32821.0,40198.0,51163.0,0.4835
968,32806.0,40174.0,51154.0,32809.0,40177.0,51163.0,0.484
969,32797.0,40162.0,51139.0,32806.0,40162.0,51136.0,0.4845
970,32770.0,40162.0,51130.0,32797.0,40168.0,51130.0,0.485
971,32779.0,40156.0,51124.0,32779.0,40150.0,51124.0,0.4855
972,32740.0,40147.0,51118.0,32749.0,40147.0,51118.0,0.486
973,32728.0,40114.0,51121.0,32728.0,40114.0,51115.0,0.4865
974,32710.0,40099.0,51115.0,32716.0,40105.0,51112.0,0.487
975,32701.0,40099.0,51112.0,32710.0,40108.0,51118.0,0.4875
976,32698.0,40087.0,51094.0,32695.0,40081.0,51094.0,0.488
977,32665.0,40054.0,51103.0,32674.0,40066.0,51097.0,0.4885
978,32671.0,40057.0,51097.0,32674.0,40060.0,51091.0,0.489
979,32653.0,40054.0,51088.0,32677.0,40048.0,51088.0,0.4895
980,32656.0,40039.0,51097.0,32656.0,40036.0,51094.0,0.49
981,32653.0,40036.0,51073.0,32653.0,40009.0,51073.0,0.4905
982,32629.0,39988.0,51061.0,32629.0,39994.0,51061.0,0.491
983,32623.0,39988.0,51055.0,32617.0,39994.0,51058.0,0.4915
984,32605.0,39979.0,51043.0,32611.0,39982.0,51040.0,0.492
985,32584.0,39964.0,51034.0,32581.0,39982.0,51028.0,0.4925
986,32587.0,39967.0,51034.0,32593.0,39958.0,51025.0,0.493
987,32575.0,39964.0,51022.0,32587.0,39961.0,51022.0,0.4935
988,32584.0,39943.0,51025.0,32578.0,39943.0,51025.0,0.494
989,32572.0,39937.0,51013.0,32566.0,39940.0,51013.0,0.4945
990,32563.0,39922.0,50995.0,32563.0,39925.0,51001.0,0.495
991,32539.0,39916.0,50998.0,32536.0,39919.0,50998.0,0.4955
992,32533.0,39907.0,50977.0,32524.0,39901.0,50980.0,0.496
993,32530.0,39889.0,50965.0,32524.0,39898.0,50959.0,0.4965
994,32530.0,39871.0,50968.0,32530.0,39877.0,50968.0,0.497
995,32527.0,39847.0,50941.0,32527.0,39847.0,50941.0,0.4975
996,32506.0,39826.0,50926.0,32521.0,39826.0,50926.0,0.498
997,32509.0,39811.0,50914.0,32515.0,39820.0,50911.0,0.4985
998,32506.0,39814.0,50899.0,32500.0,39814.0,50902.0,0.499
999,32479.0,39799.0,50887.0,32488.0,39805.0,50890.0,0.4995
1000,32482.0,39781.0,50890.0,32479.0,39790.0,50893.0,0.5
1001,32485.0,39778.0,50887.0,32488.0,39781.0,50887.0,0.5005
1002,32485.0,39754.0,50887.0,32491.0,39772.0,50890.0,0.501
1003,32485.0,39730.0,50866.0,32485.0,39748.0,50872.0,0.5015
1004,32476.0,39697.0,50860.0,32467.0,39712.0,50860.0,0.502
1005,32476.0,39640.0,50857.0,32473.0,39652.0,50857.0,0.5025
1006,32479.0,39649.0,50845.0,32479.0,39652.0,50854.0,0.503
1007,32479.0,39640.0,50857.0,32467.0,39658.0,50854.0,0.5035
1008,32464.0,39634.0,50851.0,32461.0,39634.0,50848.0,0.504
1009,32458.0,39637.0,50830.0,32452.0,39640.0,50839.0,0.5045
1010,32455.0,39631.0,50824.0,32446.0,39616.0,50830.0,0.505
1011,32461.0,39610.0,50821.0,32458.0,39607.0,50824.0,0.5055
1012,32446.0,39601.0,50809.0,32437.0,39598.0,50806.0,0.506
1013,32431.0,39586.0,50800.0,32428.0,39583.0,50803.0,0.5065
1014,32407.0,39595.0,50815.0,32407.0,39610.0,50818.0,0.507
1015,32389.0,39598.0,50800.0,32365.0,39607.0,50803.0,0.5075
1016,32359.0,39580.0,50800.0,32359.0,39574.0,50800.0,0.507999999999999
1017,32371.0,39556.0,50806.0,32362.0,39556.0,50809.0,0.508499999999999
1018,32338.0,39541.0,50782.0,32362.0,39556.0,50782.0,0.508999999999999
1019,32341.0,39553.0,50782.0,32347.0,39547.0,50782.0,0.509499999999999
1020,32338.0,39541.0,50779.0,32341.0,39544.0,50782.0,0.509999999999999
1021,32359.0,39544.0,50770.0,32365.0,39538.0,50770.0,0.510499999999999
1022,32347.0,39529.0,50764.0,32359.0,39529.0,50770.0,0.510999999999999
1023,32335.0,39523.0,50767.0,32335.0,39514.0,50767.0,0.511499999999999
1024,32317.0,39523.0,50776.0,32311.0,39523.0,50776.0,0.511999999999999
1025,32293.0,39535.0,50764.0,32290.0,39520.0,50770.0,0.512499999999999
1026,32296.0,39529.0,50767.0,32290.0,39535.0,50770.0,0.512999999999999
1027,32266.0,39553.0,50761.0,32272.0,39556.0,50758.0,0.513499999999999
1028,32263.0,39547.0,50746.0,32275.0,39529.0,50746.0,0.513999999999999
1029,32257.0,39538.0,50749.0,32275.0,39535.0,50755.0,0.514499999999999
1030,32251.0,39535.0,50746.0,32260.0,39526.0,50731.0,0.514999999999999
1031,32251.0,39532.0,50737.0,32275.0,39523.0,50734.0,0.515499999999999
1032,32266.0,39526.0,50737.0,32266.0,39529.0,50725.0,0.515999999999999
1033,32272.0,39517.0,50725.0,32278.0,39502.0,50725.0,0.516499999999999
1034,32257.0,39505.0,50725.0,32263.0,39496.0,50731.0,0.516999999999998
1035,32245.0,39517.0,50707.0,32251.0,39502.0,50710.0,0.517499999999998
1036,32248.0,39499.0,50695.0,32254.0,39499.0,50695.0,0.517999999999998
1037,32248.0,39499.0,50695.0,32254.0,39490.0,50698.0,0.518499999999998
1038,32206.0,39466.0,50692.0,32221.0,39472.0,50695.0,0.518999999999998
1039,32212.0,39463.0,50692.0,32206.0,39448.0,50686.0,0.519499999999998
1040,32200.0,39439.0,50683.0,32200.0,39442.0,50686.0,0.519999999999998
1041,32185.0,39424.0,50647.0,32191.0,39424.0,50662.0,0.520499999999998
1042,32188.0,39427.0,50659.0,32179.0,39427.0,50656.0,0.520999999999998
1043,32170.0,39400.0,50650.0,32188.0,39397.0,50653.0,0.521499999999998
1044,32179.0,39406.0,50647.0,32194.0,39406.0,50650.0,0.521999999999998
1045,32191.0,39391.0,50635.0,32194.0,39409.0,50641.0,0.522499999999998
1046,32191.0,39400.0,50623.0,32191.0,39394.0,50623.0,0.522999999999998
1047,32179.0,39370.0,50617.0,32191.0,39379.0,50620.0,0.523499999999998
1048,32170.0,39364.0,50605.0,32179.0,39370.0,50611.0,0.523999999999998
1049,32155.0,39355.0,50596.0,32155.0,39355.0,50596.0,0.524499999999998
1050,32134.0,39346.0,50566.0,32152.0,39346.0,50569.0,0.524999999999998
1051,32140.0,39331.0,50566.0,32134.0,39328.0,50563.0,0.525499999999998
1052,32143.0,39304.0,50572.0,32131.0,39307.0,50575.0,0.525999999999997
1053,32125.0,39301.0,50566.0,32143.0,39295.0,50572.0,0.526499999999997
1054,32122.0,39280.0,50569.0,32110.0,39286.0,50575.0,0.526999999999997
1055,32116.0,39259.0,50551.0,32113.0,39274.0,50563.0,0.527499999999997
1056,32116.0,39235.0,50557.0,32119.0,39244.0,50548.0,0.527999999999997
1057,32107.0,39229.0,50536.0,32113.0,39229.0,50536.0,0.528499999999997
1058,32089.0,39226.0,50539.0,32107.0,39217.0,50542.0,0.528999999999997
1059,32071.0,39205.0,50533.0,32071.0,39205.0,50536.0,0.529499999999997
1060,32053.0,39190.0,50524.0,32062.0,39187.0,50524.0,0.529999999999997
1061,32059.0,39190.0,50509.0,32059.0,39193.0,50509.0,0.530499999999997
1062,32035.0,39196.0,50512.0,32056.0,39205.0,50515.0,0.530999999999997
1063,32038.0,39196.0,50488.0,32026.0,39184.0,50494.0,0.531499999999997
1064,32011.0,39181.0,50473.0,32011.0,39193.0,50485.0,0.531999999999997
1065,31996.0,39175.0,50467.0,32008.0,39178.0,50482.0,0.532499999999997
1066,31990.0,39172.0,50467.0,31993.0,39178.0,50458.0,0.532999999999997
1067,31969.0,39166.0,50449.0,31978.0,39175.0,50437.0,0.533499999999997
1068,31951.0,39163.0,50440.0,31963.0,39163.0,50425.0,0.533999999999997
1069,31942.0,39148.0,50410.0,31954.0,39154.0,50413.0,0.534499999999997
1070,31930.0,39157.0,50401.0,31930.0,39160.0,50404.0,0.534999999999996
1071,31912.0,39145.0,50416.0,31921.0,39151.0,50410.0,0.535499999999996
1072,31900.0,39139.0,50401.0,31906.0,39133.0,50389.0,0.535999999999996
1073,31894.0,39121.0,50377.0,31894.0,39133.0,50386.0,0.536499999999996
1074,31873.0,39115.0,50371.0,31879.0,39121.0,50377.0,0.536999999999996
1075,31873.0,39109.0,50362.0,31891.0,39109.0,50374.0,0.537499999999996
1076,31867.0,39118.0,50365.0,31897.0,39121.0,50365.0,0.537999999999996
1077,31879.0,39100.0,50341.0,31885.0,39100.0,50353.0,0.538499999999996
1078,31864.0,39079.0,50347.0,31882.0,39073.0,50350.0,0.538999999999996
1079,31855.0,39052.0,50329.0,31861.0,39037.0,50329.0,0.539499999999996
1080,31846.0,39040.0,50326.0,31855.0,39010.0,50329.0,0.539999999999996
1081,31834.0,39001.0,50314.0,31846.0,38998.0,50323.0,0.540499999999996
1082,31831.0,39001.0,50296.0,31849.0,39013.0,50293.0,0.540999999999996
1083,31831.0,38998.0,50278.0,31831.0,38995.0,50278.0,0.541499999999996
1084,31810.0,38983.0,50272.0,31810.0,38983.0,50278.0,0.541999999999996
1085,31804.0,38977.0,50281.0,31795.0,38983.0,50281.0,0.542499999999996
1086,31789.0,38974.0,50284.0,31801.0,38983.0,50290.0,0.542999999999996
1087,31783.0,38956.0,50278.0,31789.0,38962.0,50287.0,0.543499999999996
1088,31768.0,38941.0,50269.0,31777.0,38938.0,50269.0,0.543999999999995
1089,31762.0,38920.0,50254.0,31768.0,38920.0,50254.0,0.544499999999995
1090,31759.0,38920.0,50236.0,31753.0,38917.0,50236.0,0.544999999999995
1091,31777.0,38896.0,50233.0,31780.0,38899.0,50242.0,0.545499999999995
1092,31789.0,38884.0,50236.0,31786.0,38893.0,50242.0,0.545999999999995
1093,31765.0,38851.0,50227.0,31789.0,38869.0,50224.0,0.546499999999995
1094,31777.0,38866.0,50203.0,31771.0,38854.0,50206.0,0.546999999999995
1095,31777.0,38860.0,50200.0,31777.0,38848.0,50200.0,0.547499999999995
1096,31774.0,38857.0,50188.0,31771.0,38860.0,50188.0,0.547999999999995
1097,31771.0,38866.0,50185.0,31762.0,38872.0,50200.0,0.548499999999995
1098,31747.0,38875.0,50170.0,31750.0,38872.0,50191.0,0.548999999999995
1099,31747.0,38848.0,50164.0,31738.0,38845.0,50179.0,0.549499999999995
1100,31717.0,38836.0,50173.0,31729.0,38824.0,50173.0,0.549999999999995
1101,31732.0,38806.0,50176.0,31735.0,38821.0,50179.0,0.550499999999995
1102,31738.0,38812.0,50164.0,31741.0,38824.0,50164.0,0.550999999999995
1103,31741.0,38812.0,50170.0,31747.0,38815.0,50167.0,0.551499999999995
1104,31741.0,38806.0,50152.0,31738.0,38809.0,50158.0,0.551999999999995
1105,31738.0,38809.0,50137.0,31738.0,38812.0,50143.0,0.552499999999995
1106,31729.0,38797.0,50110.0,31729.0,38788.0,50119.0,0.552999999999994
1107,31726.0,38737.0,50116.0,31741.0,38749.0,50119.0,0.553499999999994
1108,31732.0,38734.0,50113.0,31732.0,38734.0,50116.0,0.553999999999994
1109,31723.0,38725.0,50095.0,31720.0,38725.0,50104.0,0.554499999999994
1110,31705.0,38731.0,50083.0,31714.0,38728.0,50080.0,0.554999999999994
1111,31702.0,38728.0,50077.0,31708.0,38722.0,50074.0,0.555499999999994
1112,31696.0,38713.0,50062.0,31717.0,38728.0,50062.0,0.555999999999994
1113,31708.0,38719.0,50056.0,31702.0,38719.0,50056.0,0.556499999999994
1114,31699.0,38719.0,50044.0,31705.0,38716.0,50029.0,0.556999999999994
1115,31699.0,38713.0,50020.0,31693.0,38701.0,50017.0,0.557499999999994
1116,31684.0,38710.0,50002.0,31684.0,38710.0,50008.0,0.557999999999994
1117,31693.0,38689.0,50026.0,31681.0,38701.0,50026.0,0.558499999999994
1118,31669.0,38686.0,50020.0,31675.0,38689.0,50023.0,0.558999999999994
1119,31666.0,38677.0,50023.0,31663.0,38662.0,50020.0,0.559499999999994
1120,31645.0,38653.0,50008.0,31663.0,38638.0,50008.0,0.559999999999994
1121,31630.0,38638.0,49984.0,31636.0,38635.0,49984.0,0.560499999999994
1122,31627.0,38635.0,49984.0,31639.0,38632.0,49984.0,0.560999999999994
1123,31630.0,38617.0,49972.0,31651.0,38611.0,49975.0,0.561499999999994
1124,31609.0,38617.0,49948.0,31627.0,38596.0,49948.0,0.561999999999994
1125,31609.0,38608.0,49939.0,31612.0,38584.0,49948.0,0.562499999999993
1126,31582.0,38599.0,49921.0,31600.0,38593.0,49924.0,0.562999999999993
1127,31564.0,38590.0,49918.0,31582.0,38590.0,49918.0,0.563499999999993
1128,31561.0,38575.0,49897.0,31570.0,38578.0,49900.0,0.563999999999993
1129,31558.0,38584.0,49870.0,31564.0,38584.0,49873.0,0.564499999999993
1130,31543.0,38590.0,49885.0,31552.0,38581.0,49891.0,0.564999999999993
1131,31534.0,38608.0,49864.0,31546.0,38590.0,49864.0,0.565499999999993
1132,31516.0,38611.0,49846.0,31519.0,38587.0,49855.0,0.565999999999993
1133,31498.0,38590.0,49849.0,31507.0,38581.0,49855.0,0.566499999999993
1134,31468.0,38602.0,49831.0,31489.0,38599.0,49837.0,0.566999999999993
1135,31471.0,38584.0,49813.0,31474.0,38593.0,49819.0,0.567499999999993
1136,31456.0,38557.0,49813.0,31468.0,38563.0,49828.0,0.567999999999993
1137,31459.0,38542.0,49792.0,31468.0,38545.0,49795.0,0.568499999999993
1138,31450.0,38530.0,49783.0,31468.0,38518.0,49783.0,0.568999999999993
1139,31441.0,38521.0,49771.0,31459.0,38521.0,49771.0,0.569499999999993
1140,31426.0,38515.0,49753.0,31444.0,38512.0,49765.0,0.569999999999993
1141,31405.0,38485.0,49750.0,31393.0,38491.0,49759.0,0.570499999999993
1142,31372.0,38479.0,49717.0,31384.0,38479.0,49714.0,0.570999999999993
1143,31375.0,38476.0,49714.0,31387.0,38473.0,49714.0,0.571499999999992
1144,31384.0,38464.0,49702.0,31378.0,38473.0,49705.0,0.571999999999992
1145,31381.0,38476.0,49699.0,31384.0,38479.0,49699.0,0.572499999999992
1146,31369.0,38482.0,49693.0,31372.0,38479.0,49696.0,0.572999999999992
1147,31366.0,38455.0,49678.0,31342.0,38461.0,49675.0,0.573499999999992
1148,31345.0,38449.0,49666.0,31345.0,38452.0,49669.0,0.573999999999992
1149,31321.0,38437.0,49669.0,31324.0,38437.0,49669.0,0.574499999999992
1150,31294.0,38413.0,49660.0,31294.0,38416.0,49666.0,0.574999999999992
1151,31282.0,38422.0,49660.0,31282.0,38407.0,49660.0,0.575499999999992
1152,31249.0,38413.0,49651.0,31267.0,38407.0,49654.0,0.575999999999992
1153,31255.0,38401.0,49618.0,31267.0,38398.0,49624.0,0.576499999999992
1154,31234.0,38386.0,49606.0,31243.0,38386.0,49609.0,0.576999999999992
1155,31240.0,38380.0,49585.0,31243.0,38371.0,49585.0,0.577499999999992
1156,31240.0,38368.0,49585.0,31237.0,38362.0,49588.0,0.577999999999992
1157,31237.0,38362.0,49582.0,31246.0,38353.0,49582.0,0.578499999999992
1158,31213.0,38353.0,49567.0,31216.0,38350.0,49567.0,0.578999999999992
1159,31195.0,38347.0,49567.0,31204.0,38326.0,49561.0,0.579499999999992
1160,31171.0,38341.0,49555.0,31189.0,38332.0,49558.0,0.579999999999992
1161,31183.0,38323.0,49552.0,31201.0,38332.0,49552.0,0.580499999999991
1162,31174.0,38302.0,49555.0,31165.0,38299.0,49558.0,0.580999999999991
1163,31138.0,38302.0,49555.0,31159.0,38293.0,49552.0,0.581499999999991
1164,31120.0,38275.0,49528.0,31144.0,38275.0,49537.0,0.581999999999991
1165,31105.0,38287.0,49513.0,31126.0,38284.0,49513.0,0.582499999999991
1166,31105.0,38299.0,49510.0,31099.0,38287.0,49510.0,0.582999999999991
1167,31078.0,38281.0,49510.0,31093.0,38278.0,49510.0,0.583499999999991
1168,31069.0,38284.0,49507.0,31087.0,38281.0,49507.0,0.583999999999991
1169,31066.0,38263.0,49510.0,31084.0,38251.0,49513.0,0.584499999999991
1170,31066.0,38236.0,49498.0,31093.0,38224.0,49498.0,0.584999999999991
1171,31048.0,38233.0,49483.0,31063.0,38230.0,49498.0,0.585499999999991
1172,31045.0,38245.0,49489.0,31051.0,38236.0,49489.0,0.585999999999991
1173,31051.0,38218.0,49495.0,31051.0,38203.0,49495.0,0.586499999999991
1174,31042.0,38233.0,49474.0,31033.0,38212.0,49474.0,0.586999999999991
1175,31039.0,38233.0,49468.0,31036.0,38221.0,49468.0,0.587499999999991
1176,31045.0,38242.0,49477.0,31033.0,38221.0,49483.0,0.587999999999991
1177,31045.0,38221.0,49471.0,31069.0,38212.0,49480.0,0.588499999999991
1178,31042.0,38227.0,49477.0,31054.0,38206.0,49471.0,0.588999999999991
1179,31030.0,38230.0,49474.0,31039.0,38206.0,49477.0,0.58949999999999
1180,31015.0,38221.0,49432.0,31030.0,38209.0,49432.0,0.58999999999999
1181,30994.0,38191.0,49432.0,31024.0,38188.0,49435.0,0.59049999999999
1182,30994.0,38182.0,49432.0,30994.0,38188.0,49429.0,0.59099999999999
1183,30976.0,38176.0,49414.0,30982.0,38170.0,49420.0,0.59149999999999
1184,30979.0,38170.0,49399.0,30976.0,38176.0,49411.0,0.59199999999999
1185,30973.0,38170.0,49378.0,30976.0,38170.0,49378.0,0.59249999999999
1186,30961.0,38161.0,49369.0,30973.0,38155.0,49378.0,0.59299999999999
1187,30955.0,38158.0,49366.0,30967.0,38152.0,49360.0,0.59349999999999
1188,30949.0,38140.0,49357.0,30949.0,38146.0,49360.0,0.59399999999999
1189,30946.0,38149.0,49333.0,30952.0,38125.0,49336.0,0.59449999999999
1190,30934.0,38131.0,49312.0,30937.0,38119.0,49312.0,0.59499999999999
1191,30934.0,38125.0,49303.0,30925.0,38113.0,49309.0,0.59549999999999
1192,30925.0,38116.0,49309.0,30907.0,38113.0,49312.0,0.59599999999999
1193,30898.0,38131.0,49306.0,30913.0,38113.0,49309.0,0.59649999999999
1194,30901.0,38107.0,49303.0,30889.0,38104.0,49312.0,0.59699999999999
1195,30877.0,38092.0,49306.0,30889.0,38086.0,49306.0,0.59749999999999
1196,30865.0,38101.0,49297.0,30865.0,38086.0,49297.0,0.59799999999999
1197,30859.0,38083.0,49291.0,30868.0,38086.0,49294.0,0.598499999999989
1198,30880.0,38083.0,49285.0,30874.0,38080.0,49288.0,0.598999999999989
1199,30880.0,38083.0,49285.0,30868.0,38083.0,49285.0,0.599499999999989
1200,30871.0,38065.0,49276.0,30862.0,38062.0,49276.0,0.599999999999989
1201,30862.0,38053.0,49285.0,30859.0,38044.0,49285.0,0.600499999999989
1202,30856.0,38038.0,49276.0,30853.0,38029.0,49285.0,0.600999999999989
1203,30856.0,38026.0,49288.0,30850.0,38026.0,49291.0,0.601499999999989
1204,30850.0,38026.0,49300.0,30841.0,38023.0,49297.0,0.601999999999989
1205,30814.0,38032.0,49294.0,30829.0,38038.0,49294.0,0.602499999999989
1206,30826.0,38020.0,49291.0,30811.0,38029.0,49291.0,0.602999999999989
1207,30829.0,38005.0,49285.0,30814.0,38002.0,49285.0,0.603499999999989
1208,30805.0,37990.0,49282.0,30808.0,37993.0,49282.0,0.603999999999989
1209,30802.0,37987.0,49264.0,30802.0,37987.0,49264.0,0.604499999999989
1210,30805.0,37978.0,49255.0,30799.0,37975.0,49258.0,0.604999999999989
1211,30808.0,37984.0,49252.0,30799.0,37984.0,49258.0,0.605499999999989
1212,30823.0,37990.0,49243.0,30814.0,37984.0,49243.0,0.605999999999989
1213,30835.0,37981.0,49246.0,30808.0,37984.0,49252.0,0.606499999999989
1214,30823.0,37978.0,49225.0,30805.0,37975.0,49225.0,0.606999999999989
1215,30832.0,37978.0,49222.0,30823.0,37975.0,49231.0,0.607499999999988
1216,30838.0,37993.0,49213.0,30826.0,37987.0,49213.0,0.607999999999988
1217,30853.0,37981.0,49213.0,30841.0,37987.0,49213.0,0.608499999999988
1218,30838.0,37987.0,49207.0,30826.0,37975.0,49204.0,0.608999999999988
1219,30835.0,37969.0,49207.0,30817.0,37975.0,49201.0,0.609499999999988
1220,30853.0,37948.0,49207.0,30835.0,37942.0,49213.0,0.609999999999988
1221,30856.0,37939.0,49213.0,30838.0,37942.0,49210.0,0.610499999999988
1222,30847.0,37912.0,49207.0,30814.0,37906.0,49204.0,0.610999999999988
1223,30868.0,37906.0,49210.0,30844.0,37900.0,49207.0,0.611499999999988
1224,30886.0,37903.0,49201.0,30853.0,37906.0,49201.0,0.611999999999988
1225,30853.0,37906.0,49198.0,30835.0,37903.0,49198.0,0.612499999999988
1226,30844.0,37888.0,49195.0,30844.0,37885.0,49201.0,0.612999999999988
1227,30832.0,37861.0,49195.0,30811.0,37858.0,49195.0,0.613499999999988
1228,30832.0,37852.0,49186.0,30814.0,37858.0,49183.0,0.613999999999988
1229,30832.0,37843.0,49180.0,30826.0,37843.0,49183.0,0.614499999999988
1230,30835.0,37828.0,49171.0,30820.0,37828.0,49171.0,0.614999999999988
1231,30844.0,37816.0,49186.0,30838.0,37816.0,49186.0,0.615499999999988
1232,30850.0,37813.0,49177.0,30841.0,37807.0,49177.0,0.615999999999988
1233,30856.0,37822.0,49162.0,30823.0,37822.0,49159.0,0.616499999999988
1234,30844.0,37819.0,49165.0,30823.0,37822.0,49162.0,0.616999999999987
1235,30844.0,37819.0,49174.0,30817.0,37816.0,49171.0,0.617499999999987
1236,30829.0,37804.0,49177.0,30814.0,37804.0,49177.0,0.617999999999987
1237,30820.0,37765.0,49165.0,30817.0,37771.0,49159.0,0.618499999999987
1238,30820.0,37762.0,49165.0,30811.0,37759.0,49168.0,0.618999999999987
1239,30814.0,37750.0,49159.0,30808.0,37765.0,49165.0,0.619499999999987
1240,30808.0,37762.0,49156.0,30811.0,37759.0,49156.0,0.619999999999987
1241,30799.0,37762.0,49150.0,30799.0,37756.0,49159.0,0.620499999999987
1242,30793.0,37738.0,49141.0,30805.0,37747.0,49141.0,0.620999999999987
1243,30769.0,37738.0,49138.0,30775.0,37750.0,49141.0,0.621499999999987
1244,30757.0,37738.0,49114.0,30769.0,37753.0,49120.0,0.621999999999987
1245,30715.0,37732.0,49120.0,30751.0,37723.0,49120.0,0.622499999999987
1246,30694.0,37744.0,49117.0,30745.0,37741.0,49117.0,0.622999999999987
1247,30655.0,37741.0,49099.0,30691.0,37747.0,49099.0,0.623499999999987
1248,30631.0,37732.0,49102.0,30664.0,37726.0,49105.0,0.623999999999987
1249,30631.0,37726.0,49096.0,30637.0,37726.0,49099.0,0.624499999999987
1250,30622.0,37741.0,49090.0,30640.0,37729.0,49087.0,0.624999999999987
1251,30613.0,37726.0,49087.0,30628.0,37723.0,49087.0,0.625499999999987
1252,30604.0,37711.0,49069.0,30625.0,37699.0,49069.0,0.625999999999986
1253,30586.0,37693.0,49066.0,30604.0,37693.0,49060.0,0.626499999999986
1254,30541.0,37699.0,49051.0,30571.0,37696.0,49051.0,0.626999999999986
1255,30535.0,37696.0,49021.0,30553.0,37693.0,49045.0,0.627499999999986
1256,30523.0,37687.0,49009.0,30526.0,37681.0,49003.0,0.627999999999986
1257,30514.0,37684.0,48973.0,30526.0,37687.0,48991.0,0.628499999999986
1258,30508.0,37675.0,48958.0,30514.0,37684.0,48967.0,0.628999999999986
1259,30481.0,37684.0,48946.0,30508.0,37696.0,48955.0,0.629499999999986
1260,30487.0,37681.0,48931.0,30493.0,37672.0,48934.0,0.629999999999986
1261,30451.0,37639.0,48919.0,30469.0,37654.0,48925.0,0.630499999999986
1262,30448.0,37618.0,48916.0,30457.0,37618.0,48934.0,0.630999999999986
1263,30430.0,37594.0,48928.0,30454.0,37600.0,48940.0,0.631499999999986
1264,30418.0,37600.0,48919.0,30430.0,37609.0,48922.0,0.631999999999986
1265,30394.0,37591.0,48898.0,30418.0,37594.0,48919.0,0.632499999999986
1266,30400.0,37588.0,48898.0,30409.0,37588.0,48904.0,0.632999999999986
1267,30400.0,37558.0,48874.0,30409.0,37561.0,48889.0,0.633499999999986
1268,30406.0,37537.0,48856.0,30418.0,37546.0,48871.0,0.633999999999986
1269,30388.0,37519.0,48814.0,30403.0,37528.0,48841.0,0.634499999999986
1270,30376.0,37510.0,48778.0,30397.0,37522.0,48799.0,0.634999999999985
1271,30376.0,37498.0,48781.0,30373.0,37516.0,48799.0,0.635499999999985
1272,30361.0,37486.0,48772.0,30370.0,37489.0,48772.0,0.635999999999985
1273,30352.0,37465.0,48754.0,30358.0,37480.0,48760.0,0.636499999999985
1274,30337.0,37462.0,48751.0,30331.0,37462.0,48748.0,0.636999999999985
1275,30334.0,37450.0,48736.0,30328.0,37465.0,48742.0,0.637499999999985
1276,30340.0,37432.0,48715.0,30331.0,37435.0,48721.0,0.637999999999985
1277,30334.0,37408.0,48712.0,30328.0,37420.0,48718.0,0.638499999999985
1278,30334.0,37396.0,48715.0,30310.0,37396.0,48715.0,0.638999999999985
1279,30328.0,37387.0,48685.0,30310.0,37390.0,48691.0,0.639499999999985
1280,30319.0,37387.0,48691.0,30301.0,37390.0,48694.0,0.639999999999985
1281,30331.0,37384.0,48688.0,30298.0,37396.0,48685.0,0.640499999999985
1282,30325.0,37387.0,48670.0,30304.0,37390.0,48670.0,0.640999999999985
1283,30331.0,37384.0,48655.0,30307.0,37390.0,48655.0,0.641499999999985
1284,30325.0,37399.0,48652.0,30310.0,37393.0,48655.0,0.641999999999985
1285,30307.0,37381.0,48634.0,30289.0,37375.0,48634.0,0.642499999999985
1286,30295.0,37354.0,48634.0,30292.0,37363.0,48634.0,0.642999999999985
1287,30304.0,37354.0,48625.0,30301.0,37357.0,48637.0,0.643499999999985
1288,30304.0,37351.0,48625.0,30289.0,37357.0,48634.0,0.643999999999984
1289,30310.0,37339.0,48613.0,30280.0,37348.0,48613.0,0.644499999999984
1290,30298.0,37348.0,48610.0,30271.0,37345.0,48610.0,0.644999999999984
1291,30298.0,37342.0,48607.0,30265.0,37345.0,48613.0,0.645499999999984
1292,30271.0,37339.0,48604.0,30259.0,37342.0,48607.0,0.645999999999984
1293,30253.0,37327.0,48607.0,30247.0,37330.0,48610.0,0.646499999999984
1294,30250.0,37327.0,48598.0,30247.0,37327.0,48610.0,0.646999999999984
1295,30226.0,37330.0,48601.0,30226.0,37327.0,48607.0,0.647499999999984
1296,30214.0,37324.0,48607.0,30202.0,37321.0,48607.0,0.647999999999984
1297,30202.0,37306.0,48601.0,30193.0,37309.0,48619.0,0.648499999999984
1298,30202.0,37315.0,48628.0,30196.0,37303.0,48625.0,0.648999999999984
1299,30208.0,37291.0,48619.0,30214.0,37294.0,48625.0,0.649499999999984
1300,30220.0,37276.0,48613.0,30223.0,37288.0,48616.0,0.649999999999984
1301,30247.0,37249.0,48607.0,30256.0,37270.0,48610.0,0.650499999999984
1302,30250.0,37255.0,48613.0,30247.0,37264.0,48616.0,0.650999999999984
1303,30256.0,37246.0,48616.0,30247.0,37255.0,48616.0,0.651499999999984
1304,30259.0,37243.0,48616.0,30250.0,37231.0,48619.0,0.651999999999984
1305,30256.0,37213.0,48607.0,30244.0,37213.0,48610.0,0.652499999999984
1306,30253.0,37210.0,48607.0,30256.0,37222.0,48610.0,0.652999999999983
1307,30262.0,37192.0,48607.0,30244.0,37195.0,48610.0,0.653499999999983
1308,30238.0,37195.0,48604.0,30232.0,37192.0,48604.0,0.653999999999983
1309,30211.0,37201.0,48586.0,30199.0,37198.0,48598.0,0.654499999999983
1310,30214.0,37195.0,48592.0,30202.0,37198.0,48589.0,0.654999999999983
1311,30205.0,37195.0,48589.0,30214.0,37195.0,48595.0,0.655499999999983
1312,30226.0,37177.0,48583.0,30214.0,37168.0,48583.0,0.655999999999983
1313,30229.0,37159.0,48574.0,30211.0,37159.0,48568.0,0.656499999999983
1314,30211.0,37156.0,48568.0,30214.0,37153.0,48571.0,0.656999999999983
1315,30208.0,37141.0,48562.0,30217.0,37135.0,48562.0,0.657499999999983
1316,30196.0,37129.0,48562.0,30202.0,37126.0,48559.0,0.657999999999983
1317,30199.0,37129.0,48556.0,30184.0,37126.0,48568.0,0.658499999999983
1318,30184.0,37114.0,48535.0,30169.0,37114.0,48535.0,0.658999999999983
1319,30181.0,37108.0,48517.0,30169.0,37108.0,48517.0,0.659499999999983
1320,30175.0,37129.0,48511.0,30169.0,37108.0,48511.0,0.659999999999983
1321,30154.0,37126.0,48514.0,30157.0,37123.0,48514.0,0.660499999999983
1322,30154.0,37114.0,48514.0,30160.0,37120.0,48517.0,0.660999999999983
1323,30133.0,37132.0,48511.0,30145.0,37123.0,48514.0,0.661499999999983
1324,30127.0,37120.0,48511.0,30124.0,37123.0,48511.0,0.661999999999982
1325,30112.0,37114.0,48499.0,30115.0,37108.0,48502.0,0.662499999999982
1326,30094.0,37102.0,48481.0,30103.0,37108.0,48481.0,0.662999999999982
1327,30094.0,37099.0,48481.0,30085.0,37099.0,48481.0,0.663499999999982
1328,30097.0,37087.0,48493.0,30088.0,37078.0,48493.0,0.663999999999982
1329,30088.0,37069.0,48496.0,30070.0,37069.0,48496.0,0.664499999999982
1330,30109.0,37069.0,48496.0,30070.0,37066.0,48496.0,0.664999999999982
1331,30079.0,37069.0,48478.0,30067.0,37066.0,48481.0,0.665499999999982
1332,30073.0,37057.0,48484.0,30055.0,37054.0,48484.0,0.665999999999982
1333,30082.0,37018.0,48481.0,30067.0,37012.0,48481.0,0.666499999999982
1334,30070.0,37009.0,48475.0,30061.0,37003.0,48478.0,0.666999999999982
1335,30025.0,37015.0,48460.0,30052.0,37003.0,48460.0,0.667499999999982
1336,29989.0,37015.0,48433.0,30007.0,37009.0,48439.0,0.667999999999982
1337,29980.0,37012.0,48427.0,29974.0,37009.0,48427.0,0.668499999999982
1338,29974.0,37012.0,48418.0,29977.0,37003.0,48415.0,0.668999999999982
1339,30001.0,37018.0,48415.0,29995.0,37012.0,48415.0,0.669499999999982
1340,29998.0,37006.0,48418.0,29986.0,36997.0,48409.0,0.669999999999982
1341,29980.0,37003.0,48409.0,29980.0,37000.0,48409.0,0.670499999999982
1342,29962.0,36994.0,48400.0,29953.0,36994.0,48403.0,0.670999999999982
1343,29965.0,36985.0,48388.0,29956.0,36985.0,48388.0,0.671499999999981
1344,29959.0,36979.0,48376.0,29947.0,36982.0,48376.0,0.671999999999981
1345,29938.0,36973.0,48355.0,29947.0,36970.0,48355.0,0.672499999999981
1346,29908.0,36964.0,48343.0,29938.0,36967.0,48343.0,0.672999999999981
1347,29908.0,36982.0,48337.0,29941.0,36988.0,48343.0,0.673499999999981
1348,29899.0,36985.0,48313.0,29932.0,36994.0,48325.0,0.673999999999981
1349,29902.0,36988.0,48298.0,29911.0,36982.0,48304.0,0.674499999999981
1350,29899.0,36982.0,48292.0,29914.0,36982.0,48295.0,0.674999999999981
1351,29890.0,36952.0,48277.0,29902.0,36952.0,48286.0,0.675499999999981
1352,29884.0,36964.0,48268.0,29905.0,36943.0,48271.0,0.675999999999981
1353,29872.0,36943.0,48265.0,29893.0,36937.0,48262.0,0.676499999999981
1354,29845.0,36931.0,48262.0,29863.0,36931.0,48265.0,0.676999999999981
1355,29824.0,36934.0,48235.0,29854.0,36940.0,48238.0,0.677499999999981
1356,29803.0,36916.0,48226.0,29803.0,36919.0,48226.0,0.677999999999981
1357,29788.0,36925.0,48205.0,29812.0,36925.0,48208.0,0.678499999999981
1358,29770.0,36928.0,48190.0,29791.0,36931.0,48190.0,0.678999999999981
1359,29767.0,36910.0,48178.0,29773.0,36931.0,48184.0,0.679499999999981
1360,29746.0,36892.0,48169.0,29749.0,36901.0,48169.0,0.679999999999981
1361,29731.0,36886.0,48166.0,29737.0,36892.0,48172.0,0.68049999999998
1362,29734.0,36877.0,48139.0,29752.0,36892.0,48142.0,0.68099999999998
1363,29725.0,36877.0,48124.0,29728.0,36874.0,48133.0,0.68149999999998
1364,29686.0,36862.0,48112.0,29713.0,36871.0,48112.0,0.68199999999998
1365,29680.0,36853.0,48100.0,29701.0,36856.0,48106.0,0.68249999999998
1366,29680.0,36838.0,48088.0,29692.0,36832.0,48088.0,0.68299999999998
1367,29662.0,36844.0,48085.0,29662.0,36841.0,48085.0,0.68349999999998
1368,29638.0,36829.0,48076.0,29647.0,36832.0,48079.0,0.68399999999998
1369,29629.0,36811.0,48070.0,29641.0,36814.0,48079.0,0.68449999999998
1370,29566.0,36781.0,48061.0,29605.0,36796.0,48067.0,0.68499999999998
1371,29563.0,36790.0,48058.0,29608.0,36793.0,48058.0,0.68549999999998
1372,29557.0,36784.0,48049.0,29575.0,36784.0,48052.0,0.68599999999998
1373,29560.0,36760.0,48040.0,29560.0,36769.0,48043.0,0.68649999999998
1374,29530.0,36763.0,48037.0,29557.0,36757.0,48037.0,0.68699999999998
1375,29518.0,36769.0,48028.0,29542.0,36754.0,48034.0,0.68749999999998
1376,29518.0,36748.0,48019.0,29512.0,36760.0,48022.0,0.68799999999998
1377,29518.0,36748.0,48016.0,29506.0,36757.0,48022.0,0.68849999999998
1378,29509.0,36754.0,48013.0,29509.0,36754.0,48016.0,0.68899999999998
1379,29515.0,36736.0,48004.0,29506.0,36754.0,48004.0,0.689499999999979
1380,29515.0,36718.0,47983.0,29521.0,36736.0,47980.0,0.689999999999979
1381,29509.0,36712.0,47962.0,29527.0,36718.0,47968.0,0.690499999999979
1382,29512.0,36706.0,47950.0,29512.0,36715.0,47953.0,0.690999999999979
1383,29503.0,36694.0,47932.0,29497.0,36712.0,47932.0,0.691499999999979
1384,29512.0,36712.0,47929.0,29500.0,36697.0,47932.0,0.691999999999979
1385,29497.0,36706.0,47917.0,29509.0,36703.0,47920.0,0.692499999999979
1386,29488.0,36697.0,47914.0,29491.0,36700.0,47917.0,0.692999999999979
1387,29473.0,36682.0,47917.0,29485.0,36691.0,47917.0,0.693499999999979
1388,29464.0,36676.0,47917.0,29470.0,36667.0,47914.0,0.693999999999979
1389,29440.0,36655.0,47908.0,29449.0,36652.0,47914.0,0.694499999999979
1390,29437.0,36628.0,47893.0,29446.0,36634.0,47905.0,0.694999999999979
1391,29431.0,36613.0,47896.0,29431.0,36613.0,47896.0,0.695499999999979
1392,29419.0,36598.0,47899.0,29413.0,36604.0,47899.0,0.695999999999979
1393,29407.0,36592.0,47884.0,29416.0,36598.0,47884.0,0.696499999999979
1394,29398.0,36580.0,47881.0,29410.0,36580.0,47881.0,0.696999999999979
1395,29392.0,36571.0,47875.0,29395.0,36571.0,47872.0,0.697499999999979
1396,29380.0,36556.0,47863.0,29377.0,36559.0,47863.0,0.697999999999979
1397,29362.0,36556.0,47866.0,29383.0,36562.0,47866.0,0.698499999999978
1398,29344.0,36562.0,47875.0,29377.0,36550.0,47872.0,0.698999999999978
1399,29353.0,36553.0,47863.0,29377.0,36550.0,47866.0,0.699499999999978
1400,29338.0,36553.0,47854.0,29356.0,36535.0,47860.0,0.699999999999978
1401,29338.0,36526.0,47857.0,29332.0,36529.0,47854.0,0.700499999999978
1402,29338.0,36508.0,47839.0,29287.0,36520.0,47845.0,0.700999999999978
1403,29362.0,36508.0,47818.0,29290.0,36490.0,47824.0,0.701499999999978
1404,29359.0,36481.0,47803.0,29317.0,36481.0,47812.0,0.701999999999978
1405,29344.0,36481.0,47797.0,29317.0,36478.0,47803.0,0.702499999999978
1406,29347.0,36454.0,47791.0,29326.0,36475.0,47794.0,0.702999999999978
1407,29350.0,36457.0,47776.0,29344.0,36475.0,47776.0,0.703499999999978
1408,29347.0,36484.0,47749.0,29338.0,36481.0,47752.0,0.703999999999978
1409,29335.0,36487.0,47737.0,29338.0,36499.0,47740.0,0.704499999999978
1410,29350.0,36475.0,47734.0,29338.0,36487.0,47734.0,0.704999999999978
1411,29347.0,36466.0,47737.0,29323.0,36484.0,47734.0,0.705499999999978
1412,29335.0,36457.0,47719.0,29320.0,36454.0,47716.0,0.705999999999978
1413,29317.0,36445.0,47719.0,29317.0,36448.0,47719.0,0.706499999999978
1414,29344.0,36445.0,47698.0,29320.0,36445.0,47701.0,0.706999999999978
1415,29353.0,36445.0,47689.0,29332.0,36445.0,47695.0,0.707499999999977
1416,29356.0,36439.0,47677.0,29335.0,36442.0,47689.0,0.707999999999977
1417,29350.0,36412.0,47683.0,29347.0,36409.0,47698.0,0.708499999999977
1418,29347.0,36373.0,47677.0,29335.0,36403.0,47677.0,0.708999999999977
1419,29332.0,36370.0,47665.0,29347.0,36382.0,47665.0,0.709499999999977
1420,29329.0,36352.0,47659.0,29353.0,36352.0,47665.0,0.709999999999977
1421,29344.0,36340.0,47668.0,29335.0,36349.0,47671.0,0.710499999999977
1422,29332.0,36337.0,47659.0,29338.0,36349.0,47662.0,0.710999999999977
1423,29317.0,36331.0,47644.0,29329.0,36352.0,47644.0,0.711499999999977
1424,29296.0,36316.0,47635.0,29305.0,36346.0,47635.0,0.711999999999977
1425,29287.0,36301.0,47635.0,29269.0,36337.0,47626.0,0.712499999999977
1426,29266.0,36295.0,47632.0,29269.0,36286.0,47632.0,0.712999999999977
1427,29257.0,36292.0,47617.0,29251.0,36289.0,47620.0,0.713499999999977
1428,29272.0,36304.0,47611.0,29260.0,36298.0,47611.0,0.713999999999977
1429,29281.0,36304.0,47587.0,29269.0,36301.0,47596.0,0.714499999999977
1430,29272.0,36304.0,47578.0,29248.0,36304.0,47578.0,0.714999999999977
1431,29239.0,36301.0,47584.0,29254.0,36304.0,47578.0,0.715499999999977
1432,29215.0,36292.0,47578.0,29218.0,36277.0,47578.0,0.715999999999977
1433,29212.0,36274.0,47557.0,29221.0,36277.0,47560.0,0.716499999999976
1434,29212.0,36283.0,47557.0,29212.0,36286.0,47557.0,0.716999999999976
1435,29221.0,36274.0,47551.0,29212.0,36265.0,47554.0,0.717499999999976
1436,29218.0,36262.0,47542.0,29215.0,36256.0,47542.0,0.717999999999976
1437,29215.0,36262.0,47536.0,29206.0,36262.0,47542.0,0.718499999999976
1438,29209.0,36253.0,47533.0,29200.0,36247.0,47530.0,0.718999999999976
1439,29203.0,36232.0,47518.0,29203.0,36217.0,47518.0,0.719499999999976
1440,29188.0,36220.0,47509.0,29194.0,36217.0,47512.0,0.719999999999976
1441,29200.0,36208.0,47491.0,29197.0,36190.0,47494.0,0.720499999999976
1442,29209.0,36193.0,47467.0,29194.0,36193.0,47473.0,0.720999999999976
1443,29200.0,36202.0,47455.0,29194.0,36196.0,47455.0,0.721499999999976
1444,29194.0,36190.0,47446.0,29188.0,36181.0,47449.0,0.721999999999976
1445,29173.0,36199.0,47437.0,29197.0,36196.0,47446.0,0.722499999999976
1446,29176.0,36184.0,47428.0,29182.0,36190.0,47434.0,0.722999999999976
1447,29164.0,36154.0,47413.0,29170.0,36166.0,47416.0,0.723499999999976
1448,29155.0,36157.0,47401.0,29176.0,36160.0,47407.0,0.723999999999976
1449,29149.0,36157.0,47395.0,29164.0,36154.0,47401.0,0.724499999999976
1450,29140.0,36169.0,47371.0,29158.0,36157.0,47377.0,0.724999999999976
1451,29125.0,36163.0,47380.0,29137.0,36151.0,47383.0,0.725499999999975
1452,29134.0,36169.0,47350.0,29149.0,36166.0,47356.0,0.725999999999975
1453,29122.0,36169.0,47356.0,29143.0,36163.0,47365.0,0.726499999999975
1454,29125.0,36175.0,47353.0,29131.0,36169.0,47353.0,0.726999999999975
1455,29122.0,36175.0,47311.0,29122.0,36163.0,47317.0,0.727499999999975
1456,29122.0,36166.0,47296.0,29104.0,36178.0,47296.0,0.727999999999975
1457,29113.0,36172.0,47287.0,29113.0,36166.0,47287.0,0.728499999999975
1458,29104.0,36169.0,47269.0,29104.0,36163.0,47269.0,0.728999999999975
1459,29110.0,36169.0,47275.0,29113.0,36175.0,47272.0,0.729499999999975
1460,29101.0,36172.0,47269.0,29116.0,36163.0,47275.0,0.729999999999975
1461,29077.0,36160.0,47263.0,29101.0,36166.0,47263.0,0.730499999999975
1462,29074.0,36160.0,47245.0,29089.0,36166.0,47245.0,0.730999999999975
1463,29065.0,36139.0,47242.0,29071.0,36151.0,47245.0,0.731499999999975
1464,29047.0,36130.0,47239.0,29059.0,36133.0,47242.0,0.731999999999975
1465,29050.0,36127.0,47242.0,29038.0,36127.0,47242.0,0.732499999999975
1466,29062.0,36121.0,47230.0,29044.0,36106.0,47230.0,0.732999999999975
1467,29059.0,36112.0,47215.0,29050.0,36109.0,47215.0,0.733499999999975
1468,29071.0,36112.0,47200.0,29065.0,36109.0,47200.0,0.733999999999975
1469,29053.0,36100.0,47194.0,29056.0,36094.0,47200.0,0.734499999999975
1470,29065.0,36088.0,47188.0,29068.0,36085.0,47197.0,0.734999999999974
1471,29044.0,36091.0,47173.0,29068.0,36085.0,47173.0,0.735499999999974
1472,29032.0,36091.0,47176.0,29059.0,36085.0,47164.0,0.735999999999974
1473,29017.0,36079.0,47194.0,29014.0,36073.0,47197.0,0.736499999999974
1474,29002.0,36079.0,47191.0,29005.0,36076.0,47194.0,0.736999999999974
1475,29023.0,36076.0,47188.0,29008.0,36076.0,47191.0,0.737499999999974
1476,29011.0,36049.0,47188.0,29014.0,36055.0,47188.0,0.737999999999974
1477,29008.0,36055.0,47179.0,29017.0,36049.0,47185.0,0.738499999999974
1478,28999.0,36064.0,47182.0,29005.0,36061.0,47182.0,0.738999999999974
1479,28990.0,36052.0,47182.0,28993.0,36043.0,47179.0,0.739499999999974
1480,28972.0,36046.0,47161.0,28972.0,36043.0,47167.0,0.739999999999974
1481,28960.0,36052.0,47143.0,28960.0,36040.0,47155.0,0.740499999999974
1482,28951.0,36061.0,47134.0,28963.0,36055.0,47134.0,0.740999999999974
1483,28948.0,36064.0,47116.0,28948.0,36058.0,47116.0,0.741499999999974
1484,28945.0,36064.0,47095.0,28942.0,36073.0,47095.0,0.741999999999974
1485,28930.0,36055.0,47083.0,28933.0,36052.0,47086.0,0.742499999999974
1486,28933.0,36058.0,47056.0,28930.0,36052.0,47056.0,0.742999999999974
1487,28921.0,36040.0,47053.0,28924.0,36043.0,47056.0,0.743499999999974
1488,28876.0,36037.0,47047.0,28903.0,36037.0,47047.0,0.743999999999973
1489,28876.0,36031.0,47014.0,28861.0,36016.0,47020.0,0.744499999999973
1490,28891.0,36025.0,47002.0,28885.0,36025.0,47002.0,0.744999999999973
1491,28888.0,36016.0,47005.0,28888.0,36013.0,47005.0,0.745499999999973
1492,28870.0,36016.0,47008.0,28876.0,36010.0,47002.0,0.745999999999973
1493,28864.0,36034.0,47008.0,28870.0,36031.0,47011.0,0.746499999999973
1494,28858.0,36022.0,46996.0,28873.0,36019.0,46999.0,0.746999999999973
1495,28864.0,36040.0,46981.0,28858.0,36022.0,46981.0,0.747499999999973
1496,28861.0,36037.0,46987.0,28864.0,36031.0,46987.0,0.747999999999973
1497,28855.0,36022.0,46978.0,28849.0,36022.0,46987.0,0.748499999999973
1498,28846.0,36016.0,46984.0,28849.0,36019.0,46984.0,0.748999999999973
1499,28846.0,36007.0,46996.0,28852.0,36007.0,46999.0,0.749499999999973
1500,28840.0,36004.0,46999.0,28852.0,36013.0,47005.0,0.749999999999973
1501,28834.0,35983.0,46993.0,28846.0,35992.0,46993.0,0.750499999999973
1502,28831.0,35992.0,46981.0,28831.0,35989.0,46981.0,0.750999999999973
1503,28837.0,35980.0,46969.0,28837.0,35977.0,46969.0,0.751499999999973
1504,28837.0,35989.0,46957.0,28825.0,35986.0,46960.0,0.751999999999973
1505,28852.0,35968.0,46948.0,28849.0,35980.0,46951.0,0.752499999999973
1506,28858.0,35965.0,46945.0,28858.0,35968.0,46948.0,0.752999999999972
1507,28846.0,35968.0,46948.0,28852.0,35971.0,46945.0,0.753499999999972
1508,28840.0,35962.0,46942.0,28840.0,35959.0,46948.0,0.753999999999972
1509,28810.0,35962.0,46945.0,28816.0,35947.0,46939.0,0.754499999999972
1510,28804.0,35950.0,46939.0,28801.0,35953.0,46939.0,0.754999999999972
1511,28771.0,35950.0,46933.0,28807.0,35962.0,46933.0,0.755499999999972
1512,28771.0,35929.0,46930.0,28807.0,35941.0,46930.0,0.755999999999972
1513,28780.0,35917.0,46924.0,28813.0,35917.0,46933.0,0.756499999999972
1514,28759.0,35902.0,46909.0,28780.0,35905.0,46918.0,0.756999999999972
1515,28771.0,35890.0,46912.0,28768.0,35899.0,46909.0,0.757499999999972
1516,28771.0,35875.0,46891.0,28756.0,35899.0,46900.0,0.757999999999972
1517,28780.0,35887.0,46876.0,28762.0,35896.0,46876.0,0.758499999999972
1518,28792.0,35875.0,46861.0,28756.0,35884.0,46861.0,0.758999999999972
1519,28777.0,35863.0,46855.0,28753.0,35869.0,46855.0,0.759499999999972
1520,28771.0,35857.0,46849.0,28744.0,35839.0,46861.0,0.759999999999972
1521,28762.0,35902.0,46843.0,28756.0,35830.0,46849.0,0.760499999999972
1522,28753.0,35920.0,46843.0,28738.0,35863.0,46840.0,0.760999999999972
1523,28744.0,35920.0,46840.0,28756.0,35884.0,46843.0,0.761499999999972
1524,28744.0,35905.0,46825.0,28756.0,35884.0,46825.0,0.761999999999971
1525,28723.0,35902.0,46819.0,28714.0,35908.0,46825.0,0.762499999999971
1526,28726.0,35914.0,46819.0,28702.0,35908.0,46825.0,0.762999999999971
1527,28711.0,35899.0,46825.0,28696.0,35887.0,46825.0,0.763499999999971
1528,28690.0,35881.0,46807.0,28669.0,35878.0,46813.0,0.763999999999971
1529,28645.0,35887.0,46801.0,28660.0,35887.0,46801.0,0.764499999999971
1530,28654.0,35863.0,46798.0,28657.0,35854.0,46804.0,0.764999999999971
1531,28639.0,35839.0,46789.0,28633.0,35842.0,46789.0,0.765499999999971
1532,28642.0,35842.0,46765.0,28636.0,35836.0,46768.0,0.765999999999971
1533,28660.0,35851.0,46774.0,28648.0,35845.0,46771.0,0.766499999999971
1534,28657.0,35854.0,46771.0,28645.0,35857.0,46774.0,0.766999999999971
1535,28675.0,35833.0,46780.0,28645.0,35842.0,46777.0,0.767499999999971
1536,28657.0,35812.0,46774.0,28657.0,35806.0,46774.0,0.767999999999971
1537,28651.0,35800.0,46765.0,28648.0,35785.0,46774.0,0.768499999999971
1538,28654.0,35779.0,46750.0,28648.0,35776.0,46750.0,0.768999999999971
1539,28654.0,35770.0,46762.0,28657.0,35764.0,46762.0,0.769499999999971
1540,28660.0,35752.0,46753.0,28657.0,35749.0,46750.0,0.769999999999971
1541,28657.0,35752.0,46756.0,28648.0,35758.0,46762.0,0.770499999999971
1542,28645.0,35746.0,46750.0,28639.0,35755.0,46750.0,0.77099999999997
1543,28642.0,35752.0,46738.0,28648.0,35737.0,46738.0,0.77149999999997
1544,28621.0,35722.0,46696.0,28633.0,35719.0,46711.0,0.77199999999997
1545,28642.0,35728.0,46693.0,28639.0,35725.0,46693.0,0.77249999999997
1546,28615.0,35725.0,46690.0,28624.0,35719.0,46690.0,0.77299999999997
1547,28657.0,35719.0,46690.0,28618.0,35716.0,46696.0,0.77349999999997
1548,28666.0,35713.0,46672.0,28618.0,35707.0,46675.0,0.77399999999997
1549,28648.0,35701.0,46678.0,28594.0,35695.0,46681.0,0.77449999999997
1550,28651.0,35704.0,46675.0,28618.0,35695.0,46675.0,0.77499999999997
1551,28633.0,35695.0,46660.0,28621.0,35686.0,46663.0,0.77549999999997
1552,28630.0,35689.0,46657.0,28627.0,35683.0,46657.0,0.77599999999997
1553,28618.0,35668.0,46645.0,28606.0,35668.0,46651.0,0.77649999999997
1554,28615.0,35659.0,46642.0,28618.0,35668.0,46642.0,0.77699999999997
1555,28627.0,35653.0,46630.0,28612.0,35650.0,46630.0,0.77749999999997
1556,28624.0,35638.0,46609.0,28627.0,35641.0,46612.0,0.77799999999997
1557,28624.0,35641.0,46594.0,28618.0,35629.0,46594.0,0.77849999999997
1558,28618.0,35632.0,46585.0,28624.0,35629.0,46594.0,0.77899999999997
1559,28618.0,35629.0,46576.0,28627.0,35629.0,46585.0,0.77949999999997
1560,28597.0,35626.0,46564.0,28630.0,35608.0,46573.0,0.779999999999969
1561,28567.0,35596.0,46564.0,28606.0,35584.0,46564.0,0.780499999999969
1562,28567.0,35584.0,46552.0,28573.0,35584.0,46555.0,0.780999999999969
1563,28570.0,35602.0,46522.0,28576.0,35587.0,46522.0,0.781499999999969
1564,28576.0,35581.0,46504.0,28579.0,35584.0,46507.0,0.781999999999969
1565,28558.0,35578.0,46492.0,28558.0,35581.0,46495.0,0.782499999999969
1566,28528.0,35566.0,46462.0,28546.0,35569.0,46471.0,0.782999999999969
1567,28525.0,35551.0,46444.0,28534.0,35545.0,46456.0,0.783499999999969
1568,28528.0,35512.0,46444.0,28531.0,35521.0,46447.0,0.783999999999969
1569,28519.0,35509.0,46450.0,28531.0,35515.0,46450.0,0.784499999999969
1570,28516.0,35485.0,46441.0,28522.0,35509.0,46447.0,0.784999999999969
1571,28516.0,35473.0,46432.0,28522.0,35491.0,46432.0,0.785499999999969
1572,28495.0,35479.0,46432.0,28504.0,35488.0,46432.0,0.785999999999969
1573,28483.0,35458.0,46414.0,28486.0,35467.0,46414.0,0.786499999999969
1574,28483.0,35455.0,46405.0,28480.0,35461.0,46411.0,0.786999999999969
1575,28459.0,35461.0,46399.0,28465.0,35449.0,46399.0,0.787499999999969
1576,28456.0,35446.0,46405.0,28453.0,35446.0,46405.0,0.787999999999969
1577,28447.0,35443.0,46384.0,28438.0,35446.0,46384.0,0.788499999999969
1578,28444.0,35440.0,46381.0,28456.0,35446.0,46381.0,0.788999999999969
1579,28429.0,35437.0,46363.0,28438.0,35434.0,46357.0,0.789499999999968
1580,28432.0,35419.0,46360.0,28435.0,35419.0,46354.0,0.789999999999968
1581,28432.0,35380.0,46360.0,28432.0,35395.0,46366.0,0.790499999999968
1582,28429.0,35365.0,46360.0,28420.0,35377.0,46360.0,0.790999999999968
1583,28426.0,35350.0,46333.0,28432.0,35344.0,46339.0,0.791499999999968
1584,28393.0,35314.0,46327.0,28393.0,35332.0,46327.0,0.791999999999968
1585,28375.0,35311.0,46315.0,28381.0,35314.0,46318.0,0.792499999999968
1586,28360.0,35311.0,46300.0,28387.0,35311.0,46309.0,0.792999999999968
1587,28360.0,35302.0,46297.0,28381.0,35302.0,46297.0,0.793499999999968
1588,28363.0,35308.0,46291.0,28387.0,35299.0,46291.0,0.793999999999968
1589,28375.0,35299.0,46276.0,28387.0,35287.0,46285.0,0.794499999999968
1590,28381.0,35278.0,46267.0,28378.0,35284.0,46273.0,0.794999999999968
1591,28366.0,35263.0,46264.0,28375.0,35260.0,46264.0,0.795499999999968
1592,28363.0,35254.0,46246.0,28372.0,35260.0,46246.0,0.795999999999968
1593,28342.0,35245.0,46237.0,28360.0,35245.0,46240.0,0.796499999999968
1594,28333.0,35242.0,46231.0,28339.0,35236.0,46231.0,0.796999999999968
1595,28330.0,35251.0,46231.0,28333.0,35239.0,46234.0,0.797499999999968
1596,28306.0,35230.0,46216.0,28333.0,35245.0,46222.0,0.797999999999968
1597,28321.0,35227.0,46219.0,28321.0,35242.0,46219.0,0.798499999999967
1598,28327.0,35233.0,46201.0,28336.0,35236.0,46204.0,0.798999999999967
1599,28327.0,35230.0,46198.0,28336.0,35230.0,46198.0,0.799499999999967
1600,28315.0,35197.0,46195.0,28330.0,35200.0,46201.0,0.799999999999967
1601,28330.0,35185.0,46174.0,28330.0,35185.0,46174.0,0.800499999999967
1602,28333.0,35188.0,46174.0,28321.0,35170.0,46174.0,0.800999999999967
1603,28309.0,35170.0,46177.0,28303.0,35155.0,46183.0,0.801499999999967
1604,28282.0,35155.0,46150.0,28300.0,35143.0,46153.0,0.801999999999967
1605,28291.0,35149.0,46141.0,28288.0,35149.0,46150.0,0.802499999999967
1606,28285.0,35146.0,46132.0,28303.0,35137.0,46138.0,0.802999999999967
1607,28264.0,35131.0,46117.0,28279.0,35113.0,46114.0,0.803499999999967
1608,28240.0,35134.0,46102.0,28258.0,35134.0,46105.0,0.803999999999967
1609,28222.0,35134.0,46093.0,28243.0,35137.0,46096.0,0.804499999999967
1610,28213.0,35119.0,46081.0,28234.0,35119.0,46081.0,0.804999999999967
1611,28207.0,35107.0,46078.0,28216.0,35113.0,46078.0,0.805499999999967
1612,28198.0,35110.0,46069.0,28204.0,35116.0,46066.0,0.805999999999967
1613,28168.0,35104.0,46060.0,28189.0,35107.0,46066.0,0.806499999999967
1614,28174.0,35101.0,46060.0,28174.0,35095.0,46060.0,0.806999999999967
1615,28177.0,35080.0,46051.0,28174.0,35071.0,46051.0,0.807499999999966
1616,28195.0,35077.0,46048.0,28180.0,35068.0,46048.0,0.807999999999966
1617,28189.0,35059.0,46021.0,28183.0,35062.0,46030.0,0.808499999999966
1618,28171.0,35056.0,46018.0,28177.0,35056.0,46015.0,0.808999999999966
1619,28168.0,35038.0,46006.0,28180.0,35038.0,46006.0,0.809499999999966
1620,28159.0,35017.0,45985.0,28153.0,35014.0,45988.0,0.809999999999966
1621,28141.0,35017.0,45979.0,28147.0,35023.0,45979.0,0.810499999999966
1622,28114.0,35020.0,45973.0,28132.0,35020.0,45973.0,0.810999999999966
1623,28105.0,35017.0,45964.0,28117.0,35014.0,45967.0,0.811499999999966
1624,28084.0,35011.0,45964.0,28099.0,34996.0,45967.0,0.811999999999966
1625,28084.0,34993.0,45949.0,28096.0,34990.0,45946.0,0.812499999999966
1626,28072.0,34987.0,45955.0,28090.0,34987.0,45955.0,0.812999999999966
1627,28063.0,34981.0,45964.0,28072.0,34990.0,45964.0,0.813499999999966
1628,28066.0,34957.0,45955.0,28069.0,34969.0,45955.0,0.813999999999966
1629,28066.0,34957.0,45973.0,28081.0,34942.0,45973.0,0.814499999999966
1630,28063.0,34942.0,45991.0,28072.0,34933.0,45985.0,0.814999999999966
1631,28075.0,34921.0,45985.0,28066.0,34927.0,45988.0,0.815499999999966
1632,28075.0,34897.0,45988.0,28060.0,34903.0,45988.0,0.815999999999966
1633,28087.0,34900.0,45973.0,28078.0,34891.0,45979.0,0.816499999999965
1634,28084.0,34897.0,45979.0,28081.0,34897.0,45985.0,0.816999999999965
1635,28081.0,34891.0,45982.0,28078.0,34879.0,45985.0,0.817499999999965
1636,28066.0,34882.0,45985.0,28075.0,34873.0,45988.0,0.817999999999965
1637,28051.0,34882.0,45967.0,28075.0,34879.0,45964.0,0.818499999999965
1638,28066.0,34882.0,45955.0,28069.0,34885.0,45952.0,0.818999999999965
1639,28072.0,34876.0,45955.0,28075.0,34873.0,45955.0,0.819499999999965
1640,28072.0,34858.0,45958.0,28075.0,34855.0,45958.0,0.819999999999965
1641,28063.0,34858.0,45943.0,28081.0,34861.0,45946.0,0.820499999999965
1642,28060.0,34858.0,45955.0,28060.0,34855.0,45955.0,0.820999999999965
1643,28045.0,34846.0,45955.0,28060.0,34846.0,45955.0,0.821499999999965
1644,28021.0,34840.0,45949.0,28036.0,34837.0,45949.0,0.821999999999965
1645,28000.0,34843.0,45949.0,28012.0,34846.0,45952.0,0.822499999999965
1646,27994.0,34861.0,45940.0,28012.0,34861.0,45949.0,0.822999999999965
1647,28015.0,34834.0,45934.0,28009.0,34837.0,45931.0,0.823499999999965
1648,28030.0,34819.0,45919.0,28000.0,34828.0,45919.0,0.823999999999965
1649,28039.0,34807.0,45895.0,27991.0,34810.0,45901.0,0.824499999999965
1650,28048.0,34804.0,45898.0,27979.0,34792.0,45895.0,0.824999999999965
1651,28060.0,34801.0,45853.0,27982.0,34786.0,45868.0,0.825499999999964
1652,28045.0,34786.0,45859.0,28009.0,34765.0,45859.0,0.825999999999964
1653,28060.0,34792.0,45853.0,28039.0,34789.0,45853.0,0.826499999999964
1654,28060.0,34777.0,45856.0,28045.0,34774.0,45859.0,0.826999999999964
1655,28045.0,34750.0,45853.0,28036.0,34756.0,45853.0,0.827499999999964
1656,28021.0,34750.0,45841.0,28027.0,34750.0,45841.0,0.827999999999964
1657,28042.0,34732.0,45853.0,28033.0,34741.0,45847.0,0.828499999999964
1658,28027.0,34726.0,45847.0,28030.0,34726.0,45847.0,0.828999999999964
1659,28012.0,34738.0,45847.0,28003.0,34729.0,45841.0,0.829499999999964
1660,28009.0,34726.0,45829.0,28018.0,34726.0,45832.0,0.829999999999964
1661,28021.0,34723.0,45823.0,28000.0,34723.0,45832.0,0.830499999999964
1662,28024.0,34720.0,45811.0,28012.0,34717.0,45823.0,0.830999999999964
1663,28015.0,34717.0,45808.0,28006.0,34714.0,45814.0,0.831499999999964
1664,27994.0,34720.0,45793.0,27997.0,34723.0,45799.0,0.831999999999964
1665,28012.0,34696.0,45790.0,28000.0,34699.0,45790.0,0.832499999999964
1666,28009.0,34663.0,45784.0,28006.0,34666.0,45787.0,0.832999999999964
1667,28012.0,34657.0,45775.0,27988.0,34651.0,45778.0,0.833499999999964
1668,28006.0,34636.0,45760.0,28009.0,34639.0,45751.0,0.833999999999964
1669,28015.0,34636.0,45751.0,28006.0,34642.0,45760.0,0.834499999999963
1670,28012.0,34630.0,45745.0,28012.0,34630.0,45754.0,0.834999999999963
1671,28009.0,34633.0,45751.0,28018.0,34630.0,45748.0,0.835499999999963
1672,27988.0,34633.0,45742.0,27991.0,34609.0,45748.0,0.835999999999963
1673,27982.0,34603.0,45736.0,27988.0,34597.0,45736.0,0.836499999999963
1674,27961.0,34594.0,45748.0,27964.0,34597.0,45739.0,0.836999999999963
1675,27934.0,34588.0,45736.0,27931.0,34588.0,45742.0,0.837499999999963
1676,27937.0,34567.0,45724.0,27946.0,34564.0,45721.0,0.837999999999963
1677,27922.0,34555.0,45715.0,27937.0,34558.0,45709.0,0.838499999999963
1678,27895.0,34555.0,45700.0,27910.0,34552.0,45703.0,0.838999999999963
1679,27907.0,34540.0,45700.0,27886.0,34531.0,45703.0,0.839499999999963
1680,27919.0,34522.0,45700.0,27907.0,34516.0,45700.0,0.839999999999963
1681,27928.0,34510.0,45715.0,27913.0,34504.0,45709.0,0.840499999999963
1682,27952.0,34480.0,45691.0,27940.0,34462.0,45697.0,0.840999999999963
1683,27934.0,34468.0,45688.0,27949.0,34468.0,45688.0,0.841499999999963
1684,27931.0,34471.0,45670.0,27925.0,34459.0,45679.0,0.841999999999963
1685,27934.0,34459.0,45649.0,27934.0,34453.0,45655.0,0.842499999999963
1686,27919.0,34468.0,45637.0,27943.0,34456.0,45640.0,0.842999999999963
1687,27904.0,34465.0,45640.0,27934.0,34459.0,45640.0,0.843499999999963
1688,27895.0,34462.0,45634.0,27910.0,34462.0,45643.0,0.843999999999962
1689,27913.0,34462.0,45646.0,27928.0,34456.0,45646.0,0.844499999999962
1690,27898.0,34435.0,45643.0,27928.0,34453.0,45637.0,0.844999999999962
1691,27898.0,34411.0,45628.0,27916.0,34432.0,45634.0,0.845499999999962
1692,27862.0,34390.0,45607.0,27916.0,34405.0,45610.0,0.845999999999962
1693,27829.0,34384.0,45589.0,27886.0,34375.0,45586.0,0.846499999999962
1694,27820.0,34363.0,45580.0,27868.0,34372.0,45577.0,0.846999999999962
1695,27820.0,34363.0,45565.0,27853.0,34369.0,45565.0,0.847499999999962
1696,27802.0,34339.0,45538.0,27850.0,34348.0,45544.0,0.847999999999962
1697,27781.0,34306.0,45547.0,27817.0,34324.0,45547.0,0.848499999999962
1698,27778.0,34282.0,45547.0,27811.0,34309.0,45547.0,0.848999999999962
1699,27769.0,34273.0,45538.0,27808.0,34276.0,45541.0,0.849499999999962
1700,27760.0,34246.0,45532.0,27787.0,34258.0,45538.0,0.849999999999962
1701,27739.0,34228.0,45541.0,27766.0,34243.0,45541.0,0.850499999999962
1702,27745.0,34213.0,45520.0,27745.0,34219.0,45526.0,0.850999999999962
1703,27718.0,34216.0,45517.0,27721.0,34216.0,45520.0,0.851499999999962
1704,27709.0,34213.0,45520.0,27703.0,34222.0,45523.0,0.851999999999962
1705,27694.0,34207.0,45502.0,27703.0,34216.0,45505.0,0.852499999999962
1706,27709.0,34207.0,45496.0,27706.0,34195.0,45505.0,0.852999999999961
1707,27721.0,34189.0,45481.0,27721.0,34189.0,45487.0,0.853499999999961
1708,27721.0,34177.0,45478.0,27727.0,34186.0,45478.0,0.853999999999961
1709,27721.0,34135.0,45469.0,27715.0,34144.0,45475.0,0.854499999999961
1710,27730.0,34120.0,45466.0,27724.0,34132.0,45466.0,0.854999999999961
1711,27718.0,34108.0,45454.0,27739.0,34129.0,45463.0,0.855499999999961
1712,27715.0,34090.0,45418.0,27745.0,34090.0,45436.0,0.855999999999961
1713,27712.0,34057.0,45412.0,27724.0,34090.0,45409.0,0.856499999999961
1714,27721.0,34048.0,45391.0,27712.0,34054.0,45394.0,0.856999999999961
1715,27709.0,34036.0,45376.0,27697.0,34039.0,45382.0,0.857499999999961
1716,27709.0,34045.0,45382.0,27691.0,34054.0,45376.0,0.857999999999961
1717,27700.0,34033.0,45364.0,27700.0,34051.0,45370.0,0.858499999999961
1718,27679.0,34024.0,45370.0,27700.0,34039.0,45373.0,0.858999999999961
1719,27649.0,34012.0,45373.0,27709.0,34012.0,45373.0,0.859499999999961
1720,27664.0,33991.0,45373.0,27679.0,34006.0,45373.0,0.859999999999961
1721,27640.0,33973.0,45367.0,27652.0,33991.0,45367.0,0.860499999999961
1722,27628.0,33976.0,45355.0,27631.0,33979.0,45355.0,0.860999999999961
1723,27619.0,33976.0,45349.0,27631.0,33976.0,45361.0,0.861499999999961
1724,27613.0,33973.0,45343.0,27622.0,33982.0,45343.0,0.86199999999996
1725,27631.0,33964.0,45343.0,27625.0,33970.0,45343.0,0.86249999999996
1726,27610.0,33955.0,45343.0,27613.0,33946.0,45340.0,0.86299999999996
1727,27598.0,33952.0,45328.0,27595.0,33949.0,45331.0,0.86349999999996
1728,27601.0,33958.0,45325.0,27592.0,33949.0,45328.0,0.86399999999996
1729,27589.0,33937.0,45328.0,27592.0,33940.0,45331.0,0.86449999999996
1730,27598.0,33928.0,45322.0,27589.0,33940.0,45325.0,0.86499999999996
1731,27583.0,33934.0,45319.0,27601.0,33931.0,45322.0,0.86549999999996
1732,27577.0,33928.0,45322.0,27595.0,33910.0,45328.0,0.86599999999996
1733,27571.0,33889.0,45331.0,27577.0,33883.0,45334.0,0.86649999999996
1734,27556.0,33874.0,45337.0,27562.0,33874.0,45334.0,0.86699999999996
1735,27526.0,33868.0,45316.0,27544.0,33865.0,45316.0,0.86749999999996
1736,27517.0,33859.0,45289.0,27529.0,33865.0,45292.0,0.86799999999996
1737,27514.0,33850.0,45277.0,27499.0,33856.0,45283.0,0.86849999999996
1738,27523.0,33853.0,45271.0,27505.0,33850.0,45271.0,0.86899999999996
1739,27514.0,33844.0,45259.0,27505.0,33844.0,45259.0,0.86949999999996
1740,27523.0,33844.0,45238.0,27520.0,33838.0,45238.0,0.86999999999996
1741,27526.0,33829.0,45214.0,27520.0,33823.0,45220.0,0.87049999999996
1742,27508.0,33805.0,45211.0,27511.0,33808.0,45217.0,0.870999999999959
1743,27517.0,33790.0,45217.0,27502.0,33799.0,45220.0,0.871499999999959
1744,27505.0,33790.0,45208.0,27493.0,33790.0,45214.0,0.871999999999959
1745,27499.0,33781.0,45178.0,27493.0,33778.0,45190.0,0.872499999999959
1746,27490.0,33775.0,45136.0,27496.0,33769.0,45139.0,0.872999999999959
1747,27481.0,33793.0,45121.0,27499.0,33787.0,45127.0,0.873499999999959
1748,27484.0,33775.0,45109.0,27493.0,33784.0,45121.0,0.873999999999959
1749,27466.0,33769.0,45118.0,27481.0,33772.0,45118.0,0.874499999999959
1750,27484.0,33754.0,45109.0,27466.0,33766.0,45109.0,0.874999999999959
1751,27478.0,33745.0,45088.0,27463.0,33748.0,45091.0,0.875499999999959
1752,27481.0,33742.0,45091.0,27463.0,33736.0,45100.0,0.875999999999959
1753,27478.0,33730.0,45079.0,27466.0,33727.0,45082.0,0.876499999999959
1754,27478.0,33727.0,45070.0,27478.0,33730.0,45079.0,0.876999999999959
1755,27478.0,33742.0,45055.0,27478.0,33745.0,45058.0,0.877499999999959
1756,27478.0,33745.0,45037.0,27478.0,33742.0,45037.0,0.877999999999959
1757,27478.0,33754.0,45019.0,27490.0,33742.0,45028.0,0.878499999999959
1758,27481.0,33742.0,45019.0,27490.0,33733.0,45019.0,0.878999999999959
1759,27472.0,33727.0,45031.0,27490.0,33724.0,45028.0,0.879499999999959
1760,27469.0,33724.0,45019.0,27475.0,33727.0,45019.0,0.879999999999958
1761,27478.0,33712.0,45028.0,27463.0,33727.0,45025.0,0.880499999999958
1762,27460.0,33712.0,45019.0,27457.0,33715.0,45025.0,0.880999999999958
1763,27457.0,33724.0,45022.0,27466.0,33712.0,45019.0,0.881499999999958
1764,27448.0,33727.0,45010.0,27463.0,33721.0,45013.0,0.881999999999958
1765,27451.0,33715.0,45001.0,27457.0,33712.0,45001.0,0.882499999999958
1766,27427.0,33706.0,44995.0,27451.0,33706.0,45001.0,0.882999999999958
1767,27418.0,33691.0,44995.0,27427.0,33688.0,44995.0,0.883499999999958
1768,27418.0,33685.0,44980.0,27403.0,33685.0,44992.0,0.883999999999958
1769,27409.0,33694.0,44944.0,27406.0,33688.0,44944.0,0.884499999999958
1770,27418.0,33682.0,44950.0,27418.0,33691.0,44950.0,0.884999999999958
1771,27403.0,33673.0,44956.0,27421.0,33676.0,44956.0,0.885499999999958
1772,27406.0,33664.0,44965.0,27403.0,33661.0,44968.0,0.885999999999958
1773,27397.0,33676.0,44953.0,27388.0,33667.0,44971.0,0.886499999999958
1774,27391.0,33685.0,44944.0,27373.0,33667.0,44941.0,0.886999999999958
1775,27394.0,33673.0,44938.0,27388.0,33661.0,44944.0,0.887499999999958
1776,27394.0,33652.0,44944.0,27388.0,33655.0,44947.0,0.887999999999958
1777,27370.0,33637.0,44947.0,27388.0,33637.0,44944.0,0.888499999999958
1778,27352.0,33634.0,44944.0,27364.0,33628.0,44947.0,0.888999999999957
1779,27346.0,33610.0,44944.0,27358.0,33601.0,44944.0,0.889499999999957
1780,27349.0,33595.0,44953.0,27340.0,33601.0,44950.0,0.889999999999957
1781,27337.0,33586.0,44956.0,27331.0,33586.0,44956.0,0.890499999999957
1782,27340.0,33574.0,44947.0,27325.0,33568.0,44944.0,0.890999999999957
1783,27304.0,33577.0,44956.0,27316.0,33571.0,44950.0,0.891499999999957
1784,27301.0,33562.0,44935.0,27301.0,33559.0,44947.0,0.891999999999957
1785,27298.0,33535.0,44911.0,27310.0,33556.0,44926.0,0.892499999999957
1786,27298.0,33538.0,44896.0,27307.0,33532.0,44902.0,0.892999999999957
1787,27280.0,33523.0,44881.0,27301.0,33517.0,44890.0,0.893499999999957
1788,27280.0,33505.0,44875.0,27283.0,33520.0,44875.0,0.893999999999957
1789,27268.0,33481.0,44875.0,27280.0,33487.0,44875.0,0.894499999999957
1790,27265.0,33472.0,44863.0,27277.0,33478.0,44866.0,0.894999999999957
1791,27265.0,33466.0,44851.0,27256.0,33469.0,44857.0,0.895499999999957
1792,27256.0,33469.0,44845.0,27250.0,33466.0,44848.0,0.895999999999957
1793,27265.0,33445.0,44833.0,27253.0,33448.0,44845.0,0.896499999999957
1794,27259.0,33427.0,44842.0,27253.0,33433.0,44836.0,0.896999999999957
1795,27244.0,33421.0,44836.0,27259.0,33424.0,44836.0,0.897499999999957
1796,27235.0,33418.0,44830.0,27229.0,33421.0,44830.0,0.897999999999956
1797,27223.0,33427.0,44818.0,27220.0,33415.0,44815.0,0.898499999999956
1798,27226.0,33403.0,44791.0,27214.0,33400.0,44800.0,0.898999999999956
1799,27220.0,33400.0,44791.0,27220.0,33403.0,44791.0,0.899499999999956
1800,27217.0,33406.0,44794.0,27220.0,33406.0,44800.0,0.899999999999956
1801,27214.0,33403.0,44788.0,27220.0,33409.0,44791.0,0.900499999999956
1802,27217.0,33394.0,44782.0,27217.0,33391.0,44791.0,0.900999999999956
1803,27229.0,33385.0,44776.0,27229.0,33394.0,44779.0,0.901499999999956
1804,27217.0,33385.0,44755.0,27208.0,33385.0,44764.0,0.901999999999956
1805,27214.0,33394.0,44740.0,27190.0,33382.0,44758.0,0.902499999999956
1806,27217.0,33376.0,44737.0,27199.0,33370.0,44737.0,0.902999999999956
1807,27214.0,33373.0,44743.0,27208.0,33370.0,44746.0,0.903499999999956
1808,27205.0,33361.0,44737.0,27205.0,33355.0,44740.0,0.903999999999956
1809,27208.0,33355.0,44728.0,27199.0,33346.0,44740.0,0.904499999999956
1810,27205.0,33355.0,44722.0,27187.0,33346.0,44728.0,0.904999999999956
1811,27199.0,33361.0,44722.0,27184.0,33352.0,44722.0,0.905499999999956
1812,27190.0,33358.0,44704.0,27181.0,33358.0,44701.0,0.905999999999956
1813,27190.0,33343.0,44677.0,27187.0,33340.0,44683.0,0.906499999999956
1814,27193.0,33346.0,44677.0,27190.0,33349.0,44689.0,0.906999999999956
1815,27199.0,33340.0,44668.0,27181.0,33349.0,44677.0,0.907499999999955
1816,27199.0,33346.0,44659.0,27178.0,33346.0,44659.0,0.907999999999955
1817,27205.0,33337.0,44656.0,27199.0,33340.0,44662.0,0.908499999999955
1818,27193.0,33328.0,44653.0,27196.0,33328.0,44650.0,0.908999999999955
1819,27184.0,33319.0,44650.0,27193.0,33322.0,44659.0,0.909499999999955
1820,27184.0,33307.0,44635.0,27181.0,33304.0,44650.0,0.909999999999955
1821,27181.0,33304.0,44617.0,27181.0,33298.0,44620.0,0.910499999999955
1822,27181.0,33298.0,44617.0,27184.0,33289.0,44620.0,0.910999999999955
1823,27184.0,33292.0,44581.0,27184.0,33289.0,44587.0,0.911499999999955
1824,27199.0,33265.0,44575.0,27187.0,33268.0,44587.0,0.911999999999955
1825,27184.0,33256.0,44551.0,27190.0,33274.0,44560.0,0.912499999999955
1826,27154.0,33247.0,44518.0,27154.0,33253.0,44524.0,0.912999999999955
1827,27136.0,33229.0,44515.0,27130.0,33235.0,44515.0,0.913499999999955
1828,27130.0,33211.0,44530.0,27118.0,33214.0,44530.0,0.913999999999955
1829,27130.0,33181.0,44518.0,27109.0,33190.0,44518.0,0.914499999999955
1830,27130.0,33178.0,44509.0,27109.0,33187.0,44521.0,0.914999999999955
1831,27124.0,33166.0,44506.0,27118.0,33166.0,44521.0,0.915499999999955
1832,27127.0,33151.0,44503.0,27112.0,33130.0,44509.0,0.915999999999955
1833,27130.0,33157.0,44500.0,27118.0,33151.0,44497.0,0.916499999999954
1834,27109.0,33145.0,44488.0,27103.0,33142.0,44488.0,0.916999999999954
1835,27103.0,33130.0,44503.0,27103.0,33139.0,44491.0,0.917499999999954
1836,27091.0,33133.0,44482.0,27091.0,33127.0,44491.0,0.917999999999954
1837,27088.0,33130.0,44488.0,27097.0,33127.0,44482.0,0.918499999999954
1838,27109.0,33121.0,44488.0,27109.0,33127.0,44482.0,0.918999999999954
1839,27100.0,33100.0,44479.0,27121.0,33118.0,44485.0,0.919499999999954
1840,27097.0,33121.0,44461.0,27118.0,33124.0,44461.0,0.919999999999954
1841,27082.0,33124.0,44467.0,27100.0,33121.0,44467.0,0.920499999999954
1842,27064.0,33109.0,44458.0,27091.0,33112.0,44461.0,0.920999999999954
1843,27067.0,33100.0,44434.0,27082.0,33109.0,44437.0,0.921499999999954
1844,27061.0,33097.0,44443.0,27058.0,33100.0,44440.0,0.921999999999954
1845,27079.0,33088.0,44443.0,27070.0,33100.0,44443.0,0.922499999999954
1846,27073.0,33082.0,44434.0,27082.0,33091.0,44440.0,0.922999999999954
1847,27055.0,33076.0,44425.0,27073.0,33085.0,44422.0,0.923499999999954
1848,27034.0,33061.0,44437.0,27055.0,33073.0,44452.0,0.923999999999954
1849,27013.0,33052.0,44443.0,27034.0,33064.0,44443.0,0.924499999999954
1850,26998.0,33061.0,44434.0,27022.0,33061.0,44437.0,0.924999999999954
1851,27007.0,33061.0,44422.0,27031.0,33058.0,44422.0,0.925499999999953
1852,26989.0,33049.0,44422.0,27013.0,33055.0,44422.0,0.925999999999953
1853,26977.0,33058.0,44410.0,26992.0,33055.0,44416.0,0.926499999999953
1854,26968.0,33049.0,44377.0,26968.0,33058.0,44374.0,0.926999999999953
1855,26965.0,33064.0,44359.0,26977.0,33067.0,44362.0,0.927499999999953
1856,26932.0,33055.0,44353.0,26968.0,33055.0,44356.0,0.927999999999953
1857,26908.0,33040.0,44362.0,26929.0,33055.0,44362.0,0.928499999999953
1858,26890.0,33019.0,44353.0,26923.0,33034.0,44359.0,0.928999999999953
1859,26869.0,33004.0,44344.0,26923.0,33013.0,44359.0,0.929499999999953
1860,26836.0,32962.0,44356.0,26875.0,32995.0,44359.0,0.929999999999953
1861,26839.0,32920.0,44350.0,26872.0,32944.0,44350.0,0.930499999999953
1862,26833.0,32908.0,44344.0,26839.0,32911.0,44350.0,0.930999999999953
1863,26833.0,32896.0,44344.0,26842.0,32896.0,44353.0,0.931499999999953
1864,26824.0,32866.0,44353.0,26830.0,32875.0,44347.0,0.931999999999953
1865,26821.0,32839.0,44347.0,26830.0,32860.0,44356.0,0.932499999999953
1866,26815.0,32845.0,44326.0,26815.0,32842.0,44347.0,0.932999999999953
1867,26803.0,32806.0,44308.0,26830.0,32827.0,44335.0,0.933499999999953
1868,26794.0,32794.0,44296.0,26821.0,32806.0,44296.0,0.933999999999953
1869,26770.0,32800.0,44287.0,26806.0,32806.0,44287.0,0.934499999999952
1870,26755.0,32788.0,44284.0,26779.0,32800.0,44284.0,0.934999999999952
1871,26752.0,32779.0,44281.0,26749.0,32788.0,44278.0,0.935499999999952
1872,26752.0,32773.0,44284.0,26764.0,32785.0,44284.0,0.935999999999952
1873,26761.0,32770.0,44272.0,26755.0,32779.0,44275.0,0.936499999999952
1874,26749.0,32761.0,44263.0,26746.0,32767.0,44275.0,0.936999999999952
1875,26743.0,32758.0,44263.0,26743.0,32755.0,44266.0,0.937499999999952
1876,26752.0,32758.0,44242.0,26749.0,32737.0,44257.0,0.937999999999952
1877,26743.0,32761.0,44227.0,26755.0,32734.0,44221.0,0.938499999999952
1878,26728.0,32761.0,44239.0,26752.0,32728.0,44236.0,0.938999999999952
1879,26704.0,32758.0,44233.0,26725.0,32728.0,44236.0,0.939499999999952
1880,26707.0,32764.0,44233.0,26713.0,32749.0,44239.0,0.939999999999952
1881,26740.0,32770.0,44197.0,26716.0,32755.0,44197.0,0.940499999999952
1882,26755.0,32758.0,44140.0,26719.0,32740.0,44161.0,0.940999999999952
1883,26752.0,32758.0,44107.0,26710.0,32755.0,44107.0,0.941499999999952
1884,26746.0,32755.0,44092.0,26725.0,32752.0,44095.0,0.941999999999952
1885,26719.0,32761.0,44098.0,26722.0,32758.0,44095.0,0.942499999999952
1886,26701.0,32776.0,44086.0,26725.0,32767.0,44086.0,0.942999999999952
1887,26695.0,32785.0,44050.0,26707.0,32788.0,44080.0,0.943499999999951
1888,26689.0,32791.0,44047.0,26695.0,32776.0,44053.0,0.943999999999951
1889,26689.0,32791.0,44050.0,26692.0,32773.0,44050.0,0.944499999999951
1890,26680.0,32785.0,44041.0,26692.0,32779.0,44041.0,0.944999999999951
1891,26662.0,32755.0,44047.0,26662.0,32761.0,44044.0,0.945499999999951
1892,26653.0,32761.0,44047.0,26656.0,32773.0,44047.0,0.945999999999951
1893,26656.0,32743.0,44041.0,26662.0,32752.0,44041.0,0.946499999999951
1894,26680.0,32752.0,44032.0,26662.0,32731.0,44041.0,0.946999999999951
1895,26671.0,32731.0,44023.0,26662.0,32722.0,44026.0,0.947499999999951
1896,26662.0,32743.0,44017.0,26659.0,32725.0,44026.0,0.947999999999951
1897,26662.0,32713.0,44020.0,26668.0,32719.0,44020.0,0.948499999999951
1898,26674.0,32716.0,44023.0,26677.0,32713.0,44023.0,0.948999999999951
1899,26674.0,32704.0,44005.0,26677.0,32701.0,44005.0,0.949499999999951
1900,26671.0,32704.0,44020.0,26677.0,32704.0,44014.0,0.949999999999951
1901,26653.0,32701.0,44008.0,26671.0,32704.0,44020.0,0.950499999999951
1902,26617.0,32689.0,43984.0,26647.0,32695.0,43990.0,0.950999999999951
1903,26632.0,32695.0,43981.0,26644.0,32689.0,43981.0,0.951499999999951
1904,26620.0,32686.0,43981.0,26638.0,32686.0,43975.0,0.951999999999951
1905,26617.0,32680.0,43984.0,26626.0,32674.0,43987.0,0.95249999999995
1906,26617.0,32671.0,43969.0,26623.0,32662.0,43969.0,0.95299999999995
1907,26611.0,32653.0,43963.0,26626.0,32647.0,43960.0,0.95349999999995
1908,26614.0,32632.0,43960.0,26617.0,32635.0,43969.0,0.95399999999995
1909,26623.0,32617.0,43957.0,26608.0,32632.0,43954.0,0.95449999999995
1910,26596.0,32611.0,43954.0,26581.0,32632.0,43960.0,0.95499999999995
1911,26587.0,32602.0,43939.0,26590.0,32599.0,43933.0,0.95549999999995
1912,26584.0,32605.0,43930.0,26593.0,32599.0,43933.0,0.95599999999995
1913,26593.0,32602.0,43921.0,26587.0,32605.0,43927.0,0.95649999999995
1914,26584.0,32593.0,43918.0,26593.0,32596.0,43924.0,0.95699999999995
1915,26569.0,32593.0,43918.0,26569.0,32593.0,43918.0,0.95749999999995
1916,26563.0,32596.0,43918.0,26563.0,32590.0,43918.0,0.95799999999995
1917,26542.0,32575.0,43918.0,26545.0,32563.0,43915.0,0.95849999999995
1918,26530.0,32566.0,43915.0,26542.0,32566.0,43915.0,0.95899999999995
1919,26512.0,32530.0,43906.0,26536.0,32542.0,43909.0,0.95949999999995
1920,26497.0,32521.0,43912.0,26521.0,32527.0,43912.0,0.95999999999995
1921,26500.0,32515.0,43894.0,26512.0,32521.0,43897.0,0.96049999999995
1922,26485.0,32512.0,43885.0,26482.0,32509.0,43885.0,0.96099999999995
1923,26470.0,32500.0,43879.0,26482.0,32500.0,43879.0,0.96149999999995
1924,26461.0,32488.0,43879.0,26488.0,32488.0,43885.0,0.961999999999949
1925,26467.0,32485.0,43882.0,26473.0,32482.0,43882.0,0.962499999999949
1926,26458.0,32479.0,43867.0,26476.0,32482.0,43873.0,0.962999999999949
1927,26422.0,32479.0,43861.0,26455.0,32473.0,43864.0,0.963499999999949
1928,26410.0,32482.0,43846.0,26443.0,32488.0,43852.0,0.963999999999949
1929,26404.0,32473.0,43837.0,26431.0,32461.0,43840.0,0.964499999999949
1930,26410.0,32452.0,43822.0,26419.0,32446.0,43828.0,0.964999999999949
1931,26407.0,32461.0,43810.0,26410.0,32452.0,43819.0,0.965499999999949
1932,26410.0,32446.0,43813.0,26416.0,32458.0,43822.0,0.965999999999949
1933,26410.0,32449.0,43831.0,26407.0,32455.0,43834.0,0.966499999999949
1934,26398.0,32464.0,43822.0,26404.0,32467.0,43828.0,0.966999999999949
1935,26395.0,32449.0,43804.0,26404.0,32443.0,43807.0,0.967499999999949
1936,26404.0,32452.0,43789.0,26404.0,32446.0,43801.0,0.967999999999949
1937,26410.0,32455.0,43795.0,26407.0,32452.0,43804.0,0.968499999999949
1938,26419.0,32455.0,43786.0,26416.0,32449.0,43789.0,0.968999999999949
1939,26416.0,32446.0,43774.0,26404.0,32461.0,43774.0,0.969499999999949
1940,26410.0,32440.0,43756.0,26401.0,32443.0,43759.0,0.969999999999949
1941,26395.0,32443.0,43747.0,26413.0,32446.0,43750.0,0.970499999999949
1942,26374.0,32431.0,43744.0,26407.0,32425.0,43747.0,0.970999999999948
1943,26371.0,32422.0,43747.0,26383.0,32422.0,43747.0,0.971499999999948
1944,26359.0,32404.0,43738.0,26377.0,32404.0,43741.0,0.971999999999948
1945,26347.0,32401.0,43711.0,26356.0,32389.0,43714.0,0.972499999999948
1946,26359.0,32383.0,43708.0,26350.0,32374.0,43708.0,0.972999999999948
1947,26350.0,32368.0,43696.0,26362.0,32368.0,43699.0,0.973499999999948
1948,26359.0,32353.0,43687.0,26356.0,32359.0,43690.0,0.973999999999948
1949,26350.0,32353.0,43678.0,26353.0,32353.0,43675.0,0.974499999999948
1950,26347.0,32350.0,43672.0,26341.0,32350.0,43672.0,0.974999999999948
1951,26341.0,32347.0,43663.0,26332.0,32338.0,43678.0,0.975499999999948
1952,26335.0,32332.0,43666.0,26329.0,32332.0,43663.0,0.975999999999948
1953,26317.0,32329.0,43669.0,26332.0,32335.0,43663.0,0.976499999999948
1954,26317.0,32314.0,43666.0,26320.0,32323.0,43669.0,0.976999999999948
1955,26311.0,32308.0,43654.0,26332.0,32320.0,43657.0,0.977499999999948
1956,26305.0,32293.0,43654.0,26305.0,32320.0,43654.0,0.977999999999948
1957,26293.0,32281.0,43651.0,26305.0,32308.0,43657.0,0.978499999999948
1958,26287.0,32278.0,43636.0,26302.0,32293.0,43639.0,0.978999999999948
1959,26296.0,32293.0,43642.0,26299.0,32278.0,43636.0,0.979499999999948
1960,26302.0,32278.0,43630.0,26293.0,32269.0,43633.0,0.979999999999947
1961,26302.0,32263.0,43624.0,26278.0,32257.0,43624.0,0.980499999999947
1962,26278.0,32248.0,43600.0,26266.0,32254.0,43612.0,0.980999999999947
1963,26257.0,32242.0,43603.0,26278.0,32254.0,43606.0,0.981499999999947
1964,26260.0,32242.0,43603.0,26257.0,32248.0,43612.0,0.981999999999947
1965,26251.0,32227.0,43573.0,26257.0,32224.0,43576.0,0.982499999999947
1966,26239.0,32221.0,43549.0,26248.0,32218.0,43552.0,0.982999999999947
1967,26236.0,32209.0,43531.0,26239.0,32206.0,43531.0,0.983499999999947
1968,26221.0,32203.0,43504.0,26242.0,32206.0,43507.0,0.983999999999947
1969,26203.0,32194.0,43495.0,26233.0,32200.0,43495.0,0.984499999999947
1970,26197.0,32182.0,43492.0,26215.0,32185.0,43492.0,0.984999999999947
1971,26185.0,32161.0,43468.0,26203.0,32167.0,43480.0,0.985499999999947
1972,26182.0,32164.0,43468.0,26191.0,32158.0,43474.0,0.985999999999947
1973,26176.0,32155.0,43444.0,26188.0,32149.0,43459.0,0.986499999999947
1974,26179.0,32134.0,43426.0,26182.0,32149.0,43432.0,0.986999999999947
1975,26191.0,32134.0,43423.0,26179.0,32122.0,43432.0,0.987499999999947
1976,26176.0,32134.0,43414.0,26200.0,32125.0,43426.0,0.987999999999947
1977,26164.0,32131.0,43411.0,26194.0,32128.0,43408.0,0.988499999999947
1978,26164.0,32116.0,43399.0,26173.0,32113.0,43411.0,0.988999999999946
1979,26146.0,32125.0,43396.0,26158.0,32122.0,43405.0,0.989499999999946
1980,26131.0,32131.0,43390.0,26143.0,32128.0,43390.0,0.989999999999946
1981,26134.0,32128.0,43384.0,26131.0,32128.0,43393.0,0.990499999999946
1982,26137.0,32119.0,43384.0,26128.0,32119.0,43390.0,0.990999999999946
1983,26134.0,32095.0,43372.0,26131.0,32107.0,43378.0,0.991499999999946
1984,26119.0,32098.0,43366.0,26119.0,32092.0,43357.0,0.991999999999946
1985,26116.0,32071.0,43351.0,26125.0,32086.0,43357.0,0.992499999999946
1986,26110.0,32056.0,43342.0,26119.0,32062.0,43348.0,0.992999999999946
1987,26101.0,32062.0,43321.0,26113.0,32050.0,43330.0,0.993499999999946
1988,26098.0,32065.0,43306.0,26104.0,32056.0,43312.0,0.993999999999946
1989,26086.0,32065.0,43300.0,26101.0,32062.0,43306.0,0.994499999999946
1990,26101.0,32059.0,43279.0,26101.0,32065.0,43291.0,0.994999999999946
1991,26107.0,32056.0,43270.0,26095.0,32053.0,43279.0,0.995499999999946
1992,26107.0,32050.0,43267.0,26074.0,32044.0,43267.0,0.995999999999946
1993,26113.0,32038.0,43252.0,26086.0,32047.0,43258.0,0.996499999999946
1994,26110.0,32029.0,43237.0,26080.0,32035.0,43237.0,0.996999999999946
1995,26104.0,32038.0,43207.0,26071.0,32041.0,43216.0,0.997499999999946
1996,26101.0,32029.0,43198.0,26074.0,32032.0,43198.0,0.997999999999945
1997,26089.0,32026.0,43186.0,26074.0,32020.0,43204.0,0.998499999999945
1998,26080.0,31999.0,43195.0,26086.0,32008.0,43207.0,0.998999999999945
1999,26086.0,31999.0,43174.0,26071.0,32008.0,43192.0,0.999499999999945
2000,26083.0,31987.0,43162.0,26056.0,31999.0,43177.0,0.999999999999945
2001,26086.0,31972.0,43144.0,26071.0,31978.0,43147.0,1.00049999999995
2002,26083.0,31966.0,43132.0,26086.0,31960.0,43129.0,1.00099999999995
2003,26089.0,31957.0,43105.0,26095.0,31963.0,43117.0,1.00149999999995
2004,26074.0,31954.0,43072.0,26092.0,31960.0,43075.0,1.00199999999995
2005,26068.0,31954.0,43057.0,26074.0,31960.0,43063.0,1.00249999999995
2006,26068.0,31945.0,43045.0,26062.0,31942.0,43051.0,1.00299999999995
2007,26086.0,31930.0,43027.0,26053.0,31951.0,43030.0,1.00349999999994
2008,26080.0,31924.0,43012.0,26068.0,31933.0,43021.0,1.00399999999994
2009,26041.0,31918.0,42994.0,26080.0,31918.0,43000.0,1.00449999999994
2010,26032.0,31921.0,42991.0,26059.0,31909.0,42997.0,1.00499999999994
2011,26023.0,31903.0,42991.0,26044.0,31912.0,42991.0,1.00549999999994
2012,26035.0,31879.0,42970.0,26035.0,31885.0,42979.0,1.00599999999994
2013,26020.0,31888.0,42964.0,26026.0,31888.0,42964.0,1.00649999999994
2014,26005.0,31888.0,42970.0,26020.0,31894.0,42970.0,1.00699999999994
2015,26005.0,31855.0,42967.0,26005.0,31879.0,42964.0,1.00749999999994
2016,25999.0,31855.0,42955.0,26011.0,31876.0,42955.0,1.00799999999994
2017,26002.0,31858.0,42940.0,26005.0,31873.0,42952.0,1.00849999999994
2018,25999.0,31843.0,42919.0,25990.0,31834.0,42931.0,1.00899999999994
2019,25999.0,31822.0,42910.0,25987.0,31819.0,42910.0,1.00949999999994
2020,26008.0,31819.0,42904.0,26005.0,31819.0,42910.0,1.00999999999994
2021,25987.0,31816.0,42880.0,26008.0,31813.0,42892.0,1.01049999999994
2022,25981.0,31798.0,42880.0,25996.0,31801.0,42889.0,1.01099999999994
2023,25972.0,31801.0,42859.0,25990.0,31798.0,42865.0,1.01149999999994
2024,25951.0,31819.0,42838.0,25990.0,31810.0,42844.0,1.01199999999994
2025,25939.0,31807.0,42835.0,25960.0,31813.0,42838.0,1.01249999999994
2026,25921.0,31786.0,42832.0,25936.0,31789.0,42829.0,1.01299999999994
2027,25909.0,31783.0,42823.0,25933.0,31783.0,42826.0,1.01349999999994
2028,25924.0,31780.0,42823.0,25918.0,31786.0,42832.0,1.01399999999994
2029,25921.0,31774.0,42790.0,25927.0,31789.0,42799.0,1.01449999999994
2030,25927.0,31750.0,42787.0,25927.0,31747.0,42787.0,1.01499999999994
2031,25912.0,31753.0,42781.0,25915.0,31759.0,42781.0,1.01549999999994
2032,25900.0,31705.0,42778.0,25894.0,31750.0,42781.0,1.01599999999994
2033,25903.0,31693.0,42778.0,25897.0,31726.0,42778.0,1.01649999999994
2034,25882.0,31699.0,42766.0,25906.0,31717.0,42772.0,1.01699999999994
2035,25888.0,31675.0,42742.0,25885.0,31684.0,42754.0,1.01749999999994
2036,25870.0,31666.0,42727.0,25885.0,31681.0,42739.0,1.01799999999994
2037,25876.0,31657.0,42721.0,25879.0,31672.0,42727.0,1.01849999999994
2038,25873.0,31645.0,42718.0,25882.0,31663.0,42721.0,1.01899999999994
2039,25876.0,31615.0,42736.0,25858.0,31648.0,42733.0,1.01949999999994
2040,25852.0,31612.0,42706.0,25855.0,31642.0,42715.0,1.01999999999994
2041,25849.0,31606.0,42697.0,25837.0,31633.0,42700.0,1.02049999999994
2042,25843.0,31582.0,42703.0,25834.0,31609.0,42703.0,1.02099999999994
2043,25843.0,31570.0,42691.0,25825.0,31570.0,42703.0,1.02149999999994
2044,25846.0,31567.0,42682.0,25843.0,31576.0,42682.0,1.02199999999994
2045,25846.0,31561.0,42667.0,25849.0,31570.0,42670.0,1.02249999999994
2046,25828.0,31546.0,42643.0,25837.0,31552.0,42643.0,1.02299999999994
2047,25813.0,31522.0,42637.0,25834.0,31531.0,42640.0,1.02349999999994
2048,25825.0,31504.0,42616.0,25822.0,31516.0,42625.0,1.02399999999994
2049,25816.0,31507.0,42601.0,25825.0,31519.0,42607.0,1.02449999999994
2050,25813.0,31477.0,42583.0,25819.0,31495.0,42595.0,1.02499999999994
2051,25810.0,31474.0,42589.0,25816.0,31483.0,42583.0,1.02549999999994
2052,25789.0,31474.0,42574.0,25804.0,31474.0,42577.0,1.02599999999994
2053,25774.0,31456.0,42559.0,25789.0,31462.0,42559.0,1.02649999999994
2054,25759.0,31459.0,42556.0,25777.0,31456.0,42559.0,1.02699999999994
2055,25771.0,31471.0,42553.0,25765.0,31477.0,42556.0,1.02749999999994
2056,25768.0,31453.0,42550.0,25759.0,31462.0,42553.0,1.02799999999994
2057,25774.0,31459.0,42550.0,25768.0,31462.0,42547.0,1.02849999999994
2058,25762.0,31456.0,42544.0,25768.0,31459.0,42547.0,1.02899999999994
2059,25759.0,31438.0,42520.0,25759.0,31444.0,42526.0,1.02949999999994
2060,25759.0,31438.0,42505.0,25768.0,31444.0,42505.0,1.02999999999994
2061,25741.0,31420.0,42493.0,25759.0,31435.0,42499.0,1.03049999999994
2062,25738.0,31408.0,42481.0,25756.0,31417.0,42493.0,1.03099999999994
2063,25714.0,31420.0,42472.0,25744.0,31408.0,42484.0,1.03149999999994
2064,25705.0,31405.0,42469.0,25732.0,31396.0,42469.0,1.03199999999994
2065,25699.0,31399.0,42460.0,25711.0,31387.0,42475.0,1.03249999999994
2066,25684.0,31381.0,42445.0,25693.0,31384.0,42445.0,1.03299999999994
2067,25663.0,31366.0,42430.0,25684.0,31366.0,42427.0,1.03349999999994
2068,25675.0,31357.0,42415.0,25672.0,31366.0,42412.0,1.03399999999994
2069,25675.0,31351.0,42400.0,25690.0,31357.0,42403.0,1.03449999999994
2070,25681.0,31348.0,42388.0,25693.0,31357.0,42391.0,1.03499999999994
2071,25681.0,31348.0,42367.0,25687.0,31357.0,42367.0,1.03549999999994
2072,25672.0,31348.0,42343.0,25687.0,31348.0,42349.0,1.03599999999994
2073,25657.0,31369.0,42337.0,25663.0,31369.0,42331.0,1.03649999999994
2074,25651.0,31342.0,42334.0,25666.0,31360.0,42328.0,1.03699999999994
2075,25639.0,31315.0,42322.0,25657.0,31339.0,42322.0,1.03749999999994
2076,25645.0,31300.0,42307.0,25642.0,31312.0,42319.0,1.03799999999994
2077,25648.0,31297.0,42289.0,25639.0,31312.0,42295.0,1.03849999999994
2078,25624.0,31285.0,42280.0,25627.0,31297.0,42283.0,1.03899999999994
2079,25621.0,31282.0,42274.0,25624.0,31285.0,42274.0,1.03949999999994
2080,25594.0,31276.0,42274.0,25612.0,31282.0,42277.0,1.03999999999994
2081,25582.0,31285.0,42265.0,25612.0,31276.0,42259.0,1.04049999999994
2082,25573.0,31267.0,42250.0,25588.0,31264.0,42250.0,1.04099999999994
2083,25567.0,31255.0,42238.0,25570.0,31249.0,42256.0,1.04149999999994
2084,25567.0,31249.0,42235.0,25561.0,31237.0,42238.0,1.04199999999994
2085,25567.0,31252.0,42211.0,25567.0,31249.0,42226.0,1.04249999999994
2086,25564.0,31252.0,42205.0,25570.0,31255.0,42208.0,1.04299999999994
2087,25567.0,31228.0,42187.0,25567.0,31240.0,42190.0,1.04349999999994
2088,25564.0,31228.0,42187.0,25555.0,31228.0,42193.0,1.04399999999994
2089,25543.0,31234.0,42184.0,25552.0,31231.0,42181.0,1.04449999999994
2090,25534.0,31234.0,42148.0,25543.0,31237.0,42172.0,1.04499999999994
2091,25543.0,31225.0,42136.0,25546.0,31246.0,42142.0,1.04549999999994
2092,25537.0,31219.0,42124.0,25546.0,31228.0,42133.0,1.04599999999994
2093,25540.0,31216.0,42106.0,25534.0,31219.0,42112.0,1.04649999999994
2094,25534.0,31207.0,42097.0,25543.0,31222.0,42097.0,1.04699999999994
2095,25519.0,31198.0,42094.0,25540.0,31213.0,42094.0,1.04749999999994
2096,25507.0,31195.0,42058.0,25525.0,31198.0,42064.0,1.04799999999994
2097,25510.0,31174.0,42052.0,25513.0,31189.0,42058.0,1.04849999999994
2098,25507.0,31156.0,42046.0,25507.0,31168.0,42052.0,1.04899999999994
2099,25504.0,31147.0,42046.0,25498.0,31156.0,42049.0,1.04949999999994
2100,25501.0,31159.0,42055.0,25495.0,31153.0,42049.0,1.04999999999994
2101,25513.0,31153.0,42031.0,25492.0,31156.0,42043.0,1.05049999999994
2102,25507.0,31141.0,42031.0,25510.0,31144.0,42031.0,1.05099999999994
2103,25489.0,31117.0,42022.0,25507.0,31117.0,42031.0,1.05149999999994
2104,25492.0,31111.0,42016.0,25489.0,31117.0,42016.0,1.05199999999994
2105,25480.0,31099.0,42007.0,25480.0,31108.0,42001.0,1.05249999999994
2106,25480.0,31099.0,41995.0,25480.0,31096.0,42007.0,1.05299999999994
2107,25489.0,31105.0,41986.0,25501.0,31102.0,42004.0,1.05349999999994
2108,25492.0,31078.0,41986.0,25495.0,31081.0,41977.0,1.05399999999994
2109,25486.0,31066.0,41971.0,25492.0,31063.0,41971.0,1.05449999999994
2110,25471.0,31066.0,41962.0,25492.0,31060.0,41965.0,1.05499999999994
2111,25453.0,31069.0,41932.0,25477.0,31069.0,41938.0,1.05549999999994
2112,25429.0,31072.0,41935.0,25471.0,31075.0,41935.0,1.05599999999994
2113,25426.0,31060.0,41893.0,25435.0,31063.0,41917.0,1.05649999999994
2114,25423.0,31054.0,41872.0,25420.0,31054.0,41887.0,1.05699999999994
2115,25411.0,31048.0,41872.0,25429.0,31060.0,41872.0,1.05749999999994
2116,25411.0,31024.0,41863.0,25408.0,31045.0,41869.0,1.05799999999994
2117,25405.0,31018.0,41857.0,25411.0,31027.0,41857.0,1.05849999999994
2118,25393.0,31012.0,41839.0,25405.0,31021.0,41842.0,1.05899999999994
2119,25369.0,30997.0,41818.0,25399.0,30997.0,41818.0,1.05949999999994
2120,25378.0,30994.0,41803.0,25384.0,30994.0,41809.0,1.05999999999994
2121,25381.0,30997.0,41797.0,25366.0,31006.0,41800.0,1.06049999999994
2122,25366.0,30988.0,41767.0,25372.0,30994.0,41779.0,1.06099999999994
2123,25369.0,31015.0,41740.0,25363.0,30997.0,41749.0,1.06149999999994
2124,25369.0,31006.0,41731.0,25360.0,31000.0,41743.0,1.06199999999994
2125,25357.0,31015.0,41725.0,25360.0,31000.0,41725.0,1.06249999999994
2126,25348.0,31009.0,41704.0,25351.0,31000.0,41713.0,1.06299999999994
2127,25342.0,31006.0,41686.0,25339.0,31003.0,41692.0,1.06349999999994
2128,25309.0,31003.0,41674.0,25330.0,31006.0,41674.0,1.06399999999994
2129,25315.0,31006.0,41656.0,25327.0,30994.0,41668.0,1.06449999999994
2130,25315.0,31009.0,41656.0,25324.0,31003.0,41644.0,1.06499999999994
2131,25288.0,31003.0,41623.0,25327.0,30994.0,41632.0,1.06549999999994
2132,25288.0,31006.0,41602.0,25300.0,30997.0,41611.0,1.06599999999994
2133,25279.0,31000.0,41575.0,25312.0,30997.0,41599.0,1.06649999999994
2134,25282.0,30985.0,41557.0,25285.0,30985.0,41572.0,1.06699999999994
2135,25285.0,30976.0,41551.0,25279.0,30976.0,41557.0,1.06749999999994
2136,25276.0,30979.0,41551.0,25273.0,30979.0,41551.0,1.06799999999994
2137,25267.0,30970.0,41545.0,25276.0,30967.0,41548.0,1.06849999999994
2138,25285.0,30985.0,41518.0,25261.0,30964.0,41521.0,1.06899999999994
2139,25270.0,30994.0,41500.0,25276.0,30985.0,41515.0,1.06949999999994
2140,25258.0,30982.0,41470.0,25276.0,30979.0,41503.0,1.06999999999994
2141,25267.0,30979.0,41467.0,25261.0,30979.0,41473.0,1.07049999999994
2142,25258.0,30961.0,41452.0,25252.0,30958.0,41464.0,1.07099999999994
2143,25261.0,30937.0,41452.0,25249.0,30937.0,41452.0,1.07149999999994
2144,25261.0,30916.0,41440.0,25243.0,30925.0,41446.0,1.07199999999994
2145,25252.0,30922.0,41422.0,25246.0,30937.0,41434.0,1.07249999999994
2146,25243.0,30937.0,41413.0,25234.0,30922.0,41425.0,1.07299999999994
2147,25243.0,30922.0,41395.0,25240.0,30898.0,41401.0,1.07349999999994
2148,25237.0,30889.0,41392.0,25231.0,30874.0,41398.0,1.07399999999994
2149,25240.0,30874.0,41398.0,25222.0,30877.0,41401.0,1.07449999999994
2150,25216.0,30868.0,41386.0,25234.0,30877.0,41398.0,1.07499999999994
2151,25216.0,30874.0,41374.0,25219.0,30877.0,41380.0,1.07549999999994
2152,25198.0,30853.0,41344.0,25207.0,30877.0,41368.0,1.07599999999994
2153,25189.0,30853.0,41320.0,25216.0,30865.0,41329.0,1.07649999999994
2154,25207.0,30856.0,41305.0,25204.0,30853.0,41314.0,1.07699999999994
2155,25192.0,30865.0,41305.0,25186.0,30868.0,41308.0,1.07749999999994
2156,25183.0,30850.0,41287.0,25186.0,30841.0,41296.0,1.07799999999994
2157,25162.0,30847.0,41269.0,25183.0,30829.0,41278.0,1.07849999999994
2158,25162.0,30832.0,41254.0,25186.0,30835.0,41260.0,1.07899999999994
2159,25150.0,30844.0,41248.0,25159.0,30838.0,41257.0,1.07949999999994
2160,25138.0,30817.0,41227.0,25150.0,30835.0,41248.0,1.07999999999994
2161,25135.0,30799.0,41221.0,25147.0,30802.0,41236.0,1.08049999999994
2162,25117.0,30799.0,41215.0,25138.0,30793.0,41218.0,1.08099999999994
2163,25114.0,30787.0,41188.0,25129.0,30787.0,41203.0,1.08149999999994
2164,25087.0,30790.0,41194.0,25105.0,30775.0,41197.0,1.08199999999994
2165,25069.0,30790.0,41182.0,25084.0,30760.0,41194.0,1.08249999999994
2166,25057.0,30796.0,41164.0,25081.0,30766.0,41167.0,1.08299999999994
2167,25057.0,30781.0,41146.0,25075.0,30772.0,41152.0,1.08349999999994
2168,25060.0,30763.0,41116.0,25063.0,30763.0,41131.0,1.08399999999994
2169,25054.0,30766.0,41098.0,25060.0,30760.0,41110.0,1.08449999999994
2170,25030.0,30763.0,41071.0,25045.0,30763.0,41086.0,1.08499999999994
2171,25030.0,30739.0,41059.0,25030.0,30757.0,41068.0,1.08549999999994
2172,25051.0,30739.0,41044.0,25036.0,30745.0,41056.0,1.08599999999994
2173,25039.0,30721.0,41041.0,25042.0,30736.0,41047.0,1.08649999999994
2174,25027.0,30709.0,41029.0,25045.0,30733.0,41035.0,1.08699999999994
2175,25024.0,30721.0,41023.0,25048.0,30739.0,41032.0,1.08749999999994
2176,25024.0,30718.0,41005.0,25030.0,30724.0,41023.0,1.08799999999994
2177,25018.0,30709.0,40978.0,25021.0,30721.0,41002.0,1.08849999999994
2178,25009.0,30703.0,40975.0,25018.0,30721.0,40972.0,1.08899999999994
2179,25000.0,30709.0,40945.0,25030.0,30709.0,40960.0,1.08949999999994
2180,25003.0,30715.0,40912.0,25012.0,30706.0,40939.0,1.08999999999994
2181,24997.0,30697.0,40912.0,24997.0,30703.0,40927.0,1.09049999999994
2182,24994.0,30703.0,40891.0,25000.0,30709.0,40903.0,1.09099999999994
2183,24979.0,30691.0,40876.0,25000.0,30715.0,40888.0,1.09149999999994
2184,24988.0,30685.0,40861.0,24979.0,30694.0,40888.0,1.09199999999994
2185,24991.0,30685.0,40849.0,24991.0,30688.0,40858.0,1.09249999999994
2186,24988.0,30685.0,40843.0,24997.0,30685.0,40849.0,1.09299999999994
2187,24979.0,30688.0,40789.0,24997.0,30700.0,40825.0,1.09349999999994
2188,24958.0,30679.0,40786.0,24991.0,30700.0,40828.0,1.09399999999994
2189,24946.0,30676.0,40765.0,24979.0,30688.0,40813.0,1.09449999999993
2190,24958.0,30664.0,40750.0,24967.0,30670.0,40756.0,1.09499999999993
2191,24958.0,30655.0,40735.0,24964.0,30658.0,40747.0,1.09549999999993
2192,24934.0,30640.0,40723.0,24955.0,30670.0,40729.0,1.09599999999993
2193,24931.0,30646.0,40693.0,24955.0,30664.0,40717.0,1.09649999999993
2194,24931.0,30628.0,40675.0,24952.0,30658.0,40699.0,1.09699999999993
2195,24922.0,30613.0,40639.0,24934.0,30634.0,40681.0,1.09749999999993
2196,24910.0,30604.0,40630.0,24934.0,30622.0,40666.0,1.09799999999993
2197,24898.0,30586.0,40597.0,24919.0,30586.0,40651.0,1.09849999999993
2198,24892.0,30589.0,40615.0,24910.0,30604.0,40642.0,1.09899999999993
2199,24889.0,30577.0,40591.0,24898.0,30598.0,40600.0,1.09949999999993
2200,24883.0,30577.0,40564.0,24898.0,30592.0,40582.0,1.09999999999993
2201,24877.0,30562.0,40561.0,24880.0,30583.0,40570.0,1.10049999999993
2202,24865.0,30541.0,40549.0,24868.0,30562.0,40564.0,1.10099999999993
2203,24859.0,30508.0,40522.0,24847.0,30544.0,40546.0,1.10149999999993
2204,24844.0,30517.0,40516.0,24835.0,30547.0,40537.0,1.10199999999993
2205,24844.0,30535.0,40507.0,24859.0,30547.0,40528.0,1.10249999999993
2206,24832.0,30544.0,40495.0,24841.0,30559.0,40522.0,1.10299999999993
2207,24847.0,30523.0,40471.0,24847.0,30562.0,40495.0,1.10349999999993
2208,24844.0,30502.0,40468.0,24847.0,30544.0,40489.0,1.10399999999993
2209,24835.0,30490.0,40453.0,24844.0,30535.0,40480.0,1.10449999999993
2210,24838.0,30469.0,40441.0,24838.0,30538.0,40468.0,1.10499999999993
2211,24832.0,30463.0,40426.0,24838.0,30505.0,40447.0,1.10549999999993
2212,24832.0,30451.0,40414.0,24841.0,30502.0,40438.0,1.10599999999993
2213,24820.0,30460.0,40399.0,24844.0,30484.0,40414.0,1.10649999999993
2214,24808.0,30418.0,40384.0,24838.0,30445.0,40399.0,1.10699999999993
2215,24790.0,30415.0,40363.0,24835.0,30448.0,40384.0,1.10749999999993
2216,24790.0,30400.0,40354.0,24832.0,30439.0,40372.0,1.10799999999993
2217,24787.0,30409.0,40369.0,24802.0,30433.0,40384.0,1.10849999999993
2218,24772.0,30406.0,40360.0,24793.0,30433.0,40378.0,1.10899999999993
2219,24787.0,30394.0,40342.0,24769.0,30430.0,40363.0,1.10949999999993
2220,24778.0,30388.0,40342.0,24775.0,30412.0,40354.0,1.10999999999993
2221,24766.0,30385.0,40333.0,24775.0,30409.0,40357.0,1.11049999999993
2222,24748.0,30376.0,40336.0,24778.0,30403.0,40342.0,1.11099999999993
2223,24751.0,30382.0,40324.0,24766.0,30406.0,40342.0,1.11149999999993
2224,24751.0,30382.0,40309.0,24763.0,30403.0,40336.0,1.11199999999993
2225,24760.0,30388.0,40297.0,24760.0,30400.0,40318.0,1.11249999999993
2226,24772.0,30382.0,40294.0,24772.0,30388.0,40309.0,1.11299999999993
2227,24757.0,30391.0,40276.0,24775.0,30400.0,40300.0,1.11349999999993
2228,24751.0,30382.0,40282.0,24772.0,30415.0,40306.0,1.11399999999993
2229,24757.0,30391.0,40261.0,24772.0,30418.0,40279.0,1.11449999999993
2230,24766.0,30418.0,40252.0,24772.0,30415.0,40306.0,1.11499999999993
2231,24763.0,30430.0,40264.0,24766.0,30445.0,40312.0,1.11549999999993
2232,24760.0,30445.0,40273.0,24775.0,30448.0,40324.0,1.11599999999993
2233,24754.0,30457.0,40291.0,24775.0,30493.0,40318.0,1.11649999999993
2234,24739.0,30478.0,40300.0,24778.0,30505.0,40318.0,1.11699999999993
2235,24742.0,30505.0,40321.0,24760.0,30508.0,40339.0,1.11749999999993
2236,24769.0,30502.0,40309.0,24769.0,30517.0,40345.0,1.11799999999993
2237,24790.0,30517.0,40327.0,24784.0,30532.0,40351.0,1.11849999999993
2238,24808.0,30538.0,40339.0,24802.0,30541.0,40363.0,1.11899999999993
2239,24823.0,30553.0,40327.0,24802.0,30568.0,40375.0,1.11949999999993
2240,24817.0,30568.0,40345.0,24799.0,30580.0,40378.0,1.11999999999993
2241,24820.0,30574.0,40357.0,24814.0,30598.0,40375.0,1.12049999999993
2242,24823.0,30595.0,40375.0,24823.0,30604.0,40399.0,1.12099999999993
2243,24835.0,30607.0,40387.0,24832.0,30613.0,40405.0,1.12149999999993
2244,24835.0,30625.0,40387.0,24832.0,30625.0,40411.0,1.12199999999993
2245,24838.0,30616.0,40399.0,24847.0,30637.0,40429.0,1.12249999999993
2246,24832.0,30616.0,40414.0,24856.0,30643.0,40426.0,1.12299999999993
2247,24805.0,30616.0,40417.0,24835.0,30637.0,40420.0,1.12349999999993
2248,24808.0,30622.0,40417.0,24832.0,30631.0,40432.0,1.12399999999993
2249,24763.0,30598.0,40423.0,24811.0,30619.0,40441.0,1.12449999999993
2250,24724.0,30574.0,40429.0,24805.0,30607.0,40438.0,1.12499999999993
2251,24670.0,30538.0,40438.0,24745.0,30574.0,40459.0,1.12549999999993
2252,24628.0,30514.0,40435.0,24712.0,30547.0,40456.0,1.12599999999993
2253,24598.0,30490.0,40444.0,24667.0,30514.0,40453.0,1.12649999999993
2254,24538.0,30451.0,40438.0,24634.0,30490.0,40447.0,1.12699999999993
2255,24490.0,30406.0,40426.0,24571.0,30466.0,40438.0,1.12749999999993
2256,24418.0,30355.0,40411.0,24511.0,30385.0,40435.0,1.12799999999993
2257,24379.0,30313.0,40375.0,24442.0,30337.0,40399.0,1.12849999999993
2258,24301.0,30259.0,40339.0,24394.0,30304.0,40363.0,1.12899999999993
2259,24220.0,30223.0,40306.0,24298.0,30262.0,40336.0,1.12949999999993
2260,24157.0,30151.0,40276.0,24235.0,30196.0,40315.0,1.12999999999993
2261,24040.0,30091.0,40243.0,24154.0,30133.0,40255.0,1.13049999999993
2262,23995.0,30028.0,40165.0,24037.0,30082.0,40213.0,1.13099999999993
2263,23944.0,29977.0,40126.0,23971.0,30010.0,40165.0,1.13149999999993
2264,23908.0,29911.0,40063.0,23932.0,29947.0,40111.0,1.13199999999993
2265,23869.0,29851.0,39997.0,23899.0,29905.0,40042.0,1.13249999999993
2266,23848.0,29812.0,39946.0,23866.0,29851.0,39964.0,1.13299999999993
2267,23833.0,29758.0,39850.0,23848.0,29785.0,39892.0,1.13349999999993
2268,23815.0,29722.0,39763.0,23833.0,29740.0,39802.0,1.13399999999993
2269,23797.0,29662.0,39661.0,23797.0,29686.0,39736.0,1.13449999999993
2270,23776.0,29617.0,39610.0,23797.0,29641.0,39655.0,1.13499999999993
2271,23755.0,29593.0,39523.0,23782.0,29608.0,39562.0,1.13549999999993
2272,23731.0,29548.0,39442.0,23755.0,29575.0,39484.0,1.13599999999993
2273,23689.0,29503.0,39358.0,23728.0,29539.0,39406.0,1.13649999999993
2274,23680.0,29464.0,39259.0,23701.0,29503.0,39325.0,1.13699999999993
2275,23680.0,29434.0,39184.0,23695.0,29446.0,39223.0,1.13749999999993
2276,23671.0,29404.0,39100.0,23680.0,29410.0,39148.0,1.13799999999993
2277,23656.0,29353.0,39010.0,23653.0,29359.0,39046.0,1.13849999999993
2278,23632.0,29290.0,38920.0,23653.0,29293.0,38971.0,1.13899999999993
2279,23617.0,29230.0,38863.0,23647.0,29254.0,38881.0,1.13949999999993
2280,23623.0,29212.0,38785.0,23653.0,29212.0,38818.0,1.13999999999993
2281,23620.0,29170.0,38725.0,23629.0,29188.0,38752.0,1.14049999999993
2282,23620.0,29149.0,38665.0,23626.0,29173.0,38689.0,1.14099999999993
2283,23596.0,29116.0,38605.0,23599.0,29134.0,38626.0,1.14149999999993
2284,23584.0,29086.0,38548.0,23593.0,29086.0,38566.0,1.14199999999993
2285,23572.0,29074.0,38500.0,23572.0,29074.0,38518.0,1.14249999999993
2286,23569.0,29050.0,38452.0,23578.0,29044.0,38470.0,1.14299999999993
2287,23569.0,29044.0,38383.0,23587.0,29038.0,38419.0,1.14349999999993
2288,23563.0,29038.0,38341.0,23578.0,29026.0,38368.0,1.14399999999993
2289,23581.0,29026.0,38308.0,23566.0,29041.0,38317.0,1.14449999999993
2290,23560.0,29026.0,38272.0,23548.0,29017.0,38284.0,1.14499999999993
2291,23560.0,29008.0,38233.0,23539.0,29005.0,38254.0,1.14549999999993
2292,23542.0,29002.0,38197.0,23536.0,28993.0,38203.0,1.14599999999993
2293,23512.0,28984.0,38188.0,23536.0,28996.0,38191.0,1.14649999999993
2294,23509.0,28975.0,38119.0,23530.0,28972.0,38119.0,1.14699999999993
2295,23497.0,28978.0,38101.0,23509.0,28954.0,38095.0,1.14749999999993
2296,23506.0,28969.0,38059.0,23509.0,28951.0,38077.0,1.14799999999993
2297,23500.0,28942.0,38038.0,23482.0,28936.0,38047.0,1.14849999999993
2298,23491.0,28942.0,38032.0,23467.0,28924.0,38029.0,1.14899999999993
2299,23455.0,28909.0,37999.0,23458.0,28897.0,38005.0,1.14949999999993
2300,23422.0,28903.0,37969.0,23458.0,28894.0,37975.0,1.14999999999993
2301,23437.0,28885.0,37942.0,23464.0,28885.0,37948.0,1.15049999999993
2302,23446.0,28882.0,37930.0,23452.0,28897.0,37936.0,1.15099999999993
2303,23449.0,28873.0,37912.0,23461.0,28870.0,37915.0,1.15149999999993
2304,23440.0,28849.0,37882.0,23458.0,28834.0,37870.0,1.15199999999993
2305,23449.0,28837.0,37855.0,23446.0,28825.0,37843.0,1.15249999999993
2306,23461.0,28810.0,37813.0,23431.0,28792.0,37828.0,1.15299999999993
2307,23455.0,28798.0,37801.0,23443.0,28777.0,37807.0,1.15349999999993
2308,23449.0,28786.0,37789.0,23461.0,28774.0,37795.0,1.15399999999993
2309,23437.0,28762.0,37780.0,23467.0,28768.0,37780.0,1.15449999999993
2310,23416.0,28753.0,37750.0,23458.0,28768.0,37753.0,1.15499999999993
2311,23416.0,28759.0,37714.0,23443.0,28765.0,37726.0,1.15549999999993
2312,23419.0,28759.0,37705.0,23443.0,28765.0,37711.0,1.15599999999993
2313,23425.0,28759.0,37678.0,23440.0,28756.0,37690.0,1.15649999999993
2314,23428.0,28756.0,37678.0,23428.0,28741.0,37687.0,1.15699999999993
2315,23428.0,28741.0,37663.0,23431.0,28747.0,37663.0,1.15749999999993
2316,23416.0,28726.0,37648.0,23419.0,28744.0,37642.0,1.15799999999993
2317,23419.0,28717.0,37636.0,23407.0,28741.0,37639.0,1.15849999999993
2318,23416.0,28705.0,37636.0,23416.0,28741.0,37636.0,1.15899999999993
2319,23416.0,28714.0,37624.0,23413.0,28732.0,37609.0,1.15949999999993
2320,23407.0,28708.0,37600.0,23425.0,28714.0,37597.0,1.15999999999993
2321,23395.0,28681.0,37603.0,23422.0,28687.0,37612.0,1.16049999999993
2322,23383.0,28702.0,37591.0,23413.0,28675.0,37597.0,1.16099999999993
2323,23386.0,28690.0,37591.0,23392.0,28672.0,37594.0,1.16149999999993
2324,23389.0,28672.0,37579.0,23386.0,28657.0,37582.0,1.16199999999993
2325,23368.0,28675.0,37585.0,23386.0,28651.0,37570.0,1.16249999999993
2326,23365.0,28672.0,37561.0,23371.0,28648.0,37570.0,1.16299999999993
2327,23356.0,28666.0,37540.0,23365.0,28657.0,37534.0,1.16349999999993
2328,23353.0,28663.0,37513.0,23356.0,28660.0,37522.0,1.16399999999993
2329,23338.0,28672.0,37492.0,23359.0,28648.0,37513.0,1.16449999999993
2330,23341.0,28657.0,37504.0,23344.0,28648.0,37501.0,1.16499999999993
2331,23338.0,28660.0,37498.0,23335.0,28642.0,37495.0,1.16549999999993
2332,23335.0,28663.0,37480.0,23344.0,28633.0,37489.0,1.16599999999993
2333,23335.0,28645.0,37462.0,23344.0,28627.0,37477.0,1.16649999999993
2334,23338.0,28624.0,37462.0,23338.0,28627.0,37468.0,1.16699999999993
2335,23326.0,28627.0,37462.0,23338.0,28633.0,37444.0,1.16749999999993
2336,23311.0,28621.0,37447.0,23326.0,28630.0,37444.0,1.16799999999993
2337,23305.0,28603.0,37444.0,23332.0,28621.0,37432.0,1.16849999999993
2338,23314.0,28594.0,37438.0,23320.0,28606.0,37429.0,1.16899999999993
2339,23317.0,28603.0,37417.0,23317.0,28606.0,37417.0,1.16949999999993
2340,23317.0,28600.0,37417.0,23311.0,28600.0,37405.0,1.16999999999993
2341,23311.0,28588.0,37387.0,23314.0,28600.0,37393.0,1.17049999999993
2342,23320.0,28585.0,37384.0,23317.0,28585.0,37396.0,1.17099999999993
2343,23317.0,28582.0,37369.0,23317.0,28576.0,37369.0,1.17149999999993
2344,23302.0,28573.0,37363.0,23317.0,28573.0,37351.0,1.17199999999993
2345,23281.0,28576.0,37357.0,23305.0,28579.0,37348.0,1.17249999999993
2346,23299.0,28573.0,37339.0,23302.0,28573.0,37333.0,1.17299999999993
2347,23299.0,28582.0,37324.0,23293.0,28570.0,37324.0,1.17349999999993
2348,23311.0,28576.0,37315.0,23305.0,28576.0,37324.0,1.17399999999993
2349,23296.0,28573.0,37306.0,23305.0,28576.0,37303.0,1.17449999999993
2350,23281.0,28573.0,37300.0,23302.0,28576.0,37294.0,1.17499999999993
2351,23290.0,28564.0,37279.0,23296.0,28573.0,37273.0,1.17549999999993
2352,23290.0,28561.0,37279.0,23284.0,28564.0,37270.0,1.17599999999993
2353,23284.0,28561.0,37282.0,23290.0,28558.0,37255.0,1.17649999999993
2354,23290.0,28558.0,37276.0,23296.0,28564.0,37267.0,1.17699999999993
2355,23299.0,28549.0,37258.0,23290.0,28552.0,37261.0,1.17749999999993
2356,23299.0,28534.0,37255.0,23296.0,28549.0,37243.0,1.17799999999993
2357,23287.0,28531.0,37249.0,23290.0,28546.0,37231.0,1.17849999999993
2358,23278.0,28531.0,37228.0,23284.0,28549.0,37225.0,1.17899999999993
2359,23272.0,28525.0,37210.0,23284.0,28540.0,37222.0,1.17949999999993
2360,23263.0,28531.0,37207.0,23278.0,28537.0,37222.0,1.17999999999993
2361,23260.0,28525.0,37204.0,23263.0,28525.0,37201.0,1.18049999999993
2362,23263.0,28522.0,37186.0,23266.0,28534.0,37168.0,1.18099999999993
2363,23272.0,28516.0,37174.0,23269.0,28525.0,37150.0,1.18149999999993
2364,23266.0,28519.0,37168.0,23263.0,28522.0,37150.0,1.18199999999993
2365,23257.0,28510.0,37144.0,23260.0,28528.0,37132.0,1.18249999999993
2366,23251.0,28501.0,37132.0,23263.0,28522.0,37129.0,1.18299999999993
2367,23254.0,28489.0,37108.0,23260.0,28513.0,37117.0,1.18349999999993
2368,23257.0,28507.0,37105.0,23269.0,28492.0,37096.0,1.18399999999993
2369,23254.0,28507.0,37108.0,23254.0,28489.0,37087.0,1.18449999999993
2370,23248.0,28507.0,37096.0,23257.0,28477.0,37090.0,1.18499999999993
2371,23242.0,28501.0,37096.0,23251.0,28486.0,37084.0,1.18549999999992
2372,23245.0,28492.0,37087.0,23245.0,28486.0,37075.0,1.18599999999992
2373,23254.0,28483.0,37084.0,23233.0,28477.0,37057.0,1.18649999999992
2374,23242.0,28471.0,37075.0,23233.0,28480.0,37051.0,1.18699999999992
2375,23245.0,28474.0,37063.0,23221.0,28468.0,37045.0,1.18749999999992
2376,23242.0,28462.0,37060.0,23209.0,28468.0,37039.0,1.18799999999992
2377,23236.0,28459.0,37030.0,23206.0,28444.0,37033.0,1.18849999999992
2378,23242.0,28447.0,37009.0,23212.0,28447.0,37006.0,1.18899999999992
2379,23221.0,28420.0,37009.0,23224.0,28429.0,36985.0,1.18949999999992
2380,23209.0,28426.0,36979.0,23212.0,28417.0,36991.0,1.18999999999992
2381,23215.0,28426.0,36979.0,23197.0,28423.0,36988.0,1.19049999999992
2382,23212.0,28435.0,36979.0,23197.0,28435.0,36982.0,1.19099999999992
2383,23197.0,28435.0,36988.0,23182.0,28426.0,36982.0,1.19149999999992
2384,23194.0,28435.0,36979.0,23179.0,28432.0,36979.0,1.19199999999992
2385,23188.0,28429.0,36973.0,23176.0,28423.0,36976.0,1.19249999999992
2386,23188.0,28420.0,36955.0,23182.0,28423.0,36946.0,1.19299999999992
2387,23179.0,28429.0,36952.0,23179.0,28420.0,36952.0,1.19349999999992
2388,23164.0,28423.0,36955.0,23170.0,28423.0,36958.0,1.19399999999992
2389,23161.0,28420.0,36955.0,23179.0,28423.0,36955.0,1.19449999999992
2390,23155.0,28414.0,36952.0,23170.0,28420.0,36961.0,1.19499999999992
2391,23158.0,28417.0,36952.0,23170.0,28423.0,36961.0,1.19549999999992
2392,23161.0,28420.0,36943.0,23155.0,28420.0,36961.0,1.19599999999992
2393,23167.0,28414.0,36931.0,23158.0,28423.0,36940.0,1.19649999999992
2394,23176.0,28417.0,36928.0,23173.0,28420.0,36922.0,1.19699999999992
2395,23173.0,28411.0,36931.0,23170.0,28420.0,36928.0,1.19749999999992
2396,23176.0,28417.0,36937.0,23158.0,28408.0,36925.0,1.19799999999992
2397,23167.0,28423.0,36928.0,23149.0,28420.0,36934.0,1.19849999999992
2398,23173.0,28423.0,36928.0,23146.0,28426.0,36931.0,1.19899999999992
2399,23167.0,28414.0,36925.0,23155.0,28411.0,36928.0,1.19949999999992
2400,23155.0,28417.0,36916.0,23158.0,28402.0,36916.0,1.19999999999992
2401,23131.0,28420.0,36895.0,23167.0,28405.0,36895.0,1.20049999999992
2402,23134.0,28423.0,36892.0,23164.0,28408.0,36886.0,1.20099999999992
2403,23131.0,28423.0,36895.0,23167.0,28411.0,36898.0,1.20149999999992
2404,23134.0,28432.0,36904.0,23158.0,28420.0,36895.0,1.20199999999992
2405,23134.0,28438.0,36898.0,23158.0,28420.0,36904.0,1.20249999999992
2406,23134.0,28429.0,36880.0,23167.0,28417.0,36886.0,1.20299999999992
2407,23125.0,28423.0,36886.0,23167.0,28420.0,36880.0,1.20349999999992
2408,23122.0,28423.0,36868.0,23158.0,28432.0,36868.0,1.20399999999992
2409,23119.0,28423.0,36874.0,23155.0,28420.0,36865.0,1.20449999999992
2410,23134.0,28420.0,36871.0,23164.0,28405.0,36853.0,1.20499999999992
2411,23131.0,28420.0,36844.0,23161.0,28411.0,36841.0,1.20549999999992
2412,23137.0,28417.0,36859.0,23167.0,28408.0,36838.0,1.20599999999992
2413,23128.0,28423.0,36853.0,23161.0,28411.0,36841.0,1.20649999999992
2414,23131.0,28408.0,36844.0,23161.0,28405.0,36847.0,1.20699999999992
2415,23134.0,28408.0,36835.0,23152.0,28390.0,36835.0,1.20749999999992
2416,23131.0,28405.0,36838.0,23143.0,28378.0,36829.0,1.20799999999992
2417,23122.0,28399.0,36823.0,23137.0,28372.0,36823.0,1.20849999999992
2418,23119.0,28396.0,36793.0,23122.0,28372.0,36808.0,1.20899999999992
2419,23113.0,28393.0,36793.0,23128.0,28363.0,36793.0,1.20949999999992
2420,23125.0,28384.0,36790.0,23119.0,28363.0,36796.0,1.20999999999992
2421,23116.0,28396.0,36781.0,23119.0,28381.0,36790.0,1.21049999999992
2422,23125.0,28390.0,36775.0,23122.0,28384.0,36772.0,1.21099999999992
2423,23113.0,28396.0,36772.0,23119.0,28375.0,36769.0,1.21149999999992
2424,23116.0,28381.0,36775.0,23116.0,28366.0,36766.0,1.21199999999992
2425,23119.0,28378.0,36769.0,23113.0,28360.0,36751.0,1.21249999999992
2426,23122.0,28372.0,36757.0,23113.0,28357.0,36748.0,1.21299999999992
2427,23113.0,28381.0,36772.0,23122.0,28357.0,36748.0,1.21349999999992
2428,23110.0,28384.0,36763.0,23119.0,28357.0,36745.0,1.21399999999992
2429,23092.0,28375.0,36757.0,23119.0,28372.0,36748.0,1.21449999999992
2430,23083.0,28348.0,36757.0,23107.0,28363.0,36736.0,1.21499999999992
2431,23089.0,28321.0,36754.0,23113.0,28339.0,36739.0,1.21549999999992
2432,23080.0,28327.0,36748.0,23098.0,28318.0,36733.0,1.21599999999992
2433,23086.0,28321.0,36745.0,23104.0,28312.0,36733.0,1.21649999999992
2434,23086.0,28321.0,36745.0,23104.0,28318.0,36724.0,1.21699999999992
2435,23095.0,28327.0,36748.0,23095.0,28321.0,36727.0,1.21749999999992
2436,23095.0,28324.0,36742.0,23098.0,28315.0,36721.0,1.21799999999992
2437,23092.0,28318.0,36736.0,23101.0,28309.0,36724.0,1.21849999999992
2438,23089.0,28309.0,36712.0,23098.0,28315.0,36697.0,1.21899999999992
2439,23083.0,28309.0,36706.0,23089.0,28306.0,36694.0,1.21949999999992
2440,23086.0,28306.0,36700.0,23086.0,28303.0,36679.0,1.21999999999992
2441,23086.0,28297.0,36697.0,23101.0,28282.0,36673.0,1.22049999999992
2442,23083.0,28291.0,36685.0,23089.0,28285.0,36673.0,1.22099999999992
2443,23068.0,28285.0,36691.0,23077.0,28285.0,36676.0,1.22149999999992
2444,23056.0,28291.0,36694.0,23089.0,28288.0,36667.0,1.22199999999992
2445,23041.0,28288.0,36688.0,23080.0,28294.0,36670.0,1.22249999999992
2446,23038.0,28282.0,36691.0,23065.0,28294.0,36664.0,1.22299999999992
2447,23041.0,28273.0,36688.0,23050.0,28294.0,36655.0,1.22349999999992
2448,23020.0,28282.0,36682.0,23044.0,28288.0,36664.0,1.22399999999992
2449,22984.0,28276.0,36682.0,23053.0,28267.0,36670.0,1.22449999999992
2450,22972.0,28267.0,36679.0,23053.0,28264.0,36682.0,1.22499999999992
2451,22966.0,28261.0,36676.0,23053.0,28261.0,36679.0,1.22549999999992
2452,22975.0,28261.0,36667.0,23029.0,28258.0,36667.0,1.22599999999992
2453,22981.0,28246.0,36661.0,23023.0,28246.0,36664.0,1.22649999999992
2454,22981.0,28237.0,36676.0,23011.0,28240.0,36658.0,1.22699999999992
2455,22981.0,28237.0,36667.0,23005.0,28228.0,36658.0,1.22749999999992
2456,22978.0,28228.0,36664.0,22999.0,28222.0,36652.0,1.22799999999992
2457,22978.0,28216.0,36658.0,22996.0,28219.0,36652.0,1.22849999999992
2458,22972.0,28204.0,36652.0,22969.0,28201.0,36649.0,1.22899999999992
2459,22984.0,28210.0,36649.0,22966.0,28186.0,36643.0,1.22949999999992
2460,22987.0,28219.0,36658.0,22963.0,28192.0,36643.0,1.22999999999992
2461,22990.0,28216.0,36652.0,22969.0,28189.0,36640.0,1.23049999999992
2462,22996.0,28207.0,36643.0,22972.0,28192.0,36637.0,1.23099999999992
2463,22981.0,28207.0,36643.0,22975.0,28192.0,36628.0,1.23149999999992
2464,22990.0,28204.0,36631.0,22975.0,28192.0,36622.0,1.23199999999992
2465,22993.0,28192.0,36622.0,22978.0,28183.0,36613.0,1.23249999999992
2466,22999.0,28177.0,36625.0,22984.0,28183.0,36610.0,1.23299999999992
2467,22999.0,28168.0,36613.0,22969.0,28186.0,36595.0,1.23349999999992
2468,22996.0,28171.0,36604.0,22972.0,28174.0,36598.0,1.23399999999992
2469,23005.0,28168.0,36601.0,22978.0,28159.0,36592.0,1.23449999999992
2470,23008.0,28156.0,36592.0,22972.0,28156.0,36589.0,1.23499999999992
2471,23017.0,28156.0,36574.0,22972.0,28144.0,36574.0,1.23549999999992
2472,23020.0,28141.0,36577.0,22981.0,28141.0,36577.0,1.23599999999992
2473,23020.0,28132.0,36571.0,22978.0,28135.0,36571.0,1.23649999999992
2474,23020.0,28117.0,36565.0,22990.0,28135.0,36571.0,1.23699999999992
2475,23029.0,28111.0,36568.0,22993.0,28126.0,36562.0,1.23749999999992
2476,23020.0,28114.0,36571.0,22996.0,28120.0,36568.0,1.23799999999992
2477,23023.0,28111.0,36580.0,23008.0,28129.0,36571.0,1.23849999999992
2478,23023.0,28102.0,36574.0,23014.0,28126.0,36574.0,1.23899999999992
2479,23014.0,28096.0,36577.0,23017.0,28126.0,36568.0,1.23949999999992
2480,23014.0,28078.0,36568.0,23014.0,28114.0,36547.0,1.23999999999992
2481,23011.0,28078.0,36562.0,23011.0,28111.0,36547.0,1.24049999999992
2482,23005.0,28081.0,36541.0,23023.0,28087.0,36529.0,1.24099999999992
2483,22993.0,28087.0,36526.0,23029.0,28084.0,36514.0,1.24149999999992
2484,22987.0,28093.0,36526.0,23023.0,28081.0,36517.0,1.24199999999992
2485,22993.0,28093.0,36520.0,23020.0,28075.0,36502.0,1.24249999999992
2486,22990.0,28081.0,36520.0,23017.0,28075.0,36502.0,1.24299999999992
2487,22990.0,28081.0,36511.0,23017.0,28087.0,36496.0,1.24349999999992
2488,22990.0,28090.0,36502.0,23023.0,28096.0,36490.0,1.24399999999992
2489,22975.0,28081.0,36502.0,23023.0,28096.0,36490.0,1.24449999999992
2490,22987.0,28081.0,36487.0,23023.0,28096.0,36487.0,1.24499999999992
2491,22978.0,28081.0,36484.0,23014.0,28090.0,36484.0,1.24549999999992
2492,22978.0,28081.0,36481.0,22996.0,28090.0,36481.0,1.24599999999992
2493,22978.0,28075.0,36478.0,22990.0,28090.0,36481.0,1.24649999999992
2494,22978.0,28078.0,36478.0,22996.0,28087.0,36478.0,1.24699999999992
2495,22981.0,28087.0,36460.0,22987.0,28093.0,36478.0,1.24749999999992
2496,22984.0,28084.0,36448.0,22999.0,28090.0,36463.0,1.24799999999992
2497,22981.0,28087.0,36439.0,22990.0,28096.0,36472.0,1.24849999999992
2498,22975.0,28084.0,36433.0,22984.0,28090.0,36460.0,1.24899999999992
2499,22969.0,28099.0,36418.0,22981.0,28090.0,36448.0,1.24949999999992
2500,22972.0,28090.0,36424.0,22981.0,28087.0,36427.0,1.24999999999992
2501,22975.0,28099.0,36409.0,22978.0,28066.0,36421.0,1.25049999999992
2502,22975.0,28105.0,36403.0,22978.0,28063.0,36412.0,1.25099999999992
2503,22969.0,28108.0,36394.0,22975.0,28063.0,36391.0,1.25149999999992
2504,22972.0,28105.0,36397.0,22969.0,28081.0,36388.0,1.25199999999992
2505,22960.0,28099.0,36391.0,22972.0,28093.0,36391.0,1.25249999999992
2506,22963.0,28102.0,36397.0,22966.0,28096.0,36406.0,1.25299999999992
2507,22948.0,28105.0,36394.0,22966.0,28090.0,36385.0,1.25349999999992
2508,22951.0,28102.0,36391.0,22963.0,28099.0,36394.0,1.25399999999992
2509,22945.0,28102.0,36391.0,22960.0,28105.0,36385.0,1.25449999999992
2510,22963.0,28108.0,36382.0,22963.0,28111.0,36385.0,1.25499999999992
2511,22954.0,28105.0,36388.0,22942.0,28105.0,36382.0,1.25549999999992
2512,22972.0,28111.0,36373.0,22942.0,28111.0,36379.0,1.25599999999992
2513,22960.0,28105.0,36361.0,22960.0,28108.0,36373.0,1.25649999999992
2514,22957.0,28102.0,36361.0,22960.0,28096.0,36370.0,1.25699999999992
2515,22954.0,28102.0,36352.0,22966.0,28102.0,36349.0,1.25749999999992
2516,22948.0,28108.0,36346.0,22957.0,28102.0,36352.0,1.25799999999992
2517,22957.0,28096.0,36328.0,22951.0,28108.0,36337.0,1.25849999999992
2518,22957.0,28102.0,36319.0,22951.0,28111.0,36334.0,1.25899999999992
2519,22945.0,28090.0,36319.0,22936.0,28105.0,36328.0,1.25949999999992
2520,22906.0,28099.0,36316.0,22948.0,28093.0,36319.0,1.25999999999992
2521,22912.0,28105.0,36301.0,22942.0,28096.0,36316.0,1.26049999999992
2522,22915.0,28105.0,36295.0,22939.0,28090.0,36295.0,1.26099999999992
2523,22912.0,28099.0,36277.0,22897.0,28099.0,36289.0,1.26149999999992
2524,22918.0,28093.0,36271.0,22903.0,28105.0,36268.0,1.26199999999992
2525,22915.0,28099.0,36259.0,22900.0,28102.0,36265.0,1.26249999999992
2526,22906.0,28084.0,36250.0,22909.0,28105.0,36259.0,1.26299999999992
2527,22906.0,28087.0,36253.0,22906.0,28102.0,36253.0,1.26349999999992
2528,22900.0,28084.0,36235.0,22894.0,28093.0,36238.0,1.26399999999992
2529,22897.0,28084.0,36235.0,22897.0,28096.0,36232.0,1.26449999999992
2530,22900.0,28081.0,36229.0,22900.0,28096.0,36226.0,1.26499999999992
2531,22909.0,28081.0,36220.0,22891.0,28084.0,36214.0,1.26549999999992
2532,22921.0,28087.0,36196.0,22888.0,28084.0,36208.0,1.26599999999992
2533,22930.0,28087.0,36184.0,22894.0,28090.0,36193.0,1.26649999999992
2534,22933.0,28087.0,36181.0,22900.0,28090.0,36181.0,1.26699999999992
2535,22933.0,28090.0,36166.0,22903.0,28084.0,36181.0,1.26749999999992
2536,22933.0,28093.0,36160.0,22909.0,28087.0,36178.0,1.26799999999992
2537,22930.0,28096.0,36163.0,22912.0,28090.0,36160.0,1.26849999999992
2538,22927.0,28105.0,36160.0,22912.0,28093.0,36151.0,1.26899999999992
2539,22915.0,28111.0,36169.0,22912.0,28102.0,36154.0,1.26949999999992
2540,22909.0,28102.0,36160.0,22909.0,28099.0,36145.0,1.26999999999992
2541,22909.0,28105.0,36148.0,22912.0,28099.0,36142.0,1.27049999999992
2542,22909.0,28111.0,36145.0,22912.0,28096.0,36142.0,1.27099999999992
2543,22909.0,28102.0,36148.0,22906.0,28087.0,36139.0,1.27149999999992
2544,22903.0,28105.0,36145.0,22906.0,28099.0,36142.0,1.27199999999992
2545,22891.0,28108.0,36139.0,22909.0,28102.0,36139.0,1.27249999999992
2546,22885.0,28108.0,36142.0,22906.0,28105.0,36136.0,1.27299999999992
2547,22885.0,28099.0,36139.0,22909.0,28108.0,36136.0,1.27349999999992
2548,22888.0,28090.0,36145.0,22897.0,28105.0,36139.0,1.27399999999992
2549,22897.0,28099.0,36145.0,22894.0,28099.0,36127.0,1.27449999999992
2550,22882.0,28096.0,36136.0,22885.0,28093.0,36118.0,1.27499999999992
2551,22879.0,28102.0,36124.0,22882.0,28096.0,36121.0,1.27549999999992
2552,22876.0,28093.0,36121.0,22891.0,28090.0,36127.0,1.27599999999991
2553,22879.0,28090.0,36112.0,22891.0,28084.0,36127.0,1.27649999999991
2554,22879.0,28087.0,36100.0,22879.0,28075.0,36124.0,1.27699999999991
2555,22882.0,28084.0,36097.0,22876.0,28078.0,36127.0,1.27749999999991
2556,22879.0,28087.0,36097.0,22876.0,28084.0,36103.0,1.27799999999991
2557,22876.0,28087.0,36100.0,22876.0,28081.0,36100.0,1.27849999999991
2558,22879.0,28063.0,36097.0,22870.0,28087.0,36094.0,1.27899999999991
2559,22873.0,28063.0,36082.0,22870.0,28069.0,36085.0,1.27949999999991
2560,22864.0,28069.0,36070.0,22876.0,28069.0,36076.0,1.27999999999991
2561,22873.0,28069.0,36067.0,22879.0,28060.0,36073.0,1.28049999999991
2562,22876.0,28069.0,36079.0,22870.0,28066.0,36079.0,1.28099999999991
2563,22876.0,28072.0,36079.0,22864.0,28063.0,36082.0,1.28149999999991
2564,22885.0,28078.0,36088.0,22870.0,28066.0,36079.0,1.28199999999991
2565,22879.0,28087.0,36079.0,22864.0,28069.0,36082.0,1.28249999999991
2566,22873.0,28081.0,36082.0,22867.0,28072.0,36082.0,1.28299999999991
2567,22876.0,28072.0,36070.0,22867.0,28072.0,36076.0,1.28349999999991
2568,22876.0,28078.0,36064.0,22879.0,28078.0,36073.0,1.28399999999991
2569,22876.0,28084.0,36067.0,22885.0,28084.0,36067.0,1.28449999999991
2570,22879.0,28081.0,36067.0,22882.0,28081.0,36067.0,1.28499999999991
2571,22873.0,28072.0,36067.0,22885.0,28081.0,36070.0,1.28549999999991
2572,22870.0,28084.0,36070.0,22876.0,28075.0,36067.0,1.28599999999991
2573,22870.0,28084.0,36070.0,22876.0,28072.0,36064.0,1.28649999999991
2574,22867.0,28075.0,36058.0,22876.0,28069.0,36061.0,1.28699999999991
2575,22861.0,28072.0,36061.0,22876.0,28075.0,36052.0,1.28749999999991
2576,22870.0,28075.0,36064.0,22867.0,28072.0,36055.0,1.28799999999991
2577,22879.0,28075.0,36064.0,22867.0,28069.0,36055.0,1.28849999999991
2578,22873.0,28078.0,36052.0,22876.0,28072.0,36058.0,1.28899999999991
2579,22876.0,28081.0,36043.0,22873.0,28057.0,36052.0,1.28949999999991
2580,22885.0,28081.0,36043.0,22870.0,28069.0,36043.0,1.28999999999991
2581,22894.0,28084.0,36034.0,22870.0,28075.0,36031.0,1.29049999999991
2582,22882.0,28078.0,36028.0,22870.0,28084.0,36019.0,1.29099999999991
2583,22891.0,28072.0,36025.0,22882.0,28087.0,36013.0,1.29149999999991
2584,22891.0,28066.0,36013.0,22888.0,28078.0,36007.0,1.29199999999991
2585,22882.0,28066.0,36019.0,22894.0,28078.0,36013.0,1.29249999999991
2586,22876.0,28069.0,36016.0,22897.0,28060.0,36010.0,1.29299999999991
2587,22882.0,28069.0,36010.0,22891.0,28060.0,36010.0,1.29349999999991
2588,22882.0,28066.0,36001.0,22885.0,28060.0,36007.0,1.29399999999991
2589,22882.0,28063.0,35998.0,22879.0,28072.0,36013.0,1.29449999999991
2590,22867.0,28060.0,36004.0,22888.0,28069.0,36001.0,1.29499999999991
2591,22861.0,28060.0,35992.0,22888.0,28060.0,36001.0,1.29549999999991
2592,22864.0,28057.0,35986.0,22873.0,28060.0,35989.0,1.29599999999991
2593,22861.0,28051.0,35980.0,22876.0,28057.0,35989.0,1.29649999999991
2594,22858.0,28048.0,35980.0,22870.0,28054.0,35986.0,1.29699999999991
2595,22864.0,28048.0,35974.0,22876.0,28045.0,35983.0,1.29749999999991
2596,22861.0,28051.0,35980.0,22876.0,28045.0,35983.0,1.29799999999991
2597,22855.0,28039.0,35983.0,22879.0,28045.0,35983.0,1.29849999999991
2598,22849.0,28036.0,35980.0,22879.0,28042.0,35977.0,1.29899999999991
2599,22846.0,28039.0,35965.0,22879.0,28039.0,35974.0,1.29949999999991
2600,22837.0,28042.0,35965.0,22873.0,28036.0,35971.0,1.29999999999991
2601,22840.0,28048.0,35959.0,22861.0,28036.0,35962.0,1.30049999999991
2602,22837.0,28051.0,35959.0,22864.0,28042.0,35956.0,1.30099999999991
2603,22861.0,28048.0,35959.0,22852.0,28033.0,35953.0,1.30149999999991
2604,22882.0,28045.0,35944.0,22843.0,28030.0,35953.0,1.30199999999991
2605,22900.0,28042.0,35941.0,22834.0,28048.0,35935.0,1.30249999999991
2606,22918.0,28045.0,35920.0,22846.0,28045.0,35917.0,1.30299999999991
2607,22912.0,28045.0,35923.0,22843.0,28048.0,35911.0,1.30349999999991
2608,22909.0,28039.0,35920.0,22840.0,28039.0,35908.0,1.30399999999991
2609,22906.0,28030.0,35914.0,22840.0,28027.0,35905.0,1.30449999999991
2610,22918.0,28027.0,35923.0,22837.0,28027.0,35902.0,1.30499999999991
2611,22915.0,28024.0,35941.0,22846.0,28024.0,35899.0,1.30549999999991
2612,22921.0,28030.0,35941.0,22882.0,28027.0,35911.0,1.30599999999991
2613,22927.0,28027.0,35944.0,22909.0,28027.0,35929.0,1.30649999999991
2614,22927.0,28030.0,35935.0,22915.0,28021.0,35926.0,1.30699999999991
2615,22924.0,28021.0,35941.0,22918.0,28027.0,35932.0,1.30749999999991
2616,22927.0,28012.0,35941.0,22927.0,28024.0,35929.0,1.30799999999991
2617,22921.0,28012.0,35932.0,22912.0,28009.0,35935.0,1.30849999999991
2618,22915.0,28000.0,35908.0,22918.0,28024.0,35911.0,1.30899999999991
2619,22921.0,28006.0,35911.0,22924.0,28021.0,35908.0,1.30949999999991
2620,22921.0,27997.0,35911.0,22921.0,28009.0,35914.0,1.30999999999991
2621,22915.0,27985.0,35899.0,22915.0,28003.0,35914.0,1.31049999999991
2622,22912.0,27982.0,35899.0,22912.0,27997.0,35905.0,1.31099999999991
2623,22915.0,27982.0,35893.0,22918.0,27997.0,35893.0,1.31149999999991
2624,22918.0,27979.0,35893.0,22921.0,27994.0,35893.0,1.31199999999991
2625,22909.0,27970.0,35896.0,22915.0,27994.0,35890.0,1.31249999999991
2626,22912.0,27979.0,35893.0,22909.0,27988.0,35887.0,1.31299999999991
2627,22912.0,27967.0,35884.0,22915.0,27982.0,35893.0,1.31349999999991
2628,22909.0,27961.0,35884.0,22909.0,27982.0,35884.0,1.31399999999991
2629,22897.0,27958.0,35881.0,22912.0,27970.0,35881.0,1.31449999999991
2630,22894.0,27955.0,35887.0,22915.0,27970.0,35881.0,1.31499999999991
2631,22891.0,27946.0,35881.0,22912.0,27961.0,35884.0,1.31549999999991
2632,22906.0,27940.0,35878.0,22915.0,27964.0,35881.0,1.31599999999991
2633,22918.0,27931.0,35884.0,22918.0,27949.0,35878.0,1.31649999999991
2634,22921.0,27913.0,35872.0,22906.0,27949.0,35875.0,1.31699999999991
2635,22915.0,27916.0,35869.0,22903.0,27940.0,35863.0,1.31749999999991
2636,22909.0,27907.0,35866.0,22900.0,27937.0,35866.0,1.31799999999991
2637,22906.0,27904.0,35863.0,22903.0,27928.0,35857.0,1.31849999999991
2638,22909.0,27910.0,35854.0,22897.0,27919.0,35863.0,1.31899999999991
2639,22906.0,27907.0,35848.0,22897.0,27919.0,35848.0,1.31949999999991
2640,22918.0,27910.0,35839.0,22906.0,27913.0,35830.0,1.31999999999991
2641,22918.0,27919.0,35833.0,22915.0,27922.0,35827.0,1.32049999999991
2642,22909.0,27922.0,35806.0,22918.0,27931.0,35827.0,1.32099999999991
2643,22906.0,27934.0,35803.0,22915.0,27928.0,35803.0,1.32149999999991
2644,22909.0,27934.0,35803.0,22906.0,27931.0,35800.0,1.32199999999991
2645,22906.0,27934.0,35815.0,22906.0,27943.0,35794.0,1.32249999999991
2646,22912.0,27925.0,35818.0,22906.0,27943.0,35812.0,1.32299999999991
2647,22909.0,27919.0,35821.0,22906.0,27940.0,35818.0,1.32349999999991
2648,22909.0,27910.0,35815.0,22912.0,27940.0,35821.0,1.32399999999991
2649,22909.0,27916.0,35818.0,22909.0,27931.0,35812.0,1.32449999999991
2650,22909.0,27919.0,35806.0,22909.0,27931.0,35806.0,1.32499999999991
2651,22918.0,27913.0,35794.0,22915.0,27922.0,35803.0,1.32549999999991
2652,22909.0,27904.0,35800.0,22915.0,27922.0,35803.0,1.32599999999991
2653,22900.0,27916.0,35803.0,22915.0,27931.0,35809.0,1.32649999999991
2654,22900.0,27916.0,35797.0,22906.0,27928.0,35815.0,1.32699999999991
2655,22909.0,27913.0,35800.0,22897.0,27931.0,35800.0,1.32749999999991
2656,22906.0,27904.0,35809.0,22900.0,27928.0,35806.0,1.32799999999991
2657,22909.0,27895.0,35806.0,22897.0,27916.0,35803.0,1.32849999999991
2658,22912.0,27898.0,35812.0,22903.0,27910.0,35806.0,1.32899999999991
2659,22909.0,27904.0,35809.0,22909.0,27910.0,35812.0,1.32949999999991
2660,22921.0,27907.0,35803.0,22909.0,27913.0,35803.0,1.32999999999991
2661,22909.0,27910.0,35800.0,22906.0,27910.0,35800.0,1.33049999999991
2662,22909.0,27913.0,35797.0,22903.0,27919.0,35806.0,1.33099999999991
2663,22915.0,27913.0,35797.0,22906.0,27925.0,35800.0,1.33149999999991
2664,22906.0,27919.0,35797.0,22900.0,27928.0,35788.0,1.33199999999991
2665,22903.0,27913.0,35806.0,22909.0,27922.0,35794.0,1.33249999999991
2666,22906.0,27910.0,35803.0,22912.0,27919.0,35800.0,1.33299999999991
2667,22894.0,27907.0,35800.0,22918.0,27916.0,35797.0,1.33349999999991
2668,22891.0,27913.0,35806.0,22918.0,27919.0,35803.0,1.33399999999991
2669,22903.0,27910.0,35800.0,22912.0,27922.0,35794.0,1.33449999999991
2670,22915.0,27901.0,35791.0,22909.0,27913.0,35800.0,1.33499999999991
2671,22912.0,27901.0,35776.0,22906.0,27922.0,35776.0,1.33549999999991
2672,22912.0,27913.0,35752.0,22900.0,27922.0,35761.0,1.33599999999991
2673,22912.0,27898.0,35761.0,22900.0,27913.0,35758.0,1.33649999999991
2674,22906.0,27892.0,35767.0,22897.0,27916.0,35758.0,1.33699999999991
2675,22891.0,27889.0,35758.0,22903.0,27901.0,35764.0,1.33749999999991
2676,22894.0,27877.0,35752.0,22894.0,27898.0,35764.0,1.33799999999991
2677,22894.0,27877.0,35752.0,22912.0,27889.0,35752.0,1.33849999999991
2678,22900.0,27874.0,35740.0,22912.0,27889.0,35752.0,1.33899999999991
2679,22906.0,27865.0,35740.0,22906.0,27874.0,35743.0,1.33949999999991
2680,22903.0,27859.0,35746.0,22903.0,27874.0,35743.0,1.33999999999991
2681,22903.0,27862.0,35767.0,22894.0,27868.0,35743.0,1.34049999999991
2682,22903.0,27865.0,35758.0,22897.0,27865.0,35758.0,1.34099999999991
2683,22906.0,27868.0,35758.0,22900.0,27865.0,35758.0,1.34149999999991
2684,22897.0,27859.0,35749.0,22897.0,27868.0,35746.0,1.34199999999991
2685,22894.0,27856.0,35743.0,22897.0,27874.0,35734.0,1.34249999999991
2686,22891.0,27859.0,35743.0,22903.0,27871.0,35734.0,1.34299999999991
2687,22879.0,27862.0,35746.0,22900.0,27868.0,35740.0,1.34349999999991
2688,22873.0,27859.0,35728.0,22894.0,27865.0,35737.0,1.34399999999991
2689,22885.0,27856.0,35710.0,22894.0,27862.0,35719.0,1.34449999999991
2690,22891.0,27865.0,35695.0,22894.0,27862.0,35707.0,1.34499999999991
2691,22888.0,27865.0,35686.0,22888.0,27859.0,35683.0,1.34549999999991
2692,22885.0,27865.0,35674.0,22882.0,27862.0,35668.0,1.34599999999991
2693,22882.0,27856.0,35665.0,22885.0,27859.0,35656.0,1.34649999999991
2694,22876.0,27856.0,35665.0,22879.0,27859.0,35656.0,1.34699999999991
2695,22861.0,27847.0,35665.0,22873.0,27856.0,35656.0,1.34749999999991
2696,22861.0,27853.0,35653.0,22873.0,27853.0,35659.0,1.34799999999991
2697,22870.0,27859.0,35644.0,22870.0,27850.0,35647.0,1.34849999999991
2698,22870.0,27853.0,35650.0,22867.0,27844.0,35638.0,1.34899999999991
2699,22873.0,27856.0,35638.0,22864.0,27853.0,35635.0,1.34949999999991
2700,22885.0,27856.0,35629.0,22864.0,27856.0,35641.0,1.34999999999991
2701,22882.0,27853.0,35635.0,22870.0,27853.0,35638.0,1.35049999999991
2702,22879.0,27847.0,35629.0,22876.0,27850.0,35629.0,1.35099999999991
2703,22873.0,27847.0,35638.0,22870.0,27847.0,35629.0,1.35149999999991
2704,22864.0,27847.0,35638.0,22882.0,27853.0,35614.0,1.35199999999991
2705,22855.0,27853.0,35638.0,22885.0,27847.0,35620.0,1.35249999999991
2706,22858.0,27862.0,35644.0,22876.0,27847.0,35620.0,1.35299999999991
2707,22852.0,27865.0,35644.0,22864.0,27850.0,35620.0,1.35349999999991
2708,22855.0,27874.0,35638.0,22864.0,27865.0,35629.0,1.35399999999991
2709,22849.0,27871.0,35650.0,22858.0,27877.0,35632.0,1.35449999999991
2710,22825.0,27871.0,35641.0,22861.0,27874.0,35623.0,1.35499999999991
2711,22810.0,27865.0,35644.0,22858.0,27868.0,35629.0,1.35549999999991
2712,22813.0,27865.0,35641.0,22864.0,27871.0,35623.0,1.35599999999991
2713,22813.0,27865.0,35641.0,22840.0,27871.0,35626.0,1.35649999999991
2714,22807.0,27859.0,35629.0,22822.0,27871.0,35623.0,1.35699999999991
2715,22810.0,27847.0,35620.0,22816.0,27874.0,35617.0,1.35749999999991
2716,22825.0,27838.0,35632.0,22810.0,27871.0,35605.0,1.35799999999991
2717,22822.0,27844.0,35632.0,22807.0,27850.0,35617.0,1.35849999999991
2718,22822.0,27841.0,35629.0,22810.0,27850.0,35614.0,1.35899999999991
2719,22819.0,27829.0,35626.0,22816.0,27847.0,35614.0,1.35949999999991
2720,22819.0,27829.0,35623.0,22813.0,27844.0,35620.0,1.35999999999991
2721,22831.0,27826.0,35620.0,22816.0,27835.0,35617.0,1.36049999999991
2722,22828.0,27826.0,35629.0,22810.0,27832.0,35614.0,1.36099999999991
2723,22828.0,27826.0,35632.0,22810.0,27835.0,35620.0,1.36149999999991
2724,22825.0,27811.0,35629.0,22822.0,27829.0,35620.0,1.36199999999991
2725,22819.0,27808.0,35614.0,22825.0,27829.0,35608.0,1.36249999999991
2726,22807.0,27796.0,35611.0,22822.0,27820.0,35611.0,1.36299999999991
2727,22804.0,27796.0,35605.0,22822.0,27808.0,35599.0,1.36349999999991
2728,22804.0,27796.0,35602.0,22831.0,27799.0,35587.0,1.36399999999991
2729,22801.0,27796.0,35608.0,22834.0,27802.0,35593.0,1.36449999999991
2730,22804.0,27805.0,35605.0,22840.0,27802.0,35590.0,1.36499999999991
2731,22801.0,27805.0,35605.0,22828.0,27802.0,35596.0,1.36549999999991
2732,22795.0,27802.0,35605.0,22816.0,27805.0,35599.0,1.36599999999991
2733,22801.0,27793.0,35599.0,22807.0,27808.0,35599.0,1.36649999999991
2734,22804.0,27790.0,35605.0,22810.0,27805.0,35593.0,1.3669999999999
2735,22807.0,27793.0,35611.0,22798.0,27805.0,35602.0,1.3674999999999
2736,22810.0,27793.0,35620.0,22801.0,27802.0,35608.0,1.3679999999999
2737,22813.0,27787.0,35626.0,22798.0,27796.0,35614.0,1.3684999999999
2738,22813.0,27784.0,35620.0,22801.0,27793.0,35617.0,1.3689999999999
2739,22807.0,27784.0,35617.0,22801.0,27790.0,35614.0,1.3694999999999
2740,22807.0,27784.0,35614.0,22819.0,27784.0,35605.0,1.3699999999999
2741,22810.0,27787.0,35614.0,22822.0,27790.0,35608.0,1.3704999999999
2742,22819.0,27796.0,35614.0,22822.0,27796.0,35605.0,1.3709999999999
2743,22828.0,27784.0,35617.0,22816.0,27796.0,35611.0,1.3714999999999
2744,22825.0,27781.0,35623.0,22810.0,27796.0,35617.0,1.3719999999999
2745,22822.0,27781.0,35620.0,22816.0,27790.0,35620.0,1.3724999999999
2746,22831.0,27784.0,35620.0,22819.0,27784.0,35626.0,1.3729999999999
2747,22837.0,27778.0,35614.0,22813.0,27781.0,35614.0,1.3734999999999
2748,22846.0,27778.0,35611.0,22813.0,27784.0,35605.0,1.3739999999999
2749,22846.0,27772.0,35614.0,22822.0,27781.0,35608.0,1.3744999999999
2750,22849.0,27760.0,35614.0,22837.0,27778.0,35608.0,1.3749999999999
2751,22855.0,27754.0,35614.0,22846.0,27778.0,35614.0,1.3754999999999
2752,22852.0,27745.0,35614.0,22846.0,27760.0,35614.0,1.3759999999999
2753,22846.0,27742.0,35617.0,22855.0,27760.0,35617.0,1.3764999999999
2754,22834.0,27745.0,35623.0,22855.0,27757.0,35632.0,1.3769999999999
2755,22837.0,27736.0,35626.0,22852.0,27754.0,35626.0,1.3774999999999
2756,22834.0,27730.0,35620.0,22852.0,27751.0,35626.0,1.3779999999999
2757,22840.0,27730.0,35614.0,22852.0,27739.0,35614.0,1.3784999999999
2758,22837.0,27730.0,35611.0,22846.0,27739.0,35611.0,1.3789999999999
2759,22849.0,27727.0,35608.0,22837.0,27745.0,35611.0,1.3794999999999
2760,22852.0,27724.0,35617.0,22846.0,27739.0,35614.0,1.3799999999999
2761,22849.0,27739.0,35611.0,22846.0,27739.0,35617.0,1.3804999999999
2762,22849.0,27739.0,35611.0,22846.0,27739.0,35611.0,1.3809999999999
2763,22852.0,27739.0,35608.0,22843.0,27730.0,35611.0,1.3814999999999
2764,22837.0,27739.0,35611.0,22852.0,27736.0,35608.0,1.3819999999999
2765,22837.0,27730.0,35611.0,22858.0,27742.0,35608.0,1.3824999999999
2766,22840.0,27733.0,35611.0,22855.0,27736.0,35608.0,1.3829999999999
2767,22837.0,27730.0,35608.0,22855.0,27736.0,35611.0,1.3834999999999
2768,22825.0,27727.0,35599.0,22855.0,27739.0,35602.0,1.3839999999999
2769,22831.0,27706.0,35596.0,22852.0,27730.0,35596.0,1.3844999999999
2770,22822.0,27709.0,35599.0,22846.0,27724.0,35593.0,1.3849999999999
2771,22816.0,27700.0,35590.0,22837.0,27709.0,35590.0,1.3854999999999
2772,22822.0,27697.0,35587.0,22831.0,27712.0,35590.0,1.3859999999999
2773,22831.0,27691.0,35584.0,22834.0,27703.0,35587.0,1.3864999999999
2774,22837.0,27694.0,35572.0,22834.0,27703.0,35584.0,1.3869999999999
2775,22825.0,27703.0,35569.0,22825.0,27703.0,35572.0,1.3874999999999
2776,22816.0,27700.0,35569.0,22816.0,27700.0,35563.0,1.3879999999999
2777,22816.0,27694.0,35569.0,22819.0,27700.0,35563.0,1.3884999999999
2778,22813.0,27691.0,35581.0,22813.0,27700.0,35569.0,1.3889999999999
2779,22807.0,27691.0,35575.0,22813.0,27697.0,35572.0,1.3894999999999
2780,22807.0,27694.0,35572.0,22816.0,27694.0,35569.0,1.3899999999999
2781,22798.0,27685.0,35563.0,22816.0,27694.0,35563.0,1.3904999999999
2782,22795.0,27673.0,35563.0,22813.0,27694.0,35554.0,1.3909999999999
2783,22801.0,27664.0,35563.0,22813.0,27694.0,35557.0,1.3914999999999
2784,22798.0,27670.0,35554.0,22807.0,27673.0,35557.0,1.3919999999999
2785,22792.0,27664.0,35542.0,22807.0,27661.0,35545.0,1.3924999999999
2786,22789.0,27661.0,35536.0,22807.0,27655.0,35536.0,1.3929999999999
2787,22798.0,27637.0,35530.0,22807.0,27661.0,35530.0,1.3934999999999
2788,22801.0,27655.0,35524.0,22810.0,27661.0,35524.0,1.3939999999999
2789,22801.0,27667.0,35524.0,22807.0,27643.0,35518.0,1.3944999999999
2790,22801.0,27661.0,35518.0,22798.0,27655.0,35518.0,1.3949999999999
2791,22798.0,27655.0,35512.0,22798.0,27652.0,35506.0,1.3954999999999
2792,22798.0,27658.0,35515.0,22801.0,27661.0,35506.0,1.3959999999999
2793,22792.0,27655.0,35512.0,22804.0,27658.0,35506.0,1.3964999999999
2794,22786.0,27652.0,35500.0,22807.0,27649.0,35506.0,1.3969999999999
2795,22786.0,27646.0,35503.0,22807.0,27652.0,35494.0,1.3974999999999
2796,22786.0,27631.0,35503.0,22792.0,27649.0,35497.0,1.3979999999999
2797,22789.0,27622.0,35506.0,22795.0,27637.0,35503.0,1.3984999999999
2798,22786.0,27619.0,35494.0,22795.0,27640.0,35494.0,1.3989999999999
2799,22786.0,27622.0,35500.0,22798.0,27619.0,35497.0,1.3994999999999
2800,22771.0,27619.0,35497.0,22798.0,27616.0,35497.0,1.3999999999999
2801,22777.0,27610.0,35488.0,22798.0,27616.0,35488.0,1.4004999999999
2802,22783.0,27607.0,35485.0,22792.0,27610.0,35485.0,1.4009999999999
2803,22783.0,27586.0,35476.0,22795.0,27607.0,35476.0,1.4014999999999
2804,22795.0,27586.0,35473.0,22789.0,27598.0,35467.0,1.4019999999999
2805,22792.0,27580.0,35476.0,22783.0,27595.0,35464.0,1.4024999999999
2806,22795.0,27577.0,35473.0,22789.0,27571.0,35464.0,1.4029999999999
2807,22786.0,27580.0,35473.0,22786.0,27568.0,35464.0,1.4034999999999
2808,22780.0,27574.0,35470.0,22792.0,27571.0,35464.0,1.4039999999999
2809,22771.0,27568.0,35470.0,22792.0,27571.0,35461.0,1.4044999999999
2810,22771.0,27556.0,35458.0,22786.0,27565.0,35455.0,1.4049999999999
2811,22771.0,27550.0,35452.0,22783.0,27559.0,35452.0,1.4054999999999
2812,22780.0,27556.0,35458.0,22783.0,27559.0,35449.0,1.4059999999999
2813,22783.0,27562.0,35452.0,22774.0,27547.0,35449.0,1.4064999999999
2814,22783.0,27556.0,35440.0,22774.0,27556.0,35446.0,1.4069999999999
2815,22780.0,27559.0,35440.0,22774.0,27550.0,35434.0,1.4074999999999
2816,22786.0,27559.0,35449.0,22780.0,27553.0,35437.0,1.4079999999999
2817,22780.0,27559.0,35458.0,22783.0,27562.0,35440.0,1.4084999999999
2818,22774.0,27556.0,35446.0,22798.0,27565.0,35452.0,1.4089999999999
2819,22765.0,27556.0,35449.0,22783.0,27565.0,35443.0,1.4094999999999
2820,22765.0,27550.0,35446.0,22786.0,27571.0,35449.0,1.4099999999999
2821,22762.0,27550.0,35449.0,22786.0,27571.0,35446.0,1.4104999999999
2822,22759.0,27541.0,35449.0,22774.0,27571.0,35446.0,1.4109999999999
2823,22759.0,27541.0,35443.0,22774.0,27565.0,35443.0,1.4114999999999
2824,22753.0,27535.0,35440.0,22765.0,27559.0,35434.0,1.4119999999999
2825,22759.0,27535.0,35434.0,22762.0,27550.0,35428.0,1.4124999999999
2826,22765.0,27538.0,35437.0,22750.0,27547.0,35428.0,1.4129999999999
2827,22753.0,27538.0,35431.0,22750.0,27541.0,35422.0,1.4134999999999
2828,22762.0,27532.0,35428.0,22759.0,27541.0,35419.0,1.4139999999999
2829,22762.0,27532.0,35437.0,22762.0,27541.0,35422.0,1.4144999999999
2830,22759.0,27529.0,35443.0,22762.0,27541.0,35422.0,1.4149999999999
2831,22753.0,27541.0,35443.0,22759.0,27541.0,35431.0,1.4154999999999
2832,22756.0,27541.0,35443.0,22759.0,27538.0,35437.0,1.4159999999999
2833,22756.0,27547.0,35440.0,22759.0,27541.0,35437.0,1.4164999999999
2834,22756.0,27550.0,35437.0,22762.0,27541.0,35428.0,1.4169999999999
2835,22753.0,27553.0,35437.0,22762.0,27550.0,35416.0,1.4174999999999
2836,22750.0,27556.0,35437.0,22768.0,27547.0,35419.0,1.4179999999999
2837,22768.0,27556.0,35437.0,22768.0,27556.0,35419.0,1.4184999999999
2838,22768.0,27565.0,35446.0,22768.0,27550.0,35419.0,1.4189999999999
2839,22768.0,27568.0,35440.0,22768.0,27556.0,35428.0,1.4194999999999
2840,22759.0,27568.0,35443.0,22762.0,27556.0,35431.0,1.4199999999999
2841,22762.0,27562.0,35437.0,22765.0,27562.0,35428.0,1.4204999999999
2842,22765.0,27556.0,35434.0,22762.0,27568.0,35425.0,1.4209999999999
2843,22762.0,27553.0,35434.0,22762.0,27562.0,35422.0,1.4214999999999
2844,22759.0,27553.0,35425.0,22765.0,27556.0,35419.0,1.4219999999999
2845,22756.0,27553.0,35431.0,22768.0,27550.0,35419.0,1.4224999999999
2846,22750.0,27550.0,35422.0,22765.0,27550.0,35416.0,1.4229999999999
2847,22747.0,27550.0,35422.0,22768.0,27550.0,35419.0,1.4234999999999
2848,22747.0,27559.0,35428.0,22768.0,27550.0,35416.0,1.4239999999999
2849,22747.0,27553.0,35419.0,22765.0,27547.0,35407.0,1.4244999999999
2850,22744.0,27550.0,35419.0,22759.0,27553.0,35410.0,1.4249999999999
2851,22753.0,27547.0,35422.0,22759.0,27550.0,35416.0,1.4254999999999
2852,22750.0,27547.0,35422.0,22759.0,27541.0,35425.0,1.4259999999999
2853,22747.0,27544.0,35422.0,22762.0,27532.0,35419.0,1.4264999999999
2854,22750.0,27541.0,35422.0,22759.0,27529.0,35416.0,1.4269999999999
2855,22735.0,27541.0,35413.0,22756.0,27529.0,35416.0,1.4274999999999
2856,22729.0,27541.0,35410.0,22753.0,27535.0,35407.0,1.4279999999999
2857,22726.0,27535.0,35413.0,22756.0,27532.0,35413.0,1.4284999999999
2858,22732.0,27535.0,35407.0,22756.0,27532.0,35407.0,1.4289999999999
2859,22738.0,27541.0,35404.0,22741.0,27529.0,35401.0,1.4294999999999
2860,22735.0,27541.0,35398.0,22738.0,27529.0,35401.0,1.4299999999999
2861,22741.0,27538.0,35383.0,22729.0,27526.0,35395.0,1.4304999999999
2862,22729.0,27547.0,35386.0,22729.0,27532.0,35389.0,1.4309999999999
2863,22723.0,27553.0,35383.0,22729.0,27532.0,35386.0,1.4314999999999
2864,22723.0,27547.0,35377.0,22720.0,27532.0,35377.0,1.4319999999999
2865,22720.0,27547.0,35368.0,22729.0,27529.0,35377.0,1.4324999999999
2866,22723.0,27553.0,35356.0,22729.0,27535.0,35359.0,1.4329999999999
2867,22726.0,27550.0,35350.0,22732.0,27538.0,35356.0,1.4334999999999
2868,22717.0,27565.0,35350.0,22732.0,27529.0,35353.0,1.4339999999999
2869,22714.0,27568.0,35344.0,22732.0,27532.0,35335.0,1.4344999999999
2870,22717.0,27571.0,35344.0,22729.0,27547.0,35344.0,1.4349999999999
2871,22717.0,27571.0,35335.0,22732.0,27550.0,35341.0,1.4354999999999
2872,22714.0,27568.0,35341.0,22732.0,27553.0,35335.0,1.4359999999999
2873,22702.0,27565.0,35338.0,22723.0,27553.0,35335.0,1.4364999999999
2874,22711.0,27562.0,35341.0,22723.0,27562.0,35335.0,1.4369999999999
2875,22711.0,27562.0,35341.0,22705.0,27559.0,35335.0,1.4374999999999
2876,22717.0,27565.0,35335.0,22705.0,27550.0,35335.0,1.4379999999999
2877,22720.0,27583.0,35332.0,22702.0,27553.0,35332.0,1.4384999999999
2878,22720.0,27577.0,35326.0,22720.0,27556.0,35314.0,1.4389999999999
2879,22717.0,27583.0,35323.0,22720.0,27556.0,35317.0,1.4394999999999
2880,22717.0,27580.0,35314.0,22714.0,27556.0,35314.0,1.4399999999999
2881,22708.0,27583.0,35311.0,22714.0,27571.0,35311.0,1.4404999999999
2882,22705.0,27583.0,35320.0,22714.0,27571.0,35305.0,1.4409999999999
2883,22702.0,27577.0,35317.0,22714.0,27574.0,35314.0,1.4414999999999
2884,22696.0,27580.0,35317.0,22714.0,27571.0,35311.0,1.4419999999999
2885,22696.0,27586.0,35305.0,22711.0,27568.0,35311.0,1.4424999999999
2886,22696.0,27586.0,35299.0,22705.0,27568.0,35299.0,1.4429999999999
2887,22696.0,27583.0,35293.0,22702.0,27574.0,35296.0,1.4434999999999
2888,22696.0,27589.0,35299.0,22699.0,27574.0,35287.0,1.4439999999999
2889,22690.0,27586.0,35284.0,22699.0,27580.0,35296.0,1.4444999999999
2890,22675.0,27595.0,35275.0,22702.0,27589.0,35284.0,1.4449999999999
2891,22675.0,27589.0,35281.0,22699.0,27589.0,35281.0,1.4454999999999
2892,22687.0,27592.0,35278.0,22702.0,27586.0,35281.0,1.4459999999999
2893,22690.0,27598.0,35260.0,22696.0,27583.0,35278.0,1.4464999999999
2894,22693.0,27595.0,35251.0,22693.0,27592.0,35263.0,1.4469999999999
2895,22690.0,27595.0,35227.0,22675.0,27595.0,35257.0,1.4474999999999
2896,22687.0,27583.0,35230.0,22672.0,27601.0,35230.0,1.4479999999999
2897,22687.0,27577.0,35227.0,22681.0,27598.0,35233.0,1.4484999999999
2898,22687.0,27577.0,35221.0,22681.0,27589.0,35230.0,1.4489999999999
2899,22684.0,27574.0,35212.0,22687.0,27586.0,35224.0,1.4494999999999
2900,22663.0,27574.0,35203.0,22687.0,27577.0,35227.0,1.4499999999999
2901,22663.0,27565.0,35206.0,22687.0,27580.0,35209.0,1.4504999999999
2902,22663.0,27565.0,35206.0,22684.0,27577.0,35212.0,1.4509999999999
2903,22669.0,27556.0,35200.0,22687.0,27568.0,35209.0,1.4514999999999
2904,22669.0,27559.0,35209.0,22672.0,27565.0,35206.0,1.4519999999999
2905,22675.0,27565.0,35212.0,22678.0,27568.0,35215.0,1.4524999999999
2906,22675.0,27565.0,35212.0,22678.0,27568.0,35212.0,1.4529999999999
2907,22678.0,27571.0,35215.0,22669.0,27565.0,35212.0,1.4534999999999
2908,22681.0,27574.0,35215.0,22672.0,27565.0,35212.0,1.4539999999999
2909,22684.0,27568.0,35209.0,22672.0,27568.0,35215.0,1.4544999999999
2910,22684.0,27565.0,35209.0,22678.0,27577.0,35203.0,1.4549999999999
2911,22684.0,27574.0,35224.0,22681.0,27565.0,35209.0,1.4554999999999
2912,22669.0,27583.0,35224.0,22675.0,27571.0,35212.0,1.4559999999999
2913,22663.0,27568.0,35221.0,22675.0,27577.0,35218.0,1.4564999999999
2914,22657.0,27565.0,35206.0,22681.0,27580.0,35206.0,1.4569999999999
2915,22651.0,27565.0,35206.0,22684.0,27571.0,35203.0,1.45749999999989
2916,22651.0,27571.0,35206.0,22666.0,27568.0,35203.0,1.45799999999989
2917,22651.0,27571.0,35221.0,22663.0,27568.0,35215.0,1.45849999999989
2918,22651.0,27577.0,35218.0,22663.0,27574.0,35215.0,1.45899999999989
2919,22651.0,27577.0,35224.0,22648.0,27571.0,35224.0,1.45949999999989
2920,22648.0,27580.0,35227.0,22651.0,27568.0,35227.0,1.45999999999989
2921,22636.0,27580.0,35212.0,22654.0,27574.0,35206.0,1.46049999999989
2922,22642.0,27580.0,35215.0,22660.0,27577.0,35203.0,1.46099999999989
2923,22654.0,27580.0,35215.0,22660.0,27580.0,35203.0,1.46149999999989
2924,22642.0,27577.0,35215.0,22660.0,27583.0,35206.0,1.46199999999989
2925,22642.0,27574.0,35203.0,22648.0,27583.0,35206.0,1.46249999999989
2926,22639.0,27574.0,35209.0,22645.0,27583.0,35203.0,1.46299999999989
2927,22639.0,27574.0,35215.0,22648.0,27574.0,35197.0,1.46349999999989
2928,22636.0,27586.0,35212.0,22639.0,27574.0,35203.0,1.46399999999989
2929,22642.0,27583.0,35209.0,22642.0,27571.0,35203.0,1.46449999999989
2930,22636.0,27580.0,35206.0,22636.0,27571.0,35200.0,1.46499999999989
2931,22639.0,27577.0,35209.0,22639.0,27577.0,35203.0,1.46549999999989
2932,22630.0,27565.0,35218.0,22639.0,27586.0,35212.0,1.46599999999989
2933,22627.0,27565.0,35212.0,22639.0,27574.0,35218.0,1.46649999999989
2934,22627.0,27571.0,35212.0,22654.0,27562.0,35215.0,1.46699999999989
2935,22633.0,27577.0,35212.0,22657.0,27562.0,35218.0,1.46749999999989
2936,22645.0,27577.0,35212.0,22639.0,27571.0,35218.0,1.46799999999989
2937,22636.0,27574.0,35206.0,22627.0,27574.0,35218.0,1.46849999999989
2938,22624.0,27571.0,35215.0,22624.0,27574.0,35218.0,1.46899999999989
2939,22630.0,27580.0,35218.0,22630.0,27577.0,35209.0,1.46949999999989
2940,22621.0,27580.0,35212.0,22627.0,27574.0,35224.0,1.46999999999989
2941,22591.0,27580.0,35218.0,22627.0,27574.0,35218.0,1.47049999999989
2942,22570.0,27580.0,35209.0,22636.0,27574.0,35224.0,1.47099999999989
2943,22576.0,27586.0,35209.0,22642.0,27586.0,35215.0,1.47149999999989
2944,22561.0,27586.0,35209.0,22642.0,27586.0,35215.0,1.47199999999989
2945,22567.0,27580.0,35206.0,22624.0,27589.0,35212.0,1.47249999999989
2946,22567.0,27574.0,35200.0,22606.0,27583.0,35209.0,1.47299999999989
2947,22579.0,27583.0,35197.0,22582.0,27589.0,35209.0,1.47349999999989
2948,22579.0,27583.0,35194.0,22582.0,27574.0,35200.0,1.47399999999989
2949,22576.0,27583.0,35194.0,22573.0,27580.0,35200.0,1.47449999999989
2950,22576.0,27598.0,35191.0,22570.0,27583.0,35197.0,1.47499999999989
2951,22582.0,27604.0,35197.0,22576.0,27580.0,35203.0,1.47549999999989
2952,22579.0,27598.0,35185.0,22567.0,27598.0,35194.0,1.47599999999989
2953,22582.0,27607.0,35185.0,22576.0,27610.0,35191.0,1.47649999999989
2954,22576.0,27607.0,35191.0,22576.0,27610.0,35191.0,1.47699999999989
2955,22585.0,27607.0,35182.0,22570.0,27610.0,35191.0,1.47749999999989
2956,22591.0,27610.0,35179.0,22582.0,27607.0,35185.0,1.47799999999989
2957,22585.0,27607.0,35179.0,22579.0,27610.0,35185.0,1.47849999999989
2958,22582.0,27604.0,35182.0,22576.0,27610.0,35179.0,1.47899999999989
2959,22576.0,27595.0,35179.0,22573.0,27610.0,35182.0,1.47949999999989
2960,22579.0,27592.0,35185.0,22573.0,27610.0,35185.0,1.47999999999989
2961,22570.0,27589.0,35188.0,22588.0,27601.0,35188.0,1.48049999999989
2962,22561.0,27580.0,35200.0,22582.0,27583.0,35200.0,1.48099999999989
2963,22564.0,27586.0,35200.0,22585.0,27577.0,35197.0,1.48149999999989
2964,22567.0,27565.0,35194.0,22582.0,27580.0,35197.0,1.48199999999989
2965,22561.0,27574.0,35197.0,22576.0,27586.0,35191.0,1.48249999999989
2966,22570.0,27568.0,35194.0,22567.0,27580.0,35188.0,1.48299999999989
2967,22570.0,27559.0,35182.0,22564.0,27571.0,35176.0,1.48349999999989
2968,22570.0,27562.0,35164.0,22561.0,27568.0,35176.0,1.48399999999989
2969,22570.0,27547.0,35173.0,22552.0,27565.0,35167.0,1.48449999999989
2970,22576.0,27535.0,35155.0,22552.0,27562.0,35167.0,1.48499999999989
2971,22576.0,27532.0,35143.0,22564.0,27556.0,35152.0,1.48549999999989
2972,22567.0,27526.0,35134.0,22567.0,27541.0,35140.0,1.48599999999989
2973,22570.0,27517.0,35131.0,22567.0,27514.0,35131.0,1.48649999999989
2974,22573.0,27496.0,35116.0,22567.0,27508.0,35131.0,1.48699999999989
2975,22573.0,27505.0,35125.0,22561.0,27508.0,35119.0,1.48749999999989
2976,22570.0,27496.0,35122.0,22564.0,27520.0,35119.0,1.48799999999989
2977,22558.0,27505.0,35119.0,22570.0,27514.0,35119.0,1.48849999999989
2978,22552.0,27499.0,35119.0,22567.0,27505.0,35119.0,1.48899999999989
2979,22555.0,27508.0,35116.0,22567.0,27496.0,35113.0,1.48949999999989
2980,22546.0,27517.0,35107.0,22564.0,27505.0,35110.0,1.48999999999989
2981,22546.0,27517.0,35101.0,22561.0,27505.0,35110.0,1.49049999999989
2982,22555.0,27505.0,35104.0,22558.0,27502.0,35098.0,1.49099999999989
2983,22555.0,27499.0,35104.0,22558.0,27508.0,35107.0,1.49149999999989
2984,22552.0,27499.0,35101.0,22558.0,27514.0,35101.0,1.49199999999989
2985,22552.0,27487.0,35089.0,22555.0,27517.0,35095.0,1.49249999999989
2986,22537.0,27478.0,35092.0,22555.0,27496.0,35083.0,1.49299999999989
2987,22534.0,27481.0,35077.0,22555.0,27490.0,35077.0,1.49349999999989
2988,22531.0,27466.0,35074.0,22543.0,27487.0,35068.0,1.49399999999989
2989,22528.0,27466.0,35074.0,22546.0,27484.0,35062.0,1.49449999999989
2990,22525.0,27457.0,35077.0,22543.0,27484.0,35059.0,1.49499999999989
2991,22528.0,27451.0,35089.0,22540.0,27475.0,35068.0,1.49549999999989
2992,22522.0,27445.0,35077.0,22525.0,27466.0,35074.0,1.49599999999989
2993,22528.0,27427.0,35071.0,22528.0,27454.0,35071.0,1.49649999999989
2994,22519.0,27424.0,35068.0,22525.0,27457.0,35065.0,1.49699999999989
2995,22519.0,27427.0,35068.0,22519.0,27457.0,35059.0,1.49749999999989
2996,22516.0,27421.0,35065.0,22519.0,27442.0,35059.0,1.49799999999989
2997,22513.0,27418.0,35062.0,22525.0,27421.0,35062.0,1.49849999999989
2998,22498.0,27412.0,35068.0,22522.0,27421.0,35062.0,1.49899999999989
2999,22495.0,27406.0,35071.0,22519.0,27421.0,35068.0,1.49949999999989
3000,22498.0,27406.0,35056.0,22519.0,27412.0,35059.0,1.49999999999989
3001,22483.0,27409.0,35056.0,22510.0,27409.0,35053.0,1.50049999999989
3002,22492.0,27403.0,35044.0,22498.0,27406.0,35044.0,1.50099999999989
3003,22486.0,27409.0,35044.0,22492.0,27403.0,35041.0,1.50149999999989
3004,22495.0,27391.0,35050.0,22498.0,27409.0,35041.0,1.50199999999989
3005,22486.0,27391.0,35056.0,22480.0,27412.0,35050.0,1.50249999999989
3006,22474.0,27376.0,35053.0,22492.0,27409.0,35038.0,1.50299999999989
3007,22474.0,27379.0,35053.0,22489.0,27415.0,35047.0,1.50349999999989
3008,22471.0,27367.0,35047.0,22498.0,27385.0,35047.0,1.50399999999989
3009,22453.0,27367.0,35032.0,22486.0,27385.0,35041.0,1.50449999999989
3010,22450.0,27361.0,35020.0,22480.0,27373.0,35026.0,1.50499999999989
3011,22447.0,27361.0,35014.0,22483.0,27364.0,35014.0,1.50549999999989
3012,22438.0,27355.0,35011.0,22477.0,27361.0,35008.0,1.50599999999989
3013,22447.0,27349.0,35011.0,22477.0,27364.0,35011.0,1.50649999999989
3014,22444.0,27340.0,35002.0,22471.0,27355.0,35008.0,1.50699999999989
3015,22450.0,27328.0,34996.0,22474.0,27346.0,35008.0,1.50749999999989
3016,22450.0,27319.0,34993.0,22450.0,27337.0,34999.0,1.50799999999989
3017,22456.0,27325.0,34993.0,22441.0,27331.0,34990.0,1.50849999999989
3018,22453.0,27319.0,34996.0,22435.0,27331.0,34993.0,1.50899999999989
3019,22456.0,27307.0,34999.0,22438.0,27322.0,34993.0,1.50949999999989
3020,22465.0,27307.0,34999.0,22435.0,27322.0,34996.0,1.50999999999989
3021,22462.0,27298.0,35005.0,22438.0,27319.0,34996.0,1.51049999999989
3022,22468.0,27298.0,35002.0,22438.0,27316.0,34999.0,1.51099999999989
3023,22468.0,27280.0,34999.0,22441.0,27307.0,34996.0,1.51149999999989
3024,22462.0,27274.0,35005.0,22450.0,27295.0,34999.0,1.51199999999989
3025,22462.0,27253.0,35008.0,22450.0,27289.0,34999.0,1.51249999999989
3026,22453.0,27250.0,35005.0,22453.0,27274.0,35002.0,1.51299999999989
3027,22459.0,27250.0,35002.0,22450.0,27259.0,34999.0,1.51349999999989
3028,22444.0,27250.0,35002.0,22450.0,27250.0,34996.0,1.51399999999989
3029,22441.0,27232.0,35005.0,22444.0,27253.0,34993.0,1.51449999999989
3030,22438.0,27217.0,35002.0,22447.0,27250.0,34996.0,1.51499999999989
3031,22435.0,27214.0,34999.0,22456.0,27232.0,34999.0,1.51549999999989
3032,22435.0,27217.0,34999.0,22450.0,27232.0,35002.0,1.51599999999989
3033,22435.0,27208.0,34990.0,22447.0,27226.0,34993.0,1.51649999999989
3034,22432.0,27181.0,34987.0,22444.0,27226.0,34984.0,1.51699999999989
3035,22432.0,27181.0,34984.0,22441.0,27211.0,34981.0,1.51749999999989
3036,22441.0,27148.0,34981.0,22435.0,27205.0,34981.0,1.51799999999989
3037,22447.0,27142.0,34981.0,22435.0,27205.0,34978.0,1.51849999999989
3038,22456.0,27154.0,34981.0,22432.0,27196.0,34981.0,1.51899999999989
3039,22453.0,27154.0,34990.0,22438.0,27187.0,34978.0,1.51949999999989
3040,22456.0,27154.0,34981.0,22438.0,27184.0,34987.0,1.51999999999989
3041,22453.0,27148.0,34990.0,22441.0,27184.0,34978.0,1.52049999999989
3042,22447.0,27145.0,34990.0,22450.0,27157.0,34984.0,1.52099999999989
3043,22444.0,27145.0,34990.0,22456.0,27154.0,34981.0,1.52149999999989
3044,22444.0,27142.0,34993.0,22459.0,27154.0,34987.0,1.52199999999989
3045,22438.0,27136.0,34996.0,22453.0,27148.0,34996.0,1.52249999999989
3046,22435.0,27118.0,35002.0,22444.0,27145.0,34990.0,1.52299999999989
3047,22435.0,27118.0,35005.0,22432.0,27133.0,34996.0,1.52349999999989
3048,22426.0,27118.0,34999.0,22429.0,27118.0,34999.0,1.52399999999989
3049,22429.0,27115.0,34999.0,22426.0,27118.0,34996.0,1.52449999999989
3050,22435.0,27121.0,34990.0,22420.0,27115.0,34984.0,1.52499999999989
3051,22429.0,27124.0,34996.0,22423.0,27112.0,34984.0,1.52549999999989
3052,22429.0,27118.0,34996.0,22420.0,27112.0,34981.0,1.52599999999989
3053,22432.0,27115.0,34993.0,22426.0,27115.0,34987.0,1.52649999999989
3054,22432.0,27112.0,34984.0,22426.0,27118.0,34987.0,1.52699999999989
3055,22432.0,27109.0,34984.0,22423.0,27121.0,34978.0,1.52749999999989
3056,22429.0,27115.0,34990.0,22417.0,27121.0,34984.0,1.52799999999989
3057,22414.0,27127.0,34996.0,22420.0,27115.0,34987.0,1.52849999999989
3058,22411.0,27124.0,35002.0,22417.0,27121.0,34996.0,1.52899999999989
3059,22414.0,27121.0,35002.0,22417.0,27124.0,35002.0,1.52949999999989
3060,22411.0,27121.0,34999.0,22420.0,27121.0,35005.0,1.52999999999989
3061,22408.0,27124.0,35011.0,22417.0,27124.0,35008.0,1.53049999999989
3062,22405.0,27124.0,35005.0,22408.0,27121.0,35005.0,1.53099999999989
3063,22408.0,27130.0,35005.0,22402.0,27121.0,35008.0,1.53149999999989
3064,22414.0,27127.0,35005.0,22408.0,27124.0,35008.0,1.53199999999989
3065,22402.0,27127.0,35005.0,22402.0,27127.0,35008.0,1.53249999999989
3066,22396.0,27130.0,35002.0,22399.0,27124.0,35005.0,1.53299999999989
3067,22381.0,27124.0,35005.0,22402.0,27124.0,35002.0,1.53349999999989
3068,22387.0,27121.0,35002.0,22405.0,27115.0,35002.0,1.53399999999989
3069,22378.0,27121.0,35002.0,22393.0,27112.0,35002.0,1.53449999999989
3070,22378.0,27118.0,35005.0,22390.0,27112.0,35005.0,1.53499999999989
3071,22384.0,27112.0,35005.0,22366.0,27112.0,35005.0,1.53549999999989
3072,22390.0,27112.0,35008.0,22369.0,27115.0,35008.0,1.53599999999989
3073,22393.0,27097.0,35008.0,22369.0,27118.0,35008.0,1.53649999999989
3074,22396.0,27091.0,35014.0,22375.0,27115.0,35011.0,1.53699999999989
3075,22396.0,27091.0,35017.0,22387.0,27112.0,35014.0,1.53749999999989
3076,22384.0,27079.0,35020.0,22393.0,27106.0,35017.0,1.53799999999989
3077,22384.0,27079.0,35014.0,22396.0,27094.0,35014.0,1.53849999999989
3078,22378.0,27082.0,35026.0,22393.0,27085.0,35035.0,1.53899999999989
3079,22384.0,27085.0,35020.0,22390.0,27088.0,35035.0,1.53949999999989
3080,22390.0,27100.0,35020.0,22384.0,27082.0,35029.0,1.53999999999989
3081,22378.0,27088.0,35008.0,22384.0,27076.0,35011.0,1.54049999999989
3082,22378.0,27088.0,35008.0,22369.0,27079.0,35008.0,1.54099999999989
3083,22378.0,27088.0,35008.0,22375.0,27082.0,35008.0,1.54149999999989
3084,22372.0,27088.0,35005.0,22384.0,27088.0,35005.0,1.54199999999989
3085,22372.0,27091.0,35002.0,22387.0,27094.0,35008.0,1.54249999999989
3086,22369.0,27085.0,35008.0,22366.0,27088.0,35005.0,1.54299999999989
3087,22372.0,27076.0,35014.0,22366.0,27085.0,35017.0,1.54349999999989
3088,22372.0,27073.0,35005.0,22363.0,27079.0,35020.0,1.54399999999989
3089,22369.0,27073.0,35011.0,22369.0,27073.0,34999.0,1.54449999999989
3090,22369.0,27070.0,35014.0,22372.0,27058.0,35005.0,1.54499999999989
3091,22366.0,27058.0,35008.0,22372.0,27061.0,35005.0,1.54549999999989
3092,22357.0,27058.0,35014.0,22369.0,27058.0,35014.0,1.54599999999989
3093,22357.0,27052.0,35011.0,22366.0,27052.0,35008.0,1.54649999999989
3094,22357.0,27049.0,35011.0,22360.0,27046.0,35005.0,1.54699999999989
3095,22363.0,27049.0,35014.0,22360.0,27046.0,35002.0,1.54749999999989
3096,22363.0,27049.0,35020.0,22360.0,27049.0,35005.0,1.54799999999989
3097,22363.0,27040.0,35017.0,22360.0,27049.0,34996.0,1.54849999999988
3098,22372.0,27043.0,35023.0,22360.0,27049.0,35005.0,1.54899999999988
3099,22375.0,27046.0,35023.0,22363.0,27040.0,34999.0,1.54949999999988
3100,22366.0,27055.0,35029.0,22360.0,27046.0,35011.0,1.54999999999988
3101,22363.0,27058.0,35026.0,22354.0,27043.0,35011.0,1.55049999999988
3102,22360.0,27055.0,35032.0,22354.0,27040.0,35017.0,1.55099999999988
3103,22369.0,27049.0,35038.0,22348.0,27046.0,35023.0,1.55149999999988
3104,22360.0,27055.0,35044.0,22348.0,27052.0,35029.0,1.55199999999988
3105,22357.0,27049.0,35038.0,22354.0,27055.0,35032.0,1.55249999999988
3106,22354.0,27055.0,35038.0,22357.0,27049.0,35032.0,1.55299999999988
3107,22357.0,27043.0,35035.0,22357.0,27043.0,35032.0,1.55349999999988
3108,22357.0,27043.0,35026.0,22366.0,27052.0,35029.0,1.55399999999988
3109,22360.0,27046.0,35029.0,22360.0,27046.0,35029.0,1.55449999999988
3110,22351.0,27040.0,35029.0,22357.0,27043.0,35029.0,1.55499999999988
3111,22342.0,27043.0,35020.0,22354.0,27037.0,35032.0,1.55549999999988
3112,22348.0,27043.0,35011.0,22351.0,27034.0,35029.0,1.55599999999988
3113,22357.0,27043.0,34999.0,22354.0,27037.0,35002.0,1.55649999999988
3114,22357.0,27061.0,34990.0,22354.0,27040.0,34993.0,1.55699999999988
3115,22357.0,27064.0,34990.0,22354.0,27040.0,34984.0,1.55749999999988
3116,22354.0,27064.0,34999.0,22357.0,27061.0,34987.0,1.55799999999988
3117,22354.0,27061.0,34999.0,22342.0,27058.0,34996.0,1.55849999999988
3118,22351.0,27049.0,35005.0,22348.0,27058.0,34999.0,1.55899999999988
3119,22348.0,27049.0,35005.0,22351.0,27061.0,35002.0,1.55949999999988
3120,22342.0,27049.0,34996.0,22354.0,27055.0,34999.0,1.55999999999988
3121,22339.0,27043.0,35008.0,22351.0,27055.0,34993.0,1.56049999999988
3122,22333.0,27040.0,35008.0,22354.0,27046.0,35002.0,1.56099999999988
3123,22333.0,27028.0,34999.0,22351.0,27043.0,35002.0,1.56149999999988
3124,22333.0,27043.0,35011.0,22342.0,27040.0,35005.0,1.56199999999988
3125,22321.0,27043.0,35020.0,22330.0,27028.0,35014.0,1.56249999999988
3126,22315.0,27046.0,35017.0,22333.0,27037.0,35023.0,1.56299999999988
3127,22309.0,27049.0,35029.0,22315.0,27040.0,35029.0,1.56349999999988
3128,22309.0,27058.0,35023.0,22315.0,27052.0,35032.0,1.56399999999988
3129,22309.0,27058.0,35029.0,22309.0,27052.0,35035.0,1.56449999999988
3130,22306.0,27040.0,35035.0,22309.0,27061.0,35029.0,1.56499999999988
3131,22294.0,27034.0,35035.0,22300.0,27052.0,35032.0,1.56549999999988
3132,22291.0,27040.0,35038.0,22291.0,27037.0,35041.0,1.56599999999988
3133,22288.0,27043.0,35041.0,22294.0,27034.0,35044.0,1.56649999999988
3134,22288.0,27046.0,35047.0,22297.0,27043.0,35050.0,1.56699999999988
3135,22276.0,27043.0,35029.0,22300.0,27049.0,35047.0,1.56749999999988
3136,22288.0,27058.0,35032.0,22297.0,27043.0,35035.0,1.56799999999988
3137,22288.0,27055.0,35041.0,22282.0,27049.0,35041.0,1.56849999999988
3138,22297.0,27064.0,35035.0,22282.0,27058.0,35041.0,1.56899999999988
3139,22282.0,27064.0,35047.0,22285.0,27055.0,35041.0,1.56949999999988
3140,22282.0,27055.0,35071.0,22285.0,27064.0,35056.0,1.56999999999988
3141,22279.0,27055.0,35083.0,22276.0,27055.0,35077.0,1.57049999999988
3142,22279.0,27055.0,35083.0,22282.0,27052.0,35080.0,1.57099999999988
3143,22279.0,27052.0,35101.0,22282.0,27052.0,35077.0,1.57149999999988
3144,22273.0,27046.0,35101.0,22279.0,27064.0,35089.0,1.57199999999988
3145,22264.0,27037.0,35107.0,22276.0,27064.0,35089.0,1.57249999999988
3146,22267.0,27040.0,35128.0,22273.0,27052.0,35092.0,1.57299999999988
3147,22273.0,27028.0,35137.0,22276.0,27040.0,35119.0,1.57349999999988
3148,22276.0,27034.0,35131.0,22279.0,27031.0,35128.0,1.57399999999988
3149,22273.0,27046.0,35140.0,22264.0,27028.0,35125.0,1.57449999999988
3150,22276.0,27040.0,35143.0,22273.0,27034.0,35140.0,1.57499999999988
3151,22279.0,27049.0,35161.0,22264.0,27043.0,35143.0,1.57549999999988
3152,22276.0,27043.0,35167.0,22270.0,27040.0,35152.0,1.57599999999988
3153,22273.0,27040.0,35194.0,22279.0,27052.0,35161.0,1.57649999999988
3154,22270.0,27052.0,35194.0,22282.0,27037.0,35188.0,1.57699999999988
3155,22270.0,27052.0,35185.0,22276.0,27040.0,35188.0,1.57749999999988
3156,22261.0,27043.0,35197.0,22291.0,27043.0,35188.0,1.57799999999988
3157,22279.0,27055.0,35191.0,22273.0,27043.0,35197.0,1.57849999999988
3158,22270.0,27058.0,35200.0,22282.0,27043.0,35194.0,1.57899999999988
3159,22258.0,27049.0,35212.0,22279.0,27052.0,35197.0,1.57949999999988
3160,22264.0,27046.0,35212.0,22282.0,27064.0,35212.0,1.57999999999988
3161,22267.0,27049.0,35209.0,22285.0,27055.0,35209.0,1.58049999999988
3162,22273.0,27049.0,35221.0,22264.0,27046.0,35227.0,1.58099999999988
3163,22246.0,27055.0,35218.0,22258.0,27058.0,35242.0,1.58149999999988
3164,22237.0,27055.0,35239.0,22273.0,27058.0,35242.0,1.58199999999988
3165,22228.0,27049.0,35284.0,22273.0,27055.0,35251.0,1.58249999999988
3166,22225.0,27049.0,35275.0,22261.0,27055.0,35290.0,1.58299999999988
3167,22204.0,27049.0,35260.0,22261.0,27055.0,35281.0,1.58349999999988
3168,22216.0,27034.0,35257.0,22240.0,27046.0,35266.0,1.58399999999988
3169,22225.0,27049.0,35269.0,22243.0,27040.0,35260.0,1.58449999999988
3170,22225.0,27058.0,35263.0,22225.0,27046.0,35266.0,1.58499999999988
3171,22234.0,27058.0,35257.0,22222.0,27052.0,35266.0,1.58549999999988
3172,22216.0,27061.0,35245.0,22207.0,27052.0,35254.0,1.58599999999988
3173,22210.0,27043.0,35236.0,22210.0,27058.0,35251.0,1.58649999999988
3174,22213.0,27034.0,35248.0,22216.0,27052.0,35239.0,1.58699999999988
3175,22195.0,27043.0,35266.0,22228.0,27046.0,35245.0,1.58749999999988
3176,22186.0,27034.0,35242.0,22225.0,27031.0,35263.0,1.58799999999988
3177,22192.0,27037.0,35245.0,22213.0,27040.0,35245.0,1.58849999999988
3178,22153.0,27040.0,35236.0,22216.0,27037.0,35266.0,1.58899999999988
3179,22162.0,27046.0,35248.0,22207.0,27025.0,35236.0,1.58949999999988
3180,22168.0,27034.0,35260.0,22189.0,27028.0,35233.0,1.58999999999988
3181,22162.0,27028.0,35233.0,22189.0,27037.0,35251.0,1.59049999999988
3182,22165.0,26992.0,35233.0,22198.0,27025.0,35227.0,1.59099999999988
3183,22165.0,26986.0,35239.0,22198.0,27025.0,35233.0,1.59149999999988
3184,22135.0,26992.0,35239.0,22180.0,26989.0,35239.0,1.59199999999988
3185,22126.0,27010.0,35233.0,22198.0,26971.0,35242.0,1.59249999999988
3186,22141.0,27004.0,35221.0,22165.0,26980.0,35239.0,1.59299999999988
3187,22141.0,26998.0,35230.0,22165.0,26986.0,35230.0,1.59349999999988
3188,22138.0,26998.0,35224.0,22156.0,26989.0,35224.0,1.59399999999988
3189,22144.0,26998.0,35227.0,22135.0,26992.0,35212.0,1.59449999999988
3190,22150.0,26998.0,35218.0,22126.0,26989.0,35218.0,1.59499999999988
3191,22132.0,26989.0,35221.0,22120.0,26992.0,35209.0,1.59549999999988
3192,22123.0,26986.0,35215.0,22141.0,27004.0,35212.0,1.59599999999988
3193,22108.0,26986.0,35218.0,22144.0,26992.0,35212.0,1.59649999999988
3194,22102.0,26983.0,35200.0,22147.0,26983.0,35215.0,1.59699999999988
3195,22105.0,26968.0,35206.0,22150.0,26971.0,35200.0,1.59749999999988
3196,22093.0,26977.0,35200.0,22147.0,26971.0,35209.0,1.59799999999988
3197,22099.0,26983.0,35188.0,22117.0,26962.0,35203.0,1.59849999999988
3198,22090.0,26971.0,35194.0,22108.0,26965.0,35203.0,1.59899999999988
3199,22087.0,26953.0,35197.0,22105.0,26959.0,35197.0,1.59949999999988
3200,22069.0,26950.0,35191.0,22096.0,26947.0,35221.0,1.59999999999988
3201,22054.0,26950.0,35158.0,22096.0,26938.0,35203.0,1.60049999999988
3202,22069.0,26926.0,35149.0,22093.0,26929.0,35176.0,1.60099999999988
3203,22060.0,26962.0,35146.0,22102.0,26929.0,35152.0,1.60149999999988
3204,22045.0,26992.0,35161.0,22078.0,26911.0,35155.0,1.60199999999988
3205,22042.0,26998.0,35155.0,22072.0,26902.0,35152.0,1.60249999999988
3206,22024.0,26998.0,35158.0,22060.0,26905.0,35155.0,1.60299999999988
3207,22021.0,26992.0,35122.0,22054.0,26899.0,35152.0,1.60349999999988
3208,22021.0,26995.0,35119.0,22066.0,26932.0,35122.0,1.60399999999988
3209,22015.0,27001.0,35119.0,22054.0,26965.0,35119.0,1.60449999999988
3210,22006.0,26992.0,35119.0,22036.0,26968.0,35119.0,1.60499999999988
3211,21994.0,26986.0,35119.0,22033.0,26971.0,35116.0,1.60549999999988
3212,21985.0,26986.0,35101.0,22024.0,26953.0,35101.0,1.60599999999988
3213,21991.0,26980.0,35089.0,22021.0,26962.0,35092.0,1.60649999999988
3214,21973.0,27001.0,35077.0,22012.0,26959.0,35083.0,1.60699999999988
3215,21952.0,26992.0,35068.0,22000.0,26953.0,35080.0,1.60749999999988
3216,21937.0,26995.0,35062.0,22003.0,26965.0,35071.0,1.60799999999988
3217,21919.0,26983.0,35077.0,21988.0,26974.0,35065.0,1.60849999999988
3218,21907.0,26986.0,35071.0,21976.0,26971.0,35062.0,1.60899999999988
3219,21892.0,26995.0,35065.0,21967.0,26959.0,35068.0,1.60949999999988
3220,21883.0,26959.0,35050.0,21967.0,26962.0,35056.0,1.60999999999988
3221,21883.0,26959.0,35047.0,21931.0,26971.0,35047.0,1.61049999999988
3222,21850.0,26965.0,35059.0,21928.0,26950.0,35044.0,1.61099999999988
3223,21838.0,26962.0,35056.0,21907.0,26935.0,35056.0,1.61149999999988
3224,21847.0,26953.0,35053.0,21907.0,26920.0,35050.0,1.61199999999988
3225,21832.0,26959.0,35053.0,21898.0,26920.0,35053.0,1.61249999999988
3226,21835.0,26962.0,35038.0,21895.0,26932.0,35047.0,1.61299999999988
3227,21832.0,26956.0,35050.0,21871.0,26935.0,35032.0,1.61349999999988
3228,21835.0,26959.0,35053.0,21841.0,26947.0,35041.0,1.61399999999988
3229,21814.0,26959.0,35023.0,21844.0,26941.0,35041.0,1.61449999999988
3230,21802.0,26965.0,35032.0,21832.0,26950.0,35014.0,1.61499999999988
3231,21799.0,26965.0,35023.0,21841.0,26947.0,35020.0,1.61549999999988
3232,21808.0,26947.0,35008.0,21841.0,26950.0,35011.0,1.61599999999988
3233,21802.0,26950.0,35005.0,21829.0,26950.0,35014.0,1.61649999999988
3234,21802.0,26941.0,35008.0,21826.0,26929.0,35005.0,1.61699999999988
3235,21799.0,26941.0,35002.0,21805.0,26944.0,35008.0,1.61749999999988
3236,21802.0,26953.0,35008.0,21805.0,26935.0,35008.0,1.61799999999988
3237,21787.0,26947.0,35014.0,21805.0,26929.0,35011.0,1.61849999999988
3238,21787.0,26935.0,35002.0,21793.0,26932.0,35014.0,1.61899999999988
3239,21778.0,26926.0,35002.0,21793.0,26923.0,35002.0,1.61949999999988
3240,21751.0,26944.0,34993.0,21787.0,26926.0,34999.0,1.61999999999988
3241,21736.0,26950.0,34993.0,21781.0,26917.0,34984.0,1.62049999999988
3242,21739.0,26947.0,34987.0,21793.0,26917.0,34987.0,1.62099999999988
3243,21739.0,26941.0,34975.0,21781.0,26914.0,34978.0,1.62149999999988
3244,21727.0,26938.0,34957.0,21781.0,26929.0,34981.0,1.62199999999988
3245,21718.0,26938.0,34942.0,21760.0,26935.0,34963.0,1.62249999999988
3246,21715.0,26920.0,34942.0,21739.0,26926.0,34942.0,1.62299999999988
3247,21715.0,26917.0,34945.0,21733.0,26935.0,34939.0,1.62349999999988
3248,21721.0,26923.0,34939.0,21733.0,26920.0,34933.0,1.62399999999988
3249,21712.0,26926.0,34948.0,21733.0,26917.0,34939.0,1.62449999999988
3250,21706.0,26929.0,34942.0,21736.0,26908.0,34942.0,1.62499999999988
3251,21697.0,26923.0,34933.0,21733.0,26908.0,34939.0,1.62549999999988
3252,21691.0,26920.0,34939.0,21724.0,26911.0,34936.0,1.62599999999988
3253,21712.0,26908.0,34930.0,21727.0,26923.0,34939.0,1.62649999999988
3254,21700.0,26905.0,34915.0,21721.0,26923.0,34921.0,1.62699999999988
3255,21694.0,26917.0,34891.0,21706.0,26914.0,34912.0,1.62749999999988
3256,21670.0,26914.0,34861.0,21703.0,26914.0,34894.0,1.62799999999988
3257,21667.0,26929.0,34840.0,21691.0,26920.0,34885.0,1.62849999999988
3258,21649.0,26908.0,34840.0,21688.0,26920.0,34855.0,1.62899999999988
3259,21646.0,26884.0,34828.0,21709.0,26911.0,34837.0,1.62949999999988
3260,21637.0,26881.0,34819.0,21688.0,26899.0,34825.0,1.62999999999988
3261,21646.0,26893.0,34822.0,21676.0,26896.0,34816.0,1.63049999999988
3262,21625.0,26899.0,34822.0,21661.0,26881.0,34822.0,1.63099999999988
3263,21613.0,26917.0,34822.0,21658.0,26884.0,34819.0,1.63149999999988
3264,21607.0,26905.0,34819.0,21643.0,26878.0,34822.0,1.63199999999988
3265,21583.0,26911.0,34816.0,21640.0,26896.0,34825.0,1.63249999999988
3266,21574.0,26908.0,34828.0,21631.0,26899.0,34828.0,1.63299999999988
3267,21568.0,26914.0,34831.0,21637.0,26923.0,34825.0,1.63349999999988
3268,21565.0,26911.0,34816.0,21628.0,26920.0,34831.0,1.63399999999988
3269,21538.0,26902.0,34810.0,21616.0,26932.0,34816.0,1.63449999999988
3270,21526.0,26890.0,34804.0,21604.0,26920.0,34813.0,1.63499999999988
3271,21568.0,26890.0,34798.0,21586.0,26905.0,34807.0,1.63549999999988
3272,21577.0,26875.0,34783.0,21574.0,26905.0,34798.0,1.63599999999988
3273,21568.0,26869.0,34771.0,21583.0,26908.0,34777.0,1.63649999999988
3274,21571.0,26872.0,34777.0,21568.0,26884.0,34771.0,1.63699999999988
3275,21571.0,26863.0,34771.0,21553.0,26878.0,34762.0,1.63749999999988
3276,21598.0,26860.0,34777.0,21538.0,26872.0,34756.0,1.63799999999988
3277,21583.0,26839.0,34777.0,21532.0,26863.0,34756.0,1.63849999999988
3278,21580.0,26821.0,34768.0,21547.0,26851.0,34756.0,1.63899999999988
3279,21595.0,26818.0,34744.0,21559.0,26839.0,34756.0,1.63949999999987
3280,21589.0,26821.0,34741.0,21562.0,26839.0,34735.0,1.63999999999987
3281,21586.0,26809.0,34723.0,21556.0,26827.0,34732.0,1.64049999999987
3282,21574.0,26800.0,34714.0,21562.0,26806.0,34720.0,1.64099999999987
3283,21574.0,26767.0,34717.0,21568.0,26797.0,34705.0,1.64149999999987
3284,21583.0,26770.0,34720.0,21586.0,26788.0,34705.0,1.64199999999987
3285,21568.0,26743.0,34702.0,21592.0,26758.0,34711.0,1.64249999999987
3286,21559.0,26725.0,34684.0,21580.0,26767.0,34693.0,1.64299999999987
3287,21565.0,26713.0,34687.0,21577.0,26740.0,34687.0,1.64349999999987
3288,21562.0,26683.0,34672.0,21583.0,26731.0,34678.0,1.64399999999987
3289,21562.0,26653.0,34672.0,21574.0,26719.0,34672.0,1.64449999999987
3290,21550.0,26626.0,34672.0,21547.0,26692.0,34675.0,1.64499999999987
3291,21538.0,26614.0,34672.0,21556.0,26632.0,34672.0,1.64549999999987
3292,21556.0,26602.0,34663.0,21553.0,26623.0,34669.0,1.64599999999987
3293,21547.0,26599.0,34669.0,21550.0,26608.0,34663.0,1.64649999999987
3294,21526.0,26584.0,34666.0,21550.0,26596.0,34666.0,1.64699999999987
3295,21508.0,26563.0,34663.0,21556.0,26584.0,34663.0,1.64749999999987
3296,21490.0,26551.0,34657.0,21526.0,26584.0,34666.0,1.64799999999987
3297,21493.0,26539.0,34645.0,21544.0,26569.0,34657.0,1.64849999999987
3298,21493.0,26530.0,34639.0,21538.0,26557.0,34648.0,1.64899999999987
3299,21493.0,26539.0,34660.0,21544.0,26551.0,34645.0,1.64949999999987
3300,21502.0,26533.0,34663.0,21526.0,26542.0,34666.0,1.64999999999987
3301,21487.0,26536.0,34654.0,21511.0,26551.0,34672.0,1.65049999999987
3302,21484.0,26521.0,34636.0,21499.0,26542.0,34663.0,1.65099999999987
3303,21490.0,26506.0,34648.0,21496.0,26530.0,34642.0,1.65149999999987
3304,21499.0,26494.0,34639.0,21490.0,26524.0,34648.0,1.65199999999987
3305,21496.0,26485.0,34627.0,21493.0,26506.0,34636.0,1.65249999999987
3306,21490.0,26482.0,34612.0,21469.0,26503.0,34627.0,1.65299999999987
3307,21499.0,26473.0,34609.0,21490.0,26485.0,34615.0,1.65349999999987
3308,21502.0,26458.0,34600.0,21490.0,26479.0,34606.0,1.65399999999987
3309,21496.0,26446.0,34597.0,21487.0,26470.0,34600.0,1.65449999999987
3310,21508.0,26434.0,34591.0,21487.0,26455.0,34591.0,1.65499999999987
3311,21508.0,26425.0,34579.0,21475.0,26440.0,34597.0,1.65549999999987
3312,21508.0,26404.0,34585.0,21472.0,26443.0,34579.0,1.65599999999987
3313,21502.0,26374.0,34564.0,21490.0,26443.0,34582.0,1.65649999999987
3314,21499.0,26356.0,34564.0,21499.0,26416.0,34570.0,1.65699999999987
3315,21508.0,26347.0,34570.0,21484.0,26398.0,34570.0,1.65749999999987
3316,21496.0,26347.0,34576.0,21484.0,26371.0,34576.0,1.65799999999987
3317,21493.0,26344.0,34573.0,21499.0,26368.0,34573.0,1.65849999999987
3318,21469.0,26335.0,34567.0,21499.0,26359.0,34576.0,1.65899999999987
3319,21475.0,26320.0,34564.0,21505.0,26353.0,34573.0,1.65949999999987
3320,21469.0,26314.0,34555.0,21505.0,26338.0,34561.0,1.65999999999987
3321,21469.0,26287.0,34528.0,21496.0,26335.0,34564.0,1.66049999999987
3322,21460.0,26287.0,34525.0,21484.0,26326.0,34543.0,1.66099999999987
3323,21463.0,26275.0,34513.0,21481.0,26317.0,34531.0,1.66149999999987
3324,21451.0,26269.0,34510.0,21469.0,26308.0,34528.0,1.66199999999987
3325,21439.0,26257.0,34504.0,21475.0,26299.0,34516.0,1.66249999999987
3326,21439.0,26254.0,34483.0,21472.0,26281.0,34507.0,1.66299999999987
3327,21442.0,26248.0,34477.0,21469.0,26272.0,34486.0,1.66349999999987
3328,21439.0,26224.0,34462.0,21469.0,26266.0,34483.0,1.66399999999987
3329,21439.0,26224.0,34465.0,21466.0,26254.0,34465.0,1.66449999999987
3330,21433.0,26230.0,34444.0,21454.0,26239.0,34462.0,1.66499999999987
3331,21424.0,26248.0,34444.0,21454.0,26230.0,34447.0,1.66549999999987
3332,21421.0,26248.0,34441.0,21448.0,26239.0,34444.0,1.66599999999987
3333,21418.0,26245.0,34456.0,21448.0,26239.0,34441.0,1.66649999999987
3334,21406.0,26254.0,34459.0,21442.0,26242.0,34459.0,1.66699999999987
3335,21403.0,26239.0,34453.0,21442.0,26245.0,34459.0,1.66749999999987
3336,21394.0,26233.0,34450.0,21439.0,26257.0,34450.0,1.66799999999987
3337,21385.0,26224.0,34435.0,21430.0,26242.0,34447.0,1.66849999999987
3338,21394.0,26230.0,34423.0,21415.0,26239.0,34438.0,1.66899999999987
3339,21397.0,26218.0,34420.0,21415.0,26242.0,34420.0,1.66949999999987
3340,21400.0,26215.0,34420.0,21406.0,26236.0,34414.0,1.66999999999987
3341,21403.0,26203.0,34423.0,21403.0,26227.0,34417.0,1.67049999999987
3342,21385.0,26194.0,34426.0,21391.0,26221.0,34417.0,1.67099999999987
3343,21385.0,26197.0,34459.0,21397.0,26206.0,34423.0,1.67149999999987
3344,21385.0,26173.0,34486.0,21397.0,26197.0,34453.0,1.67199999999987
3345,21376.0,26164.0,34501.0,21391.0,26191.0,34480.0,1.67249999999987
3346,21373.0,26167.0,34501.0,21385.0,26188.0,34510.0,1.67299999999987
3347,21376.0,26146.0,34498.0,21373.0,26176.0,34504.0,1.67349999999987
3348,21382.0,26146.0,34501.0,21382.0,26167.0,34504.0,1.67399999999987
3349,21373.0,26146.0,34492.0,21397.0,26152.0,34501.0,1.67449999999987
3350,21370.0,26134.0,34480.0,21388.0,26152.0,34492.0,1.67499999999987
3351,21361.0,26134.0,34471.0,21379.0,26152.0,34480.0,1.67549999999987
3352,21361.0,26131.0,34471.0,21367.0,26143.0,34471.0,1.67599999999987
3353,21355.0,26131.0,34468.0,21370.0,26140.0,34468.0,1.67649999999987
3354,21346.0,26107.0,34456.0,21373.0,26137.0,34465.0,1.67699999999987
3355,21331.0,26101.0,34444.0,21376.0,26134.0,34453.0,1.67749999999987
3356,21340.0,26104.0,34441.0,21373.0,26110.0,34438.0,1.67799999999987
3357,21349.0,26080.0,34450.0,21361.0,26107.0,34441.0,1.67849999999987
3358,21337.0,26086.0,34456.0,21349.0,26098.0,34453.0,1.67899999999987
3359,21337.0,26068.0,34456.0,21349.0,26089.0,34444.0,1.67949999999987
3360,21322.0,26068.0,34456.0,21334.0,26092.0,34453.0,1.67999999999987
3361,21322.0,26068.0,34450.0,21328.0,26080.0,34453.0,1.68049999999987
3362,21304.0,26053.0,34444.0,21331.0,26062.0,34456.0,1.68099999999987
3363,21301.0,26047.0,34444.0,21343.0,26059.0,34450.0,1.68149999999987
3364,21310.0,26032.0,34438.0,21331.0,26056.0,34450.0,1.68199999999987
3365,21313.0,26017.0,34426.0,21328.0,26050.0,34435.0,1.68249999999987
3366,21307.0,26023.0,34408.0,21319.0,26038.0,34423.0,1.68299999999987
3367,21298.0,26020.0,34423.0,21319.0,26020.0,34417.0,1.68349999999987
3368,21292.0,26020.0,34417.0,21313.0,26023.0,34426.0,1.68399999999987
3369,21286.0,26014.0,34408.0,21310.0,26020.0,34423.0,1.68449999999987
3370,21280.0,26014.0,34402.0,21322.0,26017.0,34405.0,1.68499999999987
3371,21262.0,26008.0,34390.0,21307.0,26017.0,34399.0,1.68549999999987
3372,21232.0,26008.0,34387.0,21301.0,26017.0,34390.0,1.68599999999987
3373,21235.0,26002.0,34399.0,21292.0,26014.0,34396.0,1.68649999999987
3374,21253.0,25999.0,34396.0,21286.0,26011.0,34384.0,1.68699999999987
3375,21244.0,25987.0,34396.0,21274.0,26008.0,34399.0,1.68749999999987
3376,21238.0,25987.0,34387.0,21268.0,25999.0,34396.0,1.68799999999987
3377,21247.0,25993.0,34384.0,21232.0,25987.0,34384.0,1.68849999999987
3378,21235.0,25993.0,34396.0,21241.0,25987.0,34381.0,1.68899999999987
3379,21229.0,25978.0,34375.0,21250.0,25993.0,34387.0,1.68949999999987
3380,21220.0,25981.0,34372.0,21238.0,25990.0,34363.0,1.68999999999987
3381,21214.0,25987.0,34369.0,21238.0,25978.0,34363.0,1.69049999999987
3382,21226.0,25984.0,34354.0,21232.0,25987.0,34357.0,1.69099999999987
3383,21223.0,25978.0,34348.0,21241.0,25987.0,34327.0,1.69149999999987
3384,21217.0,25957.0,34342.0,21229.0,25981.0,34336.0,1.69199999999987
3385,21214.0,25954.0,34342.0,21223.0,25972.0,34339.0,1.69249999999987
3386,21205.0,25951.0,34318.0,21223.0,25948.0,34330.0,1.69299999999987
3387,21199.0,25951.0,34315.0,21220.0,25948.0,34318.0,1.69349999999987
3388,21193.0,25957.0,34321.0,21220.0,25945.0,34315.0,1.69399999999987
3389,21199.0,25954.0,34315.0,21223.0,25948.0,34315.0,1.69449999999987
3390,21190.0,25960.0,34315.0,21211.0,25957.0,34309.0,1.69499999999987
3391,21181.0,25954.0,34312.0,21208.0,25957.0,34312.0,1.69549999999987
3392,21175.0,25945.0,34306.0,21202.0,25951.0,34321.0,1.69599999999987
3393,21184.0,25939.0,34306.0,21190.0,25939.0,34309.0,1.69649999999987
3394,21196.0,25945.0,34297.0,21190.0,25933.0,34315.0,1.69699999999987
3395,21190.0,25936.0,34294.0,21193.0,25933.0,34300.0,1.69749999999987
3396,21190.0,25933.0,34273.0,21181.0,25933.0,34294.0,1.69799999999987
3397,21193.0,25936.0,34285.0,21172.0,25933.0,34276.0,1.69849999999987
3398,21193.0,25927.0,34285.0,21178.0,25924.0,34279.0,1.69899999999987
3399,21190.0,25921.0,34294.0,21178.0,25930.0,34285.0,1.69949999999987
3400,21181.0,25915.0,34294.0,21175.0,25915.0,34288.0,1.69999999999987
3401,21175.0,25906.0,34291.0,21166.0,25918.0,34285.0,1.70049999999987
3402,21163.0,25906.0,34300.0,21172.0,25912.0,34282.0,1.70099999999987
3403,21163.0,25900.0,34297.0,21175.0,25906.0,34288.0,1.70149999999987
3404,21160.0,25897.0,34294.0,21184.0,25900.0,34288.0,1.70199999999987
3405,21157.0,25888.0,34270.0,21184.0,25900.0,34285.0,1.70249999999987
3406,21151.0,25873.0,34261.0,21172.0,25891.0,34261.0,1.70299999999987
3407,21166.0,25882.0,34270.0,21166.0,25885.0,34270.0,1.70349999999987
3408,21157.0,25882.0,34279.0,21166.0,25876.0,34264.0,1.70399999999987
3409,21151.0,25876.0,34279.0,21166.0,25882.0,34276.0,1.70449999999987
3410,21139.0,25867.0,34279.0,21142.0,25876.0,34279.0,1.70499999999987
3411,21121.0,25861.0,34267.0,21145.0,25867.0,34276.0,1.70549999999987
3412,21118.0,25846.0,34264.0,21148.0,25858.0,34264.0,1.70599999999987
3413,21133.0,25825.0,34258.0,21148.0,25858.0,34264.0,1.70649999999987
3414,21133.0,25831.0,34255.0,21139.0,25840.0,34258.0,1.70699999999987
3415,21136.0,25825.0,34252.0,21130.0,25834.0,34249.0,1.70749999999987
3416,21121.0,25825.0,34258.0,21112.0,25831.0,34246.0,1.70799999999987
3417,21121.0,25813.0,34246.0,21109.0,25825.0,34252.0,1.70849999999987
3418,21115.0,25813.0,34240.0,21115.0,25825.0,34237.0,1.70899999999987
3419,21118.0,25813.0,34234.0,21121.0,25819.0,34243.0,1.70949999999987
3420,21118.0,25789.0,34237.0,21118.0,25816.0,34237.0,1.70999999999987
3421,21112.0,25789.0,34261.0,21115.0,25810.0,34237.0,1.71049999999987
3422,21115.0,25777.0,34264.0,21103.0,25789.0,34261.0,1.71099999999987
3423,21115.0,25780.0,34246.0,21115.0,25786.0,34249.0,1.71149999999987
3424,21115.0,25780.0,34237.0,21106.0,25777.0,34234.0,1.71199999999987
3425,21112.0,25759.0,34225.0,21106.0,25759.0,34225.0,1.71249999999987
3426,21091.0,25756.0,34216.0,21109.0,25768.0,34210.0,1.71299999999987
3427,21100.0,25759.0,34213.0,21103.0,25762.0,34201.0,1.71349999999987
3428,21097.0,25744.0,34201.0,21103.0,25762.0,34207.0,1.71399999999987
3429,21103.0,25729.0,34210.0,21100.0,25759.0,34201.0,1.71449999999987
3430,21097.0,25729.0,34204.0,21103.0,25735.0,34210.0,1.71499999999987
3431,21097.0,25702.0,34198.0,21106.0,25726.0,34204.0,1.71549999999987
3432,21094.0,25708.0,34189.0,21100.0,25729.0,34201.0,1.71599999999987
3433,21073.0,25714.0,34189.0,21097.0,25702.0,34186.0,1.71649999999987
3434,21067.0,25711.0,34204.0,21100.0,25714.0,34186.0,1.71699999999987
3435,21070.0,25708.0,34216.0,21097.0,25714.0,34204.0,1.71749999999987
3436,21073.0,25708.0,34207.0,21085.0,25711.0,34207.0,1.71799999999987
3437,21067.0,25714.0,34195.0,21088.0,25705.0,34198.0,1.71849999999987
3438,21067.0,25714.0,34174.0,21076.0,25711.0,34186.0,1.71899999999987
3439,21070.0,25723.0,34162.0,21058.0,25717.0,34174.0,1.71949999999987
3440,21073.0,25726.0,34156.0,21061.0,25720.0,34162.0,1.71999999999987
3441,21073.0,25714.0,34150.0,21070.0,25726.0,34150.0,1.72049999999987
3442,21067.0,25708.0,34147.0,21070.0,25729.0,34150.0,1.72099999999987
3443,21064.0,25696.0,34132.0,21064.0,25717.0,34138.0,1.72149999999987
3444,21061.0,25696.0,34144.0,21061.0,25714.0,34126.0,1.72199999999987
3445,21052.0,25699.0,34132.0,21061.0,25699.0,34141.0,1.72249999999987
3446,21058.0,25699.0,34138.0,21064.0,25702.0,34135.0,1.72299999999987
3447,21055.0,25708.0,34126.0,21064.0,25702.0,34135.0,1.72349999999987
3448,21049.0,25699.0,34129.0,21067.0,25705.0,34135.0,1.72399999999987
3449,21049.0,25699.0,34108.0,21055.0,25708.0,34123.0,1.72449999999987
3450,21043.0,25696.0,34099.0,21049.0,25708.0,34105.0,1.72499999999987
3451,21037.0,25690.0,34090.0,21046.0,25705.0,34102.0,1.72549999999987
3452,21025.0,25684.0,34090.0,21055.0,25702.0,34084.0,1.72599999999987
3453,21031.0,25675.0,34084.0,21040.0,25693.0,34093.0,1.72649999999987
3454,21007.0,25669.0,34093.0,21040.0,25693.0,34093.0,1.72699999999987
3455,21016.0,25666.0,34090.0,21037.0,25684.0,34090.0,1.72749999999987
3456,21016.0,25654.0,34084.0,21040.0,25678.0,34087.0,1.72799999999987
3457,21007.0,25654.0,34090.0,21031.0,25675.0,34084.0,1.72849999999987
3458,21004.0,25651.0,34087.0,21034.0,25663.0,34084.0,1.72899999999987
3459,21007.0,25651.0,34087.0,21031.0,25660.0,34078.0,1.72949999999987
3460,21010.0,25648.0,34078.0,20998.0,25651.0,34069.0,1.72999999999986
3461,21001.0,25645.0,34075.0,20995.0,25657.0,34075.0,1.73049999999986
3462,20998.0,25648.0,34081.0,20992.0,25651.0,34072.0,1.73099999999986
3463,20998.0,25648.0,34078.0,21001.0,25651.0,34084.0,1.73149999999986
3464,21007.0,25651.0,34075.0,21001.0,25657.0,34072.0,1.73199999999986
3465,20998.0,25642.0,34075.0,20995.0,25648.0,34072.0,1.73249999999986
3466,20995.0,25624.0,34072.0,20998.0,25639.0,34066.0,1.73299999999986
3467,20992.0,25630.0,34057.0,20998.0,25624.0,34057.0,1.73349999999986
3468,20977.0,25630.0,34051.0,20992.0,25615.0,34048.0,1.73399999999986
3469,20974.0,25639.0,34048.0,20977.0,25624.0,34042.0,1.73449999999986
3470,20965.0,25639.0,34039.0,20986.0,25627.0,34033.0,1.73499999999986
3471,20977.0,25633.0,34021.0,20980.0,25636.0,34033.0,1.73549999999986
3472,20980.0,25624.0,34024.0,20980.0,25627.0,34024.0,1.73599999999986
3473,20980.0,25627.0,34030.0,20977.0,25633.0,34021.0,1.73649999999986
3474,20971.0,25621.0,34024.0,20977.0,25621.0,34018.0,1.73699999999986
3475,20977.0,25615.0,34033.0,20959.0,25618.0,34030.0,1.73749999999986
3476,20971.0,25621.0,34018.0,20974.0,25612.0,34024.0,1.73799999999986
3477,20956.0,25606.0,34018.0,20974.0,25612.0,34024.0,1.73849999999986
3478,20947.0,25594.0,34003.0,20971.0,25609.0,34009.0,1.73899999999986
3479,20932.0,25582.0,34000.0,20968.0,25597.0,33994.0,1.73949999999986
3480,20920.0,25570.0,34000.0,20965.0,25585.0,34003.0,1.73999999999986
3481,20929.0,25555.0,33982.0,20959.0,25573.0,33988.0,1.74049999999986
3482,20923.0,25546.0,33970.0,20959.0,25558.0,33973.0,1.74099999999986
3483,20923.0,25543.0,33976.0,20941.0,25558.0,33973.0,1.74149999999986
3484,20923.0,25540.0,33976.0,20932.0,25546.0,33973.0,1.74199999999986
3485,20914.0,25546.0,33985.0,20923.0,25543.0,33964.0,1.74249999999986
3486,20926.0,25561.0,33961.0,20920.0,25543.0,33964.0,1.74299999999986
3487,20932.0,25552.0,33949.0,20926.0,25549.0,33952.0,1.74349999999986
3488,20929.0,25567.0,33949.0,20926.0,25540.0,33937.0,1.74399999999986
3489,20929.0,25561.0,33928.0,20920.0,25537.0,33940.0,1.74449999999986
3490,20911.0,25579.0,33919.0,20917.0,25561.0,33922.0,1.74499999999986
3491,20914.0,25579.0,33895.0,20914.0,25552.0,33910.0,1.74549999999986
3492,20911.0,25576.0,33880.0,20923.0,25576.0,33898.0,1.74599999999986
3493,20905.0,25579.0,33874.0,20929.0,25567.0,33871.0,1.74649999999986
3494,20896.0,25573.0,33853.0,20941.0,25564.0,33865.0,1.74699999999986
3495,20872.0,25576.0,33820.0,20926.0,25567.0,33841.0,1.74749999999986
3496,20884.0,25588.0,33832.0,20923.0,25576.0,33817.0,1.74799999999986
3497,20872.0,25585.0,33805.0,20917.0,25576.0,33817.0,1.74849999999986
3498,20878.0,25603.0,33793.0,20914.0,25591.0,33805.0,1.74899999999986
3499,20881.0,25600.0,33787.0,20914.0,25597.0,33796.0,1.74949999999986
3500,20887.0,25606.0,33781.0,20887.0,25594.0,33790.0,1.74999999999986
3501,20884.0,25600.0,33757.0,20884.0,25597.0,33781.0,1.75049999999986
3502,20881.0,25600.0,33766.0,20884.0,25603.0,33763.0,1.75099999999986
3503,20884.0,25603.0,33763.0,20887.0,25609.0,33763.0,1.75149999999986
3504,20890.0,25612.0,33721.0,20878.0,25606.0,33766.0,1.75199999999986
3505,20899.0,25606.0,33724.0,20890.0,25609.0,33724.0,1.75249999999986
3506,20896.0,25612.0,33730.0,20887.0,25618.0,33724.0,1.75299999999986
3507,20884.0,25618.0,33724.0,20893.0,25603.0,33730.0,1.75349999999986
3508,20878.0,25609.0,33709.0,20893.0,25603.0,33724.0,1.75399999999986
3509,20869.0,25600.0,33703.0,20893.0,25612.0,33709.0,1.75449999999986
3510,20869.0,25612.0,33688.0,20890.0,25600.0,33709.0,1.75499999999986
3511,20869.0,25612.0,33691.0,20887.0,25603.0,33691.0,1.75549999999986
3512,20869.0,25612.0,33682.0,20884.0,25618.0,33691.0,1.75599999999986
3513,20866.0,25618.0,33676.0,20884.0,25615.0,33682.0,1.75649999999986
3514,20872.0,25621.0,33667.0,20878.0,25618.0,33670.0,1.75699999999986
3515,20878.0,25621.0,33664.0,20872.0,25615.0,33661.0,1.75749999999986
3516,20881.0,25615.0,33643.0,20866.0,25618.0,33655.0,1.75799999999986
3517,20884.0,25609.0,33640.0,20872.0,25618.0,33652.0,1.75849999999986
3518,20878.0,25609.0,33640.0,20869.0,25606.0,33643.0,1.75899999999986
3519,20878.0,25600.0,33637.0,20875.0,25597.0,33637.0,1.75949999999986
3520,20866.0,25600.0,33628.0,20881.0,25606.0,33640.0,1.75999999999986
3521,20857.0,25606.0,33622.0,20887.0,25591.0,33643.0,1.76049999999986
3522,20851.0,25606.0,33625.0,20875.0,25594.0,33628.0,1.76099999999986
3523,20851.0,25603.0,33619.0,20884.0,25594.0,33622.0,1.76149999999986
3524,20851.0,25597.0,33604.0,20881.0,25597.0,33616.0,1.76199999999986
3525,20848.0,25588.0,33592.0,20878.0,25579.0,33607.0,1.76249999999986
3526,20848.0,25591.0,33592.0,20857.0,25576.0,33589.0,1.76299999999986
3527,20848.0,25591.0,33583.0,20857.0,25576.0,33592.0,1.76349999999986
3528,20842.0,25585.0,33577.0,20851.0,25579.0,33580.0,1.76399999999986
3529,20839.0,25582.0,33580.0,20854.0,25579.0,33574.0,1.76449999999986
3530,20827.0,25582.0,33580.0,20851.0,25576.0,33580.0,1.76499999999986
3531,20815.0,25579.0,33559.0,20854.0,25576.0,33577.0,1.76549999999986
3532,20812.0,25567.0,33556.0,20854.0,25570.0,33565.0,1.76599999999986
3533,20815.0,25573.0,33547.0,20854.0,25570.0,33559.0,1.76649999999986
3534,20818.0,25567.0,33544.0,20851.0,25567.0,33544.0,1.76699999999986
3535,20815.0,25570.0,33523.0,20842.0,25567.0,33544.0,1.76749999999986
3536,20818.0,25567.0,33514.0,20842.0,25561.0,33526.0,1.76799999999986
3537,20821.0,25582.0,33502.0,20833.0,25564.0,33511.0,1.76849999999986
3538,20824.0,25573.0,33496.0,20824.0,25564.0,33505.0,1.76899999999986
3539,20818.0,25564.0,33478.0,20818.0,25564.0,33496.0,1.76949999999986
3540,20830.0,25567.0,33469.0,20818.0,25561.0,33487.0,1.76999999999986
3541,20827.0,25564.0,33463.0,20818.0,25558.0,33466.0,1.77049999999986
3542,20839.0,25558.0,33460.0,20818.0,25564.0,33460.0,1.77099999999986
3543,20833.0,25522.0,33463.0,20821.0,25558.0,33463.0,1.77149999999986
3544,20830.0,25510.0,33463.0,20824.0,25519.0,33469.0,1.77199999999986
3545,20821.0,25507.0,33460.0,20845.0,25519.0,33469.0,1.77249999999986
3546,20809.0,25504.0,33454.0,20842.0,25507.0,33454.0,1.77299999999986
3547,20800.0,25504.0,33445.0,20845.0,25501.0,33448.0,1.77349999999986
3548,20797.0,25498.0,33439.0,20839.0,25495.0,33448.0,1.77399999999986
3549,20779.0,25495.0,33439.0,20827.0,25498.0,33436.0,1.77449999999986
3550,20779.0,25492.0,33409.0,20818.0,25495.0,33424.0,1.77499999999986
3551,20746.0,25489.0,33403.0,20812.0,25489.0,33406.0,1.77549999999986
3552,20734.0,25498.0,33394.0,20812.0,25489.0,33406.0,1.77599999999986
3553,20719.0,25498.0,33403.0,20809.0,25483.0,33403.0,1.77649999999986
3554,20722.0,25495.0,33403.0,20803.0,25480.0,33400.0,1.77699999999986
3555,20731.0,25486.0,33412.0,20797.0,25480.0,33394.0,1.77749999999986
3556,20716.0,25489.0,33412.0,20770.0,25486.0,33409.0,1.77799999999986
3557,20722.0,25483.0,33388.0,20773.0,25480.0,33400.0,1.77849999999986
3558,20722.0,25489.0,33385.0,20755.0,25483.0,33385.0,1.77899999999986
3559,20707.0,25486.0,33382.0,20746.0,25480.0,33385.0,1.77949999999986
3560,20704.0,25486.0,33385.0,20731.0,25486.0,33373.0,1.77999999999986
3561,20701.0,25477.0,33394.0,20731.0,25483.0,33370.0,1.78049999999986
3562,20698.0,25477.0,33388.0,20731.0,25477.0,33385.0,1.78099999999986
3563,20701.0,25477.0,33391.0,20731.0,25474.0,33382.0,1.78149999999986
3564,20698.0,25468.0,33385.0,20728.0,25477.0,33388.0,1.78199999999986
3565,20689.0,25465.0,33382.0,20722.0,25480.0,33391.0,1.78249999999986
3566,20689.0,25456.0,33379.0,20722.0,25480.0,33382.0,1.78299999999986
3567,20692.0,25456.0,33382.0,20704.0,25462.0,33385.0,1.78349999999986
3568,20683.0,25450.0,33367.0,20710.0,25456.0,33391.0,1.78399999999986
3569,20674.0,25435.0,33358.0,20701.0,25459.0,33373.0,1.78449999999986
3570,20671.0,25435.0,33364.0,20698.0,25438.0,33364.0,1.78499999999986
3571,20668.0,25423.0,33349.0,20695.0,25435.0,33367.0,1.78549999999986
3572,20650.0,25411.0,33331.0,20692.0,25438.0,33352.0,1.78599999999986
3573,20629.0,25405.0,33334.0,20695.0,25435.0,33346.0,1.78649999999986
3574,20623.0,25399.0,33340.0,20683.0,25417.0,33343.0,1.78699999999986
3575,20590.0,25387.0,33334.0,20689.0,25435.0,33340.0,1.78749999999986
3576,20593.0,25384.0,33334.0,20683.0,25423.0,33337.0,1.78799999999986
3577,20593.0,25393.0,33331.0,20677.0,25402.0,33331.0,1.78849999999986
3578,20596.0,25381.0,33316.0,20665.0,25402.0,33325.0,1.78899999999986
3579,20593.0,25366.0,33313.0,20659.0,25396.0,33322.0,1.78949999999986
3580,20599.0,25354.0,33313.0,20653.0,25384.0,33316.0,1.78999999999986
3581,20605.0,25360.0,33316.0,20641.0,25372.0,33316.0,1.79049999999986
3582,20611.0,25357.0,33319.0,20623.0,25363.0,33319.0,1.79099999999986
3583,20623.0,25363.0,33316.0,20614.0,25372.0,33322.0,1.79149999999986
3584,20620.0,25348.0,33304.0,20587.0,25360.0,33322.0,1.79199999999986
3585,20635.0,25339.0,33304.0,20584.0,25354.0,33313.0,1.79249999999986
3586,20635.0,25336.0,33307.0,20593.0,25351.0,33316.0,1.79299999999986
3587,20632.0,25327.0,33313.0,20599.0,25345.0,33322.0,1.79349999999986
3588,20632.0,25321.0,33307.0,20605.0,25342.0,33325.0,1.79399999999986
3589,20626.0,25309.0,33286.0,20602.0,25327.0,33313.0,1.79449999999986
3590,20623.0,25309.0,33283.0,20602.0,25315.0,33295.0,1.79499999999986
3591,20608.0,25306.0,33295.0,20599.0,25312.0,33298.0,1.79549999999986
3592,20608.0,25294.0,33301.0,20608.0,25312.0,33301.0,1.79599999999986
3593,20617.0,25276.0,33295.0,20620.0,25312.0,33301.0,1.79649999999986
3594,20617.0,25258.0,33292.0,20617.0,25288.0,33295.0,1.79699999999986
3595,20602.0,25252.0,33286.0,20626.0,25288.0,33289.0,1.79749999999986
3596,20599.0,25249.0,33271.0,20623.0,25282.0,33274.0,1.79799999999986
3597,20596.0,25237.0,33271.0,20617.0,25282.0,33277.0,1.79849999999986
3598,20593.0,25213.0,33268.0,20614.0,25264.0,33268.0,1.79899999999986
3599,20593.0,25198.0,33265.0,20620.0,25267.0,33268.0,1.79949999999986
3600,20593.0,25210.0,33265.0,20611.0,25252.0,33265.0,1.79999999999986
3601,20599.0,25210.0,33238.0,20611.0,25243.0,33256.0,1.80049999999986
3602,20605.0,25207.0,33226.0,20605.0,25243.0,33256.0,1.80099999999986
3603,20602.0,25204.0,33220.0,20605.0,25216.0,33235.0,1.80149999999986
3604,20596.0,25189.0,33211.0,20593.0,25213.0,33211.0,1.80199999999986
3605,20587.0,25186.0,33199.0,20599.0,25207.0,33202.0,1.80249999999986
3606,20587.0,25195.0,33199.0,20608.0,25201.0,33196.0,1.80299999999986
3607,20584.0,25186.0,33199.0,20602.0,25195.0,33202.0,1.80349999999986
3608,20578.0,25174.0,33172.0,20605.0,25189.0,33196.0,1.80399999999986
3609,20587.0,25159.0,33175.0,20599.0,25180.0,33169.0,1.80449999999986
3610,20584.0,25162.0,33172.0,20584.0,25156.0,33175.0,1.80499999999986
3611,20566.0,25153.0,33166.0,20578.0,25150.0,33178.0,1.80549999999986
3612,20569.0,25147.0,33163.0,20578.0,25153.0,33172.0,1.80599999999986
3613,20563.0,25147.0,33160.0,20587.0,25156.0,33166.0,1.80649999999986
3614,20563.0,25141.0,33148.0,20587.0,25132.0,33160.0,1.80699999999986
3615,20563.0,25150.0,33151.0,20593.0,25132.0,33148.0,1.80749999999986
3616,20572.0,25141.0,33145.0,20587.0,25132.0,33148.0,1.80799999999986
3617,20566.0,25141.0,33151.0,20581.0,25147.0,33148.0,1.80849999999986
3618,20566.0,25141.0,33160.0,20581.0,25141.0,33151.0,1.80899999999986
3619,20560.0,25141.0,33151.0,20581.0,25144.0,33157.0,1.80949999999986
3620,20554.0,25135.0,33148.0,20572.0,25147.0,33154.0,1.80999999999986
3621,20548.0,25129.0,33151.0,20572.0,25135.0,33154.0,1.81049999999986
3622,20545.0,25117.0,33148.0,20560.0,25129.0,33154.0,1.81099999999986
3623,20548.0,25111.0,33121.0,20557.0,25126.0,33145.0,1.81149999999986
3624,20539.0,25114.0,33121.0,20548.0,25120.0,33124.0,1.81199999999986
3625,20530.0,25111.0,33124.0,20551.0,25114.0,33124.0,1.81249999999986
3626,20518.0,25111.0,33127.0,20554.0,25117.0,33136.0,1.81299999999986
3627,20500.0,25123.0,33130.0,20560.0,25117.0,33127.0,1.81349999999986
3628,20497.0,25117.0,33127.0,20566.0,25120.0,33124.0,1.81399999999986
3629,20503.0,25108.0,33124.0,20554.0,25120.0,33118.0,1.81449999999986
3630,20515.0,25111.0,33127.0,20530.0,25123.0,33130.0,1.81499999999986
3631,20509.0,25114.0,33127.0,20530.0,25114.0,33133.0,1.81549999999986
3632,20500.0,25108.0,33127.0,20527.0,25114.0,33127.0,1.81599999999986
3633,20491.0,25111.0,33109.0,20518.0,25114.0,33127.0,1.81649999999986
3634,20476.0,25105.0,33109.0,20509.0,25111.0,33112.0,1.81699999999986
3635,20476.0,25108.0,33106.0,20512.0,25108.0,33115.0,1.81749999999986
3636,20479.0,25105.0,33106.0,20515.0,25105.0,33106.0,1.81799999999986
3637,20473.0,25105.0,33100.0,20509.0,25102.0,33106.0,1.81849999999986
3638,20482.0,25102.0,33088.0,20512.0,25099.0,33103.0,1.81899999999986
3639,20494.0,25102.0,33097.0,20479.0,25099.0,33097.0,1.81949999999986
3640,20494.0,25099.0,33097.0,20485.0,25105.0,33100.0,1.81999999999986
3641,20488.0,25105.0,33100.0,20491.0,25105.0,33097.0,1.82049999999986
3642,20485.0,25108.0,33094.0,20491.0,25099.0,33097.0,1.82099999999985
3643,20482.0,25111.0,33097.0,20503.0,25105.0,33094.0,1.82149999999985
3644,20467.0,25108.0,33094.0,20500.0,25114.0,33094.0,1.82199999999985
3645,20464.0,25105.0,33097.0,20497.0,25111.0,33097.0,1.82249999999985
3646,20461.0,25099.0,33091.0,20488.0,25111.0,33100.0,1.82299999999985
3647,20461.0,25093.0,33091.0,20488.0,25108.0,33100.0,1.82349999999985
3648,20452.0,25093.0,33097.0,20482.0,25102.0,33097.0,1.82399999999985
3649,20461.0,25090.0,33088.0,20485.0,25099.0,33097.0,1.82449999999985
3650,20458.0,25081.0,33082.0,20470.0,25087.0,33088.0,1.82499999999985
3651,20464.0,25084.0,33082.0,20473.0,25090.0,33085.0,1.82549999999985
3652,20473.0,25081.0,33082.0,20467.0,25081.0,33082.0,1.82599999999985
3653,20467.0,25075.0,33070.0,20458.0,25075.0,33073.0,1.82649999999985
3654,20455.0,25066.0,33064.0,20461.0,25078.0,33076.0,1.82699999999985
3655,20449.0,25069.0,33055.0,20455.0,25075.0,33064.0,1.82749999999985
3656,20449.0,25066.0,33055.0,20458.0,25072.0,33052.0,1.82799999999985
3657,20455.0,25063.0,33055.0,20458.0,25072.0,33058.0,1.82849999999985
3658,20455.0,25060.0,33055.0,20458.0,25069.0,33058.0,1.82899999999985
3659,20446.0,25054.0,33049.0,20452.0,25063.0,33052.0,1.82949999999985
3660,20449.0,25051.0,33055.0,20446.0,25045.0,33043.0,1.82999999999985
3661,20443.0,25039.0,33043.0,20452.0,25048.0,33043.0,1.83049999999985
3662,20452.0,25024.0,33040.0,20452.0,25045.0,33046.0,1.83099999999985
3663,20455.0,25024.0,33028.0,20446.0,25036.0,33034.0,1.83149999999985
3664,20455.0,25018.0,33037.0,20461.0,25036.0,33028.0,1.83199999999985
3665,20455.0,25015.0,33028.0,20467.0,25024.0,33034.0,1.83249999999985
3666,20461.0,25015.0,33022.0,20461.0,25021.0,33028.0,1.83299999999985
3667,20464.0,25015.0,33019.0,20464.0,25009.0,33025.0,1.83349999999985
3668,20467.0,25015.0,33025.0,20458.0,25012.0,33025.0,1.83399999999985
3669,20470.0,25024.0,33022.0,20461.0,25015.0,33016.0,1.83449999999985
3670,20464.0,25027.0,33022.0,20467.0,25015.0,33019.0,1.83499999999985
3671,20449.0,25024.0,33031.0,20473.0,25024.0,33040.0,1.83549999999985
3672,20449.0,25018.0,33034.0,20464.0,25027.0,33034.0,1.83599999999985
3673,20464.0,25012.0,33034.0,20467.0,25021.0,33028.0,1.83649999999985
3674,20455.0,25012.0,33046.0,20464.0,25009.0,33043.0,1.83699999999985
3675,20446.0,25012.0,33043.0,20464.0,25006.0,33046.0,1.83749999999985
3676,20440.0,25006.0,33046.0,20458.0,25003.0,33046.0,1.83799999999985
3677,20440.0,25009.0,33055.0,20464.0,25009.0,33049.0,1.83849999999985
3678,20431.0,24991.0,33055.0,20467.0,24997.0,33052.0,1.83899999999985
3679,20422.0,24994.0,33049.0,20455.0,24997.0,33064.0,1.83949999999985
3680,20419.0,24973.0,33049.0,20452.0,24991.0,33055.0,1.83999999999985
3681,20425.0,24970.0,33052.0,20440.0,24988.0,33052.0,1.84049999999985
3682,20419.0,24964.0,33064.0,20422.0,24979.0,33055.0,1.84099999999985
3683,20416.0,24955.0,33067.0,20419.0,24958.0,33067.0,1.84149999999985
3684,20410.0,24958.0,33070.0,20419.0,24949.0,33073.0,1.84199999999985
3685,20398.0,24955.0,33067.0,20425.0,24943.0,33073.0,1.84249999999985
3686,20410.0,24943.0,33067.0,20416.0,24943.0,33070.0,1.84299999999985
3687,20410.0,24943.0,33070.0,20410.0,24943.0,33067.0,1.84349999999985
3688,20410.0,24943.0,33055.0,20410.0,24937.0,33070.0,1.84399999999985
3689,20404.0,24946.0,33055.0,20416.0,24934.0,33055.0,1.84449999999985
3690,20407.0,24937.0,33043.0,20419.0,24925.0,33055.0,1.84499999999985
3691,20407.0,24934.0,33034.0,20419.0,24928.0,33049.0,1.84549999999985
3692,20404.0,24931.0,33028.0,20416.0,24931.0,33040.0,1.84599999999985
3693,20410.0,24928.0,33043.0,20410.0,24928.0,33037.0,1.84649999999985
3694,20413.0,24925.0,33049.0,20407.0,24928.0,33046.0,1.84699999999985
3695,20425.0,24928.0,33058.0,20410.0,24928.0,33049.0,1.84749999999985
3696,20416.0,24910.0,33061.0,20410.0,24925.0,33058.0,1.84799999999985
3697,20419.0,24907.0,33061.0,20404.0,24919.0,33064.0,1.84849999999985
3698,20422.0,24907.0,33052.0,20416.0,24910.0,33058.0,1.84899999999985
3699,20419.0,24910.0,33043.0,20425.0,24907.0,33049.0,1.84949999999985
3700,20416.0,24913.0,33049.0,20422.0,24907.0,33046.0,1.84999999999985
3701,20407.0,24913.0,33043.0,20422.0,24910.0,33040.0,1.85049999999985
3702,20407.0,24910.0,33052.0,20422.0,24913.0,33043.0,1.85099999999985
3703,20413.0,24910.0,33046.0,20416.0,24913.0,33049.0,1.85149999999985
3704,20413.0,24928.0,33049.0,20413.0,24910.0,33055.0,1.85199999999985
3705,20416.0,24928.0,33049.0,20413.0,24913.0,33055.0,1.85249999999985
3706,20401.0,24925.0,33046.0,20413.0,24922.0,33055.0,1.85299999999985
3707,20395.0,24916.0,33040.0,20407.0,24916.0,33037.0,1.85349999999985
3708,20404.0,24916.0,33040.0,20413.0,24916.0,33043.0,1.85399999999985
3709,20395.0,24916.0,33034.0,20410.0,24922.0,33034.0,1.85449999999985
3710,20392.0,24919.0,33043.0,20410.0,24919.0,33034.0,1.85499999999985
3711,20389.0,24916.0,33049.0,20401.0,24919.0,33043.0,1.85549999999985
3712,20386.0,24910.0,33046.0,20389.0,24913.0,33037.0,1.85599999999985
3713,20374.0,24907.0,33049.0,20389.0,24919.0,33040.0,1.85649999999985
3714,20368.0,24907.0,33061.0,20389.0,24913.0,33058.0,1.85699999999985
3715,20374.0,24904.0,33064.0,20392.0,24907.0,33055.0,1.85749999999985
3716,20374.0,24901.0,33073.0,20386.0,24907.0,33064.0,1.85799999999985
3717,20374.0,24898.0,33070.0,20386.0,24901.0,33067.0,1.85849999999985
3718,20383.0,24898.0,33073.0,20374.0,24898.0,33070.0,1.85899999999985
3719,20386.0,24895.0,33079.0,20374.0,24895.0,33082.0,1.85949999999985
3720,20395.0,24895.0,33079.0,20380.0,24898.0,33076.0,1.85999999999985
3721,20392.0,24892.0,33076.0,20371.0,24895.0,33076.0,1.86049999999985
3722,20386.0,24892.0,33064.0,20371.0,24895.0,33076.0,1.86099999999985
3723,20383.0,24889.0,33049.0,20371.0,24898.0,33052.0,1.86149999999985
3724,20383.0,24889.0,33067.0,20377.0,24898.0,33052.0,1.86199999999985
3725,20386.0,24889.0,33064.0,20380.0,24901.0,33055.0,1.86249999999985
3726,20392.0,24886.0,33058.0,20380.0,24895.0,33061.0,1.86299999999985
3727,20392.0,24880.0,33067.0,20383.0,24895.0,33064.0,1.86349999999985
3728,20392.0,24877.0,33067.0,20383.0,24895.0,33067.0,1.86399999999985
3729,20380.0,24883.0,33067.0,20377.0,24892.0,33070.0,1.86449999999985
3730,20371.0,24877.0,33061.0,20374.0,24898.0,33067.0,1.86499999999985
3731,20368.0,24880.0,33049.0,20374.0,24895.0,33064.0,1.86549999999985
3732,20371.0,24877.0,33046.0,20374.0,24892.0,33046.0,1.86599999999985
3733,20371.0,24880.0,33037.0,20389.0,24889.0,33046.0,1.86649999999985
3734,20371.0,24883.0,33037.0,20386.0,24889.0,33040.0,1.86699999999985
3735,20368.0,24889.0,33037.0,20374.0,24892.0,33037.0,1.86749999999985
3736,20365.0,24877.0,33025.0,20374.0,24889.0,33034.0,1.86799999999985
3737,20359.0,24880.0,33025.0,20374.0,24883.0,33016.0,1.86849999999985
3738,20356.0,24886.0,33034.0,20371.0,24883.0,33019.0,1.86899999999985
3739,20350.0,24877.0,33025.0,20371.0,24880.0,33022.0,1.86949999999985
3740,20344.0,24880.0,33037.0,20368.0,24886.0,33031.0,1.86999999999985
3741,20344.0,24877.0,33043.0,20365.0,24880.0,33037.0,1.87049999999985
3742,20344.0,24874.0,33031.0,20359.0,24883.0,33049.0,1.87099999999985
3743,20350.0,24874.0,33037.0,20359.0,24883.0,33037.0,1.87149999999985
3744,20350.0,24874.0,33037.0,20353.0,24883.0,33043.0,1.87199999999985
3745,20344.0,24877.0,33022.0,20350.0,24880.0,33034.0,1.87249999999985
3746,20332.0,24883.0,33025.0,20353.0,24874.0,33037.0,1.87299999999985
3747,20332.0,24868.0,33022.0,20344.0,24880.0,33031.0,1.87349999999985
3748,20338.0,24862.0,33028.0,20332.0,24889.0,33037.0,1.87399999999985
3749,20332.0,24868.0,33022.0,20335.0,24880.0,33031.0,1.87449999999985
3750,20335.0,24865.0,33022.0,20335.0,24877.0,33022.0,1.87499999999985
3751,20329.0,24871.0,33007.0,20338.0,24880.0,33025.0,1.87549999999985
3752,20329.0,24871.0,33013.0,20335.0,24877.0,33013.0,1.87599999999985
3753,20338.0,24871.0,33013.0,20329.0,24871.0,33016.0,1.87649999999985
3754,20332.0,24871.0,33007.0,20332.0,24871.0,33010.0,1.87699999999985
3755,20326.0,24859.0,33007.0,20326.0,24865.0,33010.0,1.87749999999985
3756,20326.0,24862.0,33007.0,20326.0,24859.0,33007.0,1.87799999999985
3757,20326.0,24862.0,33010.0,20326.0,24853.0,33007.0,1.87849999999985
3758,20329.0,24853.0,33007.0,20323.0,24850.0,33016.0,1.87899999999985
3759,20326.0,24847.0,33010.0,20320.0,24853.0,33010.0,1.87949999999985
3760,20320.0,24850.0,33013.0,20323.0,24847.0,33010.0,1.87999999999985
3761,20323.0,24844.0,33010.0,20329.0,24844.0,33001.0,1.88049999999985
3762,20320.0,24835.0,33013.0,20323.0,24844.0,33007.0,1.88099999999985
3763,20314.0,24838.0,33016.0,20323.0,24832.0,33013.0,1.88149999999985
3764,20311.0,24829.0,33010.0,20323.0,24829.0,33022.0,1.88199999999985
3765,20317.0,24826.0,33013.0,20320.0,24826.0,33010.0,1.88249999999985
3766,20317.0,24823.0,33016.0,20323.0,24823.0,33010.0,1.88299999999985
3767,20305.0,24817.0,33019.0,20323.0,24817.0,33025.0,1.88349999999985
3768,20305.0,24817.0,33019.0,20314.0,24817.0,33022.0,1.88399999999985
3769,20308.0,24817.0,33007.0,20311.0,24799.0,33022.0,1.88449999999985
3770,20317.0,24802.0,33007.0,20317.0,24799.0,33016.0,1.88499999999985
3771,20326.0,24802.0,33001.0,20323.0,24793.0,33007.0,1.88549999999985
3772,20317.0,24805.0,33007.0,20320.0,24793.0,33001.0,1.88599999999985
3773,20311.0,24796.0,33007.0,20320.0,24790.0,33025.0,1.88649999999985
3774,20311.0,24784.0,33013.0,20329.0,24793.0,33022.0,1.88699999999985
3775,20317.0,24787.0,32992.0,20326.0,24799.0,33031.0,1.88749999999985
3776,20320.0,24787.0,33001.0,20323.0,24805.0,33010.0,1.88799999999985
3777,20311.0,24790.0,32989.0,20317.0,24796.0,33022.0,1.88849999999985
3778,20326.0,24775.0,32971.0,20314.0,24796.0,32998.0,1.88899999999985
3779,20329.0,24766.0,32959.0,20317.0,24790.0,32992.0,1.88949999999985
3780,20332.0,24769.0,32932.0,20314.0,24784.0,32968.0,1.88999999999985
3781,20332.0,24769.0,32905.0,20320.0,24763.0,32956.0,1.89049999999985
3782,20317.0,24769.0,32878.0,20323.0,24763.0,32920.0,1.89099999999985
3783,20311.0,24769.0,32881.0,20329.0,24766.0,32902.0,1.89149999999985
3784,20305.0,24814.0,32875.0,20323.0,24763.0,32893.0,1.89199999999985
3785,20305.0,24838.0,32863.0,20326.0,24760.0,32887.0,1.89249999999985
3786,20302.0,24838.0,32851.0,20317.0,24757.0,32875.0,1.89299999999985
3787,20293.0,24850.0,32842.0,20311.0,24763.0,32872.0,1.89349999999985
3788,20302.0,24853.0,32827.0,20305.0,24784.0,32863.0,1.89399999999985
3789,20293.0,24862.0,32800.0,20302.0,24796.0,32842.0,1.89449999999985
3790,20290.0,24877.0,32773.0,20302.0,24811.0,32836.0,1.89499999999985
3791,20281.0,24874.0,32752.0,20296.0,24817.0,32806.0,1.89549999999985
3792,20290.0,24883.0,32758.0,20302.0,24832.0,32806.0,1.89599999999985
3793,20284.0,24892.0,32755.0,20296.0,24835.0,32758.0,1.89649999999985
3794,20272.0,24904.0,32746.0,20287.0,24844.0,32761.0,1.89699999999985
3795,20275.0,24910.0,32740.0,20290.0,24856.0,32755.0,1.89749999999985
3796,20278.0,24895.0,32737.0,20278.0,24871.0,32746.0,1.89799999999985
3797,20272.0,24892.0,32743.0,20281.0,24898.0,32743.0,1.89849999999985
3798,20266.0,24895.0,32749.0,20281.0,24892.0,32746.0,1.89899999999985
3799,20266.0,24880.0,32743.0,20275.0,24886.0,32752.0,1.89949999999985
3800,20275.0,24868.0,32740.0,20272.0,24883.0,32749.0,1.89999999999985
3801,20275.0,24862.0,32722.0,20272.0,24880.0,32743.0,1.90049999999985
3802,20272.0,24868.0,32719.0,20269.0,24874.0,32722.0,1.90099999999985
3803,20272.0,24871.0,32716.0,20266.0,24877.0,32722.0,1.90149999999985
3804,20269.0,24868.0,32716.0,20275.0,24874.0,32719.0,1.90199999999985
3805,20269.0,24877.0,32710.0,20272.0,24874.0,32716.0,1.90249999999985
3806,20266.0,24880.0,32713.0,20272.0,24880.0,32713.0,1.90299999999985
3807,20245.0,24886.0,32713.0,20272.0,24886.0,32713.0,1.90349999999985
3808,20242.0,24892.0,32710.0,20269.0,24892.0,32707.0,1.90399999999985
3809,20239.0,24892.0,32704.0,20269.0,24892.0,32704.0,1.90449999999985
3810,20239.0,24886.0,32689.0,20263.0,24892.0,32695.0,1.90499999999985
3811,20227.0,24895.0,32671.0,20257.0,24892.0,32677.0,1.90549999999985
3812,20224.0,24895.0,32674.0,20248.0,24886.0,32686.0,1.90599999999985
3813,20227.0,24898.0,32677.0,20245.0,24883.0,32683.0,1.90649999999985
3814,20221.0,24898.0,32680.0,20242.0,24892.0,32677.0,1.90699999999985
3815,20224.0,24910.0,32686.0,20227.0,24892.0,32671.0,1.90749999999985
3816,20215.0,24895.0,32677.0,20230.0,24889.0,32680.0,1.90799999999985
3817,20209.0,24889.0,32668.0,20224.0,24889.0,32671.0,1.90849999999985
3818,20224.0,24892.0,32671.0,20224.0,24880.0,32677.0,1.90899999999985
3819,20224.0,24892.0,32674.0,20221.0,24880.0,32680.0,1.90949999999985
3820,20230.0,24889.0,32680.0,20221.0,24886.0,32683.0,1.90999999999985
3821,20230.0,24883.0,32668.0,20218.0,24883.0,32680.0,1.91049999999985
3822,20236.0,24901.0,32674.0,20221.0,24877.0,32674.0,1.91099999999985
3823,20236.0,24886.0,32674.0,20218.0,24877.0,32677.0,1.91149999999984
3824,20230.0,24880.0,32677.0,20224.0,24874.0,32668.0,1.91199999999984
3825,20227.0,24877.0,32677.0,20218.0,24877.0,32677.0,1.91249999999984
3826,20239.0,24883.0,32677.0,20218.0,24874.0,32686.0,1.91299999999984
3827,20191.0,24883.0,32686.0,20224.0,24883.0,32686.0,1.91349999999984
3828,20164.0,24895.0,32689.0,20227.0,24889.0,32686.0,1.91399999999984
3829,20161.0,24895.0,32686.0,20224.0,24889.0,32689.0,1.91449999999984
3830,20161.0,24904.0,32686.0,20230.0,24901.0,32686.0,1.91499999999984
3831,20164.0,24904.0,32683.0,20230.0,24898.0,32686.0,1.91549999999984
3832,20167.0,24907.0,32689.0,20230.0,24895.0,32683.0,1.91599999999984
3833,20164.0,24910.0,32680.0,20233.0,24898.0,32686.0,1.91649999999984
3834,20155.0,24913.0,32674.0,20230.0,24898.0,32680.0,1.91699999999984
3835,20155.0,24904.0,32659.0,20218.0,24901.0,32668.0,1.91749999999984
3836,20149.0,24913.0,32650.0,20188.0,24898.0,32650.0,1.91799999999984
3837,20155.0,24913.0,32650.0,20185.0,24895.0,32650.0,1.91849999999984
3838,20149.0,24919.0,32650.0,20179.0,24901.0,32650.0,1.91899999999984
3839,20146.0,24919.0,32653.0,20179.0,24904.0,32650.0,1.91949999999984
3840,20143.0,24910.0,32653.0,20164.0,24907.0,32650.0,1.91999999999984
3841,20143.0,24904.0,32653.0,20164.0,24910.0,32650.0,1.92049999999984
3842,20137.0,24901.0,32656.0,20161.0,24895.0,32653.0,1.92099999999984
3843,20251.0,24892.0,32644.0,20164.0,24904.0,32653.0,1.92149999999984
3844,20275.0,24895.0,32641.0,20167.0,24904.0,32650.0,1.92199999999984
3845,20281.0,24895.0,32638.0,20164.0,24901.0,32638.0,1.92249999999984
3846,20296.0,24889.0,32641.0,20164.0,24895.0,32635.0,1.92299999999984
3847,20290.0,24886.0,32638.0,20158.0,24892.0,32635.0,1.92349999999984
3848,20293.0,24889.0,32629.0,20146.0,24886.0,32635.0,1.92399999999984
3849,20284.0,24883.0,32623.0,20137.0,24880.0,32632.0,1.92449999999984
3850,20287.0,24853.0,32617.0,20146.0,24880.0,32623.0,1.92499999999984
3851,20284.0,24817.0,32629.0,20143.0,24883.0,32626.0,1.92549999999984
3852,20290.0,24814.0,32629.0,20251.0,24889.0,32626.0,1.92599999999984
3853,20293.0,24814.0,32635.0,20263.0,24886.0,32629.0,1.92649999999984
3854,20305.0,24805.0,32638.0,20269.0,24898.0,32641.0,1.92699999999984
3855,20296.0,24805.0,32638.0,20272.0,24850.0,32644.0,1.92749999999984
3856,20296.0,24823.0,32641.0,20278.0,24826.0,32641.0,1.92799999999984
3857,20287.0,24811.0,32623.0,20281.0,24820.0,32623.0,1.92849999999984
3858,20296.0,24811.0,32620.0,20278.0,24823.0,32617.0,1.92899999999984
3859,20287.0,24802.0,32617.0,20281.0,24808.0,32608.0,1.92949999999984
3860,20287.0,24802.0,32611.0,20278.0,24802.0,32608.0,1.92999999999984
3861,20284.0,24793.0,32617.0,20287.0,24799.0,32611.0,1.93049999999984
3862,20287.0,24790.0,32617.0,20275.0,24799.0,32620.0,1.93099999999984
3863,20290.0,24766.0,32611.0,20275.0,24793.0,32617.0,1.93149999999984
3864,20290.0,24766.0,32608.0,20272.0,24778.0,32608.0,1.93199999999984
3865,20293.0,24760.0,32602.0,20278.0,24763.0,32608.0,1.93249999999984
3866,20302.0,24751.0,32602.0,20278.0,24760.0,32614.0,1.93299999999984
3867,20305.0,24754.0,32605.0,20290.0,24754.0,32611.0,1.93349999999984
3868,20299.0,24751.0,32593.0,20287.0,24748.0,32605.0,1.93399999999984
3869,20311.0,24748.0,32596.0,20287.0,24739.0,32596.0,1.93449999999984
3870,20308.0,24748.0,32596.0,20278.0,24739.0,32599.0,1.93499999999984
3871,20308.0,24751.0,32593.0,20281.0,24739.0,32596.0,1.93549999999984
3872,20305.0,24733.0,32581.0,20284.0,24739.0,32587.0,1.93599999999984
3873,20305.0,24724.0,32587.0,20293.0,24733.0,32581.0,1.93649999999984
3874,20302.0,24715.0,32581.0,20305.0,24733.0,32581.0,1.93699999999984
3875,20311.0,24712.0,32584.0,20293.0,24736.0,32584.0,1.93749999999984
3876,20296.0,24715.0,32587.0,20287.0,24736.0,32587.0,1.93799999999984
3877,20290.0,24715.0,32593.0,20287.0,24736.0,32587.0,1.93849999999984
3878,20284.0,24715.0,32596.0,20278.0,24730.0,32599.0,1.93899999999984
3879,20287.0,24709.0,32587.0,20278.0,24730.0,32596.0,1.93949999999984
3880,20284.0,24718.0,32578.0,20278.0,24724.0,32596.0,1.93999999999984
3881,20293.0,24721.0,32563.0,20278.0,24718.0,32569.0,1.94049999999984
3882,20302.0,24709.0,32551.0,20281.0,24721.0,32557.0,1.94099999999984
3883,20290.0,24721.0,32551.0,20281.0,24715.0,32548.0,1.94149999999984
3884,20293.0,24724.0,32554.0,20290.0,24712.0,32548.0,1.94199999999984
3885,20296.0,24718.0,32551.0,20296.0,24715.0,32551.0,1.94249999999984
3886,20296.0,24718.0,32542.0,20290.0,24718.0,32536.0,1.94299999999984
3887,20293.0,24718.0,32539.0,20284.0,24712.0,32539.0,1.94349999999984
3888,20296.0,24721.0,32536.0,20287.0,24709.0,32536.0,1.94399999999984
3889,20281.0,24712.0,32533.0,20293.0,24709.0,32536.0,1.94449999999984
3890,20296.0,24712.0,32512.0,20272.0,24712.0,32527.0,1.94499999999984
3891,20290.0,24712.0,32512.0,20284.0,24712.0,32512.0,1.94549999999984
3892,20269.0,24712.0,32500.0,20296.0,24709.0,32503.0,1.94599999999984
3893,20248.0,24709.0,32491.0,20296.0,24709.0,32500.0,1.94649999999984
3894,20248.0,24715.0,32461.0,20263.0,24709.0,32494.0,1.94699999999984
3895,20218.0,24709.0,32437.0,20269.0,24706.0,32461.0,1.94749999999984
3896,20224.0,24712.0,32443.0,20269.0,24712.0,32446.0,1.94799999999984
3897,20221.0,24706.0,32443.0,20254.0,24709.0,32449.0,1.94849999999984
3898,20221.0,24706.0,32446.0,20254.0,24706.0,32449.0,1.94899999999984
3899,20224.0,24703.0,32446.0,20245.0,24709.0,32455.0,1.94949999999984
3900,20233.0,24700.0,32452.0,20254.0,24715.0,32455.0,1.94999999999984
3901,20224.0,24703.0,32458.0,20251.0,24715.0,32470.0,1.95049999999984
3902,20221.0,24703.0,32458.0,20242.0,24715.0,32473.0,1.95099999999984
3903,20224.0,24703.0,32461.0,20239.0,24706.0,32473.0,1.95149999999984
3904,20218.0,24712.0,32461.0,20239.0,24709.0,32482.0,1.95199999999984
3905,20221.0,24715.0,32464.0,20227.0,24712.0,32479.0,1.95249999999984
3906,20224.0,24715.0,32464.0,20218.0,24721.0,32479.0,1.95299999999984
3907,20230.0,24718.0,32479.0,20215.0,24715.0,32479.0,1.95349999999984
3908,20230.0,24715.0,32482.0,20218.0,24709.0,32485.0,1.95399999999984
3909,20230.0,24712.0,32488.0,20218.0,24709.0,32482.0,1.95449999999984
3910,20227.0,24706.0,32485.0,20224.0,24700.0,32470.0,1.95499999999984
3911,20233.0,24703.0,32485.0,20221.0,24697.0,32482.0,1.95549999999984
3912,20230.0,24703.0,32473.0,20230.0,24700.0,32476.0,1.95599999999984
3913,20227.0,24694.0,32491.0,20227.0,24700.0,32485.0,1.95649999999984
3914,20215.0,24703.0,32491.0,20224.0,24679.0,32494.0,1.95699999999984
3915,20221.0,24703.0,32491.0,20224.0,24679.0,32494.0,1.95749999999984
3916,20221.0,24685.0,32488.0,20224.0,24673.0,32494.0,1.95799999999984
3917,20212.0,24679.0,32488.0,20218.0,24670.0,32497.0,1.95849999999984
3918,20212.0,24685.0,32482.0,20215.0,24670.0,32497.0,1.95899999999984
3919,20212.0,24685.0,32488.0,20221.0,24667.0,32494.0,1.95949999999984
3920,20206.0,24688.0,32491.0,20227.0,24667.0,32494.0,1.95999999999984
3921,20200.0,24676.0,32491.0,20221.0,24667.0,32491.0,1.96049999999984
3922,20197.0,24670.0,32491.0,20215.0,24667.0,32488.0,1.96099999999984
3923,20197.0,24664.0,32488.0,20215.0,24664.0,32488.0,1.96149999999984
3924,20200.0,24661.0,32485.0,20215.0,24658.0,32485.0,1.96199999999984
3925,20209.0,24652.0,32479.0,20203.0,24649.0,32491.0,1.96249999999984
3926,20212.0,24649.0,32476.0,20197.0,24646.0,32485.0,1.96299999999984
3927,20203.0,24646.0,32470.0,20200.0,24634.0,32476.0,1.96349999999984
3928,20209.0,24643.0,32476.0,20203.0,24631.0,32488.0,1.96399999999984
3929,20218.0,24643.0,32473.0,20200.0,24631.0,32485.0,1.96449999999984
3930,20212.0,24649.0,32464.0,20203.0,24631.0,32473.0,1.96499999999984
3931,20215.0,24646.0,32461.0,20200.0,24634.0,32461.0,1.96549999999984
3932,20212.0,24646.0,32455.0,20203.0,24640.0,32455.0,1.96599999999984
3933,20209.0,24649.0,32458.0,20221.0,24640.0,32452.0,1.96649999999984
3934,20203.0,24643.0,32455.0,20218.0,24640.0,32452.0,1.96699999999984
3935,20212.0,24643.0,32458.0,20218.0,24643.0,32452.0,1.96749999999984
3936,20212.0,24634.0,32458.0,20215.0,24646.0,32455.0,1.96799999999984
3937,20215.0,24634.0,32449.0,20209.0,24646.0,32455.0,1.96849999999984
3938,20215.0,24634.0,32449.0,20209.0,24643.0,32446.0,1.96899999999984
3939,20215.0,24625.0,32446.0,20224.0,24649.0,32452.0,1.96949999999984
3940,20221.0,24625.0,32458.0,20230.0,24637.0,32455.0,1.96999999999984
3941,20221.0,24619.0,32455.0,20227.0,24631.0,32452.0,1.97049999999984
3942,20230.0,24616.0,32455.0,20218.0,24637.0,32458.0,1.97099999999984
3943,20227.0,24619.0,32449.0,20215.0,24628.0,32452.0,1.97149999999984
3944,20227.0,24613.0,32446.0,20218.0,24625.0,32449.0,1.97199999999984
3945,20230.0,24601.0,32446.0,20221.0,24616.0,32446.0,1.97249999999984
3946,20233.0,24610.0,32443.0,20227.0,24616.0,32449.0,1.97299999999984
3947,20236.0,24607.0,32449.0,20227.0,24604.0,32449.0,1.97349999999984
3948,20236.0,24604.0,32452.0,20227.0,24601.0,32452.0,1.97399999999984
3949,20242.0,24604.0,32458.0,20230.0,24601.0,32455.0,1.97449999999984
3950,20242.0,24607.0,32461.0,20227.0,24601.0,32455.0,1.97499999999984
3951,20239.0,24607.0,32461.0,20221.0,24601.0,32467.0,1.97549999999984
3952,20233.0,24607.0,32461.0,20221.0,24607.0,32458.0,1.97599999999984
3953,20227.0,24616.0,32458.0,20230.0,24610.0,32458.0,1.97649999999984
3954,20236.0,24616.0,32461.0,20230.0,24610.0,32461.0,1.97699999999984
3955,20236.0,24616.0,32449.0,20227.0,24601.0,32458.0,1.97749999999984
3956,20236.0,24625.0,32452.0,20227.0,24613.0,32449.0,1.97799999999984
3957,20233.0,24631.0,32458.0,20233.0,24625.0,32446.0,1.97849999999984
3958,20230.0,24628.0,32449.0,20233.0,24619.0,32446.0,1.97899999999984
3959,20230.0,24616.0,32446.0,20227.0,24616.0,32434.0,1.97949999999984
3960,20221.0,24613.0,32443.0,20227.0,24616.0,32443.0,1.97999999999984
3961,20218.0,24613.0,32440.0,20224.0,24610.0,32440.0,1.98049999999984
3962,20218.0,24619.0,32437.0,20218.0,24613.0,32428.0,1.98099999999984
3963,20224.0,24610.0,32431.0,20227.0,24613.0,32431.0,1.98149999999984
3964,20221.0,24592.0,32425.0,20227.0,24610.0,32422.0,1.98199999999984
3965,20218.0,24592.0,32416.0,20227.0,24601.0,32422.0,1.98249999999984
3966,20206.0,24595.0,32413.0,20218.0,24589.0,32422.0,1.98299999999984
3967,20209.0,24601.0,32413.0,20221.0,24589.0,32419.0,1.98349999999984
3968,20209.0,24601.0,32410.0,20218.0,24595.0,32425.0,1.98399999999984
3969,20218.0,24601.0,32413.0,20224.0,24589.0,32419.0,1.98449999999984
3970,20212.0,24598.0,32422.0,20221.0,24589.0,32428.0,1.98499999999984
3971,20203.0,24598.0,32434.0,20212.0,24583.0,32437.0,1.98549999999984
3972,20206.0,24595.0,32440.0,20215.0,24589.0,32434.0,1.98599999999984
3973,20209.0,24589.0,32422.0,20200.0,24589.0,32443.0,1.98649999999984
3974,20215.0,24589.0,32425.0,20200.0,24589.0,32440.0,1.98699999999984
3975,20212.0,24592.0,32419.0,20206.0,24592.0,32422.0,1.98749999999984
3976,20215.0,24595.0,32419.0,20215.0,24592.0,32413.0,1.98799999999984
3977,20218.0,24598.0,32419.0,20227.0,24583.0,32410.0,1.98849999999984
3978,20215.0,24592.0,32410.0,20215.0,24592.0,32413.0,1.98899999999984
3979,20206.0,24589.0,32401.0,20224.0,24589.0,32404.0,1.98949999999984
3980,20206.0,24589.0,32404.0,20224.0,24592.0,32404.0,1.98999999999984
3981,20203.0,24586.0,32401.0,20221.0,24592.0,32398.0,1.99049999999984
3982,20209.0,24583.0,32392.0,20221.0,24589.0,32386.0,1.99099999999984
3983,20203.0,24586.0,32398.0,20212.0,24580.0,32389.0,1.99149999999984
3984,20209.0,24595.0,32392.0,20212.0,24580.0,32389.0,1.99199999999984
3985,20209.0,24589.0,32386.0,20212.0,24586.0,32389.0,1.99249999999984
3986,20209.0,24586.0,32389.0,20209.0,24580.0,32386.0,1.99299999999984
3987,20209.0,24586.0,32395.0,20206.0,24577.0,32383.0,1.99349999999984
3988,20209.0,24586.0,32392.0,20197.0,24577.0,32380.0,1.99399999999984
3989,20197.0,24583.0,32383.0,20191.0,24577.0,32392.0,1.99449999999984
3990,20206.0,24586.0,32386.0,20188.0,24571.0,32383.0,1.99499999999984
3991,20206.0,24577.0,32380.0,20185.0,24571.0,32380.0,1.99549999999984
3992,20203.0,24583.0,32446.0,20191.0,24568.0,32377.0,1.99599999999984
3993,20206.0,24577.0,32461.0,20179.0,24574.0,32383.0,1.99649999999984
3994,20209.0,24574.0,32470.0,20194.0,24574.0,32452.0,1.99699999999984
3995,20200.0,24568.0,32476.0,20191.0,24571.0,32464.0,1.99749999999984
3996,20200.0,24571.0,32482.0,20197.0,24571.0,32479.0,1.99799999999984
3997,20191.0,24580.0,32491.0,20200.0,24556.0,32476.0,1.99849999999984
3998,20182.0,24571.0,32488.0,20191.0,24565.0,32482.0,1.99899999999984
3999,20182.0,24559.0,32491.0,20185.0,24571.0,32491.0,1.99949999999984
4000,20170.0,24559.0,32485.0,20191.0,24565.0,32494.0,1.99999999999984
4001,20167.0,24550.0,32485.0,20194.0,24553.0,32485.0,2.00049999999984
4002,20167.0,24550.0,32491.0,20188.0,24547.0,32485.0,2.00099999999984
4003,20170.0,24559.0,32497.0,20170.0,24553.0,32488.0,2.00149999999984
4004,20170.0,24559.0,32494.0,20176.0,24556.0,32491.0,2.00199999999984
4005,20167.0,24556.0,32500.0,20176.0,24562.0,32500.0,2.00249999999984
4006,20173.0,24559.0,32500.0,20176.0,24565.0,32503.0,2.00299999999984
4007,20164.0,24565.0,32503.0,20170.0,24562.0,32503.0,2.00349999999984
4008,20164.0,24565.0,32515.0,20167.0,24559.0,32509.0,2.00399999999984
4009,20179.0,24568.0,32512.0,20167.0,24568.0,32515.0,2.00449999999984
4010,20179.0,24562.0,32512.0,20167.0,24562.0,32521.0,2.00499999999984
4011,20176.0,24574.0,32515.0,20158.0,24565.0,32524.0,2.00549999999984
4012,20185.0,24574.0,32518.0,20158.0,24571.0,32518.0,2.00599999999984
4013,20182.0,24568.0,32518.0,20173.0,24586.0,32527.0,2.00649999999984
4014,20173.0,24568.0,32527.0,20179.0,24583.0,32521.0,2.00699999999984
4015,20173.0,24565.0,32524.0,20182.0,24574.0,32518.0,2.00749999999984
4016,20173.0,24565.0,32515.0,20179.0,24574.0,32524.0,2.00799999999984
4017,20173.0,24571.0,32515.0,20182.0,24574.0,32521.0,2.00849999999984
4018,20182.0,24568.0,32515.0,20182.0,24571.0,32518.0,2.00899999999984
4019,20185.0,24565.0,32518.0,20185.0,24568.0,32521.0,2.00949999999984
4020,20185.0,24556.0,32518.0,20182.0,24559.0,32521.0,2.00999999999984
4021,20176.0,24556.0,32521.0,20176.0,24559.0,32518.0,2.01049999999984
4022,20179.0,24556.0,32518.0,20176.0,24553.0,32518.0,2.01099999999984
4023,20176.0,24553.0,32521.0,20176.0,24553.0,32518.0,2.01149999999984
4024,20176.0,24553.0,32527.0,20167.0,24553.0,32515.0,2.01199999999984
4025,20164.0,24553.0,32530.0,20167.0,24553.0,32521.0,2.01249999999984
4026,20146.0,24550.0,32530.0,20170.0,24541.0,32530.0,2.01299999999984
4027,20146.0,24541.0,32530.0,20176.0,24538.0,32533.0,2.01349999999984
4028,20140.0,24529.0,32518.0,20176.0,24535.0,32533.0,2.01399999999984
4029,20140.0,24526.0,32515.0,20173.0,24535.0,32521.0,2.01449999999984
4030,20143.0,24529.0,32515.0,20158.0,24526.0,32518.0,2.01499999999984
4031,20143.0,24520.0,32512.0,20158.0,24535.0,32515.0,2.01549999999984
4032,20146.0,24523.0,32515.0,20149.0,24535.0,32518.0,2.01599999999984
4033,20149.0,24523.0,32515.0,20146.0,24532.0,32515.0,2.01649999999984
4034,20146.0,24523.0,32512.0,20143.0,24532.0,32515.0,2.01699999999984
4035,20143.0,24523.0,32518.0,20143.0,24526.0,32515.0,2.01749999999984
4036,20143.0,24523.0,32509.0,20143.0,24526.0,32515.0,2.01799999999984
4037,20137.0,24517.0,32509.0,20149.0,24523.0,32515.0,2.01849999999984
4038,20140.0,24517.0,32491.0,20146.0,24511.0,32512.0,2.01899999999984
4039,20146.0,24520.0,32476.0,20146.0,24514.0,32506.0,2.01949999999984
4040,20149.0,24517.0,32458.0,20152.0,24511.0,32488.0,2.01999999999984
4041,20146.0,24514.0,32443.0,20149.0,24520.0,32467.0,2.02049999999984
4042,20137.0,24517.0,32437.0,20143.0,24517.0,32443.0,2.02099999999984
4043,20140.0,24523.0,32440.0,20137.0,24520.0,32443.0,2.02149999999984
4044,20140.0,24535.0,32431.0,20149.0,24523.0,32431.0,2.02199999999984
4045,20137.0,24535.0,32431.0,20146.0,24523.0,32437.0,2.02249999999984
4046,20143.0,24532.0,32428.0,20137.0,24520.0,32431.0,2.02299999999984
4047,20137.0,24532.0,32425.0,20140.0,24526.0,32431.0,2.02349999999984
4048,20137.0,24526.0,32419.0,20140.0,24526.0,32425.0,2.02399999999984
4049,20146.0,24523.0,32422.0,20137.0,24523.0,32422.0,2.02449999999984
4050,20143.0,24526.0,32416.0,20134.0,24520.0,32422.0,2.02499999999984
4051,20140.0,24520.0,32419.0,20131.0,24514.0,32416.0,2.02549999999984
4052,20143.0,24523.0,32416.0,20119.0,24514.0,32416.0,2.02599999999984
4053,20131.0,24514.0,32422.0,20128.0,24511.0,32422.0,2.02649999999984
4054,20122.0,24526.0,32416.0,20125.0,24514.0,32416.0,2.02699999999984
4055,20122.0,24529.0,32422.0,20128.0,24505.0,32422.0,2.02749999999984
4056,20131.0,24535.0,32419.0,20131.0,24502.0,32419.0,2.02799999999984
4057,20134.0,24538.0,32419.0,20131.0,24502.0,32422.0,2.02849999999984
4058,20134.0,24541.0,32419.0,20134.0,24508.0,32416.0,2.02899999999984
4059,20134.0,24538.0,32413.0,20137.0,24520.0,32416.0,2.02949999999985
4060,20128.0,24541.0,32413.0,20137.0,24523.0,32419.0,2.02999999999985
4061,20119.0,24535.0,32410.0,20131.0,24532.0,32413.0,2.03049999999985
4062,20119.0,24547.0,32404.0,20128.0,24532.0,32410.0,2.03099999999985
4063,20107.0,24550.0,32407.0,20128.0,24535.0,32410.0,2.03149999999985
4064,20110.0,24550.0,32410.0,20140.0,24544.0,32407.0,2.03199999999985
4065,20113.0,24559.0,32404.0,20131.0,24550.0,32410.0,2.03249999999985
4066,20116.0,24562.0,32401.0,20125.0,24553.0,32404.0,2.03299999999985
4067,20113.0,24565.0,32395.0,20113.0,24565.0,32392.0,2.03349999999985
4068,20113.0,24565.0,32392.0,20107.0,24565.0,32398.0,2.03399999999985
4069,20107.0,24571.0,32401.0,20110.0,24565.0,32395.0,2.03449999999985
4070,20104.0,24574.0,32404.0,20113.0,24562.0,32395.0,2.03499999999985
4071,20098.0,24580.0,32404.0,20113.0,24565.0,32395.0,2.03549999999985
4072,20083.0,24580.0,32398.0,20113.0,24577.0,32395.0,2.03599999999985
4073,20083.0,24571.0,32401.0,20110.0,24577.0,32401.0,2.03649999999985
4074,20053.0,24574.0,32407.0,20107.0,24583.0,32401.0,2.03699999999985
4075,20056.0,24580.0,32404.0,20104.0,24577.0,32401.0,2.03749999999985
4076,20044.0,24589.0,32401.0,20101.0,24577.0,32398.0,2.03799999999985
4077,20041.0,24589.0,32398.0,20086.0,24574.0,32404.0,2.03849999999985
4078,20029.0,24589.0,32395.0,20086.0,24574.0,32395.0,2.03899999999985
4079,20029.0,24589.0,32389.0,20044.0,24574.0,32395.0,2.03949999999985
4080,20023.0,24583.0,32386.0,20035.0,24577.0,32395.0,2.03999999999985
4081,20026.0,24580.0,32380.0,20032.0,24583.0,32380.0,2.04049999999985
4082,20026.0,24571.0,32380.0,20038.0,24574.0,32377.0,2.04099999999985
4083,20023.0,24553.0,32383.0,20038.0,24556.0,32377.0,2.04149999999985
4084,20017.0,24544.0,32383.0,20038.0,24562.0,32380.0,2.04199999999985
4085,20014.0,24544.0,32383.0,20038.0,24553.0,32380.0,2.04249999999985
4086,20011.0,24544.0,32380.0,20032.0,24553.0,32380.0,2.04299999999985
4087,20017.0,24541.0,32371.0,20029.0,24553.0,32377.0,2.04349999999985
4088,20017.0,24550.0,32368.0,20026.0,24547.0,32374.0,2.04399999999985
4089,19999.0,24553.0,32368.0,20026.0,24544.0,32368.0,2.04449999999985
4090,19999.0,24547.0,32371.0,20032.0,24547.0,32368.0,2.04499999999985
4091,20002.0,24544.0,32371.0,20026.0,24550.0,32368.0,2.04549999999985
4092,20002.0,24547.0,32371.0,20020.0,24553.0,32371.0,2.04599999999985
4093,20002.0,24550.0,32368.0,20017.0,24544.0,32365.0,2.04649999999985
4094,19999.0,24547.0,32353.0,20008.0,24538.0,32347.0,2.04699999999985
4095,19993.0,24541.0,32347.0,20008.0,24538.0,32356.0,2.04749999999985
4096,19990.0,24541.0,32347.0,20011.0,24538.0,32353.0,2.04799999999985
4097,19993.0,24538.0,32353.0,20008.0,24541.0,32341.0,2.04849999999985
4098,19978.0,24541.0,32344.0,20005.0,24538.0,32347.0,2.04899999999985
4099,19981.0,24541.0,32341.0,20002.0,24538.0,32347.0,2.04949999999985
4100,19975.0,24529.0,32338.0,19993.0,24535.0,32353.0,2.04999999999985
4101,19969.0,24532.0,32338.0,19990.0,24535.0,32347.0,2.05049999999985
4102,19966.0,24529.0,32341.0,19993.0,24517.0,32350.0,2.05099999999985
4103,19975.0,24526.0,32341.0,19996.0,24520.0,32347.0,2.05149999999985
4104,19963.0,24532.0,32338.0,19999.0,24517.0,32341.0,2.05199999999985
4105,19957.0,24532.0,32338.0,19999.0,24511.0,32338.0,2.05249999999985
4106,19975.0,24535.0,32335.0,19987.0,24517.0,32338.0,2.05299999999985
4107,19975.0,24520.0,32335.0,19984.0,24517.0,32341.0,2.05349999999985
4108,19978.0,24514.0,32332.0,19972.0,24520.0,32335.0,2.05399999999985
4109,19984.0,24517.0,32338.0,19978.0,24523.0,32332.0,2.05449999999985
4110,20002.0,24514.0,32326.0,19981.0,24520.0,32326.0,2.05499999999985
4111,19993.0,24502.0,32323.0,19975.0,24514.0,32326.0,2.05549999999985
4112,19996.0,24487.0,32320.0,19990.0,24508.0,32329.0,2.05599999999985
4113,19993.0,24499.0,32320.0,19984.0,24514.0,32320.0,2.05649999999985
4114,20002.0,24496.0,32314.0,19984.0,24493.0,32317.0,2.05699999999985
4115,19996.0,24502.0,32299.0,19978.0,24493.0,32302.0,2.05749999999985
4116,19993.0,24496.0,32293.0,19984.0,24487.0,32296.0,2.05799999999985
4117,19981.0,24490.0,32293.0,19984.0,24496.0,32296.0,2.05849999999985
4118,19984.0,24478.0,32290.0,19984.0,24493.0,32290.0,2.05899999999985
4119,19984.0,24478.0,32281.0,19984.0,24493.0,32281.0,2.05949999999986
4120,19984.0,24460.0,32260.0,19987.0,24508.0,32263.0,2.05999999999986
4121,19981.0,24460.0,32257.0,19984.0,24496.0,32263.0,2.06049999999986
4122,19981.0,24475.0,32257.0,19981.0,24484.0,32266.0,2.06099999999986
4123,19981.0,24472.0,32257.0,19984.0,24484.0,32269.0,2.06149999999986
4124,19981.0,24454.0,32269.0,19984.0,24469.0,32263.0,2.06199999999986
4125,19975.0,24451.0,32275.0,19969.0,24466.0,32269.0,2.06249999999986
4126,19975.0,24451.0,32272.0,19972.0,24466.0,32269.0,2.06299999999986
4127,19957.0,24445.0,32269.0,19966.0,24463.0,32269.0,2.06349999999986
4128,19951.0,24445.0,32269.0,19969.0,24466.0,32281.0,2.06399999999986
4129,19966.0,24436.0,32281.0,19954.0,24457.0,32275.0,2.06449999999986
4130,19954.0,24430.0,32275.0,19948.0,24442.0,32281.0,2.06499999999986
4131,19954.0,24424.0,32269.0,19942.0,24442.0,32281.0,2.06549999999986
4132,19954.0,24427.0,32266.0,19945.0,24439.0,32278.0,2.06599999999986
4133,19954.0,24427.0,32284.0,19954.0,24430.0,32275.0,2.06649999999986
4134,19948.0,24421.0,32284.0,19951.0,24427.0,32287.0,2.06699999999986
4135,19954.0,24412.0,32287.0,19954.0,24427.0,32284.0,2.06749999999986
4136,19954.0,24409.0,32284.0,19954.0,24427.0,32284.0,2.06799999999986
4137,19948.0,24406.0,32293.0,19957.0,24403.0,32299.0,2.06849999999986
4138,19954.0,24403.0,32296.0,19951.0,24406.0,32299.0,2.06899999999986
4139,19954.0,24394.0,32293.0,19948.0,24400.0,32299.0,2.06949999999986
4140,19954.0,24391.0,32293.0,19951.0,24391.0,32296.0,2.06999999999986
4141,19948.0,24394.0,32293.0,19954.0,24400.0,32299.0,2.07049999999986
4142,19951.0,24379.0,32293.0,19951.0,24394.0,32302.0,2.07099999999986
4143,19954.0,24379.0,32296.0,19948.0,24391.0,32299.0,2.07149999999986
4144,19951.0,24373.0,32302.0,19948.0,24391.0,32296.0,2.07199999999986
4145,19945.0,24367.0,32296.0,19948.0,24382.0,32296.0,2.07249999999986
4146,19948.0,24367.0,32284.0,19942.0,24376.0,32290.0,2.07299999999986
4147,19942.0,24358.0,32281.0,19948.0,24358.0,32290.0,2.07349999999986
4148,19939.0,24355.0,32281.0,19942.0,24355.0,32278.0,2.07399999999986
4149,19933.0,24340.0,32284.0,19939.0,24337.0,32278.0,2.07449999999986
4150,19939.0,24334.0,32284.0,19936.0,24328.0,32287.0,2.07499999999986
4151,19939.0,24334.0,32281.0,19942.0,24319.0,32290.0,2.07549999999986
4152,19930.0,24334.0,32284.0,19945.0,24319.0,32287.0,2.07599999999986
4153,19933.0,24331.0,32284.0,19939.0,24322.0,32281.0,2.07649999999986
4154,19930.0,24319.0,32278.0,19939.0,24319.0,32275.0,2.07699999999986
4155,19930.0,24316.0,32278.0,19945.0,24316.0,32278.0,2.07749999999986
4156,19927.0,24313.0,32281.0,19939.0,24313.0,32275.0,2.07799999999986
4157,19933.0,24319.0,32272.0,19939.0,24313.0,32275.0,2.07849999999986
4158,19924.0,24304.0,32278.0,19936.0,24313.0,32275.0,2.07899999999986
4159,19924.0,24310.0,32278.0,19933.0,24310.0,32272.0,2.07949999999986
4160,19921.0,24310.0,32275.0,19939.0,24310.0,32275.0,2.07999999999986
4161,19927.0,24310.0,32275.0,19936.0,24310.0,32275.0,2.08049999999986
4162,19924.0,24310.0,32275.0,19936.0,24310.0,32275.0,2.08099999999986
4163,19921.0,24316.0,32275.0,19936.0,24313.0,32275.0,2.08149999999986
4164,19921.0,24313.0,32275.0,19927.0,24310.0,32278.0,2.08199999999986
4165,19918.0,24313.0,32275.0,19936.0,24310.0,32278.0,2.08249999999986
4166,19912.0,24310.0,32275.0,19930.0,24310.0,32275.0,2.08299999999986
4167,19912.0,24319.0,32281.0,19924.0,24316.0,32275.0,2.08349999999986
4168,19918.0,24313.0,32293.0,19915.0,24316.0,32275.0,2.08399999999986
4169,19921.0,24319.0,32290.0,19912.0,24325.0,32290.0,2.08449999999986
4170,19924.0,24322.0,32293.0,19912.0,24334.0,32299.0,2.08499999999986
4171,19924.0,24325.0,32293.0,19912.0,24337.0,32305.0,2.08549999999986
4172,19918.0,24325.0,32293.0,19912.0,24331.0,32302.0,2.08599999999986
4173,19921.0,24334.0,32293.0,19915.0,24343.0,32299.0,2.08649999999986
4174,19921.0,24328.0,32293.0,19915.0,24334.0,32299.0,2.08699999999986
4175,19918.0,24328.0,32293.0,19915.0,24334.0,32299.0,2.08749999999986
4176,19918.0,24322.0,32296.0,19915.0,24322.0,32305.0,2.08799999999986
4177,19915.0,24322.0,32293.0,19915.0,24322.0,32293.0,2.08849999999986
4178,19915.0,24331.0,32290.0,19921.0,24316.0,32290.0,2.08899999999986
4179,19918.0,24325.0,32287.0,19921.0,24313.0,32287.0,2.08949999999987
4180,19912.0,24316.0,32275.0,19921.0,24316.0,32287.0,2.08999999999987
4181,19903.0,24316.0,32278.0,19921.0,24316.0,32284.0,2.09049999999987
4182,19900.0,24316.0,32302.0,19912.0,24316.0,32284.0,2.09099999999987
4183,19900.0,24313.0,32299.0,19906.0,24316.0,32293.0,2.09149999999987
4184,19906.0,24307.0,32302.0,19900.0,24307.0,32293.0,2.09199999999987
4185,19912.0,24304.0,32299.0,19897.0,24310.0,32305.0,2.09249999999987
4186,19912.0,24292.0,32302.0,19900.0,24301.0,32305.0,2.09299999999987
4187,19921.0,24292.0,32302.0,19903.0,24298.0,32305.0,2.09349999999987
4188,19930.0,24295.0,32308.0,19909.0,24295.0,32305.0,2.09399999999987
4189,19927.0,24304.0,32302.0,19903.0,24298.0,32305.0,2.09449999999987
4190,19918.0,24310.0,32296.0,19906.0,24298.0,32302.0,2.09499999999987
4191,19915.0,24310.0,32305.0,19909.0,24304.0,32302.0,2.09549999999987
4192,19906.0,24316.0,32302.0,19909.0,24295.0,32308.0,2.09599999999987
4193,19906.0,24313.0,32308.0,19912.0,24295.0,32305.0,2.09649999999987
4194,19900.0,24307.0,32311.0,19924.0,24298.0,32296.0,2.09699999999987
4195,19900.0,24307.0,32305.0,19918.0,24301.0,32296.0,2.09749999999987
4196,19906.0,24307.0,32305.0,19921.0,24298.0,32299.0,2.09799999999987
4197,19903.0,24295.0,32302.0,19924.0,24295.0,32302.0,2.09849999999987
4198,19891.0,24298.0,32299.0,19915.0,24295.0,32296.0,2.09899999999987
4199,19894.0,24295.0,32281.0,19915.0,24298.0,32284.0,2.09949999999987
4200,19888.0,24289.0,32287.0,19915.0,24289.0,32287.0,2.09999999999987
4201,19888.0,24280.0,32299.0,19909.0,24283.0,32287.0,2.10049999999987
4202,19891.0,24280.0,32308.0,19894.0,24286.0,32305.0,2.10099999999987
4203,19894.0,24277.0,32308.0,19900.0,24283.0,32308.0,2.10149999999987
4204,19894.0,24280.0,32308.0,19894.0,24283.0,32311.0,2.10199999999987
4205,19897.0,24277.0,32302.0,19894.0,24277.0,32311.0,2.10249999999987
4206,19885.0,24274.0,32296.0,19891.0,24277.0,32305.0,2.10299999999987
4207,19885.0,24280.0,32302.0,19894.0,24277.0,32299.0,2.10349999999987
4208,19888.0,24274.0,32299.0,19882.0,24265.0,32308.0,2.10399999999987
4209,19888.0,24274.0,32299.0,19885.0,24271.0,32308.0,2.10449999999987
4210,19885.0,24274.0,32308.0,19891.0,24268.0,32302.0,2.10499999999987
4211,19885.0,24265.0,32293.0,19891.0,24274.0,32293.0,2.10549999999987
4212,19897.0,24259.0,32290.0,19900.0,24277.0,32293.0,2.10599999999987
4213,19897.0,24259.0,32290.0,19906.0,24277.0,32296.0,2.10649999999987
4214,19897.0,24262.0,32287.0,19906.0,24271.0,32296.0,2.10699999999987
4215,19897.0,24262.0,32299.0,19897.0,24271.0,32293.0,2.10749999999987
4216,19903.0,24256.0,32293.0,19903.0,24271.0,32293.0,2.10799999999987
4217,19903.0,24253.0,32290.0,19900.0,24277.0,32284.0,2.10849999999987
4218,19906.0,24241.0,32281.0,19900.0,24262.0,32281.0,2.10899999999987
4219,19906.0,24241.0,32281.0,19900.0,24259.0,32278.0,2.10949999999987
4220,19909.0,24241.0,32278.0,19897.0,24259.0,32275.0,2.10999999999987
4221,19912.0,24247.0,32266.0,19900.0,24259.0,32284.0,2.11049999999987
4222,19906.0,24253.0,32266.0,19903.0,24253.0,32281.0,2.11099999999987
4223,19903.0,24244.0,32281.0,19894.0,24256.0,32278.0,2.11149999999987
4224,19906.0,24244.0,32269.0,19903.0,24247.0,32281.0,2.11199999999987
4225,19906.0,24241.0,32266.0,19903.0,24232.0,32269.0,2.11249999999987
4226,19897.0,24241.0,32263.0,19903.0,24226.0,32269.0,2.11299999999987
4227,19903.0,24238.0,32260.0,19897.0,24226.0,32269.0,2.11349999999987
4228,19897.0,24244.0,32257.0,19906.0,24217.0,32263.0,2.11399999999987
4229,19897.0,24235.0,32254.0,19906.0,24217.0,32257.0,2.11449999999987
4230,19891.0,24232.0,32257.0,19903.0,24223.0,32251.0,2.11499999999987
4231,19885.0,24235.0,32257.0,19897.0,24223.0,32257.0,2.11549999999987
4232,19885.0,24226.0,32260.0,19897.0,24220.0,32257.0,2.11599999999987
4233,19885.0,24235.0,32251.0,19897.0,24229.0,32266.0,2.11649999999987
4234,19885.0,24232.0,32251.0,19900.0,24232.0,32257.0,2.11699999999987
4235,19882.0,24232.0,32248.0,19897.0,24235.0,32257.0,2.11749999999987
4236,19900.0,24232.0,32257.0,19900.0,24223.0,32260.0,2.11799999999987
4237,19891.0,24223.0,32254.0,19900.0,24223.0,32257.0,2.11849999999987
4238,19897.0,24226.0,32260.0,19897.0,24220.0,32257.0,2.11899999999987
4239,19894.0,24223.0,32263.0,19888.0,24223.0,32260.0,2.11949999999988
4240,19891.0,24223.0,32263.0,19906.0,24226.0,32263.0,2.11999999999988
4241,19891.0,24217.0,32269.0,19900.0,24226.0,32263.0,2.12049999999988
4242,19888.0,24220.0,32269.0,19894.0,24226.0,32257.0,2.12099999999988
4243,19891.0,24220.0,32263.0,19888.0,24226.0,32263.0,2.12149999999988
4244,19891.0,24220.0,32263.0,19891.0,24223.0,32266.0,2.12199999999988
4245,19891.0,24220.0,32263.0,19894.0,24229.0,32272.0,2.12249999999988
4246,19891.0,24223.0,32263.0,19891.0,24229.0,32272.0,2.12299999999988
4247,19891.0,24229.0,32260.0,19885.0,24220.0,32269.0,2.12349999999988
4248,19897.0,24226.0,32257.0,19891.0,24220.0,32263.0,2.12399999999988
4249,19894.0,24220.0,32254.0,19891.0,24220.0,32251.0,2.12449999999988
4250,19900.0,24229.0,32251.0,19897.0,24217.0,32251.0,2.12499999999988
4251,19909.0,24229.0,32251.0,19897.0,24214.0,32251.0,2.12549999999988
4252,19909.0,24220.0,32254.0,19894.0,24211.0,32248.0,2.12599999999988
4253,19888.0,24211.0,32254.0,19897.0,24217.0,32248.0,2.12649999999988
4254,19885.0,24205.0,32248.0,19888.0,24217.0,32248.0,2.12699999999988
4255,19882.0,24205.0,32248.0,19888.0,24211.0,32257.0,2.12749999999988
4256,19861.0,24205.0,32257.0,19882.0,24208.0,32257.0,2.12799999999988
4257,19858.0,24205.0,32254.0,19882.0,24211.0,32257.0,2.12849999999988
4258,19855.0,24196.0,32254.0,19873.0,24220.0,32266.0,2.12899999999988
4259,19846.0,24205.0,32260.0,19873.0,24208.0,32254.0,2.12949999999988
4260,19855.0,24205.0,32263.0,19873.0,24217.0,32248.0,2.12999999999988
4261,19855.0,24202.0,32260.0,19864.0,24214.0,32263.0,2.13049999999988
4262,19855.0,24205.0,32263.0,19864.0,24211.0,32272.0,2.13099999999988
4263,19855.0,24199.0,32278.0,19855.0,24205.0,32272.0,2.13149999999988
4264,19855.0,24193.0,32281.0,19855.0,24205.0,32281.0,2.13199999999988
4265,19852.0,24196.0,32281.0,19855.0,24202.0,32281.0,2.13249999999988
4266,19855.0,24199.0,32287.0,19849.0,24199.0,32284.0,2.13299999999988
4267,19852.0,24199.0,32287.0,19849.0,24199.0,32281.0,2.13349999999988
4268,19849.0,24199.0,32287.0,19846.0,24199.0,32284.0,2.13399999999988
4269,19846.0,24199.0,32287.0,19846.0,24202.0,32281.0,2.13449999999988
4270,19843.0,24196.0,32272.0,19852.0,24199.0,32281.0,2.13499999999988
4271,19840.0,24196.0,32278.0,19849.0,24196.0,32278.0,2.13549999999988
4272,19843.0,24193.0,32278.0,19849.0,24196.0,32278.0,2.13599999999988
4273,19846.0,24187.0,32296.0,19843.0,24190.0,32287.0,2.13649999999988
4274,19849.0,24193.0,32287.0,19843.0,24190.0,32269.0,2.13699999999988
4275,19843.0,24193.0,32272.0,19843.0,24193.0,32278.0,2.13749999999988
4276,19840.0,24187.0,32275.0,19840.0,24193.0,32278.0,2.13799999999988
4277,19843.0,24184.0,32275.0,19843.0,24193.0,32272.0,2.13849999999988
4278,19843.0,24184.0,32281.0,19843.0,24187.0,32272.0,2.13899999999988
4279,19843.0,24178.0,32284.0,19846.0,24187.0,32269.0,2.13949999999988
4280,19840.0,24178.0,32278.0,19837.0,24193.0,32272.0,2.13999999999988
4281,19837.0,24181.0,32281.0,19837.0,24190.0,32275.0,2.14049999999988
4282,19843.0,24187.0,32278.0,19837.0,24187.0,32278.0,2.14099999999988
4283,19837.0,24190.0,32278.0,19846.0,24181.0,32281.0,2.14149999999988
4284,19834.0,24193.0,32281.0,19837.0,24184.0,32281.0,2.14199999999988
4285,19834.0,24193.0,32287.0,19846.0,24178.0,32278.0,2.14249999999988
4286,19825.0,24190.0,32281.0,19837.0,24172.0,32269.0,2.14299999999988
4287,19831.0,24181.0,32272.0,19837.0,24178.0,32275.0,2.14349999999988
4288,19834.0,24175.0,32275.0,19840.0,24178.0,32275.0,2.14399999999988
4289,19834.0,24172.0,32278.0,19837.0,24178.0,32275.0,2.14449999999988
4290,19834.0,24172.0,32278.0,19834.0,24178.0,32272.0,2.14499999999988
4291,19834.0,24178.0,32278.0,19840.0,24175.0,32278.0,2.14549999999988
4292,19846.0,24175.0,32284.0,19837.0,24169.0,32275.0,2.14599999999988
4293,19846.0,24178.0,32281.0,19837.0,24172.0,32278.0,2.14649999999988
4294,19837.0,24172.0,32278.0,19846.0,24172.0,32284.0,2.14699999999988
4295,19840.0,24172.0,32278.0,19846.0,24175.0,32287.0,2.14749999999988
4296,19840.0,24181.0,32278.0,19843.0,24175.0,32287.0,2.14799999999988
4297,19843.0,24181.0,32281.0,19843.0,24184.0,32278.0,2.14849999999988
4298,19831.0,24181.0,32281.0,19843.0,24184.0,32269.0,2.14899999999989
4299,19831.0,24175.0,32272.0,19849.0,24184.0,32266.0,2.14949999999989
4300,19831.0,24172.0,32266.0,19846.0,24175.0,32272.0,2.14999999999989
4301,19825.0,24169.0,32266.0,19840.0,24166.0,32266.0,2.15049999999989
4302,19825.0,24172.0,32266.0,19828.0,24163.0,32260.0,2.15099999999989
4303,19828.0,24172.0,32272.0,19825.0,24160.0,32266.0,2.15149999999989
4304,19831.0,24172.0,32275.0,19825.0,24160.0,32266.0,2.15199999999989
4305,19831.0,24166.0,32278.0,19825.0,24163.0,32266.0,2.15249999999989
4306,19834.0,24166.0,32275.0,19828.0,24163.0,32272.0,2.15299999999989
4307,19834.0,24172.0,32278.0,19831.0,24163.0,32275.0,2.15349999999989
4308,19822.0,24169.0,32275.0,19831.0,24166.0,32275.0,2.15399999999989
4309,19819.0,24166.0,32278.0,19828.0,24166.0,32275.0,2.15449999999989
4310,19819.0,24157.0,32278.0,19831.0,24166.0,32272.0,2.15499999999989
4311,19810.0,24157.0,32269.0,19834.0,24166.0,32278.0,2.15549999999989
4312,19807.0,24163.0,32269.0,19831.0,24166.0,32278.0,2.15599999999989
4313,19807.0,24160.0,32260.0,19822.0,24172.0,32272.0,2.15649999999989
4314,19804.0,24160.0,32254.0,19816.0,24172.0,32269.0,2.15699999999989
4315,19807.0,24160.0,32254.0,19822.0,24172.0,32260.0,2.15749999999989
4316,19813.0,24154.0,32257.0,19816.0,24175.0,32260.0,2.15799999999989
4317,19813.0,24151.0,32251.0,19819.0,24163.0,32260.0,2.15849999999989
4318,19813.0,24157.0,32251.0,19822.0,24166.0,32260.0,2.15899999999989
4319,19801.0,24157.0,32254.0,19816.0,24151.0,32257.0,2.15949999999989
4320,19801.0,24157.0,32245.0,19813.0,24154.0,32257.0,2.15999999999989
4321,19789.0,24145.0,32245.0,19810.0,24145.0,32260.0,2.16049999999989
4322,19774.0,24142.0,32248.0,19801.0,24142.0,32251.0,2.16099999999989
4323,19771.0,24139.0,32245.0,19801.0,24139.0,32257.0,2.16149999999989
4324,19777.0,24130.0,32245.0,19798.0,24136.0,32254.0,2.16199999999989
4325,19777.0,24127.0,32233.0,19798.0,24130.0,32248.0,2.16249999999989
4326,19777.0,24130.0,32233.0,19804.0,24130.0,32242.0,2.16299999999989
4327,19780.0,24133.0,32230.0,19795.0,24139.0,32233.0,2.16349999999989
4328,19786.0,24145.0,32230.0,19795.0,24142.0,32227.0,2.16399999999989
4329,19771.0,24148.0,32227.0,19789.0,24151.0,32224.0,2.16449999999989
4330,19750.0,24148.0,32224.0,19792.0,24151.0,32227.0,2.16499999999989
4331,19753.0,24139.0,32221.0,19777.0,24148.0,32236.0,2.16549999999989
4332,19753.0,24151.0,32230.0,19759.0,24148.0,32233.0,2.16599999999989
4333,19750.0,24151.0,32230.0,19762.0,24145.0,32236.0,2.16649999999989
4334,19753.0,24151.0,32233.0,19765.0,24133.0,32239.0,2.16699999999989
4335,19756.0,24145.0,32233.0,19759.0,24133.0,32239.0,2.16749999999989
4336,19759.0,24148.0,32230.0,19759.0,24139.0,32236.0,2.16799999999989
4337,19759.0,24142.0,32221.0,19762.0,24139.0,32233.0,2.16849999999989
4338,19762.0,24145.0,32221.0,19744.0,24142.0,32233.0,2.16899999999989
4339,19756.0,24142.0,32221.0,19744.0,24133.0,32230.0,2.16949999999989
4340,19747.0,24142.0,32224.0,19741.0,24133.0,32218.0,2.16999999999989
4341,19744.0,24139.0,32221.0,19753.0,24145.0,32212.0,2.17049999999989
4342,19729.0,24157.0,32218.0,19753.0,24142.0,32212.0,2.17099999999989
4343,19720.0,24172.0,32206.0,19756.0,24139.0,32218.0,2.17149999999989
4344,19723.0,24181.0,32206.0,19756.0,24118.0,32212.0,2.17199999999989
4345,19714.0,24184.0,32203.0,19732.0,24124.0,32209.0,2.17249999999989
4346,19714.0,24172.0,32200.0,19732.0,24130.0,32203.0,2.17299999999989
4347,19717.0,24178.0,32197.0,19729.0,24154.0,32179.0,2.17349999999989
4348,19729.0,24199.0,32185.0,19720.0,24172.0,32188.0,2.17399999999989
4349,19720.0,24196.0,32191.0,19723.0,24184.0,32182.0,2.17449999999989
4350,19723.0,24196.0,32185.0,19723.0,24178.0,32185.0,2.17499999999989
4351,19732.0,24187.0,32185.0,19714.0,24169.0,32188.0,2.17549999999989
4352,19732.0,24184.0,32185.0,19711.0,24172.0,32185.0,2.17599999999989
4353,19732.0,24184.0,32182.0,19708.0,24157.0,32185.0,2.17649999999989
4354,19735.0,24181.0,32182.0,19714.0,24160.0,32179.0,2.17699999999989
4355,19732.0,24178.0,32176.0,19717.0,24148.0,32182.0,2.17749999999989
4356,19735.0,24172.0,32173.0,19726.0,24136.0,32185.0,2.17799999999989
4357,19738.0,24160.0,32179.0,19726.0,24139.0,32182.0,2.17849999999989
4358,19738.0,24151.0,32179.0,19726.0,24127.0,32182.0,2.1789999999999
4359,19738.0,24148.0,32179.0,19732.0,24133.0,32176.0,2.1794999999999
4360,19738.0,24148.0,32167.0,19729.0,24133.0,32173.0,2.1799999999999
4361,19732.0,24148.0,32164.0,19729.0,24139.0,32167.0,2.1804999999999
4362,19729.0,24151.0,32161.0,19732.0,24139.0,32167.0,2.1809999999999
4363,19726.0,24154.0,32161.0,19732.0,24139.0,32161.0,2.1814999999999
4364,19723.0,24157.0,32161.0,19726.0,24139.0,32161.0,2.1819999999999
4365,19723.0,24160.0,32161.0,19726.0,24142.0,32161.0,2.1824999999999
4366,19720.0,24160.0,32155.0,19729.0,24145.0,32167.0,2.1829999999999
4367,19726.0,24157.0,32155.0,19732.0,24148.0,32170.0,2.1834999999999
4368,19723.0,24163.0,32158.0,19732.0,24154.0,32167.0,2.1839999999999
4369,19723.0,24160.0,32170.0,19729.0,24142.0,32161.0,2.1844999999999
4370,19723.0,24160.0,32176.0,19726.0,24145.0,32164.0,2.1849999999999
4371,19729.0,24154.0,32167.0,19732.0,24145.0,32173.0,2.1854999999999
4372,19723.0,24154.0,32167.0,19726.0,24142.0,32167.0,2.1859999999999
4373,19717.0,24151.0,32164.0,19720.0,24139.0,32167.0,2.1864999999999
4374,19720.0,24145.0,32161.0,19729.0,24142.0,32167.0,2.1869999999999
4375,19720.0,24148.0,32161.0,19738.0,24133.0,32158.0,2.1874999999999
4376,19726.0,24136.0,32164.0,19729.0,24133.0,32167.0,2.1879999999999
4377,19720.0,24136.0,32173.0,19729.0,24136.0,32167.0,2.1884999999999
4378,19726.0,24145.0,32170.0,19732.0,24133.0,32167.0,2.1889999999999
4379,19726.0,24145.0,32167.0,19726.0,24148.0,32173.0,2.1894999999999
4380,19723.0,24145.0,32173.0,19726.0,24148.0,32179.0,2.1899999999999
4381,19723.0,24160.0,32173.0,19723.0,24151.0,32173.0,2.1904999999999
4382,19723.0,24166.0,32173.0,19726.0,24151.0,32179.0,2.1909999999999
4383,19723.0,24172.0,32182.0,19723.0,24148.0,32185.0,2.1914999999999
4384,19720.0,24169.0,32188.0,19720.0,24160.0,32188.0,2.1919999999999
4385,19720.0,24172.0,32185.0,19720.0,24160.0,32188.0,2.1924999999999
4386,19720.0,24172.0,32182.0,19720.0,24157.0,32185.0,2.1929999999999
4387,19714.0,24178.0,32179.0,19714.0,24157.0,32182.0,2.1934999999999
4388,19714.0,24178.0,32182.0,19720.0,24154.0,32182.0,2.1939999999999
4389,19711.0,24175.0,32182.0,19720.0,24166.0,32179.0,2.1944999999999
4390,19711.0,24178.0,32176.0,19720.0,24166.0,32173.0,2.1949999999999
4391,19717.0,24175.0,32176.0,19720.0,24175.0,32176.0,2.1954999999999
4392,19705.0,24169.0,32176.0,19720.0,24190.0,32176.0,2.1959999999999
4393,19708.0,24172.0,32176.0,19735.0,24184.0,32176.0,2.1964999999999
4394,19705.0,24175.0,32176.0,19732.0,24178.0,32170.0,2.1969999999999
4395,19705.0,24178.0,32170.0,19729.0,24169.0,32170.0,2.1974999999999
4396,19702.0,24175.0,32170.0,19723.0,24169.0,32176.0,2.1979999999999
4397,19699.0,24175.0,32176.0,19723.0,24166.0,32185.0,2.1984999999999
4398,19696.0,24172.0,32164.0,19717.0,24169.0,32179.0,2.1989999999999
4399,19693.0,24169.0,32170.0,19717.0,24175.0,32173.0,2.1994999999999
4400,19693.0,24166.0,32170.0,19717.0,24175.0,32173.0,2.1999999999999
4401,19696.0,24169.0,32170.0,19708.0,24175.0,32170.0,2.2004999999999
4402,19699.0,24184.0,32173.0,19711.0,24175.0,32173.0,2.2009999999999
4403,19714.0,24181.0,32173.0,19708.0,24175.0,32173.0,2.2014999999999
4404,19723.0,24175.0,32170.0,19711.0,24163.0,32173.0,2.2019999999999
4405,19729.0,24166.0,32170.0,19708.0,24166.0,32173.0,2.2024999999999
4406,19735.0,24160.0,32176.0,19705.0,24172.0,32179.0,2.2029999999999
4407,19738.0,24163.0,32176.0,19702.0,24172.0,32179.0,2.2034999999999
4408,19729.0,24172.0,32170.0,19696.0,24169.0,32179.0,2.2039999999999
4409,19723.0,24160.0,32176.0,19699.0,24169.0,32179.0,2.2044999999999
4410,19726.0,24157.0,32176.0,19696.0,24160.0,32179.0,2.2049999999999
4411,19732.0,24142.0,32173.0,19690.0,24157.0,32179.0,2.2054999999999
4412,19729.0,24142.0,32176.0,19705.0,24154.0,32179.0,2.2059999999999
4413,19732.0,24142.0,32182.0,19717.0,24151.0,32179.0,2.2064999999999
4414,19732.0,24139.0,32176.0,19714.0,24139.0,32179.0,2.2069999999999
4415,19741.0,24139.0,32176.0,19723.0,24139.0,32182.0,2.2074999999999
4416,19738.0,24133.0,32185.0,19741.0,24139.0,32167.0,2.2079999999999
4417,19735.0,24139.0,32179.0,19738.0,24136.0,32173.0,2.2084999999999
4418,19735.0,24133.0,32179.0,19717.0,24136.0,32179.0,2.20899999999991
4419,19732.0,24136.0,32194.0,19723.0,24133.0,32179.0,2.20949999999991
4420,19735.0,24136.0,32194.0,19723.0,24133.0,32182.0,2.20999999999991
4421,19729.0,24136.0,32191.0,19723.0,24127.0,32188.0,2.21049999999991
4422,19729.0,24136.0,32191.0,19720.0,24127.0,32188.0,2.21099999999991
4423,19729.0,24133.0,32182.0,19726.0,24133.0,32188.0,2.21149999999991
4424,19729.0,24130.0,32179.0,19738.0,24133.0,32185.0,2.21199999999991
4425,19726.0,24133.0,32182.0,19738.0,24127.0,32182.0,2.21249999999991
4426,19729.0,24127.0,32182.0,19735.0,24127.0,32185.0,2.21299999999991
4427,19726.0,24127.0,32182.0,19738.0,24127.0,32176.0,2.21349999999991
4428,19744.0,24130.0,32176.0,19735.0,24124.0,32179.0,2.21399999999991
4429,19744.0,24130.0,32176.0,19735.0,24127.0,32188.0,2.21449999999991
4430,19735.0,24124.0,32176.0,19741.0,24118.0,32194.0,2.21499999999991
4431,19738.0,24118.0,32185.0,19735.0,24118.0,32185.0,2.21549999999991
4432,19735.0,24118.0,32179.0,19732.0,24118.0,32173.0,2.21599999999991
4433,19735.0,24118.0,32194.0,19726.0,24115.0,32176.0,2.21649999999991
4434,19732.0,24118.0,32185.0,19726.0,24112.0,32185.0,2.21699999999991
4435,19732.0,24127.0,32176.0,19726.0,24109.0,32185.0,2.21749999999991
4436,19738.0,24115.0,32179.0,19723.0,24115.0,32185.0,2.21799999999991
4437,19741.0,24118.0,32179.0,19732.0,24118.0,32182.0,2.21849999999991
4438,19738.0,24118.0,32176.0,19732.0,24118.0,32173.0,2.21899999999991
4439,19738.0,24115.0,32161.0,19735.0,24118.0,32170.0,2.21949999999991
4440,19741.0,24121.0,32161.0,19738.0,24109.0,32173.0,2.21999999999991
4441,19750.0,24124.0,32164.0,19741.0,24097.0,32155.0,2.22049999999991
4442,19753.0,24115.0,32158.0,19741.0,24112.0,32158.0,2.22099999999991
4443,19747.0,24109.0,32155.0,19744.0,24106.0,32158.0,2.22149999999991
4444,19759.0,24109.0,32158.0,19747.0,24097.0,32158.0,2.22199999999991
4445,19750.0,24106.0,32164.0,19741.0,24097.0,32161.0,2.22249999999991
4446,19747.0,24097.0,32164.0,19750.0,24100.0,32164.0,2.22299999999991
4447,19747.0,24094.0,32161.0,19750.0,24097.0,32164.0,2.22349999999991
4448,19750.0,24094.0,32167.0,19747.0,24097.0,32158.0,2.22399999999991
4449,19756.0,24094.0,32164.0,19750.0,24103.0,32155.0,2.22449999999991
4450,19756.0,24094.0,32164.0,19753.0,24097.0,32164.0,2.22499999999991
4451,19756.0,24088.0,32164.0,19753.0,24100.0,32158.0,2.22549999999991
4452,19756.0,24088.0,32164.0,19756.0,24100.0,32158.0,2.22599999999991
4453,19756.0,24091.0,32164.0,19756.0,24097.0,32161.0,2.22649999999991
4454,19756.0,24085.0,32161.0,19750.0,24085.0,32167.0,2.22699999999991
4455,19762.0,24091.0,32161.0,19747.0,24085.0,32170.0,2.22749999999991
4456,19756.0,24091.0,32161.0,19750.0,24088.0,32167.0,2.22799999999991
4457,19756.0,24091.0,32167.0,19753.0,24088.0,32170.0,2.22849999999991
4458,19753.0,24085.0,32164.0,19756.0,24088.0,32167.0,2.22899999999991
4459,19744.0,24085.0,32173.0,19756.0,24085.0,32167.0,2.22949999999991
4460,19741.0,24082.0,32164.0,19756.0,24088.0,32173.0,2.22999999999991
4461,19744.0,24082.0,32167.0,19753.0,24088.0,32167.0,2.23049999999991
4462,19747.0,24076.0,32167.0,19750.0,24076.0,32167.0,2.23099999999991
4463,19753.0,24076.0,32164.0,19753.0,24079.0,32167.0,2.23149999999991
4464,19750.0,24076.0,32164.0,19753.0,24085.0,32167.0,2.23199999999991
4465,19747.0,24076.0,32149.0,19750.0,24085.0,32167.0,2.23249999999991
4466,19744.0,24079.0,32155.0,19744.0,24082.0,32155.0,2.23299999999991
4467,19744.0,24085.0,32152.0,19744.0,24085.0,32155.0,2.23349999999991
4468,19741.0,24082.0,32152.0,19747.0,24082.0,32155.0,2.23399999999991
4469,19738.0,24079.0,32158.0,19738.0,24079.0,32170.0,2.23449999999991
4470,19738.0,24079.0,32158.0,19747.0,24076.0,32167.0,2.23499999999991
4471,19726.0,24076.0,32170.0,19741.0,24085.0,32167.0,2.23549999999991
4472,19726.0,24076.0,32164.0,19750.0,24085.0,32170.0,2.23599999999991
4473,19729.0,24079.0,32164.0,19741.0,24094.0,32164.0,2.23649999999991
4474,19729.0,24079.0,32158.0,19729.0,24094.0,32167.0,2.23699999999991
4475,19720.0,24073.0,32155.0,19735.0,24091.0,32164.0,2.23749999999991
4476,19723.0,24085.0,32134.0,19738.0,24085.0,32158.0,2.23799999999991
4477,19708.0,24082.0,32134.0,19735.0,24082.0,32128.0,2.23849999999991
4478,19705.0,24088.0,32128.0,19726.0,24076.0,32125.0,2.23899999999992
4479,19702.0,24082.0,32128.0,19717.0,24073.0,32131.0,2.23949999999992
4480,19696.0,24088.0,32131.0,19720.0,24076.0,32134.0,2.23999999999992
4481,19696.0,24082.0,32137.0,19714.0,24064.0,32128.0,2.24049999999992
4482,19696.0,24079.0,32131.0,19711.0,24061.0,32131.0,2.24099999999992
4483,19699.0,24070.0,32128.0,19702.0,24052.0,32137.0,2.24149999999992
4484,19699.0,24055.0,32128.0,19699.0,24043.0,32134.0,2.24199999999992
4485,19693.0,24055.0,32137.0,19699.0,24040.0,32134.0,2.24249999999992
4486,19690.0,24052.0,32131.0,19693.0,24046.0,32134.0,2.24299999999992
4487,19687.0,24049.0,32131.0,19687.0,24055.0,32128.0,2.24349999999992
4488,19687.0,24049.0,32119.0,19681.0,24055.0,32125.0,2.24399999999992
4489,19681.0,24055.0,32122.0,19684.0,24055.0,32125.0,2.24449999999992
4490,19678.0,24058.0,32122.0,19684.0,24052.0,32125.0,2.24499999999992
4491,19678.0,24055.0,32125.0,19681.0,24046.0,32122.0,2.24549999999992
4492,19678.0,24055.0,32125.0,19681.0,24055.0,32128.0,2.24599999999992
4493,19684.0,24061.0,32128.0,19687.0,24055.0,32131.0,2.24649999999992
4494,19693.0,24061.0,32131.0,19684.0,24052.0,32131.0,2.24699999999992
4495,19693.0,24055.0,32131.0,19681.0,24043.0,32131.0,2.24749999999992
4496,19690.0,24052.0,32131.0,19684.0,24049.0,32137.0,2.24799999999992
4497,19696.0,24052.0,32122.0,19684.0,24037.0,32131.0,2.24849999999992
4498,19696.0,24040.0,32113.0,19684.0,24037.0,32134.0,2.24899999999992
4499,19702.0,24034.0,32113.0,19684.0,24043.0,32131.0,2.24949999999992
4500,19699.0,24034.0,32107.0,19678.0,24043.0,32119.0,2.24999999999992
4501,19705.0,24031.0,32107.0,19678.0,24034.0,32125.0,2.25049999999992
4502,19705.0,24034.0,32107.0,19678.0,24031.0,32122.0,2.25099999999992
4503,19708.0,24034.0,32110.0,19690.0,24034.0,32122.0,2.25149999999992
4504,19717.0,24031.0,32110.0,19690.0,24028.0,32122.0,2.25199999999992
4505,19729.0,24028.0,32113.0,19690.0,24028.0,32122.0,2.25249999999992
4506,19729.0,24037.0,32122.0,19690.0,24031.0,32122.0,2.25299999999992
4507,19720.0,24034.0,32122.0,19702.0,24031.0,32119.0,2.25349999999992
4508,19720.0,24037.0,32119.0,19708.0,24034.0,32119.0,2.25399999999992
4509,19711.0,24037.0,32119.0,19711.0,24043.0,32125.0,2.25449999999992
4510,19711.0,24040.0,32119.0,19705.0,24031.0,32122.0,2.25499999999992
4511,19723.0,24049.0,32113.0,19711.0,24025.0,32119.0,2.25549999999992
4512,19726.0,24049.0,32122.0,19717.0,24031.0,32119.0,2.25599999999992
4513,19741.0,24034.0,32122.0,19729.0,24028.0,32119.0,2.25649999999992
4514,19741.0,24034.0,32119.0,19726.0,24025.0,32116.0,2.25699999999992
4515,19744.0,24037.0,32113.0,19726.0,24025.0,32116.0,2.25749999999992
4516,19741.0,24031.0,32110.0,19735.0,24025.0,32113.0,2.25799999999992
4517,19741.0,24025.0,32110.0,19732.0,24034.0,32104.0,2.25849999999992
4518,19732.0,24031.0,32107.0,19732.0,24034.0,32101.0,2.25899999999992
4519,19729.0,24034.0,32098.0,19735.0,24031.0,32101.0,2.25949999999992
4520,19723.0,24037.0,32107.0,19729.0,24028.0,32101.0,2.25999999999992
4521,19717.0,24046.0,32107.0,19726.0,24034.0,32101.0,2.26049999999992
4522,19717.0,24046.0,32107.0,19726.0,24040.0,32098.0,2.26099999999992
4523,19720.0,24046.0,32101.0,19735.0,24043.0,32110.0,2.26149999999992
4524,19723.0,24046.0,32101.0,19735.0,24049.0,32104.0,2.26199999999992
4525,19723.0,24043.0,32101.0,19735.0,24043.0,32101.0,2.26249999999992
4526,19714.0,24046.0,32098.0,19735.0,24037.0,32104.0,2.26299999999992
4527,19705.0,24043.0,32101.0,19735.0,24034.0,32104.0,2.26349999999992
4528,19711.0,24040.0,32101.0,19726.0,24034.0,32107.0,2.26399999999992
4529,19714.0,24037.0,32107.0,19717.0,24037.0,32113.0,2.26449999999992
4530,19711.0,24034.0,32107.0,19711.0,24037.0,32113.0,2.26499999999992
4531,19708.0,24034.0,32113.0,19708.0,24031.0,32110.0,2.26549999999992
4532,19708.0,24034.0,32110.0,19714.0,24031.0,32110.0,2.26599999999992
4533,19708.0,24031.0,32110.0,19711.0,24031.0,32110.0,2.26649999999992
4534,19714.0,24025.0,32110.0,19714.0,24031.0,32113.0,2.26699999999992
4535,19723.0,24025.0,32107.0,19714.0,24040.0,32110.0,2.26749999999992
4536,19732.0,24025.0,32110.0,19717.0,24034.0,32110.0,2.26799999999992
4537,19723.0,24025.0,32110.0,19723.0,24031.0,32110.0,2.26849999999992
4538,19723.0,24040.0,32107.0,19726.0,24031.0,32110.0,2.26899999999993
4539,19717.0,24037.0,32101.0,19726.0,24028.0,32107.0,2.26949999999993
4540,19717.0,24040.0,32101.0,19717.0,24025.0,32107.0,2.26999999999993
4541,19717.0,24037.0,32101.0,19714.0,24022.0,32113.0,2.27049999999993
4542,19717.0,24037.0,32101.0,19708.0,24022.0,32104.0,2.27099999999993
4543,19720.0,24028.0,32101.0,19705.0,24019.0,32104.0,2.27149999999993
4544,19720.0,24016.0,32101.0,19705.0,24031.0,32101.0,2.27199999999993
4545,19720.0,24013.0,32101.0,19702.0,24028.0,32101.0,2.27249999999993
4546,19717.0,24016.0,32101.0,19714.0,24028.0,32095.0,2.27299999999993
4547,19723.0,24019.0,32095.0,19720.0,24025.0,32095.0,2.27349999999993
4548,19723.0,24019.0,32095.0,19717.0,24022.0,32095.0,2.27399999999993
4549,19714.0,24016.0,32098.0,19714.0,24022.0,32098.0,2.27449999999993
4550,19717.0,24016.0,32098.0,19714.0,24025.0,32101.0,2.27499999999993
4551,19705.0,24016.0,32101.0,19720.0,24019.0,32098.0,2.27549999999993
4552,19705.0,24016.0,32101.0,19720.0,24007.0,32095.0,2.27599999999993
4553,19711.0,24013.0,32119.0,19708.0,24007.0,32101.0,2.27649999999993
4554,19708.0,24010.0,32131.0,19702.0,24007.0,32101.0,2.27699999999993
4555,19708.0,24007.0,32140.0,19711.0,24007.0,32113.0,2.27749999999993
4556,19708.0,24004.0,32143.0,19714.0,24010.0,32128.0,2.27799999999993
4557,19705.0,24001.0,32143.0,19711.0,23998.0,32137.0,2.27849999999993
4558,19696.0,24001.0,32140.0,19714.0,24001.0,32140.0,2.27899999999993
4559,19693.0,24007.0,32140.0,19711.0,23995.0,32146.0,2.27949999999993
4560,19693.0,24007.0,32143.0,19705.0,24010.0,32158.0,2.27999999999993
4561,19690.0,24010.0,32149.0,19702.0,24007.0,32161.0,2.28049999999993
4562,19693.0,24019.0,32164.0,19696.0,24001.0,32161.0,2.28099999999993
4563,19693.0,24019.0,32173.0,19696.0,23995.0,32164.0,2.28149999999993
4564,19687.0,24004.0,32173.0,19696.0,23995.0,32167.0,2.28199999999993
4565,19690.0,23998.0,32182.0,19693.0,24004.0,32173.0,2.28249999999993
4566,19696.0,23995.0,32176.0,19690.0,23992.0,32170.0,2.28299999999993
4567,19693.0,23995.0,32179.0,19687.0,23992.0,32167.0,2.28349999999993
4568,19693.0,23995.0,32179.0,19696.0,23998.0,32176.0,2.28399999999993
4569,19690.0,23992.0,32179.0,19696.0,23995.0,32173.0,2.28449999999993
4570,19687.0,23992.0,32176.0,19687.0,23992.0,32188.0,2.28499999999993
4571,19684.0,23992.0,32179.0,19687.0,23995.0,32188.0,2.28549999999993
4572,19687.0,23998.0,32185.0,19687.0,23998.0,32188.0,2.28599999999993
4573,19681.0,24001.0,32194.0,19684.0,24001.0,32194.0,2.28649999999993
4574,19687.0,24001.0,32200.0,19681.0,24001.0,32200.0,2.28699999999993
4575,19690.0,24001.0,32203.0,19684.0,23995.0,32203.0,2.28749999999993
4576,19693.0,24007.0,32203.0,19687.0,23995.0,32206.0,2.28799999999993
4577,19696.0,23998.0,32200.0,19690.0,23995.0,32206.0,2.28849999999993
4578,19696.0,23998.0,32206.0,19690.0,23995.0,32209.0,2.28899999999993
4579,19696.0,23998.0,32206.0,19693.0,23995.0,32206.0,2.28949999999993
4580,19696.0,23995.0,32209.0,19693.0,23995.0,32191.0,2.28999999999993
4581,19693.0,23995.0,32206.0,19693.0,23998.0,32194.0,2.29049999999993
4582,19693.0,23995.0,32194.0,19687.0,23998.0,32197.0,2.29099999999993
4583,19693.0,23995.0,32203.0,19687.0,23995.0,32197.0,2.29149999999993
4584,19690.0,24001.0,32203.0,19687.0,23998.0,32194.0,2.29199999999993
4585,19690.0,23998.0,32200.0,19684.0,23989.0,32203.0,2.29249999999993
4586,19690.0,23998.0,32197.0,19690.0,23983.0,32197.0,2.29299999999993
4587,19678.0,23998.0,32197.0,19693.0,23980.0,32194.0,2.29349999999993
4588,19672.0,23992.0,32197.0,19693.0,23977.0,32191.0,2.29399999999993
4589,19672.0,23977.0,32191.0,19690.0,23974.0,32200.0,2.29449999999993
4590,19675.0,23980.0,32191.0,19687.0,23977.0,32206.0,2.29499999999993
4591,19678.0,23983.0,32194.0,19684.0,23983.0,32200.0,2.29549999999993
4592,19678.0,23977.0,32200.0,19687.0,23977.0,32200.0,2.29599999999993
4593,19675.0,23974.0,32194.0,19687.0,23977.0,32200.0,2.29649999999993
4594,19666.0,23974.0,32203.0,19684.0,23977.0,32203.0,2.29699999999993
4595,19672.0,23974.0,32206.0,19684.0,23980.0,32197.0,2.29749999999993
4596,19666.0,23974.0,32212.0,19681.0,23980.0,32209.0,2.29799999999993
4597,19666.0,23971.0,32206.0,19675.0,23977.0,32206.0,2.29849999999993
4598,19660.0,23974.0,32203.0,19663.0,23980.0,32203.0,2.29899999999994
4599,19660.0,23971.0,32200.0,19660.0,23977.0,32203.0,2.29949999999994
4600,19657.0,23971.0,32194.0,19657.0,23974.0,32203.0,2.29999999999994
4601,19663.0,23968.0,32191.0,19660.0,23971.0,32200.0,2.30049999999994
4602,19666.0,23971.0,32197.0,19660.0,23971.0,32197.0,2.30099999999994
4603,19666.0,23971.0,32194.0,19654.0,23962.0,32194.0,2.30149999999994
4604,19666.0,23971.0,32194.0,19660.0,23962.0,32197.0,2.30199999999994
4605,19663.0,23965.0,32194.0,19663.0,23959.0,32194.0,2.30249999999994
4606,19669.0,23965.0,32191.0,19672.0,23956.0,32194.0,2.30299999999994
4607,19663.0,23959.0,32188.0,19669.0,23956.0,32206.0,2.30349999999994
4608,19660.0,23959.0,32200.0,19663.0,23956.0,32206.0,2.30399999999994
4609,19657.0,23956.0,32209.0,19654.0,23950.0,32203.0,2.30449999999994
4610,19660.0,23959.0,32215.0,19651.0,23953.0,32203.0,2.30499999999994
4611,19657.0,23947.0,32209.0,19651.0,23950.0,32212.0,2.30549999999994
4612,19645.0,23944.0,32206.0,19648.0,23953.0,32215.0,2.30599999999994
4613,19648.0,23953.0,32206.0,19651.0,23953.0,32206.0,2.30649999999994
4614,19648.0,23953.0,32206.0,19648.0,23947.0,32206.0,2.30699999999994
4615,19648.0,23956.0,32206.0,19648.0,23941.0,32203.0,2.30749999999994
4616,19642.0,23953.0,32209.0,19648.0,23950.0,32203.0,2.30799999999994
4617,19648.0,23959.0,32209.0,19654.0,23950.0,32209.0,2.30849999999994
4618,19651.0,23959.0,32203.0,19654.0,23953.0,32209.0,2.30899999999994
4619,19645.0,23962.0,32206.0,19651.0,23959.0,32209.0,2.30949999999994
4620,19648.0,23959.0,32203.0,19657.0,23968.0,32203.0,2.30999999999994
4621,19648.0,23947.0,32197.0,19654.0,23968.0,32203.0,2.31049999999994
4622,19636.0,23947.0,32194.0,19654.0,23968.0,32203.0,2.31099999999994
4623,19630.0,23950.0,32191.0,19648.0,23965.0,32200.0,2.31149999999994
4624,19624.0,23953.0,32188.0,19648.0,23956.0,32191.0,2.31199999999994
4625,19633.0,23953.0,32176.0,19648.0,23944.0,32194.0,2.31249999999994
4626,19627.0,23935.0,32173.0,19639.0,23947.0,32185.0,2.31299999999994
4627,19627.0,23941.0,32170.0,19630.0,23947.0,32179.0,2.31349999999994
4628,19624.0,23941.0,32173.0,19633.0,23938.0,32167.0,2.31399999999994
4629,19627.0,23929.0,32167.0,19633.0,23938.0,32167.0,2.31449999999994
4630,19618.0,23929.0,32170.0,19630.0,23938.0,32167.0,2.31499999999994
4631,19618.0,23929.0,32167.0,19630.0,23938.0,32167.0,2.31549999999994
4632,19615.0,23917.0,32170.0,19630.0,23926.0,32170.0,2.31599999999994
4633,19621.0,23914.0,32170.0,19621.0,23926.0,32167.0,2.31649999999994
4634,19621.0,23911.0,32173.0,19627.0,23926.0,32167.0,2.31699999999994
4635,19624.0,23911.0,32170.0,19624.0,23923.0,32170.0,2.31749999999994
4636,19624.0,23911.0,32173.0,19624.0,23923.0,32173.0,2.31799999999994
4637,19624.0,23911.0,32173.0,19624.0,23923.0,32173.0,2.31849999999994
4638,19624.0,23908.0,32167.0,19624.0,23926.0,32170.0,2.31899999999994
4639,19621.0,23914.0,32167.0,19624.0,23929.0,32170.0,2.31949999999994
4640,19621.0,23914.0,32164.0,19624.0,23917.0,32167.0,2.31999999999994
4641,19627.0,23926.0,32164.0,19624.0,23920.0,32167.0,2.32049999999994
4642,19624.0,23926.0,32167.0,19621.0,23920.0,32167.0,2.32099999999994
4643,19615.0,23926.0,32167.0,19624.0,23920.0,32164.0,2.32149999999994
4644,19624.0,23920.0,32173.0,19627.0,23920.0,32158.0,2.32199999999994
4645,19624.0,23911.0,32164.0,19621.0,23917.0,32164.0,2.32249999999994
4646,19618.0,23911.0,32161.0,19621.0,23911.0,32170.0,2.32299999999994
4647,19618.0,23914.0,32161.0,19615.0,23902.0,32164.0,2.32349999999994
4648,19618.0,23917.0,32161.0,19615.0,23911.0,32161.0,2.32399999999994
4649,19615.0,23923.0,32161.0,19615.0,23920.0,32161.0,2.32449999999994
4650,19615.0,23923.0,32155.0,19615.0,23923.0,32164.0,2.32499999999994
4651,19615.0,23923.0,32155.0,19612.0,23923.0,32164.0,2.32549999999994
4652,19612.0,23935.0,32155.0,19615.0,23926.0,32164.0,2.32599999999994
4653,19612.0,23935.0,32167.0,19615.0,23920.0,32167.0,2.32649999999994
4654,19600.0,23944.0,32179.0,19609.0,23926.0,32173.0,2.32699999999994
4655,19588.0,23944.0,32176.0,19612.0,23920.0,32179.0,2.32749999999994
4656,19591.0,23941.0,32176.0,19609.0,23929.0,32182.0,2.32799999999994
4657,19597.0,23944.0,32182.0,19612.0,23935.0,32179.0,2.32849999999994
4658,19597.0,23941.0,32173.0,19612.0,23935.0,32179.0,2.32899999999995
4659,19594.0,23944.0,32173.0,19609.0,23935.0,32179.0,2.32949999999995
4660,19594.0,23950.0,32173.0,19618.0,23932.0,32176.0,2.32999999999995
4661,19603.0,23944.0,32170.0,19612.0,23935.0,32176.0,2.33049999999995
4662,19597.0,23944.0,32170.0,19615.0,23935.0,32173.0,2.33099999999995
4663,19591.0,23944.0,32170.0,19615.0,23944.0,32170.0,2.33149999999995
4664,19591.0,23938.0,32170.0,19606.0,23935.0,32170.0,2.33199999999995
4665,19591.0,23941.0,32170.0,19597.0,23932.0,32167.0,2.33249999999995
4666,19591.0,23944.0,32170.0,19591.0,23929.0,32167.0,2.33299999999995
4667,19582.0,23941.0,32170.0,19594.0,23932.0,32164.0,2.33349999999995
4668,19579.0,23935.0,32173.0,19591.0,23932.0,32170.0,2.33399999999995
4669,19576.0,23932.0,32173.0,19591.0,23935.0,32173.0,2.33449999999995
4670,19585.0,23932.0,32170.0,19585.0,23923.0,32173.0,2.33499999999995
4671,19576.0,23926.0,32173.0,19579.0,23920.0,32173.0,2.33549999999995
4672,19576.0,23929.0,32167.0,19576.0,23917.0,32173.0,2.33599999999995
4673,19576.0,23917.0,32164.0,19585.0,23920.0,32173.0,2.33649999999995
4674,19573.0,23899.0,32164.0,19573.0,23917.0,32173.0,2.33699999999995
4675,19573.0,23896.0,32167.0,19576.0,23914.0,32167.0,2.33749999999995
4676,19570.0,23896.0,32161.0,19573.0,23902.0,32167.0,2.33799999999995
4677,19570.0,23896.0,32164.0,19573.0,23899.0,32155.0,2.33849999999995
4678,19570.0,23893.0,32164.0,19573.0,23887.0,32152.0,2.33899999999995
4679,19576.0,23893.0,32155.0,19573.0,23884.0,32155.0,2.33949999999995
4680,19582.0,23887.0,32146.0,19573.0,23884.0,32155.0,2.33999999999995
4681,19585.0,23887.0,32149.0,19576.0,23887.0,32155.0,2.34049999999995
4682,19582.0,23887.0,32149.0,19576.0,23878.0,32149.0,2.34099999999995
4683,19582.0,23887.0,32149.0,19579.0,23860.0,32155.0,2.34149999999995
4684,19582.0,23890.0,32155.0,19579.0,23848.0,32155.0,2.34199999999995
4685,19588.0,23875.0,32164.0,19576.0,23845.0,32158.0,2.34249999999995
4686,19588.0,23860.0,32164.0,19573.0,23833.0,32164.0,2.34299999999995
4687,19594.0,23851.0,32164.0,19576.0,23839.0,32164.0,2.34349999999995
4688,19594.0,23839.0,32164.0,19579.0,23839.0,32161.0,2.34399999999995
4689,19588.0,23839.0,32155.0,19576.0,23839.0,32158.0,2.34449999999995
4690,19588.0,23839.0,32155.0,19582.0,23836.0,32158.0,2.34499999999995
4691,19591.0,23839.0,32143.0,19573.0,23833.0,32161.0,2.34549999999995
4692,19591.0,23833.0,32152.0,19579.0,23836.0,32155.0,2.34599999999995
4693,19594.0,23833.0,32161.0,19582.0,23839.0,32155.0,2.34649999999995
4694,19585.0,23836.0,32161.0,19585.0,23833.0,32167.0,2.34699999999995
4695,19591.0,23836.0,32161.0,19579.0,23836.0,32167.0,2.34749999999995
4696,19588.0,23830.0,32167.0,19591.0,23833.0,32158.0,2.34799999999995
4697,19588.0,23827.0,32158.0,19582.0,23833.0,32164.0,2.34849999999995
4698,19588.0,23824.0,32164.0,19579.0,23839.0,32164.0,2.34899999999995
4699,19600.0,23827.0,32167.0,19579.0,23845.0,32167.0,2.34949999999995
4700,19600.0,23833.0,32170.0,19582.0,23842.0,32170.0,2.34999999999995
4701,19588.0,23842.0,32170.0,19582.0,23845.0,32167.0,2.35049999999995
4702,19588.0,23842.0,32170.0,19594.0,23845.0,32170.0,2.35099999999995
4703,19588.0,23851.0,32170.0,19585.0,23845.0,32170.0,2.35149999999995
4704,19606.0,23854.0,32164.0,19591.0,23848.0,32167.0,2.35199999999995
4705,19600.0,23857.0,32170.0,19594.0,23851.0,32167.0,2.35249999999995
4706,19600.0,23857.0,32167.0,19588.0,23851.0,32164.0,2.35299999999995
4707,19588.0,23869.0,32167.0,19600.0,23860.0,32164.0,2.35349999999995
4708,19585.0,23875.0,32164.0,19594.0,23860.0,32164.0,2.35399999999995
4709,19582.0,23869.0,32164.0,19594.0,23860.0,32164.0,2.35449999999995
4710,19579.0,23872.0,32167.0,19585.0,23857.0,32167.0,2.35499999999995
4711,19573.0,23872.0,32173.0,19585.0,23854.0,32164.0,2.35549999999995
4712,19579.0,23869.0,32176.0,19582.0,23854.0,32167.0,2.35599999999995
4713,19576.0,23863.0,32176.0,19591.0,23851.0,32173.0,2.35649999999995
4714,19576.0,23863.0,32173.0,19597.0,23866.0,32170.0,2.35699999999995
4715,19570.0,23863.0,32167.0,19597.0,23860.0,32170.0,2.35749999999995
4716,19570.0,23863.0,32167.0,19597.0,23863.0,32167.0,2.35799999999995
4717,19570.0,23863.0,32161.0,19585.0,23857.0,32167.0,2.35849999999995
4718,19564.0,23854.0,32158.0,19579.0,23857.0,32161.0,2.35899999999996
4719,19561.0,23857.0,32158.0,19579.0,23851.0,32161.0,2.35949999999996
4720,19561.0,23860.0,32161.0,19576.0,23851.0,32143.0,2.35999999999996
4721,19558.0,23857.0,32149.0,19567.0,23851.0,32131.0,2.36049999999996
4722,19552.0,23857.0,32134.0,19567.0,23854.0,32131.0,2.36099999999996
4723,19552.0,23857.0,32137.0,19561.0,23854.0,32137.0,2.36149999999996
4724,19552.0,23854.0,32140.0,19567.0,23857.0,32134.0,2.36199999999996
4725,19558.0,23854.0,32134.0,19558.0,23857.0,32134.0,2.36249999999996
4726,19558.0,23851.0,32134.0,19558.0,23860.0,32131.0,2.36299999999996
4727,19555.0,23848.0,32140.0,19558.0,23860.0,32131.0,2.36349999999996
4728,19549.0,23848.0,32134.0,19552.0,23869.0,32131.0,2.36399999999996
4729,19543.0,23848.0,32131.0,19552.0,23869.0,32137.0,2.36449999999996
4730,19546.0,23854.0,32131.0,19549.0,23869.0,32137.0,2.36499999999996
4731,19552.0,23848.0,32128.0,19546.0,23875.0,32131.0,2.36549999999996
4732,19552.0,23854.0,32128.0,19540.0,23869.0,32131.0,2.36599999999996
4733,19549.0,23851.0,32125.0,19543.0,23863.0,32131.0,2.36649999999996
4734,19549.0,23866.0,32125.0,19555.0,23866.0,32119.0,2.36699999999996
4735,19549.0,23863.0,32134.0,19555.0,23863.0,32134.0,2.36749999999996
4736,19549.0,23860.0,32134.0,19561.0,23863.0,32140.0,2.36799999999996
4737,19552.0,23857.0,32146.0,19558.0,23860.0,32143.0,2.36849999999996
4738,19531.0,23857.0,32152.0,19558.0,23863.0,32146.0,2.36899999999996
4739,19534.0,23866.0,32140.0,19552.0,23857.0,32146.0,2.36949999999996
4740,19534.0,23866.0,32140.0,19543.0,23860.0,32140.0,2.36999999999996
4741,19537.0,23854.0,32140.0,19543.0,23857.0,32143.0,2.37049999999996
4742,19519.0,23851.0,32140.0,19543.0,23869.0,32149.0,2.37099999999996
4743,19519.0,23848.0,32140.0,19540.0,23857.0,32143.0,2.37149999999996
4744,19504.0,23842.0,32146.0,19543.0,23851.0,32143.0,2.37199999999996
4745,19501.0,23836.0,32143.0,19528.0,23851.0,32140.0,2.37249999999996
4746,19501.0,23836.0,32143.0,19531.0,23836.0,32137.0,2.37299999999996
4747,19501.0,23830.0,32143.0,19522.0,23836.0,32137.0,2.37349999999996
4748,19501.0,23827.0,32140.0,19510.0,23830.0,32137.0,2.37399999999996
4749,19495.0,23824.0,32140.0,19510.0,23833.0,32137.0,2.37449999999996
4750,19513.0,23818.0,32140.0,19510.0,23827.0,32134.0,2.37499999999996
4751,19513.0,23818.0,32134.0,19513.0,23824.0,32137.0,2.37549999999996
4752,19519.0,23815.0,32134.0,19513.0,23821.0,32140.0,2.37599999999996
4753,19522.0,23818.0,32143.0,19516.0,23821.0,32140.0,2.37649999999996
4754,19522.0,23812.0,32143.0,19513.0,23818.0,32146.0,2.37699999999996
4755,19525.0,23812.0,32143.0,19516.0,23815.0,32152.0,2.37749999999996
4756,19519.0,23809.0,32146.0,19522.0,23815.0,32149.0,2.37799999999996
4757,19510.0,23809.0,32140.0,19510.0,23815.0,32149.0,2.37849999999996
4758,19516.0,23806.0,32140.0,19513.0,23812.0,32149.0,2.37899999999996
4759,19510.0,23806.0,32146.0,19504.0,23809.0,32140.0,2.37949999999996
4760,19525.0,23803.0,32143.0,19504.0,23803.0,32143.0,2.37999999999996
4761,19522.0,23800.0,32146.0,19513.0,23803.0,32143.0,2.38049999999996
4762,19525.0,23803.0,32146.0,19525.0,23803.0,32143.0,2.38099999999996
4763,19525.0,23803.0,32143.0,19534.0,23803.0,32143.0,2.38149999999996
4764,19513.0,23803.0,32143.0,19531.0,23803.0,32143.0,2.38199999999996
4765,19516.0,23803.0,32134.0,19534.0,23803.0,32140.0,2.38249999999996
4766,19510.0,23800.0,32128.0,19534.0,23791.0,32140.0,2.38299999999996
4767,19510.0,23797.0,32125.0,19528.0,23788.0,32137.0,2.38349999999996
4768,19513.0,23800.0,32128.0,19528.0,23785.0,32128.0,2.38399999999996
4769,19513.0,23800.0,32134.0,19519.0,23791.0,32125.0,2.38449999999996
4770,19507.0,23794.0,32137.0,19513.0,23794.0,32125.0,2.38499999999996
4771,19501.0,23794.0,32137.0,19513.0,23800.0,32128.0,2.38549999999996
4772,19495.0,23797.0,32125.0,19510.0,23803.0,32131.0,2.38599999999996
4773,19498.0,23803.0,32131.0,19510.0,23803.0,32131.0,2.38649999999996
4774,19504.0,23803.0,32131.0,19501.0,23803.0,32125.0,2.38699999999996
4775,19495.0,23803.0,32134.0,19495.0,23803.0,32131.0,2.38749999999996
4776,19495.0,23800.0,32134.0,19495.0,23809.0,32143.0,2.38799999999996
4777,19498.0,23800.0,32134.0,19498.0,23803.0,32143.0,2.38849999999996
4778,19492.0,23803.0,32140.0,19501.0,23800.0,32143.0,2.38899999999997
4779,19486.0,23791.0,32137.0,19489.0,23797.0,32137.0,2.38949999999997
4780,19480.0,23773.0,32140.0,19489.0,23794.0,32131.0,2.38999999999997
4781,19477.0,23770.0,32140.0,19492.0,23794.0,32131.0,2.39049999999997
4782,19471.0,23767.0,32137.0,19477.0,23782.0,32137.0,2.39099999999997
4783,19468.0,23767.0,32143.0,19471.0,23785.0,32143.0,2.39149999999997
4784,19462.0,23767.0,32140.0,19474.0,23779.0,32143.0,2.39199999999997
4785,19465.0,23758.0,32143.0,19474.0,23761.0,32143.0,2.39249999999997
4786,19462.0,23764.0,32143.0,19477.0,23740.0,32137.0,2.39299999999997
4787,19462.0,23749.0,32140.0,19477.0,23737.0,32140.0,2.39349999999997
4788,19456.0,23743.0,32140.0,19474.0,23737.0,32143.0,2.39399999999997
4789,19456.0,23734.0,32137.0,19480.0,23734.0,32137.0,2.39449999999997
4790,19453.0,23734.0,32146.0,19474.0,23731.0,32140.0,2.39499999999997
4791,19453.0,23740.0,32140.0,19471.0,23731.0,32134.0,2.39549999999997
4792,19453.0,23737.0,32143.0,19465.0,23728.0,32146.0,2.39599999999997
4793,19453.0,23737.0,32137.0,19465.0,23731.0,32143.0,2.39649999999997
4794,19456.0,23737.0,32140.0,19459.0,23731.0,32149.0,2.39699999999997
4795,19453.0,23737.0,32137.0,19453.0,23722.0,32143.0,2.39749999999997
4796,19453.0,23743.0,32143.0,19447.0,23713.0,32143.0,2.39799999999997
4797,19453.0,23734.0,32140.0,19450.0,23716.0,32146.0,2.39849999999997
4798,19450.0,23719.0,32143.0,19450.0,23728.0,32155.0,2.39899999999997
4799,19453.0,23719.0,32140.0,19456.0,23731.0,32152.0,2.39949999999997
4800,19441.0,23719.0,32149.0,19459.0,23725.0,32152.0,2.39999999999997
4801,19432.0,23725.0,32140.0,19453.0,23719.0,32143.0,2.40049999999997
4802,19438.0,23719.0,32128.0,19459.0,23716.0,32143.0,2.40099999999997
4803,19447.0,23713.0,32125.0,19453.0,23704.0,32137.0,2.40149999999997
4804,19447.0,23710.0,32122.0,19453.0,23704.0,32125.0,2.40199999999997
4805,19444.0,23710.0,32122.0,19456.0,23698.0,32128.0,2.40249999999997
4806,19441.0,23707.0,32125.0,19462.0,23698.0,32128.0,2.40299999999997
4807,19441.0,23701.0,32125.0,19459.0,23701.0,32128.0,2.40349999999997
4808,19447.0,23701.0,32125.0,19450.0,23701.0,32128.0,2.40399999999997
4809,19447.0,23698.0,32122.0,19450.0,23707.0,32122.0,2.40449999999997
4810,19438.0,23698.0,32116.0,19447.0,23710.0,32122.0,2.40499999999997
4811,19432.0,23698.0,32116.0,19441.0,23713.0,32107.0,2.40549999999997
4812,19426.0,23698.0,32107.0,19444.0,23710.0,32107.0,2.40599999999997
4813,19435.0,23701.0,32113.0,19447.0,23701.0,32110.0,2.40649999999997
4814,19432.0,23695.0,32113.0,19447.0,23701.0,32104.0,2.40699999999997
4815,19432.0,23695.0,32110.0,19447.0,23695.0,32107.0,2.40749999999997
4816,19426.0,23686.0,32110.0,19447.0,23695.0,32113.0,2.40799999999997
4817,19429.0,23674.0,32110.0,19450.0,23701.0,32104.0,2.40849999999997
4818,19429.0,23677.0,32110.0,19453.0,23701.0,32104.0,2.40899999999997
4819,19429.0,23680.0,32107.0,19444.0,23704.0,32104.0,2.40949999999997
4820,19426.0,23686.0,32113.0,19444.0,23695.0,32104.0,2.40999999999997
4821,19420.0,23689.0,32107.0,19444.0,23704.0,32101.0,2.41049999999997
4822,19423.0,23686.0,32107.0,19435.0,23698.0,32098.0,2.41099999999997
4823,19414.0,23686.0,32107.0,19429.0,23692.0,32098.0,2.41149999999997
4824,19414.0,23698.0,32107.0,19432.0,23692.0,32095.0,2.41199999999997
4825,19414.0,23698.0,32110.0,19426.0,23692.0,32104.0,2.41249999999997
4826,19414.0,23695.0,32107.0,19423.0,23695.0,32104.0,2.41299999999997
4827,19411.0,23692.0,32098.0,19423.0,23698.0,32107.0,2.41349999999997
4828,19423.0,23701.0,32098.0,19426.0,23692.0,32104.0,2.41399999999997
4829,19417.0,23701.0,32098.0,19426.0,23683.0,32104.0,2.41449999999997
4830,19408.0,23701.0,32098.0,19423.0,23674.0,32101.0,2.41499999999997
4831,19408.0,23695.0,32095.0,19420.0,23689.0,32101.0,2.41549999999997
4832,19408.0,23686.0,32089.0,19420.0,23689.0,32101.0,2.41599999999997
4833,19411.0,23677.0,32086.0,19411.0,23692.0,32107.0,2.41649999999997
4834,19408.0,23677.0,32086.0,19417.0,23689.0,32107.0,2.41699999999997
4835,19396.0,23677.0,32101.0,19420.0,23686.0,32101.0,2.41749999999997
4836,19393.0,23680.0,32101.0,19411.0,23683.0,32101.0,2.41799999999997
4837,19390.0,23680.0,32101.0,19408.0,23680.0,32113.0,2.41849999999998
4838,19390.0,23683.0,32098.0,19417.0,23680.0,32107.0,2.41899999999998
4839,19393.0,23686.0,32104.0,19405.0,23689.0,32104.0,2.41949999999998
4840,19399.0,23680.0,32104.0,19405.0,23683.0,32098.0,2.41999999999998
4841,19393.0,23680.0,32104.0,19402.0,23695.0,32092.0,2.42049999999998
4842,19387.0,23686.0,32101.0,19402.0,23689.0,32095.0,2.42099999999998
4843,19384.0,23686.0,32095.0,19405.0,23689.0,32098.0,2.42149999999998
4844,19384.0,23683.0,32092.0,19399.0,23689.0,32089.0,2.42199999999998
4845,19384.0,23680.0,32095.0,19399.0,23686.0,32092.0,2.42249999999998
4846,19384.0,23683.0,32095.0,19390.0,23686.0,32098.0,2.42299999999998
4847,19384.0,23686.0,32098.0,19390.0,23686.0,32101.0,2.42349999999998
4848,19372.0,23680.0,32101.0,19393.0,23680.0,32101.0,2.42399999999998
4849,19372.0,23680.0,32095.0,19390.0,23677.0,32101.0,2.42449999999998
4850,19381.0,23683.0,32095.0,19396.0,23674.0,32101.0,2.42499999999998
4851,19387.0,23683.0,32098.0,19402.0,23668.0,32110.0,2.42549999999998
4852,19381.0,23674.0,32098.0,19411.0,23665.0,32110.0,2.42599999999998
4853,19381.0,23671.0,32104.0,19414.0,23662.0,32110.0,2.42649999999998
4854,19360.0,23674.0,32107.0,19411.0,23665.0,32107.0,2.42699999999998
4855,19354.0,23677.0,32107.0,19408.0,23671.0,32107.0,2.42749999999998
4856,19348.0,23677.0,32107.0,19408.0,23671.0,32107.0,2.42799999999998
4857,19342.0,23680.0,32104.0,19399.0,23668.0,32107.0,2.42849999999998
4858,19333.0,23680.0,32104.0,19393.0,23674.0,32107.0,2.42899999999998
4859,19345.0,23677.0,32104.0,19381.0,23683.0,32104.0,2.42949999999998
4860,19348.0,23677.0,32104.0,19369.0,23683.0,32104.0,2.42999999999998
4861,19345.0,23683.0,32107.0,19360.0,23683.0,32098.0,2.43049999999998
4862,19345.0,23692.0,32101.0,19363.0,23680.0,32092.0,2.43099999999998
4863,19345.0,23689.0,32095.0,19366.0,23686.0,32095.0,2.43149999999998
4864,19351.0,23680.0,32095.0,19363.0,23686.0,32089.0,2.43199999999998
4865,19351.0,23677.0,32092.0,19357.0,23692.0,32089.0,2.43249999999998
4866,19351.0,23677.0,32092.0,19342.0,23689.0,32095.0,2.43299999999998
4867,19351.0,23668.0,32101.0,19348.0,23689.0,32092.0,2.43349999999998
4868,19351.0,23674.0,32107.0,19351.0,23677.0,32098.0,2.43399999999998
4869,19351.0,23674.0,32107.0,19357.0,23680.0,32104.0,2.43449999999998
4870,19351.0,23677.0,32110.0,19357.0,23677.0,32104.0,2.43499999999998
4871,19351.0,23668.0,32107.0,19357.0,23659.0,32107.0,2.43549999999998
4872,19354.0,23665.0,32110.0,19354.0,23638.0,32107.0,2.43599999999998
4873,19348.0,23665.0,32104.0,19354.0,23644.0,32101.0,2.43649999999998
4874,19345.0,23656.0,32098.0,19360.0,23644.0,32101.0,2.43699999999998
4875,19333.0,23650.0,32101.0,19363.0,23641.0,32101.0,2.43749999999998
4876,19321.0,23653.0,32095.0,19354.0,23644.0,32092.0,2.43799999999998
4877,19315.0,23647.0,32092.0,19348.0,23647.0,32095.0,2.43849999999998
4878,19318.0,23638.0,32095.0,19348.0,23650.0,32092.0,2.43899999999998
4879,19312.0,23635.0,32092.0,19342.0,23650.0,32089.0,2.43949999999998
4880,19312.0,23626.0,32101.0,19336.0,23650.0,32086.0,2.43999999999998
4881,19306.0,23620.0,32095.0,19327.0,23647.0,32083.0,2.44049999999998
4882,19303.0,23629.0,32098.0,19327.0,23647.0,32095.0,2.44099999999998
4883,19303.0,23632.0,32107.0,19327.0,23650.0,32095.0,2.44149999999998
4884,19309.0,23629.0,32107.0,19318.0,23650.0,32104.0,2.44199999999998
4885,19306.0,23635.0,32110.0,19315.0,23653.0,32095.0,2.44249999999998
4886,19300.0,23638.0,32107.0,19312.0,23650.0,32104.0,2.44299999999998
4887,19303.0,23641.0,32107.0,19300.0,23647.0,32110.0,2.44349999999998
4888,19306.0,23644.0,32107.0,19288.0,23632.0,32119.0,2.44399999999998
4889,19312.0,23641.0,32110.0,19294.0,23635.0,32116.0,2.44449999999998
4890,19312.0,23647.0,32116.0,19297.0,23641.0,32110.0,2.44499999999998
4891,19312.0,23641.0,32119.0,19297.0,23641.0,32110.0,2.44549999999998
4892,19312.0,23650.0,32113.0,19306.0,23647.0,32110.0,2.44599999999998
4893,19315.0,23650.0,32113.0,19309.0,23647.0,32113.0,2.44649999999998
4894,19315.0,23656.0,32116.0,19309.0,23659.0,32110.0,2.44699999999998
4895,19318.0,23656.0,32113.0,19312.0,23656.0,32113.0,2.44749999999998
4896,19318.0,23656.0,32116.0,19306.0,23650.0,32113.0,2.44799999999998
4897,19315.0,23656.0,32107.0,19309.0,23659.0,32113.0,2.44849999999999
4898,19318.0,23659.0,32107.0,19309.0,23662.0,32116.0,2.44899999999999
4899,19324.0,23650.0,32107.0,19309.0,23659.0,32113.0,2.44949999999999
4900,19327.0,23653.0,32107.0,19309.0,23653.0,32110.0,2.44999999999999
4901,19333.0,23650.0,32107.0,19309.0,23659.0,32119.0,2.45049999999999
4902,19327.0,23650.0,32113.0,19315.0,23656.0,32119.0,2.45099999999999
4903,19330.0,23659.0,32122.0,19312.0,23650.0,32122.0,2.45149999999999
4904,19333.0,23674.0,32122.0,19324.0,23650.0,32128.0,2.45199999999999
4905,19339.0,23662.0,32122.0,19318.0,23644.0,32128.0,2.45249999999999
4906,19333.0,23659.0,32128.0,19318.0,23650.0,32131.0,2.45299999999999
4907,19330.0,23659.0,32137.0,19321.0,23647.0,32131.0,2.45349999999999
4908,19324.0,23659.0,32137.0,19327.0,23632.0,32137.0,2.45399999999999
4909,19324.0,23650.0,32134.0,19318.0,23629.0,32134.0,2.45449999999999
4910,19324.0,23650.0,32146.0,19321.0,23629.0,32134.0,2.45499999999999
4911,19318.0,23644.0,32146.0,19321.0,23629.0,32146.0,2.45549999999999
4912,19324.0,23638.0,32146.0,19321.0,23635.0,32146.0,2.45599999999999
4913,19318.0,23644.0,32137.0,19327.0,23638.0,32146.0,2.45649999999999
4914,19318.0,23641.0,32137.0,19327.0,23626.0,32146.0,2.45699999999999
4915,19312.0,23638.0,32137.0,19330.0,23626.0,32143.0,2.45749999999999
4916,19312.0,23638.0,32140.0,19330.0,23632.0,32131.0,2.45799999999999
4917,19306.0,23626.0,32137.0,19330.0,23632.0,32137.0,2.45849999999999
4918,19306.0,23620.0,32137.0,19324.0,23632.0,32140.0,2.45899999999999
4919,19294.0,23617.0,32134.0,19315.0,23635.0,32140.0,2.45949999999999
4920,19297.0,23617.0,32137.0,19312.0,23638.0,32140.0,2.45999999999999
4921,19303.0,23617.0,32137.0,19306.0,23641.0,32137.0,2.46049999999999
4922,19303.0,23617.0,32140.0,19306.0,23644.0,32134.0,2.46099999999999
4923,19300.0,23632.0,32140.0,19306.0,23650.0,32131.0,2.46149999999999
4924,19303.0,23635.0,32137.0,19312.0,23650.0,32131.0,2.46199999999999
4925,19309.0,23638.0,32137.0,19312.0,23650.0,32128.0,2.46249999999999
4926,19309.0,23641.0,32146.0,19309.0,23644.0,32134.0,2.46299999999999
4927,19312.0,23644.0,32143.0,19309.0,23650.0,32134.0,2.46349999999999
4928,19309.0,23644.0,32146.0,19315.0,23650.0,32143.0,2.46399999999999
4929,19309.0,23647.0,32146.0,19315.0,23650.0,32143.0,2.46449999999999
4930,19306.0,23641.0,32143.0,19309.0,23647.0,32146.0,2.46499999999999
4931,19306.0,23641.0,32146.0,19309.0,23653.0,32143.0,2.46549999999999
4932,19306.0,23638.0,32149.0,19309.0,23644.0,32143.0,2.46599999999999
4933,19306.0,23638.0,32152.0,19309.0,23650.0,32143.0,2.46649999999999
4934,19306.0,23638.0,32152.0,19309.0,23650.0,32146.0,2.46699999999999
4935,19306.0,23641.0,32158.0,19309.0,23647.0,32155.0,2.46749999999999
4936,19306.0,23641.0,32158.0,19315.0,23653.0,32155.0,2.46799999999999
4937,19297.0,23644.0,32161.0,19312.0,23653.0,32155.0,2.46849999999999
4938,19297.0,23644.0,32164.0,19312.0,23656.0,32158.0,2.46899999999999
4939,19297.0,23644.0,32161.0,19312.0,23653.0,32155.0,2.46949999999999
4940,19285.0,23647.0,32158.0,19306.0,23653.0,32158.0,2.46999999999999
4941,19285.0,23644.0,32152.0,19303.0,23647.0,32161.0,2.47049999999999
4942,19288.0,23638.0,32164.0,19303.0,23647.0,32161.0,2.47099999999999
4943,19294.0,23632.0,32158.0,19303.0,23644.0,32161.0,2.47149999999999
4944,19291.0,23635.0,32149.0,19300.0,23644.0,32152.0,2.47199999999999
4945,19294.0,23632.0,32143.0,19294.0,23641.0,32164.0,2.47249999999999
4946,19297.0,23629.0,32140.0,19294.0,23641.0,32149.0,2.47299999999999
4947,19291.0,23623.0,32143.0,19297.0,23635.0,32149.0,2.47349999999999
4948,19291.0,23626.0,32143.0,19297.0,23638.0,32143.0,2.47399999999999
4949,19291.0,23623.0,32137.0,19297.0,23638.0,32140.0,2.47449999999999
4950,19288.0,23623.0,32131.0,19291.0,23638.0,32140.0,2.47499999999999
4951,19288.0,23623.0,32131.0,19282.0,23638.0,32137.0,2.47549999999999
4952,19291.0,23623.0,32125.0,19282.0,23638.0,32134.0,2.47599999999999
4953,19282.0,23629.0,32131.0,19291.0,23641.0,32134.0,2.47649999999999
4954,19282.0,23623.0,32131.0,19297.0,23635.0,32131.0,2.47699999999999
4955,19285.0,23623.0,32134.0,19291.0,23635.0,32134.0,2.47749999999999
4956,19282.0,23623.0,32125.0,19285.0,23635.0,32134.0,2.47799999999999
4957,19288.0,23623.0,32128.0,19285.0,23623.0,32125.0,2.4785
4958,19288.0,23626.0,32119.0,19288.0,23611.0,32110.0,2.479
4959,19288.0,23620.0,32113.0,19288.0,23617.0,32113.0,2.4795
4960,19285.0,23614.0,32107.0,19285.0,23620.0,32110.0,2.48
4961,19279.0,23611.0,32107.0,19285.0,23620.0,32110.0,2.4805
4962,19276.0,23596.0,32107.0,19285.0,23623.0,32110.0,2.481
4963,19267.0,23596.0,32107.0,19291.0,23620.0,32104.0,2.4815
4964,19267.0,23608.0,32113.0,19285.0,23620.0,32095.0,2.482
4965,19267.0,23608.0,32098.0,19279.0,23611.0,32098.0,2.4825
4966,19261.0,23605.0,32098.0,19276.0,23602.0,32101.0,2.483
4967,19255.0,23602.0,32098.0,19276.0,23608.0,32101.0,2.4835
4968,19264.0,23599.0,32092.0,19276.0,23599.0,32092.0,2.484
4969,19264.0,23593.0,32089.0,19273.0,23584.0,32092.0,2.4845
4970,19264.0,23590.0,32086.0,19270.0,23599.0,32092.0,2.485
4971,19264.0,23590.0,32086.0,19267.0,23593.0,32086.0,2.4855
4972,19264.0,23587.0,32089.0,19273.0,23593.0,32089.0,2.486
4973,19264.0,23593.0,32080.0,19273.0,23587.0,32086.0,2.4865
4974,19261.0,23587.0,32089.0,19267.0,23584.0,32089.0,2.487
4975,19264.0,23563.0,32092.0,19267.0,23578.0,32089.0,2.4875
4976,19258.0,23563.0,32098.0,19264.0,23575.0,32080.0,2.488
4977,19258.0,23560.0,32092.0,19264.0,23575.0,32095.0,2.4885
4978,19264.0,23557.0,32089.0,19264.0,23566.0,32101.0,2.489
4979,19261.0,23548.0,32089.0,19258.0,23566.0,32104.0,2.4895
4980,19267.0,23545.0,32092.0,19249.0,23572.0,32095.0,2.49
4981,19270.0,23542.0,32092.0,19249.0,23572.0,32092.0,2.4905
4982,19270.0,23542.0,32092.0,19249.0,23572.0,32089.0,2.491
4983,19270.0,23542.0,32095.0,19246.0,23575.0,32092.0,2.4915
4984,19258.0,23542.0,32092.0,19249.0,23551.0,32092.0,2.492
4985,19249.0,23542.0,32092.0,19249.0,23551.0,32098.0,2.4925
4986,19246.0,23545.0,32083.0,19258.0,23551.0,32095.0,2.493
4987,19243.0,23548.0,32086.0,19255.0,23551.0,32089.0,2.4935
4988,19240.0,23548.0,32089.0,19252.0,23554.0,32089.0,2.494
4989,19240.0,23548.0,32092.0,19240.0,23554.0,32083.0,2.4945
4990,19243.0,23560.0,32089.0,19252.0,23551.0,32086.0,2.495
4991,19249.0,23569.0,32083.0,19243.0,23554.0,32083.0,2.4955
4992,19249.0,23578.0,32080.0,19240.0,23548.0,32083.0,2.496
4993,19249.0,23578.0,32083.0,19237.0,23548.0,32080.0,2.4965
4994,19246.0,23581.0,32068.0,19240.0,23551.0,32074.0,2.497
4995,19249.0,23575.0,32068.0,19228.0,23551.0,32068.0,2.4975
4996,19240.0,23572.0,32068.0,19231.0,23557.0,32077.0,2.498
4997,19240.0,23578.0,32071.0,19228.0,23572.0,32071.0,2.4985
4998,19243.0,23581.0,32071.0,19231.0,23575.0,32071.0,2.499
4999,19243.0,23590.0,32071.0,19237.0,23578.0,32074.0,2.4995
5000,19249.0,23593.0,32071.0,19234.0,23584.0,32071.0,2.5
5001,19252.0,23593.0,32065.0,19240.0,23581.0,32068.0,2.5005
5002,19255.0,23593.0,32062.0,19237.0,23575.0,32059.0,2.501
5003,19249.0,23593.0,32065.0,19243.0,23572.0,32062.0,2.5015
5004,19249.0,23587.0,32065.0,19249.0,23578.0,32065.0,2.502
5005,19249.0,23581.0,32068.0,19249.0,23575.0,32068.0,2.5025
5006,19252.0,23581.0,32074.0,19243.0,23581.0,32074.0,2.503
5007,19249.0,23581.0,32083.0,19243.0,23575.0,32086.0,2.5035
5008,19249.0,23584.0,32083.0,19243.0,23569.0,32092.0,2.504
5009,19249.0,23584.0,32074.0,19249.0,23563.0,32095.0,2.5045
5010,19246.0,23569.0,32083.0,19249.0,23566.0,32089.0,2.505
5011,19249.0,23563.0,32086.0,19252.0,23569.0,32083.0,2.5055
5012,19243.0,23563.0,32080.0,19252.0,23566.0,32083.0,2.506
5013,19246.0,23554.0,32083.0,19249.0,23563.0,32083.0,2.5065
5014,19252.0,23560.0,32083.0,19246.0,23563.0,32086.0,2.507
5015,19252.0,23560.0,32080.0,19243.0,23563.0,32089.0,2.5075
5016,19246.0,23557.0,32092.0,19240.0,23551.0,32089.0,2.508
5017,19243.0,23554.0,32095.0,19240.0,23548.0,32089.0,2.50850000000001
5018,19246.0,23545.0,32086.0,19240.0,23554.0,32089.0,2.50900000000001
5019,19234.0,23548.0,32083.0,19231.0,23551.0,32098.0,2.50950000000001
5020,19237.0,23554.0,32083.0,19237.0,23560.0,32098.0,2.51000000000001
5021,19234.0,23557.0,32083.0,19237.0,23557.0,32083.0,2.51050000000001
5022,19234.0,23557.0,32077.0,19237.0,23560.0,32071.0,2.51100000000001
5023,19234.0,23563.0,32080.0,19237.0,23563.0,32068.0,2.51150000000001
5024,19234.0,23557.0,32071.0,19237.0,23551.0,32065.0,2.51200000000001
5025,19237.0,23560.0,32068.0,19240.0,23554.0,32068.0,2.51250000000001
5026,19228.0,23560.0,32068.0,19237.0,23557.0,32068.0,2.51300000000001
5027,19222.0,23560.0,32068.0,19237.0,23557.0,32068.0,2.51350000000001
5028,19222.0,23560.0,32071.0,19237.0,23557.0,32065.0,2.51400000000001
5029,19222.0,23554.0,32053.0,19234.0,23563.0,32065.0,2.51450000000001
5030,19222.0,23557.0,32053.0,19228.0,23560.0,32071.0,2.51500000000001
5031,19222.0,23560.0,32053.0,19231.0,23560.0,32062.0,2.51550000000001
5032,19225.0,23566.0,32065.0,19231.0,23554.0,32044.0,2.51600000000001
5033,19225.0,23566.0,32068.0,19234.0,23563.0,32044.0,2.51650000000001
5034,19228.0,23563.0,32053.0,19234.0,23563.0,32056.0,2.51700000000001
5035,19228.0,23566.0,32053.0,19237.0,23569.0,32059.0,2.51750000000001
5036,19228.0,23563.0,32053.0,19228.0,23566.0,32056.0,2.51800000000001
5037,19231.0,23563.0,32056.0,19231.0,23569.0,32050.0,2.51850000000001
5038,19231.0,23566.0,32056.0,19231.0,23572.0,32050.0,2.51900000000001
5039,19228.0,23563.0,32050.0,19225.0,23575.0,32050.0,2.51950000000001
5040,19228.0,23572.0,32047.0,19228.0,23575.0,32047.0,2.52000000000001
5041,19222.0,23581.0,32050.0,19228.0,23575.0,32050.0,2.52050000000001
5042,19225.0,23584.0,32047.0,19225.0,23578.0,32050.0,2.52100000000001
5043,19222.0,23578.0,32050.0,19222.0,23572.0,32044.0,2.52150000000001
5044,19231.0,23584.0,32056.0,19222.0,23566.0,32047.0,2.52200000000001
5045,19225.0,23578.0,32053.0,19219.0,23566.0,32053.0,2.52250000000001
5046,19225.0,23578.0,32050.0,19231.0,23557.0,32059.0,2.52300000000001
5047,19222.0,23566.0,32056.0,19228.0,23560.0,32059.0,2.52350000000001
5048,19219.0,23569.0,32059.0,19228.0,23566.0,32059.0,2.52400000000001
5049,19222.0,23566.0,32062.0,19222.0,23566.0,32056.0,2.52450000000001
5050,19213.0,23563.0,32059.0,19225.0,23566.0,32053.0,2.52500000000001
5051,19213.0,23563.0,32050.0,19222.0,23566.0,32050.0,2.52550000000001
5052,19210.0,23560.0,32038.0,19225.0,23569.0,32047.0,2.52600000000001
5053,19210.0,23560.0,32032.0,19225.0,23563.0,32041.0,2.52650000000001
5054,19204.0,23560.0,32026.0,19228.0,23563.0,32050.0,2.52700000000001
5055,19207.0,23560.0,32026.0,19225.0,23569.0,32041.0,2.52750000000001
5056,19207.0,23554.0,32035.0,19216.0,23575.0,32035.0,2.52800000000001
5057,19204.0,23560.0,32041.0,19216.0,23575.0,32035.0,2.52850000000001
5058,19201.0,23560.0,32050.0,19225.0,23575.0,32035.0,2.52900000000001
5059,19198.0,23572.0,32050.0,19225.0,23575.0,32041.0,2.52950000000001
5060,19213.0,23572.0,32050.0,19225.0,23575.0,32056.0,2.53000000000001
5061,19219.0,23569.0,32056.0,19216.0,23572.0,32059.0,2.53050000000001
5062,19219.0,23569.0,32062.0,19210.0,23572.0,32065.0,2.53100000000001
5063,19222.0,23566.0,32065.0,19213.0,23560.0,32065.0,2.53150000000001
5064,19219.0,23566.0,32068.0,19216.0,23557.0,32065.0,2.53200000000001
5065,19210.0,23563.0,32068.0,19216.0,23563.0,32065.0,2.53250000000001
5066,19210.0,23557.0,32068.0,19213.0,23557.0,32071.0,2.53300000000001
5067,19213.0,23551.0,32068.0,19216.0,23551.0,32071.0,2.53350000000001
5068,19192.0,23548.0,32074.0,19216.0,23548.0,32071.0,2.53400000000001
5069,19189.0,23548.0,32074.0,19207.0,23536.0,32068.0,2.53450000000001
5070,19189.0,23539.0,32071.0,19198.0,23536.0,32071.0,2.53500000000001
5071,19189.0,23530.0,32071.0,19207.0,23539.0,32071.0,2.53550000000001
5072,19195.0,23521.0,32065.0,19213.0,23545.0,32071.0,2.53600000000001
5073,19186.0,23524.0,32065.0,19210.0,23545.0,32071.0,2.53650000000001
5074,19183.0,23527.0,32065.0,19204.0,23542.0,32065.0,2.53700000000001
5075,19177.0,23521.0,32065.0,19201.0,23548.0,32065.0,2.53750000000001
5076,19159.0,23512.0,32065.0,19192.0,23545.0,32071.0,2.53800000000001
5077,19159.0,23515.0,32056.0,19189.0,23539.0,32071.0,2.53850000000002
5078,19159.0,23509.0,32062.0,19180.0,23530.0,32068.0,2.53900000000002
5079,19171.0,23515.0,32056.0,19162.0,23527.0,32056.0,2.53950000000002
5080,19162.0,23518.0,32050.0,19162.0,23521.0,32056.0,2.54000000000002
5081,19159.0,23515.0,32056.0,19156.0,23524.0,32056.0,2.54050000000002
5082,19168.0,23512.0,32053.0,19147.0,23518.0,32047.0,2.54100000000002
5083,19162.0,23503.0,32050.0,19147.0,23509.0,32056.0,2.54150000000002
5084,19159.0,23500.0,32050.0,19150.0,23509.0,32053.0,2.54200000000002
5085,19132.0,23500.0,32053.0,19150.0,23497.0,32050.0,2.54250000000002
5086,19126.0,23494.0,32050.0,19141.0,23506.0,32047.0,2.54300000000002
5087,19126.0,23494.0,32047.0,19132.0,23506.0,32050.0,2.54350000000002
5088,19132.0,23488.0,32044.0,19129.0,23503.0,32050.0,2.54400000000002
5089,19132.0,23491.0,32047.0,19126.0,23503.0,32044.0,2.54450000000002
5090,19135.0,23488.0,32044.0,19144.0,23503.0,32041.0,2.54500000000002
5091,19123.0,23488.0,32047.0,19147.0,23497.0,32041.0,2.54550000000002
5092,19123.0,23482.0,32047.0,19147.0,23497.0,32038.0,2.54600000000002
5093,19117.0,23476.0,32041.0,19153.0,23500.0,32038.0,2.54650000000002
5094,19117.0,23470.0,32035.0,19150.0,23497.0,32038.0,2.54700000000002
5095,19114.0,23476.0,32035.0,19144.0,23485.0,32038.0,2.54750000000002
5096,19114.0,23476.0,32041.0,19114.0,23476.0,32032.0,2.54800000000002
5097,19120.0,23476.0,32041.0,19117.0,23473.0,32020.0,2.54850000000002
5098,19117.0,23464.0,32041.0,19114.0,23473.0,32029.0,2.54900000000002
5099,19132.0,23467.0,32017.0,19114.0,23476.0,32023.0,2.54950000000002
5100,19129.0,23467.0,32020.0,19120.0,23479.0,32026.0,2.55000000000002
5101,19123.0,23476.0,32020.0,19120.0,23482.0,32020.0,2.55050000000002
5102,19126.0,23479.0,32017.0,19120.0,23485.0,32026.0,2.55100000000002
5103,19132.0,23485.0,32029.0,19126.0,23476.0,32026.0,2.55150000000002
5104,19126.0,23485.0,32035.0,19129.0,23476.0,32026.0,2.55200000000002
5105,19135.0,23485.0,32029.0,19123.0,23476.0,32035.0,2.55250000000002
5106,19138.0,23479.0,32029.0,19126.0,23473.0,32038.0,2.55300000000002
5107,19138.0,23482.0,32029.0,19129.0,23467.0,32038.0,2.55350000000002
5108,19141.0,23479.0,32032.0,19132.0,23473.0,32038.0,2.55400000000002
5109,19135.0,23470.0,32029.0,19135.0,23470.0,32035.0,2.55450000000002
5110,19135.0,23467.0,32029.0,19138.0,23464.0,32035.0,2.55500000000002
5111,19141.0,23461.0,32029.0,19150.0,23455.0,32044.0,2.55550000000002
5112,19144.0,23461.0,32026.0,19144.0,23455.0,32029.0,2.55600000000002
5113,19144.0,23440.0,32026.0,19138.0,23452.0,32032.0,2.55650000000002
5114,19147.0,23440.0,32035.0,19144.0,23449.0,32041.0,2.55700000000002
5115,19144.0,23440.0,32035.0,19147.0,23452.0,32041.0,2.55750000000002
5116,19144.0,23443.0,32041.0,19147.0,23443.0,32047.0,2.55800000000002
5117,19144.0,23440.0,32038.0,19147.0,23443.0,32041.0,2.55850000000002
5118,19141.0,23434.0,32032.0,19141.0,23434.0,32041.0,2.55900000000002
5119,19135.0,23434.0,32032.0,19144.0,23431.0,32044.0,2.55950000000002
5120,19135.0,23431.0,32029.0,19141.0,23431.0,32053.0,2.56000000000002
5121,19141.0,23434.0,32035.0,19138.0,23434.0,32044.0,2.56050000000002
5122,19147.0,23428.0,32035.0,19138.0,23431.0,32047.0,2.56100000000002
5123,19147.0,23428.0,32044.0,19144.0,23431.0,32044.0,2.56150000000002
5124,19150.0,23437.0,32056.0,19147.0,23434.0,32044.0,2.56200000000002
5125,19150.0,23440.0,32053.0,19153.0,23434.0,32044.0,2.56250000000002
5126,19126.0,23437.0,32053.0,19153.0,23434.0,32050.0,2.56300000000002
5127,19123.0,23446.0,32056.0,19159.0,23437.0,32050.0,2.56350000000002
5128,19129.0,23431.0,32056.0,19159.0,23437.0,32047.0,2.56400000000002
5129,19129.0,23428.0,32053.0,19144.0,23440.0,32053.0,2.56450000000002
5130,19141.0,23449.0,32053.0,19138.0,23440.0,32053.0,2.56500000000002
5131,19144.0,23461.0,32053.0,19141.0,23446.0,32050.0,2.56550000000002
5132,19141.0,23464.0,32053.0,19147.0,23449.0,32050.0,2.56600000000002
5133,19141.0,23467.0,32053.0,19156.0,23449.0,32050.0,2.56650000000002
5134,19147.0,23467.0,32053.0,19144.0,23452.0,32050.0,2.56700000000002
5135,19138.0,23470.0,32056.0,19141.0,23452.0,32050.0,2.56750000000002
5136,19147.0,23473.0,32059.0,19144.0,23464.0,32050.0,2.56800000000002
5137,19147.0,23467.0,32062.0,19135.0,23470.0,32056.0,2.56850000000003
5138,19159.0,23467.0,32053.0,19135.0,23482.0,32056.0,2.56900000000003
5139,19162.0,23470.0,32053.0,19144.0,23488.0,32056.0,2.56950000000003
5140,19162.0,23470.0,32047.0,19135.0,23488.0,32050.0,2.57000000000003
5141,19177.0,23470.0,32053.0,19138.0,23488.0,32047.0,2.57050000000003
5142,19177.0,23470.0,32050.0,19144.0,23488.0,32038.0,2.57100000000003
5143,19177.0,23476.0,32041.0,19144.0,23488.0,32038.0,2.57150000000003
5144,19177.0,23473.0,32041.0,19150.0,23491.0,32041.0,2.57200000000003
5145,19183.0,23473.0,32041.0,19150.0,23488.0,32044.0,2.57250000000003
5146,19174.0,23479.0,32038.0,19153.0,23488.0,32038.0,2.57300000000003
5147,19168.0,23485.0,32035.0,19156.0,23485.0,32035.0,2.57350000000003
5148,19168.0,23482.0,32029.0,19150.0,23479.0,32035.0,2.57400000000003
5149,19162.0,23476.0,32026.0,19159.0,23479.0,32035.0,2.57450000000003
5150,19159.0,23470.0,32026.0,19150.0,23479.0,32032.0,2.57500000000003
5151,19159.0,23467.0,32032.0,19153.0,23476.0,32026.0,2.57550000000003
5152,19159.0,23461.0,32029.0,19156.0,23464.0,32029.0,2.57600000000003
5153,19162.0,23464.0,32026.0,19159.0,23464.0,32026.0,2.57650000000003
5154,19162.0,23470.0,32026.0,19159.0,23464.0,32029.0,2.57700000000003
5155,19165.0,23467.0,32017.0,19156.0,23464.0,32026.0,2.57750000000003
5156,19162.0,23467.0,32014.0,19159.0,23458.0,32029.0,2.57800000000003
5157,19156.0,23464.0,32017.0,19165.0,23458.0,32020.0,2.57850000000003
5158,19156.0,23464.0,32020.0,19165.0,23458.0,32017.0,2.57900000000003
5159,19156.0,23464.0,32026.0,19159.0,23455.0,32017.0,2.57950000000003
5160,19156.0,23470.0,32038.0,19162.0,23461.0,32014.0,2.58000000000003
5161,19153.0,23473.0,32032.0,19156.0,23467.0,32020.0,2.58050000000003
5162,19147.0,23473.0,32032.0,19156.0,23464.0,32032.0,2.58100000000003
5163,19150.0,23470.0,32026.0,19156.0,23458.0,32032.0,2.58150000000003
5164,19147.0,23473.0,32026.0,19156.0,23458.0,32035.0,2.58200000000003
5165,19153.0,23455.0,32026.0,19159.0,23458.0,32029.0,2.58250000000003
5166,19141.0,23452.0,32032.0,19159.0,23434.0,32026.0,2.58300000000003
5167,19138.0,23452.0,32038.0,19159.0,23434.0,32023.0,2.58350000000003
5168,19141.0,23434.0,32044.0,19159.0,23437.0,32029.0,2.58400000000003
5169,19147.0,23428.0,32044.0,19150.0,23443.0,32029.0,2.58450000000003
5170,19147.0,23425.0,32038.0,19147.0,23434.0,32041.0,2.58500000000003
5171,19144.0,23431.0,32038.0,19147.0,23434.0,32038.0,2.58550000000003
5172,19144.0,23431.0,32041.0,19144.0,23437.0,32038.0,2.58600000000003
5173,19141.0,23431.0,32041.0,19141.0,23419.0,32038.0,2.58650000000003
5174,19138.0,23425.0,32041.0,19138.0,23422.0,32038.0,2.58700000000003
5175,19150.0,23425.0,32047.0,19135.0,23422.0,32038.0,2.58750000000003
5176,19162.0,23419.0,32047.0,19132.0,23422.0,32041.0,2.58800000000003
5177,19159.0,23416.0,32047.0,19129.0,23419.0,32047.0,2.58850000000003
5178,19147.0,23419.0,32047.0,19138.0,23416.0,32044.0,2.58900000000003
5179,19150.0,23416.0,32044.0,19150.0,23413.0,32050.0,2.58950000000003
5180,19150.0,23410.0,32044.0,19150.0,23413.0,32050.0,2.59000000000003
5181,19150.0,23404.0,32032.0,19144.0,23410.0,32041.0,2.59050000000003
5182,19138.0,23407.0,32035.0,19144.0,23410.0,32041.0,2.59100000000003
5183,19138.0,23407.0,32026.0,19132.0,23407.0,32044.0,2.59150000000003
5184,19138.0,23404.0,32026.0,19129.0,23404.0,32035.0,2.59200000000003
5185,19135.0,23401.0,32026.0,19123.0,23398.0,32020.0,2.59250000000003
5186,19123.0,23401.0,32026.0,19123.0,23401.0,32017.0,2.59300000000003
5187,19123.0,23398.0,32020.0,19132.0,23401.0,32023.0,2.59350000000003
5188,19120.0,23398.0,32020.0,19132.0,23401.0,32023.0,2.59400000000003
5189,19126.0,23398.0,32017.0,19135.0,23401.0,32023.0,2.59450000000003
5190,19129.0,23398.0,32026.0,19135.0,23404.0,32014.0,2.59500000000003
5191,19114.0,23398.0,32026.0,19135.0,23404.0,32023.0,2.59550000000003
5192,19111.0,23395.0,32032.0,19129.0,23401.0,32026.0,2.59600000000003
5193,19108.0,23395.0,32032.0,19129.0,23404.0,32026.0,2.59650000000003
5194,19105.0,23401.0,32023.0,19126.0,23407.0,32029.0,2.59700000000003
5195,19096.0,23398.0,32026.0,19111.0,23407.0,32026.0,2.59750000000003
5196,19096.0,23401.0,32026.0,19108.0,23416.0,32023.0,2.59800000000003
5197,19093.0,23398.0,32023.0,19111.0,23404.0,32023.0,2.59850000000004
5198,19093.0,23401.0,32023.0,19096.0,23401.0,32023.0,2.59900000000004
5199,19096.0,23392.0,32020.0,19084.0,23404.0,32023.0,2.59950000000004
5200,19096.0,23392.0,32020.0,19087.0,23404.0,32020.0,2.60000000000004
5201,19096.0,23392.0,32023.0,19090.0,23413.0,32017.0,2.60050000000004
5202,19096.0,23395.0,32032.0,19090.0,23416.0,32011.0,2.60100000000004
5203,19096.0,23395.0,32029.0,19096.0,23416.0,32017.0,2.60150000000004
5204,19090.0,23398.0,32014.0,19093.0,23416.0,32023.0,2.60200000000004
5205,19093.0,23401.0,32005.0,19096.0,23404.0,32026.0,2.60250000000004
5206,19087.0,23401.0,32008.0,19096.0,23401.0,32023.0,2.60300000000004
5207,19087.0,23380.0,32017.0,19096.0,23398.0,32008.0,2.60350000000004
5208,19093.0,23383.0,32014.0,19087.0,23392.0,32011.0,2.60400000000004
5209,19093.0,23383.0,32014.0,19090.0,23389.0,32011.0,2.60450000000004
5210,19096.0,23377.0,32008.0,19090.0,23389.0,32014.0,2.60500000000004
5211,19093.0,23383.0,32002.0,19093.0,23386.0,32008.0,2.60550000000004
5212,19093.0,23383.0,32011.0,19096.0,23374.0,32011.0,2.60600000000004
5213,19090.0,23380.0,32008.0,19099.0,23371.0,32002.0,2.60650000000004
5214,19090.0,23374.0,32002.0,19096.0,23365.0,32020.0,2.60700000000004
5215,19090.0,23365.0,32008.0,19099.0,23359.0,32017.0,2.60750000000004
5216,19084.0,23371.0,32029.0,19096.0,23356.0,32011.0,2.60800000000004
5217,19081.0,23371.0,32023.0,19096.0,23365.0,32020.0,2.60850000000004
5218,19081.0,23362.0,32029.0,19093.0,23365.0,32023.0,2.60900000000004
5219,19081.0,23362.0,32035.0,19093.0,23362.0,32023.0,2.60950000000004
5220,19096.0,23359.0,32035.0,19090.0,23362.0,32020.0,2.61000000000004
5221,19096.0,23356.0,32032.0,19090.0,23356.0,32026.0,2.61050000000004
5222,19093.0,23356.0,32023.0,19087.0,23350.0,32032.0,2.61100000000004
5223,19087.0,23350.0,32002.0,19087.0,23356.0,32026.0,2.61150000000004
5224,19093.0,23347.0,32011.0,19087.0,23356.0,32023.0,2.61200000000004
5225,19090.0,23347.0,32011.0,19081.0,23353.0,32005.0,2.61250000000004
5226,19093.0,23350.0,32014.0,19087.0,23356.0,32005.0,2.61300000000004
5227,19093.0,23350.0,32020.0,19087.0,23353.0,32014.0,2.61350000000004
5228,19087.0,23353.0,32029.0,19090.0,23353.0,32008.0,2.61400000000004
5229,19096.0,23353.0,32017.0,19087.0,23350.0,32005.0,2.61450000000004
5230,19096.0,23359.0,32020.0,19087.0,23350.0,32011.0,2.61500000000004
5231,19099.0,23353.0,32020.0,19090.0,23350.0,32014.0,2.61550000000004
5232,19102.0,23359.0,32023.0,19093.0,23350.0,32014.0,2.61600000000004
5233,19102.0,23359.0,32029.0,19096.0,23356.0,32017.0,2.61650000000004
5234,19099.0,23359.0,32032.0,19090.0,23359.0,32023.0,2.61700000000004
5235,19099.0,23359.0,32032.0,19090.0,23365.0,32029.0,2.61750000000004
5236,19099.0,23356.0,32041.0,19093.0,23365.0,32029.0,2.61800000000004
5237,19096.0,23362.0,32047.0,19090.0,23362.0,32023.0,2.61850000000004
5238,19099.0,23359.0,32041.0,19090.0,23374.0,32032.0,2.61900000000004
5239,19099.0,23362.0,32044.0,19090.0,23377.0,32044.0,2.61950000000004
5240,19099.0,23362.0,32044.0,19093.0,23374.0,32044.0,2.62000000000004
5241,19105.0,23362.0,32044.0,19093.0,23377.0,32047.0,2.62050000000004
5242,19105.0,23362.0,32047.0,19099.0,23377.0,32047.0,2.62100000000004
5243,19099.0,23362.0,32053.0,19099.0,23371.0,32050.0,2.62150000000004
5244,19102.0,23365.0,32056.0,19099.0,23374.0,32050.0,2.62200000000004
5245,19099.0,23365.0,32056.0,19105.0,23371.0,32050.0,2.62250000000004
5246,19099.0,23368.0,32056.0,19102.0,23371.0,32053.0,2.62300000000004
5247,19096.0,23368.0,32053.0,19105.0,23365.0,32056.0,2.62350000000004
5248,19090.0,23368.0,32053.0,19102.0,23362.0,32053.0,2.62400000000004
5249,19090.0,23365.0,32056.0,19102.0,23362.0,32053.0,2.62450000000004
5250,19093.0,23368.0,32056.0,19102.0,23356.0,32053.0,2.62500000000004
5251,19090.0,23362.0,32056.0,19099.0,23359.0,32059.0,2.62550000000004
5252,19084.0,23356.0,32053.0,19102.0,23356.0,32059.0,2.62600000000004
5253,19078.0,23353.0,32050.0,19099.0,23356.0,32056.0,2.62650000000004
5254,19075.0,23350.0,32050.0,19093.0,23356.0,32053.0,2.62700000000004
5255,19078.0,23350.0,32050.0,19090.0,23356.0,32050.0,2.62750000000004
5256,19078.0,23347.0,32050.0,19090.0,23356.0,32050.0,2.62800000000004
5257,19072.0,23347.0,32056.0,19084.0,23359.0,32047.0,2.62850000000005
5258,19069.0,23344.0,32056.0,19084.0,23359.0,32053.0,2.62900000000005
5259,19069.0,23344.0,32053.0,19084.0,23356.0,32053.0,2.62950000000005
5260,19072.0,23344.0,32053.0,19081.0,23356.0,32056.0,2.63000000000005
5261,19075.0,23347.0,32053.0,19075.0,23359.0,32056.0,2.63050000000005
5262,19072.0,23347.0,32053.0,19078.0,23359.0,32056.0,2.63100000000005
5263,19069.0,23350.0,32056.0,19075.0,23359.0,32059.0,2.63150000000005
5264,19075.0,23350.0,32056.0,19069.0,23356.0,32059.0,2.63200000000005
5265,19075.0,23356.0,32056.0,19063.0,23353.0,32056.0,2.63250000000005
5266,19078.0,23353.0,32056.0,19063.0,23353.0,32059.0,2.63300000000005
5267,19078.0,23353.0,32056.0,19066.0,23356.0,32062.0,2.63350000000005
5268,19090.0,23347.0,32062.0,19072.0,23350.0,32065.0,2.63400000000005
5269,19090.0,23347.0,32056.0,19075.0,23350.0,32065.0,2.63450000000005
5270,19081.0,23332.0,32059.0,19075.0,23350.0,32065.0,2.63500000000005
5271,19084.0,23332.0,32053.0,19078.0,23353.0,32062.0,2.63550000000005
5272,19090.0,23329.0,32053.0,19084.0,23347.0,32056.0,2.63600000000005
5273,19087.0,23329.0,32056.0,19090.0,23341.0,32059.0,2.63650000000005
5274,19087.0,23332.0,32059.0,19084.0,23341.0,32056.0,2.63700000000005
5275,19081.0,23323.0,32059.0,19084.0,23320.0,32056.0,2.63750000000005
5276,19081.0,23320.0,32050.0,19084.0,23323.0,32056.0,2.63800000000005
5277,19075.0,23314.0,32050.0,19081.0,23311.0,32056.0,2.63850000000005
5278,19075.0,23302.0,32059.0,19081.0,23308.0,32056.0,2.63900000000005
5279,19078.0,23305.0,32056.0,19081.0,23308.0,32050.0,2.63950000000005
5280,19075.0,23299.0,32056.0,19081.0,23308.0,32056.0,2.64000000000005
5281,19075.0,23296.0,32062.0,19072.0,23311.0,32059.0,2.64050000000005
5282,19078.0,23296.0,32059.0,19072.0,23308.0,32056.0,2.64100000000005
5283,19078.0,23296.0,32062.0,19081.0,23299.0,32047.0,2.64150000000005
5284,19075.0,23293.0,32056.0,19081.0,23296.0,32053.0,2.64200000000005
5285,19072.0,23287.0,32056.0,19081.0,23293.0,32053.0,2.64250000000005
5286,19084.0,23278.0,32056.0,19078.0,23287.0,32053.0,2.64300000000005
5287,19084.0,23275.0,32056.0,19078.0,23284.0,32050.0,2.64350000000005
5288,19081.0,23272.0,32053.0,19072.0,23284.0,32056.0,2.64400000000005
5289,19075.0,23269.0,32050.0,19075.0,23278.0,32053.0,2.64450000000005
5290,19069.0,23266.0,32050.0,19075.0,23278.0,32053.0,2.64500000000005
5291,19072.0,23266.0,32050.0,19075.0,23278.0,32047.0,2.64550000000005
5292,19069.0,23266.0,32047.0,19066.0,23278.0,32047.0,2.64600000000005
5293,19066.0,23260.0,32044.0,19066.0,23275.0,32050.0,2.64650000000005
5294,19057.0,23263.0,32041.0,19054.0,23272.0,32050.0,2.64700000000005
5295,19057.0,23263.0,32041.0,19057.0,23272.0,32050.0,2.64750000000005
5296,19042.0,23263.0,32041.0,19057.0,23269.0,32041.0,2.64800000000005
5297,19039.0,23266.0,32035.0,19054.0,23263.0,32038.0,2.64850000000005
5298,19036.0,23266.0,32032.0,19063.0,23260.0,32038.0,2.64900000000005
5299,19033.0,23257.0,32041.0,19063.0,23260.0,32029.0,2.64950000000005
5300,19024.0,23251.0,32038.0,19051.0,23260.0,32035.0,2.65000000000005
5301,19021.0,23251.0,32038.0,19051.0,23263.0,32041.0,2.65050000000005
5302,19024.0,23254.0,32038.0,19048.0,23263.0,32041.0,2.65100000000005
5303,19021.0,23266.0,32044.0,19054.0,23263.0,32041.0,2.65150000000005
5304,19024.0,23260.0,32041.0,19057.0,23263.0,32041.0,2.65200000000005
5305,19021.0,23260.0,32044.0,19048.0,23260.0,32047.0,2.65250000000005
5306,19024.0,23260.0,32047.0,19042.0,23263.0,32050.0,2.65300000000005
5307,19021.0,23254.0,32044.0,19036.0,23260.0,32047.0,2.65350000000005
5308,19012.0,23254.0,32050.0,19039.0,23245.0,32047.0,2.65400000000005
5309,19012.0,23254.0,32047.0,19027.0,23242.0,32047.0,2.65450000000005
5310,19015.0,23245.0,32047.0,19030.0,23251.0,32044.0,2.65500000000005
5311,19009.0,23239.0,32047.0,19018.0,23251.0,32041.0,2.65550000000005
5312,19012.0,23239.0,32050.0,19021.0,23248.0,32041.0,2.65600000000005
5313,19009.0,23239.0,32041.0,19018.0,23239.0,32044.0,2.65650000000005
5314,19000.0,23236.0,32041.0,19027.0,23236.0,32041.0,2.65700000000005
5315,19000.0,23224.0,32038.0,19024.0,23230.0,32041.0,2.65750000000005
5316,19000.0,23218.0,32038.0,19024.0,23233.0,32047.0,2.65800000000005
5317,18994.0,23212.0,32041.0,19033.0,23230.0,32047.0,2.65850000000006
5318,18985.0,23212.0,32047.0,19030.0,23230.0,32050.0,2.65900000000006
5319,18982.0,23212.0,32038.0,19030.0,23218.0,32050.0,2.65950000000006
5320,18979.0,23212.0,32044.0,19015.0,23215.0,32053.0,2.66000000000006
5321,18985.0,23197.0,32044.0,19015.0,23209.0,32053.0,2.66050000000006
5322,18982.0,23197.0,32053.0,19003.0,23203.0,32038.0,2.66100000000006
5323,18982.0,23188.0,32053.0,19009.0,23200.0,32044.0,2.66150000000006
5324,18982.0,23194.0,32041.0,19009.0,23197.0,32044.0,2.66200000000006
5325,18988.0,23191.0,32047.0,19009.0,23200.0,32053.0,2.66250000000006
5326,18982.0,23191.0,32047.0,19000.0,23191.0,32053.0,2.66300000000006
5327,18985.0,23191.0,32047.0,18997.0,23188.0,32050.0,2.66350000000006
5328,18979.0,23179.0,32047.0,18994.0,23179.0,32050.0,2.66400000000006
5329,18970.0,23176.0,32050.0,18994.0,23191.0,32044.0,2.66450000000006
5330,18961.0,23170.0,32047.0,18988.0,23188.0,32041.0,2.66500000000006
5331,18955.0,23170.0,32044.0,18994.0,23188.0,32041.0,2.66550000000006
5332,18946.0,23182.0,32038.0,18991.0,23194.0,32041.0,2.66600000000006
5333,18946.0,23182.0,32038.0,18982.0,23200.0,32041.0,2.66650000000006
5334,18949.0,23179.0,32041.0,18979.0,23209.0,32038.0,2.66700000000006
5335,18949.0,23176.0,32041.0,18985.0,23203.0,32038.0,2.66750000000006
5336,18946.0,23188.0,32044.0,18982.0,23203.0,32038.0,2.66800000000006
5337,18946.0,23179.0,32044.0,18982.0,23203.0,32041.0,2.66850000000006
5338,18943.0,23173.0,32044.0,18985.0,23200.0,32044.0,2.66900000000006
5339,18940.0,23182.0,32035.0,18979.0,23200.0,32047.0,2.66950000000006
5340,18946.0,23179.0,32038.0,18970.0,23194.0,32047.0,2.67000000000006
5341,18946.0,23182.0,32041.0,18964.0,23188.0,32041.0,2.67050000000006
5342,18949.0,23182.0,32041.0,18961.0,23194.0,32047.0,2.67100000000006
5343,18952.0,23182.0,32041.0,18955.0,23200.0,32047.0,2.67150000000006
5344,18952.0,23179.0,32041.0,18955.0,23197.0,32047.0,2.67200000000006
5345,18952.0,23185.0,32047.0,18955.0,23197.0,32047.0,2.67250000000006
5346,18958.0,23188.0,32044.0,18958.0,23197.0,32047.0,2.67300000000006
5347,18958.0,23191.0,32044.0,18955.0,23194.0,32035.0,2.67350000000006
5348,18952.0,23191.0,32029.0,18955.0,23197.0,32029.0,2.67400000000006
5349,18952.0,23191.0,32029.0,18955.0,23197.0,32026.0,2.67450000000006
5350,18952.0,23191.0,32035.0,18955.0,23197.0,32026.0,2.67500000000006
5351,18949.0,23188.0,32026.0,18952.0,23197.0,32029.0,2.67550000000006
5352,18949.0,23185.0,32023.0,18949.0,23194.0,32026.0,2.67600000000006
5353,18943.0,23212.0,32029.0,18943.0,23194.0,32035.0,2.67650000000006
5354,18940.0,23221.0,32029.0,18943.0,23197.0,32038.0,2.67700000000006
5355,18940.0,23233.0,32032.0,18946.0,23197.0,32038.0,2.67750000000006
5356,18928.0,23233.0,32032.0,18946.0,23206.0,32038.0,2.67800000000006
5357,18931.0,23239.0,32032.0,18946.0,23224.0,32038.0,2.67850000000006
5358,18928.0,23254.0,32023.0,18943.0,23230.0,32038.0,2.67900000000006
5359,18928.0,23251.0,32023.0,18943.0,23233.0,32035.0,2.67950000000006
5360,18928.0,23254.0,32023.0,18946.0,23239.0,32032.0,2.68000000000006
5361,18934.0,23266.0,32029.0,18946.0,23242.0,32026.0,2.68050000000006
5362,18934.0,23272.0,32029.0,18943.0,23254.0,32029.0,2.68100000000006
5363,18937.0,23278.0,32026.0,18937.0,23254.0,32035.0,2.68150000000006
5364,18928.0,23278.0,32029.0,18937.0,23263.0,32032.0,2.68200000000006
5365,18928.0,23284.0,32035.0,18937.0,23260.0,32032.0,2.68250000000006
5366,18928.0,23287.0,32029.0,18937.0,23251.0,32035.0,2.68300000000006
5367,18940.0,23284.0,32038.0,18928.0,23254.0,32044.0,2.68350000000006
5368,18934.0,23281.0,32044.0,18919.0,23260.0,32047.0,2.68400000000006
5369,18931.0,23278.0,32047.0,18919.0,23266.0,32062.0,2.68450000000006
5370,18940.0,23290.0,32047.0,18919.0,23266.0,32059.0,2.68500000000006
5371,18937.0,23290.0,32050.0,18922.0,23272.0,32047.0,2.68550000000006
5372,18925.0,23290.0,32050.0,18919.0,23287.0,32041.0,2.68600000000006
5373,18931.0,23287.0,32041.0,18928.0,23290.0,32038.0,2.68650000000006
5374,18919.0,23302.0,32032.0,18937.0,23299.0,32035.0,2.68700000000006
5375,18919.0,23293.0,32023.0,18931.0,23299.0,32035.0,2.68750000000006
5376,18919.0,23296.0,32023.0,18919.0,23302.0,32035.0,2.68800000000007
5377,18916.0,23296.0,32023.0,18925.0,23311.0,32029.0,2.68850000000007
5378,18913.0,23296.0,32017.0,18931.0,23302.0,32029.0,2.68900000000007
5379,18904.0,23296.0,32008.0,18931.0,23302.0,32020.0,2.68950000000007
5380,18910.0,23299.0,31987.0,18928.0,23302.0,32017.0,2.69000000000007
5381,18919.0,23299.0,31984.0,18925.0,23305.0,32011.0,2.69050000000007
5382,18916.0,23305.0,31990.0,18919.0,23287.0,31996.0,2.69100000000007
5383,18916.0,23311.0,31987.0,18910.0,23281.0,31996.0,2.69150000000007
5384,18952.0,23305.0,31987.0,18925.0,23278.0,31990.0,2.69200000000007
5385,18973.0,23305.0,31987.0,18925.0,23287.0,31996.0,2.69250000000007
5386,18997.0,23308.0,31984.0,18922.0,23290.0,31990.0,2.69300000000007
5387,19015.0,23308.0,31984.0,18922.0,23293.0,31987.0,2.69350000000007
5388,19015.0,23311.0,31981.0,18925.0,23299.0,31993.0,2.69400000000007
5389,19015.0,23311.0,31984.0,18925.0,23305.0,31993.0,2.69450000000007
5390,19018.0,23320.0,31984.0,18922.0,23311.0,31990.0,2.69500000000007
5391,19033.0,23323.0,31984.0,18919.0,23320.0,31993.0,2.69550000000007
5392,19042.0,23323.0,31984.0,18919.0,23323.0,31993.0,2.69600000000007
5393,19045.0,23332.0,31981.0,18916.0,23323.0,31993.0,2.69650000000007
5394,19051.0,23332.0,31981.0,18913.0,23323.0,31990.0,2.69700000000007
5395,19045.0,23329.0,31978.0,18916.0,23320.0,31987.0,2.69750000000007
5396,19057.0,23326.0,31978.0,18916.0,23320.0,31987.0,2.69800000000007
5397,19051.0,23329.0,31984.0,18955.0,23320.0,31990.0,2.69850000000007
5398,19051.0,23329.0,31987.0,18976.0,23314.0,31984.0,2.69900000000007
5399,19057.0,23329.0,31981.0,19000.0,23326.0,31984.0,2.69950000000007
5400,19060.0,23329.0,31981.0,18997.0,23332.0,31993.0,2.70000000000007
5401,19060.0,23332.0,31975.0,18991.0,23335.0,31990.0,2.70050000000007
5402,19069.0,23332.0,31966.0,18982.0,23332.0,31981.0,2.70100000000007
5403,19066.0,23332.0,31966.0,18997.0,23329.0,31981.0,2.70150000000007
5404,19066.0,23332.0,31957.0,19006.0,23329.0,31975.0,2.70200000000007
5405,19063.0,23329.0,31957.0,19009.0,23329.0,31972.0,2.70250000000007
5406,19066.0,23329.0,31954.0,19012.0,23326.0,31972.0,2.70300000000007
5407,19066.0,23329.0,31957.0,19024.0,23323.0,31969.0,2.70350000000007
5408,19069.0,23326.0,31966.0,19033.0,23317.0,31969.0,2.70400000000007
5409,19063.0,23317.0,31963.0,19039.0,23317.0,31969.0,2.70450000000007
5410,19063.0,23317.0,31960.0,19039.0,23314.0,31966.0,2.70500000000007
5411,19063.0,23314.0,31960.0,19042.0,23317.0,31966.0,2.70550000000007
5412,19069.0,23320.0,31960.0,19042.0,23314.0,31963.0,2.70600000000007
5413,19063.0,23320.0,31957.0,19036.0,23311.0,31960.0,2.70650000000007
5414,19063.0,23323.0,31954.0,19042.0,23299.0,31957.0,2.70700000000007
5415,19063.0,23320.0,31951.0,19042.0,23308.0,31960.0,2.70750000000007
5416,19063.0,23308.0,31951.0,19051.0,23311.0,31963.0,2.70800000000007
5417,19060.0,23308.0,31954.0,19057.0,23308.0,31963.0,2.70850000000007
5418,19060.0,23308.0,31954.0,19057.0,23305.0,31966.0,2.70900000000007
5419,19072.0,23305.0,31957.0,19057.0,23302.0,31939.0,2.70950000000007
5420,19072.0,23305.0,31948.0,19057.0,23296.0,31945.0,2.71000000000007
5421,19066.0,23305.0,31945.0,19051.0,23299.0,31945.0,2.71050000000007
5422,19063.0,23299.0,31945.0,19057.0,23296.0,31948.0,2.71100000000007
5423,19063.0,23302.0,31945.0,19057.0,23293.0,31948.0,2.71150000000007
5424,19063.0,23302.0,31951.0,19063.0,23287.0,31954.0,2.71200000000007
5425,19066.0,23296.0,31957.0,19060.0,23284.0,31957.0,2.71250000000007
5426,19060.0,23293.0,31972.0,19057.0,23272.0,31957.0,2.71300000000007
5427,19063.0,23287.0,31966.0,19057.0,23278.0,31954.0,2.71350000000007
5428,19060.0,23275.0,31972.0,19057.0,23284.0,31975.0,2.71400000000007
5429,19063.0,23275.0,31972.0,19063.0,23284.0,31975.0,2.71450000000007
5430,19060.0,23275.0,31975.0,19063.0,23287.0,31978.0,2.71500000000007
5431,19057.0,23275.0,31975.0,19069.0,23287.0,31978.0,2.71550000000007
5432,19048.0,23272.0,31972.0,19060.0,23287.0,31981.0,2.71600000000007
5433,19048.0,23275.0,31972.0,19066.0,23284.0,31978.0,2.71650000000007
5434,19036.0,23275.0,31969.0,19060.0,23290.0,31978.0,2.71700000000007
5435,19042.0,23275.0,31972.0,19060.0,23293.0,31975.0,2.71750000000007
5436,19033.0,23275.0,31969.0,19060.0,23296.0,31978.0,2.71800000000008
5437,19033.0,23275.0,31969.0,19045.0,23293.0,31972.0,2.71850000000008
5438,19027.0,23281.0,31966.0,19045.0,23293.0,31978.0,2.71900000000008
5439,19030.0,23284.0,31969.0,19048.0,23290.0,31978.0,2.71950000000008
5440,19033.0,23287.0,31972.0,19045.0,23287.0,31978.0,2.72000000000008
5441,19036.0,23287.0,31972.0,19045.0,23290.0,31978.0,2.72050000000008
5442,19033.0,23284.0,31969.0,19045.0,23290.0,31972.0,2.72100000000008
5443,19039.0,23281.0,31969.0,19039.0,23290.0,31972.0,2.72150000000008
5444,19042.0,23284.0,31966.0,19039.0,23290.0,31975.0,2.72200000000008
5445,19039.0,23284.0,31966.0,19045.0,23290.0,31972.0,2.72250000000008
5446,19045.0,23278.0,31966.0,19042.0,23278.0,31972.0,2.72300000000008
5447,19036.0,23275.0,31966.0,19039.0,23281.0,31972.0,2.72350000000008
5448,19048.0,23269.0,31966.0,19039.0,23281.0,31972.0,2.72400000000008
5449,19048.0,23266.0,31966.0,19039.0,23278.0,31963.0,2.72450000000008
5450,19045.0,23266.0,31963.0,19033.0,23284.0,31957.0,2.72500000000008
5451,19045.0,23266.0,31957.0,19030.0,23281.0,31960.0,2.72550000000008
5452,19048.0,23269.0,31954.0,19030.0,23287.0,31957.0,2.72600000000008
5453,19042.0,23272.0,31951.0,19027.0,23281.0,31954.0,2.72650000000008
5454,19036.0,23272.0,31936.0,19030.0,23278.0,31951.0,2.72700000000008
5455,19039.0,23281.0,31945.0,19030.0,23284.0,31948.0,2.72750000000008
5456,19039.0,23281.0,31939.0,19024.0,23281.0,31936.0,2.72800000000008
5457,19039.0,23278.0,31942.0,19027.0,23281.0,31942.0,2.72850000000008
5458,19033.0,23278.0,31936.0,19027.0,23281.0,31942.0,2.72900000000008
5459,19033.0,23278.0,31927.0,19021.0,23275.0,31933.0,2.72950000000008
5460,19021.0,23278.0,31927.0,19021.0,23290.0,31930.0,2.73000000000008
5461,19024.0,23278.0,31918.0,19021.0,23290.0,31927.0,2.73050000000008
5462,19024.0,23269.0,31915.0,19015.0,23290.0,31921.0,2.73100000000008
5463,19027.0,23269.0,31912.0,19030.0,23290.0,31924.0,2.73150000000008
5464,19033.0,23269.0,31915.0,19036.0,23275.0,31918.0,2.73200000000008
5465,19033.0,23272.0,31912.0,19030.0,23275.0,31918.0,2.73250000000008
5466,19030.0,23257.0,31912.0,19030.0,23272.0,31927.0,2.73300000000008
5467,19030.0,23254.0,31912.0,19030.0,23272.0,31930.0,2.73350000000008
5468,19033.0,23254.0,31918.0,19030.0,23272.0,31930.0,2.73400000000008
5469,19033.0,23254.0,31924.0,19030.0,23263.0,31927.0,2.73450000000008
5470,19048.0,23251.0,31924.0,19027.0,23257.0,31924.0,2.73500000000008
5471,19042.0,23248.0,31924.0,19033.0,23257.0,31936.0,2.73550000000008
5472,19039.0,23245.0,31930.0,19018.0,23257.0,31936.0,2.73600000000008
5473,19039.0,23248.0,31939.0,19018.0,23257.0,31942.0,2.73650000000008
5474,19042.0,23242.0,31939.0,19024.0,23260.0,31945.0,2.73700000000008
5475,19039.0,23242.0,31945.0,19030.0,23254.0,31948.0,2.73750000000008
5476,19027.0,23245.0,31945.0,19030.0,23254.0,31948.0,2.73800000000008
5477,19021.0,23242.0,31951.0,19027.0,23254.0,31945.0,2.73850000000008
5478,19018.0,23242.0,31948.0,19030.0,23263.0,31945.0,2.73900000000008
5479,19027.0,23251.0,31948.0,19030.0,23260.0,31948.0,2.73950000000008
5480,19030.0,23251.0,31948.0,19018.0,23260.0,31951.0,2.74000000000008
5481,19030.0,23260.0,31951.0,19018.0,23251.0,31954.0,2.74050000000008
5482,19027.0,23254.0,31948.0,19030.0,23251.0,31954.0,2.74100000000008
5483,19027.0,23254.0,31954.0,19030.0,23248.0,31954.0,2.74150000000008
5484,19033.0,23245.0,31951.0,19039.0,23248.0,31960.0,2.74200000000008
5485,19033.0,23242.0,31957.0,19039.0,23248.0,31966.0,2.74250000000008
5486,19030.0,23248.0,31963.0,19039.0,23257.0,31966.0,2.74300000000008
5487,19033.0,23248.0,31969.0,19039.0,23257.0,31966.0,2.74350000000008
5488,19030.0,23248.0,31969.0,19039.0,23260.0,31975.0,2.74400000000008
5489,19033.0,23248.0,31969.0,19036.0,23260.0,31981.0,2.74450000000008
5490,19036.0,23239.0,31972.0,19036.0,23263.0,31981.0,2.74500000000008
5491,19033.0,23239.0,31972.0,19030.0,23248.0,31981.0,2.74550000000008
5492,19036.0,23239.0,31972.0,19030.0,23233.0,31978.0,2.74600000000008
5493,19036.0,23242.0,31969.0,19027.0,23242.0,31975.0,2.74650000000008
5494,19027.0,23239.0,31972.0,19021.0,23242.0,31975.0,2.74700000000008
5495,19024.0,23230.0,31972.0,19018.0,23242.0,31972.0,2.74750000000008
5496,19021.0,23239.0,31972.0,19018.0,23248.0,31972.0,2.74800000000009
5497,19015.0,23239.0,31969.0,19018.0,23233.0,31975.0,2.74850000000009
5498,19012.0,23245.0,31969.0,19018.0,23227.0,31978.0,2.74900000000009
5499,19006.0,23239.0,31960.0,19018.0,23230.0,31960.0,2.74950000000009
5500,19006.0,23233.0,31948.0,19015.0,23230.0,31957.0,2.75000000000009
5501,19006.0,23227.0,31948.0,19012.0,23233.0,31948.0,2.75050000000009
5502,19006.0,23224.0,31948.0,19012.0,23233.0,31954.0,2.75100000000009
5503,19003.0,23227.0,31948.0,19009.0,23236.0,31954.0,2.75150000000009
5504,19000.0,23227.0,31951.0,19018.0,23236.0,31957.0,2.75200000000009
5505,18994.0,23224.0,31951.0,19015.0,23233.0,31966.0,2.75250000000009
5506,19006.0,23221.0,31948.0,19009.0,23224.0,31966.0,2.75300000000009
5507,19000.0,23218.0,31957.0,19006.0,23221.0,31963.0,2.75350000000009
5508,18997.0,23218.0,31957.0,19003.0,23224.0,31963.0,2.75400000000009
5509,18994.0,23218.0,31957.0,19003.0,23218.0,31963.0,2.75450000000009
5510,18997.0,23218.0,31957.0,19009.0,23218.0,31963.0,2.75500000000009
5511,18997.0,23218.0,31957.0,18994.0,23212.0,31963.0,2.75550000000009
5512,18997.0,23215.0,31954.0,18994.0,23200.0,31963.0,2.75600000000009
5513,18997.0,23206.0,31957.0,18997.0,23200.0,31963.0,2.75650000000009
5514,19006.0,23194.0,31954.0,19009.0,23194.0,31963.0,2.75700000000009
5515,19006.0,23194.0,31954.0,19009.0,23191.0,31957.0,2.75750000000009
5516,19000.0,23188.0,31951.0,19009.0,23191.0,31948.0,2.75800000000009
5517,19000.0,23185.0,31948.0,19003.0,23188.0,31954.0,2.75850000000009
5518,19006.0,23185.0,31951.0,19006.0,23185.0,31954.0,2.75900000000009
5519,19006.0,23179.0,31957.0,19003.0,23185.0,31960.0,2.75950000000009
5520,19006.0,23176.0,31948.0,18997.0,23182.0,31972.0,2.76000000000009
5521,19018.0,23173.0,31948.0,18997.0,23173.0,31975.0,2.76050000000009
5522,19009.0,23179.0,31954.0,19000.0,23152.0,31972.0,2.76100000000009
5523,19009.0,23167.0,31960.0,19000.0,23149.0,31969.0,2.76150000000009
5524,19006.0,23152.0,31951.0,18991.0,23149.0,31972.0,2.76200000000009
5525,19006.0,23143.0,31954.0,18991.0,23152.0,31975.0,2.76250000000009
5526,19009.0,23146.0,31960.0,18988.0,23155.0,31963.0,2.76300000000009
5527,19003.0,23143.0,31963.0,18985.0,23152.0,31960.0,2.76350000000009
5528,19006.0,23146.0,31957.0,18991.0,23155.0,31966.0,2.76400000000009
5529,19003.0,23146.0,31957.0,18994.0,23152.0,31966.0,2.76450000000009
5530,19003.0,23146.0,31957.0,18988.0,23149.0,31966.0,2.76500000000009
5531,18994.0,23152.0,31960.0,18991.0,23149.0,31966.0,2.76550000000009
5532,18994.0,23137.0,31957.0,19003.0,23155.0,31966.0,2.76600000000009
5533,18994.0,23137.0,31957.0,19006.0,23158.0,31960.0,2.76650000000009
5534,18994.0,23134.0,31957.0,19006.0,23155.0,31957.0,2.76700000000009
5535,18994.0,23140.0,31951.0,18997.0,23158.0,31957.0,2.76750000000009
5536,18994.0,23137.0,31951.0,18994.0,23158.0,31957.0,2.76800000000009
5537,19003.0,23134.0,31951.0,18994.0,23161.0,31951.0,2.76850000000009
5538,19000.0,23134.0,31948.0,19003.0,23161.0,31948.0,2.76900000000009
5539,19003.0,23134.0,31942.0,19003.0,23146.0,31948.0,2.76950000000009
5540,19006.0,23134.0,31939.0,19000.0,23146.0,31945.0,2.77000000000009
5541,19012.0,23137.0,31933.0,19009.0,23146.0,31942.0,2.77050000000009
5542,19003.0,23140.0,31933.0,19009.0,23149.0,31939.0,2.77100000000009
5543,19003.0,23143.0,31930.0,19018.0,23146.0,31933.0,2.77150000000009
5544,19003.0,23146.0,31927.0,19024.0,23134.0,31930.0,2.77200000000009
5545,18994.0,23143.0,31933.0,19021.0,23134.0,31930.0,2.77250000000009
5546,18997.0,23134.0,31930.0,19021.0,23137.0,31930.0,2.77300000000009
5547,19006.0,23134.0,31930.0,19021.0,23137.0,31930.0,2.77350000000009
5548,19003.0,23137.0,31927.0,19018.0,23146.0,31924.0,2.77400000000009
5549,19006.0,23137.0,31942.0,19009.0,23149.0,31918.0,2.77450000000009
5550,19003.0,23140.0,31933.0,19015.0,23155.0,31915.0,2.77500000000009
5551,19003.0,23140.0,31924.0,19009.0,23155.0,31918.0,2.77550000000009
5552,19003.0,23143.0,31924.0,19006.0,23152.0,31927.0,2.77600000000009
5553,19009.0,23143.0,31921.0,19006.0,23149.0,31927.0,2.77650000000009
5554,19009.0,23149.0,31921.0,18997.0,23152.0,31930.0,2.77700000000009
5555,19006.0,23149.0,31918.0,18994.0,23152.0,31927.0,2.77750000000009
5556,19000.0,23152.0,31918.0,18997.0,23152.0,31927.0,2.7780000000001
5557,19000.0,23149.0,31918.0,19000.0,23152.0,31927.0,2.7785000000001
5558,18997.0,23149.0,31921.0,18997.0,23152.0,31924.0,2.7790000000001
5559,19006.0,23146.0,31921.0,19000.0,23158.0,31921.0,2.7795000000001
5560,19012.0,23149.0,31921.0,19000.0,23155.0,31924.0,2.7800000000001
5561,19003.0,23146.0,31921.0,18991.0,23155.0,31927.0,2.7805000000001
5562,19003.0,23140.0,31918.0,18991.0,23149.0,31927.0,2.7810000000001
5563,19003.0,23137.0,31918.0,18997.0,23143.0,31927.0,2.7815000000001
5564,18997.0,23134.0,31918.0,19000.0,23140.0,31927.0,2.7820000000001
5565,18991.0,23128.0,31918.0,19000.0,23143.0,31927.0,2.7825000000001
5566,18985.0,23122.0,31915.0,18994.0,23143.0,31930.0,2.7830000000001
5567,18985.0,23122.0,31906.0,18994.0,23143.0,31930.0,2.7835000000001
5568,18985.0,23128.0,31909.0,18994.0,23143.0,31927.0,2.7840000000001
5569,18988.0,23134.0,31909.0,18991.0,23140.0,31927.0,2.7845000000001
5570,18991.0,23134.0,31912.0,18997.0,23146.0,31915.0,2.7850000000001
5571,18979.0,23134.0,31912.0,19000.0,23146.0,31918.0,2.7855000000001
5572,18979.0,23137.0,31909.0,19000.0,23137.0,31918.0,2.7860000000001
5573,18979.0,23143.0,31912.0,19003.0,23137.0,31924.0,2.7865000000001
5574,18964.0,23137.0,31918.0,19006.0,23134.0,31924.0,2.7870000000001
5575,18973.0,23143.0,31921.0,18997.0,23134.0,31924.0,2.7875000000001
5576,18961.0,23143.0,31921.0,18994.0,23134.0,31930.0,2.7880000000001
5577,18961.0,23140.0,31915.0,18985.0,23137.0,31933.0,2.7885000000001
5578,18970.0,23143.0,31915.0,18976.0,23134.0,31930.0,2.7890000000001
5579,18973.0,23146.0,31918.0,18967.0,23140.0,31924.0,2.7895000000001
5580,18967.0,23146.0,31918.0,18958.0,23140.0,31936.0,2.7900000000001
5581,18967.0,23149.0,31921.0,18964.0,23140.0,31936.0,2.7905000000001
5582,18967.0,23149.0,31921.0,18967.0,23134.0,31936.0,2.7910000000001
5583,18967.0,23152.0,31930.0,18961.0,23131.0,31939.0,2.7915000000001
5584,18967.0,23149.0,31930.0,18964.0,23128.0,31942.0,2.7920000000001
5585,18979.0,23140.0,31924.0,18964.0,23134.0,31939.0,2.7925000000001
5586,18985.0,23140.0,31927.0,18964.0,23137.0,31939.0,2.7930000000001
5587,18985.0,23137.0,31930.0,18961.0,23134.0,31939.0,2.7935000000001
5588,18991.0,23128.0,31927.0,18967.0,23131.0,31933.0,2.7940000000001
5589,18991.0,23125.0,31924.0,18967.0,23131.0,31927.0,2.7945000000001
5590,18991.0,23122.0,31927.0,18973.0,23131.0,31927.0,2.7950000000001
5591,18991.0,23119.0,31924.0,18982.0,23134.0,31927.0,2.7955000000001
5592,18991.0,23119.0,31930.0,18976.0,23134.0,31930.0,2.7960000000001
5593,18985.0,23110.0,31933.0,18976.0,23134.0,31933.0,2.7965000000001
5594,18976.0,23113.0,31933.0,18976.0,23134.0,31930.0,2.7970000000001
5595,18976.0,23113.0,31930.0,18976.0,23125.0,31933.0,2.7975000000001
5596,18967.0,23119.0,31930.0,18985.0,23122.0,31933.0,2.7980000000001
5597,18964.0,23119.0,31930.0,18982.0,23119.0,31933.0,2.7985000000001
5598,18964.0,23119.0,31924.0,18985.0,23107.0,31930.0,2.7990000000001
5599,18955.0,23119.0,31927.0,18982.0,23119.0,31930.0,2.7995000000001
5600,18955.0,23104.0,31927.0,18970.0,23110.0,31927.0,2.8000000000001
5601,18955.0,23089.0,31927.0,18970.0,23110.0,31927.0,2.8005000000001
5602,18952.0,23062.0,31933.0,18970.0,23110.0,31927.0,2.8010000000001
5603,18934.0,23026.0,31927.0,18961.0,23092.0,31918.0,2.8015000000001
5604,18892.0,23017.0,31921.0,18961.0,23083.0,31930.0,2.8020000000001
5605,18892.0,23014.0,31921.0,18958.0,23023.0,31927.0,2.8025000000001
5606,18883.0,23002.0,31927.0,18952.0,23023.0,31930.0,2.8030000000001
5607,18886.0,23002.0,31930.0,18934.0,23023.0,31936.0,2.8035000000001
5608,18877.0,22999.0,31927.0,18931.0,23017.0,31936.0,2.8040000000001
5609,18877.0,22999.0,31936.0,18931.0,23011.0,31933.0,2.8045000000001
5610,18871.0,22999.0,31933.0,18934.0,23008.0,31933.0,2.8050000000001
5611,18871.0,22996.0,31927.0,18934.0,22981.0,31930.0,2.8055000000001
5612,18868.0,22987.0,31927.0,18937.0,22978.0,31933.0,2.8060000000001
5613,18868.0,22984.0,31930.0,18937.0,22975.0,31930.0,2.8065000000001
5614,18859.0,22969.0,31924.0,18940.0,22969.0,31927.0,2.8070000000001
5615,18859.0,22969.0,31924.0,18916.0,22960.0,31927.0,2.8075000000001
5616,18859.0,22963.0,31924.0,18919.0,22951.0,31927.0,2.80800000000011
5617,18856.0,22960.0,31921.0,18886.0,22945.0,31933.0,2.80850000000011
5618,18856.0,22957.0,31921.0,18886.0,22945.0,31927.0,2.80900000000011
5619,18856.0,22954.0,31924.0,18874.0,22936.0,31927.0,2.80950000000011
5620,18850.0,22939.0,31924.0,18871.0,22933.0,31924.0,2.81000000000011
5621,18847.0,22927.0,31921.0,18868.0,22933.0,31927.0,2.81050000000011
5622,18835.0,22927.0,31921.0,18862.0,22933.0,31939.0,2.81100000000011
5623,18835.0,22927.0,31921.0,18859.0,22936.0,31939.0,2.81150000000011
5624,18832.0,22927.0,31930.0,18856.0,22945.0,31939.0,2.81200000000011
5625,18826.0,22924.0,31933.0,18856.0,22945.0,31939.0,2.81250000000011
5626,18829.0,22930.0,31930.0,18850.0,22945.0,31936.0,2.81300000000011
5627,18832.0,22930.0,31927.0,18850.0,22942.0,31936.0,2.81350000000011
5628,18826.0,22930.0,31930.0,18850.0,22936.0,31924.0,2.81400000000011
5629,18823.0,22936.0,31924.0,18844.0,22939.0,31924.0,2.81450000000011
5630,18829.0,22939.0,31921.0,18850.0,22936.0,31924.0,2.81500000000011
5631,18826.0,22939.0,31921.0,18850.0,22936.0,31927.0,2.81550000000011
5632,18832.0,22939.0,31918.0,18847.0,22936.0,31927.0,2.81600000000011
5633,18832.0,22933.0,31915.0,18844.0,22936.0,31924.0,2.81650000000011
5634,18832.0,22933.0,31915.0,18832.0,22939.0,31918.0,2.81700000000011
5635,18826.0,22933.0,31912.0,18829.0,22936.0,31915.0,2.81750000000011
5636,18829.0,22939.0,31921.0,18832.0,22939.0,31912.0,2.81800000000011
5637,18841.0,22939.0,31918.0,18829.0,22939.0,31915.0,2.81850000000011
5638,18844.0,22939.0,31921.0,18829.0,22930.0,31924.0,2.81900000000011
5639,18844.0,22930.0,31918.0,18829.0,22933.0,31924.0,2.81950000000011
5640,18844.0,22927.0,31921.0,18829.0,22927.0,31924.0,2.82000000000011
5641,18829.0,22924.0,31912.0,18832.0,22927.0,31915.0,2.82050000000011
5642,18826.0,22915.0,31897.0,18838.0,22924.0,31918.0,2.82100000000011
5643,18826.0,22918.0,31906.0,18838.0,22924.0,31912.0,2.82150000000011
5644,18826.0,22915.0,31906.0,18838.0,22927.0,31897.0,2.82200000000011
5645,18832.0,22924.0,31906.0,18835.0,22927.0,31894.0,2.82250000000011
5646,18829.0,22927.0,31906.0,18832.0,22918.0,31897.0,2.82300000000011
5647,18829.0,22924.0,31906.0,18829.0,22918.0,31903.0,2.82350000000011
5648,18823.0,22924.0,31906.0,18832.0,22924.0,31903.0,2.82400000000011
5649,18820.0,22930.0,31909.0,18838.0,22930.0,31903.0,2.82450000000011
5650,18826.0,22924.0,31909.0,18835.0,22933.0,31903.0,2.82500000000011
5651,18820.0,22927.0,31909.0,18835.0,22933.0,31903.0,2.82550000000011
5652,18811.0,22915.0,31909.0,18832.0,22936.0,31906.0,2.82600000000011
5653,18808.0,22915.0,31912.0,18826.0,22936.0,31909.0,2.82650000000011
5654,18808.0,22915.0,31912.0,18814.0,22933.0,31912.0,2.82700000000011
5655,18802.0,22915.0,31912.0,18820.0,22933.0,31912.0,2.82750000000011
5656,18802.0,22915.0,31912.0,18817.0,22921.0,31906.0,2.82800000000011
5657,18802.0,22915.0,31912.0,18814.0,22909.0,31900.0,2.82850000000011
5658,18802.0,22894.0,31909.0,18814.0,22909.0,31900.0,2.82900000000011
5659,18793.0,22894.0,31912.0,18805.0,22906.0,31900.0,2.82950000000011
5660,18793.0,22894.0,31912.0,18805.0,22906.0,31900.0,2.83000000000011
5661,18784.0,22900.0,31912.0,18805.0,22903.0,31906.0,2.83050000000011
5662,18781.0,22915.0,31912.0,18802.0,22900.0,31912.0,2.83100000000011
5663,18781.0,22921.0,31912.0,18796.0,22900.0,31912.0,2.83150000000011
5664,18781.0,22915.0,31909.0,18790.0,22900.0,31909.0,2.83200000000011
5665,18784.0,22924.0,31912.0,18793.0,22912.0,31912.0,2.83250000000011
5666,18781.0,22924.0,31912.0,18793.0,22909.0,31912.0,2.83300000000011
5667,18781.0,22924.0,31909.0,18793.0,22915.0,31912.0,2.83350000000011
5668,18790.0,22924.0,31900.0,18796.0,22915.0,31900.0,2.83400000000011
5669,18799.0,22924.0,31900.0,18805.0,22918.0,31900.0,2.83450000000011
5670,18805.0,22933.0,31897.0,18808.0,22921.0,31897.0,2.83500000000011
5671,18784.0,22936.0,31897.0,18805.0,22921.0,31894.0,2.83550000000011
5672,18781.0,22939.0,31891.0,18805.0,22924.0,31882.0,2.83600000000011
5673,18784.0,22936.0,31876.0,18793.0,22927.0,31882.0,2.83650000000011
5674,18799.0,22939.0,31879.0,18799.0,22927.0,31882.0,2.83700000000011
5675,18799.0,22939.0,31873.0,18790.0,22927.0,31879.0,2.83750000000011
5676,18799.0,22942.0,31873.0,18781.0,22933.0,31879.0,2.83800000000012
5677,18805.0,22936.0,31873.0,18778.0,22936.0,31873.0,2.83850000000012
5678,18808.0,22939.0,31870.0,18778.0,22936.0,31879.0,2.83900000000012
5679,18820.0,22936.0,31867.0,18778.0,22945.0,31879.0,2.83950000000012
5680,18820.0,22945.0,31861.0,18784.0,22948.0,31879.0,2.84000000000012
5681,18817.0,22951.0,31861.0,18787.0,22948.0,31876.0,2.84050000000012
5682,18820.0,22954.0,31861.0,18784.0,22942.0,31870.0,2.84100000000012
5683,18832.0,22954.0,31864.0,18790.0,22948.0,31864.0,2.84150000000012
5684,18826.0,22954.0,31858.0,18787.0,22933.0,31870.0,2.84200000000012
5685,18826.0,22951.0,31855.0,18787.0,22933.0,31876.0,2.84250000000012
5686,18820.0,22942.0,31861.0,18805.0,22936.0,31861.0,2.84300000000012
5687,18823.0,22945.0,31852.0,18811.0,22945.0,31858.0,2.84350000000012
5688,18823.0,22942.0,31852.0,18808.0,22945.0,31852.0,2.84400000000012
5689,18829.0,22945.0,31852.0,18820.0,22939.0,31855.0,2.84450000000012
5690,18826.0,22945.0,31855.0,18820.0,22939.0,31852.0,2.84500000000012
5691,18826.0,22948.0,31852.0,18814.0,22936.0,31849.0,2.84550000000012
5692,18826.0,22948.0,31849.0,18820.0,22936.0,31849.0,2.84600000000012
5693,18829.0,22948.0,31855.0,18823.0,22933.0,31855.0,2.84650000000012
5694,18823.0,22936.0,31855.0,18814.0,22942.0,31855.0,2.84700000000012
5695,18817.0,22936.0,31855.0,18823.0,22939.0,31852.0,2.84750000000012
5696,18820.0,22939.0,31852.0,18823.0,22945.0,31852.0,2.84800000000012
5697,18826.0,22942.0,31852.0,18820.0,22942.0,31852.0,2.84850000000012
5698,18829.0,22942.0,31846.0,18811.0,22948.0,31846.0,2.84900000000012
5699,18826.0,22948.0,31840.0,18811.0,22948.0,31846.0,2.84950000000012
5700,18823.0,22951.0,31831.0,18811.0,22948.0,31846.0,2.85000000000012
5701,18814.0,22948.0,31831.0,18820.0,22942.0,31840.0,2.85050000000012
5702,18811.0,22942.0,31834.0,18814.0,22933.0,31840.0,2.85100000000012
5703,18805.0,22942.0,31840.0,18817.0,22930.0,31837.0,2.85150000000012
5704,18823.0,22936.0,31837.0,18811.0,22933.0,31837.0,2.85200000000012
5705,18814.0,22933.0,31837.0,18811.0,22933.0,31840.0,2.85250000000012
5706,18814.0,22936.0,31840.0,18817.0,22945.0,31840.0,2.85300000000012
5707,18817.0,22939.0,31840.0,18814.0,22927.0,31840.0,2.85350000000012
5708,18811.0,22942.0,31840.0,18823.0,22924.0,31846.0,2.85400000000012
5709,18808.0,22933.0,31834.0,18811.0,22909.0,31846.0,2.85450000000012
5710,18805.0,22930.0,31828.0,18814.0,22909.0,31843.0,2.85500000000012
5711,18808.0,22924.0,31813.0,18817.0,22903.0,31819.0,2.85550000000012
5712,18811.0,22921.0,31786.0,18817.0,22903.0,31810.0,2.85600000000012
5713,18808.0,22915.0,31780.0,18814.0,22897.0,31807.0,2.85650000000012
5714,18808.0,22909.0,31759.0,18811.0,22888.0,31792.0,2.85700000000012
5715,18811.0,22900.0,31759.0,18802.0,22885.0,31780.0,2.85750000000012
5716,18811.0,22897.0,31747.0,18814.0,22885.0,31756.0,2.85800000000012
5717,18814.0,22900.0,31729.0,18811.0,22882.0,31747.0,2.85850000000012
5718,18817.0,22897.0,31717.0,18814.0,22882.0,31744.0,2.85900000000012
5719,18817.0,22897.0,31714.0,18814.0,22879.0,31720.0,2.85950000000012
5720,18814.0,22882.0,31711.0,18805.0,22879.0,31723.0,2.86000000000012
5721,18817.0,22873.0,31711.0,18805.0,22885.0,31720.0,2.86050000000012
5722,18817.0,22873.0,31711.0,18805.0,22888.0,31714.0,2.86100000000012
5723,18811.0,22873.0,31717.0,18808.0,22888.0,31717.0,2.86150000000012
5724,18811.0,22876.0,31708.0,18808.0,22885.0,31723.0,2.86200000000012
5725,18817.0,22876.0,31708.0,18808.0,22885.0,31717.0,2.86250000000012
5726,18808.0,22876.0,31714.0,18808.0,22885.0,31702.0,2.86300000000012
5727,18811.0,22879.0,31714.0,18808.0,22885.0,31708.0,2.86350000000012
5728,18811.0,22882.0,31702.0,18811.0,22882.0,31708.0,2.86400000000012
5729,18811.0,22882.0,31690.0,18811.0,22876.0,31705.0,2.86450000000012
5730,18814.0,22882.0,31684.0,18817.0,22879.0,31705.0,2.86500000000012
5731,18808.0,22882.0,31684.0,18817.0,22879.0,31705.0,2.86550000000012
5732,18805.0,22882.0,31690.0,18820.0,22879.0,31687.0,2.86600000000012
5733,18805.0,22891.0,31690.0,18820.0,22870.0,31681.0,2.86650000000012
5734,18805.0,22891.0,31687.0,18814.0,22870.0,31678.0,2.86700000000012
5735,18799.0,22885.0,31681.0,18808.0,22879.0,31681.0,2.86750000000012
5736,18811.0,22870.0,31681.0,18808.0,22876.0,31678.0,2.86800000000013
5737,18814.0,22879.0,31678.0,18799.0,22870.0,31678.0,2.86850000000013
5738,18817.0,22870.0,31678.0,18787.0,22873.0,31672.0,2.86900000000013
5739,18811.0,22867.0,31672.0,18790.0,22873.0,31663.0,2.86950000000013
5740,18805.0,22870.0,31666.0,18796.0,22876.0,31660.0,2.87000000000013
5741,18802.0,22867.0,31651.0,18796.0,22879.0,31654.0,2.87050000000013
5742,18811.0,22864.0,31648.0,18799.0,22882.0,31645.0,2.87100000000013
5743,18805.0,22867.0,31645.0,18793.0,22876.0,31645.0,2.87150000000013
5744,18799.0,22861.0,31645.0,18787.0,22879.0,31645.0,2.87200000000013
5745,18799.0,22861.0,31645.0,18787.0,22873.0,31642.0,2.87250000000013
5746,18793.0,22858.0,31645.0,18787.0,22873.0,31642.0,2.87300000000013
5747,18796.0,22858.0,31645.0,18790.0,22873.0,31642.0,2.87350000000013
5748,18796.0,22864.0,31648.0,18790.0,22873.0,31639.0,2.87400000000013
5749,18793.0,22879.0,31630.0,18790.0,22867.0,31642.0,2.87450000000013
5750,18790.0,22891.0,31627.0,18790.0,22867.0,31636.0,2.87500000000013
5751,18787.0,22894.0,31630.0,18799.0,22861.0,31639.0,2.87550000000013
5752,18787.0,22903.0,31630.0,18805.0,22867.0,31639.0,2.87600000000013
5753,18784.0,22900.0,31630.0,18805.0,22867.0,31630.0,2.87650000000013
5754,18772.0,22909.0,31660.0,18802.0,22861.0,31633.0,2.87700000000013
5755,18772.0,22924.0,31684.0,18796.0,22864.0,31633.0,2.87750000000013
5756,18769.0,22927.0,31720.0,18796.0,22864.0,31678.0,2.87800000000013
5757,18763.0,22921.0,31714.0,18787.0,22873.0,31693.0,2.87850000000013
5758,18760.0,22921.0,31708.0,18787.0,22885.0,31714.0,2.87900000000013
5759,18751.0,22915.0,31708.0,18787.0,22900.0,31702.0,2.87950000000013
5760,18754.0,22918.0,31708.0,18781.0,22900.0,31708.0,2.88000000000013
5761,18751.0,22918.0,31708.0,18781.0,22906.0,31711.0,2.88050000000013
5762,18754.0,22918.0,31705.0,18769.0,22906.0,31711.0,2.88100000000013
5763,18751.0,22906.0,31714.0,18763.0,22915.0,31714.0,2.88150000000013
5764,18751.0,22915.0,31720.0,18760.0,22906.0,31714.0,2.88200000000013
5765,18748.0,22915.0,31714.0,18742.0,22900.0,31714.0,2.88250000000013
5766,18751.0,22912.0,31717.0,18739.0,22903.0,31717.0,2.88300000000013
5767,18748.0,22909.0,31717.0,18748.0,22912.0,31717.0,2.88350000000013
5768,18739.0,22903.0,31723.0,18748.0,22915.0,31714.0,2.88400000000013
5769,18736.0,22915.0,31723.0,18748.0,22915.0,31723.0,2.88450000000013
5770,18724.0,22921.0,31723.0,18751.0,22909.0,31723.0,2.88500000000013
5771,18727.0,22921.0,31723.0,18748.0,22909.0,31726.0,2.88550000000013
5772,18733.0,22921.0,31720.0,18748.0,22909.0,31723.0,2.88600000000013
5773,18748.0,22921.0,31723.0,18739.0,22915.0,31723.0,2.88650000000013
5774,18745.0,22921.0,31723.0,18739.0,22915.0,31720.0,2.88700000000013
5775,18745.0,22921.0,31717.0,18745.0,22915.0,31714.0,2.88750000000013
5776,18736.0,22921.0,31711.0,18745.0,22918.0,31714.0,2.88800000000013
5777,18736.0,22921.0,31711.0,18745.0,22915.0,31708.0,2.88850000000013
5778,18736.0,22921.0,31708.0,18745.0,22918.0,31705.0,2.88900000000013
5779,18751.0,22924.0,31714.0,18742.0,22918.0,31702.0,2.88950000000013
5780,18751.0,22924.0,31714.0,18736.0,22921.0,31693.0,2.89000000000013
5781,18757.0,22924.0,31705.0,18736.0,22915.0,31699.0,2.89050000000013
5782,18763.0,22921.0,31705.0,18736.0,22915.0,31696.0,2.89100000000013
5783,18769.0,22918.0,31693.0,18745.0,22915.0,31690.0,2.89150000000013
5784,18769.0,22915.0,31690.0,18757.0,22915.0,31690.0,2.89200000000013
5785,18775.0,22918.0,31696.0,18757.0,22909.0,31696.0,2.89250000000013
5786,18775.0,22924.0,31696.0,18760.0,22909.0,31690.0,2.89300000000013
5787,18778.0,22924.0,31693.0,18760.0,22918.0,31690.0,2.89350000000013
5788,18775.0,22921.0,31690.0,18754.0,22915.0,31696.0,2.89400000000013
5789,18769.0,22930.0,31687.0,18754.0,22903.0,31693.0,2.89450000000013
5790,18772.0,22927.0,31687.0,18766.0,22897.0,31690.0,2.89500000000013
5791,18772.0,22927.0,31684.0,18766.0,22897.0,31693.0,2.89550000000013
5792,18778.0,22921.0,31684.0,18769.0,22897.0,31690.0,2.89600000000013
5793,18778.0,22915.0,31699.0,18760.0,22909.0,31684.0,2.89650000000013
5794,18769.0,22918.0,31696.0,18760.0,22903.0,31684.0,2.89700000000013
5795,18769.0,22915.0,31696.0,18766.0,22912.0,31672.0,2.89750000000013
5796,18775.0,22921.0,31687.0,18769.0,22924.0,31681.0,2.89800000000014
5797,18772.0,22918.0,31687.0,18769.0,22927.0,31687.0,2.89850000000014
5798,18760.0,22927.0,31687.0,18760.0,22918.0,31693.0,2.89900000000014
5799,18751.0,22927.0,31690.0,18766.0,22915.0,31696.0,2.89950000000014
5800,18754.0,22924.0,31687.0,18766.0,22912.0,31696.0,2.90000000000014
5801,18754.0,22918.0,31693.0,18772.0,22915.0,31702.0,2.90050000000014
5802,18754.0,22924.0,31690.0,18772.0,22915.0,31699.0,2.90100000000014
5803,18745.0,22924.0,31693.0,18775.0,22918.0,31693.0,2.90150000000014
5804,18739.0,22927.0,31684.0,18772.0,22918.0,31690.0,2.90200000000014
5805,18739.0,22921.0,31681.0,18772.0,22918.0,31693.0,2.90250000000014
5806,18742.0,22927.0,31678.0,18772.0,22912.0,31681.0,2.90300000000014
5807,18739.0,22927.0,31678.0,18760.0,22906.0,31675.0,2.90350000000014
5808,18736.0,22927.0,31675.0,18760.0,22903.0,31672.0,2.90400000000014
5809,18745.0,22918.0,31672.0,18760.0,22906.0,31675.0,2.90450000000014
5810,18742.0,22912.0,31672.0,18748.0,22894.0,31669.0,2.90500000000014
5811,18739.0,22900.0,31666.0,18754.0,22897.0,31669.0,2.90550000000014
5812,18739.0,22888.0,31666.0,18742.0,22906.0,31669.0,2.90600000000014
5813,18739.0,22891.0,31672.0,18739.0,22906.0,31672.0,2.90650000000014
5814,18739.0,22897.0,31672.0,18736.0,22912.0,31666.0,2.90700000000014
5815,18739.0,22897.0,31672.0,18736.0,22906.0,31666.0,2.90750000000014
5816,18739.0,22903.0,31672.0,18736.0,22906.0,31681.0,2.90800000000014
5817,18745.0,22912.0,31672.0,18733.0,22900.0,31681.0,2.90850000000014
5818,18754.0,22903.0,31687.0,18730.0,22891.0,31675.0,2.90900000000014
5819,18757.0,22897.0,31684.0,18727.0,22888.0,31681.0,2.90950000000014
5820,18754.0,22894.0,31684.0,18739.0,22900.0,31681.0,2.91000000000014
5821,18754.0,22891.0,31684.0,18736.0,22903.0,31678.0,2.91050000000014
5822,18751.0,22906.0,31678.0,18742.0,22900.0,31681.0,2.91100000000014
5823,18745.0,22912.0,31678.0,18742.0,22900.0,31678.0,2.91150000000014
5824,18748.0,22909.0,31681.0,18739.0,22900.0,31669.0,2.91200000000014
5825,18748.0,22912.0,31681.0,18736.0,22906.0,31672.0,2.91250000000014
5826,18742.0,22915.0,31672.0,18736.0,22903.0,31675.0,2.91300000000014
5827,18742.0,22909.0,31669.0,18733.0,22897.0,31681.0,2.91350000000014
5828,18748.0,22912.0,31675.0,18736.0,22897.0,31678.0,2.91400000000014
5829,18745.0,22903.0,31675.0,18742.0,22903.0,31681.0,2.91450000000014
5830,18745.0,22906.0,31675.0,18742.0,22900.0,31678.0,2.91500000000014
5831,18751.0,22903.0,31672.0,18742.0,22900.0,31681.0,2.91550000000014
5832,18748.0,22891.0,31681.0,18745.0,22894.0,31678.0,2.91600000000014
5833,18742.0,22894.0,31678.0,18739.0,22900.0,31678.0,2.91650000000014
5834,18745.0,22882.0,31684.0,18736.0,22900.0,31687.0,2.91700000000014
5835,18748.0,22882.0,31678.0,18736.0,22897.0,31684.0,2.91750000000014
5836,18745.0,22879.0,31675.0,18730.0,22891.0,31684.0,2.91800000000014
5837,18745.0,22879.0,31672.0,18727.0,22897.0,31684.0,2.91850000000014
5838,18745.0,22879.0,31672.0,18724.0,22891.0,31681.0,2.91900000000014
5839,18742.0,22876.0,31672.0,18736.0,22882.0,31675.0,2.91950000000014
5840,18742.0,22876.0,31672.0,18736.0,22879.0,31672.0,2.92000000000014
5841,18742.0,22882.0,31675.0,18727.0,22882.0,31669.0,2.92050000000014
5842,18736.0,22882.0,31672.0,18736.0,22876.0,31669.0,2.92100000000014
5843,18733.0,22882.0,31672.0,18742.0,22876.0,31669.0,2.92150000000014
5844,18745.0,22882.0,31672.0,18742.0,22873.0,31675.0,2.92200000000014
5845,18748.0,22882.0,31669.0,18739.0,22873.0,31666.0,2.92250000000014
5846,18760.0,22873.0,31669.0,18736.0,22873.0,31666.0,2.92300000000014
5847,18763.0,22870.0,31672.0,18736.0,22873.0,31663.0,2.92350000000014
5848,18766.0,22867.0,31672.0,18739.0,22879.0,31654.0,2.92400000000014
5849,18766.0,22864.0,31663.0,18739.0,22876.0,31660.0,2.92450000000014
5850,18766.0,22864.0,31660.0,18733.0,22873.0,31657.0,2.92500000000014
5851,18766.0,22864.0,31657.0,18727.0,22870.0,31651.0,2.92550000000014
5852,18763.0,22864.0,31657.0,18727.0,22870.0,31648.0,2.92600000000014
5853,18766.0,22867.0,31654.0,18727.0,22870.0,31645.0,2.92650000000014
5854,18766.0,22864.0,31645.0,18721.0,22855.0,31645.0,2.92700000000014
5855,18763.0,22864.0,31648.0,18718.0,22861.0,31648.0,2.92750000000014
5856,18757.0,22864.0,31645.0,18730.0,22852.0,31648.0,2.92800000000015
5857,18754.0,22867.0,31639.0,18748.0,22855.0,31642.0,2.92850000000015
5858,18751.0,22867.0,31639.0,18748.0,22849.0,31654.0,2.92900000000015
5859,18751.0,22861.0,31642.0,18748.0,22849.0,31654.0,2.92950000000015
5860,18751.0,22855.0,31642.0,18754.0,22852.0,31651.0,2.93000000000015
5861,18751.0,22849.0,31651.0,18751.0,22852.0,31654.0,2.93050000000015
5862,18760.0,22846.0,31651.0,18751.0,22846.0,31657.0,2.93100000000015
5863,18766.0,22849.0,31654.0,18748.0,22846.0,31654.0,2.93150000000015
5864,18766.0,22846.0,31660.0,18748.0,22852.0,31651.0,2.93200000000015
5865,18772.0,22843.0,31654.0,18754.0,22858.0,31651.0,2.93250000000015
5866,18748.0,22840.0,31651.0,18754.0,22858.0,31648.0,2.93300000000015
5867,18748.0,22852.0,31642.0,18754.0,22858.0,31645.0,2.93350000000015
5868,18751.0,22858.0,31642.0,18754.0,22858.0,31645.0,2.93400000000015
5869,18751.0,22864.0,31636.0,18760.0,22858.0,31636.0,2.93450000000015
5870,18751.0,22861.0,31636.0,18742.0,22855.0,31639.0,2.93500000000015
5871,18751.0,22849.0,31654.0,18742.0,22855.0,31633.0,2.93550000000015
5872,18742.0,22846.0,31651.0,18742.0,22855.0,31645.0,2.93600000000015
5873,18742.0,22843.0,31645.0,18745.0,22849.0,31645.0,2.93650000000015
5874,18739.0,22843.0,31639.0,18748.0,22840.0,31645.0,2.93700000000015
5875,18733.0,22840.0,31639.0,18736.0,22843.0,31645.0,2.93750000000015
5876,18733.0,22831.0,31636.0,18742.0,22852.0,31639.0,2.93800000000015
5877,18736.0,22828.0,31636.0,18742.0,22846.0,31639.0,2.93850000000015
5878,18733.0,22828.0,31636.0,18733.0,22837.0,31636.0,2.93900000000015
5879,18736.0,22819.0,31636.0,18730.0,22834.0,31639.0,2.93950000000015
5880,18733.0,22819.0,31642.0,18727.0,22843.0,31636.0,2.94000000000015
5881,18733.0,22816.0,31642.0,18730.0,22837.0,31636.0,2.94050000000015
5882,18721.0,22819.0,31642.0,18739.0,22828.0,31636.0,2.94100000000015
5883,18727.0,22819.0,31642.0,18739.0,22822.0,31636.0,2.94150000000015
5884,18742.0,22816.0,31636.0,18739.0,22813.0,31636.0,2.94200000000015
5885,18742.0,22810.0,31630.0,18739.0,22810.0,31636.0,2.94250000000015
5886,18739.0,22804.0,31630.0,18733.0,22807.0,31636.0,2.94300000000015
5887,18736.0,22801.0,31624.0,18736.0,22804.0,31636.0,2.94350000000015
5888,18736.0,22801.0,31630.0,18736.0,22804.0,31630.0,2.94400000000015
5889,18724.0,22798.0,31630.0,18733.0,22804.0,31624.0,2.94450000000015
5890,18727.0,22798.0,31633.0,18733.0,22804.0,31624.0,2.94500000000015
5891,18721.0,22798.0,31630.0,18724.0,22807.0,31624.0,2.94550000000015
5892,18718.0,22795.0,31633.0,18724.0,22801.0,31624.0,2.94600000000015
5893,18712.0,22798.0,31630.0,18724.0,22795.0,31627.0,2.94650000000015
5894,18721.0,22795.0,31621.0,18724.0,22795.0,31630.0,2.94700000000015
5895,18718.0,22798.0,31621.0,18721.0,22792.0,31630.0,2.94750000000015
5896,18712.0,22798.0,31621.0,18727.0,22792.0,31624.0,2.94800000000015
5897,18709.0,22795.0,31621.0,18724.0,22792.0,31618.0,2.94850000000015
5898,18706.0,22792.0,31627.0,18721.0,22780.0,31618.0,2.94900000000015
5899,18706.0,22798.0,31621.0,18727.0,22777.0,31624.0,2.94950000000015
5900,18712.0,22786.0,31618.0,18727.0,22777.0,31633.0,2.95000000000015
5901,18715.0,22786.0,31615.0,18721.0,22777.0,31627.0,2.95050000000015
5902,18709.0,22786.0,31615.0,18715.0,22774.0,31624.0,2.95100000000015
5903,18706.0,22768.0,31621.0,18718.0,22765.0,31621.0,2.95150000000015
5904,18700.0,22768.0,31621.0,18715.0,22759.0,31621.0,2.95200000000015
5905,18700.0,22762.0,31621.0,18718.0,22747.0,31615.0,2.95250000000015
5906,18703.0,22759.0,31618.0,18715.0,22738.0,31612.0,2.95300000000015
5907,18697.0,22750.0,31615.0,18721.0,22744.0,31618.0,2.95350000000015
5908,18694.0,22744.0,31615.0,18718.0,22744.0,31600.0,2.95400000000015
5909,18694.0,22741.0,31603.0,18706.0,22741.0,31600.0,2.95450000000015
5910,18694.0,22741.0,31612.0,18703.0,22738.0,31600.0,2.95500000000015
5911,18685.0,22741.0,31603.0,18697.0,22735.0,31606.0,2.95550000000015
5912,18682.0,22744.0,31603.0,18697.0,22738.0,31600.0,2.95600000000015
5913,18682.0,22732.0,31597.0,18694.0,22738.0,31603.0,2.95650000000015
5914,18676.0,22741.0,31597.0,18694.0,22753.0,31606.0,2.95700000000015
5915,18685.0,22747.0,31600.0,18688.0,22753.0,31600.0,2.95750000000016
5916,18682.0,22753.0,31600.0,18691.0,22747.0,31594.0,2.95800000000016
5917,18682.0,22753.0,31612.0,18691.0,22744.0,31594.0,2.95850000000016
5918,18685.0,22750.0,31609.0,18688.0,22741.0,31600.0,2.95900000000016
5919,18670.0,22741.0,31603.0,18688.0,22741.0,31600.0,2.95950000000016
5920,18670.0,22735.0,31609.0,18688.0,22744.0,31603.0,2.96000000000016
5921,18670.0,22735.0,31609.0,18685.0,22741.0,31606.0,2.96050000000016
5922,18670.0,22729.0,31609.0,18682.0,22744.0,31600.0,2.96100000000016
5923,18673.0,22729.0,31606.0,18676.0,22744.0,31594.0,2.96150000000016
5924,18679.0,22726.0,31606.0,18682.0,22741.0,31588.0,2.96200000000016
5925,18676.0,22726.0,31600.0,18679.0,22738.0,31588.0,2.96250000000016
5926,18685.0,22720.0,31591.0,18679.0,22726.0,31585.0,2.96300000000016
5927,18682.0,22720.0,31591.0,18682.0,22726.0,31582.0,2.96350000000016
5928,18682.0,22720.0,31588.0,18682.0,22717.0,31591.0,2.96400000000016
5929,18679.0,22720.0,31591.0,18682.0,22717.0,31594.0,2.96450000000016
5930,18679.0,22708.0,31582.0,18676.0,22711.0,31594.0,2.96500000000016
5931,18679.0,22711.0,31591.0,18679.0,22711.0,31588.0,2.96550000000016
5932,18679.0,22711.0,31591.0,18679.0,22711.0,31591.0,2.96600000000016
5933,18670.0,22705.0,31591.0,18673.0,22711.0,31579.0,2.96650000000016
5934,18670.0,22705.0,31591.0,18670.0,22708.0,31576.0,2.96700000000016
5935,18667.0,22711.0,31582.0,18673.0,22705.0,31576.0,2.96750000000016
5936,18664.0,22708.0,31579.0,18679.0,22705.0,31579.0,2.96800000000016
5937,18667.0,22705.0,31576.0,18676.0,22708.0,31582.0,2.96850000000016
5938,18667.0,22702.0,31573.0,18670.0,22711.0,31585.0,2.96900000000016
5939,18664.0,22705.0,31582.0,18667.0,22714.0,31585.0,2.96950000000016
5940,18667.0,22711.0,31579.0,18667.0,22711.0,31585.0,2.97000000000016
5941,18676.0,22711.0,31573.0,18664.0,22711.0,31570.0,2.97050000000016
5942,18667.0,22714.0,31567.0,18664.0,22711.0,31570.0,2.97100000000016
5943,18667.0,22717.0,31567.0,18664.0,22714.0,31570.0,2.97150000000016
5944,18664.0,22717.0,31567.0,18658.0,22714.0,31567.0,2.97200000000016
5945,18664.0,22720.0,31567.0,18670.0,22717.0,31561.0,2.97250000000016
5946,18667.0,22717.0,31561.0,18670.0,22708.0,31561.0,2.97300000000016
5947,18667.0,22717.0,31561.0,18670.0,22696.0,31564.0,2.97350000000016
5948,18679.0,22723.0,31564.0,18664.0,22693.0,31564.0,2.97400000000016
5949,18679.0,22702.0,31561.0,18664.0,22696.0,31564.0,2.97450000000016
5950,18673.0,22699.0,31561.0,18664.0,22699.0,31564.0,2.97500000000016
5951,18670.0,22699.0,31561.0,18664.0,22693.0,31561.0,2.97550000000016
5952,18661.0,22726.0,31570.0,18667.0,22699.0,31561.0,2.97600000000016
5953,18661.0,22735.0,31570.0,18667.0,22699.0,31558.0,2.97650000000016
5954,18661.0,22747.0,31570.0,18664.0,22696.0,31570.0,2.97700000000016
5955,18661.0,22744.0,31567.0,18655.0,22711.0,31567.0,2.97750000000016
5956,18652.0,22741.0,31567.0,18649.0,22729.0,31570.0,2.97800000000016
5957,18649.0,22738.0,31564.0,18646.0,22738.0,31567.0,2.97850000000016
5958,18646.0,22738.0,31561.0,18646.0,22738.0,31564.0,2.97900000000016
5959,18646.0,22741.0,31561.0,18649.0,22732.0,31564.0,2.97950000000016
5960,18649.0,22750.0,31561.0,18649.0,22735.0,31564.0,2.98000000000016
5961,18643.0,22753.0,31558.0,18649.0,22735.0,31552.0,2.98050000000016
5962,18625.0,22747.0,31555.0,18652.0,22732.0,31552.0,2.98100000000016
5963,18619.0,22750.0,31555.0,18643.0,22741.0,31552.0,2.98150000000016
5964,18619.0,22738.0,31552.0,18649.0,22759.0,31549.0,2.98200000000016
5965,18619.0,22747.0,31552.0,18649.0,22759.0,31549.0,2.98250000000016
5966,18616.0,22753.0,31561.0,18637.0,22765.0,31546.0,2.98300000000016
5967,18619.0,22759.0,31561.0,18631.0,22768.0,31552.0,2.98350000000016
5968,18625.0,22756.0,31549.0,18622.0,22771.0,31540.0,2.98400000000016
5969,18634.0,22753.0,31555.0,18619.0,22771.0,31549.0,2.98450000000016
5970,18643.0,22744.0,31552.0,18619.0,22774.0,31552.0,2.98500000000016
5971,18631.0,22747.0,31558.0,18616.0,22774.0,31552.0,2.98550000000016
5972,18637.0,22756.0,31561.0,18610.0,22762.0,31558.0,2.98600000000016
5973,18634.0,22762.0,31552.0,18610.0,22765.0,31561.0,2.98650000000016
5974,18634.0,22759.0,31549.0,18607.0,22765.0,31552.0,2.98700000000016
5975,18634.0,22768.0,31540.0,18610.0,22765.0,31552.0,2.98750000000017
5976,18640.0,22771.0,31540.0,18610.0,22762.0,31552.0,2.98800000000017
5977,18649.0,22771.0,31540.0,18610.0,22750.0,31543.0,2.98850000000017
5978,18652.0,22768.0,31537.0,18613.0,22753.0,31537.0,2.98900000000017
5979,18646.0,22768.0,31537.0,18610.0,22753.0,31537.0,2.98950000000017
5980,18646.0,22768.0,31531.0,18625.0,22756.0,31534.0,2.99000000000017
5981,18649.0,22762.0,31531.0,18640.0,22756.0,31531.0,2.99050000000017
5982,18655.0,22765.0,31528.0,18643.0,22759.0,31519.0,2.99100000000017
5983,18646.0,22759.0,31525.0,18631.0,22762.0,31519.0,2.99150000000017
5984,18637.0,22759.0,31507.0,18634.0,22762.0,31510.0,2.99200000000017
5985,18643.0,22762.0,31504.0,18643.0,22762.0,31498.0,2.99250000000017
5986,18652.0,22768.0,31492.0,18634.0,22759.0,31498.0,2.99300000000017
5987,18661.0,22768.0,31492.0,18625.0,22747.0,31504.0,2.99350000000017
5988,18661.0,22765.0,31486.0,18631.0,22747.0,31495.0,2.99400000000017
5989,18661.0,22762.0,31489.0,18631.0,22756.0,31489.0,2.99450000000017
5990,18661.0,22762.0,31486.0,18640.0,22759.0,31486.0,2.99500000000017
5991,18667.0,22768.0,31486.0,18646.0,22765.0,31486.0,2.99550000000017
5992,18655.0,22765.0,31483.0,18649.0,22759.0,31483.0,2.99600000000017
5993,18655.0,22768.0,31480.0,18646.0,22759.0,31480.0,2.99650000000017
5994,18661.0,22768.0,31477.0,18655.0,22753.0,31483.0,2.99700000000017
5995,18661.0,22759.0,31474.0,18652.0,22753.0,31486.0,2.99750000000017
5996,18649.0,22759.0,31474.0,18643.0,22762.0,31483.0,2.99800000000017
5997,18649.0,22759.0,31474.0,18646.0,22759.0,31489.0,2.99850000000017
5998,18652.0,22768.0,31474.0,18655.0,22741.0,31483.0,2.99900000000017
5999,18658.0,22765.0,31474.0,18652.0,22738.0,31483.0,2.99950000000017


==> Data/2DCH/quadratic.csv <==
inj_diff,consv_diff,energy_injec,energy_consv,massDiff_inj,massDiff_consv,Time
0.0,0.0,0.249997392388467,0.249997392388467,-8.699638232023688e-16,-8.699638232023688e-16,0.0
0.0,0.0,0.249997783784985,0.249997783784985,0.0,0.0,0.0005
0.0,0.0,0.249997786039883,0.249997786039883,-1.608999392055388e-14,-1.608999392055388e-14,0.001
0.0,0.0,0.24999773786415,0.24999773786415,-2.6940038741485317e-14,-2.6940038741485317e-14,0.0015
0.0,0.0,0.249997665016461,0.249997665016461,-3.1009916856561404e-14,-3.1009916856561404e-14,0.002
0.0,0.0,0.249997568582261,0.249997568582261,-3.212989770073893e-14,-3.212989770073893e-14,0.0025
0.0,0.0,0.249997444444994,0.249997444444994,-3.550003173369287e-14,-3.550003173369287e-14,0.003
0.0,0.0,0.249997285996416,0.249997285996416,-4.02698707713256e-14,-4.02698707713256e-14,0.0035
0.0,0.0,0.249997084339404,0.249997084339404,-4.7069986797154684e-14,-4.7069986797154684e-14,0.004
0.0,0.0,0.249996827903252,0.249996827903252,-5.39499001028787e-14,-5.39499001028787e-14,0.0045
0.0,0.0,0.249996501784273,0.249996501784273,-5.913000124257994e-14,-5.913000124257994e-14,0.005
0.0,0.0,0.249996086844517,0.249996086844517,-6.334993293832802e-14,-6.334993293832802e-14,0.0055
0.0,0.0,0.24999555853213,0.24999555853213,-6.494999850448213e-14,-6.494999850448213e-14,0.006
0.0,0.0,0.249994885355232,0.249994885355232,-6.553004666676188e-14,-6.553004666676188e-14,0.0065
0.0,0.0,0.249994026914728,0.249994026914728,-6.272998613610081e-14,-6.272998613610081e-14,0.007
0.0,0.0,0.249992931371643,0.249992931371643,-5.422984110381446e-14,-5.422984110381446e-14,0.0075
0.0,0.0,0.249991532187847,0.249991532187847,-4.38900218252547e-14,-4.38900218252547e-14,0.008
0.0,0.0,0.249989743952782,0.249989743952782,-3.521987389232262e-14,-3.521987389232262e-14,0.0085
0.0,0.0,0.249987456944671,0.249987456944671,-3.620996731623638e-14,-3.620996731623638e-14,0.009
0.0,0.0,0.24998453022921,0.24998453022921,-4.6989972676825253e-14,-4.699994733681212e-14,0.0095
0.0,0.0,0.249980782728018,0.249980782728018,-5.459001306551414e-14,-5.459001306551414e-14,0.01
0.0,0.0,0.24997598175128,0.24997598175128,-5.126996917292903e-14,-5.126996917292903e-14,0.0105
0.0,0.0,0.24996982826582,0.24996982826582,-3.9440022428505195e-14,-3.9440022428505195e-14,0.011
0.0,0.0,0.249961937983758,0.249961937983758,-3.302002768434953e-14,-3.302002768434953e-14,0.0115
0.0,0.0,0.249951817111162,0.249951817111162,-4.5010002669432225e-14,-4.5010002669432225e-14,0.012
0.0,0.0,0.249938831291653,0.249938831291653,-5.856990240027393e-14,-5.856990240027393e-14,0.0125
0.0,0.0,0.249922165907178,0.249922165907178,-6.576987218731567e-14,-6.576987218731567e-14,0.013
0.0,0.0,0.249900775449727,0.249900775449727,-6.156988981154132e-14,-6.156988981154132e-14,0.0135
0.0,0.0,0.249873319150588,0.249873319150588,-5.083997459132128e-14,-5.082999993133441e-14,0.014
0.0,0.0,0.249838079454488,0.249838079454488,-4.261998740040518e-14,-4.261998740040518e-14,0.0145
0.0,0.0,0.249792859278152,0.249792859278152,-4.580992703229203e-14,-4.580992703229203e-14,0.015
0.0,0.0,0.249734853348169,0.249734853348169,-6.183985615249021e-14,-6.183985615249021e-14,0.0155
0.0,0.0,0.24966048836632,0.24966048836632,-7.353991547665029e-14,-7.353991547665029e-14,0.016
0.0,0.0,0.249565226459948,0.249565226459948,-7.180996249023242e-14,-7.181993715021928e-14,0.0165
0.0,0.0,0.249443326585032,0.249443326585032,-6.436995034220239e-14,-6.436995034220239e-14,0.017
0.0,0.0,0.249287559616439,0.249287559616439,-5.530992330804452e-14,-5.5319897968031384e-14,0.0175
0.0,0.0,0.249088875273664,0.249088875273664,-4.881988910354629e-14,-4.881988910354629e-14,0.018
0.0,0.0,0.248836023431352,0.248836023431352,-4.939993726582603e-14,-4.939993726582603e-14,0.0185
0.0,0.0,0.248515139543248,0.248515139543248,-6.079988942864212e-14,-6.079988942864212e-14,0.019
0.0,0.0,0.248109314772794,0.248109314772794,-7.307002225509507e-14,-7.307002225509507e-14,0.0195
0.0,0.0,0.247598186866382,0.247598186866382,-8.227988602949043e-14,-8.227988602949043e-14,0.02
0.0,0.0,0.246957608356975,0.246957608356975,-8.51400113605072e-14,-8.513003670052033e-14,0.0205
0.0,0.0,0.246159473778024,0.246159473778024,-7.907997173761672e-14,-7.907997173761672e-14,0.021
0.0,0.0,0.245171814332954,0.245171814332954,-6.697984181180949e-14,-6.697984181180949e-14,0.0215
0.0,0.0,0.243959290378967,0.243959290378967,-5.4369920024499585e-14,-5.437989468448645e-14,0.022
0.0,0.0,0.242484218304486,0.242484218304486,-4.3229959542645524e-14,-4.3229959542645524e-14,0.0225
0.0,0.0,0.240708245325107,0.240708245325107,-3.685983809842419e-14,-3.6870029598845555e-14,0.023
0.0,0.0,0.238594717361259,0.238594717361259,-2.634004125923184e-14,-2.6350015919218706e-14,0.0235
0.0,0.0,0.236111673710009,0.236111673710009,-1.506000185669265e-14,-1.506000185669265e-14,0.024
0.0,0.0,0.233235239245166,0.233235239245166,-5.21999977964871e-15,-5.21999977964871e-15,0.0245
0.0,0.0,0.229953017409437,0.229953017409437,-1.700029006457271e-15,-1.700029006457271e-15,0.025
0.0,0.0,0.226266953192061,0.226266953192061,-8.929922773459609e-15,-8.919948113472742e-15,0.0255
0.0,0.0,0.222195104379258,0.222195104379258,-1.617000804088331e-14,-1.6160033380896444e-14,0.026
0.0,0.0,0.217771877373278,0.217771877373278,-8.239936510889834e-15,-8.2199871909161e-15,0.0265
0.0,0.0,0.213046546254802,0.213046546254802,2.5400688496990398e-15,2.5500435096859064e-15,0.027
0.0,0.0,0.208080207712237,0.208080207712237,1.076005604061514e-14,1.0770030700602007e-14,0.0275
0.0,0.0,0.202941617668999,0.202941617668999,1.7910152527722545e-14,1.7910152527722545e-14,0.028
0.0,0.0,0.197702519146646,0.197702519146646,2.2599977445025843e-14,2.2620143605434073e-14,0.0285
0.0,0.0,0.192433088230333,0.192433088230333,2.5970111477979785e-14,2.598008613796665e-14,0.029
0.0,0.0,0.187198040718443,0.187198040718443,2.8079968905636576e-14,2.8079968905636576e-14,0.0295
0.0,0.0,0.182053808422909,0.182053808422909,2.967005981180382e-14,2.9680034471790684e-14,0.03
1.7879800418008074e-10,1.6800449920140181e-13,0.177047033527053,0.177047033527053,3.0219967153688465e-14,3.0219967153688465e-14,0.0305
0.0,0.0,0.17221444449059,0.172214444176179,-1.0540123999286388e-09,2.858997760757376e-14,0.031
0.0,0.0,0.167583968967776,0.167583968661284,-1.0540170700210766e-09,2.390015269027046e-14,0.0315
0.0,0.0,0.16317672143168,0.163176721175388,-1.0540223999589565e-09,1.8340147109330296e-14,0.032
2.491939987692149e-10,3.339828413828627e-13,0.159009253610211,0.159009253412282,-1.0540295398639432e-09,1.1299988722512921e-14,0.0325
0.0,0.0,0.155095286481138,0.155095286025538,-2.0803940098401696e-09,6.2901073238919025e-15,0.033
0.0,0.0,0.151446213480832,0.151446213128363,-2.080397469962983e-09,2.6300576300153367e-15,0.0335
3.9535100193610617e-10,8.369971382649055e-13,0.148070182340095,0.148070182091768,-2.0803939300428897e-09,6.380096104208199e-15,0.034
0.0,0.0,0.1449703127941,0.144970312276922,-3.3128748698312005e-09,1.560015137902493e-14,0.0345
0.0,0.0,0.142143092713594,0.142143092366474,-3.3128716499675886e-09,1.8780116350924914e-14,0.035
0.0,0.0,0.139577818526979,0.139577818319243,-3.3128782299905735e-09,1.2360121606769248e-14,0.0355
0.0,0.0,0.137257299287695,0.137257299197933,-3.3128789999909564e-09,1.1550005743488079e-14,0.036
0.0,0.0,0.135159479941503,0.135159479951403,-3.3128702699950635e-09,2.017006353605133e-14,0.0365
1.667419813333737e-10,2.6501023597802487e-13,0.133259416590385,0.133259416683756,-3.3128718299451493e-09,1.8610113450279187e-14,0.037
0.0,0.0,0.131531143793587,0.131531143716167,-2.4379846399070343e-09,2.547007743602947e-14,0.0375
0.0,0.0,0.129949198074208,0.129949198074614,-2.437981909885964e-09,2.8100135066044807e-14,0.038
0.0,0.0,0.128489747778781,0.128489747864432,-2.437979509896035e-09,3.038997005433419e-14,0.0385
2.905649887363637e-10,2.3300805729320473e-13,0.12713138529188,0.127131385454272,-2.437989050007791e-09,2.068007223798851e-14,0.039
4.396349950752665e-10,3.8199998719790074e-13,0.125855655486389,0.125855655242295,-7.713640800318528e-10,1.4020035132844555e-14,0.0395
9.671700940128147e-11,1.249972347849848e-13,0.124647373219585,0.124647372312325,-1.0500733984598887e-10,2.130999370020259e-14,0.04
1.4154699634616463e-10,1.7100210136788974e-13,0.123494733010135,0.12349473209864,5.067987199607743e-10,2.83399605865986e-14,0.0405
3.673509968438182e-10,3.6999570074414123e-13,0.122389197243142,0.122389196442775,9.094768000771775e-10,2.9730124612159514e-14,0.041
0.0,0.0,0.12132514998186,0.121325148921553,6.924954201650152e-10,2.955014705152692e-14,0.0415
4.3606800115281175e-10,7.560063686185003e-13,0.120299354342736,0.12029935360486,6.924947401534126e-10,2.875000584823262e-14,0.042
1.0281800411071629e-10,4.1100456371623295e-13,0.119310298581652,0.119310297441796,1.7764531601380945e-09,2.430998111146998e-14,0.0425
1.2988200792651838e-10,1.0200174038743626e-13,0.118357518276968,0.118357517255397,2.4075853600254854e-09,1.857997262988409e-14,0.043
4.0217298935552037e-10,3.0599134337450096e-13,0.117441002268548,0.117441001358057,1.6496186101139232e-09,1.3130121989668453e-14,0.0435
4.722289920211509e-10,9.59926582666526e-14,0.11656072840693,0.11656072714673,-5.785991900441462e-10,9.480046955778754e-15,0.044
3.5445600621297757e-10,6.900036098045348e-14,0.115716367064111,0.11571636548163,-1.0662408699013692e-09,2.8700999910036273e-15,0.0445
2.1254600857112393e-10,1.8600398998813716e-13,0.114907157196911,0.114907155372671,-1.5051336199525117e-09,4.601354020028481e-16,0.045
1.0008399664584999e-10,4.6004866582904924e-14,0.114131936576746,0.114131934767173,-1.2233508299257234e-09,1.4200880055215137e-15,0.0455
4.299789968520429e-10,4.099914852062625e-13,0.113389293829865,0.113389292274263,-3.3560823000863826e-10,3.1901564723213482e-15,0.046
3.4947399141227464e-10,3.0299374120801303e-13,0.112677788463865,0.112677786667328,-2.675996290009419e-09,1.076005604061514e-14,0.0465
2.527750092573555e-10,3.5800529207818954e-13,0.111996172099643,0.111996170132699,-5.0789951198775e-09,1.6290137641594704e-14,0.047
8.712600085836186e-11,1.2299883334065953e-13,0.111343551944444,0.111343550017699,-6.6840553098867356e-09,1.9990085975418737e-14,0.0475
5.012219944644514e-10,8.929940120694368e-13,0.110719447045308,0.110719445424224,-5.942753250002403e-09,2.0660122918014778e-14,0.048
5.256119983698682e-10,6.859929291280764e-13,0.11012373032362,0.110123728516356,-5.882552809883396e-09,2.125014574028139e-14,0.0485
2.480940036742041e-10,2.900041318198987e-13,0.109556479601092,0.109556477646892,-7.256569590011197e-09,2.3369977827925048e-14,0.049
1.28711000191295e-10,1.5001888620247428e-14,0.10901779331158,0.109017791547805,-7.0264148900253676e-09,2.3070087507015558e-14,0.0495
4.575759909863919e-10,1.510042091368291e-13,0.108507618676699,0.108507617235775,-7.867397609903279e-09,2.4350096591851944e-14,0.05
4.075099979683472e-10,3.999994779846361e-13,0.108025628743551,0.108025627231634,-1.00523798898626e-08,2.856005362761316e-14,0.0505
4.952079996067837e-10,2.1399548799649892e-13,0.107571161307299,0.107571159770349,-1.0472265279991635e-08,3.0080105073437835e-14,0.051
9.652160043449598e-10,2.3510082769462315e-12,0.107143219716776,0.107143218273536,-1.0770068729860569e-08,3.0890004096284507e-14,0.0515
1.2660011927678738e-12,1.2650019920457112e-12,0.106740513143765,0.106740511049819,-1.2985085880027128e-08,3.418012400890902e-14,0.052
5.065989988617403e-10,1.0479950240949165e-12,0.106361517375896,0.106361515925809,-1.2985085839911648e-08,3.4540079130174206e-14,0.0525
1.247341008259184e-09,1.8560014636292976e-12,0.106004555438612,0.106004553802686,-1.2641771379934622e-08,3.394008164792073e-14,0.053
3.9460100464960846e-10,5.13991627038024e-13,0.105667860460586,0.105667858417389,-1.3808820369934013e-08,3.445009034985791e-14,0.0535
4.4003099775036247e-10,3.859967900865513e-13,0.10534963878111,0.105349637105799,-1.4264981709971938e-08,3.2460145682478014e-14,0.054
6.109973638146471e-13,6.109973638146471e-13,0.105048121706374,0.105048120101516,-1.503636722988491e-08,3.164005515920998e-14,0.0545
3.085129929303321e-10,8.799905248935147e-14,0.104761598795418,0.104761597904533,-1.5036364759855522e-08,3.4110084548566455e-14,0.055
1.2495659923450475e-09,2.9109908927793526e-12,0.104488447952155,0.104488447246773,-1.4943083300042112e-08,3.9360008308175765e-14,0.0555
4.531190006540342e-10,4.1600056732704616e-13,0.104227149829817,0.104227148262082,-1.540573272987636e-08,4.591010731302969e-14,0.056
1.5398199382232747e-10,1.6400769631275125e-13,0.103976295283247,0.103976294060834,-1.609727034003819e-08,5.1099966272283304e-14,0.0565
3.1273600376025e-10,9.569983694390771e-13,0.103734595239091,0.1037345945462,-1.7039488700012692e-08,5.535003878842648e-14,0.057
1.413500011482327e-10,3.760047828649249e-13,0.103500877492126,0.103500876977944,-1.694580300994758e-08,5.759000047678153e-14,0.0575
5.665800051346537e-10,2.0300428005270987e-13,0.103274083289476,0.103274083183442,-1.7832038700033373e-08,5.900011382231618e-14,0.058
3.080549981770986e-10,6.560030296753894e-13,0.103053264984077,0.103053264628896,-2.1050840419986963e-08,6.526008032581299e-14,0.0585
6.42465997069408e-10,7.48998085775554e-13,0.102837577342985,0.102837577476484,-2.146278289989756e-08,6.960014162227246e-14,0.059
4.3000325522513094e-13,4.290040545029683e-13,0.102626275472668,0.102626275426396,-1.9122575449980958e-08,7.453998356055092e-14,0.0595
8.917990096390938e-10,1.138006355816401e-12,0.102418703857024,0.102418704443906,-1.9122565840046582e-08,8.435006165763426e-14,0.06
5.2260001881521134e-11,5.229983113252956e-13,0.102214295897781,0.102214295692565,-2.3304997599912433e-08,8.964010089762553e-14,0.0605
3.0122000727050846e-10,7.999156892424253e-14,0.102012559359801,0.102012559612668,-2.3811455839841886e-08,9.310000687046127e-14,0.061
1.6740199504372555e-10,4.969913369734513e-13,0.101813079123964,0.101813079583808,-2.5410597299935223e-08,9.916004649335175e-14,0.0615
6.628980003808849e-10,1.4160062011825403e-12,0.101615505478884,0.101615506245632,-2.4389163799870897e-08,1.0297014976790031e-13,0.062
2.441059993030237e-10,1.579986141919676e-13,0.101419551363264,0.101419551950551,-2.464018705001722e-08,1.0709011802334523e-13,0.0625
3.555034003288604e-09,2.4934998510417472e-11,0.101224984383207,0.101224985039016,-2.4016806219988307e-08,1.0854013000882734e-13,0.063
2.839500023998909e-10,5.100087019371813e-14,0.101031634601777,0.101031624743531,-8.178251412996503e-08,1.1552998141484139e-13,0.0635
6.206979930034606e-10,6.740025204621247e-13,0.10083934706366,0.100839336189163,-8.066300748003907e-08,1.1566008567553965e-13,0.064
3.461559927586677e-10,6.999956170261612e-13,0.100648034547843,0.100648024528894,-7.928098520997712e-08,1.1364000018776466e-13,0.0645
2.6994599611196435e-10,4.65003036076439e-13,0.1004576390321,0.100457630884807,-7.718293669987941e-08,1.1234004178295454e-13,0.065
1.5188299229418334e-10,6.000755448098971e-14,0.100268132656622,0.100268126498486,-7.888181519002252e-08,1.1450996401096702e-13,0.0655
5.488069998449419e-10,1.4040019147287808e-12,0.100079512968494,0.100079508795641,-7.9832617699881e-08,1.1495015009299614e-13,0.066
3.8304019678303547e-10,2.798039577811551e-13,0.0998917992677806,0.099891796635942,-8.146995292995264e-08,1.1641013673846512e-13,0.0665
4.15986786683753e-10,9.244965903931757e-13,0.0997050272579025,0.099705025880995,-8.205076341993335e-08,1.1646998469838632e-13,0.067
1.6157380988701675e-10,2.5800195313507857e-13,0.0995192461441843,0.0995192454780397,-7.956616779000204e-08,1.1131004971909331e-13,0.0675
5.856354012845344e-10,1.4824946825697793e-12,0.0993345139532076,0.0993345142569543,-7.899274165985501e-08,1.0812011008720646e-13,0.068
2.726654041440568e-10,6.938893903907228e-14,0.0991508962119782,0.0991508972983075,-8.078499892996693e-08,1.0733016038433352e-13,0.0685
1.304630986576072e-10,6.809830477294554e-14,0.0989684605889452,0.098968462517043,-8.122276335992447e-08,1.0439002093298733e-13,0.069
5.840883332552949e-13,5.841022110431027e-13,0.0987872763334355,0.098787279054547,-8.125358422986922e-08,1.0071002191913703e-13,0.0695
5.057112922868257e-10,7.740891261320826e-13,0.0986074111369522,0.0986074147985224,-8.125358938004638e-08,9.561015174019971e-14,0.07
2.802836990278834e-10,3.596983821907429e-13,0.0984289305130497,0.0984289345442008,-8.303521684994986e-08,9.314012235084324e-14,0.0705
4.237269007889566e-10,1.281696970778512e-12,0.0982518943717492,0.0982518987349227,-8.259029268993523e-08,8.761004074986367e-14,0.071
4.0823820712798664e-10,3.022027073029676e-13,0.0980763580614769,0.0980763623715889,-8.318252950985025e-08,8.380015431574961e-14,0.0715
2.881727911852039e-10,1.2390088954816747e-13,0.0979023700409953,0.0979023743724378,-8.178665389987211e-08,7.907997173761672e-14,0.0720000000000001
1.67584293664369e-10,1.3780643293159756e-13,0.0977299725995053,0.0977299771813722,-8.249567689990606e-08,7.633000134732448e-14,0.0725000000000001
1.838361962658297e-10,2.8370361615515094e-13,0.0975592012679143,0.0975592062377812,-8.351116896989676e-08,7.096016482743828e-14,0.0730000000000001
2.9038259019564805e-09,2.44742004440468e-11,0.0973900848837193,0.0973900901536279,-8.229296943993054e-08,6.596004124836963e-14,0.0735000000000001
4.750776994022488e-10,1.1489004192455354e-12,0.0972226538943601,0.0972226510937676,-1.2864233584993813e-07,7.443004546026089e-14,0.0740000000000001
2.0342619255764305e-10,9.249545573908335e-14,0.0970569082937253,0.0970569049464603,-1.2972217940999432e-07,8.052998372309883e-14,0.0745000000000001
3.5334690728916485e-10,2.9840019344362645e-13,0.0968928630390606,0.0968928609263313,-1.299288069898409e-07,7.933996341857874e-14,0.0750000000000001
7.838139859384086e-11,2.996908277097532e-13,0.0967305237372247,0.0967305229380996,-1.2898648255000797e-07,8.069001196375769e-14,0.0755000000000001
4.003501002936005e-10,8.886086311221675e-13,0.0965698887355087,0.0965698896510009,-1.295388903299003e-07,8.625001754469785e-14,0.0760000000000001
1.764128981784907e-10,4.948819132266635e-14,0.0964109530024974,0.096410955123207,-1.3033007887990576e-07,8.770002953017997e-14,0.0765000000000001
4.7206807907151926e-11,6.014078124394473e-13,0.0962537057079006,0.0962537091036576,-1.2926803302001216e-07,8.554008196215435e-14,0.0770000000000001
4.941849984785307e-10,2.611970362220717e-11,0.0960981328677324,0.0960981374890217,-1.287458048298499e-07,8.462002799858315e-14,0.0775000000000001
6.862664048146172e-10,1.2726902864912404e-12,0.095944219471146,0.0959442244364098,-1.309232548899527e-07,8.561012142249691e-14,0.0780000000000001
4.881332005268746e-10,1.1017992074258132e-12,0.0957919419453331,0.0957919471202865,-1.3174778109984776e-07,8.776009433053567e-14,0.0785000000000001
2.486206102103594e-10,7.989442440958783e-14,0.0956412782576694,0.0956412841424793,-1.3193883121004162e-07,9.094005930243565e-14,0.0790000000000001
1.668235133367446e-10,2.0058954497415016e-13,0.0954922040879412,0.0954922106732311,-1.3351967076999198e-07,9.558998557979148e-14,0.0795000000000001
7.172899774143815e-11,4.476974346800944e-13,0.0953446930292943,0.0953447002697716,-1.3356114787993305e-07,9.767013586792217e-14,0.0800000000000001
1.73137199022122e-10,5.346972864472832e-13,0.0951987168243993,0.0951987247416035,-1.3310681714001973e-07,9.804006564917422e-14,0.0805000000000001
7.405861063292107e-10,1.4311052343174424e-12,0.0950542458843283,0.0950542543281593,-1.337805955198973e-07,9.856004901109827e-14,0.0810000000000001
3.705298012857128e-10,1.5060175329040248e-13,0.0949112498811056,0.0949112579338556,-1.373011843798337e-07,1.0003001031655412e-13,0.0815000000000001
4.588332908062043e-10,2.2649937481133975e-13,0.0947696945274455,0.0947697026835896,-1.3769436583987993e-07,9.96199650549201e-14,0.0820000000000001
8.170482068692309e-10,6.461081669684177e-13,0.0946295459650188,0.0946295539441618,-1.3587578153004438e-07,9.629016334278262e-14,0.0825000000000001
3.185208069522716e-10,7.250033906558428e-13,0.0944907667828302,0.0944907745392407,-1.372772795698446e-07,9.856004901109827e-14,0.0830000000000001
3.1684840862133967e-10,5.967448757360216e-16,0.0943533160332149,0.0943533241299053,-1.3777874214985532e-07,1.0077008671949272e-13,0.0835000000000001
2.7453940509847286e-10,1.5670797992584085e-13,0.0942171492723807,0.0942171577420245,-1.3912532577983056e-07,1.0421004337235473e-13,0.0840000000000001
2.9529192008270755e-09,2.163920431730304e-11,0.0940822148833475,0.094082223666972,-1.3968233276984154e-07,1.0583005825848257e-13,0.0845000000000001
3.597341036165602e-10,6.144112996153694e-13,0.0939484593014746,0.0939484605262589,-1.8414223068997752e-07,1.11520168100121e-13,0.0850000000000001
1.1311526021406948e-09,2.6271068653827e-12,0.0938157928979899,0.0938157934253832,-1.8628409167997795e-07,1.1235999110292827e-13,0.0855000000000001
7.127210072122026e-10,1.3886947147767614e-12,0.093684125671645,0.0936841265177795,-1.8760290308988264e-07,1.1233006712296767e-13,0.0860000000000001
5.494574933928575e-10,1.0088041513256485e-12,0.0935533323620509,0.0935533341645512,-1.873034787998329e-07,1.0823004818749649e-13,0.0865000000000001
1.4087740973778295e-09,1.817100636625213e-11,0.0934232435537261,0.0934232466036832,-1.8748684080987024e-07,1.0524003543621596e-13,0.0870000000000001
2.1044119224988833e-10,1.917077607771489e-13,0.093293626311529,0.0932936300304294,-1.8704288965993958e-07,1.0256010450626629e-13,0.0875000000000001
2.2081898809478417e-10,4.4950154709511025e-13,0.093164145319457,0.0931641509300225,-1.8727930936992057e-07,1.00600083818847e-13,0.0880000000000001
2.3157049888755665e-10,5.467015729010427e-13,0.0930343301608903,0.0930343372072325,-1.8744606832985997e-07,9.239007128791776e-14,0.0885000000000001
5.028399086004498e-10,3.7719827261639693e-13,0.092903499610154,0.092903507955064,-1.8799957409994066e-07,8.380015431574961e-14,0.0890000000000001
8.693069042386981e-10,2.0978913051195036e-12,0.0927706756565327,0.0927706848958298,-1.8878213342002e-07,7.721015667094822e-14,0.0895000000000001
6.249658013324222e-10,1.378105962679399e-12,0.0926344699239133,0.0926344798224794,-1.894278546198374e-07,6.948998668154793e-14,0.0900000000000001
5.230229027652911e-10,1.5761003613334879e-12,0.0924929707192292,0.092492981283751,-1.9049836175004387e-07,6.487995904413957e-14,0.0905000000000001
2.864350978626362e-10,5.350997422937098e-13,0.0923436937539026,0.0923437052593888,-1.896663162199129e-07,7.327016597613589e-14,0.0910000000000001
3.5105079954078633e-10,2.400996068629979e-13,0.0921837292897799,0.0921837418427356,-1.9125875415988876e-07,8.399010653636907e-14,0.0915000000000001
1.734037913259101e-10,1.6391055179809655e-13,0.0920102521265612,0.0920102656347438,-1.913620524698987e-07,8.331009493378616e-14,0.0920000000000001
1.2443389929561732e-09,2.9347080321429075e-12,0.0918214396514424,0.0918214543160576,-1.9201913578994513e-07,9.327998443109387e-14,0.0925000000000001
3.3440039626242424e-10,3.531896997088779e-13,0.0916174612367569,0.0916174759593544,-1.9115611827984214e-07,8.298006379248157e-14,0.0930000000000001
1.9888299340742321e-10,1.8750279107138113e-13,0.0914008646331126,0.0914008800738093,-1.9208778563985576e-07,7.966001989989646e-14,0.0935000000000001
4.814885989912199e-10,6.780687122898144e-14,0.0911759781881523,0.0911759943323274,-1.9171957817989103e-07,7.47501019415786e-14,0.0940000000000001
3.7538490371691324e-10,7.230327447871332e-14,0.0909476897997888,0.0909477060754985,-1.9308262139985065e-07,7.187002729058811e-14,0.0945000000000001
9.023615049619238e-10,1.0446088438698098e-12,0.0907203738797233,0.0907203902883578,-1.9325691874984112e-07,6.456011940325634e-14,0.0950000000000001
1.6227739985108514e-10,2.420008637926685e-13,0.0904973883618285,0.0904974041791992,-1.9314085332000457e-07,5.891012504199988e-14,0.0955000000000001
3.4722479058668654e-10,7.294997939055747e-13,0.090281048071655,0.0902810640584832,-1.9203411123986172e-07,5.443995948484215e-14,0.0960000000000001
5.51775194979065e-10,1.4724887975603451e-12,0.0900728232335813,0.0900728391646815,-1.920852838999381e-07,6.298000315707597e-14,0.0965000000000001
6.764391963232086e-10,1.7359294557373062e-11,0.0898735555219198,0.0898735714634641,-1.925624052399877e-07,6.358000063932945e-14,0.0970000000000001
3.921628022318657e-10,9.550693569337909e-14,0.0896836356636205,0.0896836510227632,-1.9210029147996924e-07,6.246001979515192e-14,0.0975000000000001
5.636366595673792e-09,1.1402906396895673e-11,0.089503121648835,0.0895031367929651,-1.9194705526003226e-07,6.558013680713071e-14,0.0980000000000001
6.284864018102354e-10,4.410916076835747e-13,0.0893318535364952,0.0893318548091143,-2.198619216198846e-07,7.005008552385394e-14,0.0985000000000001
8.170792931139204e-10,1.6669998714746725e-12,0.0891694665837302,0.0891694664364654,-2.195759069099218e-07,7.387016345838937e-14,0.0990000000000001
1.4221917948864515e-09,1.0026007801755554e-12,0.0890155183474724,0.0890155192478163,-2.194904971900436e-07,7.645013094803588e-14,0.0995000000000001
4.4216560968202145e-09,6.187300671811613e-12,0.0888694931962337,0.0888694949986686,-2.1560988237986564e-07,6.433005170225492e-14,0.1
7.958949055364428e-10,1.1099038355055768e-12,0.0887308436900154,0.088730842323971,-1.9367732736986706e-07,4.227000693912686e-14,0.1005
3.4618286015586364e-09,4.9048959338549025e-12,0.0885990045156189,0.0885990046632391,-1.933984595699212e-07,4.4419979847165614e-14,0.101
2.916692026788681e-10,4.534983499837608e-13,0.0884734343454266,0.0884734328167217,-1.8032802652999912e-07,4.089003441398731e-14,0.1015
7.42904904260655e-10,9.387907118352246e-13,0.0883536012720924,0.0883536025055598,-1.7932388743997947e-07,4.4190128986598687e-14,0.102
1.1770891067408584e-09,1.3406914467495312e-12,0.0882390129737599,0.088239016331525,-1.7879157432993883e-07,4.586001717266086e-14,0.1025
6.588646989102998e-10,8.640310689145281e-14,0.0881292055819303,0.0881292104162504,-1.783487729399829e-07,4.589015799305596e-14,0.103
1.4399359066219475e-09,1.7865015022877628e-12,0.088023748611868,0.088023755002783,-1.803784265700433e-07,4.9289999165536e-14,0.1035
3.73432759714909e-09,7.700007298439004e-12,0.0879222469066756,0.0879222537777678,-1.8155844275983928e-07,5.5610030469388505e-14,0.104
2.8857440048657423e-10,6.319944567678704e-14,0.0878243380034756,0.0878243420794403,-1.9820361682985899e-07,6.225011825455873e-14,0.1045
2.4475619031516516e-09,9.289929936429075e-13,0.0877296819476076,0.0877296875774368,-1.9718383508990356e-07,6.320009619809053e-14,0.105
2.9061211076486515e-09,8.76979044939219e-12,0.0876379781101167,0.0876379826756554,-1.825784762400466e-07,5.887000956161792e-14,0.1055
1.073961697350967e-09,1.7088400139364524e-11,0.0875489423599612,0.0875489450205519,-1.7122231901994626e-07,5.622000261162885e-14,0.106
4.0786420074656604e-10,3.066991105526995e-13,0.087462314285089,0.0874623185872806,-1.7014830645985246e-07,5.703011847491002e-14,0.1065
2.4662041020473424e-09,1.227698498418306e-12,0.0873778504681389,0.0873778567852839,-1.705023604499714e-07,5.919006604293564e-14,0.107
7.791793044109596e-10,1.1883966033465754e-12,0.0872953309047617,0.0872953367145026,-1.8029427861993366e-07,6.164014611231838e-14,0.1075
9.035291959058611e-10,1.2028017470910868e-12,0.0872145396957056,0.0872145467243466,-1.7987083291998857e-07,6.05099737677195e-14,0.108
7.432076065683191e-10,1.4205997489469269e-12,0.0871352765179851,0.087135284467327,-1.7909924375004473e-07,6.046010046778516e-14,0.1085
4.746903009555936e-10,5.414002579584576e-13,0.0870573460724961,0.0870573547452767,-1.8135506628987746e-07,6.412015016166173e-14,0.109
5.197218905239609e-10,7.398109902467809e-13,0.0869805568762154,0.0869805662354576,-1.7911720921986833e-07,6.092999368934038e-14,0.1095
1.1306849900805105e-09,1.1787931741835678e-12,0.0869047179952075,0.0869047279134129,-1.7903725058987345e-07,6.041001032741633e-14,0.11
4.503648398657134e-09,7.059103301898517e-12,0.0868296360208954,0.0868296455869739,-1.825935393999674e-07,6.225011825455873e-14,0.1105
5.967505101178716e-10,1.0145079221146602e-12,0.0867551163027939,0.0867551178952304,-1.3706350715991453e-07,5.0499968790029826e-14,0.111
1.0258081051262025e-09,1.9865914469008317e-12,0.0866809351914034,0.0866809362245592,-1.3592533816986913e-07,4.4870140589181595e-14,0.1115
3.638783024895176e-10,2.1641022307505864e-13,0.0866068735497042,0.0866068746465554,-1.3607082997987505e-07,4.4030100745939826e-14,0.112
6.359416049317446e-10,4.217043381160579e-13,0.0865326882980204,0.0865326902874411,-1.371011107999514e-07,4.337003846333065e-14,0.1125
4.904712053166449e-10,8.269912532554713e-13,0.0864581169554594,0.0864581194079437,-1.370088776998877e-07,4.001009593079807e-14,0.113
1.5244683987392094e-09,1.7307960620271956e-12,0.0863828717501321,0.0863828744558666,-1.3615794773992954e-07,3.6160094016302047e-14,0.1135
7.223900921893289e-10,1.038905073080798e-12,0.0863066407514077,0.0863066426465903,-1.368079102898566e-07,3.4759955330754266e-14,0.114
9.319232052718007e-10,1.4047929486338262e-12,0.0862290849811526,0.0862290863950805,-1.3785693914994575e-07,3.164005515920998e-14,0.1145
2.728815895469694e-09,4.009695353524023e-12,0.0861498459556233,0.0861498462848664,-1.370121982598605e-07,2.574004377697836e-14,0.115
4.812800158404684e-11,3.1528946120573664e-12,0.086068552516436,0.0860685473425942,-1.613375412198425e-07,3.507003715208512e-14,0.1155
1.7579244032672747e-09,7.531059109666671e-13,0.0859848191358085,0.0859848129247773,-1.609334588398726e-07,4.1060037314633036e-14,0.116
1.9732760009327777e-09,3.195915754261591e-13,0.0858982851469522,0.0858982750992612,-1.4565367507002498e-07,3.8439954344604566e-14,0.1165
6.437246014012743e-10,1.3528900222326001e-12,0.0858086173122568,0.0858086016347883,-1.2210963501002418e-07,3.277998532336124e-14,0.117
2.1097078944931624e-09,2.154706968404696e-12,0.0857155352930907,0.0857155169687389,-1.223600579400297e-07,3.513010195244082e-14,0.1175
2.214183600357522e-09,1.9249879468219433e-13,0.0856188506740535,0.0856188280680903,-1.3385553024000164e-07,4.2730142341129707e-14,0.118
2.4517512048349843e-09,7.361056209020944e-13,0.0855184773898942,0.085518449514612,-1.1205920030983064e-07,3.714997059978131e-14,0.1185
2.1690925999795496e-09,9.088008123825375e-13,0.0854144515974054,0.0854144190467248,-9.422993170991878e-08,3.047995883465049e-14,0.119
7.296421106195439e-10,7.701894677580867e-13,0.0853069429290205,0.0853069064931074,-7.445921474985746e-08,2.3730149789624733e-14,0.1195
1.0459445309862758e-08,1.605499067025562e-11,0.0851962446789972,0.0851962070806945,-7.536028966983153e-08,2.4819989813407162e-14,0.12
7.058975071139173e-10,3.321287689317387e-12,0.0850827793902193,0.0850827256663002,1.0627903210052789e-08,1.444005505446544e-14,0.1205
5.376168954462912e-10,9.288958491282528e-13,0.0849670062194363,0.0849669509833727,9.898989750080009e-09,1.325003474994535e-14,0.121
1.114034905991268e-09,3.3371916341451424e-12,0.084849471671596,0.0848494176113248,9.642073560151704e-09,1.1400169003250582e-14,0.1215
5.512875989044375e-10,4.4199366389108263e-13,0.0847307325233903,0.084730680211791,8.719493060091801e-09,9.370108855488724e-15,0.122
3.0326544053771443e-09,1.4058892938706435e-12,0.0846113279836267,0.0846112781311902,7.629721239998596e-09,8.229961850902967e-15,0.1225
1.75098359422865e-09,4.404601683383191e-12,0.084491763568734,0.084491712581198,2.318734931014768e-08,-2.419939248987646e-15,0.123
2.370707602450395e-09,3.4047903385570066e-12,0.0843724825372623,0.0843724337551287,2.354260339996507e-08,-7.430037488043162e-15,0.1235
1.3113444080614656e-09,2.248201624865942e-12,0.0842538742002926,0.0842538276377956,2.7392691950020934e-08,-2.0479928516947687e-14,0.124
5.280552939357364e-10,7.97098498317439e-13,0.0841362608421301,0.0841362173807241,2.7086217970146223e-08,-2.7550010883725662e-14,0.1245
1.865181398219562e-09,3.343200716265926e-12,0.0840199047731051,0.0840198647068964,2.7020411780005055e-08,-3.431001142917278e-14,0.125
1.5015965970643919e-09,1.0590139876143212e-13,0.0839050139600007,0.0839049760425929,2.676981316002483e-08,-3.9440022428505195e-14,0.1255
7.586360983857787e-10,2.0779072906762508e-12,0.0837917460349253,0.0837917097420661,1.696449736005197e-08,-3.55800458540223e-14,0.126
1.8433939930062593e-09,2.400787901812862e-12,0.0836802174437897,0.0836801835857408,1.4775590800137836e-08,-3.037002073436046e-14,0.1265
7.435305010572435e-10,8.639061688242577e-13,0.0835705161350142,0.0835704811698563,-7.694913840014875e-09,-2.1189864099491196e-14,0.127
2.9694798009405332e-09,3.750000310276391e-12,0.0834626935848025,0.0834626603875598,-6.7247778398355634e-09,-1.7219949424718273e-14,0.1275
2.9891367991918827e-09,1.4604983888943934e-12,0.0833567901732079,0.083356756162157,7.187101600057005e-09,-1.3399871490182846e-14,0.128
1.6329679275450815e-10,2.2620794126737565e-13,0.0832528252927978,0.083252789102423,3.594061544014669e-08,-1.3099981169273356e-14,0.1285
3.5210268034546743e-09,2.7855079354210943e-12,0.0831507986640937,0.0831507652742025,3.566655196012014e-08,-3.989863994746656e-15,0.129
1.7365753973708209e-09,9.41594024972403e-13,0.0830507148758433,0.0830506794509401,6.252076002006765e-08,-2.3698491086188156e-15,0.1295
4.285347299237685e-09,6.575198718827835e-12,0.0829525550538445,0.0829525190594544,4.3613912149983655e-08,6.360146784234466e-15,0.13
1.2460156004201473e-08,2.676400767676057e-12,0.0828563027753152,0.082856265208057,6.13692153501183e-08,5.420143500689534e-15,0.1305
8.622224045851112e-10,1.3185980085594906e-12,0.0827619402169216,0.0827618903983469,1.0204661715011547e-07,6.450135564550763e-15,0.131
5.90190896154752e-10,2.9649893651395587e-13,0.0826694158757657,0.0826693693114205,1.0104264999005741e-07,1.6230072841239007e-14,0.1315
1.2775390467734127e-10,3.6950997817086773e-13,0.0825787084623698,0.0825786660842714,1.0048197915998175e-07,2.5169970274685483e-14,0.132
3.3337770044550297e-10,3.0829505615059816e-13,0.0824897814640261,0.0824897436940122,9.989553391995601e-08,3.84299796846177e-14,0.1325
5.343313985717302e-10,8.184980471170888e-13,0.0824025955870866,0.0824025620295976,9.920763222016037e-08,5.0600149070767486e-14,0.133
1.2743615884769355e-09,4.30600000100867e-12,0.0823171080820787,0.0823170782691273,9.979589443015469e-08,5.876007146132789e-14,0.1335
3.4315830038655903e-09,4.771100181599763e-12,0.0822332740945063,0.0822332475731122,1.0114495986005174e-07,6.542010856647185e-14,0.134
5.436148059478896e-10,8.677086826835989e-13,0.0821510510447339,0.0821510221657157,1.3087999814996587e-07,7.060996752572546e-14,0.1345
5.563682015097271e-10,4.779510121011299e-14,0.0820703793618164,0.0820703533634249,1.3017214480002919e-07,8.101006844507541e-14,0.135
2.979387014878654e-10,5.598896346548088e-12,0.0819912135052702,0.0819911904194607,1.28740753630157e-07,9.465995695623342e-14,0.1355
6.095318000332028e-10,6.429023979848125e-13,0.081913502475021,0.0819134824980766,1.288201548299648e-07,1.0529012557658479e-13,0.136
4.821386068165623e-10,1.195904486550603e-12,0.0818371926901597,0.0818371752223708,1.2915601340008666e-07,1.1444014139105896e-13,0.1365
4.596834801695593e-09,2.3984980668245726e-12,0.0817622319799815,0.0817622170628978,1.2937644454998239e-07,1.2347002760482173e-13,0.137
3.1726940519227753e-10,3.6060043839825084e-13,0.0816885734052699,0.0816885519111814,1.2146784190004804e-07,1.3103016935356315e-13,0.1375
4.283946294925123e-09,1.2638695645605935e-11,0.0816161486625684,0.081616128673679,1.2013597149008147e-07,1.3914000160375473e-13,0.138
2.1367901059665684e-09,1.6786988465966601e-12,0.0815449131551234,0.0815448910498174,1.3429419375003172e-07,1.4333998397952907e-13,0.1385
9.89426610087385e-10,3.231998002561909e-13,0.0814748104898061,0.0814747895487041,1.531079007401244e-07,1.4397012228217765e-13,0.139
7.039880067782889e-10,6.861039514305389e-13,0.0814057891903012,0.0814057707614374,1.5325572444001984e-07,1.488800402404955e-13,0.1395
4.123225094687655e-10,1.3044981761467511e-12,0.081337797330807,0.0813377814805863,1.521140265000557e-07,1.5628015374857807e-13,0.14
3.84751169812958e-09,5.31809318804477e-12,0.0812707856416067,0.081270772590048,1.5194442032004374e-07,1.600700908627184e-13,0.1405
1.3297879464246876e-10,8.959499808725013e-14,0.0812047099004653,0.0812046927188312,1.1569228966002744e-07,1.6795007225234304e-13,0.141
2.902943899152355e-09,2.375044605429366e-13,0.0811395106673127,0.0811394955604814,1.147976885901552e-07,1.7319999601195235e-13,0.1415
3.6867679742424997e-10,9.465067618563694e-13,0.0810751522865015,0.0810751334803433,1.1094424065007623e-07,1.790299679338414e-13,0.142
6.672613989122667e-10,4.889977311961502e-13,0.0810115803621048,0.0810115630394741,1.0895867856011363e-07,1.8509998221671875e-13,0.1425
6.2675322015648405e-09,5.125899704694348e-12,0.080948754525448,0.0809487393096273,1.0633682675999408e-07,1.927401380857896e-13,0.143
3.1883169715474224e-10,4.963945920977153e-13,0.0808866423774104,0.0808866208359774,1.5798055015016875e-07,1.8261000350738854e-13,0.1435
7.928108031185488e-10,8.148065555602102e-13,0.0808251876326978,0.0808251684699524,1.5807211448007168e-07,1.8086010120099694e-13,0.144
7.767921028634106e-10,1.6397022628567015e-12,0.0807643599378588,0.0807643433032539,1.5817196186000172e-07,1.7788006310970328e-13,0.1445
1.8509678928468887e-09,2.081113059659856e-13,0.0807041236640357,0.0807041094021751,1.5795394226999007e-07,1.7799997586998018e-13,0.145
2.9742540375021775e-10,7.837397397736368e-12,0.080644445167274,0.0806444318008771,1.5258729844013982e-07,1.8015016561845343e-13,0.1455
6.833394960992223e-10,1.246391878595432e-12,0.0805852895227325,0.0805852787876756,1.5387338416004807e-07,1.7588014378233652e-13,0.146
1.3186911007601054e-09,8.340550472496489e-14,0.0805266262713737,0.0805266175683704,1.542871249000672e-07,1.710500231039136e-13,0.1465
4.294335026466811e-10,4.95729846061721e-12,0.0804684287541543,0.0804684195583595,1.3537779887016176e-07,1.7103007378393986e-13,0.147
8.549277952241141e-10,1.6316947792915926e-12,0.0804106674677827,0.0804106596747355,1.350566050800639e-07,1.6539005408267027e-13,0.1475
0.0,0.0,0.0803533130929776,0.0803533065354353,1.348494470900831e-07,1.6246010613174544e-13,0.148
1.01407149344368e-09,2.1747881273626035e-12,0.080296343015617,0.0802963384804583,1.3484944009004018e-07,1.555600266656132e-13,0.1485
1.9945702034451784e-09,3.5397101916245788e-12,0.0802397361464634,0.0802397327047838,1.349024078499926e-07,1.4816012999796513e-13,0.149
1.8693099013145087e-09,3.787942182142956e-13,0.0801834729243546,0.0801834673993529,1.5685474895007524e-07,1.3626014379319873e-13,0.1495
4.891758109693001e-10,9.019174296298615e-14,0.0801275312385211,0.0801275232845187,1.351072905701571e-07,1.351700869289818e-13,0.15
4.167543990463152e-09,6.327299795216845e-12,0.0800718865713844,0.080071879555848,1.350445418899903e-07,1.3015001402993942e-13,0.1505
1.6079859110895711e-09,3.1502023212226504e-12,0.0800165296613246,0.0800165186419431,1.1007145879005434e-07,1.369800540357291e-13,0.151
2.2275128963578084e-09,1.6605050667806154e-12,0.079961439022041,0.0799614271681652,8.939102858016718e-08,1.413400646521623e-13,0.1515
2.598817966381617e-10,3.117922586781674e-13,0.0799065984904206,0.0799065861874784,1.0090935207004645e-07,1.3687011593543907e-13,0.152
4.959452196140468e-09,1.651706549310461e-12,0.0798519934092063,0.079851983464386,1.0127886534007195e-07,1.3432007242575317e-13,0.1525
1.7874609986590073e-09,1.4842016504701405e-12,0.0797976213781046,0.0797976042007603,7.768449468014034e-08,1.3507012348867864e-13,0.153
4.08675704388628e-10,4.1897041391791845e-14,0.0797434562270342,0.0797434377552403,6.171078792004299e-08,1.37660065638312e-13,0.1535
5.678223030658458e-10,1.1975004321485017e-12,0.0796894884858585,0.0796894719736255,6.315210543004698e-08,1.305700339515603e-13,0.154
3.017742999933404e-10,6.279976538792198e-13,0.0796357101192941,0.0796356959887948,6.259721778011269e-08,1.2525007073160843e-13,0.1545
6.255643919539366e-10,9.387907118352246e-13,0.0795821113277778,0.0795820998451905,6.283470400003828e-08,1.1696004408034977e-13,0.155
8.840160964362909e-10,6.855072065548029e-13,0.0795286835121453,0.0795286742117974,6.205156466996056e-08,1.1548010811490705e-13,0.1555
7.152925390885301e-09,8.689993169497257e-13,0.0794754176117549,0.0794754099047918,6.186681073016599e-08,1.145800034713096e-13,0.156
4.2267279953822623e-10,1.4979684159754925e-13,0.079422317174034,0.0794222980912976,4.240191023015087e-08,1.1173006964071419e-13,0.1565
3.0960979058303195e-09,1.1753931161706532e-12,0.0793693514267403,0.0793693338035071,4.3005946040019366e-08,1.132999943864732e-13,0.157
3.887532309954089e-09,7.003592150667259e-12,0.0793165281940208,0.0793165078904241,7.447104843016049e-08,1.0961002071263604e-13,0.1575
6.256304918572653e-10,1.6193019147792143e-12,0.0792638391238543,0.0792638149647748,3.7100664599960115e-08,1.1498007407295674e-13,0.158
1.156686968428744e-10,2.6142005227214327e-12,0.0792112710377624,0.0792112497567532,3.723620855015583e-08,1.162099930174243e-13,0.1585
6.703770039084844e-10,1.2908007995804383e-12,0.079158822870647,0.0791588054647889,3.728528619011129e-08,1.171599709609561e-13,0.159
4.173514034366832e-10,9.349049312490365e-13,0.0791064895333465,0.0791064752898461,3.810185261006113e-08,1.170101342207186e-13,0.1595
8.028668979642717e-10,1.5109025142123755e-12,0.0790542668114874,0.0790542556162878,3.689002679003149e-08,1.1978005393098456e-13,0.16
1.1022689011541686e-09,6.231209992435538e-12,0.0790021504986685,0.0790021416653754,3.7669302579979025e-08,1.1809997424450103e-13,0.1605
1.9011286989112364e-09,2.1264934257914092e-12,0.0789501366478751,0.0789501297180694,3.6548861159996573e-08,1.2295004424289768e-13,0.161
7.891008957372492e-10,8.894968095418676e-13,0.0788982222841189,0.0788982139625292,1.630694083996735e-08,1.2575010477355875e-13,0.1615
8.104373006023735e-10,9.982500936978056e-12,0.0788463991112961,0.0788463916884061,1.539631805012008e-08,1.2924015156678959e-13,0.162
5.177441947390449e-10,8.456013667057505e-13,0.0787946659019805,0.0787946598994133,1.5380945960017517e-08,1.309299890728255e-13,0.1625
2.63159979918548e-09,2.4599905446009984e-12,0.0787430173573586,0.0787430130425621,1.594555989006298e-08,1.294400784473959e-13,0.163
4.470621928209795e-10,8.153894226481384e-13,0.0786914535624857,0.0786914483833703,2.8451558930012166e-08,1.225900891216325e-13,0.1635
9.850823906587536e-10,1.639591240554239e-12,0.0786399669395338,0.0786399637069024,2.8020836320089698e-08,1.2074000653450323e-13,0.164
1.5824588028845454e-09,1.5571988143392446e-12,0.0785885571740154,0.0785885550419842,2.8817107970051728e-08,1.1714002164098236e-13,0.1645
4.872013070755798e-10,3.578595753062075e-12,0.0785372216569117,0.0785372184858916,4.707655649007804e-08,1.0816000872715392e-13,0.165
1.383172090752005e-09,2.1856960685795457e-12,0.0784859536956612,0.0784859513286974,4.683790265011534e-08,1.0465998727393622e-13,0.1655
4.5040600415990895e-10,7.647688038403544e-12,0.0784347506521249,0.0784347478900941,5.587628191996291e-08,9.7010073585313e-14,0.166
1.1990650972126815e-09,2.3272078708558297e-12,0.0783836053211747,0.0783836034224463,5.686803171011008e-08,9.2110130286982e-14,0.1665
8.163730802479563e-11,3.147399008085472e-12,0.0783325125727679,0.0783325109174086,5.636450907007748e-08,8.948007265696667e-14,0.167
1.7691201975589266e-09,1.950301031783397e-12,0.0782814655537954,0.0782814652635483,5.663248287012847e-08,8.513003670052033e-14,0.1675
5.602847907848485e-10,3.309852392163748e-14,0.078230453940356,0.0782304517772497,3.6738497439983003e-08,8.926995427593898e-14,0.168
6.275319014426017e-10,5.414002579584576e-13,0.0781794608696967,0.0781794589948941,3.8139341020006906e-08,8.547004250181178e-14,0.1685
7.758080011743829e-10,4.312106227644108e-13,0.0781284691925142,0.0781284679870042,3.784719473996605e-08,8.506997190016463e-14,0.169
1.8566021914301345e-09,2.6705998523723906e-12,0.0780774537766105,0.0780774533161938,3.8034995049991346e-08,8.018997792180738e-14,0.1695
6.01219796170227e-10,1.0843964615148138e-12,0.0780263815679047,0.0780263794655119,5.475850019015689e-08,6.859009887838496e-14,0.17
3.522477032280591e-10,8.65307825392847e-13,0.0779751986775307,0.0779751972549747,5.5330691119993836e-08,6.203002521354417e-14,0.1705
2.685506497734913e-09,3.671798975979357e-12,0.0779238387061611,0.0779238383526448,5.559174674004026e-08,5.705006779488375e-14,0.171
3.1372828918074802e-09,8.765710379776692e-12,0.0778722069863645,0.0778722024181927,2.5178373290165104e-08,5.878002078130162e-14,0.1715
1.08864948999976e-09,2.8701069298975312e-12,0.0778201623106159,0.0778201520456224,6.054539866012267e-08,4.4030100745939826e-14,0.172
1.6810002972933447e-09,2.724709347035059e-12,0.0777674996688304,0.0777674892268164,6.200889155014849e-08,3.626005745660521e-14,0.1725
1.9918483945557952e-09,2.107203300738547e-12,0.0777139411831427,0.0777139310369946,6.676451624995812e-08,3.0379995394347326e-14,0.173
3.4855899000429957e-09,5.135905589703782e-12,0.0776590780736672,0.0776590679732597,7.84156141101118e-08,2.0950038578937402e-14,0.1735
3.1184760329594496e-10,6.411121633576045e-13,0.0776023300310795,0.0776023153445101,8.096129369998192e-08,1.9720119634469846e-14,0.174
4.478508494609734e-09,2.2177953917790205e-12,0.0775428523107093,0.0775428382991952,8.16421120001555e-08,1.760007070639169e-14,0.1745
2.7808905039838905e-09,1.4225010058765974e-12,0.0774794771776271,0.0774794589676158,1.0957031036000833e-07,5.470016800623867e-15,0.175
3.33918698247615e-10,6.233069616001785e-13,0.0774105924327844,0.0774105720283264,1.316201996501027e-07,-3.8400272545091596e-15,0.1755
1.164102897410757e-09,3.071987109137808e-13,0.0773341206686539,0.0773341016833958,1.3197410624011738e-07,7.301017429517387e-16,0.176
7.041801031171246e-10,7.742001484345451e-13,0.0772476280253694,0.0772476077563546,1.1437770297008897e-07,1.8301332671555315e-15,0.1765
1.7008421060449308e-10,1.2079226507921703e-13,0.0771487063789786,0.0771486855818154,1.1555800505012002e-07,2.8299845106216637e-15,0.177
2.436872925670741e-10,6.534078833553281e-13,0.0770357362290454,0.0770357155539961,1.1604617903009269e-07,-7.249843086976071e-15,0.1775
1.9533863970799814e-09,1.5756979054870612e-12,0.0769087721705539,0.0769087514904007,1.1695007068996364e-07,-1.6349985601515904e-14,0.178
3.735759090961466e-09,6.911901606621029e-12,0.0767700180189058,0.0767699945434551,9.991414086016337e-08,-8.550018332220688e-15,0.1785
1.2616581945845695e-09,2.354796913017765e-12,0.0766234244205967,0.0766233945292326,6.409611067012717e-08,5.700735022928782e-16,0.179
9.959280622418021e-11,4.724970414926588e-13,0.0764735754901033,0.0764735458468486,6.649717707008472e-08,7.590065728702022e-15,0.1795
4.3528639026568783e-10,6.840361610471746e-14,0.0763245735255542,0.0763245469666666,6.628737363005566e-08,1.9519975913429022e-14,0.18
1.7308032090879166e-09,1.1118883591620943e-13,0.0761794066671422,0.0761793831428313,6.721564664016397e-08,2.3260039727635018e-14,0.1805
5.791128965260128e-10,4.952011023462433e-13,0.0760398941484562,0.0760398719967541,7.479271976014099e-08,1.527012023772034e-14,0.181
2.194681603118198e-09,1.8182594319071654e-11,0.0759069437719352,0.0759069246898494,7.507559434002074e-08,1.0170033218348529e-14,0.1815
3.336339593484894e-09,5.055303398115996e-12,0.0757808869479145,0.0757808660079835,5.1342005780077166e-08,2.982011339247581e-14,0.182
8.720908994952481e-10,4.855976731832357e-13,0.0756617207971955,0.075661699702589,6.277305500011418e-08,3.661003791788353e-14,0.1825
1.037651506385906e-09,1.9160922848371342e-12,0.0755492792960001,0.0755492619036944,6.206500827014329e-08,4.526001969040738e-14,0.183
1.295902191111864e-09,8.80280570658698e-12,0.0754433280017904,0.0754433136992538,6.043564841000208e-08,5.6800050773908595e-14,0.1835
3.788930502679477e-09,9.147960167155134e-13,0.0753435940560671,0.0753435795517957,3.956931791016145e-08,7.890996883697099e-14,0.184
2.0759964997063562e-09,1.0317691145900199e-11,0.0752497843659568,0.0752497655160182,6.943220599007517e-08,8.461005333859628e-14,0.1845
7.63908589163087e-09,2.2516599695876494e-11,0.0751615840122473,0.0751615639032892,4.911784759996374e-08,1.1307014352590627e-13,0.185
2.3077624700107435e-08,6.992900702940119e-11,0.075078684952651,0.0750786558578468,-8.48218375984304e-09,1.4666002787211418e-13,0.1855
4.052604793414183e-09,6.491099324712479e-12,0.075000768198226,0.0750007148173359,-1.2198093788003128e-07,1.8689997466347918e-13,0.186
5.073273051658944e-10,1.089101031581663e-12,0.0749274741750154,0.0749274213170392,-1.0585621013992422e-07,1.758001296620071e-13,0.1865
1.1105815989065349e-09,2.762109985177119e-12,0.0748584981435232,0.0748584524964333,-1.040623239599147e-07,1.6866000783488655e-13,0.187
2.05893969928983e-09,9.803005629471784e-12,0.0747935312950528,0.0747934924002776,-1.0267869207983803e-07,1.6135009994755478e-13,0.1875
2.07346829983468e-09,1.1210476991152518e-13,0.0747322685363725,0.0747322346984362,-9.454019005996316e-08,1.4610014587024267e-13,0.188
1.6009416986539904e-09,4.114000806687557e-12,0.0746744161630494,0.0746743853151735,-1.1163120096986841e-07,1.4331005999956847e-13,0.1885
4.438063111456003e-10,6.2675975520676275e-12,0.0746197031170314,0.0746196750400263,-9.585400482983036e-08,1.296200560080285e-13,0.189
9.258637051479113e-10,1.0458994781359365e-12,0.0745678699994229,0.0745678464977944,-9.606633436984834e-08,1.2150003225741557e-13,0.1895
3.0058069921956587e-10,1.9960422203979533e-13,0.0745186798418414,0.0745186606407457,-9.662927191993881e-08,1.124400052232577e-13,0.19
4.2916559195305126e-10,8.871098300389235e-13,0.0744719128516324,0.0744718980550332,-9.686313730988307e-08,1.0187011824369652e-13,0.1905
3.8386616940666585e-09,6.670497487704097e-12,0.0744273668997632,0.0744273555834425,-9.507618200003086e-08,9.04801407408673e-14,0.191
2.2996279880338477e-10,3.6309844020365745e-13,0.074384861748375,0.0743848463016395,-1.4192859461997775e-07,8.920013165603091e-14,0.1915
5.955868020990351e-10,1.1116940701327849e-12,0.074344212670102,0.0743441994721551,-1.423609617399492e-07,8.13700235663406e-14,0.192
5.223297391832027e-09,1.2417705752554298e-11,0.0743052683138614,0.0743052580061881,-1.424150969100372e-07,7.111997622766264e-14,0.1925
3.263052050783699e-10,4.4469983251360645e-13,0.0742678888480883,0.074267876587252,-1.585699550199146e-07,6.837998049735727e-14,0.193
2.067837900909808e-09,2.3483021083237077e-12,0.0742319354164799,0.0742319278301896,-1.5883320560986132e-07,6.698005865224399e-14,0.1935
2.1455510007539758e-09,2.5398017022837394e-12,0.074197294880179,0.074197289202823,-1.5050638790987947e-07,5.976013954522852e-14,0.194
8.640912013690993e-10,2.5622975963202066e-12,0.0741638565601348,0.0741638515824024,-1.3321817779986256e-07,5.379008870265434e-14,0.1945
3.332918108167604e-10,1.050798337232095e-12,0.0741315167802929,0.0741315142291696,-1.3384093639000165e-07,5.459998772550101e-14,0.195
1.6905239708098208e-10,4.74800754268756e-13,0.0741001856099822,0.074100185450605,-1.3241058838004555e-07,5.035013204979233e-14,0.1955
1.1575917030492988e-09,1.1869949467779861e-12,0.0740697773346601,0.0740697792874812,-1.3149793673004548e-07,4.740001793845927e-14,0.196
3.605094001102316e-10,8.287120989436403e-13,0.0740402166569653,0.0740402190383437,-1.384051399699708e-07,4.93799879458523e-14,0.1965
5.682131015705139e-10,6.254996520738132e-13,0.0740114301916331,0.0740114343371557,-1.3801094489993872e-07,4.683016127660089e-14,0.197
5.965364036075727e-10,1.4667017600444865e-12,0.0739833556769924,0.0739833613596038,-1.3685727157986861e-07,4.1030113334672436e-14,0.1975
2.37875030784096e-09,2.575509250313246e-12,0.0739559308438805,0.0739559378327358,-1.3651992266001944e-07,3.847009516499966e-14,0.198
5.307843053969918e-10,2.8869961976596414e-13,0.0739291044022689,0.0739291103998703,-1.4785465867004494e-07,4.3170111582724324e-14,0.1985
4.0378089760650937e-10,8.176931354242356e-13,0.0739028218249909,0.0739028290703952,-1.478894940199274e-07,4.2760066321090306e-14,0.199
3.2165539676221044e-10,4.213018822696313e-13,0.0738770393155391,0.0738770479092319,-1.4800024079994652e-07,3.944999708849206e-14,0.1995
3.585443303366631e-09,7.827891113088015e-12,0.0738517150086568,0.0738517248195213,-1.4825629507993904e-07,3.8110140043734475e-14,0.2
1.819500911048877e-09,4.556702237756838e-12,0.0738268170917589,0.0738268208984882,-1.8661615576996173e-07,4.034012707210266e-14,0.2005
1.5780076967342183e-09,2.205208238237333e-12,0.0738023005550034,0.0738023013318976,-1.6381915941983925e-07,3.3629999826589874e-14,0.201
1.4613421028819573e-09,7.059630657835214e-14,0.0737781342753259,0.0737781336126051,-1.4877397017001685e-07,2.6300142619284372e-14,0.2015
4.41788702842949e-10,2.911698659957551e-12,0.0737542905067614,0.0737542889644032,-1.6598969086994292e-07,3.0080105073437835e-14,0.202
5.76824102371809e-10,1.8619827901744657e-13,0.0737307396302198,0.0737307396506172,-1.6565142413002033e-07,2.8759980508219485e-14,0.2025
3.1517918830381575e-10,3.3870128923751963e-13,0.0737074571691237,0.0737074591721484,-1.6614862396991358e-07,3.058013911538815e-14,0.203
3.1903220343298955e-10,5.874051245413625e-13,0.0736844222086898,0.0736844262674298,-1.6523322267998804e-07,2.7840143385082783e-14,0.2035
4.359713701163059e-09,1.5200604663867523e-11,0.0736616145150412,0.073661620416115,-1.6591031701002762e-07,2.892998340886521e-14,0.204
1.8790074080010655e-09,2.1277979378453438e-12,0.0736390178883616,0.0736390204036473,-1.5036171229984574e-07,2.436007125183881e-14,0.2045
5.110953049669575e-10,6.153966225497243e-13,0.0736166101255573,0.0736166132096283,-1.643950769899833e-07,2.3840087889914763e-14,0.205
8.047253002851917e-10,5.185019080755637e-13,0.0735943757999555,0.0735943811569079,-1.6452640746989454e-07,2.2730081705724103e-14,0.2055
3.417892080470608e-10,5.689060333935458e-13,0.073572303221287,0.0735723102095222,-1.6479580701987163e-07,2.4489958672102574e-14,0.206
1.779400904400319e-09,6.118799911192241e-12,0.073550377116838,0.0735503858441642,-1.645899630599388e-07,2.3080062167002424e-14,0.2065
4.517793916747337e-10,3.493039191226899e-13,0.0735285935478656,0.0735285998481081,-1.3992910649998115e-07,1.603014596063268e-14,0.207
1.6688494058891834e-09,1.022598672406616e-12,0.0735069278490544,0.0735069348509139,-1.4023250479995412e-07,1.5650024678959262e-14,0.2075
7.687609993034528e-10,2.099292961688093e-12,0.0734853779607395,0.0734853843404835,-1.2843290610989495e-07,8.720021232866415e-15,0.208
1.60416693817389e-10,2.845085278480042e-13,0.0734639325475037,0.07346393987528,-1.300182539700455e-07,7.640155869070853e-15,0.2085
7.941347024420509e-10,1.248778858098376e-11,0.073442583962742,0.0734425927361221,-1.29395142770038e-07,6.010166322956145e-15,0.209
1.598223081655803e-10,2.7239321909178216e-13,0.073421328831124,0.0734213384399843,-1.2901689584992465e-07,8.550018332220688e-15,0.2095
2.431977508265959e-09,4.146308296704149e-12,0.0734001527598583,0.0734001637128782,-1.2885042622993483e-07,7.100006346738574e-15,0.21
1.3137256976714085e-09,2.7629010190821646e-12,0.0733790554435923,0.0733790649795445,-1.185606361799648e-07,1.2999584048101198e-15,0.2105
3.2493935042676725e-09,1.847896835549534e-12,0.0733580308490182,0.0733580398840559,-1.3300710082994084e-07,3.6099595535077356e-15,0.211
3.3602891996720174e-09,5.639932965095795e-14,0.0733370745855461,0.0733370800523333,-1.344249827900032e-07,3.980106175194287e-15,0.2115
2.847770991243337e-09,9.739015149889951e-13,0.0733161781662541,0.0733161801712431,-1.1267046515000753e-07,-8.198736828335385e-16,0.212
8.720801858430605e-14,8.711087406965135e-14,0.0732953396078021,0.0732953387294436,-1.2418662621990414e-07,-6.219851023114842e-15,0.2125
1.9383478017109823e-09,1.6809054148581026e-12,0.0732745491752487,0.0732745499301376,-1.2418663075989232e-07,-1.0879968800892037e-14,0.213
3.7167628003098585e-09,1.5659695762337833e-13,0.0732538100355694,0.0732538106349906,-1.1289256522987144e-07,-2.0109998735695633e-14,0.2135
1.656799697435929e-12,1.656799697435929e-12,0.0732331221054348,0.073233118316606,-7.833636128987652e-08,-2.9569879531066157e-14,0.214
9.234413927972085e-10,3.830699646378832e-12,0.0732124715935972,0.0732124696945613,-7.833636647995232e-08,-3.4489988989805376e-14,0.2145
2.6799534952326454e-09,5.882003217827503e-12,0.0731918623816136,0.0731918622042512,-7.925914461987676e-08,-3.924985336745124e-14,0.215
8.049116928532385e-14,8.050504707313166e-14,0.0731712954127598,0.0731712922641487,-1.1251538587983556e-07,-3.6629987237857264e-14,0.2155
1.6787579659727214e-10,8.720801858430605e-14,0.0731507605025939,0.0731507590193643,-1.1251538898997791e-07,-3.9819926869744116e-14,0.216
6.381856987314194e-10,9.501011088985933e-13,0.0731302596289753,0.0731302601651593,-1.1164047267002951e-07,-4.38000330449384e-14,0.2165
5.840825878511424e-10,1.634803403760543e-12,0.073109791505748,0.0731097938967857,-1.121809243200423e-07,-4.809997886101591e-14,0.217
2.9057320438674594e-10,7.087941344963156e-13,0.0730893545805056,0.0730893586428214,-1.1093608276988888e-07,-5.4070029703590095e-14,0.2175
8.882490992734304e-10,1.86030357784972e-12,0.0730689470869632,0.0730689528401943,-1.100788804499122e-07,-5.897994766190795e-14,0.218
1.627714796281765e-09,2.2610940897394016e-12,0.0730485681219897,0.0730485750803299,-1.1016808557995708e-07,-6.417002346159606e-14,0.2185
4.5282709526528464e-10,1.872946242542639e-13,0.0730282178239469,0.0730282238544776,-1.2712885933004701e-07,-6.291993835672027e-14,0.219
2.0507801012925597e-10,6.199207813750718e-14,0.0730078913891194,0.0730078983742076,-1.2752528013985388e-07,-6.562003544707817e-14,0.2195
1.9044890664510206e-10,6.391998041976876e-12,0.072987589050624,0.0729875973686371,-1.2772501956992768e-07,-6.820997759671155e-14,0.22
5.342174064226768e-10,1.624103629360718e-12,0.0729673112572873,0.0729673207757227,-1.282708398098447e-07,-7.090985784663495e-14,0.2205
4.201860401287227e-09,9.690595548228487e-12,0.0729470560618089,0.0729470662025018,-1.2925224167998836e-07,-7.409003965896943e-14,0.221
1.8776419308252912e-10,1.4080403509808548e-13,0.0729268298303716,0.0729268333615804,-1.7040013179994706e-07,-7.003989402343258e-14,0.2215
3.270154591561436e-09,6.742106872792419e-12,0.0729066177752769,0.0729066217577651,-1.6944657925985034e-07,-7.334996325603083e-14,0.222
7.285977376980668e-13,7.285977376980668e-13,0.07288642738399,0.0728864294863411,-1.5735449842993812e-07,-8.013988778143855e-14,0.2225
1.0244849413254542e-10,1.9012569296705806e-15,0.0728662536140324,0.0728662583930699,-1.5735449911992438e-07,-8.090988816433775e-14,0.223
1.8863945960845285e-09,7.25294824199807e-13,0.0728460997745204,0.0728461066783008,-1.574371002600449e-07,-8.074985992367889e-14,0.2235
9.95295790229278e-10,4.164030231734728e-13,0.0728259671593517,0.0728259733841704,-1.6990040690003164e-07,-7.564001508475471e-14,0.224
1.942047300751426e-09,1.6654039258767739e-12,0.0728058522336975,0.072805858568052,-1.6126999656984782e-07,-7.976995800018649e-14,0.2245
7.051267902902225e-10,4.657302321575685e-12,0.0727857570777564,0.0727857616252937,-1.4188989040002722e-07,-8.502985641978267e-14,0.225
2.0467228883935817e-09,1.1627920848411577e-12,0.0727656804557884,0.0727656856081103,-1.4307850888990205e-07,-8.174992800757952e-14,0.2255
9.348695984012778e-10,1.5883960813312115e-12,0.0727456176814818,0.0727456222090506,-1.4939842149985436e-07,-7.60298941859805e-14,0.226
2.9668610623811986e-10,4.527503372209196e-12,0.0727255698598404,0.0727255758334623,-1.487745810700193e-07,-7.764990907210834e-14,0.2265
1.492624301935308e-09,3.022707084632259e-12,0.0727055391241329,0.0727055468732618,-1.4880190855989968e-07,-7.820003325442748e-14,0.227
4.0488190578003014e-10,1.0123013538532177e-12,0.0726855278727499,0.0726855349159824,-1.3461917169996403e-07,-8.466990129851748e-14,0.2275
4.680690807168375e-09,1.0631495683810499e-11,0.0726655284207786,0.072665536259771,-1.3428915299987937e-07,-8.577990748270814e-14,0.228
4.81848630440318e-09,9.043307769296405e-12,0.0726455483086606,0.0726455526378523,-1.1979092608984353e-07,-9.072994092140796e-14,0.2285
4.4237800922442005e-10,2.347594341145509e-12,0.0726255808918367,0.0726255826475893,-1.0230621092996439e-07,-9.661997764365271e-14,0.229
2.045704203257337e-09,5.038400252566078e-12,0.0726056264208638,0.0726056311773741,-1.0171048521988302e-07,-9.468988093619402e-14,0.2295
1.1838250102425008e-09,2.4002883014517806e-12,0.0725856888484332,0.0725856922883616,-7.905777898997712e-08,-1.0036004145785871e-13,0.23
3.334617998396183e-10,1.0652603799066185e-11,0.0725657636875115,0.072565767499683,-7.805660380989093e-08,-1.0054999367847817e-13,0.2305
6.880668118602884e-10,1.2343043254148256e-12,0.0725458517571766,0.0725458569761604,-7.779572457002233e-08,-1.0242002558558116e-13,0.231
4.507442058487854e-10,7.741030039198904e-13,0.0725259533515277,0.0725259595026372,-7.64923795500052e-08,-1.0747002246458415e-13,0.2315
1.993785803122705e-09,1.7305046284832315e-12,0.0725060684781086,0.0725060757716945,-7.632937793996576e-08,-1.0929993889130518e-13,0.232
8.333453926923085e-10,6.197958812848015e-13,0.0724862019194873,0.0724862072028553,-9.430674305995097e-08,-1.0195989018357832e-13,0.2325
2.127992088096775e-10,4.386907503928228e-13,0.0724663461572086,0.0724663516685041,-9.272585106993511e-08,-1.0312996116812467e-13,0.233
1.0920795934232785e-09,1.9669960105161977e-12,0.0724465005743259,0.072446507255556,-9.292963955992439e-08,-1.0197983950355205e-13,0.2335
3.8249958755898206e-13,3.8249958755898206e-13,0.0724266683114954,0.0724266754082316,-9.43464997598363e-08,-1.0140998284169367e-13,0.234
9.241790110969816e-10,1.875791189043241e-12,0.072406847963695,0.0724068563638871,-9.434649932984172e-08,-1.0082993467941392e-13,0.2345
1.7012175002051322e-09,2.2413043643254582e-12,0.0723870410064731,0.0723870497730621,-9.456410753993887e-08,-9.918997047331235e-14,0.235
2.9169722193245207e-13,2.9160007741779737e-13,0.0723672485577362,0.0723672554803566,-1.1293071852983526e-07,-9.267001228885352e-14,0.2355
6.250619050129913e-10,1.7298940058196877e-12,0.0723474658710591,0.072347473321599,-1.1293071671986815e-07,-9.079000572176366e-14,0.236
1.7022014076051306e-09,2.9762026176882728e-12,0.0723276952910527,0.072327703030922,-1.1324150075986417e-07,-8.858994267335607e-14,0.2365
3.8030049942516797e-10,7.414069358446795e-13,0.072307938616284,0.0723079444715488,-9.588332024993047e-08,-9.566999970012091e-14,0.237
1.8133419765753445e-10,6.19906903587264e-13,0.0722881912964711,0.0722881976084681,-9.545181488984124e-08,-9.913988033294352e-14,0.2375
5.3557481921595596e-09,1.2587000886021826e-11,0.0722684550713155,0.0722684621997167,-9.47027608598841e-08,-1.0229989598486977e-13,0.238
7.141600089077826e-10,1.560002127476423e-13,0.0722487399602822,0.0722487378403825,-1.54543397209864e-07,-9.195985986587552e-14,0.2385
2.637033702512781e-09,4.238970285896926e-13,0.0722290278843379,0.0722290255427949,-1.5332080797992274e-07,-9.541000801915889e-14,0.239
1.0062616018213788e-09,2.59840760019614e-12,0.0722093261593238,0.072209322967263,-1.4596014466993976e-07,-9.50498360574592e-14,0.2395
1.5543930032002606e-10,1.2770340340750863e-13,0.0721896334083288,0.0721896319231191,-1.4596398666003388e-07,-9.431995115494196e-14,0.24
3.807218401652435e-09,4.715908219488085e-12,0.0721699508162998,0.0721699515256343,-1.4515731955994614e-07,-9.450990337556142e-14,0.2405
3.9846889676731223e-10,1.3423012701352377e-12,0.072150287153092,0.0721502822617283,-1.9209599730991497e-07,-8.342003303407619e-14,0.241
0.0,0.0,0.0721306274908936,0.0721306233445785,-1.9220326746990056e-07,-8.342003303407619e-14,0.2415
3.46903061831938e-13,3.46903061831938e-13,0.0721109761234549,0.0721109740345764,-1.9220326725002436e-07,-8.292997365211274e-14,0.242
2.6619351167767036e-10,3.645000967722467e-13,0.0720913349685754,0.0720913349734339,-1.922032670598553e-07,-8.266998197115072e-14,0.2425
3.525294084427699e-10,2.6623980797779723e-12,0.0720717041755843,0.0720717059614452,-1.9239507605996187e-07,-7.889999417698412e-14,0.243
7.517042543980779e-13,7.515932320956153e-13,0.0720520843771212,0.0720520877730049,-1.9186880047998914e-07,-8.114993052532604e-14,0.2435
6.833558024998965e-10,1.0363931934875836e-12,0.0720324732546911,0.0720324782626858,-1.9186879785990617e-07,-7.895984213690532e-14,0.244
7.754169112361708e-10,1.4861029073998111e-12,0.0720128724536059,0.0720128784591173,-1.9200795514000626e-07,-7.911987037756418e-14,0.2445
1.80664869176006e-09,1.7549850461762162e-13,0.0719932815577014,0.0719932883994302,-1.912391391300193e-07,-8.021990190176798e-14,0.245
3.708602203111866e-09,3.70130315285877e-12,0.0719737015320068,0.0719737076189846,-1.8121190170986012e-07,-8.369997403501195e-14,0.2455
2.761419010122168e-10,3.5671882114840514e-12,0.0719541350297987,0.0719541359174014,-1.474604378198536e-07,-8.465992663853061e-14,0.246
3.681288052170828e-10,6.138006769518256e-13,0.0719345749694391,0.0719345766522708,-1.4722587882002626e-07,-8.554983978170672e-14,0.2465
6.292125015461281e-10,1.6197043706256409e-12,0.071915021429212,0.071915024383398,-1.4628794533003663e-07,-8.728998426854595e-14,0.247
1.6847249983964474e-10,1.509070646221744e-13,0.071895476024462,0.0718954800739146,-1.4711171499991876e-07,-8.661994732594991e-14,0.2475
1.0357964486118476e-12,1.0359074709143101e-12,0.0718759392554426,0.0718759446720861,-1.4643048075989318e-07,-8.734983222846715e-14,0.248
3.737108192347627e-09,1.7291723608536813e-14,0.071856412282917,0.0718564189778846,-1.4643047863984425e-07,-8.536986222107412e-14,0.2485
3.5751352989166207e-09,1.3384598984700347e-11,0.0718368995978547,0.0718369011244743,-1.8388498073990296e-07,-6.657998805059684e-14,0.249
7.672800034219662e-10,1.5522028107284314e-12,0.0718173964094517,0.0718173923267663,-2.1724788319991625e-07,-6.031004688711317e-14,0.2495
1.8848225064038715e-09,1.5717982471130654e-12,0.0717978946316501,0.0717978911755906,-2.179921610098723e-07,-5.6149963151286286e-14,0.25
1.485323405936434e-09,8.548994845369862e-13,0.0717784019947117,0.07177839814459,-2.3248068561996377e-07,-4.6939882536456423e-14,0.2505
1.4653964985900103e-09,1.0240697179142444e-11,0.0717589171081565,0.0717589133946494,-2.4076543990989886e-07,-4.056997793266959e-14,0.251
2.709219931729123e-10,3.5810243659284424e-13,0.0717394406429425,0.0717394370000603,-2.285557425699223e-07,-4.420986146613792e-14,0.2515
3.745835697177569e-09,4.5219383792982626e-13,0.0717199697552084,0.0717199680080469,-2.2836697255988227e-07,-4.240986901937749e-14,0.252
9.64757093657731e-10,5.3820975454144104e-12,0.0717005105009242,0.071700506118773,-2.0622162880991335e-07,-3.950984504841326e-14,0.2525
6.098621052608166e-10,1.0230982727676974e-12,0.0716810561436473,0.0716810535923309,-2.0671637081986008e-07,-3.3540011046273577e-14,0.253
1.5328150970717047e-09,1.3215956107259785e-12,0.0716616094517396,0.0716616088902736,-2.0703655181984575e-07,-3.022994181367533e-14,0.2535
2.0910879972024787e-10,2.0930479571745764e-13,0.0716421709376116,0.0716421703709491,-2.1997511311989439e-07,-1.8040039947986308e-14,0.254
3.6287455956740544e-09,1.4195103426040134e-11,0.0716227381826323,0.0716227391967568,-2.201858626698673e-07,-1.3959970332488858e-14,0.2545
1.683369499350107e-09,1.1704109903476478e-12,0.071603319975919,0.0716033160069769,-2.560124161999234e-07,-1.669888186062174e-15,0.255
4.6337221976111564e-09,1.7725099166199243e-11,0.0715839042465267,0.0715838995552711,-2.471223280100122e-07,-7.498342224909749e-16,0.2555
1.7814569264196223e-10,7.876296836961671e-12,0.0715644993912657,0.0715644897161304,-2.8280843520993824e-07,1.0640143280338243e-14,0.256
1.2691783041196558e-09,7.192996198668311e-13,0.0715451000493719,0.0715450923547254,-2.8296272144997213e-07,1.809013008835514e-14,0.2565
1.9244467963641654e-09,1.315503261878348e-12,0.071525702489848,0.0715256957289671,-2.8960055411001925e-07,2.934002867049923e-14,0.257
3.6129432778864157e-13,3.6129432778864157e-13,0.0715063120312517,0.0715063057800945,-2.7834894598998197e-07,2.927996387014353e-14,0.2575
1.2211461009048463e-10,1.2577994201734555e-12,0.0714869265516087,0.071486922969858,-2.7834893901986305e-07,3.626005745660521e-14,0.258
2.781779293026254e-09,4.2190972937561355e-12,0.0714675486939921,0.0714675472866947,-2.7816392786004195e-07,4.1630110816925914e-14,0.2585
2.081113059659856e-13,2.0819457269283248e-13,0.0714481788922254,0.0714481765202398,-2.682453878199726e-07,4.256013944048398e-14,0.259
2.197504692103003e-09,5.170891492767282e-12,0.0714288129500365,0.0714288129846079,-2.682453839298552e-07,4.6680107695928896e-14,0.2595
4.364980599191881e-13,4.364980599191881e-13,0.071409457677954,0.0714094556670116,-2.4481900278002997e-07,4.612998351360975e-14,0.26
2.742597815519332e-12,2.742597815519332e-12,0.0713901052251749,0.0713901043914297,-2.4481899962998897e-07,4.903000748457398e-14,0.2605
5.637063038577139e-10,1.080788236684782e-12,0.0713707592398691,0.071370759858283,-2.4481899439003987e-07,5.38900521429575e-14,0.261
3.3992492987078293e-09,4.767991557130813e-13,0.0713514187753379,0.0713514203691111,-2.458523437299468e-07,5.968012542489909e-14,0.2615
4.973280953723958e-10,8.907041770811475e-13,0.0713320875085616,0.0713320863078159,-2.2323507158994796e-07,5.48400300864893e-14,0.262
1.8250209676828888e-10,2.020897338361749e-12,0.0713127585434334,0.071312758602441,-2.228402349400277e-07,5.75700511568078e-14,0.2625
5.338819109024229e-10,1.0147993556586243e-12,0.0712934359752189,0.0712934375286678,-2.225774174899331e-07,6.038008634745573e-14,0.263
1.595480969562857e-10,2.2651325259914756e-13,0.0712741181899144,0.0712741208185085,-2.21596162509885e-07,6.072009214874718e-14,0.2635
2.0625930130524495e-10,2.3800406090401793e-13,0.0712548056254989,0.0712548094696194,-2.2168844183989567e-07,6.551009734678814e-14,0.264
3.5104744944280952e-09,9.77889991204961e-12,0.0712354986564556,0.0712355034951377,-2.2186914996002137e-07,7.037014200517167e-14,0.2645
3.387485014716418e-10,5.131034486183239e-13,0.0712162020288029,0.0712162026107387,-2.4916318270987517e-07,7.786002745313603e-14,0.265
2.1101029257231119e-10,2.8409219421376974e-13,0.0711969059994318,0.0711969070931024,-2.4833305685987087e-07,8.164996456727636e-14,0.2655
2.5711240081438547e-10,3.3240077357277187e-13,0.0711776143135292,0.0711776164913235,-2.48864128919897e-07,8.708008272795276e-14,0.266
1.8743828988920797e-09,4.336406234095591e-12,0.0711583275993156,0.0711583308454835,-2.486579787199048e-07,9.272010242922235e-14,0.2665
1.8024060022270305e-10,3.218952882022563e-13,0.0711390491093618,0.0711390500599085,-2.7044202752994455e-07,1.0389996155102388e-13,0.267
6.561209908717558e-12,6.5610988864150954e-12,0.0711197725955128,0.0711197741398555,-2.7078301740993994e-07,1.1010008009459948e-13,0.2675
3.3705969959552107e-10,7.328998519184893e-13,0.0711005008756357,0.0711005035444035,-2.707830138600452e-07,1.1418014971009693e-13,0.268
2.032927007289409e-09,8.209960489224954e-13,0.071081233100576,0.0710812366477715,-2.715480452700116e-07,1.20010121631986e-13,0.2685
2.190278000635537e-09,2.330705073383399e-12,0.0710619719782102,0.0710619739972429,-2.859553701098881e-07,1.3082005097253546e-13,0.269
7.175401939285564e-10,1.511096803241685e-12,0.0710427161382242,0.0710427159729258,-3.071606501799627e-07,1.469800843534319e-13,0.2695
5.082003012857328e-10,1.0421108420644032e-12,0.0710234621241848,0.071023462486231,-3.06233839429855e-07,1.508699849078754e-13,0.27
1.1195405713593232e-11,1.119490611323215e-11,0.0710042118018007,0.0710042132432903,-3.06784512759924e-07,1.5616002414786667e-13,0.2705
1.9352920654913675e-10,3.5620117966317366e-13,0.070984965769555,0.0709849685642609,-3.067845053498358e-07,1.6361998561587043e-13,0.271
3.1901677965961994e-09,7.468498042229044e-12,0.0709657233599975,0.0709657271690357,-3.069552852999133e-07,1.7109013858429556e-13,0.2715
1.082604700330947e-09,1.646391356580068e-12,0.0709464873315049,0.0709464886223671,-2.945994903699647e-07,1.7140997822517878e-13,0.272
4.3966224966274225e-09,1.5628706662162983e-11,0.0709272530670161,0.0709272553990347,-2.934239092299354e-07,1.7352005249327007e-13,0.2725
1.4163309414172431e-10,8.640310689145281e-14,0.0709080251851612,0.0709080238896517,-2.7731116460983675e-07,1.698001548394723e-13,0.273
1.7196117030326974e-09,2.050595804270472e-12,0.0708887968937256,0.0708887984548547,-2.773922537799376e-07,1.720000010474454e-13,0.2735
2.0359891966803545e-09,3.393091363435019e-12,0.07086957633209,0.070869577444053,-2.9402268172983373e-07,1.7953997663577859e-13,0.274
6.184122103292111e-10,1.4291068328731171e-12,0.0708503597124561,0.0708503591392258,-2.764566216699547e-07,1.7599008188262655e-13,0.2745
1.2102717994455503e-09,5.609956943430916e-13,0.0708311442021815,0.0708311443474441,-2.7646810465986084e-07,1.7683012172586832e-13,0.275
2.0690992946770237e-09,6.855599421484726e-12,0.0708119330878431,0.0708119327436561,-2.657180864999286e-07,1.7232005752876312e-13,0.2755
8.825684072455431e-10,1.0426937091523314e-12,0.0707927285451529,0.0707927255440323,-2.4527553376990814e-07,1.7334007493263748e-13,0.276
1.4615909871285027e-10,9.379996779301791e-14,0.0707735228677411,0.0707735202324114,-2.454141094698683e-07,1.7874005227291878e-13,0.2765
1.939397101247131e-09,3.195999020988438e-12,0.0707543192616576,0.0707543181806788,-2.448414793099988e-07,1.843100325138458e-13,0.277
4.425652899708865e-10,1.3726103587075045e-12,0.0707351204095232,0.0707351187575555,-2.507895863099966e-07,1.8902002359155734e-13,0.2775
4.910676296154826e-09,8.12680478468053e-12,0.0707159235483757,0.0707159236069971,-2.5068754919989854e-07,1.9124003595993866e-13,0.278
2.5182822077640665e-09,4.188899227486331e-12,0.0706967322319326,0.0706967289860465,-2.3531868837984443e-07,1.9241010694448502e-13,0.2785
5.191490501377238e-09,9.439990455994973e-12,0.0706775426258344,0.0706775389094648,-2.54439794369855e-07,2.0213995408080443e-13,0.279
3.7865557078742285e-09,4.8992893075805455e-12,0.0706583571791664,0.0706583502537406,-2.3692593648983774e-07,2.0153995659855095e-13,0.2795
4.639242046078351e-10,2.8680113839385513e-12,0.070639175675734,0.0706391654815556,-2.0117622132986672e-07,1.9960010207153989e-13,0.28
2.46271059101133e-12,2.462793857738177e-12,0.0706199946114792,0.0706199864493676,-2.001246655698643e-07,2.011099620169432e-13,0.2805
1.659873904991116e-09,5.403802405545832e-12,0.0706008148433049,0.0706008091444628,-2.0012466030996587e-07,2.0653010551763273e-13,0.281
3.334157949730354e-10,8.485018243575837e-13,0.0705816423404617,0.070581635774216,-2.1711601823001803e-07,2.1288006080144584e-13,0.2815
5.89020290875375e-10,1.092306800565268e-12,0.0705624659236059,0.0705624606649391,-2.174140608199749e-07,2.1513997180977462e-13,0.282
3.408101023616439e-10,1.8755969000139316e-12,0.0705432920779414,0.0705432880370296,-2.1636417764001568e-07,2.1572001997205437e-13,0.2825
4.5320559804995497e-10,9.701128789174618e-13,0.0705241239046218,0.070524121281107,-2.157424697198443e-07,2.182301648417928e-13,0.283
1.0247578063893314e-09,2.744998672810084e-12,0.0705049562868456,0.0705049549539035,-2.163889113999777e-07,2.2222002883653946e-13,0.2835
2.501679002842039e-10,5.714040351989524e-13,0.0704857900336451,0.0704857895032994,-2.170268672400423e-07,2.2578011509011287e-13,0.284
4.375182993676674e-10,7.744915819785092e-13,0.0704666248820416,0.0704666256203253,-2.1749746462987503e-07,2.3024008914684924e-13,0.2845
1.884499098436798e-09,4.85500528668581e-13,0.0704474632026524,0.0704474648187509,-2.1750547999992674e-07,2.3324007655811663e-13,0.285
4.168947964622305e-10,9.342943085854927e-13,0.0704283037130333,0.0704283043316804,-2.07449130229867e-07,2.3258001427550745e-13,0.2855
6.647508932200452e-10,1.441902153231922e-12,0.070409144307141,0.0704091459275752,-2.080564183799729e-07,2.396899952822329e-13,0.286
2.917178998362857e-10,7.722017469902198e-13,0.0703899871652042,0.0703899894119912,-2.0812558191988552e-07,2.4626004360706055e-13,0.2865
2.9876209006740595e-09,8.726394606917154e-12,0.0703708323459352,0.0703708353775423,-2.0846457920000241e-07,2.5276005247154565e-13,0.287
5.16268208738957e-10,1.2379958169717042e-12,0.070351684453453,0.0703516831644556,-2.3785665004987834e-07,2.6285007156956475e-13,0.2875
3.2482626033392137e-09,5.542996617258211e-12,0.0703325323416501,0.0703325310180239,-2.3906351416004556e-07,2.681700347895166e-13,0.288
3.0074420731551754e-10,5.428019145270468e-13,0.0703133864908891,0.0703133803670445,-2.77021058919932e-07,2.820701571620843e-13,0.2885
4.565478967100134e-10,2.0562995750594837e-12,0.0702942371374915,0.070294231420141,-2.77361536960008e-07,2.8684997085970387e-13,0.289
1.1225560758720832e-10,9.930944955272025e-14,0.0702750899992002,0.0702750854147827,-2.7797756590986454e-07,2.9303014008330575e-13,0.2895
1.3790187880502458e-09,4.5199954890051686e-13,0.0702559418391926,0.0702559387582964,-2.780582035999662e-07,2.9727002109902756e-13,0.29
3.917979302103802e-09,3.0224989178151418e-12,0.0702367968995567,0.0702367931071759,-2.9207330209989404e-07,3.04530055686425e-13,0.2905
3.4238351043214266e-10,3.3419100819997993e-13,0.0702176568945174,0.0702176483236325,-2.5897119967986486e-07,2.9499016077072504e-13,0.291
1.2747997102380282e-12,1.2748968547526829e-12,0.0701985126376498,0.070198505039207,-2.5816960294989914e-07,2.964800713961546e-13,0.2915
3.7513860073890015e-10,2.0290019664415126e-12,0.0701793683342636,0.0701793624777155,-2.581695978899276e-07,3.012700765941956e-13,0.292
7.861632039807276e-10,1.765101953488113e-12,0.0701602263838944,0.070160221945337,-2.5808854841984086e-07,3.0716011331644033e-13,0.2925
1.1376955905140207e-09,2.2907925556481246e-12,0.0701410847885054,0.0701410812406298,-2.578691319899372e-07,3.110801546912789e-13,0.293
1.7516647021764697e-09,8.509026816483356e-13,0.0701219439866236,0.0701219413396461,-2.5784385329001396e-07,3.161899995302031e-13,0.2935
3.2754220169461945e-10,6.424999421383859e-13,0.0701028053412256,0.0701028021149963,-2.4514711476986487e-07,3.153900751673433e-13,0.294
1.9388779470830286e-10,7.31199822912032e-12,0.0700836656989615,0.0700836636339166,-2.446155036200156e-07,3.231401691367042e-13,0.2945
1.4371440149041348e-10,3.064895559568015e-12,0.0700645282048996,0.0700645273008345,-2.4477030281994973e-07,3.3191006366950493e-13,0.295
1.110777997359591e-10,1.5411283360577954e-13,0.07004539025516,0.070045390386194,-2.448536258600406e-07,3.412699810245723e-13,0.2955
1.216474976306614e-10,6.320804990522788e-12,0.0700262518829079,0.0700262529181854,-2.4483840488994e-07,3.4896998485356434e-13,0.296
3.748565596817244e-09,4.4930725806580085e-13,0.0700071174777483,0.0700071192622789,-2.4490275070984495e-07,3.5572998539901146e-13,0.2965
6.175975009181656e-10,8.025108355624866e-13,0.0699879835821741,0.0699879814127829,-2.2115615345985606e-07,3.5754016934619326e-13,0.297
3.073549595389302e-09,5.635908406631529e-13,0.0699688461987152,0.069968844964695,-2.2129400310995362e-07,3.6393002326995383e-13,0.2975
2.031192006257676e-09,7.702033455458945e-13,0.0699497125514888,0.069949708554794,-2.1816147278996313e-07,3.684500621270459e-13,0.298
3.1655927879015167e-12,3.1655927879015167e-12,0.0699305783333451,0.0699305731757863,-2.284623647199821e-07,3.761301166360642e-13,0.2985
7.221747921892785e-10,9.45969691468207e-12,0.069911443298103,0.06991143944669,-2.284623612900001e-07,3.79850014289862e-13,0.299
2.1146067119559575e-09,1.8490764475131982e-13,0.06989230848742,0.0698923052165676,-2.2898646143002313e-07,3.8383012046505627e-13,0.2995
2.826072709183336e-13,2.827044154329883e-13,0.0698731726432181,0.0698731685983547,-2.2119433919004158e-07,3.841701262663477e-13,0.3
1.7208724029105227e-09,1.8311047123020785e-12,0.0698540347762649,0.0698540323765388,-2.2119433690996441e-07,3.8638016397474217e-13,0.3005
5.606071162844728e-13,5.606071162844728e-13,0.0698349001697419,0.0698348959801954,-2.4156030145995946e-07,3.9241006277723756e-13,0.301
1.6842929828619901e-10,7.240041899336802e-14,0.0698157629713781,0.069815759491565,-2.4156029961985154e-07,3.947400132459089e-13,0.3015
3.055124903061923e-10,2.9830304892897175e-13,0.0697966250720835,0.0697966224803627,-2.416623577298615e-07,3.999101397256233e-13,0.302
2.9817469326953727e-10,1.965927420854996e-13,0.0697774868722496,0.0697774851540945,-2.413920439899367e-07,4.033999696784196e-13,0.3025
2.6158709920398593e-10,3.480549182199866e-14,0.0697583482663569,0.0697583474115132,-2.4114058659987017e-07,4.0843001723744887e-13,0.303
5.349086035222328e-10,3.929911951416898e-12,0.0697392091809249,0.0697392091545433,-2.4081000542003524e-07,4.1164012302974395e-13,0.3035
3.640550499950379e-09,4.722000568335716e-12,0.0697200711811978,0.0697200717231233,-2.3985339938996895e-07,4.151600938029354e-13,0.304
8.624073677410138e-13,8.625045122556685e-13,0.0697009361085389,0.0697009319104297,-2.554421896100185e-07,4.1888996611672e-13,0.3045
4.775473072538006e-10,3.670674875166924e-14,0.0696817953337045,0.069681791761232,-2.554421849800415e-07,4.234700697741678e-13,0.305
1.5064708924761305e-09,2.6311036682713507e-12,0.0696626537574926,0.0696626507575978,-2.5603349042995806e-07,4.2512000864025623e-13,0.3055
2.8972167026575235e-09,2.4607121895670048e-12,0.0696435119121725,0.0696435090627791,-2.5569606838002183e-07,4.283400890925382e-13,0.306
3.0838416958944848e-09,9.328496308746992e-12,0.0696243706109823,0.0696243664098872,-2.4404506592987617e-07,4.1939000015867034e-13,0.3065
2.027211204458368e-09,4.749950432980654e-13,0.0696052315486721,0.0696052238695965,-2.719179177498778e-07,4.213901363264716e-13,0.307
3.282929483816588e-13,3.281958038670041e-13,0.069586091931687,0.0695860821043829,-2.9169410526992505e-07,4.3316001827053974e-13,0.3075
1.5390370922130359e-09,7.141093272267085e-13,0.0695669454522511,0.06956693686087,-2.9169410086004113e-07,4.376501331476712e-13,0.308
2.3204180243929784e-10,3.449046603876127e-13,0.0695477997631191,0.0695477900950936,-3.0923788786000467e-07,4.481300313469161e-13,0.3085
6.561501342261522e-12,6.561501342261522e-12,0.0695286509147183,0.0695286424608844,-3.094485435299957e-07,4.537999750281463e-13,0.309
1.348640088494335e-09,6.494804694057166e-15,0.0695095040001762,0.0695094971216613,-3.0944854324983784e-07,4.5408013286951654e-13,0.3095
8.198873108211657e-10,1.5377005224692653e-12,0.069490353802996,0.0694903465714581,-3.188555872499395e-07,4.611300490758863e-13,0.31
5.569919692138825e-09,2.05385985996287e-11,0.0694712010979344,0.0694711948776377,-3.196462785900328e-07,4.665300264161676e-13,0.3105
6.125569912418527e-10,1.2467943344418586e-12,0.0694520550792934,0.069452041478563,-4.372670640998347e-07,4.943801444612372e-13,0.311
2.6445267919950055e-09,4.180100710016177e-12,0.0694329019490585,0.0694328868947114,-4.373057565399286e-07,5.017401424889378e-13,0.3115
1.7621999692796209e-10,1.659783421814609e-14,0.0694137484137699,0.0694137304666004,-4.268675520599074e-07,5.02250151190875e-13,0.312
3.926600017356563e-10,9.477973961224961e-13,0.0693945904349936,0.0693945735698583,-4.2595783235994597e-07,5.020400328098473e-13,0.3125
6.238028010807639e-10,1.4866996522755471e-12,0.0693754309296364,0.0693754152187107,-4.256939846699389e-07,5.035501095956851e-13,0.313
2.930481801666218e-09,1.3560957912162053e-12,0.0693562697833025,0.0693562552179492,-4.25381475929916e-07,5.020699567898079e-13,0.3135
1.4428429284674138e-10,2.427918976977139e-13,0.0693371106309419,0.0693370931911098,-3.992470357899302e-07,4.97949988534363e-13,0.314
3.742439094733818e-09,4.028694045032921e-12,0.0693179459346554,0.0693179297453793,-3.993201757399728e-07,5.036400983760014e-13,0.3145
3.8710172012290656e-09,6.545500252919112e-12,0.0692987860996179,0.0692987648476675,-3.635504051500288e-07,5.015601649283052e-13,0.315
3.2490760082382053e-10,4.505007478172729e-13,0.0692796230605832,0.0692795983390491,-3.90916424309988e-07,5.085801571547144e-13,0.3155
5.856786999824948e-10,1.3709033908071433e-12,0.0692604529910383,0.0692604302349938,-3.898532744898552e-07,5.088999967955976e-13,0.316
5.101492006609476e-10,2.0895923880104306e-12,0.06924127991852,0.0692412592447491,-3.8930444118986766e-07,5.097699606188e-13,0.3165
4.2529868515828184e-13,4.2539582967293654e-13,0.0692221063113029,0.0692220879680682,-3.890905148199765e-07,5.094700702978905e-13,0.317
3.1730174043786974e-13,3.172878626500619e-13,0.0692029286678271,0.0692029128049974,-3.890905146300243e-07,5.095401097582331e-13,0.3175
3.5800409858843807e-10,2.2390422849127845e-13,0.0691837491335057,0.0691837353659289,-3.890905146198328e-07,5.096300985385493e-13,0.318
7.853739047991581e-10,1.92240667828969e-12,0.0691645680327975,0.0691645556931462,-3.8753352076003646e-07,5.091200898366122e-13,0.3185
2.8468447044183165e-09,1.4969969708289455e-13,0.069145385008638,0.0691453738774135,-3.875870472598922e-07,5.100100029797883e-13,0.319
1.2691069029013846e-10,2.1749269052406817e-13,0.0691262022735178,0.0691261895221191,-4.0174018497984854e-07,5.159700791623756e-13,0.3195
5.015976939359845e-10,6.609018887715479e-13,0.0691070144714518,0.0691070034006243,-4.01179644739973e-07,5.149201377785406e-13,0.32
4.502684808338486e-09,7.386896649919095e-12,0.0690878245669825,0.0690878148305168,-4.0102302713003295e-07,5.131400946517539e-13,0.3205
4.2174571057707055e-09,6.537201335810039e-12,0.0690686371568587,0.0690686234924777,-4.2836568392998556e-07,5.167400795452748e-13,0.321
2.529159798259073e-09,2.419869860048607e-13,0.0690494473259566,0.069049429805747,-4.5740167017990427e-07,5.182800803110732e-13,0.3215
4.871456016353193e-10,4.72705208309776e-13,0.0690302548826765,0.0690302348176859,-4.338274788300185e-07,5.128200381704362e-13,0.322
5.196208047175688e-10,1.0886014312205816e-12,0.0690110549245116,0.0690110362014901,-4.340644182299763e-07,5.120699871075107e-13,0.3225
2.9432017101260755e-09,9.178505178120133e-12,0.0689918526517956,0.0689918358028864,-4.3382593700996147e-07,5.117299813062193e-13,0.323
2.747505001288175e-10,7.658290668288714e-12,0.0689726514970763,0.0689726314526393,-4.6268196148002705e-07,5.160800172626656e-13,0.3235
1.7651158312759208e-13,1.7649770533978426e-13,0.0689534436643078,0.068953425034139,-4.630604866699521e-07,5.196899768161733e-13,0.324
1.6009930048355159e-09,2.3590018827235326e-12,0.0689342316941107,0.0689342151831901,-4.630604841498326e-07,5.226201416075327e-13,0.3245
3.4903638035377327e-09,1.0079992396327953e-12,0.0689150195089459,0.0689150022010637,-4.4782783476990905e-07,5.184500832117189e-13,0.325
3.2267307992217553e-09,6.844996791599556e-12,0.068895808628165,0.0688957889064437,-4.694277673199503e-07,5.299801396352333e-13,0.3255
2.9976182092106285e-09,2.8376051508516298e-12,0.0688765906222682,0.0688765697740758,-4.575806835699532e-07,5.249600667361909e-13,0.326
2.558803030572321e-10,7.770034615717236e-13,0.0688573692847797,0.0688573480436549,-4.546660531798332e-07,5.256400783387738e-13,0.3265
2.0436067976747907e-09,1.5420026366896877e-12,0.0688381419759186,0.0688381239920396,-4.549696951598823e-07,5.267099690425825e-13,0.327
5.518056012121519e-10,1.070102340072765e-12,0.0688189169753569,0.0688188984370856,-4.76065479069988e-07,5.302900046161296e-13,0.3275
4.470555037272561e-10,2.1729840149475876e-13,0.068799684987894,0.068799667874991,-4.755560547599607e-07,5.330601411668301e-13,0.328
3.792635927535315e-10,6.93806123663876e-13,0.0687804493861763,0.068780433998238,-4.7545260579984205e-07,5.341300318706388e-13,0.3285
4.750743964887505e-10,4.242994844361192e-13,0.068761210654119,0.0687611969573742,-4.75651285389983e-07,5.337299612689916e-13,0.329
2.1297622970761765e-09,2.1797980087612245e-12,0.068741969021047,0.0687419566566841,-4.748601665700066e-07,5.370699544815505e-13,0.3295
4.659639063486765e-10,9.376943665984072e-13,0.0687227262308833,0.0687227128767655,-4.856426202199966e-07,5.414800552383525e-13,0.33
2.2701260316004834e-10,4.790209895411124e-12,0.0687034787102252,0.0687034665816852,-4.853742410799045e-07,5.437000676067338e-13,0.3305
5.529568886109004e-10,9.346967644319193e-13,0.0686842298911843,0.0686842190921015,-4.851743358098327e-07,5.44320014408961e-13,0.331
2.2966710477856367e-10,4.596878433460461e-13,0.0686649749050563,0.0686649649118651,-4.861727059800054e-07,5.47430156760953e-13,0.3315
5.204917996604053e-09,6.731795676451213e-12,0.0686457160361912,0.0686457070887157,-4.867239690698692e-07,5.527299538204966e-13,0.332
3.322506020309035e-10,1.5720758028692217e-13,0.0686264573064232,0.0686264442290316,-4.715252297999087e-07,5.517101532570567e-13,0.3325
6.9934109891978125e-09,6.075098757385433e-12,0.0686071902149178,0.0686071793789631,-4.7075516057992935e-07,5.550800704495762e-13,0.333
5.57979801252273e-10,3.3182068204240522e-12,0.0685879267351268,0.0685879092175357,-4.745675245799389e-07,5.594301064060225e-13,0.3335
5.953889048448957e-10,9.44896938470663e-13,0.0685686533484151,0.0685686382191413,-4.7408174298985487e-07,5.600201292282891e-13,0.334
3.7077497044846197e-09,2.6290081223123707e-12,0.0685493755502979,0.0685493623054988,-4.758199529599112e-07,5.684599926197853e-13,0.3345
4.804169978500639e-10,8.834044606942371e-13,0.0685300990829405,0.068530082159451,-4.788922999500109e-07,5.737500318597766e-13,0.335
3.7341049696770767e-10,3.735900477863652e-13,0.0685108144649086,0.0685107986033856,-4.786821790599225e-07,5.789999556193859e-13,0.3355
6.603051438958119e-13,6.603051438958119e-13,0.0684915254738737,0.0684915109450572,-4.787040490299502e-07,5.852000741629615e-13,0.336
4.476852499823991e-09,5.820607884565732e-12,0.0684722322090853,0.0684722191397192,-4.787040417399916e-07,5.922499903693312e-13,0.3365
5.65102700744724e-10,7.987915884299923e-13,0.0684529419785859,0.0684529226641405,-5.17130086879862e-07,6.093699763537463e-13,0.337
1.2877196947647107e-09,1.7530421558831222e-13,0.0684336412393581,0.0684336228086241,-5.16847402179995e-07,6.161900416995492e-13,0.3375
5.141387038332113e-10,5.126038482572426e-13,0.0684143371505344,0.068414318776074,-5.050676001399322e-07,6.200200942940715e-13,0.338
3.4111599656050373e-10,1.050506903688131e-12,0.0683950275880516,0.068395010665106,-5.045924876898988e-07,6.271300753007969e-13,0.3385
8.178047961049373e-10,2.26929586233382e-12,0.068375714491327,0.0683756991657387,-5.047699172700416e-07,6.338399857058752e-13,0.339
2.2519348885641222e-10,4.1397441030710525e-14,0.0683563967907437,0.0683563824285373,-5.041854579900234e-07,6.403801100507422e-13,0.3395
1.4766270012289695e-09,1.128291904350931e-12,0.0683370742094039,0.0683370612204064,-5.043638204998979e-07,6.488800382425941e-13,0.34
4.70132470453688e-09,1.5403192610286e-11,0.0683177490117419,0.0683177355181716,-5.143182491499764e-07,6.615599994902466e-13,0.3405
4.2265810296093775e-10,5.029310301551959e-14,0.0682984211753527,0.068298403336329,-4.974400751600345e-07,6.630401522961238e-13,0.341
2.0966500063890336e-09,3.623101818561736e-12,0.0682790849318283,0.0682790697985398,-4.978133357799296e-07,6.712601394870399e-13,0.3415
2.887143024654648e-10,3.9229730575129906e-13,0.0682597496190347,0.0682597339529451,-5.16281008249974e-07,6.8329001311207e-13,0.342
3.003633591847077e-09,2.5524998781278896e-12,0.0682404044658168,0.0682403902809868,-5.166076498600014e-07,6.911400705217341e-13,0.3425
0.0,0.0,0.06822105755757,0.0682210411403346,-5.175034636598769e-07,6.959500250397488e-13,0.343
1.948955025143917e-10,3.4659775050016606e-13,0.0682017029182963,0.068201688064742,-5.175034588199984e-07,7.009501486188174e-13,0.3435
4.880351955893758e-10,1.0648010251301798e-12,0.0681823440205468,0.0681823304215532,-5.176433070098845e-07,7.078200872645546e-13,0.344
9.463629879746804e-11,3.7769787297747826e-13,0.0681629808365652,0.0681629680824002,-5.174400168198642e-07,7.16020125135497e-13,0.3445
5.798331953466018e-10,5.416916915024217e-13,0.0681436124168976,0.0681436007305414,-5.174285706800383e-07,7.206700514128528e-13,0.345
5.560316998498571e-09,5.516975765118559e-13,0.0681242394696791,0.0681242284135927,-5.179375450498503e-07,7.300299687679201e-13,0.3455
1.3817375993374625e-09,5.24094656562113e-13,0.0681048670539933,0.0681048501233665,-4.862561072298873e-07,7.277800324195782e-13,0.346
3.4329639964081338e-09,8.575404275568133e-12,0.0680854851063596,0.0680854681983297,-4.966111365298405e-07,7.367201466934592e-13,0.3465
4.569707945378809e-10,2.3300805729320473e-14,0.0680661034766921,0.0680660825038238,-5.274476337498949e-07,7.430800766372592e-13,0.347
3.496339051611841e-10,6.021197429539882e-12,0.0680467114385831,0.0680466912901727,-5.266442437699189e-07,7.441000940411335e-13,0.3475
2.345285077254289e-10,1.2549683514606613e-13,0.0680273133130479,0.0680272946717425,-5.26124482860043e-07,7.492400797004528e-13,0.348
4.1445991083577383e-10,5.179051631998277e-13,0.0680079087289304,0.0680078916979764,-5.259167605898857e-07,7.535500001765172e-13,0.3485
2.9038427079575158e-09,2.832803436270126e-12,0.0679884992915317,0.0679884836165665,-5.252231392899494e-07,7.568800187290892e-13,0.349
5.469262959190146e-10,1.3102019469357629e-12,0.0679690881843044,0.0679690701646847,-5.484177997999197e-07,7.702300169193377e-13,0.3495
3.808885998268785e-09,6.583594780451563e-12,0.0679496692348836,0.0679496518968829,-5.498410232999094e-07,7.770999555650748e-13,0.35
2.3935199655600314e-10,1.0949574580365606e-13,0.0679302503415978,0.067930227579325,-5.135679495300166e-07,7.809200334996103e-13,0.3505
6.162268056941755e-10,2.1199708655217364e-13,0.0679108199113825,0.0679107981441084,-5.130128823800043e-07,7.8576012883802e-13,0.351
7.908225047037476e-10,1.7234963456402852e-12,0.0678913839233874,0.0678913637233533,-5.136324279599903e-07,7.920400446614906e-13,0.3515
2.6714991052667614e-09,6.758010817620175e-12,0.067871941926149,0.0678719232480205,-5.136845739198495e-07,7.946200121511371e-13,0.352
1.5606177045102143e-09,2.5079938126282286e-13,0.0678524983297035,0.0678524771218998,-4.874341342500036e-07,7.916800895402254e-13,0.3525
2.0493405999966186e-09,8.689993169497257e-13,0.067833047312888,0.0678330262828224,-4.847115523700079e-07,7.877201495254393e-13,0.353
7.414071023781332e-10,1.5877021919408207e-12,0.067813589831462,0.0678135687361637,-4.7406625381003764e-07,7.793000186134824e-13,0.3535
1.5731606989310976e-09,1.7820467324014544e-13,0.0677941250410554,0.0677941056133545,-4.7468841397001714e-07,7.802499965570142e-13,0.354
3.414990595862477e-09,1.0694709007275094e-11,0.0677746591374796,0.0677746389504831,-4.5682031414996487e-07,7.746301430161529e-13,0.3545
4.076896875648828e-10,7.481210095861002e-12,0.0677551885146657,0.0677551640074068,-4.885890785199989e-07,7.793999820537856e-13,0.355
1.8634739584744153e-10,3.1329105976141136e-13,0.0677357116118789,0.0677356881836085,-4.879919281600229e-07,7.773100739461025e-13,0.3555
2.9032121984240433e-09,3.4395958303790053e-12,0.0677162227930689,0.0677162012519987,-4.881086124700236e-07,7.786200070108995e-13,0.356
1.6700376914702275e-09,1.245489822387924e-12,0.0676967319872148,0.0676967085991915,-5.103740097500437e-07,7.880399891663226e-13,0.3565
7.893632969491193e-10,1.453198672507483e-12,0.0676772329921555,0.0676772095917297,-5.025299156099713e-07,7.847099706137506e-13,0.357
1.901237695056679e-09,1.0766942892814768e-12,0.067657726222344,0.0676577047297074,-5.02979764239889e-07,7.894800264918178e-13,0.3575
2.7833491067497107e-10,6.1581018062639714e-12,0.0676382154112262,0.0676381936579607,-5.186512528300088e-07,7.99190141148598e-13,0.358
4.1414990881172287e-10,8.280043317654417e-13,0.0676187001117176,0.0676186800426368,-5.189333848599868e-07,8.019301368789034e-13,0.3585
5.177877196449465e-09,1.0417708362631117e-11,0.0675991746768638,0.0675991560541404,-5.178846459899349e-07,8.005100488733818e-13,0.359
4.796040092847065e-10,2.3800406090401793e-14,0.0675796502262501,0.0675796252926289,-5.399688972999861e-07,8.01430102836953e-13,0.3595
4.2274320155577527e-10,3.304995166431013e-13,0.0675601131969715,0.0675600894700703,-5.396091984199297e-07,8.029501542827777e-13,0.36
4.819967064362274e-10,7.437939153476236e-13,0.0675405686124472,0.0675405466866122,-5.394692609698472e-07,8.076900693404498e-13,0.3605
7.934269907750036e-11,5.895700594393816e-12,0.0675210174737716,0.0675209973188931,-5.396751399399692e-07,8.125999872987677e-13,0.361
3.897878006475786e-09,7.67400032408716e-12,0.0675014633371755,0.0675014449852638,-5.39496844619838e-07,8.168700091348846e-13,0.3615
4.663738104038195e-09,4.81099882154723e-12,0.0674819062034269,0.0674818831815018,-5.731395222199724e-07,8.283601669184515e-13,0.362
1.4017509930575045e-09,5.918043832764397e-13,0.0674623423328681,0.0674623138951938,-6.051614254598981e-07,8.39649964140543e-13,0.3625
1.6971689331679585e-10,1.1639300634413985e-13,0.0674427664098836,0.0674427375545161,-5.95429945640007e-07,8.414800974076986e-13,0.363
2.1388790738541275e-10,1.0000333894311098e-13,0.0674231815933976,0.0674231548576174,-5.956146010099948e-07,8.487099911747009e-13,0.3635
8.844957960496558e-10,1.5675932774072976e-12,0.0674035898183752,0.0674035653696233,-5.951423963598303e-07,8.541700333153379e-13,0.364
2.4843904988802734e-09,4.1329023536818e-12,0.0673839918475673,0.0673839689880109,-5.943207740599036e-07,8.625500487469129e-13,0.3645
3.211144503079133e-09,1.5837053890521702e-12,0.0673643881441065,0.0673643648355827,-5.848391811500049e-07,8.65460047377864e-13,0.365
1.3451180447265898e-10,2.347011474057581e-13,0.0673447790959853,0.067344754101379,-6.076538735298818e-07,8.769701544814046e-13,0.3655
5.101522121409019e-10,1.889405298882707e-12,0.0673251599820616,0.0673251370596318,-6.077174904098748e-07,8.847300062703178e-13,0.366
3.1036950787211026e-10,4.935080122336899e-13,0.067305534976133,0.0673055137317396,-6.081577790199161e-07,8.937601093245151e-13,0.3665
5.503955902153024e-10,8.023998132600241e-13,0.0672859016563395,0.0672858820474578,-6.086076328598589e-07,9.005600085099097e-13,0.367
1.7094057003230745e-09,3.6259883984257613e-13,0.0672662615337323,0.067266243151257,-6.080195387400157e-07,9.057899829495453e-13,0.3675
7.194262963139408e-10,4.826000710167477e-13,0.0672466158792144,0.0672465968662478,-6.194179002199512e-07,9.185499583175272e-13,0.368
3.4183934016773776e-09,8.346406898951386e-12,0.0672269615522068,0.0672269434718289,-6.199002114699176e-07,9.27090001989761e-13,0.3685
4.931886010695052e-10,4.753003546298373e-13,0.067207303785564,0.0672072814369877,-5.909613208900447e-07,9.252700602230268e-13,0.369
5.43065398206366e-10,9.013068069663177e-13,0.0671876343298626,0.0671876131660449,-5.910689514399166e-07,9.329700640520189e-13,0.3695
5.460839003212925e-10,1.9970969322713472e-12,0.0671679573351129,0.0671679374643458,-5.91854674979967e-07,9.40099994378718e-13,0.37
3.510511048521181e-10,5.685035775471192e-13,0.0671482750067481,0.0671482564365006,-5.915029191699405e-07,9.450600024774047e-13,0.3705
5.857443002854623e-10,1.0232925617970068e-12,0.0671285822143995,0.0671285648347264,-5.9209672525996e-07,9.506900475186875e-13,0.371
6.788386089362497e-09,3.6340375153542936e-13,0.0671088819339054,0.0671088654552814,-5.926475260900361e-07,9.584800401279958e-13,0.3715
4.1536600547953384e-10,1.0668965710891598e-12,0.0670891820321803,0.0670891577355061,-6.137763825899475e-07,9.682300534247235e-13,0.372
7.659862882869461e-10,6.627406956560833e-12,0.0670694675641779,0.0670694444435,-6.133572566298807e-07,9.710799872553189e-13,0.3725
1.3480883076510963e-13,1.3471168625045493e-13,0.0670497468121341,0.0670497248849131,-6.127728259500316e-07,9.73200036183397e-13,0.373
2.7436108940293025e-12,2.7436941607561494e-12,0.0670300147653237,0.0670299944735045,-6.127728216700351e-07,9.774900073394877e-13,0.3735
1.2890409573085293e-10,2.0709822745601514e-13,0.0670102775273271,0.0670102585288977,-6.127728203399359e-07,9.789001206850223e-13,0.374
1.6438208988445169e-09,3.477079735247912e-13,0.0669905302768244,0.0669905121999309,-6.120947215499262e-07,9.779800667214511e-13,0.3745
1.9486580404848297e-10,5.557082571883143e-13,0.0669707768042499,0.0669707575629314,-6.214398423098379e-07,9.79740160528264e-13,0.375
5.871262004353284e-09,2.0382029397580936e-12,0.0669510133186762,0.0669509949853961,-6.212588414399468e-07,9.744800452682334e-13,0.3755
3.052715025209096e-10,2.5260349367783874e-13,0.0669312480994106,0.0669312232905743,-6.626190539899424e-07,9.79070123585668e-13,0.376
2.4040491819476983e-13,2.4050206270942454e-13,0.0669114681047166,0.0669114444975299,-6.6290385541002e-07,9.767200069565884e-13,0.3765
7.504196986030109e-10,1.113706349364918e-12,0.0668916794556279,0.0668916573289675,-6.629038582599538e-07,9.739301379263487e-13,0.377
2.879854132942228e-10,3.472083731637099e-13,0.0668718829127092,0.0668718616696684,-6.628016086798402e-07,9.723901371605503e-13,0.3775
7.607582064306229e-10,1.3049977765078324e-12,0.0668520775421778,0.0668520575097919,-6.628866645599311e-07,9.713800944166628e-13,0.378
4.249634102948541e-09,9.41480227112379e-12,0.0668322640086181,0.066832244754295,-6.631811141498585e-07,9.708800603747125e-13,0.3785
3.133660969600882e-10,6.641909244819999e-13,0.0668124471700991,0.0668124242381623,-6.623435310300265e-07,9.755100373320946e-13,0.379
7.743873042809213e-10,1.5761003613334879e-12,0.0667926153137869,0.0667925940832313,-6.626258511499995e-07,9.80230003069793e-13,0.3795
1.0532338889923665e-10,1.4366979828039916e-12,0.0667727756631872,0.066772755318214,-6.640033727600171e-07,9.848300560472145e-13,0.38
2.5790480862042386e-13,2.5789093083261605e-13,0.0667529278082293,0.066752908653598,-6.635575112799025e-07,9.814200233743131e-13,0.3805
6.385696194044499e-09,5.7025911770480775e-12,0.0667330702476825,0.066733052066043,-6.635575137299825e-07,9.788901460250354e-13,0.381
5.845742709342794e-09,5.1256915378772305e-12,0.0667132118363025,0.0667131856260142,-6.576344037700129e-07,9.78930044664983e-13,0.3815
5.457106017070501e-10,8.145012442284383e-13,0.0666933416752464,0.066693310046071,-6.851285926398436e-07,9.837900893233664e-13,0.382
1.595695936496e-10,2.0279611323559266e-13,0.0666734561494766,0.0666734268465464,-6.837480595299223e-07,9.789801348053517e-13,0.3825
4.29425495163116e-10,1.9290957720130564e-12,0.0666535613179901,0.066653534345764,-6.836593041598983e-07,9.727401176218287e-13,0.383
1.3468332976662722e-09,4.3530457016771607e-13,0.0666336591059649,0.0666336338116677,-6.833133428798752e-07,9.648701108921909e-13,0.3835
5.901949068354284e-10,1.193503629259851e-12,0.0666137480911129,0.0666137225455304,-6.71268778219998e-07,9.540701562116283e-13,0.384
3.1013868972973313e-09,9.3119956190435e-13,0.0665938264420937,0.0665938020043396,-6.718501838099029e-07,9.484500858303324e-13,0.3845
9.522913985149373e-10,1.5333984082488428e-12,0.0665738984603717,0.0665738715702257,-6.943273808200211e-07,9.525301554458299e-13,0.385
4.001162692834903e-09,8.119907524140046e-12,0.0665539581051988,0.0665539322014102,-6.954358229699364e-07,9.520400960638664e-13,0.3855
3.447455293459356e-09,5.237602018759446e-12,0.0665340103473752,0.0665339818060293,-6.817897938399091e-07,9.42499984307732e-13,0.386
5.433689692635468e-09,1.1743897521121482e-11,0.0665140563753,0.0665140236490796,-6.440861266198902e-07,9.323100017694097e-13,0.3865
4.1497849601057624e-10,5.647982082024328e-13,0.0664940921767318,0.0664940554302135,-6.295360925299975e-07,9.245700993004702e-13,0.387
6.388355955344593e-10,1.7609524949335764e-13,0.0664741104783316,0.0664740771147991,-6.297837354600315e-07,9.18080065095972e-13,0.3875
7.264722018396341e-10,1.4500067813116857e-12,0.0664541198067914,0.0664540890767263,-6.2869283530987e-07,9.085100293598769e-13,0.388
2.329267057010753e-10,5.948019854429276e-13,0.066434119981897,0.0664340911337274,-6.300321116598472e-07,9.038700777425079e-13,0.3885
4.502435924091941e-10,8.269079865286244e-13,0.0664141102551221,0.0664140832894309,-6.295874305998605e-07,8.960601358132259e-13,0.389
4.6187449698198435e-10,1.1181056080999952e-12,0.066394090993459,0.0663940653675807,-6.296692013399961e-07,8.885600588648401e-13,0.3895
1.715624198261878e-09,1.050201592356359e-12,0.0663740637309032,0.0663740392745949,-6.300678290199063e-07,8.850301134316618e-13,0.39
6.506293975805377e-10,1.4492018696188325e-12,0.066354027030146,0.0663540019853366,-6.392635896398935e-07,8.822801430413696e-13,0.3905
2.298245413423494e-09,5.118960810790441e-13,0.0663339773063936,0.0663339531831956,-6.385990969099559e-07,8.730199722861709e-13,0.391
3.228178793723835e-09,1.2236878177418475e-12,0.0663139191347903,0.0663138937071013,-6.299933612398737e-07,8.62690127667598e-13,0.3915
1.4791597946484103e-09,1.9019508190609713e-13,0.0662938526666591,0.0662938236657005,-6.582749832099825e-07,8.636099647907347e-13,0.392
3.6044039974925113e-10,8.180123245438153e-13,0.0662737743054851,0.0662737444526963,-6.669383471700086e-07,8.624700346265834e-13,0.3925
3.4505770046822093e-09,1.206895694494392e-12,0.0662536834351231,0.0662536547452443,-6.66991809299914e-07,8.589600385133789e-13,0.393
1.1610157280017575e-13,1.1610157280017575e-13,0.0662335850291704,0.0662335528750682,-6.776976095299644e-07,8.578201083492276e-13,0.3935
1.191014689649883e-09,2.269906484997364e-12,0.0662134713192769,0.066213440765674,-6.776976137999862e-07,8.53790128874099e-13,0.394
6.132093999244859e-10,9.51100309620756e-13,0.0661933473933722,0.0661933177500394,-6.790859182299533e-07,8.546501180373145e-13,0.3945
6.763284099431388e-10,1.7735951596264954e-12,0.0661732120665608,0.0661731838068139,-6.796401380399723e-07,8.50200118640565e-13,0.395
1.9759404945585146e-09,3.798100722818276e-12,0.0661530661570575,0.066153038897795,-6.816565136199323e-07,8.483400613934489e-13,0.3955
7.384578087910043e-10,8.03301869467532e-13,0.0661329117316022,0.0661328828409317,-6.635365421999145e-07,8.419100919893063e-13,0.396
1.735337984420937e-10,5.9432042620599645e-12,0.0661127438752336,0.0661127156083027,-6.633946754998864e-07,8.390801074786847e-13,0.3965
6.243743994049922e-10,9.975908987769344e-13,0.0660925653349,0.0660925382124361,-6.624717310099552e-07,8.355100465651244e-13,0.397
4.60131002744113e-10,2.0723006644018938e-12,0.0660723741791041,0.0660723478773834,-6.619913830799035e-07,8.331900707564399e-13,0.3975
2.44906529778266e-09,3.2959052154168944e-12,0.0660521727568381,0.0660521474229425,-6.621381772099234e-07,8.32619997254147e-13,0.398
0.0,0.0,0.0660319633468986,0.0660319362597379,-6.777482626499007e-07,8.408399844450631e-13,0.3985
4.509096013238789e-10,5.258987689771288e-13,0.0660117375234593,0.0660117116126545,-6.777482605400433e-07,8.431200616138002e-13,0.399
9.451379956448847e-11,5.240252676230739e-14,0.0659915009667947,0.0659914757871344,-6.780776811300248e-07,8.468900494079667e-13,0.3995
7.25591101091716e-10,1.0155071228368229e-12,0.0659712518567796,0.0659712275888312,-6.780866718598434e-07,8.500101664199455e-13,0.4
6.751960102135968e-13,6.750988656989421e-13,0.0659509914987815,0.065950967547719,-6.77047821390003e-07,8.530301031511867e-13,0.4005
4.496353997462954e-09,2.197700355033305e-12,0.0659307184836695,0.065930695355338,-6.770478194200076e-07,8.554201184202137e-13,0.401
1.8484350022829332e-09,7.098294174667785e-12,0.0659104387738013,0.0659104101250778,-6.589642777199076e-07,8.5880001027272e-13,0.4015
2.0126416921950607e-09,5.107997358422267e-13,0.0658901444246094,0.0658901147554624,-6.668579404399064e-07,8.682501332485382e-13,0.402
4.485884996796585e-10,1.0005052342165754e-12,0.0658698363119166,0.0658698061969585,-6.779753178999363e-07,8.741800686107304e-13,0.4025
3.454959096593768e-10,7.753506170438129e-12,0.0658495142824883,0.0658494857257029,-6.776653445298309e-07,8.776100506036055e-13,0.403
1.8035571092145375e-09,9.749007157111578e-13,0.065829180595642,0.065829153349862,-6.77909546479942e-07,8.818800724397224e-13,0.4035
3.977400603316639e-09,2.2798984922189902e-12,0.0658088362337306,0.0658088082318164,-6.682330366300331e-07,8.824299797816071e-13,0.404
1.7670736957020594e-09,5.973097016997997e-12,0.0657884814027493,0.0657884495850448,-6.95130477629995e-07,8.850301134316618e-13,0.4045
3.022472994107517e-09,9.097403386171266e-12,0.0657681146704287,0.0657680819353473,-6.858709595499758e-07,8.785600285471373e-13,0.405
5.5550980482266255e-12,5.5553894817705896e-12,0.0657477335357802,0.0657476969015913,-6.632075166999266e-07,8.7566997923616e-13,0.4055
3.224280301084015e-09,7.725403650127305e-12,0.0657273381991258,0.0657273033151658,-6.632075177999582e-07,8.743099560309942e-13,0.406
2.7997934942680658e-09,3.604991305472538e-12,0.0657069307510284,0.0657068937562462,-6.821386440900284e-07,8.872100103196612e-13,0.4065
1.7860089795984635e-10,8.900935544176036e-13,0.0656865122509702,0.0656864726874135,-6.538851498498824e-07,8.872299596396349e-13,0.407
6.27215598902886e-10,1.3162942957833934e-12,0.0656660747404434,0.0656660368834569,-6.537646144700281e-07,8.903600513116006e-13,0.4075
2.753596600735264e-09,3.7010672304660375e-13,0.0656456233754655,0.0656455872138966,-6.523855237599088e-07,8.926401284803376e-13,0.408
1.2332569687689698e-10,1.2188861031603437e-13,0.0656251609797399,0.0656251239367159,-6.371858227200052e-07,8.933400894028942e-13,0.4085
1.9067164097608114e-09,1.4507006707020764e-12,0.0656046824827907,0.0656046476441179,-6.372640337498885e-07,8.990900472044538e-13,0.409
1.8445531213551192e-10,5.024869409453459e-13,0.0655841923277189,0.0655841574055984,-6.304180705399374e-07,8.987201174232018e-13,0.4095
8.599741058157306e-10,1.31669675162982e-12,0.065563686705023,0.0655636538140746,-6.311250854999697e-07,9.037900636221785e-13,0.41
7.035722004999911e-10,1.2280038097500778e-12,0.0655431679254847,0.0655431363415064,-6.315496953899699e-07,9.084300152395475e-13,0.4105
2.37953928783341e-09,1.5398932129429e-12,0.0655226352406477,0.0655226049299115,-6.315599017298664e-07,9.116000055514606e-13,0.411
5.899286198429721e-09,1.6860998708345676e-11,0.0655020903459457,0.0655020590107438,-6.207459273899554e-07,9.086999815804964e-13,0.4115
1.432210003371459e-09,1.4410972415390688e-12,0.0654815335859584,0.0654814968582253,-6.143035288098519e-07,9.089400239414847e-13,0.412
2.06917870337886e-09,2.7311902739413085e-12,0.0654609580544209,0.0654609228265201,-6.212449384999496e-07,9.131900964576278e-13,0.4125
6.046482897703598e-10,1.014008321753579e-12,0.065440368856486,0.0654403341836078,-6.124710118899594e-07,9.076300908766877e-13,0.413
3.93957511057863e-09,1.5332041192195334e-12,0.0654197639619005,0.0654197313956769,-6.117451521799478e-07,9.072900850753962e-13,0.4135
1.8400683893249337e-09,1.3687107003335086e-12,0.0653991489432123,0.0653991138151128,-6.328851215500319e-07,9.137701446199076e-13,0.414
2.971460993927977e-10,1.1286943601973576e-12,0.0653785165947559,0.0653784814838083,-6.248537135500071e-07,9.13700105159565e-13,0.4145
3.925897107404097e-10,1.2883027977750316e-12,0.0653578685318563,0.0653578352413287,-6.242662294899098e-07,9.151401424850603e-13,0.415
1.386736975250713e-10,5.52560774913502e-12,0.065337205815979,0.0653371738841436,-6.246588452499084e-07,9.193500995208215e-13,0.4155
2.064918791511161e-09,1.3779949403769365e-12,0.0653165306397727,0.065316499853144,-6.239044131799241e-07,9.183101327969734e-13,0.416
6.262122070888054e-10,1.3105072582675348e-12,0.0652958388817181,0.0652958069488661,-6.147950472898487e-07,9.099799906653327e-13,0.4165
6.362635973644615e-10,1.131511551122344e-12,0.0652751294053501,0.0652750985092869,-6.141589412398535e-07,9.125801243153875e-13,0.417
5.15097894893124e-10,2.804007026568911e-13,0.0652544049209529,0.0652543749678835,-6.139958102198764e-07,9.115700815715e-13,0.4175
6.414700992607436e-10,1.4776097012614287e-12,0.0652336662522044,0.0652336371371302,-6.143863975299844e-07,9.129700034166133e-13,0.418
0.0,0.0,0.0652129111139495,0.0652128825045279,-6.133775496898648e-07,9.146999564030311e-13,0.4185
1.6775400513147076e-10,5.478700826344607e-12,0.0651921397544963,0.0651921119849987,-6.133775503299778e-07,9.14220088521489e-13,0.419
4.4563640277939243e-10,3.806122084171193e-13,0.065171354182436,0.0651713269194518,-6.132733365198702e-07,9.096801003444233e-13,0.4195
4.1721950894135773e-10,5.265399227738499e-12,0.0651505509121812,0.0651505239419021,-6.129882417398383e-07,9.015999752337578e-13,0.42
3.817476001977127e-09,2.3804985760378372e-12,0.0651297343244239,0.0651297074927334,-6.137499938699623e-07,9.04390061104432e-13,0.4205
2.201718501959604e-09,2.7474966746154905e-12,0.0651089015629211,0.0651088707666872,-6.356746343699846e-07,9.153201200456929e-13,0.421
1.450660980228946e-10,7.369105325949477e-14,0.0650880505466644,0.0650880179827674,-6.512134461999011e-07,9.163099966291721e-13,0.4215
3.2516730974485597e-09,6.029496346648955e-12,0.0650671810177333,0.0650671494808968,-6.512699606199979e-07,9.095200721037644e-13,0.422
2.832157508514399e-09,2.2584989434193403e-12,0.0650463009500103,0.0650462637885167,-6.133294987999919e-07,8.989499682837687e-13,0.4225
2.1033393082792173e-09,1.2859158182720876e-13,0.065025400686512,0.0650253608191435,-6.280259978799774e-07,8.973100040776671e-13,0.423
6.956954040626684e-10,4.316963453376843e-13,0.0650044832051447,0.0650044430528832,-6.363608847899729e-07,8.928101313809833e-13,0.4235
2.820637792777525e-09,6.050021594816712e-13,0.0649835450918,0.0649835067283397,-6.369430088299169e-07,8.93209985142196e-13,0.424
2.431610468534018e-12,2.4318047575633273e-12,0.0649625920931343,0.0649625523077719,-6.547289472800307e-07,8.966299924750842e-13,0.4245
3.978861490283592e-09,2.5474899967292686e-12,0.0649416202820878,0.0649415824489152,-6.547289481300452e-07,8.957201300119344e-13,0.425
7.333413043486559e-10,1.1121104037670193e-12,0.0649206331285632,0.0649205923372019,-6.768313204998707e-07,9.00010101168025e-13,0.4255
1.4410694859634532e-13,1.440930708085375e-13,0.0648996260625609,0.0648995870174534,-6.76844201269889e-07,8.989000949838344e-13,0.426
2.9467644019343098e-09,3.1843000458664505e-12,0.0648785993844008,0.0648785623094177,-6.768442021398528e-07,8.978701029199732e-13,0.4265
3.78908210363349e-10,2.8622937353617317e-12,0.0648575571514522,0.0648575186441306,-6.681084096999464e-07,8.940599996454246e-13,0.427
9.7644531071861e-09,8.16299805528331e-12,0.0648364965042752,0.0648364598133549,-6.686371260100459e-07,8.949100141486532e-13,0.4275
2.5869260900091007e-10,5.460909502374989e-13,0.0648154243250433,0.06481537824633,-7.200872270800036e-07,9.001399885882888e-13,0.428
3.6002145015201492e-09,1.1515011166807199e-11,0.0647943238710277,0.0647942808235736,-7.198379297500453e-07,8.966000684951236e-13,0.4285
1.7728870038702382e-09,6.192962809237201e-13,0.0647732109469077,0.064773164651568,-6.903390052999826e-07,8.900900849706517e-13,0.429
6.315174910787036e-10,1.395605853105053e-12,0.0647520757678862,0.0647520294371176,-6.988258200099629e-07,8.961299584331339e-13,0.4295
3.134992265785286e-13,3.134992265785286e-13,0.0647309197466661,0.0647308754141276,-6.973034788698793e-07,8.908000205531952e-13,0.43
2.5315528007219257e-09,1.249000902703301e-13,0.0647097440459785,0.0647097019815614,-6.973034819000076e-07,8.876001062613215e-13,0.4305
3.3644219354922456e-10,8.671119378078629e-13,0.064688552598819,0.0646885097998467,-6.853597430299049e-07,8.835000873258503e-13,0.431
1.8619827901744657e-13,1.8629542353210127e-13,0.0646673383845555,0.0646672975340895,-6.850958741899324e-07,8.806501534952549e-13,0.4315
2.242459967716215e-10,2.8106961202922776e-12,0.0646461045372094,0.0646460655196171,-6.850958749200341e-07,8.800000658726326e-13,0.432
2.859222400508621e-09,3.5614983184828475e-12,0.064624853604356,0.0646248159298515,-6.8494865892001e-07,8.761700132781103e-13,0.4325
7.047777708657499e-09,9.748604701265151e-12,0.06460358417491,0.0646035441609364,-6.890296018299998e-07,8.74360046171363e-13,0.433
3.712021939827892e-10,4.894001870425768e-13,0.0645822957867584,0.0645822496994524,-6.932133515798536e-07,8.712199798394105e-13,0.4335
4.284163995782464e-09,7.432110482596954e-12,0.0645609805202659,0.0645609373274444,-6.932934099898418e-07,8.714201235604513e-13,0.434
1.3374709673108498e-10,1.8099410858951615e-13,0.0645396484843076,0.0645396031942246,-6.782545971398615e-07,8.667600057826741e-13,0.4345
1.5440175943348677e-09,2.0659862709493382e-13,0.0645182919676964,0.0645182494229376,-6.776209423799053e-07,8.657000897388523e-13,0.435
7.496761961212073e-10,1.7024021081724072e-12,0.0644969168256546,0.0644968747597766,-6.853105048098499e-07,8.70920089518501e-13,0.4355
6.778753947056515e-10,8.096995296469345e-13,0.0644755200291523,0.0644754793318048,-6.847766178999081e-07,8.696201311136909e-13,0.436
8.030604931041907e-10,1.4278023208191826e-12,0.0644541032530356,0.0644540637258038,-6.848033282898843e-07,8.70510044256867e-13,0.4365
1.705711891175632e-09,2.7397112356553066e-12,0.0644326644351177,0.0644326256236192,-6.860024969299224e-07,8.722499719032717e-13,0.437
1.94153070010028e-09,3.3524988340971618e-12,0.0644112063752075,0.0644111669037325,-6.938900977599988e-07,8.761500639581365e-13,0.4375
1.842982988442543e-10,1.8149370895059747e-13,0.0643897262222393,0.0643896848818595,-6.746895485898723e-07,8.674499920452439e-13,0.438
5.6640041962152665e-09,1.7252407835677275e-11,0.0643682217358579,0.0643681810293345,-6.740474066699396e-07,8.665199634216858e-13,0.4385
5.432865698984379e-09,8.47941161730148e-12,0.0643467009910974,0.0643466550392856,-7.024589141599227e-07,8.755301171559093e-13,0.439
2.98712780899546e-09,7.591496875569703e-12,0.0643251551372398,0.0643251048415746,-7.112634664398817e-07,8.751901113546179e-13,0.4395
7.17065296029773e-14,7.178979632982418e-14,0.0643035861540369,0.0643035351892015,-7.260365503200007e-07,8.760600751778203e-13,0.44
5.106672029686621e-10,7.5169037661027e-13,0.0642819898265819,0.0642819415559981,-7.260365525198469e-07,8.740701305104404e-13,0.4405
7.694911929867487e-10,4.025113575778505e-13,0.0642603711417279,0.0642603246119127,-7.257321854000146e-07,8.73720150049162e-13,0.441
2.0455629967663924e-09,2.5358048993950888e-12,0.0642387295721703,0.0642386843176632,-7.260081156298514e-07,8.752601508149604e-13,0.4415
4.081695953450648e-10,3.4659775050016606e-13,0.0642170661737466,0.0642170203415232,-7.1761713856997e-07,8.686499870097508e-13,0.442
2.31482159829266e-09,1.1840944891261529e-12,0.0641953774501207,0.0641953333071461,-7.170743591799599e-07,8.655101375182328e-13,0.4425
4.672096043378815e-13,4.672096043378815e-13,0.0641736674987441,0.0641736220133552,-7.012702612598561e-07,8.602801630785972e-13,0.443
1.9888929392308796e-10,1.487601708483055e-12,0.0641519312358481,0.0641518871712931,-7.012702619199184e-07,8.599299657768844e-13,0.4435
1.7669460339320153e-10,2.6559310306595307e-13,0.0641301723684964,0.0641301292910978,-7.008310210498969e-07,8.562200427830735e-13,0.444
5.767916005927631e-10,1.6495971255636732e-12,0.0641083877791297,0.0641083455883083,-7.007269854698329e-07,8.532100807118193e-13,0.4445
4.516969701051643e-09,1.0273892847578736e-11,0.0640865788818958,0.0640865372529034,-7.006048555599151e-07,8.496300451382721e-13,0.445
4.779013018652023e-10,6.439987432216299e-13,0.0640647521915343,0.0640647038875741,-6.796511382199059e-07,8.45940071464435e-13,0.4455
7.023333997713266e-10,7.372019661389118e-13,0.0640428937536216,0.0640428457074699,-6.797920337998312e-07,8.424699739911778e-13,0.446
1.810227939769149e-10,7.475797758615954e-12,0.0640210097111268,0.0640209620965642,-6.798403712998495e-07,8.403501419035342e-13,0.4465
3.9025999098996067e-10,6.315087341945969e-13,0.0639990989536254,0.0639990535040354,-6.805623517000103e-07,8.384300198560624e-13,0.447
5.376806916368437e-10,1.1379092113017464e-12,0.0639771627420074,0.0639771183170885,-6.806331012099934e-07,8.345700432815795e-13,0.4475
2.7432470184329816e-10,7.110007027577581e-13,0.0639552008203951,0.0639551572852882,-6.813351753100216e-07,8.327199606944502e-13,0.448
1.2163850482416194e-10,1.7411072583684017e-12,0.0639332126496435,0.063933170114156,-6.808645606299832e-07,8.282599866377138e-13,0.4485
9.816233936810193e-10,1.9644008641961364e-12,0.063911198718734,0.0639111570501499,-6.809308148599501e-07,8.250301483658795e-13,0.449
1.1442604086475683e-09,1.7837120669383921e-12,0.0638891578018794,0.0638891164137877,-6.812676409098575e-07,8.250301483658795e-13,0.4495
7.25235607679231e-10,9.632017405891702e-13,0.063867089968024,0.0638670487033992,-6.822081475398988e-07,8.235200715800417e-13,0.45
5.728204993671326e-10,1.3948009414121998e-12,0.0638449947015459,0.0638449539816499,-6.824804866200056e-07,8.215500762326355e-13,0.4505
2.2829950430125479e-10,5.477104880746708e-12,0.0638228721870219,0.063822832085326,-6.815659076399652e-07,8.155099859297188e-13,0.451
1.298171903307832e-09,1.9691054342629855e-12,0.0638007255956314,0.0638006861115763,-6.814091170900208e-07,8.116300600352622e-13,0.4515
5.806548991627025e-10,1.4032941475505822e-12,0.0637785478854695,0.0637785082413204,-6.80719890300014e-07,8.081801287224133e-13,0.452
1.4684884003246523e-09,1.3824080768998215e-12,0.0637563413674805,0.0637563022237082,-6.805773214600339e-07,8.045200790285367e-13,0.4525
5.318490092776074e-10,7.03298530524421e-13,0.0637341078496283,0.0637340677223066,-6.74102227379977e-07,7.952299842933774e-13,0.453
1.9613553975394993e-09,3.1470936967537e-12,0.063711844929758,0.0637118050863654,-6.744561550199937e-07,7.928701098447455e-13,0.4535
1.0732141980662746e-09,1.7027074195041791e-12,0.0636895547497171,0.0636895131753287,-6.63857575540017e-07,7.83329998088611e-13,0.454
9.830224967366519e-10,1.5309004064434362e-12,0.0636672341484127,0.0636671928042443,-6.624155162199708e-07,7.769900174647848e-13,0.4545
3.0577100990081263e-09,4.547792697984221e-12,0.0636448840806811,0.063644843121515,-6.623375235399482e-07,7.737100890525817e-13,0.455
3.0591157940129676e-09,1.4354906152647118e-12,0.0636225065764512,0.0636224629521246,-6.789900224399466e-07,7.776999530473283e-13,0.4555
6.227825061211334e-10,8.471001677889944e-13,0.0636001008654942,0.0636000536192005,-6.88782924099891e-07,7.753901687390652e-13,0.456
3.753670305139956e-09,1.1700806989978219e-11,0.0635776612981903,0.0635776145329466,-6.894053824898442e-07,7.7514015171809e-13,0.4565
1.1585420123250145e-10,5.464795282961177e-12,0.0635551964173763,0.0635551445280862,-6.556100549299799e-07,7.672100801880966e-13,0.457
3.802977405209518e-09,9.076808749064469e-12,0.0635326974689298,0.0635326462418189,-6.556539435898304e-07,7.648200649190695e-13,0.4575
4.932550604075381e-09,1.578970287852144e-11,0.0635101714832268,0.0635101146463392,-6.172308695999787e-07,7.571701512304463e-13,0.458
2.7040772954123327e-09,8.265055306821978e-13,0.0634876176962109,0.0634875548860577,-6.824498097800311e-07,7.789300888322304e-13,0.4585
7.438005905635592e-10,1.1301931612806015e-12,0.0634650244360211,0.0634649604082934,-6.95292202250019e-07,7.816700845625357e-13,0.459
2.0245269349850048e-10,8.149037000748649e-14,0.0634423971792319,0.0634423353883515,-6.95264069839989e-07,7.767300257838228e-13,0.4595
5.770704053498221e-10,1.3103962359650723e-12,0.0634197382792361,0.063419678925716,-6.951046863700253e-07,7.719400205857818e-13,0.46
2.5712798973343e-09,1.8290924330699454e-12,0.0633970482914905,0.0633969905291249,-6.95654021059958e-07,7.677101142300469e-13,0.4605
4.5257339542637e-10,8.999745393367675e-14,0.0633743280982159,0.0633742693918845,-7.063241226098853e-07,7.684100751526035e-13,0.461
4.438056033784221e-10,6.551009734678814e-13,0.0633515731836308,0.0633515163516154,-7.066369065199859e-07,7.667100461461462e-13,0.4615
8.289804689920466e-09,1.2395903747908221e-11,0.0633287859585761,0.0633287307121654,-7.064298991300236e-07,7.625701285707276e-13,0.462
1.5015692994557739e-09,2.5222879340702775e-12,0.0633059772958142,0.0633059110727349,-6.542640995099453e-07,7.541801384791658e-13,0.4625
3.975510989850939e-09,1.5641696271551098e-11,0.0632831258922495,0.0632830595462255,-6.471757406198604e-07,7.459100611478808e-13,0.463
1.6259216195635418e-13,1.6259216195635418e-13,0.063260245110994,0.0632601749131853,-6.126395067798749e-07,7.391201366224731e-13,0.4635
4.671535935862892e-10,8.2020501501745e-13,0.0632373246062787,0.0632372568162566,-6.126395104100006e-07,7.353700981482802e-13,0.464
4.1075449985772394e-10,5.987987883315782e-13,0.0632143702091836,0.0632143049288804,-6.128049723399653e-07,7.327500151782518e-13,0.4645
0.0,0.0,0.0631913820576475,0.0631913192714043,-6.134626550499071e-07,7.314400821134548e-13,0.465
1.1222929946486104e-09,4.665989816743377e-13,0.0631683598451036,0.0631682995091452,-6.13462658229872e-07,7.281399875408434e-13,0.4655
3.6473619957622105e-09,6.99279523175278e-12,0.0631453051492956,0.0631452454138558,-6.057077172698638e-07,7.173699568402414e-13,0.466
2.856429953679296e-10,4.071049053422371e-13,0.0631222203311529,0.0631221576473314,-5.857919487498465e-07,7.039601106900717e-13,0.4665
3.894919789471096e-09,4.081610049944118e-12,0.063099095640589,0.063099034944917,-5.859891335400439e-07,7.009000584784486e-13,0.467
2.6684740528359896e-10,4.212047377549766e-13,0.0630759392478662,0.0630758766313539,-6.028482521000088e-07,7.007599795577635e-13,0.4675
2.815303545844472e-12,2.8157060016908986e-12,0.0630527462782804,0.0630526861344421,-6.034778602698621e-07,6.969999664235837e-13,0.468
1.7735646007377426e-09,6.215111758578473e-12,0.0630295182586627,0.0630294602672929,-6.034778630699227e-07,6.942599706932784e-13,0.4685
6.641303063048554e-10,4.411304654894366e-12,0.0630062571870577,0.063006198512875,-6.115508755599828e-07,6.960100898401045e-13,0.469
6.38238295547211e-10,9.3240692944363e-13,0.0629829624726637,0.0629829053672199,-6.121010862399513e-07,6.93540060450748e-13,0.4695
1.0252145105082988e-09,1.437197583165073e-12,0.0629596292793693,0.0629595736627485,-6.119263475099553e-07,6.882500212107567e-13,0.47
1.464493595837446e-09,1.9332035972041695e-12,0.0629362616047594,0.062936206992746,-6.125402571598507e-07,6.878701167695178e-13,0.4705
3.6344319220837917e-10,4.9514975453135435e-12,0.0629128602118513,0.062912805318567,-6.046950893998527e-07,6.792301096569808e-13,0.471
3.152483968316133e-10,6.697004062417022e-13,0.0628894249689628,0.0628893713589714,-6.044766574799486e-07,6.750899752411277e-13,0.4715
5.823797000203967e-10,7.144090874433573e-12,0.0628659525336467,0.062865899964709,-6.047145147398784e-07,6.719700750695834e-13,0.472
2.5468366998682157e-09,3.052391672753174e-12,0.0628424511514749,0.0628423992015863,-6.044636586799955e-07,6.686901466573802e-13,0.4725
3.12889900100366e-09,4.989508806119147e-12,0.0628189114361971,0.0628188576052599,-5.956683708199968e-07,6.598400211638156e-13,0.473
1.5195172065052276e-09,1.4637874246048455e-12,0.0627953379733099,0.0627952818533083,-5.840933781698678e-07,6.522300061151398e-13,0.4735
1.6672924985083881e-09,1.66600067075251e-12,0.0627717296224053,0.0627716732997418,-5.924282959499181e-07,6.56070033369649e-13,0.474
5.013548298737902e-09,3.3493069429013644e-12,0.0627480864289248,0.0627480297499913,-5.853607308698664e-07,6.478799701586935e-13,0.4745
1.0204622008513908e-09,5.647982082024328e-13,0.0627244132858116,0.0627243517465012,-5.866192017800302e-07,6.455001463900878e-13,0.475
4.843709502933002e-09,7.687406267109509e-12,0.0627007019955409,0.0627006416828815,-5.857687080499004e-07,6.381299568619658e-13,0.4755
3.8528369383783456e-10,5.280081927239166e-13,0.0626769610862556,0.0626768970122451,-6.098599827800231e-07,6.424700181584253e-13,0.476
3.3018310030552556e-09,4.009612086797176e-12,0.0626531839719401,0.0626531221810464,-6.100830095198944e-07,6.380501595820709e-13,0.4765
1.767472904146139e-09,1.1443901382079957e-12,0.0626293769992239,0.0626293138929253,-6.219084632498508e-07,6.345100226484712e-13,0.477
4.478343945679697e-10,5.090372567906343e-14,0.0626055365686711,0.0626054736405873,-6.134752491599067e-07,6.26860108959848e-13,0.4775
2.0071142942112985e-09,5.610789610699385e-14,0.0625816647827422,0.0625816034998997,-6.147014646499475e-07,6.253201081940496e-13,0.478
1.7745099833987865e-10,7.320533068622126e-14,0.0625577635756314,0.0625577014181337,-6.027160456899099e-07,6.192500939111723e-13,0.4785
4.384662910528192e-10,8.348044477912708e-13,0.0625338302855838,0.0625337694575748,-6.026262768098634e-07,6.152400637560174e-13,0.479
1.3390952929848154e-09,1.7399970353437766e-13,0.0625098680064718,0.0625098081618048,-6.029040494099237e-07,6.132401444286506e-13,0.4795
1.6918816000965897e-09,2.4249005581289396e-12,0.0624858785829551,0.062485818182404,-6.115232332698332e-07,6.150800355153585e-13,0.48
2.5901822978124933e-09,8.545400498327638e-12,0.062461862489226,0.0624618002540221,-5.923411206098378e-07,6.080099531485805e-13,0.4805
2.5508319762002074e-10,4.750019821919693e-13,0.062437821953638,0.062437757339679,-6.048477031600236e-07,6.103099796372913e-13,0.481
4.2718395973362355e-09,7.241596211571277e-12,0.0624137485756203,0.0624136853825305,-6.044736763899643e-07,6.077499614676185e-13,0.4815
6.47583903168325e-10,7.444947436319183e-13,0.0623896523403778,0.0623895860124099,-6.221448407299403e-07,6.091000100127975e-13,0.482
2.9808031043465633e-12,2.9811014767844313e-12,0.0623655273326327,0.0623654631073512,-6.223333357899957e-07,6.07600124727381e-13,0.4825
1.2774194965703423e-09,1.8021001357837463e-12,0.0623413792818425,0.0623413170572606,-6.223333375999628e-07,6.060000591612269e-13,0.483
5.632296989910301e-10,5.513992040739879e-13,0.0623172059747974,0.0623171434670502,-6.295357901199908e-07,6.093600016937595e-13,0.4835
4.208931203564248e-09,9.857899219145594e-12,0.0622930061429295,0.0622929446818913,-6.2973778697001e-07,6.07710062827671e-13,0.484
3.4961820244427955e-10,8.867975798132477e-13,0.0622687873299689,0.0622687197365618,-6.705835755998774e-07,6.117699662827603e-13,0.4845
0.0,0.0,0.0622445358576515,0.0622444688869896,-6.705217263799045e-07,6.096401595351297e-13,0.485
4.523658399258057e-09,8.074194091101106e-12,0.062220252093159,0.0622201867543541,-6.705217287699197e-07,6.072700935860764e-13,0.4855
1.0342852962974547e-09,3.250094637863299e-12,0.062195937752941,0.0621958691263579,-6.885050459200064e-07,6.104101599180289e-13,0.486
3.2184229031839706e-09,1.0917801385179615e-11,0.0621715832692755,0.0621715163490385,-6.843853979600009e-07,6.037199819924899e-13,0.4865
7.975506699509083e-09,2.4330502890190786e-11,0.0621471830128003,0.0621471133139896,-6.635057887400229e-07,5.984301595929331e-13,0.487
6.5859830020165155e-09,9.545503276697787e-12,0.06212272728991,0.0621226510876482,-6.960076256599858e-07,6.060200084812006e-13,0.4875
2.018340009013464e-10,4.4401982091102354e-14,0.062098196268754,0.0620981171684063,-7.241524392100334e-07,6.118001071031554e-13,0.488
4.820092096291528e-09,1.5336301673052333e-11,0.0620735662030574,0.0620734917714583,-7.243564373999017e-07,6.0906011137285e-13,0.4885
1.801559804115449e-09,1.8990989336664654e-12,0.0620488180895867,0.0620487411324355,-7.077245230398353e-07,5.997799912976776e-13,0.489
2.1586342990875806e-09,2.549099820114975e-12,0.0620239055333466,0.0620238303277459,-7.159217547598497e-07,5.995900390770581e-13,0.4895
5.907192998644284e-10,6.084993620092405e-13,0.0619987783927181,0.0619987036885831,-7.079828199798785e-07,5.936299628944708e-13,0.49
2.5285440408140403e-10,3.647984692101147e-13,0.0619733607154276,0.0619732879265885,-7.084584100699749e-07,5.913099870857863e-13,0.4905
1.3160140338586146e-10,4.0245584642661925e-16,0.0619475532861839,0.0619474815713402,-7.089331920898806e-07,5.882900503545452e-13,0.491
5.859428012233714e-10,1.1551939960163793e-12,0.061921217962587,0.0619211462677625,-7.089861515600232e-07,5.844001498001017e-13,0.4915
4.039951997936164e-09,1.839420282756521e-11,0.0618941651881555,0.0618940922005635,-7.093757312299793e-07,5.778901662756297e-13,0.492
7.944567705087113e-09,1.1782033682017357e-12,0.0618661388837398,0.0618660597538134,-7.253600979599453e-07,5.767400446110571e-13,0.4925
1.5541727002577055e-09,2.003099075498227e-12,0.0618367820714428,0.0618366894642501,-7.049680812699043e-07,5.727000904759416e-13,0.493
2.9544470342424134e-10,6.728020918167488e-13,0.0618055927998638,0.0618054951737531,-7.09933666849993e-07,5.716800730720673e-13,0.4935
2.0202785971923376e-09,5.387204571327686e-12,0.0617719224742082,0.0617718198959072,-7.096383651198756e-07,5.653899657481753e-13,0.494
4.0740229939606465e-10,4.244035678446778e-13,0.0617349060279199,0.0617347930754098,-6.985905483399783e-07,5.559400596127917e-13,0.4945
5.024166985223566e-10,9.487965968446588e-13,0.0616934199871041,0.0616932954781361,-6.986492086899932e-07,5.499400847902569e-13,0.495
6.466839008734127e-10,6.422987142151726e-13,0.061646106347588,0.0616459658017012,-6.987550077600189e-07,5.50310014571509e-13,0.4955
3.9329939999221963e-10,3.214026267350789e-13,0.0615914428250643,0.0615912816216855,-6.98884647030041e-07,5.488001546261057e-13,0.496
3.380976054678797e-13,3.382016888764383e-13,0.0615279519078595,0.061527766264078,-6.984986507499631e-07,5.54200131966387e-13,0.4965
3.278850038701542e-10,4.839947886914331e-13,0.0614545596896016,0.0614543475166786,-6.984986455798366e-07,5.599301404479728e-13,0.497
2.889636301073306e-09,8.644099325216814e-12,0.0613710151287216,0.0613707766870797,-6.986755782200336e-07,5.550700957895893e-13,0.4975
1.5261430313939783e-10,1.3000017728970192e-13,0.0612781958519142,0.0612779320353115,-7.11658781309913e-07,5.56550031755032e-13,0.498
4.0686670005340986e-10,2.8820001940488282e-12,0.0611780687395974,0.061177789845809,-7.117288822100411e-07,5.574299702382213e-13,0.4985
1.2300439833357046e-10,7.67996777284452e-14,0.0610733423504033,0.0610730557120899,-7.119974300099242e-07,5.61230098852783e-13,0.499
5.517810999777772e-10,5.755951271169124e-13,0.0609668604124432,0.0609665734609972,-7.121470619500091e-07,5.643701651847355e-13,0.4995
8.461887024413528e-10,1.643102320869616e-12,0.0608611273142367,0.0608608456383442,-7.123563297399549e-07,5.664199578120366e-13,0.5
5.149324994180304e-10,7.40699168666481e-13,0.0607580224784335,0.0607577500241097,-7.113494472799509e-07,5.643599736843141e-13,0.5005
2.3189800080203327e-10,1.9229756675898102e-13,0.0606587602746135,0.0606584999021226,-7.11319064519841e-07,5.606901661708852e-13,0.501
3.061511502644443e-09,1.5902001937462273e-12,0.0605639874452275,0.06056374031265,-7.109602407800227e-07,5.564301189947551e-13,0.5015
1.995831971912665e-10,3.2449737341622154e-13,0.0604739468368149,0.0604737095556912,-6.932426714499531e-07,5.492301492077134e-13,0.502
8.762084946489779e-10,1.1059000937230223e-12,0.0603886066139766,0.0603883827500338,-6.931051958500387e-07,5.432299575447441e-13,0.5025
3.835064002477573e-10,1.3040263313612854e-13,0.0603077955533234,0.060307583361166,-6.88450753899908e-07,5.3187012086231e-13,0.503
1.4748556056987105e-09,5.560600591092424e-12,0.060231266512997,0.0602310659164743,-6.881316689899379e-07,5.283299839287103e-13,0.5035
1.4245041049520957e-09,1.8298973447627986e-12,0.0601587540388883,0.0601585623303937,-6.807589242000412e-07,5.16840042985578e-13,0.504
8.281958036038262e-10,1.9527018890741488e-12,0.0600899942315327,0.0600898115911365,-6.861666173899831e-07,5.130800298513982e-13,0.5045
1.7326413984108946e-09,5.1894398500618166e-11,0.0600247436884992,0.0600245711562471,-6.831795558699758e-07,4.937101075186412e-13,0.505
1.5051339966043464e-09,1.0444006770526926e-12,0.059962784028079,0.0599626123875807,-5.596676195499407e-07,4.547499529716781e-13,0.5055
9.291793029442275e-10,4.14290129979733e-12,0.0599039076226969,0.059903738707397,-5.662790270399929e-07,4.50680074856602e-13,0.506
1.3876014989810947e-09,8.42610009543776e-12,0.0598479320003229,0.0598477690730525,-5.589018161299142e-07,4.3449011749574495e-13,0.5065
2.593715499321636e-09,1.7257029139017277e-12,0.0597946940052952,0.0597945369868285,-5.435881079199865e-07,4.0415999540133196e-13,0.507
7.435419099866003e-09,4.1555800467385495e-11,0.0597440423975032,0.0597438918667349,-5.467854749198389e-07,3.9009008696855307e-13,0.5075
2.5541901996217753e-09,6.821973541626392e-13,0.0596958427792262,0.0596956898641811,-6.416600152200046e-07,3.73490084346062e-13,0.507999999999999
1.2851858799400873e-08,1.4117909619137947e-10,0.05964994460886,0.0596497955135014,-6.317447433998313e-07,3.504401629994547e-13,0.508499999999999
2.718567301829289e-09,1.6222995169457022e-12,0.0596062437838868,0.0596060805755343,-4.024471185698573e-07,2.5317009773317967e-13,0.508999999999999
1.984736999749437e-09,3.2694055795978727e-12,0.0595645934525414,0.0595644283934435,-4.105331783798693e-07,2.5534001996119216e-13,0.509499999999999
0.0,0.0,0.0595248878893812,0.0595247270114339,-4.1999197757992303e-07,2.58680013173751e-13,0.509999999999999
6.693954002212621e-10,1.2127035486919624e-12,0.0594870176566668,0.0594868663236995,-4.199919765698803e-07,2.5977007003796793e-13,0.510499999999999
4.308225998173043e-10,8.974002096984179e-13,0.0594508814745802,0.0594507399677398,-4.200525442800158e-07,2.615600878247415e-13,0.510999999999999
5.777040998355965e-10,1.8109819199807475e-13,0.0594163790598635,0.059416247501046,-4.1978960591991174e-07,2.6321002669082993e-13,0.511499999999999
8.921881983203761e-10,2.0715026916029444e-12,0.0593834180823162,0.0593832957923999,-4.197800367198787e-07,2.672001075260111e-13,0.511999999999999
2.371224050445875e-10,5.440994876870775e-13,0.059351904286479,0.0593517904207079,-4.200279942500381e-07,2.7109998274044145e-13,0.512499999999999
1.9569339898550808e-10,2.92897650577828e-13,0.0593217504038551,0.0593216446695417,-4.203457577799368e-07,2.7445016745342166e-13,0.512999999999999
9.832258965336571e-10,1.560002127476423e-13,0.0592928756920811,0.0592927772291729,-4.202406840099395e-07,2.7763013242532164e-13,0.513499999999999
2.2482540135149165e-10,9.305056725139593e-15,0.0592652048212496,0.0592651124189718,-4.208257009198548e-07,2.793900093917001e-13,0.513999999999999
1.6042454031861553e-09,6.120104423246175e-14,0.0592386602144444,0.0592385740304944,-4.210092426199224e-07,2.847301387720602e-13,0.514499999999999
1.4869298986530666e-09,4.0369027565212434e-12,0.0592131762468378,0.0592130941745164,-4.2602085888990456e-07,2.853600602342743e-13,0.514999999999999
1.8833282017238773e-09,2.2367940832879185e-12,0.0591886884740523,0.0591886104391257,-4.323342773799449e-07,2.863900522981355e-13,0.515499999999999
6.132504989930787e-10,8.33298707814123e-13,0.0591651309992925,0.059165056170146,-4.2545692887003585e-07,2.7959015311274094e-13,0.515999999999999
3.689855004873621e-09,9.664900824102318e-12,0.0591424467719668,0.059142376952202,-4.256710481099525e-07,2.753799792365452e-13,0.516499999999999
7.3439975004085944e-09,2.859740222405094e-11,0.0591205859014044,0.0591205168165987,-4.4098969074991487e-07,2.7481012257468684e-13,0.516999999999998
0.0,0.0,0.0590994975336788,0.0590994247772067,-4.118145591099076e-07,2.6875008295179637e-13,0.517499999999998
2.4723119385061665e-10,4.739798831199238e-12,0.0590791238067362,0.0590790582674742,-4.1181456124990586e-07,2.666300340237182e-13,0.517999999999998
9.650613641554173e-14,9.649919752163783e-14,0.0590594322892633,0.0590593725103876,-4.122195792798707e-07,2.629500350098679e-13,0.518499999999998
6.08401405643999e-10,1.1596001936453604e-12,0.0590403733093646,0.0590403182515984,-4.12219583399839e-07,2.591501232357407e-13,0.518999999999998
8.58707001338832e-10,1.7124010542879375e-12,0.059021911601746,0.0590218601026325,-4.1176618376993247e-07,2.554800988818773e-13,0.519499999999998
3.996201980438485e-10,5.764971833244203e-13,0.0590040103396858,0.0590039617783042,-4.112724200100188e-07,2.53479962714076e-13,0.519999999999998
2.059242699969932e-09,7.969944149088803e-13,0.0589866343450648,0.0589865888245661,-4.1112454007992925e-07,2.510500488051015e-13,0.520499999999998
5.108092004935116e-10,1.2829945439385426e-12,0.0589697538061384,0.0589697089038583,-4.226124713298685e-07,2.5355997683440545e-13,0.520999999999998
1.7329577009506103e-09,2.9436036941277166e-12,0.0589533346883334,0.058953292379267,-4.233640439499798e-07,2.5327006117348283e-13,0.521499999999998
2.2329381954566685e-09,3.4890978994894795e-12,0.0589373532943191,0.0589373106276373,-4.427761041499341e-07,2.563700120250534e-13,0.521999999999998
3.700563952491187e-10,8.937989237622901e-13,0.0589217810464724,0.0589217372499261,-4.22959432599913e-07,2.499599919408846e-13,0.522499999999998
5.8087978871412815e-12,5.808603598111972e-12,0.0589065895157459,0.0589065477322502,-4.2379077109990643e-07,2.502000343018729e-13,0.522999999999998
3.4436586013320003e-09,2.731981307846354e-13,0.0588917612311992,0.0588917220246293,-4.2379077400990506e-07,2.4736007513126435e-13,0.523499999999998
5.460754501362963e-09,4.194103397914262e-12,0.0588772718556681,0.0588772303557434,-3.982787131799007e-07,2.3866000321837166e-13,0.523999999999998
2.548027802640185e-09,6.2201008232953825e-12,0.0588631028696349,0.0588630569665469,-3.991902295399051e-07,2.347000632035856e-13,0.524499999999998
9.95897808664381e-13,9.95904747558285e-13,0.0588492291874384,0.0588491837157514,-4.103079747398448e-07,2.351400324451802e-13,0.524999999999998
7.776057991959462e-10,1.4878029364062684e-12,0.0588356351903384,0.0588355935864413,-4.103079800398587e-07,2.296301170046089e-13,0.525499999999998
4.765238904858027e-09,1.03453981492585e-11,0.0588223060687135,0.0588222673324314,-4.1007375052993893e-07,2.2428001296426192e-13,0.525999999999997
0.0,0.0,0.0588092329766403,0.058809189699241,-3.6739000274996214e-07,2.104000567521025e-13,0.526499999999997
4.720355009646404e-10,3.6109309986542826e-13,0.0587963873711206,0.0587963465933601,-3.6739000715984606e-07,2.0614000957597245e-13,0.526999999999997
2.728026138321127e-13,2.728026138321127e-13,0.0587837615478757,0.0587837233776244,-3.6759155969991186e-07,2.0130013107799716e-13,0.527499999999997
8.59999571556358e-13,8.600967160710127e-13,0.0587713425501555,0.0587713072021535,-3.6759156505999056e-07,1.965699738398774e-13,0.527999999999997
2.0208853965253404e-09,6.758968384978914e-13,0.0587591186421501,0.0587590857558038,-3.6759156983004644e-07,1.9149005298091382e-13,0.528499999999997
2.6189510282659256e-10,1.8162971127111405e-12,0.058747080176757,0.0587470473787102,-3.596073845999869e-07,1.7862013951264188e-13,0.528999999999997
0.0,0.0,0.0587352143564588,0.0587351839991484,-3.59678577569909e-07,1.755000225006631e-13,0.529499999999997
4.3348459544123585e-10,1.134495275501024e-12,0.0587235092205259,0.0587234811073975,-3.5967858250996777e-07,1.7061005386231898e-13,0.529999999999997
0.0,0.0,0.0587119575019206,0.0587119309188643,-3.601558368599399e-07,1.6521007652203767e-13,0.530499999999997
9.948014634275637e-13,9.94697380019005e-13,0.0587005495706392,0.0587005246436057,-3.60155842349906e-07,1.5946011872047805e-13,0.530999999999997
1.2089634848777564e-13,1.2090328738167955e-13,0.0586892780005159,0.0586892544679203,-3.601558472799901e-07,1.541601048204999e-13,0.531499999999997
2.457795800214768e-09,4.751601889729784e-12,0.0586781332568991,0.0586781109436487,-3.601558524100011e-07,1.4889001490048237e-13,0.531999999999997
2.941730956051991e-10,5.372022271465937e-13,0.0586671104112402,0.0586670864152068,-3.487089002499749e-07,1.4116008709152972e-13,0.532499999999997
1.7414614958410901e-09,1.960702433745354e-12,0.058656198285364,0.0586561758934383,-3.4828482819992956e-07,1.3545002792991756e-13,0.532999999999997
2.642955299059224e-13,2.6430246879982633e-13,0.0586453943135832,0.0586453714077573,-3.4198901010997623e-07,1.2764008600063548e-13,0.533499999999997
5.539027014833664e-10,1.1515025044595006e-12,0.0586346886757547,0.0586346674742841,-3.4198901411003173e-07,1.2388007286645575e-13,0.533999999999997
2.0095999864189196e-10,1.127015147872612e-13,0.0586240780179484,0.0586240578724216,-3.4220295082993367e-07,1.2027011331294801e-13,0.534499999999997
2.700136017552701e-10,5.382014278687564e-13,0.0586135561280682,0.0586135370575288,-3.4233259616997004e-07,1.1761013170297208e-13,0.534999999999996
4.6274770126863984e-10,5.941983016732877e-13,0.058603118141328,0.0586030998886675,-3.421307006598942e-07,1.1299012940557684e-13,0.535499999999996
3.3762418971683417e-09,6.854003475886827e-12,0.0585927592323774,0.0585927415930799,-3.419499393099955e-07,1.0740995766422845e-13,0.535999999999996
2.2501309010491966e-09,6.2296001690498315e-12,0.0585824772715123,0.058582456474304,-3.402673047698309e-07,1.0192996620361772e-13,0.536499999999996
0.0,0.0,0.0585722633919468,0.0585722415699842,-3.49788067379982e-07,1.0249006504592373e-13,0.536999999999996
7.695132399343496e-09,1.5563196564816195e-11,0.0585621131029274,0.0585620933490695,-3.497880732999427e-07,9.665011846404781e-14,0.537499999999996
5.144965793679734e-09,1.1186100656868092e-11,0.0585520306531272,0.0585520043003879,-3.2935931494984007e-07,8.546006784182492e-14,0.537999999999996
3.4620899896919965e-10,7.090023013134328e-13,0.0585420036187814,0.0585419753049508,-3.4972961527983404e-07,9.270015310924862e-14,0.538499999999996
2.422992362305365e-13,2.422992362305365e-13,0.0585320276629836,0.0585320033349615,-3.486893296899586e-07,8.716009684828219e-14,0.538999999999996
2.2175929842438435e-10,6.822098441716662e-12,0.0585221045862508,0.0585220832826455,-3.486893334599464e-07,8.367005005505135e-14,0.539499999999996
1.5407434980629908e-09,2.9593966166530095e-12,0.0585122321740956,0.0585122127242696,-3.489505829800104e-07,8.078000074407399e-14,0.539999999999996
1.3249110142332654e-10,6.290107323891903e-14,0.058502407631699,0.0585023877525085,-3.4192243514004697e-07,7.264002767348732e-14,0.540499999999996
1.3874409954262035e-10,1.4750006771535595e-13,0.0584926245562531,0.0584926061284094,-3.420719722599299e-07,6.94099725612185e-14,0.540999999999996
7.634150096802461e-09,3.2406022310027538e-12,0.0584828830150036,0.0584828657165725,-3.421546182899235e-07,6.586007780806646e-14,0.541499999999996
3.5003271947608994e-09,3.047402608036265e-12,0.0584731911706777,0.0584731630533125,-3.8434108901985037e-07,6.485003506417897e-14,0.541999999999996
2.178328697977072e-09,9.302975056968421e-13,0.0584635290432816,0.0584634984632687,-3.6493674745985936e-07,5.5580106489427905e-14,0.542499999999996
1.737903987386602e-10,2.8880994817903627e-12,0.0584538983065016,0.0584538684094593,-3.724167342400008e-07,5.57000192497048e-14,0.542999999999996
0.0,0.0,0.0584443003222255,0.0584442733781321,-3.723292722498765e-07,5.1529960853891055e-14,0.543499999999996
7.373619978490176e-10,1.9260010253319138e-12,0.0584347313732334,0.0584347067875355,-3.7232927555994576e-07,4.869997634326939e-14,0.543999999999995
2.328216994196275e-10,1.4910295220715852e-13,0.0584251924901808,0.0584251693220332,-3.724479465899797e-07,4.6060160893701685e-14,0.544499999999995
1.052284939739856e-08,2.1461797616861844e-11,0.058415681220823,0.0584156595540965,-3.726369761198559e-07,4.315016226275059e-14,0.544999999999995
2.6859670043677397e-10,5.214995102420517e-13,0.0584062104987369,0.0584061742221698,-3.310147892699681e-07,3.902000250688431e-14,0.545499999999995
5.203971101264138e-09,9.024093972076486e-12,0.0583967494204281,0.0583967155208048,-3.3069817773003114e-07,3.56099698339829e-14,0.545999999999995
0.0,0.0,0.0583873145375035,0.0583872785119188,-3.493391474299404e-07,3.607010523598575e-14,0.546499999999995
3.5778460055757577e-10,3.192029973675403e-13,0.0583778969019432,0.0583778653191952,-3.4933915279999374e-07,3.0809989975955077e-14,0.546999999999995
4.3559600371168017e-13,4.356029426055841e-13,0.0583685014505774,0.0583684730336697,-3.4932396353001306e-07,2.6240077818928675e-14,0.547499999999995
6.748781047893893e-10,7.806255641895632e-15,0.0583591262291951,0.0583591003918142,-3.4932396772999544e-07,2.2179957523404958e-14,0.547999999999995
8.990030941902205e-14,8.990030941902205e-14,0.0583497722105146,0.0583497479707279,-3.4952933091999053e-07,1.919016161255893e-14,0.548499999999995
1.5588208987504792e-09,2.9174995752612176e-12,0.0583404343198007,0.0583404118237581,-3.4952933382998916e-07,1.6400075741884734e-14,0.548999999999995
0.0,0.0,0.0583311144708923,0.0583310924346997,-3.500663040500139e-07,1.3430012310577943e-14,0.549499999999995
2.2229450225008662e-10,2.883090294281132e-11,0.0583218097625319,0.0583217893616135,-3.5006630793991446e-07,9.509970935739354e-15,0.549999999999995
5.852458032085117e-10,1.5177997747528593e-12,0.0583125219543195,0.0583125025774056,-3.498941693598316e-07,4.430050076775771e-15,0.550499999999995
1.6493219984203833e-10,5.349956588851512e-13,0.0583032480410388,0.0583032292667155,-3.502796379699878e-07,6.600622826091751e-16,0.550999999999995
3.4267033655055457e-12,3.426599282096987e-12,0.0582939877205244,0.0582939697137776,-3.5091097326002407e-07,-3.719897653797766e-15,0.551499999999995
3.1402839356653445e-10,7.169959070907339e-14,0.058284743456276,0.0582847261747341,-3.5091097750987975e-07,-8.210012530929234e-15,0.551999999999995
6.917174957821182e-10,1.273398053669439e-12,0.0582755087994986,0.0582754919243414,-3.5109221713995435e-07,-1.0569886979561183e-14,0.552499999999995
2.9640179199930117e-13,2.9640179199930117e-13,0.0582662860952036,0.0582662695079156,-3.505140525798898e-07,-1.7059921184059412e-14,0.552999999999994
9.039914997122089e-10,2.302200097226148e-12,0.0582570745416892,0.0582570586891868,-3.5051405669985804e-07,-2.0919897758542305e-14,0.553499999999994
3.024941408469317e-13,3.025010797408356e-13,0.0582478747057595,0.0582478588651687,-3.4931965344994244e-07,-2.576996775693896e-14,0.553999999999994
4.730438596389774e-09,7.362999099314038e-13,0.0582386847024737,0.0582386695037521,-3.4931965608997473e-07,-2.8410000046941164e-14,0.554499999999994
1.8400003742868876e-12,1.8400003742868876e-12,0.0582295086770245,0.0582294891150943,-3.2895935753998393e-07,-3.255989228234668e-14,0.554999999999994
2.574584018200099e-10,7.814027203068008e-13,0.058220339034217,0.0582203208535144,-3.28959355449859e-07,-3.046998417466362e-14,0.555499999999994
4.6438920070501766e-10,4.862985014675303e-13,0.0582111774326635,0.058211160047701,-3.2943295195995807e-07,-2.6950013401472184e-14,0.555999999999994
0.0,0.0,0.0582020246390765,0.0582020077110953,-3.298373926099822e-07,-2.2679991565355273e-14,0.556499999999994
2.6210977832619164e-12,2.621500239108343e-12,0.0581928800027043,0.0581928637510839,-3.298373901698768e-07,-2.0649931417593415e-14,0.556999999999994
0.0,0.0,0.0581837457790883,0.0581837300068873,-3.29837388099918e-07,-1.8329955608908932e-14,0.557499999999994
3.0968820563526123e-10,3.5830990952057107e-12,0.058174617114032,0.0581746017163904,-3.2983738583003235e-07,-1.6289920801160207e-14,0.557999999999994
6.811207986512358e-10,1.7399970353437766e-13,0.0581654984845048,0.058165483093569,-3.2896559973988326e-07,-1.4079883092765755e-14,0.558499999999994
1.4181460172846272e-10,7.949890745706512e-14,0.0581563855286184,0.0581563701181952,-3.286475204198388e-07,-1.2589972467336175e-14,0.558999999999994
1.4292311015240422e-09,1.4933054792720668e-12,0.0581472778121959,0.0581472628672341,-3.2868711569004373e-07,-9.43993147539679e-15,0.559499999999994
3.776474966077359e-10,8.010259122670504e-14,0.0581381780861204,0.0581381620102459,-3.3455817918998966e-07,-2.820009850634797e-15,0.559999999999994
4.164529401884387e-09,3.3668970389477693e-12,0.0581290833961692,0.0581290678581222,-3.3434192195000954e-07,-3.0999508515705543e-15,0.560499999999994
4.5031189888078416e-10,1.2016984629603655e-12,0.0581199984992359,0.0581199789718915,-3.1278823271990545e-07,-7.219919107015471e-15,0.560999999999994
4.268117401173832e-09,4.394394570450544e-12,0.0581109159555159,0.0581108975404741,-3.1259842848984677e-07,-1.1189833781788394e-14,0.561499999999994
2.8727180356735715e-10,3.5119823715845655e-13,0.058101844060374,0.0581018219040772,-2.897346008598478e-07,-1.898004323153124e-14,0.561999999999994
1.9109713811360507e-13,1.9110407700750898e-13,0.0580927725438787,0.0580927518534274,-2.8951375325987454e-07,-2.2739839525276473e-14,0.562499999999993
4.6343500564871576e-10,9.992007221626409e-13,0.0580837064019924,0.0580836869683785,-2.8951375588993217e-07,-2.5279908374975513e-14,0.562999999999993
0.0,0.0,0.0580746477715205,0.058074628986122,-2.900944973099461e-07,-2.6759844340418226e-14,0.563499999999993
5.774440023365024e-10,8.517006544472849e-13,0.0580655922888187,0.0580655743234351,-2.9009450138004107e-07,-3.0489933494637356e-14,0.563999999999993
4.128017372373449e-13,4.128017372373449e-13,0.0580565421797694,0.0580565244708883,-2.902977311099609e-07,-3.374991258686677e-14,0.564499999999993
4.134415199086305e-09,8.037397136728686e-12,0.0580474964567149,0.0580474794252082,-2.9029773593986473e-07,-3.8869948926212317e-14,0.564999999999993
0.0,0.0,0.058038462426612,0.0580384388127758,-2.5045878186994927e-07,-5.319984903995323e-14,0.565499999999993
1.9841089951566637e-09,4.400001196724901e-12,0.0580294265482325,0.0580294033899625,-2.504587868499067e-07,-5.823987125896934e-14,0.565999999999993
2.9837035619983965e-12,2.983599478589838e-12,0.0580203960916692,0.058020371722841,-2.5910645565989203e-07,-5.844998963999704e-14,0.566499999999993
9.694502145496386e-12,9.6947033734196e-12,0.0580113693184574,0.0580113466564501,-2.591064590699247e-07,-6.149985035119876e-14,0.566999999999993
2.547638003336239e-09,5.854004780925237e-12,0.0580023456478792,0.0580023243960122,-2.5910646083999317e-07,-6.38300176603046e-14,0.567499999999993
4.4598290338537794e-10,1.0197051536486867e-12,0.0579933280227586,0.0579933049213039,-2.466136449499282e-07,-6.968991356215426e-14,0.567999999999993
5.936808697426521e-09,1.6774498456939568e-11,0.0579843123709683,0.0579842907142072,-2.4629972537990215e-07,-7.030986036438147e-14,0.568499999999993
4.965753017116548e-10,1.2349982148052163e-12,0.0579753053435476,0.0579752781590485,-2.357706595300206e-07,-7.209987815115504e-14,0.568999999999993
3.2511475039909143e-09,6.66501576152001e-13,0.05796629646322,0.0579662722673961,-2.3674658097003545e-07,-7.180996249023242e-14,0.569499999999993
2.3590157605113404e-13,2.3600565945969265e-13,0.0579572965237677,0.057957269883298,-2.2432800578990435e-07,-7.469003714122291e-14,0.569999999999993
1.9523630975792905e-09,8.53909998266289e-12,0.0579482965627908,0.0579482717127794,-2.2432800731993045e-07,-7.635992532728508e-14,0.570499999999993
1.6126689567075303e-10,1.8830076387033046e-13,0.0579393051765159,0.057939279630029,-2.1721279133994284e-07,-8.274002143149328e-14,0.570999999999993
2.0517250398643938e-10,2.634906182130692e-12,0.0579303119857076,0.0579302882939455,-2.1712253762983837e-07,-8.540997770145609e-14,0.571499999999992
1.6671707972482075e-09,4.930084118726086e-14,0.0579213249919251,0.057921302761722,-2.1727716204987708e-07,-8.686996434692507e-14,0.571999999999992
1.3457209652179003e-10,1.2329720577852754e-13,0.0579123410147035,0.0579123183684709,-2.2441737185002926e-07,-8.345993167402366e-14,0.572499999999992
8.148008198705092e-09,2.5686695825921646e-11,0.0579033589035802,0.0579033375856027,-2.2456772174987705e-07,-8.585992160303757e-14,0.572999999999992
2.9639339593767744e-10,5.341005415715472e-13,0.0578943867759756,0.0578943569388366,-1.9395133322996916e-07,-9.468988093619402e-14,0.573499999999992
1.6143260339607224e-10,1.1590034487696244e-13,0.057885409633042,0.0578853834412757,-1.937197925598686e-07,-9.900999291267976e-14,0.573999999999992
3.1097232011667586e-09,1.0737036260088928e-12,0.0578764367534319,0.0578764135250231,-1.9362001404000379e-07,-1.0405001513169587e-13,0.574499999999992
5.760886975791912e-10,1.364797164171705e-12,0.0578674711929267,0.0578674460827049,-2.1426733566999416e-07,-1.0534997353650599e-13,0.574999999999992
6.006070016328913e-10,5.477007736232054e-13,0.0578585062792372,0.0578584826860059,-2.141096206299646e-07,-1.0943004315200344e-13,0.575499999999992
1.654995585020913e-13,1.654995585020913e-13,0.0578495447761467,0.0578495224535388,-2.140802176000406e-07,-1.1565986883510515e-13,0.575999999999992
2.5730970132364916e-10,5.84900183842052e-13,0.0578405862079273,0.0578405652537681,-2.1408022155000594e-07,-1.1971998913062887e-13,0.576499999999992
3.2578550274164897e-10,4.143005383205889e-13,0.0578316324931832,0.0578316123824417,-2.1455311680984926e-07,-1.225300243212768e-13,0.576999999999992
4.922741034252276e-10,7.322059625280986e-13,0.057822680895497,0.0578226614136251,-2.1451010658989772e-07,-1.2667991655668231e-13,0.577499999999992
1.882283981458066e-10,5.31498456357582e-13,0.0578137324714239,0.057813713417818,-2.1451804922993298e-07,-1.300099351092543e-13,0.577999999999992
1.6138669983734033e-09,1.4928960845317363e-12,0.0578047871222395,0.0578047685540207,-2.1356461712995246e-07,-1.3488992908761155e-13,0.578499999999992
1.6202929969955093e-10,1.9589885269510887e-13,0.0577958491990364,0.0577958303376081,-2.1378888642991506e-07,-1.3631001709313306e-13,0.578999999999992
3.3249791808742657e-13,3.3249791808742657e-13,0.0577869093852366,0.0577868914265657,-2.1388737593986545e-07,-1.372198795562829e-13,0.579499999999992
2.0632444988621934e-09,9.236986175942263e-13,0.0577779725520589,0.0577779552496673,-2.1388737699999834e-07,-1.3840989986080299e-13,0.579999999999992
1.5639572970016502e-13,1.5640266859406893e-13,0.057769041098451,0.0577690217488563,-2.0040157508991775e-07,-1.4577987254849045e-13,0.580499999999991
5.27347297774039e-10,1.1168982405607153e-12,0.0577601103697997,0.0577600916963747,-2.0040157638987616e-07,-1.472498338539463e-13,0.580999999999991
1.441845046135093e-10,1.9059753775252375e-13,0.0577511829583917,0.0577511645867408,-2.0016082645990182e-07,-1.4863999787950721e-13,0.581499999999991
4.2001290639914757e-10,1.0020040352998194e-12,0.0577422582384686,0.0577422403991964,-2.0020286572997037e-07,-1.490600178011281e-13,0.581999999999991
2.2778144995183602e-09,4.4194023440802255e-12,0.0577333367004575,0.0577333190919046,-2.0087351128988962e-07,-1.487299866598235e-13,0.582499999999991
4.165973122027822e-13,4.165001676881275e-13,0.0577244195910046,0.0577243998879971,-1.9193908693004337e-07,-1.5390987095909026e-13,0.582999999999991
8.495542949682466e-10,1.4845000229080085e-12,0.0577155027313245,0.0577154841615349,-1.9193908788002131e-07,-1.5501987714328092e-13,0.583499999999991
1.4655718999501133e-09,1.1520097376038763e-11,0.05770658934273,0.0577065711665445,-1.9118441653984478e-07,-1.5913984539872583e-13,0.583999999999991
3.6980766990324376e-09,2.6020158250261716e-13,0.0576976857980281,0.0576976665637816,-1.9668521261000972e-07,-1.5735004445238676e-13,0.584499999999991
0.0,0.0,0.0576887809711212,0.0576887577454446,-1.7092788509001818e-07,-1.6260994287198294e-13,0.584999999999991
7.520796485582792e-12,7.520595257659579e-12,0.0576798746505319,0.0576798527179198,-1.7092788689001062e-07,-1.6432992119841394e-13,0.585499999999991
1.9702309922431382e-10,3.3709840474571706e-13,0.0576709720920785,0.05767095125668,-1.7092788848985935e-07,-1.6592001210458118e-13,0.585999999999991
2.617003835858611e-13,2.615963001773025e-13,0.0576620717889969,0.0576620517171767,-1.7102315109994264e-07,-1.6687996470809985e-13,0.586499999999991
1.0689990559420437e-12,1.0689990559420437e-12,0.0576531742980004,0.0576531550091023,-1.7102315316990142e-07,-1.6865003317489968e-13,0.586999999999991
3.697170805616601e-09,9.310996418321338e-12,0.0576442804312246,0.0576442617749429,-1.7102315536996447e-07,-1.708999695232416e-13,0.587499999999991
1.4362130235090476e-10,1.676991878696299e-13,0.0576353911100424,0.0576353688981418,-1.8728095380993008e-07,-1.6871985579480775e-13,0.587999999999991
2.5848395993066653e-09,6.43959885415768e-12,0.0576265009412883,0.0576264803854865,-1.8736189783983767e-07,-1.708999695232416e-13,0.588499999999991
2.6539881403664367e-13,2.655028974452023e-13,0.0576176158302458,0.057617593575988,-1.9808940139999336e-07,-1.6780001867167105e-13,0.588999999999991
1.0305513040154146e-09,2.828404177535049e-12,0.0576087309268964,0.0576087103213055,-1.9808940281986452e-07,-1.6921988983675806e-13,0.58949999999999
2.1189994203751894e-13,2.1189994203751894e-13,0.0575998496514634,0.0575998297018428,-1.9779913726998728e-07,-1.7349988633286184e-13,0.58999999999999
8.347975088973669e-13,8.347975088973669e-13,0.0575909705049828,0.0575909516608039,-1.9779914103000042e-07,-1.77339913587371e-13,0.59049999999999
6.896011539581082e-13,6.896011539581082e-13,0.0575820951150609,0.0575820769541674,-1.977991445098557e-07,-1.8127990428218332e-13,0.59099999999999
1.3850032232198828e-13,1.3859746683664298e-13,0.0575732223787157,0.0575732046927028,-1.9779914903986923e-07,-1.8556987543827397e-13,0.59149999999999
2.094244798411804e-09,3.488397071205185e-12,0.0575643513618734,0.0575643340389543,-1.9779915249999204e-07,-1.889998574311491e-13,0.59199999999999
1.9365146014527213e-09,1.9086052183148183e-12,0.0575554860631075,0.0575554657488986,-2.178695325499684e-07,-1.8633987582117317e-13,0.59249999999999
5.404924979801606e-10,1.0834041996865551e-12,0.0575466218998597,0.0575465996755215,-2.0984679039988234e-07,-1.931898651469366e-13,0.59299999999999
5.36787503335745e-10,1.5211998327657739e-12,0.0575377579250412,0.0575377365864893,-2.0923715360983072e-07,-1.974299630030929e-13,0.59349999999999
2.3759420125779585e-10,7.503997423441433e-13,0.0575288965910699,0.0575288761328224,-2.100682985398377e-07,-1.9732999956278974e-13,0.59399999999999
1.4042230572774983e-10,2.301006607474676e-13,0.0575200378489252,0.0575200181878214,-2.1061523352997394e-07,-1.993899836905122e-13,0.59449999999999
1.902482962834462e-10,2.809974475326271e-13,0.057511181633675,0.0575111625836369,-2.1066052670001313e-07,-2.000999192730557e-13,0.59499999999999
1.7968085977426718e-09,4.241502982171852e-12,0.0575023278994385,0.0575023093026669,-2.1054836634999512e-07,-2.0239994576176645e-13,0.59549999999999
1.8499785037207062e-13,1.8490070585741591e-13,0.0574934797771239,0.0574934596213449,-2.036081468098725e-07,-2.0978986776942765e-13,0.59599999999999
5.307138964405489e-10,1.2507009317097584e-12,0.0574846302959218,0.0574846111589551,-2.0360814830997463e-07,-2.1179997859721578e-13,0.59649999999999
5.872941022389e-13,5.874051245413625e-13,0.0574757837198239,0.0574757650712355,-2.04298719170019e-07,-2.1136998401560803e-13,0.59699999999999
2.469009996453053e-10,2.372060881050686e-13,0.0574669393042224,0.0574669213434458,-2.042987212399778e-07,-2.1341999348334362e-13,0.59749999999999
2.933434703478177e-09,6.767399141072161e-12,0.0574580976365544,0.0574580799784094,-2.0414635401003363e-07,-2.1818983252097635e-13,0.59799999999999
1.876615043916452e-10,5.577968642533904e-13,0.0574492606165161,0.0574492400449136,-1.905432598099232e-07,-2.2569988412934894e-13,0.598499999999989
2.0488950119856852e-10,2.570027524129159e-13,0.0574404241640367,0.0574404045782874,-1.8958783014983924e-07,-2.2719998625519988e-13,0.598999999999989
4.49725201523421e-10,6.704983790406516e-13,0.0574315894224207,0.0574315705843181,-1.897166837499381e-07,-2.2745000327617504e-13,0.599499999999989
1.848908498525148e-09,2.5990321006474915e-13,0.0574227572478525,0.0574227387922002,-1.8953689454991735e-07,-2.295099874038975e-13,0.599999999999989
2.766268950016304e-10,4.659952979046977e-13,0.0574139292997887,0.0574139091566746,-2.0132313889999025e-07,-2.280799247383891e-13,0.600499999999989
4.585382400168481e-09,8.107098325993434e-12,0.0574051018438901,0.0574050822230433,-2.0158759988001505e-07,-2.3055992878773246e-13,0.600999999999989
1.2797045992329892e-09,6.476298664015445e-12,0.0573962833726364,0.0573962570608788,-1.7752746049983295e-07,-2.2959000152422693e-13,0.601499999999989
1.656820999840214e-10,2.10997885830011e-13,0.0573874642108554,0.0573874369388147,-1.8361881206989915e-07,-2.2716984543480478e-13,0.601999999999989
3.50973920065778e-09,1.7910672944765338e-13,0.0573786423404692,0.0573786166232047,-1.8352797640994178e-07,-2.3146003343132993e-13,0.602499999999989
3.3455127973480714e-09,1.2294956719394179e-12,0.0573698296199677,0.0573697985479117,-2.2379298465985756e-07,-2.3382988253994874e-13,0.602999999999989
2.942937005201429e-10,8.354983371816616e-13,0.0573610154852901,0.0573609813437872,-2.3675264602994808e-07,-2.2744002861618817e-13,0.603499999999989
7.274729985073947e-10,7.550002290024338e-13,0.0573521995866208,0.0573521681294845,-2.3636197933997807e-07,-2.3172002511229195e-13,0.603999999999989
2.397357035111014e-10,7.586015149385616e-13,0.057343386486922,0.0573433572407732,-2.360149820199945e-07,-2.3691985873153243e-13,0.604499999999989
7.535402996028395e-10,1.2762985113212721e-12,0.0573345757142543,0.0573345485528767,-2.3655706476001861e-07,-2.400098349231161e-13,0.604999999999989
2.4089529676585286e-10,1.4289958105706546e-13,0.0573257678866724,0.0573257420055386,-2.3606875885996345e-07,-2.4549004322416135e-13,0.605499999999989
1.6798021307273814e-12,1.6798021307273814e-12,0.0573169620658231,0.0573169376307113,-2.3633522601993265e-07,-2.468999397292615e-13,0.605999999999989
1.1848030195826809e-10,3.8769681909300857e-13,0.0573081600859311,0.0573081368894242,-2.3633522857995082e-07,-2.500499807212009e-13,0.606499999999989
2.3552328004550205e-09,1.0606397704560067e-11,0.0572993590589324,0.0572993367378623,-2.3636457554990047e-07,-2.5175000972765815e-13,0.606999999999989
6.584892006666898e-10,4.776040674059345e-13,0.0572905666411464,0.0572905422216349,-2.460133316198494e-07,-2.479899965934784e-13,0.607499999999988
1.5013189996748721e-10,4.680006382429269e-13,0.0572817721720473,0.057281748844841,-2.4626124725990635e-07,-2.500799047011615e-13,0.607999999999988
3.9166449944394444e-10,1.042804731454794e-12,0.0572729785174801,0.0572729565396466,-2.463474071598675e-07,-2.5124997568570784e-13,0.608499999999988
2.0515645987595477e-09,8.679106044962026e-12,0.0572641863722628,0.0572641652252005,-2.4613425532991375e-07,-2.537200050750643e-13,0.608999999999988
1.224085596773783e-09,2.910297003388962e-12,0.0572554029618341,0.0572553805343001,-2.3928186231991083e-07,-2.617600147053478e-13,0.609499999999988
4.523449302629157e-09,9.737294304201782e-12,0.0572466162389655,0.0572465934130526,-2.446552010198968e-07,-2.6032995203983944e-13,0.609999999999988
7.839419904898115e-09,1.9829402009285957e-11,0.057237832508565,0.0572378061509129,-2.6016369799003285e-07,-2.5777990853015353e-13,0.610499999999988
4.857258498192074e-09,1.0796898097797936e-11,0.0572290527416191,0.0572290198488682,-2.355306920598637e-07,-2.690098577923239e-13,0.610999999999988
1.032424701286061e-09,1.8448020888683914e-12,0.0572202711558733,0.057220237747247,-2.530546219798712e-07,-2.6670983130361314e-13,0.611499999999988
3.0457750210821644e-10,7.880987529240713e-13,0.0572114887556412,0.0572114597150965,-2.526445947398457e-07,-2.703399570175291e-13,0.611999999999988
0.0,0.0,0.0572027095445434,0.057202683897779,-2.524582471399514e-07,-2.735700121297979e-13,0.612499999999988
2.95160798580163e-10,5.902014987846371e-13,0.0571939334420952,0.0571939099647382,-2.524582494200286e-07,-2.755400074772041e-13,0.612999999999988
5.790177018405451e-10,1.125301241078347e-12,0.0571851602498568,0.0571851379179239,-2.520646867200209e-07,-2.7896998947007923e-13,0.613499999999988
5.314261947164667e-10,1.1751988271413438e-12,0.0571763896165166,0.0571763678466408,-2.524108044898825e-07,-2.8138992871906687e-13,0.613999999999988
2.1802302047069233e-09,3.101685575046531e-15,0.0571676210839409,0.0571675997868547,-2.5208908311985176e-07,-2.8509985171287777e-13,0.614499999999988
3.1266998018475434e-09,3.5160971356695825e-12,0.0571588561710766,0.0571588334909358,-2.5989978642989263e-07,-2.8137995405908e-13,0.614999999999988
2.560796019679401e-10,2.7440549832391525e-13,0.0571500945704572,0.0571500690147967,-2.587519404200281e-07,-2.8141985269902747e-13,0.615499999999988
2.2585585970902322e-09,3.447402086020901e-12,0.0571413318456756,0.0571413077706845,-2.5858232602002894e-07,-2.85120017873286e-13,0.615999999999988
1.1630280072338905e-13,1.1639994523804376e-13,0.0571325738510468,0.0571325476986706,-2.3745584230004148e-07,-2.9287986966219925e-13,0.616499999999988
0.0,0.0,0.057123815097868,0.0571237897798239,-2.374558450098964e-07,-2.950899073705937e-13,0.616999999999987
5.504553965418602e-10,9.720002580593246e-13,0.0571150582075271,0.0571150337237249,-2.3745584736001302e-07,-2.9738993385930446e-13,0.617499999999987
1.8480249969199392e-10,6.920158890366679e-14,0.0571063035401706,0.05710627953973,-2.3754112005993852e-07,-2.9907998820577486e-13,0.617999999999987
5.985004158937102e-13,5.985004158937102e-13,0.0570975505979469,0.0570975272870072,-2.376430191799398e-07,-3.001299295896098e-13,0.618499999999987
0.0,0.0,0.057088799576993,0.0570887769267543,-2.3764302134986204e-07,-3.024199814183337e-13,0.618999999999987
1.8510193378062922e-13,1.8509499488672532e-13,0.0570800505782224,0.0570800284482444,-2.3764302355989975e-07,-3.0441990074570047e-13,0.619499999999987
1.890792036829403e-10,5.387010282298377e-13,0.057071303708162,0.0570712820138109,-2.3764302621988136e-07,-3.071399471560321e-13,0.619999999999987
2.984925986937448e-10,6.721984080471088e-13,0.0570625590748164,0.0570625375269157,-2.366861632098309e-07,-3.101100105873389e-13,0.620499999999987
3.8833204013544176e-09,1.2922302117246431e-11,0.0570538163400419,0.0570537950238149,-2.3629130424984886e-07,-3.129200457779868e-13,0.620999999999987
4.972949968484741e-10,1.2213008382389035e-12,0.0570450804217616,0.0570450534860662,-2.9378537807003835e-07,-2.939599518664293e-13,0.621499999999987
2.29698204901041e-13,2.296010603863863e-13,0.0570363418906725,0.0570363145444377,-2.945085622099979e-07,-2.9442984508798453e-13,0.621999999999987
0.0,0.0,0.0570276044808269,0.0570275777945042,-2.9450856491985283e-07,-2.975300127799896e-13,0.622499999999987
2.0356277982691573e-09,3.695502237555104e-12,0.0570188689186022,0.0570188429265351,-2.9450856748984566e-07,-3.001899943899655e-13,0.622999999999987
3.0984669968647793e-09,8.17839546085608e-12,0.0570101370892654,0.0570101093376863,-3.0528392721000837e-07,-2.981499595822168e-13,0.623499999999987
3.14499815079472e-12,3.1454006066411466e-12,0.0570014073353795,0.0570013771175757,-2.9081791867984624e-07,-3.045599796663856e-13,0.623999999999987
2.0662593996911838e-09,3.339099829968717e-12,0.0569926787204193,0.0569926503425896,-2.9081792154994623e-07,-3.0750987693728415e-13,0.624499999999987
1.9051599950414833e-09,1.3911025109614172e-12,0.0569839518749725,0.0569839224199273,-2.83506551060006e-07,-3.141200407424938e-13,0.624999999999987
1.7305969851610925e-10,2.231964613130799e-13,0.0569752264655567,0.0569751964442299,-2.7321071239985555e-07,-3.2177992909110387e-13,0.625499999999987
2.382438100967388e-09,1.1369995223109441e-11,0.0569665013131224,0.0569664728794988,-2.731139357899093e-07,-3.248798799426744e-13,0.625999999999986
1.693221951537538e-10,2.1520285553577878e-13,0.0569577835958402,0.0569577536050628,-2.633373484199446e-07,-3.3172986926843784e-13,0.626499999999986
4.602310602064286e-09,2.2659027432148093e-12,0.0569490615896225,0.0569490331836,-2.632544837300084e-07,-3.3599989110455475e-13,0.626999999999986
1.1080900086390955e-11,1.1080698858467741e-11,0.056940346347877,0.0569403135382914,-2.904862823199794e-07,-3.3017989384265256e-13,0.627499999999986
2.290590980780216e-10,2.9160007741779737e-13,0.0569316303694938,0.056931599324515,-2.9048628618993065e-07,-3.3398002245721425e-13,0.627999999999986
4.860305005682797e-10,4.883038418057595e-13,0.0569229139278405,0.0569228841947019,-2.9070701458989816e-07,-3.3652984912646566e-13,0.628499999999986
2.1116829812539706e-10,9.690165336806444e-14,0.0569142012851317,0.0569141724597122,-2.9104692735992116e-07,-3.388899404155321e-13,0.628999999999986
0.0,0.0,0.056905488971148,0.0569054610664394,-2.909296887500419e-07,-3.418899278267995e-13,0.629499999999986
2.722672018395933e-10,3.8909847566159783e-13,0.0568967784279635,0.0568967513867359,-2.909296910799924e-07,-3.439900274349039e-13,0.629999999999986
4.1090048030767434e-13,4.1089354141377044e-13,0.0568880700562139,0.0568880435396267,-2.911439314998848e-07,-3.4546996340034664e-13,0.630499999999986
1.412966965652629e-13,1.413036354591668e-13,0.0568793631557347,0.056879337315909,-2.9114393517988384e-07,-3.493099906548558e-13,0.630999999999986
9.576995030347035e-10,1.9719989530209148e-12,0.0568706581505882,0.0568706328685859,-2.9114393932001825e-07,-3.53519947690617e-13,0.631499999999986
3.0164160058632206e-10,5.761016663718976e-13,0.0568619554711378,0.0568619301755769,-2.915198858500015e-07,-3.550699231164023e-13,0.631999999999986
3.2986622044983704e-09,1.2297204921019045e-11,0.0568532539199519,0.0568532292202801,-2.911235959400429e-07,-3.6002993121508897e-13,0.632499999999986
2.2063258026117083e-09,4.717802537523852e-12,0.0568445598329174,0.0568445299277057,-2.586994022999063e-07,-3.7130997061762816e-13,0.632999999999986
2.5264450254081083e-10,4.5120018832278674e-12,0.0568358638406897,0.0568358317230598,-2.6733730491986483e-07,-3.69339975270222e-13,0.633499999999986
2.336457000096104e-09,9.540285228482048e-14,0.0568271687504101,0.0568271381462033,-2.676587219400343e-07,-3.734599435256669e-13,0.633999999999986
4.416987955946361e-10,1.235400670651643e-12,0.0568184749991893,0.0568184432873498,-2.542198670500099e-07,-3.823599423191659e-13,0.634499999999986
7.831175985462124e-10,1.0619005674783466e-12,0.0568097809844196,0.0568097506823964,-2.540175453500347e-07,-3.882400043814238e-13,0.634999999999985
3.0088810609729677e-10,2.1400034522223166e-12,0.0568010889797422,0.056801059700957,-2.5405299938991224e-07,-3.923098824964999e-13,0.635499999999985
4.4184080005837956e-10,5.353981147315778e-13,0.0567924015272539,0.0567923734702567,-2.536576163298526e-07,-3.9781004011751886e-13,0.635999999999985
5.711879996761482e-10,1.1280004708069669e-12,0.0567837130403448,0.0567836858168768,-2.5366763301004625e-07,-4.016600420320149e-13,0.636499999999985
1.6315549605794288e-10,1.7439522048690037e-13,0.0567750260938865,0.0567749995172734,-2.5409241938994555e-07,-4.033800203584459e-13,0.636999999999985
5.727243956865635e-10,1.6307996619779885e-12,0.0567663406958072,0.0567663149573241,-2.5400850052004556e-07,-4.090499640396761e-13,0.637499999999985
2.747164995486884e-10,6.432979149373352e-13,0.0567576573281501,0.0567576320772001,-2.53986658819939e-07,-4.124899206925381e-13,0.637999999999985
2.578770044725509e-10,1.773026170326375e-13,0.0567489755110173,0.0567489508852688,-2.536673304799099e-07,-4.1653984948764045e-13,0.638499999999985
5.084975981950457e-10,1.27720056752878e-12,0.0567402952911252,0.0567402711374327,-2.5343459557998146e-07,-4.2127998138574707e-13,0.638999999999985
2.4565700168510674e-10,5.158026783469438e-13,0.0567316168385913,0.0567315929224919,-2.541530572100145e-07,-4.2375001077510355e-13,0.639499999999985
4.8155820303597e-10,1.5170989464685647e-12,0.0567229399030519,0.0567229164064152,-2.54421270890013e-07,-4.2769000146991587e-13,0.639999999999985
2.773796956012653e-10,7.258013634547922e-13,0.0567142662372107,0.056714242959044,-2.5501524696992274e-07,-4.3107986798240905e-13,0.640499999999985
1.478953799705085e-09,3.7020386756125845e-13,0.0567055922940799,0.056705569353295,-2.554267608699187e-07,-4.3534988981852596e-13,0.640999999999985
1.9584559668439638e-10,3.0320190802513025e-13,0.0566969211541884,0.0566968970242591,-2.617668878400047e-07,-4.3498993469726077e-13,0.641499999999985
1.5723366983411147e-09,2.6730007096631425e-13,0.0566882501635394,0.0566882266237553,-2.6191707257986613e-07,-4.3904983815235e-13,0.641999999999985
7.040201754904274e-14,7.049916206369744e-14,0.0566795823778486,0.0566795576003754,-2.6750289034002325e-07,-4.409799348598087e-13,0.642499999999985
4.1847521004001464e-09,7.914301158873371e-12,0.0566709143225334,0.0566708903197513,-2.6750289588983733e-07,-4.46229858619418e-13,0.642999999999985
2.416955524608966e-13,2.415984079462419e-13,0.0566622508602856,0.0566622230665245,-2.525356648098824e-07,-4.552599616736153e-13,0.643499999999985
4.519251986523365e-10,7.764969223167384e-13,0.056653584951678,0.0566535589246498,-2.5253566986985394e-07,-4.603099585526182e-13,0.643999999999984
3.89113180565559e-09,8.544900897966556e-12,0.0566449213267113,0.0566448961802576,-2.5294268018983233e-07,-4.635599629848608e-13,0.644499999999984
2.8973479865301854e-10,6.433950594519899e-13,0.0566362637029309,0.0566362343501961,-2.2662116908002058e-07,-4.754198337092452e-13,0.644999999999984
2.3073969818154794e-10,3.6570052541762266e-13,0.0566276029250871,0.0566275745547446,-2.2681518076998058e-07,-4.792299369837938e-13,0.645499999999984
7.895564965720858e-10,1.8115023370235406e-12,0.056618943576471,0.0566189161303002,-2.2697890765988223e-07,-4.829600261380129e-13,0.645999999999984
4.823988430935344e-13,4.823988430935344e-13,0.0566102860846172,0.0566102591395352,-2.269880645898708e-07,-4.89539832282393e-13,0.646499999999984
2.6926010032735093e-10,8.256034744746898e-13,0.0566016294868973,0.05660160349527,-2.269880691799491e-07,-4.943998769407765e-13,0.646999999999984
2.708792981587216e-10,5.170898431661186e-12,0.0565929746353974,0.0565929491935245,-2.2744744341998517e-07,-4.981698647349431e-13,0.647499999999984
4.84914020049132e-09,1.691460166375336e-11,0.0565843249427279,0.0565842999565868,-2.2725514482995618e-07,-5.042398790178204e-13,0.647999999999984
3.742106000070855e-10,1.0049044929516526e-12,0.0565756776757383,0.0565756476827669,-2.1128054334003908e-07,-5.142498839955101e-13,0.648499999999984
2.4846028012781574e-12,2.484699945792812e-12,0.0565670250615842,0.0565669972647166,-2.1106007092996232e-07,-5.215999073632238e-13,0.648999999999984
7.087299982999617e-10,1.7515988659511095e-12,0.0565583779058942,0.0565583519561864,-2.1106007556991394e-07,-5.26109971560329e-13,0.649499999999984
4.678588003126372e-10,4.0810410606439973e-13,0.0565497314925408,0.0565497062353346,-2.1248724469996767e-07,-5.292699872122553e-13,0.649999999999984
7.934153958832901e-10,3.5655992047800567e-12,0.0565410853784304,0.0565410607474299,-2.123349351699621e-07,-5.351600239345e-13,0.650499999999984
0.0,0.0,0.0565324453642639,0.056532421045321,-2.1157674503992537e-07,-5.417099060989194e-13,0.650999999999984
0.0,0.0,0.0565238013038859,0.056523777735448,-2.1157674888992728e-07,-5.46190046316064e-13,0.651499999999984
3.504639981000146e-10,1.0941095252015032e-11,0.0565151584458021,0.0565151353438984,-2.1157675319984776e-07,-5.500799468705075e-13,0.651999999999984
5.068937977692478e-10,5.003983338802698e-13,0.0565065234196081,0.0565065004388302,-2.1153868913991423e-07,-5.543399940466376e-13,0.652499999999984
2.4422740219076644e-10,2.2949697697782767e-13,0.0564978831310411,0.0564978602383143,-2.114155600099754e-07,-5.59019844303954e-13,0.652999999999983
5.90989902848893e-10,6.68298749673113e-13,0.0564892440996799,0.0564892215317163,-2.1122454005990075e-07,-5.645399512449467e-13,0.653499999999983
0.0,0.0,0.0564806070220019,0.0564805845289463,-2.1108523278997107e-07,-5.683498376790608e-13,0.653999999999983
0.0,0.0,0.0564719711588132,0.0564719491052542,-2.1108523711984087e-07,-5.728299778962054e-13,0.654499999999983
4.853293947282289e-10,6.923003836867281e-13,0.0564633369029585,0.0564633150920192,-2.1108524176000933e-07,-5.774699295135743e-13,0.654999999999983
0.0,0.0,0.0564547042854088,0.0564546823836881,-2.1123373455987984e-07,-5.818598641099682e-13,0.655499999999983
6.984079002625432e-09,1.6638704303240104e-11,0.056446072585338,0.0564460509732156,-2.1123373870998892e-07,-5.85869894265123e-13,0.655999999999983
0.0,0.0,0.0564374472306359,0.0564374180864906,-2.056978128900204e-07,-5.887200449361529e-13,0.656499999999983
1.6038844002919106e-09,3.4596978060186245e-12,0.0564288161468487,0.0564287894416416,-2.056978164000165e-07,-5.923599284696213e-13,0.656999999999983
0.0,0.0,0.0564201887630326,0.0564201616704257,-1.9890783959004323e-07,-6.002999746596016e-13,0.657499999999983
1.5468500022541853e-09,2.4679980281661074e-12,0.0564115610075168,0.056411535403273,-1.9890784274984204e-07,-6.035400044318573e-13,0.657999999999983
2.9822298033832517e-09,5.641299927194865e-12,0.0564029364462769,0.0564029099255545,-1.9095078660998945e-07,-6.122999243046712e-13,0.658499999999983
3.6050329388359614e-13,3.6039921047503753e-13,0.0563943211506454,0.0563942899458708,-1.577048089698458e-07,-6.206298495958773e-13,0.658999999999983
2.114952497855871e-09,2.514100039263667e-12,0.05638569762587,0.0563856668563194,-1.5770481303994076e-07,-6.24429978210439e-13,0.659499999999983
5.66560701131813e-10,9.14900100124072e-13,0.0563770777761967,0.0563770445380052,-1.359788826100182e-07,-6.341199267068109e-13,0.659999999999983
7.308043059595093e-13,7.30901450474164e-13,0.056368456488883,0.0563684238556049,-1.3556618422001614e-07,-6.399800394490951e-13,0.660499999999983
4.849477000523628e-10,3.790995295460675e-13,0.056359835661107,0.0563598043774839,-1.355661871200401e-07,-6.429598606999543e-13,0.660999999999983
1.950890400614913e-09,1.5950990528423858e-12,0.0563512175739667,0.0563511872465843,-1.3588187586992088e-07,-6.450998589480061e-13,0.661499999999983
1.398088839837941e-08,2.4694760125676396e-10,0.0563426010310332,0.0563425697372743,-1.4399341682989203e-07,-6.433599313016014e-13,0.661999999999982
4.7200428981986065e-09,1.0847198139707359e-11,0.0563340073890833,0.0563339420431283,1.8329897179996182e-07,-6.670200416308836e-13,0.662499999999982
1.3449880098548306e-10,1.6910084443821916e-13,0.0563253941064148,0.0563253223546314,2.0086799341011673e-07,-6.75399840222024e-13,0.662999999999982
5.082622801799719e-09,1.0301405561907728e-11,0.0563167750656306,0.0563167093860571,2.008374216501494e-07,-6.784598924336471e-13,0.663499999999982
4.05456709873242e-09,3.5270952825072754e-12,0.0563081614165705,0.0563080963593383,2.199053069501522e-07,-6.869999361058809e-13,0.663999999999982
4.358460502229544e-09,4.3725023601837165e-12,0.0562995555220725,0.0562994894318339,1.7871048618007222e-07,-6.833800018923863e-13,0.664499999999982
2.726750006343259e-10,4.610964388085392e-13,0.0562909459822749,0.0562908780636175,1.6893165906005543e-07,-6.832498976316881e-13,0.664999999999982
3.7525810236971324e-10,2.2870594307278225e-13,0.0562823320786071,0.0562822688606214,1.6871154985011703e-07,-6.862598597029423e-13,0.665499999999982
3.0520030946945553e-13,3.0520030946945553e-13,0.0562737197764899,0.0562736607892374,1.6958229605008694e-07,-6.880999676300847e-13,0.665999999999982
2.639000129533997e-13,2.639000129533997e-13,0.056265108802641,0.0562650537064635,1.6958229333004053e-07,-6.911699945016947e-13,0.666499999999982
3.5671967948958105e-09,6.674397146078093e-12,0.0562564994527737,0.0562564475955393,1.6958229007006144e-07,-6.942998693332258e-13,0.666999999999982
0.0,0.0,0.0562478943497601,0.056247841319871,1.5196583265006912e-07,-6.934799956503923e-13,0.667499999999982
2.095229961751599e-10,7.810418978237976e-14,0.0562392871858104,0.0562392375908077,1.5196582861011498e-07,-6.975000004655341e-13,0.667999999999982
2.7419733150679804e-13,2.7430141491535664e-13,0.0562306817803623,0.0562306348250776,1.5183335810007616e-07,-7.010199712387255e-13,0.668499999999982
1.6609459640992696e-10,2.2019885914659199e-13,0.0562220775673406,0.0562220329393346,1.518333538599783e-07,-7.053099423948161e-13,0.668999999999982
4.362143979363964e-10,9.741998874268631e-13,0.0562134747851289,0.0562134320310867,1.519088278099847e-07,-7.103998379137666e-13,0.669499999999982
4.878829978904875e-10,1.4040157925165886e-13,0.05620487337656,0.0562048321983205,1.5221878587007125e-07,-7.148799781309112e-13,0.669999999999982
1.9119192964933696e-09,2.8994029399598276e-12,0.0561962730267867,0.0561962332765878,1.523158000801047e-07,-7.170399256989368e-13,0.670499999999982
4.140745038516691e-10,9.52599110704e-13,0.0561876749056583,0.0561876347236351,1.4572105599009594e-07,-7.161098970753788e-13,0.670999999999982
3.4232216020169126e-09,9.923201149675265e-12,0.0561790762359786,0.0561790378241583,1.4521573986998534e-07,-7.174200469806102e-13,0.671499999999981
1.6450035777992866e-13,1.6450035777992866e-13,0.0561704810355724,0.0561704404428088,1.3231550571998416e-07,-7.130099462238082e-13,0.671999999999981
3.8726970241764747e-10,6.336042801535768e-13,0.056161883499623,0.0561618453887564,1.3231550644011124e-07,-7.125799516422004e-13,0.672499999999981
8.105233012534185e-10,1.6857973350603572e-12,0.0561532878370567,0.0561532514697588,1.320877214801633e-07,-7.114998694379704e-13,0.672999999999981
0.0,0.0,0.0561446937797692,0.0561446585697099,1.3179571943001955e-07,-7.121599317205796e-13,0.673499999999981
9.889635013693443e-10,1.844899233383046e-12,0.0561361003692376,0.0561360665999823,1.317957182601654e-07,-7.130999350041245e-13,0.673999999999981
3.4833280010415635e-10,8.129955042512904e-13,0.0561275087124983,0.0561274754712567,1.318019734301585e-07,-7.159498688347199e-13,0.674499999999981
2.7705340105432796e-10,1.2539969063141143e-13,0.056118917551542,0.056118885333563,1.320702276001208e-07,-7.177498612814803e-13,0.674999999999981
1.947268395141588e-09,5.557498905517377e-12,0.0561103273700037,0.0561102959966679,1.3187618838009924e-07,-7.172298779195563e-13,0.675499999999981
5.606370992450316e-10,3.494982081519993e-13,0.0561017396592119,0.0561017066867419,1.4018275156001472e-07,-7.261298767130553e-13,0.675999999999981
2.789195957531021e-10,1.3399698017835249e-13,0.0560931517702172,0.0560931198456472,1.4012672452999413e-07,-7.311599242720845e-13,0.676499999999981
0.0,0.0,0.0560845648032982,0.0560845340569543,1.405373242699664e-07,-7.362198958110744e-13,0.676999999999981
1.828200021924964e-10,2.6039587153192656e-13,0.0560759780812634,0.0560759483109342,1.405373196601556e-07,-7.408700389288647e-13,0.677499999999981
4.286987431711964e-13,4.287958876858511e-13,0.0560673925410628,0.056067363348313,1.4041433438996727e-07,-7.441098518606859e-13,0.677999999999981
1.243284017404811e-10,2.157024558968601e-13,0.0560588078455817,0.0560587792420408,1.4041433050006671e-07,-7.483499497168422e-13,0.678499999999981
5.931110498569314e-09,1.3494899642196856e-11,0.0560502240444704,0.0560501958384853,1.40374379870023e-07,-7.513399624681227e-13,0.678999999999981
4.865487304717142e-09,1.1626200002723408e-11,0.0560416457258214,0.056041611181612,1.3167729419013598e-07,-7.540298680580593e-13,0.679499999999981
1.5331914002270075e-08,2.134079718496551e-11,0.0560330694720712,0.0560330293066005,1.7286573824010047e-07,-7.657000034022587e-13,0.679999999999981
1.3835970980036194e-09,3.719503871568719e-12,0.0560245192715237,0.0560244481560792,-3.00529659920043e-07,-7.486398653777648e-13,0.68049999999998
2.641104702993946e-09,7.281002190051566e-12,0.0560159511357105,0.0560158679226586,-3.064808665898672e-07,-7.467000108507538e-13,0.68099999999998
0.0,0.0,0.0560073778213961,0.0560072879625033,-3.1688033536991095e-07,-7.428400342762709e-13,0.68149999999998
5.397223015735086e-10,1.2679024496975444e-12,0.0559987982544047,0.0559987099751497,-3.168803386799802e-07,-7.461299373484609e-13,0.68199999999998
2.01498540075562e-13,2.014013955609073e-13,0.0559902179425934,0.0559901328689685,-3.1711406551994566e-07,-7.495698940013229e-13,0.68249999999998
3.7512720013621603e-10,1.0084988399938766e-12,0.0559816372817889,0.0559815564993185,-3.1711406817992727e-07,-7.525798560725772e-13,0.68299999999998
4.795460598061574e-09,1.6486902121304325e-11,0.0559730574140388,0.0559729807621654,-3.1689294822988615e-07,-7.570500216297349e-13,0.68349999999998
0.0,0.0,0.0559644864130685,0.0559644075772211,-3.523788095600132e-07,-7.520000247507319e-13,0.68399999999998
1.702995404417873e-09,2.5524998781278896e-12,0.0559559078226038,0.0559558336152614,-3.523788144799058e-07,-7.569199173690366e-13,0.68449999999998
7.396813994642315e-10,1.5773007899788638e-12,0.055947331479515,0.0559472595609186,-3.4215621696987927e-07,-7.660599585235239e-13,0.68499999999998
1.883992399587253e-09,1.7097018245593176e-12,0.0559387546552045,0.0559386868003602,-3.424340942199521e-07,-7.698900111180462e-13,0.68549999999998
7.232473023255359e-10,1.397097715294393e-12,0.0559301806443517,0.0559301144789461,-3.281323214499813e-07,-7.790198607721122e-13,0.68599999999998
4.856491042648514e-10,1.596202336973107e-12,0.055921607714701,0.0559215450400663,-3.281931173998529e-07,-7.843198746720903e-13,0.68649999999998
3.91090097806579e-10,6.279005093645651e-13,0.055913035551175,0.0559129762232645,-3.280532471399474e-07,-7.880399891663226e-13,0.68699999999998
0.0,0.0,0.0559044623468335,0.0559044060671243,-3.2783922723983797e-07,-7.937799723078953e-13,0.68749999999998
5.241573980407921e-10,7.787034905781809e-13,0.0558958899315714,0.0558958365685043,-3.2783923174990216e-07,-7.983498844649217e-13,0.68799999999998
1.905701013660277e-10,2.8359953274659233e-13,0.0558873189058629,0.0558872678104481,-3.2733773594993687e-07,-8.017499424778363e-13,0.68849999999998
1.992017661933687e-13,1.992017661933687e-13,0.0558787486648641,0.055878699851925,-3.2744306013984467e-07,-8.047299805691299e-13,0.68899999999998
0.0,0.0,0.0558701793302667,0.0558701326277316,-3.274430636799816e-07,-8.080699737816888e-13,0.689499999999979
2.2601606974870236e-09,1.8759022113457036e-12,0.0558616109085722,0.055861566040873,-3.274430671099636e-07,-8.117998460954734e-13,0.689999999999979
1.6761475055138142e-09,2.5075011511610512e-12,0.0558530469312495,0.0558530013051185,-3.206422257799862e-07,-8.172299642561498e-13,0.690499999999979
3.0139779561011437e-13,1.8059859163699343e-13,0.0558444819720952,0.0558444364663094,-3.124042789299196e-07,-8.257600332683968e-13,0.690999999999979
1.5361543981295966e-09,1.398305082833673e-12,0.0558359149171703,0.0558358717765623,-3.1240428251992983e-07,-8.293799674818914e-13,0.691499999999979
6.921605025245192e-10,1.70070207916595e-12,0.0558273502756811,0.0558273073667553,-3.1995881402983525e-07,-8.296898324627877e-13,0.691999999999979
2.2570140201239042e-13,2.2570140201239042e-13,0.055818785374917,0.0558187440220159,-3.1994832048998743e-07,-8.334600370973888e-13,0.692499999999979
1.0130091210314163e-13,1.0130091210314163e-13,0.0558102209877993,0.0558101813663393,-3.199483242098851e-07,-8.375398898724518e-13,0.692999999999979
2.0189405702808472e-13,2.0190099592198862e-13,0.0558016575307663,0.0558016192201442,-3.1994832800003904e-07,-8.414098411069215e-13,0.693499999999979
5.807336000973606e-10,1.313102404587596e-12,0.055793094879217,0.0557930576406497,-3.199483319699537e-07,-8.449400033805343e-13,0.693999999999979
2.3708559421242725e-10,4.242994844361192e-13,0.055784533246069,0.0557844966332384,-3.200424499598311e-07,-8.485200389540815e-13,0.694499999999979
3.3565812004865414e-09,1.4708401163687768e-11,0.0557759720543845,0.0557759363156014,-3.1990442866990446e-07,-8.52109832347181e-13,0.694999999999979
9.089701213937929e-12,9.089395902606157e-12,0.05576741771867,0.0557673765449633,-2.844675320698344e-07,-8.604798731187691e-13,0.695499999999979
3.2285008000343396e-12,3.2292016283186342e-12,0.0557588587237685,0.055758817999373,-2.8446753559002204e-07,-8.637500437114198e-13,0.695999999999979
2.8482509406568823e-10,5.090025623211147e-13,0.0557503008399159,0.0557502613303974,-2.8446753942983245e-07,-8.678398711464697e-13,0.696499999999979
4.701955005903535e-10,3.3762992401875636e-12,0.0557417411756748,0.0557417028327134,-2.8490165472996355e-07,-8.699399707545741e-13,0.696999999999979
2.7929727974829177e-09,8.375300453167256e-12,0.0557331849161464,0.0557331476105701,-2.852220739098677e-07,-8.718900167820065e-13,0.697499999999979
1.8990364836213303e-13,1.9000079287678773e-13,0.0557246283442082,0.0557245889115819,-2.734464149699474e-07,-8.789698569683368e-13,0.697999999999979
2.556470035663949e-10,3.0599828226840486e-13,0.0557160694533174,0.0557160320169991,-2.7344641820997717e-07,-8.823499656612777e-13,0.698499999999978
2.245001698431004e-09,3.2275987438268317e-12,0.0557075118363385,0.0557074758720303,-2.7324326280992253e-07,-8.853300037525713e-13,0.698999999999978
1.5347701998180696e-09,1.7046017375399458e-12,0.0556989584973248,0.055698920135644,-2.505922641999562e-07,-8.926598609598768e-13,0.699499999999978
1.5459994395783383e-12,1.5459994395783383e-12,0.0556904041186558,0.055690364895881,-2.5617992267996416e-07,-8.903099611712317e-13,0.699999999999978
2.3748447028348885e-09,1.633901347553035e-12,0.0556818496188736,0.0556818118800786,-2.5617992514999355e-07,-8.932000104822091e-13,0.700499999999978
1.0370510977741887e-09,2.397797238540278e-12,0.055673296305044,0.0556732573553131,-2.6758309090994976e-07,-8.907698797328001e-13,0.700999999999978
7.017939007702978e-10,1.1461942506230116e-12,0.0556647417138769,0.0556647038792235,-2.677615737198616e-07,-8.93209985142196e-13,0.701499999999978
4.168956846406502e-13,4.169997680492088e-13,0.0556561875743397,0.0556561509252421,-2.6782943298993105e-07,-8.952099044695627e-13,0.701999999999978
2.4768034845301656e-12,2.4769006290448203e-12,0.0556476334933906,0.0556475981700083,-2.678294356199887e-07,-8.979999903402369e-13,0.702499999999978
2.0473570061518842e-10,8.090056402565438e-14,0.0556390827353287,0.0556390483526579,-2.678294382500463e-07,-9.005699831698966e-13,0.702999999999978
1.8355839764838677e-10,7.620293285270918e-14,0.055630530209555,0.0556304964409873,-2.679673448999047e-07,-9.024300404170127e-13,0.703499999999978
1.811215198654903e-09,1.404501515089862e-12,0.0556219779256273,0.0556219447492637,-2.680605939498794e-07,-9.049299937863298e-13,0.703999999999978
2.091651296609598e-09,5.26110405241198e-12,0.0556134278174245,0.0556133932657884,-2.739880295898542e-07,-9.051899854672918e-13,0.704499999999978
3.815825100339509e-09,3.596012376760882e-13,0.0556048778553672,0.0556048419325629,-2.825166535499069e-07,-9.026499166175928e-13,0.704999999999978
3.552670498063737e-09,1.6073101183344818e-11,0.0555963303462354,0.0555962909580774,-2.560386370799913e-07,-9.10179917545939e-13,0.705499999999978
5.718527942843998e-10,1.4783035906518194e-12,0.0555877857942127,0.0555877415942364,-2.196693722098745e-07,-9.17670019834338e-13,0.705999999999978
2.5616939819395057e-10,5.542996617258211e-13,0.0555792359031006,0.055579192568803,-2.2050749560000894e-07,-9.18419854056829e-13,0.706499999999978
3.879288598684916e-09,5.514200207556996e-12,0.0555706854011178,0.0555706437781611,-2.207811754298926e-07,-9.1912003181982e-13,0.706999999999978
9.016304994280411e-10,1.581401676276073e-12,0.0555621381869021,0.0555620940986788,-2.4021989700998177e-07,-9.17410028153376e-13,0.707499999999977
5.719087980970983e-10,1.1248016407172656e-12,0.0555535882846149,0.0555535462158369,-2.4030090300984977e-07,-9.176498536739297e-13,0.707999999999977
2.2309927030783605e-09,4.297597000491038e-12,0.0555450388248981,0.055544998668022,-2.407411320299712e-07,-9.195799503813884e-13,0.708499999999977
2.306002611085489e-13,2.3070434451710753e-13,0.0555364916963779,0.0555364507375198,-2.480861698100044e-07,-9.176199296939691e-13,0.708999999999977
1.0820996876326205e-12,1.0821066265265245e-12,0.0555279425904825,0.0555279036715907,-2.480861723899719e-07,-9.202699366439582e-13,0.709499999999977
3.645053980871893e-10,6.022959908591474e-13,0.0555193951074353,0.0555193578426292,-2.480861766599937e-07,-9.247099613807208e-13,0.709999999999977
3.775146799334106e-09,1.7295401222305884e-11,0.0555108474984681,0.0555108113187473,-2.4792594067991024e-07,-9.266999060481007e-13,0.710499999999977
3.882797500187607e-09,1.2456799480808911e-11,0.0555023068735588,0.0555022650396472,-2.1076413471996305e-07,-9.340399547558276e-13,0.710999999999977
0.0,0.0,0.0554937710919528,0.0554937231102403,-1.7376232048994973e-07,-9.413598373031462e-13,0.711499999999977
8.987456959208551e-10,1.440028651877867e-13,0.055485224089312,0.0554851773206957,-1.7376232322994546e-07,-9.43959970953201e-13,0.711999999999977
4.733353015096142e-10,5.365985433769538e-13,0.0554766787043506,0.0554766334964027,-1.7373328914990077e-07,-9.478800123280395e-13,0.712499999999977
2.0748189971664388e-10,7.202571872255703e-15,0.05546813132765,0.055468088147565,-1.7390225781990266e-07,-9.508899743992938e-13,0.712999999999977
2.9775839432977236e-10,5.705991235060992e-13,0.0554595842588347,0.0554595430333711,-1.737743485199974e-07,-9.551899202153713e-13,0.713499999999977
1.2055761042240043e-09,2.9821978220212486e-12,0.0554510378958523,0.0554509982798283,-1.7346898616003338e-07,-9.591800010505525e-13,0.713999999999977
1.1335398036882438e-09,8.847991783689224e-13,0.0554424926729495,0.0554424539660578,-1.737160025899135e-07,-9.63179839705286e-13,0.714499999999977
6.645181974129777e-10,1.5269036035547856e-12,0.0554339493896151,0.0554339117335775,-1.7411928957987086e-07,-9.660100410563421e-13,0.714999999999977
2.0391473024017337e-09,3.492199585064526e-12,0.0554254044585918,0.0554253678435298,-1.7289132312999292e-07,-9.724499851204715e-13,0.715499999999977
1.1491759002724145e-09,7.919012667834124e-13,0.0554168613490875,0.0554168235950755,-1.6604084927991647e-07,-9.80719845611322e-13,0.715999999999977
1.770997196115509e-09,2.2100377083944522e-14,0.0554083175306152,0.0554082800364955,-1.7228839656996918e-07,-9.803900313104519e-13,0.716499999999976
2.8905428953174273e-09,9.046201288054334e-12,0.0553997744760233,0.0553997368104282,-1.7886576505988724e-07,-9.798698311080933e-13,0.716999999999976
3.7589339973997937e-10,1.013397699090035e-12,0.0553912343071287,0.0553911935502899,-2.2892212720002254e-07,-9.643900261702143e-13,0.717499999999976
3.747175972290684e-10,5.256003965392608e-13,0.0553826911570151,0.0553826507554028,-2.2870100698998974e-07,-9.700699445114314e-13,0.717999999999976
7.803254986615826e-10,1.8465992623895033e-12,0.0553741479777153,0.0553741082895296,-2.2894970447989195e-07,-9.73200036183397e-13,0.718499999999976
2.2467350202504122e-10,3.4219849176508887e-13,0.055365605155799,0.055365566093772,-2.297711127600445e-07,-9.744399297878514e-13,0.718999999999976
2.5357099753264833e-10,8.423199637785928e-12,0.0553570621863013,0.0553570241105315,-2.299571683298668e-07,-9.776500355801465e-13,0.719499999999976
2.3625780498637283e-10,2.136971155586309e-13,0.0553485199219696,0.0553484826010225,-2.2974543320997826e-07,-9.80650022991414e-13,0.719999999999976
1.679975603074979e-13,1.679975603074979e-13,0.0553399780794627,0.0553399413733136,-2.2992145612995944e-07,-9.817600291756046e-13,0.720499999999976
1.486021028451745e-10,1.0023600005570898e-11,0.0553314357050315,0.0553313996517444,-2.2992145953999212e-07,-9.855200423097843e-13,0.720999999999976
2.6029872701727186e-13,2.6039587153192656e-13,0.0553228941558704,0.0553228585162405,-2.2983769541002827e-07,-9.912398592909488e-13,0.721499999999976
4.864335045873247e-10,9.355988206394272e-13,0.0553143517653198,0.055314316596112,-2.298377007499408e-07,-9.967699408919284e-13,0.721999999999976
3.739954998471795e-09,1.0237199976614875e-11,0.0553058100290875,0.0553057750180062,-2.3037433129983326e-07,-1.0002298468647641e-12,0.722499999999976
3.6152160431957014e-10,2.8400198859301895e-13,0.0552972728328595,0.0552972336494413,-2.1331252184997145e-07,-1.0136498845153552e-12,0.722999999999976
3.4769427961767185e-09,9.082200269627805e-12,0.0552887302893066,0.0552886925495273,-2.1311240023993289e-07,-1.0186799320743845e-12,0.723499999999976
6.011916603432255e-09,1.790780024268912e-11,0.0552801964261222,0.0552801530551924,-2.5406496930997606e-07,-1.0192500055766773e-12,0.723999999999976
0.0,0.0,0.0552716592519901,0.0552716094749263,-2.3628500537002835e-07,-1.028179928350137e-12,0.724499999999976
3.1496951991005773e-09,1.0303799480304576e-11,0.055263114895836,0.0552630686961589,-2.3628501062992677e-07,-1.0337199846111034e-12,0.724999999999976
9.539773603017832e-09,2.5838803319189196e-11,0.0552545744965072,0.0552545275770639,-2.2348060253990325e-07,-1.0433999584474885e-12,0.725499999999975
1.8882959779142894e-10,8.347003643827122e-13,0.0552460411714449,0.055245987267175,-2.2776292665999467e-07,-1.0483998651861226e-12,0.725999999999975
6.989547829405751e-14,6.979833377940281e-14,0.0552374967925346,0.0552374485181455,-2.2786009682990854e-07,-1.052069889539986e-12,0.726499999999975
2.898411025076264e-10,5.129924263158614e-14,0.0552289528002171,0.0552289084204012,-2.2786010164983772e-07,-1.0570600384590678e-12,0.726999999999975
4.834915703910703e-09,5.054699714346356e-12,0.0552204101562074,0.0552203680397518,-2.2785106946988584e-07,-1.061529987175791e-12,0.727499999999975
4.256094296439805e-09,2.373889973483756e-11,0.0552118717800592,0.0552118263847092,-2.502758634499551e-07,-1.0617800041967662e-12,0.727999999999975
4.5887570132574496e-10,1.1195003257746805e-12,0.0552033367949025,0.0552032855688517,-3.72699781309941e-07,-1.0464398444987033e-12,0.728499999999975
2.885232205929178e-09,7.440797977764646e-12,0.0551947975709107,0.0551947450186292,-3.730070533899e-07,-1.0509000353958742e-12,0.728999999999975
5.689101967298882e-12,5.6889007393756685e-12,0.0551862593381311,0.0551862036052881,-3.8374245165989813e-07,-1.0516199456384046e-12,0.729499999999975
0.0,0.0,0.0551777210086442,0.055177666978085,-3.8374245769998844e-07,-1.0575000077006624e-12,0.729999999999975
3.084629981997544e-10,1.7939816299161748e-13,0.0551691787561681,0.0551691265471162,-3.8374246318995456e-07,-1.0633200049625646e-12,0.730499999999975
1.73407697923178e-10,9.659634203629253e-14,0.0551606366773787,0.0551605859366703,-3.8372512971003407e-07,-1.0689298838434391e-12,0.730999999999975
2.5576250145542545e-10,2.5275059822860158e-12,0.055152094718521,0.0551520454483217,-3.83478043689987e-07,-1.075900002769914e-12,0.731499999999975
4.5253550212676075e-10,1.070400712510633e-12,0.0551435552973351,0.0551435073152207,-3.8331082043998287e-07,-1.08282003155602e-12,0.731999999999975
1.4567338932347518e-09,2.4729940317769206e-12,0.0551350136779175,0.0551349668148506,-3.8282430760996043e-07,-1.0904499959246694e-12,0.732499999999975
4.446851997741419e-09,1.5560053245877725e-12,0.0551264733286582,0.0551264258309706,-3.8992765831989684e-07,-1.0913999738682012e-12,0.732999999999975
0.0,2.2150337120052654e-13,0.0551179370018295,0.0551178844470774,-3.512896686599324e-07,-1.1068799956465147e-12,0.733499999999975
2.2682519751349162e-10,2.0400348077487251e-13,0.0551093951276116,0.0551093440783646,-3.5128967498993836e-07,-1.1137100356523044e-12,0.733999999999975
3.032150017179269e-10,1.292993490054073e-13,0.0551008530011088,0.0551008035268341,-3.5144028747986604e-07,-1.1192700412332446e-12,0.734499999999975
6.502137994690571e-10,1.341898814288811e-12,0.0550923106118119,0.0550922626593211,-3.5184239911985847e-07,-1.1234498574486107e-12,0.734999999999974
2.922037611874373e-13,2.922037611874373e-13,0.0550837685498088,0.0550837217616425,-3.522196631599618e-07,-1.1278898821853733e-12,0.735499999999974
1.243099595482633e-09,2.4036050927378483e-12,0.0550752262015019,0.0550751808634093,-3.5221966836001227e-07,-1.1327100282038094e-12,0.735999999999974
2.301006607474676e-13,2.301978052621223e-13,0.0550666845941178,0.0550666397995625,-3.5163384984001657e-07,-1.1399000233308643e-12,0.736499999999974
0.0,0.0,0.0550581421207624,0.0550580987300902,-3.5163385512983897e-07,-1.1448999300694984e-12,0.736999999999974
5.933928001744526e-10,1.0106984693614152e-12,0.0550495998864797,0.0550495575102633,-3.5163386019002735e-07,-1.1500800312091997e-12,0.737499999999974
1.985175600294209e-09,2.6990978896357376e-12,0.0550410580677371,0.0550410162113878,-3.51940310080014e-07,-1.155329954968809e-12,0.737999999999974
2.752488029167388e-10,4.73301953185512e-13,0.0550325189811721,0.0550324746546042,-3.7304698949987454e-07,-1.155699884750061e-12,0.738499999999974
1.8361939746469602e-10,1.3850032232198828e-13,0.0550239780706781,0.0550239341244596,-3.7326744810003455e-07,-1.1598898924658485e-12,0.738999999999974
8.355621958222592e-10,1.3683984501078328e-12,0.0550154354628833,0.0550153923505411,-3.733618446899716e-07,-1.1642800439026768e-12,0.739499999999974
4.2151600265771805e-10,8.550035679455448e-13,0.0550068926315489,0.0550068501170317,-3.738169180199022e-07,-1.168189893777094e-12,0.739999999999974
1.8307702992492736e-09,3.0958985375306725e-12,0.0549983496303453,0.0549983078934016,-3.727040360499475e-07,-1.1744899757609728e-12,0.740499999999974
0.0,0.0,0.0549898081467677,0.0549897650968448,-3.619613189798695e-07,-1.1837599043357239e-12,0.740999999999974
3.1981986503559767e-12,3.198101505841322e-12,0.0549812645835369,0.0549812227765512,-3.619613230898631e-07,-1.188019951511854e-12,0.741499999999974
2.1269380007238325e-10,1.6660284263281255e-13,0.0549727229147441,0.054972682082245,-3.619613275398625e-07,-1.1922199338876283e-12,0.741999999999974
1.0486500556794454e-11,1.0486000956433372e-11,0.0549641793467733,0.0549641391275835,-3.620945798999634e-07,-1.1959599977018343e-12,0.742499999999974
4.3104964042584015e-12,4.310704571075519e-12,0.0549556360455789,0.0549555964994328,-3.6209458436991214e-07,-1.200199878717556e-12,0.742999999999974
7.302988005997157e-10,4.5430326167661406e-13,0.0549470936479688,0.0549470546493388,-3.6209458836996763e-07,-1.2042998976530273e-12,0.743499999999974
2.725506001444167e-10,2.592995262951092e-13,0.054938551063486,0.0549385121591158,-3.6225074766986845e-07,-1.2097098496532954e-12,0.743999999999973
1.3358859851653193e-10,1.7119639039719914e-13,0.0549300076035706,0.0549299691939304,-3.624614314200452e-07,-1.2133300007072245e-12,0.744499999999973
3.117257008078411e-10,7.801953527675209e-13,0.0549214631667702,0.0549214252500547,-3.6249994208995863e-07,-1.2170299490410486e-12,0.744999999999973
1.0258932897633244e-08,2.7141996983282013e-11,0.0549129187166391,0.0549128811239235,-3.621803086400425e-07,-1.2228698956229245e-12,0.745499999999973
3.448322100085832e-09,2.6195018376640178e-12,0.0549043820770298,0.0549043327632531,-3.6147115852988056e-07,-1.2279099178419406e-12,0.745999999999973
3.13212303315602e-10,9.887021756860292e-13,0.0548958393605144,0.0548957894318542,-3.849440890098515e-07,-1.2263599424161553e-12,0.746499999999973
0.0,0.0,0.0548872920496104,0.0548872454962408,-3.853314602699203e-07,-1.2308799812732474e-12,0.746999999999973
2.0890989632649237e-10,2.1760371282653068e-13,0.0548787450088355,0.0548787008911256,-3.8533146608991757e-07,-1.236520000974517e-12,0.747499999999973
6.85498102726001e-10,1.3329962134100981e-12,0.0548701984860414,0.0548701557952915,-3.8522103097985913e-07,-1.2426700293777238e-12,0.747999999999973
0.0,0.0,0.0548616522603544,0.0548616103398876,-3.8479004555998057e-07,-1.2481699701583082e-12,0.748499999999973
4.833412003968363e-10,1.0014003515301795e-12,0.0548531055352733,0.054853064667777,-3.8479004999003065e-07,-1.252929834535954e-12,0.748999999999973
1.5439732825583974e-13,1.5439732825583974e-13,0.0548445590129939,0.054844518643197,-3.8526797998986e-07,-1.2556399062862988e-12,0.749499999999973
1.7999551987779583e-09,6.034700517076885e-12,0.0548360119345054,0.0548359722666702,-3.8526798561990504e-07,-1.2611600132272915e-12,0.749999999999973
3.113543034505284e-10,4.0639713816403855e-13,0.0548274691826524,0.0548274279861922,-3.7863311690990685e-07,-1.2700099218804217e-12,0.750499999999973
3.1629429630974926e-10,7.275985369759042e-13,0.0548189211645676,0.0548188807903552,-3.7888663323003974e-07,-1.2745798340374481e-12,0.750999999999973
2.755929998099482e-10,4.454006607979011e-13,0.0548103727840061,0.0548103331518426,-3.792673129198506e-07,-1.2792100278352647e-12,0.751499999999973
6.950079053935632e-10,1.949100603138021e-12,0.0548018244044698,0.0548017853273233,-3.795925333598387e-07,-1.2831998918300114e-12,0.751999999999973
2.8341209934446e-10,5.257044799478194e-13,0.0547932761437225,0.0547932372850401,-3.797491559300037e-07,-1.28841989160966e-12,0.752499999999973
6.377096004039906e-10,1.4592979602490175e-12,0.0547847273489614,0.0547846889606525,-3.800550494898348e-07,-1.2918299242825615e-12,0.752999999999972
4.4973017948590766e-09,1.0964597285667566e-11,0.0547761784909967,0.0547761402161917,-3.794986433598973e-07,-1.298970046109682e-12,0.753499999999972
1.8709469390421063e-10,2.6500329708412096e-13,0.0547676321358113,0.0547675893839654,-3.945549667400128e-07,-1.2975599327641474e-12,0.753999999999972
5.837653999085646e-09,9.763599650991495e-12,0.0547590810626687,0.054759040033633,-3.9445128679994543e-07,-1.3027998818637698e-12,0.754499999999972
4.318975732608976e-13,4.318975732608976e-13,0.0547505342336449,0.0547504886839775,-4.119467308600147e-07,-1.3009899147570225e-12,0.754999999999972
2.4952409583001156e-10,2.993695569220023e-12,0.0547419815555851,0.054741938793476,-4.1194673528984795e-07,-1.30517992247281e-12,0.755499999999972
1.9608173973395537e-09,4.590702817885983e-12,0.0547334346480614,0.0547333936254999,-4.117566976299773e-07,-1.3106798632533945e-12,0.755999999999972
2.8352779846141374e-10,1.3197776205231548e-14,0.0547248884974572,0.0547248464397295,-4.205640119698314e-07,-1.3118499342379408e-12,0.756499999999972
1.8299944892774533e-13,1.8299944892774533e-13,0.0547163367202834,0.0547162957836314,-4.207979279599247e-07,-1.315419995151501e-12,0.756999999999972
4.329315031470493e-10,1.289399143011849e-12,0.0547077838769085,0.0547077438884167,-4.2079793239994945e-07,-1.3197299156275655e-12,0.757499999999972
5.068557032417154e-10,7.277997648991175e-13,0.0546992311082573,0.0546991914824592,-4.2059210139991886e-07,-1.3254300001291908e-12,0.757999999999972
0.0,0.0,0.05469067801734,0.0546906386616644,-4.2055633239996074e-07,-1.3302599039671792e-12,0.758499999999972
4.544649032101056e-10,4.806988140870772e-13,0.0546821243728119,0.054682085531282,-4.205563374300083e-07,-1.3350698584851939e-12,0.758999999999972
4.40008229851685e-09,2.271879906423635e-11,0.0546735707335794,0.0546735319620134,-4.207001211998379e-07,-1.3398099903833005e-12,0.759499999999972
3.17758597212503e-10,7.089953624195289e-13,0.0546650198986297,0.0546649766242031,-4.058804818300038e-07,-1.3481900058148755e-12,0.759999999999972
2.4266849016352232e-09,8.674998219770913e-12,0.0546564636547288,0.0546564220562425,-4.0555587276988603e-07,-1.353789910035763e-12,0.760499999999972
0.0,0.0,0.054647909563399,0.0546478662053201,-4.162061763900247e-07,-1.3541899806374103e-12,0.760999999999972
2.8131240392692547e-10,8.325978795298283e-13,0.0546393527003813,0.0546393109764308,-4.1620618097988615e-07,-1.3588099829348055e-12,0.761499999999972
2.9555762004473962e-09,3.473200893555628e-12,0.0546307960910513,0.054630755407148,-4.1579470893985185e-07,-1.3645798900563388e-12,0.761999999999971
2.4370089279912577e-13,2.4369395390522186e-13,0.0546222440273119,0.0546221998232926,-3.9081107761984937e-07,-1.3739198580914325e-12,0.762499999999971
2.779722979573407e-10,4.0409342538794135e-13,0.0546136868828393,0.0546136432230649,-3.9081108209001493e-07,-1.378779902749816e-12,0.762999999999971
4.576339598938439e-09,8.012500385401466e-12,0.0546051290003963,0.0546050858725375,-3.90619033819933e-07,-1.3840198518494384e-12,0.763499999999971
3.786851596188079e-09,1.7847043287666509e-12,0.0545965743031478,0.0545965266586109,-3.742067412599963e-07,-1.3998700202494385e-12,0.763999999999971
4.2587339904587296e-10,1.0680345496894006e-13,0.0545880173420972,0.0545879677126698,-3.960106111100276e-07,-1.3946799444497504e-12,0.764499999999971
1.9071089846223188e-10,4.174993684102901e-13,0.0545794573087631,0.0545794099965926,-3.9596079581989685e-07,-1.3994599749878045e-12,0.764999999999971
3.158458009022702e-10,4.372197048851945e-12,0.0545708966595853,0.0545708509845435,-3.9499732495994547e-07,-1.4054599498103393e-12,0.765499999999971
6.193819804267697e-09,1.6785905998517592e-11,0.0545623374502804,0.0545622928817712,-3.946731992698991e-07,-1.4114300006529135e-12,0.765999999999971
4.901010153268714e-13,4.900038708122167e-13,0.0545537813785998,0.0545537306498012,-3.7181354189995755e-07,-1.4253398808450335e-12,0.766499999999971
5.237036700134201e-09,1.2832394868933505e-11,0.0545452171621224,0.0545451693995735,-3.718135456599707e-07,-1.4292098320795033e-12,0.766999999999971
4.775614001473194e-10,7.105982469113314e-13,0.054536657050931,0.0545366058342277,-3.5387013692001097e-07,-1.4376100136714864e-12,0.767499999999971
5.4335381055592435e-09,1.4044043705752074e-12,0.0545280920970688,0.0545280438806748,-3.539205390898619e-07,-1.4415400297063119e-12,0.767999999999971
1.5399710673325018e-10,1.7419399256368706e-13,0.0545195334797282,0.0545194803001119,-3.4073305572998244e-07,-1.4461899559836677e-12,0.768499999999971
1.7579687705548963e-13,1.7590096046404824e-13,0.0545109686972545,0.0545109176692522,-3.406420837999066e-07,-1.4517998348645422e-12,0.768999999999971
4.816993956491267e-10,9.682046830938873e-13,0.0545024034011968,0.0545023541683065,-3.406420884199089e-07,-1.4560598820406723e-12,0.769499999999971
0.0,0.0,0.0544938379685605,0.0544937898470133,-3.4021497482997036e-07,-1.4628998967064488e-12,0.769999999999971
3.5210001997354468e-09,7.169299875986468e-12,0.0544852717772802,0.0544852248820479,-3.402149795499361e-07,-1.467939918925465e-12,0.770499999999971
2.1766900087927255e-10,1.3859746683664298e-13,0.0544767093979227,0.0544766589930857,-3.2462547503993126e-07,-1.4842699552070071e-12,0.77099999999997
4.550673032843733e-10,9.182030136223318e-13,0.0544681412891025,0.0544680927100846,-3.2449924582990397e-07,-1.4908098627114397e-12,0.77149999999997
3.234981726940589e-13,3.235051115879628e-13,0.054459572886025,0.0544595258383575,-3.2488506017001526e-07,-1.495829935610482e-12,0.77199999999997
3.1364709440762084e-10,1.392590209814415e-11,0.0544510040289205,0.0544509583764515,-3.2488506634996764e-07,-1.5019398485333069e-12,0.77249999999997
1.391039991527343e-10,1.1689954559912508e-13,0.0544424378131559,0.0544423929607869,-3.2456141534987007e-07,-1.5069200227924018e-12,0.77299999999997
1.4536510190010787e-10,4.2070513739389526e-13,0.0544338678137664,0.0544338236684065,-3.24641081860021e-07,-1.510829872666819e-12,0.77349999999997
2.509319002585997e-10,5.151989945773039e-13,0.0544252972192725,0.0544252536014906,-3.247288707000206e-07,-1.514159891219391e-12,0.77399999999997
6.34323198134279e-10,1.3078982341596657e-12,0.0544167263330151,0.0544166831183127,-3.249659853699332e-07,-1.5172800082313698e-12,0.77449999999997
2.9443619764535356e-10,1.0308004450010344e-12,0.0544081551952059,0.0544081122017355,-3.2436267212985516e-07,-1.5227500250319936e-12,0.77499999999997
2.8127049994663977e-10,6.174991074026082e-13,0.0543995849380072,0.0543995424123591,-3.241099070798621e-07,-1.5277798557505884e-12,0.77549999999997
3.774239198950369e-09,3.864700226507978e-12,0.0543910123764366,0.0543909701881129,-3.238778145300391e-07,-1.5325399369686687e-12,0.77599999999997
7.389991396600237e-13,7.389991396600237e-13,0.0543824426560267,0.0543823963444729,-3.1356852539000946e-07,-1.5370799251457345e-12,0.77649999999997
5.243234298124566e-09,2.115219804865731e-11,0.0543738679366052,0.0543738227661696,-3.1356852880004213e-07,-1.5406799100392554e-12,0.77699999999997
3.20798942965439e-13,3.209030263739976e-13,0.0543653025466092,0.0543652484046067,-3.653831330198854e-07,-1.5397399067557105e-12,0.77749999999997
3.033261003482224e-10,6.692008058806209e-13,0.05435672720188,0.0543566734828851,-3.6538313694990145e-07,-1.544039852571788e-12,0.77799999999997
2.740248097876652e-09,1.081230244226461e-11,0.0543481500634132,0.0543480977378396,-3.6563427065986615e-07,-1.5478098403659546e-12,0.77849999999997
4.2269659994431663e-13,4.2270353883822054e-13,0.0543395773084215,0.0543395213245021,-3.96842026620034e-07,-1.546839913102449e-12,0.77899999999997
3.0214930557548314e-10,6.755984660600234e-13,0.054330998832883,0.0543309440442214,-3.9684203143996316e-07,-1.5513300279795805e-12,0.77949999999997
0.0,0.0,0.0543224191950421,0.0543223660359698,-3.9711336819988133e-07,-1.5551299397537077e-12,0.779999999999969
4.2623020390930577e-10,9.880984919163893e-13,0.0543138387000554,0.0543137873862759,-3.9711337283983295e-07,-1.5599899844120912e-12,0.780499999999969
2.09902570325049e-09,5.364098054627675e-12,0.0543052579366417,0.0543052080054492,-3.9750573258001687e-07,-1.5627499294623703e-12,0.780999999999969
5.457995166935348e-13,5.457995166935348e-13,0.0542966780446801,0.0542966270932475,-4.0590636047992124e-07,-1.5632798874842813e-12,0.781499999999969
2.404150004076122e-10,1.1671899557974541e-11,0.0542880951764426,0.0542880460914243,-4.059063644498359e-07,-1.5672899176394361e-12,0.781999999999969
1.4771039044680911e-09,1.0393796934238253e-11,0.0542795125600428,0.0542794648370014,-4.057386861198477e-07,-1.572130012977846e-12,0.782499999999969
2.771729998296557e-10,5.38000199945543e-13,0.0542709318751231,0.0542708833259486,-4.1214073513988654e-07,-1.572349889178426e-12,0.782999999999969
9.330036743193659e-14,9.330036743193659e-14,0.0542623466751404,0.054262299323693,-4.123539783598435e-07,-1.5763798686535546e-12,0.783499999999969
3.349526003781911e-10,2.3955004646580846e-12,0.0542537610128001,0.0542537149257274,-4.1235398274999495e-07,-1.5811698738515956e-12,0.783999999999969
1.9938374978822893e-09,2.8545985020222986e-12,0.0542451774304181,0.0542451321049448,-4.1233483676983776e-07,-1.585519909808042e-12,0.784499999999969
4.9439619065339e-13,2.419037192780138e-13,0.0542365924802843,0.0542365457290236,-4.0407889681992257e-07,-1.593479905317996e-12,0.784999999999969
1.6627729748641684e-10,9.989925553455237e-14,0.0542280043554164,0.0542279589385537,-4.040789004699976e-07,-1.5975599749334934e-12,0.785499999999969
3.254264503704807e-09,4.7929993307604946e-12,0.0542194159341185,0.0542193714180806,-4.0417284221001826e-07,-1.6011499851670274e-12,0.785999999999969
6.69048150214735e-14,6.680073161291489e-14,0.0542108313047768,0.0542107828202429,-3.782142188899027e-07,-1.6073498868701686e-12,0.786499999999969
3.7804400582208686e-10,1.0259987304195306e-12,0.0542022418250384,0.0542021939550685,-3.7821422275985395e-07,-1.6112300296050597e-12,0.786999999999969
2.9863599787516293e-10,3.0100227865759166e-13,0.0541936514062311,0.0541936041579513,-3.7799292786988917e-07,-1.616110023583417e-12,0.787499999999969
2.3051589803646522e-10,1.2184801778669652e-11,0.0541850599621813,0.0541850134379138,-3.777792608999214e-07,-1.6215698488836194e-12,0.787999999999969
5.039911959991983e-10,1.087602230498419e-12,0.0541764682261733,0.0541764224139894,-3.7761447513003955e-07,-1.624549886974913e-12,0.788499999999969
3.9150627184625364e-13,3.9149933295234973e-13,0.0541678749573789,0.0541678295350739,-3.7702161481993277e-07,-1.6285299931501074e-12,0.788999999999969
1.603194035859623e-10,2.512989816239042e-13,0.0541592806232541,0.0541592359121168,-3.770216193698956e-07,-1.633230009567832e-12,0.789499999999968
1.4223923011646988e-09,6.123990203832363e-13,0.0541506856230045,0.0541506413587347,-3.769445930498945e-07,-1.636929957901656e-12,0.789999999999968
4.225504043886552e-10,7.153999614928352e-13,0.0541420910406479,0.0541420457540853,-3.836462066399149e-07,-1.63495996255425e-12,0.790499999999968
2.163939999411113e-10,1.04009856283227e-12,0.0541334943289783,0.0541334495846187,-3.8374626572983475e-07,-1.6382700317868482e-12,0.790999999999968
5.667524990982109e-10,1.9474977186462183e-12,0.0541248976752758,0.0541248535278785,-3.838934291300073e-07,-1.6404499286748475e-12,0.791499999999968
1.376769996619398e-09,6.488976023177884e-13,0.0541163013119397,0.0541162574658519,-3.8324207087990156e-07,-1.646099923036104e-12,0.791999999999968
1.1272907600445858e-08,1.8431949716513074e-10,0.0541077029859334,0.0541076581905737,-3.896687248998356e-07,-1.6462699259367497e-12,0.792499999999968
2.496142396946066e-09,2.0757201513177392e-11,0.0540991201056613,0.0540990486236821,-1.356201856598377e-07,-1.670440044967969e-12,0.792999999999968
5.727030030766578e-10,6.267306118523663e-12,0.0540905202751829,0.0540904446912019,-1.2441204421992542e-07,-1.6772900342937325e-12,0.793499999999968
4.213693977073163e-10,7.719103134462557e-12,0.054081917613042,0.0540818455338452,-1.2491271198997178e-07,-1.6789698971397815e-12,0.793999999999968
0.0,0.0,0.0540733118899687,0.0540732436409776,-1.2519837448991995e-07,-1.6818998450907063e-12,0.794499999999968
8.039823945482638e-10,3.110983692877767e-13,0.0540647051797979,0.054064640254047,-1.251983795000182e-07,-1.6871300363707764e-12,0.794999999999968
4.990501067947406e-12,4.990695356976715e-12,0.0540561001498339,0.0540560373107648,-1.2506648294991277e-07,-1.691229838465813e-12,0.795499999999968
9.38327096577929e-10,1.6490003806879372e-12,0.0540474960488772,0.0540474354788545,-1.2506648622984118e-07,-1.6941099131168036e-12,0.795999999999968
2.607011828636985e-13,2.607011828636985e-13,0.0540388881255252,0.0540388288401721,-1.2468931441002307e-07,-1.7005099585409855e-12,0.796499999999968
3.0948830304078356e-10,2.298994328242543e-13,0.0540302786044923,0.0540302211263513,-1.2468931758998804e-07,-1.703509945952253e-12,0.796999999999968
3.9274389990184844e-10,6.875056079991282e-13,0.054021668591826,0.0540216123510148,-1.2446495350993889e-07,-1.7065799728238629e-12,0.797499999999968
0.0,0.0,0.0540130579573795,0.0540130028246305,-1.2472667447992192e-07,-1.706679936264166e-12,0.797999999999968
2.724223097105849e-09,8.700699882790985e-12,0.054004446353782,0.0540043924723394,-1.2472667723986697e-07,-1.709329943214155e-12,0.798499999999967
4.64916569825613e-09,1.7083702508191578e-11,0.0539958361445219,0.0539957799055088,-1.1382962462999809e-07,-1.7152800447367555e-12,0.798999999999967
3.289191974342742e-10,2.5750235277399725e-13,0.0539872325613778,0.0539871689057946,-1.6443011987003937e-07,-1.711360003361917e-12,0.799499999999967
2.975964960572064e-10,1.0176998133104576e-12,0.0539786182222714,0.0539785555994121,-1.6445947617995706e-07,-1.7117199584831821e-12,0.799999999999967
7.040201754904274e-14,7.040201754904274e-14,0.0539700044312676,0.0539699439494866,-1.648144765998595e-07,-1.7092100304538782e-12,0.800499999999967
4.987767004971388e-10,9.381037613387377e-13,0.0539613883677142,0.0539613301365016,-1.6481447577001117e-07,-1.708289976490307e-12,0.800999999999967
4.83749539731404e-09,2.0007703827040757e-11,0.0539527706620479,0.0539527141039512,-1.6458819623995855e-07,-1.708289976490307e-12,0.801499999999967
0.0,0.0,0.0539441574572298,0.0539440971188997,-1.4812680299990284e-07,-1.711839871243459e-12,0.801999999999967
4.528716013307843e-10,8.862008349375117e-13,0.0539355353057227,0.053935478401405,-1.4812680267984636e-07,-1.7111099863409418e-12,0.802499999999967
4.289417800118489e-09,1.7133301721816707e-11,0.0539269131213082,0.0539268586141002,-1.483153656998623e-07,-1.7122199925251325e-12,0.802999999999967
4.2926039806046035e-10,5.5435031565131965e-12,0.0539182960854083,0.0539182366778133,-2.143873028099489e-07,-1.6927598645716246e-12,0.803499999999967
1.8415000080374e-10,2.583003255729466e-13,0.0539096769030286,0.053909618132177,-2.146629489400021e-07,-1.6920200050091205e-12,0.803999999999967
2.860226985812453e-10,4.3290371287696416e-13,0.0539010521267202,0.0539009948327198,-2.1477962453995622e-07,-1.6924098841103463e-12,0.804499999999967
3.748809797310404e-09,6.2827035240964335e-12,0.0538924264033361,0.0538923705516935,-2.151040613498391e-07,-1.691539920287144e-12,0.804999999999967
0.0,0.0,0.0538838044773452,0.0538837450047916,-1.8781426573992108e-07,-1.6976799740303639e-12,0.805499999999967
4.4862140391455085e-10,8.434017373382119e-13,0.0538751771651537,0.0538751190996309,-1.8781426747984872e-07,-1.6992698480960966e-12,0.805999999999967
2.2700591406632498e-13,2.2700591406632498e-13,0.0538665488187377,0.0538664919843652,-1.874835281298788e-07,-1.7020699086267577e-12,0.806499999999967
1.725980469657884e-13,1.72702130374347e-13,0.0538579190549445,0.0538578637061399,-1.8748352841003665e-07,-1.7026200328090768e-12,0.806999999999967
2.6881687986701763e-09,8.340904356085588e-12,0.0538492883106547,0.053849234203363,-1.8748352903995812e-07,-1.7027299709093668e-12,0.807499999999966
1.770451001081863e-09,3.715000529425083e-12,0.0538406595286612,0.0538406033072872,-1.979283977900266e-07,-1.6992000254761885e-12,0.807999999999966
0.0,0.0,0.0538320275363559,0.0538319709521566,-1.9124691382995697e-07,-1.705339862378974e-12,0.808499999999966
2.421526999751844e-09,3.758798827746546e-12,0.0538233924557039,0.0538233380072255,-1.9124691462988133e-07,-1.7061098627618732e-12,0.808999999999966
1.52795900931757e-10,1.6239787292704477e-13,0.0538147603009669,0.0538147038966014,-2.133552718100104e-07,-1.7024099144280491e-12,0.809499999999966
2.0582634971400005e-09,7.276200475470063e-12,0.0538061241081108,0.0538060688268379,-2.1325853777993606e-07,-1.7042298561947833e-12,0.809999999999966
3.6145979959156804e-10,5.589972928987663e-13,0.0537974923484767,0.0537974361371953,-2.2016453344003532e-07,-1.6982199067122616e-12,0.810499999999966
3.2781090342215435e-10,7.060046991469449e-13,0.0537888531878342,0.0537887984862806,-2.1895726112991856e-07,-1.6997898314580207e-12,0.810999999999966
4.2280068335287524e-13,4.2280068335287524e-13,0.0537802127395269,0.0537801594299259,-2.187223985998868e-07,-1.7014499618245305e-12,0.811499999999966
3.0676988727051935e-12,3.0679001006284068e-12,0.0537715713184979,0.0537715193269227,-2.1872239874994037e-07,-1.7012699842638979e-12,0.811999999999966
5.260004029561394e-10,3.710018403602078e-13,0.0537629313093961,0.0537628803238837,-2.1872239838998525e-07,-1.7009698771025539e-12,0.812499999999966
7.773989785242463e-13,7.775030619328049e-13,0.0537542891357752,0.0537542387073816,-2.1856351469992652e-07,-1.7007500009019738e-12,0.812999999999966
2.9645451996018757e-09,3.5864991532186252e-12,0.0537456443151389,0.0537455947519127,-2.1856351432999674e-07,-1.700740026241987e-12,0.813499999999966
2.577457698660357e-09,2.4338031590076525e-12,0.0537370038050339,0.0537369517863049,-2.337324413600409e-07,-1.6970700018881235e-12,0.813999999999966
3.591868594221559e-09,7.908049215465951e-13,0.0537283591119509,0.0537283050294813,-2.1705361181990034e-07,-1.7027299709093668e-12,0.814499999999966
0.0,1.8900159215462509e-13,0.0537197142280602,0.0537196568678875,-2.409640182498684e-07,-1.6961299986045786e-12,0.814999999999966
3.340324961076391e-10,7.367023657778304e-13,0.0537110642630855,0.0537110084834121,-2.4096401774983435e-07,-1.6957399026629183e-12,0.815499999999966
1.7920387396230808e-13,1.7920387396230808e-13,0.0537024133365692,0.0537023587807795,-2.4072864544984196e-07,-1.6959998943438803e-12,0.815999999999966
1.8839790838498516e-13,1.8840484727888906e-13,0.053693761049235,0.053693707823173,-2.4072864542989264e-07,-1.696179871904513e-12,0.816499999999965
2.738227006249261e-10,1.3213943828027652e-12,0.0536851076857578,0.0536850555364719,-2.407286457299998e-07,-1.696169897244526e-12,0.816999999999965
5.3854143020060086e-09,1.528779880466402e-11,0.0536764544871694,0.0536764030600029,-2.4094767128984146e-07,-1.6956100152426545e-12,0.817499999999965
8.355426003858746e-10,1.8946025304167335e-12,0.0536678071168035,0.0536677476270166,-2.7089445329996943e-07,-1.696479979065857e-12,0.817999999999965
3.39951802819094e-10,6.027955912202287e-13,0.0536591503225789,0.0536590915618277,-2.7091263136991284e-07,-1.6969199483074515e-12,0.818499999999965
3.909766899123923e-09,6.155805032381778e-12,0.0536504912184557,0.0536504343389444,-2.7120219232997476e-07,-1.694969902280019e-12,0.818999999999965
0.0,7.03000158086553e-13,0.0536418354736343,0.0536417751633526,-2.424203328298645e-07,-1.701219894123529e-12,0.819499999999965
2.643149699110836e-09,4.9398957147062106e-12,0.0536331739438659,0.0536331153862904,-2.424203322099177e-07,-1.702190038227469e-12,0.819999999999965
2.0817660095762136e-10,2.0049933935339936e-13,0.0536245131454586,0.0536244534623134,-2.3405436604985452e-07,-1.7058199471009505e-12,0.820499999999965
0.0,0.0,0.0536158483226916,0.053615790932585,-2.341830970498896e-07,-1.7050399720580645e-12,0.820999999999965
0.0,0.0,0.0536071824307762,0.0536071271218272,-2.3418309703991495e-07,-1.7050200227380907e-12,0.821499999999965
0.0,0.0,0.0535985156596798,0.0535984619405066,-2.3418309706983893e-07,-1.7049098677973662e-12,0.821999999999965
4.434866016089778e-10,8.626016567703232e-13,0.0535898478647223,0.0535897953853327,-2.341830970000163e-07,-1.70481987901705e-12,0.822499999999965
3.0569990983053685e-13,3.0560276531588215e-13,0.0535811791910456,0.0535811274902769,-2.3370125693000267e-07,-1.7063698544428352e-12,0.822999999999965
2.2500322022223074e-09,1.7612994396287718e-12,0.0535725089134522,0.0535724581778843,-2.33701257229893e-07,-1.7067300264045349e-12,0.823499999999965
1.1764159785210282e-10,1.3759826611448034e-13,0.0535638391203914,0.0535637869133063,-2.4021772252001e-07,-1.7015698745848074e-12,0.823999999999965
3.7975641034582175e-09,9.17770026642728e-12,0.0535551658559194,0.0535551149653074,-2.402327052698598e-07,-1.7006600121216575e-12,0.824499999999965
1.1919420311867768e-10,1.436975538560148e-13,0.0535464941434771,0.0535464401545044,-2.5265383915996226e-07,-1.696890024327491e-12,0.824999999999965
3.3173210012282794e-10,9.97701921079397e-13,0.0535378174206916,0.053537765381728,-2.526805675899784e-07,-1.6967599200667927e-12,0.825499999999964
0.0,0.0,0.0535291400789794,0.0535290894461034,-2.530284392600335e-07,-1.6969099736474647e-12,0.825999999999964
0.0,0.0,0.0535204616198872,0.0535204120923142,-2.5302844018984527e-07,-1.6976799740303639e-12,0.826499999999964
3.1104112965807396e-09,1.035660446291331e-11,0.0535117820832897,0.0535117332530632,-2.5302844061983985e-07,-1.69845994907325e-12,0.826999999999964
0.0,0.0,0.0535031036942781,0.0535030515165673,-2.409757408098571e-07,-1.7028999738100126e-12,0.827499999999964
1.7854493994384768e-09,7.930461842775571e-14,0.0534944204611786,0.053494369732432,-2.409757405800062e-07,-1.7026499567890374e-12,0.827999999999964
3.876920000311923e-09,5.613398634807254e-12,0.0534857378713743,0.0534856864492124,-2.502978881399696e-07,-1.6983699602929336e-12,0.828499999999964
2.889660496996349e-09,7.163304671653492e-12,0.0534770581771717,0.0534770025162687,-2.2095019839001723e-07,-1.7008998376422113e-12,0.828999999999964
1.646850988912263e-10,2.1289914275968158e-13,0.0534683783280133,0.0534683182551631,-2.52173660819947e-07,-1.6945299330384245e-12,0.829499999999964
5.850450054967204e-10,5.917974443825358e-13,0.0534596900558973,0.0534596307018437,-2.520903757900327e-07,-1.694969902280019e-12,0.829999999999964
4.5089099814932254e-10,9.126033262418787e-13,0.0534509997435536,0.0534509415463202,-2.525640627499149e-07,-1.6911398496854968e-12,0.830499999999964
2.8273129670797204e-10,5.389438895164744e-14,0.0534423079919918,0.053442251113311,-2.5141605912003956e-07,-1.6923398446500038e-12,0.830999999999964
1.6758832030450144e-09,2.0153045898751998e-12,0.0534336146437314,0.0534335591612406,-2.5119713766984415e-07,-1.6917600133281585e-12,0.831499999999964
5.552031959177306e-10,9.301032166675327e-13,0.053424921559848,0.0534248654324119,-2.5671665765001836e-07,-1.687159960350737e-12,0.831999999999964
3.910708604171198e-09,1.653659847944411e-11,0.0534162255139328,0.0534161706642291,-2.563017331099794e-07,-1.6885199835559028e-12,0.832499999999964
4.458900797199572e-09,2.1741983213807714e-12,0.0534075344555205,0.0534074743413164,-2.9316639988991207e-07,-1.6818300224707983e-12,0.832999999999964
1.0000172696866816e-08,6.6581046231917185e-12,0.0533988446013494,0.0533987797131542,-2.628794832299549e-07,-1.6858600019459269e-12,0.833499999999964
7.569639359772395e-14,7.569639359772395e-14,0.053390153349581,0.0533900778746343,-2.4044748110001006e-07,-1.6888400400372205e-12,0.833999999999964
1.7114941595897104e-08,7.731049828096914e-11,0.0533814482956452,0.0533813771764739,-2.4044747910984855e-07,-1.6869999321100781e-12,0.834499999999963
4.230705299979043e-09,9.817008317369869e-13,0.0533727676092727,0.0533726711582442,-6.252041747799222e-07,-1.6649598366669238e-12,0.834999999999963
6.511442982026772e-10,1.0181022691568842e-12,0.0533640724188794,0.0533639671724817,-5.990128677899487e-07,-1.6680799536789026e-12,0.835499999999963
1.6983849743246182e-10,3.4519054281645367e-12,0.0533553691484886,0.0533552636026528,-5.990080660998702e-07,-1.667869835297875e-12,0.835999999999963
1.030009411095989e-13,1.030009411095989e-13,0.0533466630479405,0.0533465593590301,-5.991123094798573e-07,-1.6662099217717996e-12,0.836499999999963
3.400156059485404e-10,3.4609815013908474e-13,0.0533379518159393,0.0533378509832284,-5.991123085799695e-07,-1.6653299832886104e-12,0.836999999999963
1.4270529202775606e-13,1.4269835313385215e-13,0.0533292386863739,0.0533291409402518,-5.991229232698691e-07,-1.6642900165647623e-12,0.837499999999963
1.460984111467667e-13,1.460984111467667e-13,0.0533205236601884,0.0533204294778346,-5.991229209099946e-07,-1.661909975955722e-12,0.837999999999963
8.600088002852502e-10,1.9575036036556526e-12,0.0533118071912113,0.0533117164935244,-5.991229177599536e-07,-1.659109915425061e-12,0.838499999999963
1.467106602870416e-09,2.4560978251209065e-12,0.0533030897864552,0.0533030019708185,-5.993899838900151e-07,-1.6549398570292473e-12,0.838999999999963
9.570955139537318e-13,9.571995973622904e-13,0.0532943719463724,0.0532942856566865,-5.929319607999792e-07,-1.6572899736583269e-12,0.839499999999963
1.406397984182739e-10,1.9700213682583012e-13,0.0532856507297978,0.0532855679607155,-5.929319572700337e-07,-1.653799926865096e-12,0.839999999999963
3.919472940649982e-10,5.367997713001671e-13,0.0532769282552947,0.0532768485418687,-5.929618431500458e-07,-1.6495899698293348e-12,0.840499999999963
2.103811097553532e-09,4.09280248581112e-12,0.0532682047862761,0.0532681276318593,-5.927469170499081e-07,-1.6468198332786343e-12,0.840999999999963
0.0,0.0,0.0532594815989829,0.0532594044099396,-5.809336744199214e-07,-1.6486300172258161e-12,0.841499999999963
3.7314799861132286e-10,3.212013988118656e-13,0.0532507548687189,0.0532506804459433,-5.809336706798576e-07,-1.6446598857106087e-12,0.841999999999963
1.8068984988794945e-09,3.8095984700170504e-12,0.0532420271635052,0.0532419548534044,-5.807273948800311e-07,-1.642919958064204e-12,0.842499999999963
4.961119987045848e-10,3.625016953279214e-13,0.0532332994597515,0.053233226995731,-5.717638518500361e-07,-1.6429099834042171e-12,0.842999999999963
2.6233210048687283e-10,7.090161791012406e-14,0.0532245684017109,0.053224498039701,-5.715980442399897e-07,-1.6377999217248584e-12,0.843499999999963
3.911064402895015e-09,6.654399253847032e-12,0.0532158357101572,0.0532157673759221,-5.718424120799721e-07,-1.6327598995058423e-12,0.843999999999962
1.2555026462912622e-12,1.2554957073973583e-12,0.0532071150261351,0.0532070418234603,-6.077813164099156e-07,-1.6243898587342542e-12,0.844499999999962
2.2057410065112748e-10,2.125598308477805e-12,0.0531983808558142,0.0531983090321764,-6.077813116700005e-07,-1.619769856436859e-12,0.844999999999962
1.4924330035692712e-09,7.040201754904274e-14,0.0531896428482812,0.0531895724391414,-6.076461291498747e-07,-1.6107898435230306e-12,0.845499999999962
0.0,0.0,0.0531809047442807,0.0531808347190834,-6.135869595400023e-07,-1.6063099201463205e-12,0.845999999999962
1.3448729629939038e-10,4.320016566694562e-13,0.0531721633706853,0.0531720955863394,-6.135869539498559e-07,-1.6007798385453409e-12,0.846499999999962
2.5847703977177616e-09,3.1293995172987366e-12,0.0531634216243153,0.0531633557036441,-6.136243145499296e-07,-1.5950298807437813e-12,0.846999999999962
1.795237500323843e-09,8.461301104212282e-12,0.0531546803481592,0.0531546128208692,-5.9624394689985e-07,-1.5946898749424898e-12,0.847499999999962
1.9224719732813256e-10,9.690165336806444e-14,0.0531459403373679,0.0531458725532801,-5.904903433999638e-07,-1.5948598778431355e-12,0.847999999999962
8.097738798951148e-09,2.577359853317418e-11,0.0531371933448126,0.0531371274715775,-5.895204983898897e-07,-1.591759926991565e-12,0.848499999999962
5.271158697028877e-09,9.579698145856241e-12,0.05312846017356,0.0531283782616225,-3.0199041355983593e-07,-1.609180020137324e-12,0.848999999999962
1.6394343035908143e-09,2.0767970676516256e-12,0.0531197210430443,0.0531196272521583,-3.305758956798771e-07,-1.5973598312124526e-12,0.849499999999962
4.3301289637254214e-10,4.4420023215252513e-13,0.0531109733195617,0.0531108765556089,-3.228586183498961e-07,-1.599459930820557e-12,0.849999999999962
3.066134984797131e-10,4.774999839973759e-13,0.0531022198695934,0.0531021244599888,-3.2243374254998895e-07,-1.597739952494126e-12,0.850499999999962
3.1432139530052083e-10,1.9192980538207394e-12,0.0530934635281877,0.0530933705200879,-3.2270645820993947e-07,-1.5943099705012509e-12,0.850999999999962
0.0,0.0,0.0530847074388046,0.0530846170794553,-3.230467661098548e-07,-1.5971499296718594e-12,0.851499999999962
3.72884639832094e-09,5.328702756823844e-12,0.0530759471146355,0.0530758595324596,-3.2304677003987085e-07,-1.6009099428060392e-12,0.851999999999962
5.588866598682518e-09,1.4344594956305912e-11,0.0530671888484432,0.0530670991301181,-3.4623727043986766e-07,-1.593109975536744e-12,0.852499999999962
3.1807619732537873e-10,7.630007736736388e-13,0.0530584322737345,0.0530583376675293,-3.8780464068992847e-07,-1.584429852943825e-12,0.852999999999961
6.49054900103696e-10,5.897990429382105e-13,0.0530496664462245,0.0530495751819766,-3.875392086598404e-07,-1.587899950417082e-12,0.853499999999961
4.993991331581071e-13,4.995032165666657e-13,0.0530408986487629,0.0530408107126892,-3.871855336400141e-07,-1.590669870127348e-12,0.853999999999961
8.529982276073156e-14,8.529982276073156e-14,0.0530321285782523,0.053032044094277,-3.8718553698998195e-07,-1.5941299929406183e-12,0.854499999999961
6.128986207443177e-13,6.130027041528763e-13,0.0530233572336754,0.0530232756973429,-3.8718553946001134e-07,-1.5967099604302648e-12,0.854999999999961
3.5116019814207533e-10,8.157016728738142e-13,0.0530145852715062,0.0530145063215475,-3.8718554122986297e-07,-1.5984800288970646e-12,0.855499999999961
3.0868239908610207e-10,2.1760371282653068e-13,0.0530058112152023,0.0530057344277545,-3.875071134498871e-07,-1.5985398768569858e-12,0.855999999999961
3.121509994929994e-10,4.029297728802561e-12,0.0529970353917201,0.0529969606126513,-3.8769231266999604e-07,-1.5982798851760238e-12,0.856499999999961
2.0955259749655397e-10,1.5509815654013437e-13,0.0529882593929743,0.0529881864244474,-3.8745913413990897e-07,-1.6007299652454066e-12,0.856999999999961
1.5533761985042638e-09,1.9014997909572173e-12,0.0529794799266233,0.0529794086744809,-3.876023124699951e-07,-1.6009799822663817e-12,0.857499999999961
3.977145099365309e-09,1.4526997660357921e-11,0.0529707004125889,0.0529706288738725,-3.9354486502983857e-07,-1.5976699130337835e-12,0.857999999999961
1.0848901985105464e-09,6.505976313242456e-13,0.0529619237037877,0.0529618475602124,-4.2913515465995734e-07,-1.5947599144028324e-12,0.858499999999961
0.0,0.0,0.0529531405313691,0.0529530647773227,-4.3595979963995807e-07,-1.5919800200325795e-12,0.858999999999961
4.923977892090647e-13,4.925018726176233e-13,0.052944353700325,0.0529442802091817,-4.3595980151996463e-07,-1.5936399335586549e-12,0.859499999999961
3.535094994511212e-10,6.645031747076757e-13,0.0529355649926088,0.0529354935808568,-4.359598026100215e-07,-1.5948499031831487e-12,0.859999999999961
2.3985468958209744e-09,4.039199530403437e-12,0.05292677464209,0.0529267048988583,-4.3627641987996693e-07,-1.596129912267985e-12,0.860499999999961
8.747255100804985e-09,2.674379467881849e-11,0.052917984389458,0.0529179137493077,-4.440290775899972e-07,-1.5932700037774028e-12,0.860999999999961
2.2631701998565568e-09,9.960088309668436e-14,0.0529092031948695,0.0529091211275359,-5.180302032198325e-07,-1.5831899593393706e-12,0.861499999999961
1.5451440127378646e-10,1.3530149223228705e-13,0.0529004097253582,0.0529003273983728,-5.250352072098952e-07,-1.5796999125461397e-12,0.86199999999996
4.447297946574835e-10,1.204501776097544e-12,0.0528916108476564,0.0528915318826509,-5.252714954200304e-07,-1.578739959942621e-12,0.86249999999996
7.017192202307676e-09,1.9002195650319464e-11,0.052882811533027,0.0528827355081426,-5.255997267399753e-07,-1.577699993218773e-12,0.86299999999996
1.6523819812430673e-10,1.617005140897021e-12,0.0528740143616698,0.0528739328910274,-5.00618777569831e-07,-1.5905998306670055e-12,0.86349999999996
5.770172700758636e-09,3.134770221180361e-11,0.0528652097163954,0.0528651328351577,-5.00530306839957e-07,-1.594269855020869e-12,0.86399999999996
3.7971639721412487e-10,3.934005898820203e-13,0.052856406574532,0.0528563269230079,-4.830964041098625e-07,-1.60013994242314e-12,0.86449999999996
2.87149649891294e-09,5.3052007231713105e-12,0.052847596219511,0.0528475214351466,-4.829334100098746e-07,-1.6030898396940385e-12,0.86499999999996
2.8834320348058995e-10,5.674974379310527e-13,0.052838787928246,0.0528387134491398,-4.822949953599536e-07,-1.6058998748846864e-12,0.86549999999996
3.219017968847382e-10,7.333994522795706e-13,0.0528299762739051,0.0528299052112027,-4.825320234099189e-07,-1.6080700139531334e-12,0.86599999999996
2.8434150173284323e-10,2.849803726334699e-14,0.0528211624457219,0.0528210940446954,-4.828666033099456e-07,-1.6095300005986024e-12,0.86649999999996
1.577650995954194e-10,1.9129836603681838e-13,0.0528123470290726,0.0528122805627804,-4.830828112200279e-07,-1.6121899822085783e-12,0.86699999999996
3.3073579985831714e-10,2.206013149930186e-13,0.0528035301332932,0.0528034651656472,-4.830100862299354e-07,-1.6170500268669619e-12,0.86749999999996
4.273133999421752e-10,2.398983789397846e-13,0.0527947117228714,0.0527946477784781,-4.827696683299375e-07,-1.6224500042072432e-12,0.86799999999996
2.0485040053142e-10,3.288966321512987e-13,0.052785891522778,0.0527858283834881,-4.826618622598769e-07,-1.6264099442220292e-12,0.86849999999996
3.2805790028955784e-10,7.323031070427533e-13,0.052777069324425,0.0527770070130486,-4.825464976899833e-07,-1.6306500420781855e-12,0.86899999999996
4.3484639500324107e-10,4.534012054691061e-13,0.0527682454410978,0.0527681837529037,-4.822751992199659e-07,-1.6350898499745137e-12,0.86949999999996
1.1369275999817408e-08,3.5456200475625366e-11,0.0527594196498954,0.0527593584387965,-4.820174762899462e-07,-1.6408298331160864e-12,0.86999999999996
3.5326490344100847e-10,7.830958104193542e-13,0.0527506078440125,0.0527505278497924,-2.2950402987992682e-07,-1.6657998765101656e-12,0.87049999999996
1.6726762100405246e-08,1.0105639935975574e-10,0.0527417822678125,0.052741698406634,-2.2923490248984851e-07,-1.6709899523098537e-12,0.870999999999959
2.305031165938942e-13,2.305031165938942e-13,0.0527329759771012,0.0527328626477921,8.594083305006779e-08,-1.6946298964787276e-12,0.871499999999959
7.863494577708963e-12,7.863605600011425e-12,0.0527241466074814,0.0527240291036933,8.594082867010785e-08,-1.6993299128964523e-12,0.871999999999959
2.9591583003418798e-09,9.316020177507767e-13,0.0527153125127603,0.0527151947517877,8.594082480015662e-08,-1.7032798782512515e-12,0.872499999999959
2.254897032982761e-10,1.9569762477189556e-13,0.0527064768654668,0.052706357055605,6.579389659000859e-08,-1.7032599289312778e-12,0.872999999999959
2.4824239885923305e-10,8.670009155054004e-13,0.0526976351261791,0.0526975179872876,6.561221258015795e-08,-1.706159952902242e-12,0.873499999999959
0.0,0.0,0.0526887923711279,0.0526886783885096,6.540781617996212e-08,-1.7095600109151565e-12,0.873999999999959
6.171767000240358e-09,7.380901445586119e-12,0.0526799456798394,0.052679835121654,6.540781203006989e-08,-1.7139100468716029e-12,0.874499999999959
3.340350010483384e-10,8.420000807696226e-13,0.0526711051033429,0.0526709887183847,5.243133909004806e-08,-1.718869838129855e-12,0.874999999999959
7.03393204792846e-10,2.4008989241153245e-12,0.0526622543437027,0.0526621414263684,5.2704848370159485e-08,-1.7237899475885943e-12,0.875499999999959
5.46580600224722e-10,9.432038483581096e-13,0.0526534032747187,0.0526532939569934,5.332851919998341e-08,-1.7270599013408106e-12,0.875999999999959
2.232953898173573e-09,2.729795556266623e-12,0.0526445474633628,0.0526444419506311,5.3484183980094524e-08,-1.7315998895178764e-12,0.876499999999959
1.7160578513752967e-13,1.7170292965218437e-13,0.0526356928759916,0.0526355875918265,3.115301432012746e-08,-1.731359847156888e-12,0.876999999999959
1.460456963697787e-10,5.2247997595067375e-12,0.0526268334876898,0.0526267315274982,3.115300998006616e-08,-1.7354698407523461e-12,0.877499999999959
4.168174000396263e-10,7.147962777231953e-13,0.0526179735234802,0.0526178748131781,3.1227430270092116e-08,-1.7400798683897545e-12,0.877999999999959
0.0,0.0,0.0526091099202102,0.0526090141399194,3.13992873500913e-08,-1.7442100281456208e-12,0.878499999999959
0.0,0.0,0.052600244279434,0.0526001515222014,3.1399283480140067e-08,-1.7479299257994185e-12,0.878999999999959
6.435104046853546e-10,1.3042969482235378e-12,0.0525913769867225,0.0525912869039613,3.139927941004511e-08,-1.7521099588552191e-12,0.879499999999959
4.997389703442767e-09,1.4906000045389334e-11,0.0525825081875378,0.0525824202016677,3.0773086870166874e-08,-1.7537798470412813e-12,0.879999999999958
0.0,0.0,0.052573640299984,0.0525735490265288,4.764564587008205e-08,-1.7621999779532382e-12,0.880499999999958
1.643190500333347e-09,3.339703513738357e-12,0.0525647655016819,0.0525646782499335,4.764564286011998e-08,-1.76524983866444e-12,0.880999999999958
1.4625673033785702e-09,3.596012376760882e-13,0.0525558910535677,0.0525558048911728,5.5072546250147306e-08,-1.7730099072937877e-12,0.881499999999958
2.416066027799424e-10,4.6004866582904924e-15,0.0525470146350178,0.0525469295458587,4.388220821004846e-08,-1.7729700086538402e-12,0.881999999999958
3.2849660491773847e-10,4.6899983896508957e-14,0.0525381350043301,0.0525380522283174,4.4041197340069504e-08,-1.7773300192702735e-12,0.882499999999958
1.5279444376403717e-13,1.5279444376403717e-13,0.0525292534252173,0.0525291725095882,4.4049517950112485e-08,-1.780580023702516e-12,0.882999999999958
2.4688096011971083e-09,4.682997045701853e-12,0.0525203696235252,0.0525202904924042,4.404951443014171e-08,-1.7841099691356943e-12,0.883499999999958
4.247265199264216e-09,1.1544896982851327e-11,0.0525114860115545,0.0525114054906648,5.672137136001308e-08,-1.7933499737304848e-12,0.883999999999958
1.483819039860279e-10,1.1789874632128772e-13,0.0525026087610532,0.0525025257594496,3.5231672700130126e-08,-1.7932198694697865e-12,0.884499999999958
2.8112059902163367e-10,4.918981888479834e-13,0.0524937186226778,0.0524936378880083,3.531063087996826e-08,-1.79688989382365e-12,0.884999999999958
4.3834101001727355e-09,4.1799896877137144e-14,0.0524848257388644,0.0524847467001767,3.551395449008683e-08,-1.7998198417745748e-12,0.885499999999958
5.600034325148329e-13,5.601005770294876e-13,0.0524759350107001,0.0524758526506386,1.267995139008632e-08,-1.7990298920717018e-12,0.885999999999958
3.1072999728820605e-10,4.561975797123807e-13,0.0524670378086755,0.0524669574895047,1.2679948650090589e-08,-1.8014298820007157e-12,0.886499999999958
6.77901498824518e-10,1.334800325825114e-12,0.0524581387311107,0.0524580599362451,1.2924182960167077e-08,-1.8045599736726814e-12,0.886999999999958
3.5758732988555586e-09,1.0206974154769455e-12,0.052449237821404,0.0524491601980557,1.3002939910130434e-08,-1.8063699407794287e-12,0.887499999999958
2.5936127967529643e-09,1.1295200885719225e-11,0.0524403381989069,0.0524402574246732,-1.1249910919931133e-08,-1.8062099125387698e-12,0.887999999999958
4.949329973635841e-10,6.129818874711646e-14,0.0524314381275644,0.0524313559930693,-2.123512301004278e-08,-1.804059939630731e-12,0.888499999999958
5.391683974287353e-10,1.2108022917622918e-12,0.0524225317283065,0.0524224517409651,-2.0874320719871386e-08,-1.8095000324513943e-12,0.888999999999957
6.923224007970852e-10,9.069966999675216e-13,0.0524136212060078,0.0524135431177493,-2.0824402769889505e-08,-1.8128898989638875e-12,0.889499999999957
2.9160110437409514e-10,5.676015213396113e-13,0.0524047085268212,0.0524046318715657,-2.0910674010041208e-08,-1.814579953310358e-12,0.889999999999957
0.0,0.0,0.0523957936534478,0.052395718377697,-2.070099408991305e-08,-1.819109966827437e-12,0.890499999999957
4.52782297766241e-10,3.119032809806299e-13,0.0523868767272505,0.0523868026725359,-2.0700997759937403e-08,-1.8225798474602595e-12,0.890999999999957
3.873543014121239e-10,4.3540171468237077e-13,0.052377957915913,0.0523778845427851,-2.0788636279859413e-08,-1.8261100097338723e-12,0.891499999999957
5.282588047550441e-10,2.0530105393490317e-13,0.0523690368111477,0.0523689641285017,-2.05750416198882e-08,-1.832010021116104e-12,0.891999999999957
3.7830220206425125e-10,2.6409013864636677e-12,0.0523601147656552,0.052360042546709,-1.9922464139987203e-08,-1.8354599524289528e-12,0.892499999999957
2.334310036933296e-10,3.093983402813194e-13,0.0523511914152272,0.0523511197643748,-1.986071292993906e-08,-1.8382999115995613e-12,0.892999999999957
6.747602476764314e-12,6.747997993716837e-12,0.0523422631316878,0.0523421920869288,-2.0038672549852615e-08,-1.839719999605083e-12,0.893499999999957
1.5646905993094151e-09,4.3253040038493396e-12,0.0523333339263153,0.0523332635077052,-2.0038676949978712e-08,-1.8443898752024124e-12,0.893999999999957
1.7990053891026037e-12,1.799199678131913e-12,0.0523244022542439,0.0523243301467321,-2.6800649160010903e-08,-1.843769928400185e-12,0.894499999999957
3.1450536619459513e-13,3.1450536619459513e-13,0.0523154678489226,0.0523153965791795,-2.680065367983292e-08,-1.848039950236302e-12,0.894999999999957
2.2585876016667505e-09,3.6630004585092024e-12,0.0523065298904008,0.0523064594027124,-2.6800658109882997e-08,-1.8523800115327616e-12,0.895499999999957
1.6994309431916932e-10,1.5439732825583974e-13,0.0522975916159148,0.0522975192091634,-1.758485391003574e-08,-1.8594800178795e-12,0.895999999999957
1.9574839665859045e-10,3.813963034282608e-13,0.052288648844763,0.0522885775779233,-1.7502541389954537e-08,-1.863289904313614e-12,0.896499999999957
2.14816803234541e-10,2.514030650324628e-13,0.052279704178871,0.0522796336241136,-1.6524660609914393e-08,-1.868749946454251e-12,0.896999999999957
3.3514284958346963e-09,3.4443004004458544e-12,0.0522707571605596,0.052270687133517,-1.6548785319956544e-08,-1.871669919745189e-12,0.897499999999957
1.7806719987412123e-10,5.69495839375378e-13,0.0522618107287046,0.0522617373194313,2.426929840036382e-09,-1.87645992494323e-12,0.897999999999956
2.639063967357913e-10,2.35304831175398e-13,0.0522528588436773,0.0522527862980711,3.3152632800473314e-09,-1.8779498355686597e-12,0.898499999999956
1.9020160030303046e-09,2.3356039324795574e-12,0.052243904611878,0.0522438327305827,3.10090682016477e-09,-1.8808199355596633e-12,0.898999999999956
2.9099812004496073e-09,8.267796169914021e-12,0.0522349495292911,0.0522348761749157,9.45933538009508e-09,-1.8890900128909482e-12,0.899499999999956
4.968966002549813e-10,5.533004610036585e-13,0.0522259920916448,0.0522259164239356,1.9465711590142473e-08,-1.8934198826869864e-12,0.899999999999956
2.888310979276554e-10,3.952047022970362e-13,0.0522170293258033,0.0522169552836662,1.9572263900086498e-08,-1.8971098563608235e-12,0.900499999999956
1.897821698404467e-09,2.8524960171694147e-12,0.0522080643282135,0.0522079918135537,1.9783497260100064e-08,-1.89957988575018e-12,0.900999999999956
2.1361019897359057e-10,2.4353019600908965e-12,0.0521990993761813,0.0521990261124158,1.4050470720054775e-08,-1.899419857509521e-12,0.901499999999956
0.0,0.0,0.0521901309474606,0.0521900589494616,1.3902013779954273e-08,-1.9027399014021062e-12,0.901999999999956
2.637089019374983e-10,3.307007445663146e-13,0.0521811587190153,0.052181087743494,1.3902009540073257e-08,-1.9069598330978543e-12,0.902499999999956
1.454906958797686e-10,2.2350177264485183e-13,0.0521721845138106,0.052172114042211,1.4084696330031107e-08,-1.912479940038847e-12,0.902999999999956
1.8990089362125318e-10,3.7594927171369363e-14,0.0521632079966271,0.0521631379766341,1.4026508689994957e-08,-1.9161098489123285e-12,0.903499999999956
3.3043850294900423e-10,6.7047062346503594e-12,0.0521542290721979,0.0521541593603474,1.3890946690001474e-08,-1.9201599945478653e-12,0.903999999999956
2.857020175994762e-13,2.856950787055723e-13,0.052145249694978,0.0521451801910122,1.3573166750052365e-08,-1.9239100330220582e-12,0.904499999999956
1.4891319427556837e-10,7.839562332634387e-14,0.052136265226983,0.0521361960687912,1.3573162149999388e-08,-1.9282299281581095e-12,0.904999999999956
2.607011828636985e-13,2.6059709945513987e-13,0.0521272785718055,0.0521272095341626,1.3483846359992405e-08,-1.9316599101509846e-12,0.905499999999956
2.545317012714321e-10,4.934039288251313e-13,0.0521182895044644,0.0521182206663664,1.348384233001293e-08,-1.9355099120654806e-12,0.905999999999956
7.023004296169422e-09,8.635099579823446e-12,0.0521092981907071,0.0521092293655455,1.3247326670091236e-08,-1.9384600261768137e-12,0.906499999999956
3.218803001914239e-10,2.8150398678761235e-13,0.0521003108642158,0.0521002333632254,2.7850322349958628e-08,-1.942459864831547e-12,0.906999999999956
1.9424045011318114e-09,6.878705938184737e-12,0.0520913132564301,0.0520912373544162,2.8103819700022944e-08,-1.9470100445090344e-12,0.907499999999955
4.972662004387729e-10,9.050954430378511e-13,0.0520823148057021,0.0520822379073017,1.9722877050076457e-08,-1.946359956886412e-12,0.907999999999955
1.5005253983790823e-09,5.028297223041989e-12,0.0520733119119257,0.0520732364535611,1.983707782001083e-08,-1.950479925141857e-12,0.908499999999955
2.7484250292308943e-10,6.569744748219364e-14,0.0520643099848728,0.0520642341511034,2.6325994020165444e-08,-1.9599298312772406e-12,0.908999999999955
4.4450554348429705e-13,4.4449860459039314e-13,0.0520553017829106,0.0520552274310014,2.607573026014616e-08,-1.9597199297366474e-12,0.909499999999955
2.523452002911597e-10,4.034099443384065e-12,0.0520462909680903,0.0520462179338686,2.6075729670123338e-08,-1.9607598964604955e-12,0.909999999999955
2.425976086684045e-13,2.425004641537498e-13,0.0520372801690545,0.0520372078914165,2.5865806660158724e-08,-1.960829935920838e-12,0.910499999999955
4.787524959803946e-10,5.928035839986023e-13,0.0520282644558143,0.0520281928818366,2.5865807320004167e-08,-1.9601399496582683e-12,0.910999999999955
0.0,0.0,0.0520192466854666,0.052019175317734,2.5943158750169754e-08,-1.96058989355985e-12,0.911499999999955
9.890220031838481e-10,1.7313997457968355e-12,0.0520102262541904,0.0520101554060834,2.5943159270153116e-08,-1.960159898978242e-12,0.911999999999955
2.0299734115880597e-13,2.0310142456736457e-13,0.0520012039624602,0.052001132893712,2.5696142590039134e-08,-1.9636599204314598e-12,0.912499999999955
2.2690183065776637e-13,2.2699897517242107e-13,0.05199217836047,0.0519921078939802,2.569613887014148e-08,-1.9673598687652838e-12,0.912999999999955
3.1240288134171124e-13,3.1250002585636594e-13,0.0519831502191291,0.0519830801232391,2.5696135440159487e-08,-1.9706198478575132e-12,0.913499999999955
2.829377981905523e-10,6.701028620881289e-13,0.0519741194655487,0.0519740496197091,2.5696132179963554e-08,-1.973749939529479e-12,0.913999999999955
9.064911946077281e-10,2.082299610517424e-12,0.0519650861920242,0.0519650164005246,2.610941627007382e-08,-1.9783098770265184e-12,0.914499999999955
3.5162900022256416e-09,2.931301035236089e-12,0.0519560505781951,0.051955980549735,2.6181029340148487e-08,-1.9804700414349785e-12,0.914999999999955
8.225422398755455e-09,1.373950259120349e-11,0.0519470221416816,0.0519469469363694,-4.3535287200333755e-09,-1.978949989989154e-12,0.915499999999955
0.0,0.0,0.0519379870519474,0.0519379029368312,7.103851801509159e-10,-1.9775199273236455e-12,0.915999999999955
7.998558600175176e-09,3.0873900658257014e-11,0.0519289400632464,0.0519288589556369,7.103837700375704e-10,-1.9792498803100633e-12,0.916499999999954
4.070523987320662e-10,1.1622994233739803e-12,0.0519199025744567,0.0519198103966821,1.282092671600881e-07,-1.9959899618532395e-12,0.916999999999954
0.0,4.668702924259804e-12,0.0519108531358938,0.0519107609232681,1.2841436046007008e-07,-1.9986299941432417e-12,0.917499999999954
3.067301600212513e-09,4.776040674059345e-13,0.0519018002204831,0.0519017097871368,1.2841435899010878e-07,-1.9960099111732132e-12,0.917999999999954
2.0285630120131515e-10,3.281958038670041e-13,0.0518927484897339,0.0518926550271162,1.1339125103996574e-07,-1.9922800388594286e-12,0.918499999999954
4.728489960692528e-10,6.839945276837511e-13,0.0518836891414177,0.0518835976777756,1.134987010801506e-07,-1.994090005966176e-12,0.918999999999954
0.0,0.0,0.0518746272123808,0.0518745374768678,1.1364047874007528e-07,-1.9947398767483637e-12,0.919499999999954
1.6306263006526933e-09,2.1222953949795453e-12,0.0518655623829399,0.0518654744530616,1.136404779100101e-07,-1.995790034972633e-12,0.919999999999954
2.9295264963868917e-09,4.688402444052997e-12,0.0518564966637828,0.0518564082522531,1.1955085039007211e-07,-2.0026198581379884e-12,0.920499999999954
1.6590599727361877e-10,1.6390361290419264e-13,0.0518474285149262,0.0518473387080664,1.332437975401328e-07,-2.009499988284147e-12,0.920999999999954
0.0,0.0,0.0518383548430405,0.0518382674296253,1.3316673815001387e-07,-2.0096199010444238e-12,0.921499999999954
3.320752978153152e-10,3.1790542420750967e-13,0.0518292787627305,0.051829193312575,1.3316673669002722e-07,-2.0109998735695633e-12,0.921999999999954
6.363877966264475e-10,1.041597363915514e-12,0.0518202009769656,0.0518201168022282,1.3340197939012977e-07,-2.013080023857694e-12,0.922499999999954
1.7051658002253944e-09,2.9130170497992935e-13,0.0518111199953825,0.0518110367621056,1.3383296197004915e-07,-2.015480013786708e-12,0.922999999999954
1.395263002357261e-10,1.3700152123874432e-13,0.0518020377940657,0.0518019535935862,1.2054904905008622e-07,-2.0115098822715005e-12,0.923499999999954
3.0980230186772317e-10,3.0520030946945553e-13,0.051792951139059,0.0517928680004092,1.2045814931009417e-07,-2.0102198985266773e-12,0.923999999999954
3.4745180343964677e-10,8.940972962001581e-13,0.0517838616481629,0.0517837794253174,1.20183718509961e-07,-2.009239996603185e-12,0.924499999999954
1.3976287002726018e-09,2.5393992464373127e-12,0.0517747693598318,0.051774688034769,1.1987643573998542e-07,-2.0083199426396137e-12,0.924999999999954
1.1159886001421704e-09,1.3050949210224871e-12,0.0517656756204963,0.0517655934576384,1.2590871391001714e-07,-2.0129900350773777e-12,0.925499999999953
1.452388972977836e-10,1.6159990012809544e-13,0.0517565782301971,0.0517564960238648,1.2101245248008138e-07,-2.0091599824828554e-12,0.925999999999953
4.736974701380348e-13,4.738015535465934e-13,0.0517474769019581,0.0517473960506829,1.210901926899672e-07,-2.010379926767336e-12,0.926499999999953
4.408267986755199e-10,1.8070961393945595e-12,0.0517383728130473,0.0517382931299143,1.2109019163005115e-07,-2.011579921731843e-12,0.926999999999953
2.8010740255046684e-10,2.2880308758743695e-13,0.0517292684554405,0.0517291894122757,1.2072404692001389e-07,-2.0107700227089964e-12,0.927499999999953
6.807292993182834e-10,1.1829981438893356e-12,0.0517201598097504,0.051720081454378,1.2080675616007834e-07,-2.0117900401128708e-12,0.927999999999953
8.471918701291603e-09,1.5995101076970997e-11,0.05171104766332,0.0517109696470894,1.2075226931015058e-07,-2.01476986136373e-12,0.928499999999953
1.6504870387068493e-10,2.1389834348184422e-13,0.0517019396920183,0.0517018522554988,1.603081280000286e-07,-2.0322198784894496e-12,0.928999999999953
0.0,0.0,0.0516928195887285,0.0516927349577273,1.6038303898998317e-07,-2.0367598666665154e-12,0.929499999999953
0.0,1.3380269114904308e-13,0.0516836970601964,0.0516836148315532,1.6038303646010582e-07,-2.0392899608562276e-12,0.929999999999953
1.3921439695474547e-10,2.1940088634764265e-13,0.0516745721935681,0.0516744916044065,1.603830337400594e-07,-2.0421999594871787e-12,0.930499999999953
1.0077659540197459e-10,8.249650962355304e-14,0.0516654448277698,0.0516653653065539,1.6028143139004518e-07,-2.0458999078210027e-12,0.930999999999953
1.444470897060679e-09,1.1649986531026002e-12,0.0516563146115827,0.0516562359186933,1.6027933641003973e-07,-2.0458500345210684e-12,0.931499999999953
1.8370027721203996e-13,1.8370027721203996e-13,0.0516471844275233,0.0516471049224889,1.538573115901238e-07,-2.0427800076494584e-12,0.931999999999953
0.0,0.0,0.0516380486044763,0.0516379700088364,1.5385731021015127e-07,-2.044279892934875e-12,0.932499999999953
2.3665372023140563e-09,1.6844997619003266e-12,0.0516289095363364,0.0516288316346262,1.5385730887007738e-07,-2.0455399526997375e-12,0.932999999999953
6.658079018673213e-10,1.4990994556818293e-12,0.0516197698928213,0.0516196897353787,1.39146040590123e-07,-2.0439199378136097e-12,0.933499999999953
2.979518992640706e-10,3.686981275841106e-13,0.0516106249758009,0.0516105454202668,1.3909790074016076e-07,-2.0479199933087777e-12,0.933999999999953
3.664998859953528e-12,3.665297232391396e-12,0.0516014768183996,0.0516013980698068,1.3880389566011363e-07,-2.0512799358413103e-12,0.934499999999952
2.500444989950168e-10,1.8639950694065988e-13,0.0515923268831883,0.0515922488911478,1.3880389193999913e-07,-2.0553198899764258e-12,0.934999999999952
5.651902557080035e-12,5.65260338536433e-12,0.0515831724946633,0.0515830949056719,1.38966810730003e-07,-2.061139887238328e-12,0.935499999999952
1.0590806009957987e-11,1.0590701926549428e-11,0.0515740186278324,0.0515739415567819,1.3896680579016107e-07,-2.065409909074445e-12,0.935999999999952
0.0,0.0,0.0515648584179486,0.0515647817468975,1.389668024300017e-07,-2.0692798603089146e-12,0.936499999999952
2.801786996853295e-10,2.3409746363611816e-13,0.0515556946001585,0.0515556182575084,1.3896679879011817e-07,-2.0728598958824618e-12,0.936999999999952
4.044542402381612e-09,4.34009772565247e-12,0.051546528203056,0.0515464519925765,1.39165208800111e-07,-2.078409926803415e-12,0.937499999999952
6.330891991201959e-10,1.1095985241738049e-12,0.0515373621148939,0.0515372816741183,1.605397791501137e-07,-2.087879999099207e-12,0.937999999999952
1.1555995299561417e-08,1.6772019884037093e-10,0.0515281894241697,0.0515281098518122,1.6008709498001664e-07,-2.0898898930865606e-12,0.938499999999952
2.12933860127551e-09,5.7360990957100455e-12,0.0515190307667842,0.0515189259793621,4.025399372199756e-07,-2.116139945565476e-12,0.938999999999952
2.2686636041990837e-09,9.030901026996219e-12,0.0515098560049381,0.0515097479274389,3.950396076401238e-07,-2.114539879999322e-12,0.939499999999952
2.9490109035301693e-09,3.843300677708328e-12,0.0515006782917503,0.0515005714972051,4.032265925500104e-07,-2.121509998925797e-12,0.939999999999952
2.8839609866881943e-10,5.278000259067994e-13,0.0514914935568715,0.0514913873808967,3.805223742800283e-07,-2.11713003898939e-12,0.940499999999952
3.020102015693915e-10,1.8639950694065988e-13,0.051482302432158,0.0514821999127131,3.8073505985013884e-07,-2.1186299242748063e-12,0.940999999999952
4.96503160113404e-09,2.94650415177955e-12,0.0514731084167804,0.0514730089592127,3.8045171409008954e-07,-2.1171098728289817e-12,0.941499999999952
2.3041159952219559e-10,2.0199120154273942e-14,0.0514639155250333,0.0514638136100426,4.0217860438002476e-07,-2.1219399935074046e-12,0.941999999999952
4.821032802138081e-09,2.9896016218167176e-12,0.0514547153513198,0.0514546167088203,4.020268204300327e-07,-2.121709925806403e-12,0.942499999999952
2.275917197758215e-09,5.134205560697325e-12,0.0514455164880052,0.0514454153551334,4.252598599201185e-07,-2.1292399267347495e-12,0.942999999999952
3.542844975723547e-10,9.60898027813073e-13,0.0514363120075186,0.051436211419464,4.354300516501257e-07,-2.1372098969046904e-12,0.943499999999951
2.880322994003315e-10,3.7470027081099033e-13,0.0514271024855929,0.0514270049613564,4.356996165699907e-07,-2.140760008498277e-12,0.943999999999951
2.1000080147048905e-10,3.4880431876160856e-13,0.0514178902484805,0.0514177951898095,4.35573146750131e-07,-2.139929943315022e-12,0.944499999999951
0.0,0.0,0.0514086751145334,0.0514085820487115,4.35693528260013e-07,-2.1427599278256437e-12,0.944999999999951
2.2239429742221262e-10,2.6949970033385284e-13,0.051399456898435,0.0513993655966836,4.3569352601007666e-07,-2.1448999260736956e-12,0.945499999999951
2.6247919809874176e-10,8.38981661921423e-14,0.0513902357713926,0.0513901458211835,4.3554301282005756e-07,-2.146339963399191e-12,0.945999999999951
2.763573050956758e-10,4.828984434546157e-13,0.0513810113688016,0.0513809226466466,4.3532747140005885e-07,-2.1491699479098125e-12,0.946499999999951
1.8051716024758413e-09,4.345794557547578e-12,0.0513717837631561,0.0513716961256311,4.3509421859995456e-07,-2.1523499128817125e-12,0.946999999999951
0.0,0.0,0.0513625545549326,0.0513624657938178,4.25144767059963e-07,-2.1512899968378907e-12,0.947499999999951
0.0,0.0,0.0513533200347294,0.0513532328019056,4.2514476276999183e-07,-2.1553199763130193e-12,0.947999999999951
3.152201194511761e-09,8.550597729861664e-12,0.0513440825438654,0.0513439965834979,4.251447589299646e-07,-2.1596498461090574e-12,0.948499999999951
2.4727860037376814e-10,2.396971510165713e-13,0.0513348443338143,0.0513347557671091,4.133625625100685e-07,-2.1591298627471334e-12,0.948999999999951
0.0,0.0,0.0513255995735127,0.051325512824786,4.135289856199535e-07,-2.165579998311684e-12,0.949499999999951
3.1813469913988257e-10,7.188971640204045e-13,0.0513163517775169,0.051316266681501,4.135289793101137e-07,-2.1713900209135995e-12,0.949999999999951
2.1679880113367744e-13,2.1679880113367744e-13,0.0513071012421285,0.0513070171623714,4.137636188700656e-07,-2.178449911779956e-12,0.950499999999951
6.657917002439451e-09,1.0036298181415049e-11,0.0512978473530948,0.0512977642677136,4.137636124400962e-07,-2.184490002082873e-12,0.950999999999951
2.402938958923073e-13,2.4030083478621123e-13,0.051288602714239,0.0512885107839686,3.9619897048998737e-07,-2.1876699670547728e-12,0.951499999999951
0.0,0.0,0.0512793411285956,0.0512792508769717,3.961989667501404e-07,-2.190990010947358e-12,0.951999999999951
3.2339674965742304e-09,6.088400616999223e-12,0.0512700757902559,0.0512699875475754,3.9619896325011894e-07,-2.194389852119838e-12,0.95249999999995
0.0,0.0,0.0512608100460912,0.051260719934632,4.1032476654997464e-07,-2.2046598487784896e-12,0.95299999999995
2.0219936835985663e-13,2.0219936835985663e-13,0.0512515379479205,0.0512514501613992,4.1032476094009576e-07,-2.2101099162591398e-12,0.95349999999995
2.6585676021761984e-09,5.406022851595083e-13,0.0512422630982708,0.0512421770222102,4.1032475596013834e-07,-2.21497993557751e-12,0.95399999999995
2.02117600434093e-10,2.8899799220383215e-13,0.0512329878534085,0.0512329000321664,3.946468480201578e-07,-2.2170498943652195e-12,0.95449999999995
3.5630289690891104e-10,5.894194854416668e-12,0.0512237067678145,0.0512236201007762,3.94508875110151e-07,-2.2215699332223116e-12,0.95499999999995
1.0769100194929493e-10,1.3130468934363648e-13,0.0512144229870012,0.0512143372981728,3.9421797095001536e-07,-2.2266199301013145e-12,0.95549999999995
3.017932986848493e-10,1.218199152663857e-12,0.0512051348045433,0.0512050501104782,3.942071917701663e-07,-2.2288100184897353e-12,0.95599999999995
2.883134196662862e-09,1.2195397469660918e-11,0.051195844864339,0.0511957608493231,3.93949339990091e-07,-2.233199953086129e-12,0.95649999999995
2.7886939979460124e-10,5.117989365643894e-13,0.0511865543141658,0.0511864661068496,3.496678342401315e-07,-2.2188099881720325e-12,0.95699999999995
0.0,0.0,0.0511772564419036,0.0511771681630816,3.494707397700466e-07,-2.2244799318532626e-12,0.95749999999995
1.80129660493078e-09,3.65120433887256e-12,0.0511679544006433,0.0511678669960057,3.4947073316009963e-07,-2.2308298871370758e-12,0.95799999999995
1.5233320160845665e-10,2.1669471772511884e-13,0.051158650531574,0.0511585619024949,3.560429342500896e-07,-2.2421600166799838e-12,0.95849999999995
3.967712103314369e-09,2.488009798184976e-13,0.0511493410523389,0.0511492538493646,3.559880296199851e-07,-2.246579875256338e-12,0.95899999999995
1.0197700947567334e-09,2.480897431933471e-12,0.051140032243913,0.0511399414743475,3.312555787999931e-07,-2.248490022643823e-12,0.95949999999995
0.0,0.0,0.0511307162362443,0.0511306266450065,3.314796800000467e-07,-2.2553300373095997e-12,0.95999999999995
2.681409504157184e-09,6.353195747266227e-12,0.0511213961237504,0.0511213083096942,3.3147967415012546e-07,-2.26110991909112e-12,0.96049999999995
4.336399295201687e-12,4.336801751048114e-12,0.0511120759487756,0.0511119863645918,3.398655902099937e-07,-2.27042993780624e-12,0.96099999999995
9.777980508607342e-11,1.600108934241007e-14,0.0511027498576609,0.0511026620984344,3.3986558561015755e-07,-2.274889911862976e-12,0.96149999999995
1.4349929577939236e-10,2.1389834348184422e-13,0.0510934186513884,0.0510933323143475,3.3986130965014613e-07,-2.278379958656207e-12,0.961999999999949
4.660671695799756e-09,2.2243804020938285e-11,0.0510840842444627,0.0510839989441643,3.399349084000705e-07,-2.2842799700384386e-12,0.962499999999949
1.0725059729210784e-10,9.880291029773502e-14,0.0510747531302118,0.0510746631966999,3.5655032669000206e-07,-2.2861799259255022e-12,0.962999999999949
1.9047920185588652e-10,1.7421966647113152e-12,0.0510654100022518,0.0510653225468505,3.5645336396005617e-07,-2.2839200149171734e-12,0.963499999999949
2.0813559903354317e-10,3.049019370315875e-13,0.0510560654418167,0.0510559797592093,3.565562544001477e-07,-2.2858000214842633e-12,0.963999999999949
4.940345008086489e-10,4.14829975925457e-12,0.0510467165253465,0.0510466319585658,3.564177344999534e-07,-2.285949858224501e-12,0.964499999999949
3.091667061250192e-10,7.607039997914455e-13,0.0510373666354435,0.0510372826465075,3.5674826140007394e-07,-2.289149989356809e-12,0.964999999999949
9.165719801196293e-09,3.993930186574346e-11,0.0510280106003038,0.0510279272361579,3.5646696286005704e-07,-2.2894700458381267e-12,0.965499999999949
1.4534049658232462e-10,3.0801750039444187e-14,0.0510186627213042,0.0510185653960665,2.315156436300675e-07,-2.2738200211591675e-12,0.965999999999949
6.274707003983693e-10,1.021703555093012e-12,0.0510093011551241,0.0510092024760965,2.3160470704014328e-07,-2.2731499842165714e-12,0.966499999999949
2.75529109944328e-09,5.608603859119654e-12,0.0509999353308549,0.0509998364727968,2.3178629375997933e-07,-2.275049940103635e-12,0.966999999999949
2.0230338029780803e-09,1.0625042512479865e-12,0.0509905669282016,0.0509904660498749,2.226880109099886e-07,-2.271559893310404e-12,0.967499999999949
0.0,0.0,0.0509811955133037,0.0509810947788294,2.142158428400289e-07,-2.2688398469000726e-12,0.967999999999949
0.0,0.0,0.050971816364694,0.0509717179067491,2.1421584207002853e-07,-2.269890005124342e-12,0.968499999999949
2.169375998284373e-10,1.9990259447766334e-13,0.0509624336929947,0.0509623370076883,2.1421584084010958e-07,-2.2711099494088227e-12,0.968999999999949
6.548590003596644e-10,1.3444037549881216e-12,0.0509530476900462,0.0509529523167959,2.1434164047015418e-07,-2.2730099052958863e-12,0.969499999999949
6.143554970305942e-10,1.3077039451303563e-12,0.0509436580537303,0.0509435636968534,2.144745711600473e-07,-2.2736699675784955e-12,0.969999999999949
0.0,0.0,0.0509342647575485,0.0509341713864088,2.1446039646997976e-07,-2.2745598807216716e-12,0.970499999999949
4.503966644087143e-13,4.502995198940596e-13,0.0509248675409918,0.0509247754043334,2.144603956700554e-07,-2.275679861565849e-12,0.970999999999948
4.4515140185108493e-10,7.647979471947508e-13,0.0509154666926808,0.050915375512863,2.1446039525003548e-07,-2.2764899774291303e-12,0.971499999999948
2.7969987437259647e-13,2.798039577811551e-13,0.0509060623121117,0.0509059716902112,2.145372900201007e-07,-2.2775299441529784e-12,0.971999999999948
6.221958018248763e-10,1.5953974252802539e-12,0.0508966538902052,0.050896564130981,2.1453728928999896e-07,-2.2779399894146124e-12,0.972499999999948
6.198798099821268e-09,1.680480060661793e-11,0.0508872420160407,0.0508871526806476,2.1407061458005548e-07,-2.2772298369916344e-12,0.972999999999948
3.9630104753385353e-13,3.9630104753385353e-13,0.0508778308947886,0.050877734930634,2.3622064330010122e-07,-2.2878600056119858e-12,0.973499999999948
6.398702200038908e-09,1.561740320399352e-11,0.0508684089519387,0.0508683156608584,2.362206416000722e-07,-2.289779910819023e-12,0.973999999999948
2.9479423971356944e-09,8.950479246649934e-14,0.050858988904978,0.0508588904915855,2.4858844872009157e-07,-2.2932500082922802e-12,0.974499999999948
3.732211970031152e-10,2.0065962780257962e-12,0.050849561550056,0.050849463311905,2.3044083751009442e-07,-2.291960024547457e-12,0.974999999999948
1.5868001357333128e-12,1.5869042191418714e-12,0.0508401306312922,0.0508400352366632,2.3016496268016967e-07,-2.293899879074468e-12,0.975499999999948
2.2369606167416123e-13,2.2380014508271984e-13,0.05083069546883,0.050830602262736,2.3016495980009502e-07,-2.2969898552660517e-12,0.975999999999948
1.690552975386339e-10,2.918984498556654e-13,0.0508212551345866,0.0508211633995437,2.301649563399722e-07,-2.3005200175396645e-12,0.976499999999948
8.00434399317318e-10,2.0992999005819968e-12,0.0508118110819828,0.0508117202967952,2.30070857139969e-07,-2.3025199368670313e-12,0.976999999999948
3.895724021152347e-10,5.346001419326285e-13,0.0508023637203359,0.0508022734317688,2.3000560564999384e-07,-2.3054099861780086e-12,0.977499999999948
3.786431029828563e-10,1.0721007415170902e-12,0.0507929123318941,0.05079282273309,2.2971962693012216e-07,-2.307339866045033e-12,0.977999999999948
6.091371990146754e-10,5.931019564364703e-13,0.0507834571515782,0.0507833681686624,2.2944742945007167e-07,-2.3102598393359708e-12,0.978499999999948
0.0,0.0,0.0507739993825898,0.050773910788315,2.2943669413010362e-07,-2.312119896583087e-12,0.978999999999948
3.445434000604042e-09,6.050097922649655e-12,0.0507645362279784,0.0507644483140828,2.294366920900688e-07,-2.3140699426105193e-12,0.979499999999948
2.2974110114315494e-10,7.820133429703446e-14,0.0507550716868349,0.0507549804653706,2.4484133566014983e-07,-2.3219299746801703e-12,0.979999999999947
4.758445200370165e-09,2.6097041194717008e-12,0.0507455997159816,0.0507455097598915,2.4499043847010966e-07,-2.325959954155299e-12,0.980499999999947
6.055017598427526e-13,6.055017598427526e-13,0.0507361286501928,0.050736034175539,2.7165007319995306e-07,-2.3301499618710864e-12,0.980999999999947
7.356601439134636e-12,7.357295328525026e-12,0.0507266495627909,0.0507265566706003,2.7165007103003083e-07,-2.3321000078985188e-12,0.981499999999947
0.0,0.0,0.0507171694914123,0.0507170777818856,2.7165006834012524e-07,-2.3349200177491536e-12,0.981999999999947
1.475624969438094e-10,2.567945855957987e-13,0.0507076812692882,0.0507075904514447,2.7165006616998617e-07,-2.3372998415177593e-12,0.982499999999947
3.4744975993539207e-09,7.629404052966748e-12,0.0506981889727508,0.0506980987948108,2.715622709401327e-07,-2.3397798455671026e-12,0.982999999999947
1.4519635493925875e-13,1.4530043834781736e-13,0.0506886977769394,0.0506886029269835,2.413804388501275e-07,-2.33840984770195e-12,0.983499999999947
0.0,0.0,0.0506791978345945,0.0506791036569484,2.4138043546004413e-07,-2.3419499846355496e-12,0.983999999999947
3.4572024965040526e-09,4.908018436111661e-13,0.0506696933290141,0.0506696001831771,2.413804319101494e-07,-2.345429839928359e-12,0.984499999999947
2.510068403127619e-09,6.180098099939357e-12,0.0506601880272467,0.0506600919656588,2.206666977501697e-07,-2.3413998604532305e-12,0.984999999999947
4.365756200996884e-09,3.383959779057477e-13,0.0506506771085264,0.0506505794867473,2.316107564101326e-07,-2.345780037230072e-12,0.985499999999947
3.2018514992127045e-09,1.3220306793737535e-11,0.0506411632503371,0.0506410630415365,2.0917042521011522e-07,-2.3466998743532086e-12,0.985999999999947
2.522410502692196e-09,1.4834002082242392e-11,0.050631645831474,0.0506315442990709,1.9792474303015513e-07,-2.3467998377935118e-12,0.986499999999947
2.0002730027890436e-10,2.5529578451255475e-13,0.0506221241182179,0.0506220188227826,3.084223302301115e-07,-2.3719899742286055e-12,0.986999999999947
0.0,0.0,0.05061259607008,0.050612490519273,3.0853281016000357e-07,-2.376289920044683e-12,0.987499999999947
7.417799013920146e-10,1.4560991301593162e-12,0.050603062554783,0.0506029577051942,3.0853280665000746e-07,-2.379349972256306e-12,0.987999999999947
4.21783399873199e-10,7.02701785648685e-13,0.0505935248323081,0.0505934206273949,3.0835763316014453e-07,-2.3815500353047137e-12,0.988499999999947
1.3157993028478643e-09,5.912006995067998e-13,0.0505839823947234,0.0505838793509504,3.080904439800754e-07,-2.382840019049537e-12,0.988999999999946
0.0,0.0,0.0505744366302532,0.050574333671089,3.0273484244013743e-07,-2.3820498525062295e-12,0.989499999999946
1.1740053373898718e-12,1.1741024819045265e-12,0.0505648853015267,0.0505647838702516,3.027348394501247e-07,-2.3852098681581557e-12,0.989999999999946
1.894040480010517e-13,1.895011925157064e-13,0.0505553306289978,0.0505552304688317,3.0273483697012063e-07,-2.387439855186524e-12,0.990499999999946
1.6142419970166522e-09,6.781034067593339e-13,0.0505457708235738,0.0505456717494493,3.0273483430016436e-07,-2.3905599721985027e-12,0.990999999999946
4.67769996348455e-10,1.7326001744422115e-12,0.0505362092995519,0.0505361096299612,2.979102343399556e-07,-2.3906798849587796e-12,0.991499999999946
8.886900035309786e-10,4.974007317137819e-13,0.0505266430591928,0.0505265444253355,2.9754014765014623e-07,-2.391730043183049e-12,0.991999999999946
3.4823159009156335e-09,7.5890058126582e-12,0.0505170727215017,0.0505169748790292,2.976395338800779e-07,-2.396589871000998e-12,0.992499999999946
6.589867540540695e-14,6.580153089075225e-14,0.0505074984326252,0.0505073975113822,3.0007494595998135e-07,-2.3981500379272047e-12,0.992999999999946
3.554257027582608e-10,7.580047700628256e-13,0.0504979155122801,0.0504978166639848,3.0007494195016804e-07,-2.402209941382294e-12,0.993499999999946
9.544679005490941e-10,2.2456966841666315e-12,0.0504883289831255,0.0504882316573809,3.003160979799923e-07,-2.4071699494809806e-12,0.993999999999946
2.4335949921905353e-12,2.434302759368734e-12,0.0504787387991418,0.0504786423493829,3.00718257900158e-07,-2.410179911552235e-12,0.994499999999946
5.3051911960699805e-09,1.2874805388474186e-11,0.0504691461263334,0.0504690509676843,3.007182541199787e-07,-2.414119902247047e-12,0.994999999999946
1.4144320992226511e-09,2.5427993044502273e-12,0.0504595514776236,0.0504594508114779,2.808886778700795e-07,-2.4085199980261596e-12,0.995499999999946
1.435839017127627e-10,1.0429851426962955e-13,0.0504499476517784,0.0504498474363112,2.868364994800931e-07,-2.4167599345370494e-12,0.995999999999946
1.85800853036433e-08,1.0102350206375732e-10,0.0504403381558537,0.0504402402708813,2.8689867984012934e-07,-2.4211199451534826e-12,0.996499999999946
2.10410598666666e-10,5.909196743036915e-12,0.0504307484873259,0.0504306240933769,-4.0594068450010984e-08,-2.4038698549083692e-12,0.996999999999946
3.448129004546274e-10,9.428985370263376e-13,0.0504211359920761,0.0504210090683053,-4.079750212985199e-08,-2.4070500367207037e-12,0.997499999999946
4.817775699217375e-09,2.079410255095837e-11,0.0504115159528708,0.0504113883613031,-4.1092681539846646e-08,-2.4092099842887293e-12,0.997999999999945
2.7992110018804084e-09,2.0496035424422132e-12,0.0504018982070361,0.0504017627659049,8.120477764999787e-08,-2.4316200095131357e-12,0.998499999999945
6.011996456223301e-13,6.011996456223301e-13,0.0503922728279617,0.050392132630207,5.787016935012573e-08,-2.427439976457335e-12,0.998999999999945
0.0,0.0,0.0503826379189226,0.0503824984247727,5.7870166960110464e-08,-2.4301498313672454e-12,0.999499999999945
6.95297985853216e-13,6.954992137764293e-13,0.0503729972062563,0.0503728594182787,5.7870164410066954e-08,-2.43285990311759e-12,0.999999999999945
0.0,0.0,0.0503633522829845,0.0503632166797649,5.787016090007084e-08,-2.4361500230302147e-12,1.00049999999995
4.602591988089877e-10,7.670947210769441e-13,0.0503537016928086,0.0503535684928355,5.787015767001573e-08,-2.4394399261024047e-12,1.00099999999995
3.5170836937270522e-09,7.683902125688036e-12,0.050344046542053,0.0503439155368358,5.7992336040084413e-08,-2.44347988023752e-12,1.00149999999995
4.0465069489625805e-10,1.5729015312437866e-12,0.0503343890666678,0.0503342566913628,7.393895117002725e-08,-2.4514299010874874e-12,1.00199999999995
1.896288397140733e-09,1.1598014215685737e-12,0.0503247252555683,0.0503245961707839,7.382637690002587e-08,-2.4558400018442894e-12,1.00249999999995
1.574894936684501e-10,4.972300349237457e-12,0.0503150570766485,0.0503149290541425,7.947968247001141e-08,-2.462840044750725e-12,1.00299999999995
5.734138025514923e-10,2.8910207561239076e-13,0.0503053845312954,0.0503052596107106,7.955558158014193e-08,-2.4663099253835474e-12,1.00349999999994
2.465119011696437e-10,8.679904017760975e-12,0.0502957060376649,0.05029558360121,7.981047114012131e-08,-2.4701699019580303e-12,1.00399999999994
3.124739599014159e-09,7.261802270619455e-12,0.0502860226953851,0.0502859026865751,7.99803431801669e-08,-2.4715199505032093e-12,1.00449999999994
0.0,0.0,0.0502763385425744,0.0502762157591006,2.391132122013008e-08,-2.4515298645277905e-12,1.00499999999994
1.5418821983081976e-09,2.0689006063889792e-12,0.050266646212622,0.0502665247574225,2.3911320190138016e-08,-2.452169977490426e-12,1.00549999999994
1.8289113001834778e-09,7.321018791195399e-13,0.0502569506983429,0.0502568289462694,3.1051639590119404e-08,-2.457699842250971e-12,1.00599999999994
2.1229545899004165e-13,2.1229545899004165e-13,0.0502472500202249,0.0502471284702178,2.0836259160108075e-08,-2.4567199403274786e-12,1.00649999999994
7.0344008396006075e-12,7.035004523370247e-12,0.0502375428208809,0.0502374235786686,2.083625812014135e-08,-2.457890011312025e-12,1.00699999999994
3.475639012706644e-10,5.483946630135961e-13,0.0502278330621065,0.0502277157876132,2.083625543999358e-08,-2.4605998662219353e-12,1.00749999999994
0.0,0.0,0.0502181161528311,0.0502180003728949,2.059810409998225e-08,-2.4613199933049e-12,1.00799999999994
5.02621097520084e-10,8.473013957122077e-13,0.0502083945003172,0.0502082803281097,2.059810098008208e-08,-2.464349904696128e-12,1.00849999999994
1.6290441218203e-13,1.628003287734714e-13,0.0501986686603713,0.0501985555814057,2.0503495730015905e-08,-2.466639956524852e-12,1.00899999999994
3.0275990048345136e-10,5.920958168204038e-13,0.0501889377483192,0.0501888260610097,2.0503493009969495e-08,-2.4690900365942348e-12,1.00949999999994
2.1132514002597524e-09,4.619297999663985e-12,0.0501792022879217,0.0501790915873414,2.0729561189987422e-08,-2.4723099002060822e-12,1.00999999999994
3.250818017552781e-10,4.845013279464183e-13,0.0501694635067163,0.0501693514314017,2.760558575004915e-08,-2.4786498808299084e-12,1.01049999999994
5.6426320976799005e-09,2.6317975576617414e-12,0.0501597175476274,0.0501596069251244,2.783952644997735e-08,-2.482209967083482e-12,1.01099999999994
1.5896425009653825e-09,3.5555031141498716e-12,0.0501499735441028,0.0501498564013831,-1.680413133989256e-08,-2.47193997042483e-12,1.01149999999994
3.8730130214048586e-13,3.8730130214048586e-13,0.0501402190957529,0.0501401018318259,-2.285670287999024e-08,-2.4689798816535102e-12,1.01199999999994
2.587027814193732e-13,2.587999259340279e-13,0.050130457513952,0.0501303425751242,-2.2856703859892163e-08,-2.4699099102770683e-12,1.01249999999994
2.0999868510784836e-13,2.0990154059319366e-13,0.0501206910369544,0.0501205781055451,-2.285670523986469e-08,-2.471279908142221e-12,1.01299999999994
4.819297738656303e-12,4.819797339017384e-12,0.0501109198805375,0.0501108085704576,-2.2856706649978034e-08,-2.472489877766715e-12,1.01349999999994
1.046024301898374e-09,1.8208004548547763e-12,0.0501011477073292,0.050101037726398,-2.2856706389986353e-08,-2.4724300298067936e-12,1.01399999999994
1.5149687060400652e-13,1.5149687060400652e-13,0.0500913673016256,0.0500912578640502,-2.266349861989106e-08,-2.474750005615478e-12,1.01449999999994
2.2935740112695058e-10,3.505945533888166e-13,0.0500815808965392,0.0500814727869618,-2.2663500349844046e-08,-2.4762900063812765e-12,1.01499999999994
5.256975410539155e-13,5.258016244624741e-13,0.0500717898923053,0.0500716826320335,-2.2853428299947354e-08,-2.4765298319018303e-12,1.01549999999994
6.597278001674312e-10,9.687944890757194e-13,0.0500619937845102,0.0500618874018656,-2.285342983994812e-08,-2.4779199959273912e-12,1.01599999999994
5.4557568046620375e-09,1.7793398698895402e-11,0.0500521929741595,0.050052086929278,-2.2868956409995145e-08,-2.4774399112054146e-12,1.01649999999994
4.913228018876836e-10,4.8135037622465404e-12,0.0500423904511887,0.0500422787839715,-5.559128920000142e-09,-2.4837399931892934e-12,1.01699999999994
2.5918977034078416e-09,2.9144950342008258e-12,0.0500325795458026,0.0500324703484637,-5.016092849896223e-09,-2.4869299328211802e-12,1.01749999999994
0.0,0.0,0.0500227632587755,0.0500226536007993,-1.1477264190038958e-08,-2.487479840163065e-12,1.01799999999994
0.0,0.0,0.0500129396334015,0.0500128322976497,-1.1477265869901804e-08,-2.4890300324292847e-12,1.01849999999994
3.6947514978069584e-09,8.614296775899533e-12,0.0500031116353029,0.0500030059322657,-1.147726762002095e-08,-2.490649830474978e-12,1.01899999999994
8.593269845702523e-11,9.219708330121534e-14,0.049993281632646,0.0499931728622603,5.357689430128543e-09,-2.4953899623730846e-12,1.01949999999994
9.621189955844045e-11,8.669454043541691e-14,0.0499834430179267,0.0499833361550092,5.367819960007056e-09,-2.494909877651108e-12,1.01999999999994
3.207641999236621e-10,6.65904831276265e-13,0.049973599700344,0.049973494139045,5.292832390034127e-09,-2.495689852693994e-12,1.02049999999994
2.7979979444481273e-12,2.798102027856686e-12,0.0499637515084655,0.0499636466560438,5.528497410084779e-09,-2.4977799776421117e-12,1.02099999999994
2.972916801624592e-09,6.2099977937712936e-12,0.0499539001622019,0.0499537960280523,5.528496400042035e-09,-2.4989498317862235e-12,1.02149999999994
3.908453602430306e-09,1.6119744428166882e-13,0.0499440434678554,0.0499439365382238,1.7505808340033055e-08,-2.508079898280724e-12,1.02199999999994
2.673633953120813e-10,5.449807272128737e-14,0.0499341823445898,0.0499340718473064,-8.3748090799491e-09,-2.5056198435513544e-12,1.02249999999994
6.054837048408146e-10,1.1847953174104475e-12,0.0499243120054224,0.0499242029992845,-8.658165629978412e-09,-2.5073298472177985e-12,1.02299999999994
4.785507962123958e-10,8.628028846935365e-13,0.0499144364923028,0.0499143285281771,-9.170513919857376e-09,-2.5051300010098254e-12,1.02349999999994
4.566397399097255e-09,2.0642501596945806e-11,0.0499045556434419,0.0499044485738449,-9.022652829948977e-09,-2.5053999673507743e-12,1.02399999999994
2.939102017318618e-10,6.834949273226698e-13,0.0498946753613133,0.0498945617497505,-8.215661955000148e-08,-2.482350046004167e-12,1.02449999999994
0.0,0.0,0.0498847839734909,0.0498846702851403,-8.19828272098904e-08,-2.4805600282173934e-12,1.02499999999994
1.991538205181609e-09,3.082097077555801e-12,0.0498748864574424,0.049874773763116,-8.198282451001015e-08,-2.477949919907352e-12,1.02549999999994
2.811456970008841e-10,2.7449570394466605e-13,0.0498649851718225,0.0498648712287734,-8.955303249999491e-08,-2.471949945084817e-12,1.02599999999994
4.6025809552485697e-10,8.737038870165748e-13,0.0498550761467681,0.0498549637008848,-8.98495754000396e-08,-2.470739975460323e-12,1.02649999999994
4.2525499788226284e-10,4.833897171430124e-12,0.049845161867329,0.0498450506208366,-9.0199579279868e-08,-2.4687099153125613e-12,1.02699999999994
1.2063020027319737e-10,1.5430018374118504e-13,0.0498352445787659,0.0498351342691966,-9.054230076994442e-08,-2.4667299453051683e-12,1.02749999999994
3.061733602760519e-09,9.069196782451883e-12,0.0498253188389664,0.0498252094264448,-9.056241316997109e-08,-2.4668700242258534e-12,1.02799999999994
1.5165749905898807e-10,9.450079607731254e-14,0.0498153901497184,0.0498152777115274,-7.947386392991723e-08,-2.473269852809601e-12,1.02849999999994
5.951766995915264e-10,5.245096024175666e-12,0.0498054527959512,0.0498053417548655,-7.939807966997336e-08,-2.474559836554424e-12,1.02899999999994
0.0,0.0,0.049795513933755,0.0497954038476247,-7.969733332004528e-08,-2.474239996913541e-12,1.02949999999994
4.698698027882919e-10,8.750986046912601e-13,0.0497855653368786,0.0497854564041288,-7.969733409004566e-08,-2.474709890135096e-12,1.02999999999994
2.1219831447538695e-13,2.1219831447538695e-13,0.0497756115649207,0.0497755031540333,-7.941362927996708e-08,-2.4773900379054803e-12,1.03049999999994
5.63478402826334e-10,9.355988206394272e-13,0.0497656520755838,0.0497655443864072,-7.941363021997036e-08,-2.4780698326676287e-12,1.03099999999994
4.078043701338796e-09,1.0416396911683279e-11,0.0497556873161724,0.0497555798509187,-7.985441831002624e-08,-2.4778599311270355e-12,1.03149999999994
1.6587042017679465e-09,9.68079783003617e-12,0.0497457208989521,0.0497456094786776,-6.22242001299244e-08,-2.484029908850216e-12,1.03199999999994
2.786167963009234e-10,4.67695326911155e-13,0.0497357484864991,0.0497356366109987,-5.5211757389941885e-08,-2.492559977862463e-12,1.03249999999994
2.1930374183298795e-13,2.1930374183298795e-13,0.049725764746627,0.0497256543531962,-5.546958015004502e-08,-2.4969100138189093e-12,1.03299999999994
4.5084479899371033e-10,7.663036871718987e-13,0.049715775374944,0.0497156662116339,-5.546958279983513e-08,-2.4993100037479232e-12,1.03349999999994
2.3598450277217964e-10,5.571300365492249e-12,0.0497057809121131,0.0497056722478489,-5.555720784984619e-08,-2.5036199242239876e-12,1.03399999999994
3.725588101910482e-09,2.3439028495886305e-12,0.0496957834662969,0.0496956753298191,-5.5406457259883635e-08,-2.506910044136612e-12,1.03449999999994
1.7825921017067259e-09,6.0723023831421585e-12,0.0496857831570865,0.0496856702389115,-8.485997726997291e-08,-2.507919870040065e-12,1.03499999999994
2.3379909119825015e-13,2.3379909119825015e-13,0.0496757759850501,0.0496756615986907,-9.74576402298661e-08,-2.5053299278904317e-12,1.03549999999994
1.0092118044036091e-09,6.733016921778301e-13,0.0496657569955497,0.0496656436259094,-9.745764353993533e-08,-2.5087299859033463e-12,1.03599999999994
4.903139005918433e-10,9.604955719666464e-13,0.049655733009538,0.0496556194119567,-1.0360313918984614e-07,-2.5073699626981805e-12,1.03649999999994
1.3910089746715926e-10,8.679862384397552e-14,0.0496457023695332,0.0496455895157428,-1.0328385553000537e-07,-2.515519910428754e-12,1.03699999999994
2.8612049535192696e-10,7.414971414654303e-13,0.0496356657077946,0.0496355537926426,-1.0321784366996468e-07,-2.5223499504345437e-12,1.03749999999994
4.740813991377379e-10,8.104003579312291e-13,0.0496256232374201,0.0496255120197847,-1.0280238387991303e-07,-2.5288499592990288e-12,1.03799999999994
1.0498644037459925e-09,1.6315976347769379e-12,0.0496155749039202,0.0496154641624183,-1.0274085188990631e-07,-2.534419939539956e-12,1.03849999999994
1.915967384746864e-13,1.91700821883245e-13,0.0496055212279464,0.0496054099993169,-1.067430971299875e-07,-2.531910011510652e-12,1.03899999999994
2.2394174986617443e-09,4.642002060517569e-12,0.0495954602054744,0.0495953498437067,-1.0674310244995072e-07,-2.5373800283112757e-12,1.03949999999994
8.758623104565544e-09,1.8988199901315284e-11,0.0495853949835694,0.0495852827550442,-1.143559693599517e-07,-2.535599985184489e-12,1.03999999999994
0.0,0.0,0.0495753280958922,0.0495752069977533,-9.73212948799252e-08,-2.5438900118357477e-12,1.04049999999994
4.764036387605586e-13,4.76597927789868e-13,0.0495652460305565,0.0495651287747146,-9.732129725996581e-08,-2.546499903305355e-12,1.04099999999994
5.918905018886811e-10,1.0133005545753804e-12,0.0495551587950117,0.0495550441749094,-9.7321300629883e-08,-2.5494899160566353e-12,1.04149999999994
1.371725025234305e-10,1.6360524046632463e-13,0.0495450664235775,0.0495449530379545,-9.710798568995233e-08,-2.557359922786273e-12,1.04199999999994
3.546683016719676e-10,8.621992009238966e-13,0.0495349677965376,0.0495348555216134,-9.70312632698686e-08,-2.563459861049111e-12,1.04249999999994
0.0,0.0,0.0495248632184139,0.0495247515792598,-9.679140317996222e-08,-2.5712299043384457e-12,1.04299999999994
1.5438159778335958e-10,1.343994360247791e-13,0.0495147522730316,0.0495146413303185,-9.679140969992041e-08,-2.5779198654235502e-12,1.04349999999994
4.948514702174389e-09,9.719794413776128e-12,0.0495046352241214,0.0495045246642033,-9.657693526995102e-08,-2.584999922450315e-12,1.04399999999994
6.0215998853863084e-12,6.021697029900963e-12,0.0494945148014554,0.0494943994722041,-7.769089536003963e-08,-2.5936999943632078e-12,1.04449999999994
5.147515198811181e-09,8.701199483152067e-12,0.0494843842639344,0.0494842709388131,-7.769090033999705e-08,-2.598959892782804e-12,1.04499999999994
5.804771038842027e-10,1.1139006383942274e-12,0.0494742505707831,0.0494741331364989,-5.7674192019841614e-08,-2.6015398602724504e-12,1.04549999999994
2.3281539890396274e-10,1.2429640650069018e-13,0.0494641061235481,0.049463990840226,-5.81736877098768e-08,-2.6003899554483123e-12,1.04599999999994
2.7156997969846053e-09,3.5872971260175746e-12,0.0494539556696534,0.0494538419496462,-5.8016509220035206e-08,-2.6034400329999485e-12,1.04649999999994
1.5199600605919628e-10,2.7410018699214334e-13,0.0494438015939976,0.0494436857100524,-5.697752932984877e-08,-2.6078399422563292e-12,1.04699999999994
8.702766007839813e-10,1.8801002421575674e-12,0.0494336379726121,0.0494335234397471,-5.706998938985637e-08,-2.610259881505317e-12,1.04749999999994
1.622886963703607e-10,4.704014955336788e-13,0.0494234683875251,0.049423354583541,-5.722977134987178e-08,-2.612799950355016e-12,1.04799999999994
2.617993044573552e-10,3.212985433265203e-13,0.0494132917515909,0.0494131789567017,-5.715386954983567e-08,-2.6176298541930043e-12,1.04849999999994
0.0,0.0,0.0494031088823464,0.0494029967033997,-5.7352605009998794e-08,-2.621330019367263e-12,1.04899999999994
2.41349995544482e-12,2.4144991561669826e-12,0.0493929194405186,0.0493928078559515,-5.735260921995583e-08,-2.6257498779436172e-12,1.04949999999994
2.118996991762323e-10,1.6640161470959924e-13,0.0493827259540158,0.0493826147652848,-5.7352612979968964e-08,-2.629349862837138e-12,1.04999999999994
7.987385398922076e-09,4.5534000181479684e-11,0.0493725235015258,0.0493724124555272,-5.7536269530006345e-08,-2.632049959927496e-12,1.05049999999994
4.6679189957821166e-09,1.5950102350004158e-11,0.0493623246155426,0.0493622013879585,8.440572286006094e-08,-2.655679929436383e-12,1.05099999999994
4.687986110418763e-13,4.68895755556531e-13,0.0493521119407903,0.049351982399596,1.0102429209997953e-07,-2.6658399879947448e-12,1.05149999999994
3.130032968923224e-10,1.1741996264191812e-12,0.0493418869092214,0.0493417595964997,1.0102428747997723e-07,-2.6709199088537083e-12,1.05199999999994
2.320990621917929e-13,2.3199497878323427e-13,0.0493316577286841,0.0493315321545847,1.0124543016010006e-07,-2.676659891995281e-12,1.05249999999994
5.875260798704485e-09,6.506802041617021e-12,0.0493214201521558,0.0493212960079111,1.0124542535014554e-07,-2.681589976114007e-12,1.05299999999994
3.799622401434721e-09,3.8909847566159783e-13,0.0493111817015348,0.0493110509677359,9.052103300006414e-08,-2.6877898778171483e-12,1.05349999999994
2.344558901190563e-09,1.0296000163556585e-12,0.0493009338878695,0.0493008001129505,1.1765786033998693e-07,-2.6980598744758e-12,1.05399999999994
1.5629858518551032e-13,1.5629858518551032e-13,0.0492906771629025,0.0492905430392409,1.0233537096004074e-07,-2.7005099545451827e-12,1.05449999999994
5.971913796809503e-09,1.8886003871898538e-12,0.0492804111223588,0.0492802792697892,1.0233536496006591e-07,-2.706329951807085e-12,1.05499999999994
1.7630000237467414e-10,2.559966127968494e-13,0.0492701447433323,0.0492700067475628,8.097352073013417e-08,-2.711770044627748e-12,1.05549999999994
3.951960009240807e-10,9.992007221626409e-13,0.0492598642519267,0.0492597288130101,8.10632414000468e-08,-2.7175499264092684e-12,1.05599999999994
1.5808379605353196e-10,8.201772594418344e-15,0.0492495767149756,0.0492494437360974,8.145606861004358e-08,-2.722879864289207e-12,1.05649999999994
0.0,0.0,0.0492392821013207,0.0492391513899114,8.134168960009097e-08,-2.7272398749056403e-12,1.05699999999994
4.208123016713472e-10,1.2064030330272146e-12,0.0492289804974587,0.049228851755248,8.134168431005173e-08,-2.7322898717846433e-12,1.05749999999994
5.7927300040061525e-09,1.586029918509979e-11,0.0492186722629195,0.049218544926735,8.155101916007025e-08,-2.7388399707894973e-12,1.05799999999994
4.087285995768575e-10,6.308009670163983e-13,0.0492083612497556,0.0492082285334974,5.97262452401142e-08,-2.732650043746343e-12,1.05849999999994
2.967512000018324e-10,5.39499001028787e-13,0.0491980370567996,0.0491979072263711,5.9469036039995135e-08,-2.7348199659743555e-12,1.05899999999994
4.3299479973724075e-10,1.4103024303935285e-12,0.0491877061780975,0.0491875789007297,5.969953154006877e-08,-2.7403999208752694e-12,1.05949999999994
4.593943003783352e-10,5.802996971837615e-13,0.0491773699971011,0.0491772444844035,5.951878460008428e-08,-2.7449000104123877e-12,1.05999999999994
1.454053495664187e-09,6.151003317800274e-12,0.0491670253228446,0.0491669011052005,5.9400469450089297e-08,-2.7470499833204265e-12,1.06049999999994
3.2195379695565407e-10,3.9900027726247345e-13,0.0491566765241241,0.0491565516930103,6.542025057006823e-08,-2.7548098351093397e-12,1.06099999999994
4.806988140870772e-13,4.808028974956358e-13,0.0491463167132832,0.049146193140252,6.564408928000538e-08,-2.7585000256236114e-12,1.06149999999994
4.678718037998131e-10,2.3857027464657676e-12,0.0491359494572656,0.049135827186608,6.564408633010811e-08,-2.761289894653851e-12,1.06199999999994
5.223044219349049e-13,5.22297483041001e-13,0.0491255776308628,0.0491254560293452,6.595522471014234e-08,-2.7662698520725115e-12,1.06249999999994
3.306913701206504e-09,1.361501189567349e-12,0.0491151957488025,0.0491150750164607,6.595522219999747e-08,-2.769139952063515e-12,1.06299999999994
1.8361007159128917e-12,1.8361978604275464e-12,0.0491048094042311,0.0491046857101485,4.7924591129984775e-08,-2.767439923057058e-12,1.06349999999994
8.221463995705669e-10,1.7207971159116653e-12,0.0490944146864892,0.0490942920080559,4.792458769002812e-08,-2.7711498460508688e-12,1.06399999999994
4.1928923041889554e-09,7.256001355315789e-13,0.0490840110399979,0.0490838886845703,4.751929378004997e-08,-2.7740199460418724e-12,1.06449999999994
1.3564679934852109e-10,7.59919904780304e-12,0.0490736026315673,0.0490734768537164,2.767912818000748e-08,-2.7744798646034408e-12,1.06499999999994
3.943417599405752e-09,1.3104399509966669e-11,0.0490631837147081,0.0490630592585487,2.758806063999676e-08,-2.777779959176052e-12,1.06549999999994
0.0,0.0,0.0490527599731143,0.0490526317724834,4.1450714490139096e-08,-2.784449970941183e-12,1.06599999999994
6.580153089075225e-14,6.569744748219364e-14,0.0490423236390072,0.0490421973968267,4.145071035997934e-08,-2.788190034755389e-12,1.06649999999994
3.944292503721414e-09,7.86519460671542e-12,0.0490318799894438,0.0490317553970839,4.1450706490028105e-08,-2.7922200142305176e-12,1.06699999999994
1.603994714827195e-13,1.603023269680648e-13,0.0490214318897172,0.0490213041723722,2.9015956640003615e-08,-2.792040036669885e-12,1.06749999999994
3.959482096360656e-09,2.10997885830011e-13,0.0490109721198659,0.0490108464472676,2.9015951540133436e-08,-2.796889889827847e-12,1.06799999999994
4.242601298054538e-09,9.338002593395345e-12,0.0490005092394789,0.0490003800371328,2.312033300054528e-09,-2.797719955011102e-12,1.06849999999994
6.684255995925703e-10,1.6355042320448376e-12,0.0489900377696539,0.048989905456162,-1.3118540529918898e-08,-2.7980400114924198e-12,1.06899999999994
1.7503960086928672e-10,2.4789892361098964e-13,0.0489795542326483,0.0489794241456576,-1.3163803319962697e-08,-2.8025299095291167e-12,1.06949999999994
1.8017455027941054e-09,4.609500281471668e-12,0.0489690628479565,0.048968934923109,-1.3321045609897969e-08,-2.8065299650242848e-12,1.06999999999994
3.3290719486656073e-10,5.683023496239059e-13,0.0489585679035271,0.0489584395173379,-7.6492643898661e-09,-2.8174799732855194e-12,1.07049999999994
8.194889905555058e-11,7.099876242477876e-14,0.0489480607466255,0.0489479338089535,-7.452270869845457e-09,-2.8218998318618738e-12,1.07099999999994
6.378023109654407e-13,6.379063943739993e-13,0.0489375454628747,0.0489374198284168,-7.501027879993488e-09,-2.8260798649176744e-12,1.07149999999994
4.7193511945597955e-09,3.6022018701231673e-12,0.0489270223362956,0.0489268976683303,-7.501031529851682e-09,-2.8294198581302332e-12,1.07199999999994
1.6982789480257665e-10,1.339067745576017e-13,0.0489164969205434,0.0489163672008299,-3.639841684001735e-08,-2.8278200094045136e-12,1.07249999999994
1.33665542037531e-08,1.0336040356939691e-10,0.048905957555978,0.0489058290042041,-3.652665167986485e-08,-2.8291498917892843e-12,1.07299999999994
6.132751945164827e-10,1.0750983436835782e-12,0.0488954256146729,0.0488952770784249,1.1784018947007951e-07,-2.8487099831830953e-12,1.07349999999994
1.8061378601053057e-08,1.9946679724602845e-10,0.0488848685819913,0.048884720321876,1.1865598965009327e-07,-2.8527200133382502e-12,1.07399999999994
0.0,0.0,0.0488743253322274,0.0488741499241041,3.515228594499608e-07,-2.8759100136055427e-12,1.07449999999994
2.088763953467243e-10,4.2573999881057034e-12,0.0488637493585414,0.0488635761108422,3.5152285562012504e-07,-2.879539922479024e-12,1.07499999999994
1.5726530008808304e-09,1.6869006191910785e-12,0.0488531680131113,0.0488529999017547,3.5166043567012514e-07,-2.881529867146404e-12,1.07549999999994
4.0001289780544624e-10,5.912978440214545e-13,0.0488425774595257,0.0488424125978244,3.4739160723008464e-07,-2.879279930798062e-12,1.07599999999994
1.642461597284317e-09,1.7962020759654251e-12,0.0488319765148293,0.0488318156656558,3.474812924899543e-07,-2.879559871798998e-12,1.07649999999994
9.22303899919541e-13,9.224010444341957e-13,0.0488213689658704,0.0488212095203898,3.5319329193001653e-07,-2.8872000276680687e-12,1.07699999999994
0.0,0.0,0.0488107522544593,0.0488105958282137,3.5319329000013666e-07,-2.888969879294434e-12,1.07749999999994
2.9142300378426356e-10,1.8132995105446525e-12,0.0488001266177067,0.0487999725955519,3.53193288599998e-07,-2.8900200375187035e-12,1.07799999999994
9.491511951398302e-10,1.0075967837863686e-12,0.0487894928204617,0.0487893406002386,3.5296539343003183e-07,-2.8927999318889563e-12,1.07849999999994
5.62434099293796e-10,1.3610987337209224e-12,0.048778850884311,0.0487786999042124,3.52785355360076e-07,-2.8925199908880206e-12,1.07899999999994
4.860420697860857e-09,1.0968399799526907e-11,0.0487682000953613,0.0487680505120372,3.526137405500396e-07,-2.8951298823576277e-12,1.07949999999994
1.4413829851900317e-10,1.3850032232198828e-13,0.0487575444873089,0.0487573906316585,3.727271504401237e-07,-2.9069799952624598e-12,1.07999999999994
4.76001182914132e-13,4.761052663226906e-13,0.0487468747448219,0.0487467236203139,3.7261776206004224e-07,-2.9084098410875336e-12,1.08049999999994
1.5432419925298646e-10,5.367102595688067e-12,0.0487361963470347,0.0487360475414249,3.7261776014013703e-07,-2.9105899548159675e-12,1.08099999999994
3.404163964604301e-10,7.983058658567188e-13,0.0487255131656514,0.0487253659425473,3.7237261832009927e-07,-2.9120499414614365e-12,1.08149999999994
2.28117720546539e-09,6.554701226235693e-12,0.0487148176308758,0.0487146715807982,3.726040903300615e-07,-2.9153298698736396e-12,1.08199999999994
1.89389295912612e-10,3.4380137625689144e-13,0.0487041147954299,0.0487039671245269,3.8235598598997805e-07,-2.9224999156807208e-12,1.08249999999994
3.2206760175457205e-10,5.022024462952857e-13,0.0486934004311224,0.0486932544381455,3.8219238869996626e-07,-2.9221299858994687e-12,1.08299999999994
5.908953881750278e-13,5.909994715835865e-13,0.0486826774683884,0.048682532887777,3.8191616516004834e-07,-2.9211099684955943e-12,1.08349999999994
0.0,0.0,0.0486719454284176,0.0486718021396428,3.819161651500737e-07,-2.9209698895749092e-12,1.08399999999994
1.7791149803381145e-10,2.3159946183071156e-13,0.0486612043987022,0.0486610620777301,3.8191616556011894e-07,-2.920989838894883e-12,1.08449999999994
7.3654030999237285e-09,1.0753967161214462e-12,0.0486504544603774,0.0486503128192727,3.818087015499891e-07,-2.919929922851061e-12,1.08499999999994
2.010525898543669e-09,4.015399124313035e-12,0.0486397030237654,0.0486395527406664,3.3304223287012637e-07,-2.912659913603677e-12,1.08549999999994
4.305644035751399e-10,2.922037611874373e-13,0.0486289356865217,0.0486287848643942,3.404277045099789e-07,-2.9164398760578303e-12,1.08599999999994
4.4355919631700047e-10,1.4275039483813146e-12,0.048618157921926,0.0486180092920313,3.4068244333007765e-07,-2.9172998652210458e-12,1.08649999999994
2.3341794955222817e-09,1.6046955431114895e-12,0.0486073695240201,0.048607222833838,3.4087557008012984e-07,-2.91900986888749e-12,1.08699999999994
6.367384952632449e-10,9.658038258031354e-13,0.0485965734907553,0.0485964261177117,3.341935855200647e-07,-2.9156499263549573e-12,1.08749999999994
4.048172005943762e-10,4.897054983743487e-13,0.0485857658979424,0.0485856202854491,3.3368735515015846e-07,-2.9139299480285263e-12,1.08799999999994
3.5599480308068365e-10,9.695994007685727e-13,0.0485749488368889,0.0485748048572311,3.3379920913001286e-07,-2.9148098865117156e-12,1.08849999999994
1.4372110446192465e-10,5.6426044392487995e-12,0.0485641223711946,0.0485639797117115,3.340701582401663e-07,-2.9161499603969077e-12,1.08899999999994
5.530700897260488e-12,5.5334001269891075e-12,0.0485532894821216,0.0485531479220433,3.341349735900851e-07,-2.9137098549875118e-12,1.08949999999994
4.772532993801981e-10,4.572037193284473e-13,0.0485424465303147,0.04854230587763,3.341349719100054e-07,-2.9152299064333365e-12,1.08999999999994
7.493966003302432e-10,1.5693002453076588e-12,0.0485315904765316,0.048531450246592,3.3429962499002125e-07,-2.9167898565191086e-12,1.09049999999994
3.050922986469473e-10,4.126976538287863e-13,0.0485207249049687,0.0485205850070708,3.3390549612007277e-07,-2.9177500259630618e-12,1.09099999999994
0.0,0.0,0.0485098495692791,0.048509710304519,3.341208539200252e-07,-2.920349942772682e-12,1.09149999999994
5.043038396601585e-09,4.1770059633350343e-13,0.0484989643496867,0.0484988257376396,3.3412085204001865e-07,-2.922339887440062e-12,1.09199999999994
3.5338878975887944e-09,7.306800997586294e-12,0.0484880745760337,0.0484879301028884,3.0246789947002174e-07,-2.9154998727742854e-12,1.09249999999994
2.3208369948068963e-10,5.589972928987663e-14,0.0484771720774934,0.048477024609799,3.080484599600822e-07,-2.9194899536094665e-12,1.09299999999994
0.0,0.0,0.04846625539561,0.0484661099004387,3.07787774570141e-07,-2.9171500284808083e-12,1.09349999999994
7.600160015219792e-10,2.036898427704159e-12,0.0484553286641465,0.0484551849973087,3.0778777626995317e-07,-2.915409883993969e-12,1.09399999999994
1.8277325000704003e-09,3.120698144343237e-12,0.0484443925213887,0.0484442497819342,3.0822083220004466e-07,-2.9145999849711224e-12,1.09449999999993
4.639092596181449e-09,1.7038037647409965e-12,0.0484334474308453,0.0484333037139261,3.0208255146998465e-07,-2.9118998878807645e-12,1.09499999999993
4.355074599560194e-09,3.1421046320367907e-12,0.0484224940894806,0.0484223465321031,2.7704976961000737e-07,-2.907869908405636e-12,1.09549999999993
5.151593041041735e-10,1.1818046541378635e-12,0.048411532811598,0.0484113817831148,2.479148332500472e-07,-2.9047699575540653e-12,1.09599999999993
2.4529989844923605e-10,1.9809848206264746e-13,0.048400554115624,0.0484004049746478,2.480984216399803e-07,-2.9065898993207995e-12,1.09649999999993
0.0,0.0,0.0483895647318342,0.0483894173663588,2.4781813483015953e-07,-2.90748002930441e-12,1.09699999999993
1.0626299978833131e-09,2.8590949052720305e-12,0.048378564937839,0.0483784191151008,2.4781813238007946e-07,-2.909679875512383e-12,1.09749999999993
1.8548010349839217e-12,1.8550994074217897e-12,0.0483675554099126,0.048367410226931,2.480021560600544e-07,-2.9064699865605226e-12,1.09799999999993
2.814174032694794e-10,5.168018790691065e-13,0.0483565362170654,0.048356392325564,2.4800215996014646e-07,-2.902669857945961e-12,1.09849999999993
3.653256697155882e-09,1.1024903212586423e-11,0.048345504992987,0.048345361838996,2.4821815443006913e-07,-2.8996900366951017e-12,1.09899999999993
1.0571018199678761e-08,1.579536987317276e-10,0.0483344676284453,0.048334319540576,3.3086330778007295e-07,-2.9148198611717024e-12,1.09949999999993
3.161013117924938e-13,3.161013117924938e-13,0.0483234317882121,0.048323258601252,5.642052864200144e-07,-2.9294598431067742e-12,1.09999999999993
1.8798315959411838e-09,2.0890233987103102e-13,0.0483123678516867,0.0483121929594411,5.642052908201405e-07,-2.9248099168294184e-12,1.10049999999993
3.871206702421581e-09,9.953197988021856e-12,0.0483012926974798,0.0483011184811696,5.550894262001255e-07,-2.913169922305614e-12,1.10099999999993
9.777430254320763e-11,2.799011022958098e-13,0.0482902073006085,0.0482900322211135,5.696909753201071e-07,-2.915289971233692e-12,1.10149999999993
6.644691803725511e-09,4.9414014546833585e-12,0.0482791070443485,0.0482789361823546,5.696688349201336e-07,-2.9101198447539778e-12,1.10199999999993
3.9680064789493485e-13,3.9689779240958956e-13,0.0482680020294584,0.0482678271321325,5.391984588000963e-07,-2.8994998676340478e-12,1.10249999999993
3.296521201845426e-09,6.020184351029911e-14,0.0482568792956731,0.0482567085707765,5.39198462710163e-07,-2.895769995320263e-12,1.10299999999993
3.4646399638127434e-10,2.888599082151444e-12,0.0482457502054957,0.0482455778465963,5.110034004200507e-07,-2.885119877379938e-12,1.10349999999993
5.617051060391454e-10,2.993022496511344e-13,0.048234611680877,0.048234441850745,5.107345219200737e-07,-2.8785600205555317e-12,1.10399999999993
2.89753901427936e-10,8.927997230401274e-13,0.048223459781701,0.0482232923155255,5.105608480600581e-07,-2.873989891558071e-12,1.10449999999993
4.794252800310872e-09,7.661898893118746e-12,0.0482122929881236,0.0482121278553569,5.109763228101482e-07,-2.8700999910036273e-12,1.10499999999993
4.731433897453563e-09,2.0220006224924703e-12,0.0482011206393722,0.04820095235452,4.862189737901181e-07,-2.8606099693878617e-12,1.10549999999993
1.9369922332757028e-13,1.938033067361289e-13,0.0481899331781803,0.048189762571216,4.6095615613005354e-07,-2.8506298883901326e-12,1.10599999999993
0.0,0.0,0.0481787295197526,0.0481785624523878,4.6095616000997944e-07,-2.8465298694546615e-12,1.10649999999993
2.915916050283407e-10,5.482003739842867e-13,0.0481675148016736,0.048167350440219,4.6095616376999257e-07,-2.842739932340521e-12,1.10699999999993
6.771578991981997e-10,1.4590967323258042e-12,0.0481562889125133,0.0481561265217693,4.6118030376995564e-07,-2.841029928674077e-12,1.10749999999993
3.926303726586866e-12,3.927302927309029e-12,0.0481450515176405,0.048144890681645,4.611787501099772e-07,-2.836609853257288e-12,1.10799999999993
7.563707993263336e-10,1.2385995007413442e-12,0.0481338043506035,0.048133645364914,4.6117875418007215e-07,-2.8324799103418563e-12,1.10849999999993
1.3486409905505425e-10,1.437044927499187e-13,0.0481225430252649,0.0481223851197284,4.6124499421002635e-07,-2.829729939951564e-12,1.10899999999993
3.363297002012544e-10,6.109696082390315e-14,0.0481112690993812,0.0481111126436556,4.613052838201362e-07,-2.828679998567729e-12,1.10949999999993
4.906432968243557e-10,6.322997680996423e-13,0.0480999831464039,0.0480998277545319,4.614912179100924e-07,-2.830529864314424e-12,1.10999999999993
6.454003997902191e-13,6.456016277134324e-13,0.0480886851858597,0.0480885306642651,4.6154452044999163e-07,-2.830460041694516e-12,1.11049999999993
3.592562011767164e-10,9.6860020004641e-13,0.0480773744517188,0.0480772210521883,4.61544522419987e-07,-2.828689973227716e-12,1.11099999999993
6.659112011808688e-10,1.663599813461758e-12,0.0480660517687445,0.0480658990870661,4.619871164400144e-07,-2.828639883087347e-12,1.11149999999993
1.6553049903000883e-10,1.7220253001326569e-13,0.0480547169122449,0.0480545647289525,4.6213062476004214e-07,-2.8249299600935363e-12,1.11199999999993
2.5199419634303055e-10,1.5049766988184388e-13,0.0480433691976435,0.0480432177735822,4.619815648001374e-07,-2.822699973065168e-12,1.11249999999993
7.250450240192663e-14,7.249756350802272e-14,0.0480320088167731,0.0480318579603789,4.618074215100715e-07,-2.8204999100167605e-12,1.11299999999993
3.01498701005265e-10,3.594971542675296e-13,0.0480206355391194,0.0480204853226492,4.6180742341002737e-07,-2.8187799316903295e-12,1.11349999999993
3.1600000394149674e-12,3.1602984118528354e-12,0.0480092497292935,0.0480090998148785,4.620411453600242e-07,-2.8179498665070746e-12,1.11399999999993
5.574838993216424e-10,1.0162010122272136e-12,0.0479978532790031,0.0479977038493253,4.6204114714006733e-07,-2.8162899529809993e-12,1.11449999999993
1.7956429398946483e-10,2.372060881050686e-13,0.0479864416752183,0.0479862923230558,4.6260183453003013e-07,-2.8172000322845836e-12,1.11499999999993
6.568741037216164e-10,1.5450002388561757e-12,0.0479750165321906,0.047974867540466,4.6249614179009677e-07,-2.814640014114911e-12,1.11549999999993
4.115402948978719e-10,2.970054757689411e-13,0.0479635786818674,0.0479634297225484,4.6312094343996767e-07,-2.812469875046464e-12,1.11599999999993
2.599370024780612e-10,6.952001474491709e-12,0.047952127479874,0.0479519787375981,4.633365589300567e-07,-2.8101199752578188e-12,1.11649999999993
0.0,0.0,0.047940664065228,0.0479405155844162,4.631403606701612e-07,-2.8058798774016624e-12,1.11699999999993
1.0399970468144559e-10,1.0819817264362541e-13,0.0479291854873591,0.0479290373457412,4.631403647400393e-07,-2.802249968528181e-12,1.11749999999993
8.667801101869266e-09,2.0961898883342656e-11,0.0479176938028904,0.0479175457868439,4.6310743538006266e-07,-2.79756990143043e-12,1.11799999999993
0.0,0.0,0.0479061967429157,0.0479060388966882,4.777737781899889e-07,-2.799709899678482e-12,1.11849999999993
3.551648003474739e-10,3.3659880438463574e-13,0.0478946757205357,0.047894520621406,4.77773782340098e-07,-2.7955600074430764e-12,1.11899999999993
1.5295028993334014e-09,3.613900845245155e-12,0.0478831426960229,0.0478829893967055,4.775078716501464e-07,-2.790919838985273e-12,1.11949999999993
2.6118723989165815e-09,3.880298860003961e-12,0.0478715969517901,0.0478714428889196,4.837718238000915e-07,-2.793509997975341e-12,1.11999999999993
3.4919983571413127e-13,3.4919983571413127e-13,0.0478600374902538,0.0478598818031209,4.756823938100764e-07,-2.7864498902685497e-12,1.12049999999993
5.55924695166965e-10,1.0577025366664827e-12,0.047848461581536,0.0478483074495017,4.756823953700265e-07,-2.7846299485018156e-12,1.12099999999993
1.4825019684083784e-10,7.330247520087596e-14,0.04783687232067,0.0478367189769082,4.757550736800113e-07,-2.7816100117705744e-12,1.12149999999993
2.856141018137137e-10,6.434019983458938e-13,0.0478252689295249,0.0478251163883152,4.756709359300757e-07,-2.7775900069554327e-12,1.12199999999993
4.042357400202423e-09,7.80369519004509e-12,0.0478136515521557,0.0478134994154198,4.7584633143006594e-07,-2.775519831327289e-12,1.12249999999993
2.661896099376282e-09,1.979902353177465e-12,0.0478020240934526,0.0478018659589062,5.033319024701395e-07,-2.7837899086585738e-12,1.12299999999993
2.027294027096005e-10,1.2198575483068907e-14,0.0477903818256447,0.0477902222753353,5.137208227601504e-07,-2.781479907509876e-12,1.12349999999993
0.0,0.0,0.0477787199635241,0.0477785619715315,5.134742691100414e-07,-2.779099866900836e-12,1.12399999999993
3.3269269977820315e-10,7.234005061640403e-13,0.0477670432798633,0.0477668866766648,5.134742704401406e-07,-2.7776199309353933e-12,1.12449999999993
2.0074050061102966e-10,2.0999868510784836e-13,0.0477553523916389,0.0477551966012826,5.1370474819009e-07,-2.7771899363537855e-12,1.12499999999993
5.518016599204145e-13,5.518988044350692e-13,0.0477436467976643,0.047743491691423,5.134801414100835e-07,-2.774500030763849e-12,1.12549999999993
4.140993103973756e-13,3.75997843971021e-13,0.0477319261676762,0.0477317716926518,5.134801438399974e-07,-2.77185002381386e-12,1.12599999999993
3.0969353956300516e-09,2.230396423108516e-12,0.047720190494261,0.047720036461693,5.134801443699554e-07,-2.770209842767324e-12,1.12649999999993
8.498994008565575e-10,1.0336939637589637e-12,0.0477084423551108,0.0477082855269426,4.991267982500103e-07,-2.7657598433705743e-12,1.12699999999993
3.798840700341977e-09,2.32600050331655e-12,0.0476966777992723,0.0476965208038287,4.948955977801539e-07,-2.7592199358661418e-12,1.12749999999993
9.93116699987695e-10,9.844000614656068e-13,0.0476848995569706,0.0476847393407695,4.784079926200939e-07,-2.753999936086493e-12,1.12799999999993
8.538385200262955e-09,2.1393602167574244e-11,0.0476731030917835,0.0476729429445408,4.7546215535998644e-07,-2.7461099800368816e-12,1.12849999999993
1.2078479882937643e-10,1.2369966162495416e-13,0.0476613016799483,0.0476611294154312,3.0414484840000054e-07,-2.7250400286976673e-12,1.12899999999993
1.7079044102585872e-08,7.632829784887107e-11,0.0476494761664733,0.0476493014127784,3.0406217452010574e-07,-2.7219398610056622e-12,1.12949999999993
7.696562998038559e-09,2.551049649301973e-11,0.0476376547213886,0.0476374565406908,1.0148052052003954e-07,-2.699809993622626e-12,1.12999999999993
2.1640328418115473e-13,2.1640328418115473e-13,0.04762580533632,0.0476255969625216,1.1189028414015055e-07,-2.7027100175935903e-12,1.13049999999993
1.392921500364963e-09,1.2482403999314329e-11,0.0476139267528558,0.0476137216938627,1.118902865600898e-07,-2.699979996523272e-12,1.13099999999993
1.9562284986340828e-09,4.309101686583716e-12,0.0476020356845527,0.0476018317053028,1.0570951374010498e-07,-2.6931898551574296e-12,1.13149999999993
1.4795990127547398e-10,4.839878497975292e-14,0.0475901266417016,0.0475899230461745,9.716224246003602e-08,-2.685709944369452e-12,1.13199999999993
1.955595400893184e-09,5.428497928949838e-12,0.0475781994892216,0.0475779989725989,9.722825532014479e-08,-2.685500042828859e-12,1.13249999999993
2.2679774724920776e-13,2.2689489176386246e-13,0.0475662580459802,0.0475660578417036,1.0544136133010598e-07,-2.6896599097242513e-12,1.13299999999993
5.0474201207517666e-11,1.3046022595553097e-12,0.0475542979549246,0.0475541008443011,1.0544136229005859e-07,-2.6885999936804295e-12,1.13349999999993
6.731760010536547e-10,9.858988625488507e-13,0.0475423222926724,0.0475421279004401,1.054931280000497e-07,-2.6864198799519956e-12,1.13399999999993
3.436518986044135e-10,5.708003514293125e-13,0.0475303295031581,0.0475301371383106,1.0546366874014841e-07,-2.685500042828859e-12,1.13449999999993
2.617493999323983e-10,3.3400365806457444e-13,0.0475183198472187,0.0475181295894827,1.0569587979999094e-07,-2.6859098712500584e-12,1.13499999999993
1.895011925157064e-13,1.895011925157064e-13,0.0475062934526629,0.0475061050751137,1.0589839808013146e-07,-2.6860698994907173e-12,1.13549999999993
8.780992044599145e-10,9.139911050226601e-14,0.0474942500202583,0.0474940634599601,1.0589839894012062e-07,-2.6854300033685163e-12,1.13599999999993
0.0,0.0,0.047482190323554,0.0474820044477816,1.0311989849997802e-07,-2.6777698981794718e-12,1.13649999999993
5.46604428386388e-13,5.467015729010427e-13,0.0474701124374991,0.0474699281816775,1.0311990076010587e-07,-2.675609950611446e-12,1.13699999999993
1.384954026462104e-10,1.221037160270555e-13,0.0474580172055,0.0474578343472515,1.0311990215005305e-07,-2.673899946945002e-12,1.13749999999993
5.141326100965848e-09,1.1521804343939124e-11,0.0474459045559446,0.0474457227992947,1.0298321915006535e-07,-2.6712698893149867e-12,1.13799999999993
0.0,0.0,0.0474337775524735,0.0474335914717141,1.196095428101368e-07,-2.6741399893059903e-12,1.13849999999993
4.287019975124373e-10,4.503501738195581e-12,0.0474216279313672,0.0474214446683555,1.196095447100927e-07,-2.672080005178268e-12,1.13899999999993
0.0,0.0,0.0474094625580799,0.0474092810536469,1.1969803964998436e-07,-2.6701299591508354e-12,1.13949999999993
1.3392109643461936e-10,1.5449447277049444e-13,0.0473972778273731,0.0473970978292259,1.1969804142005283e-07,-2.668289851223693e-12,1.13999999999993
3.5160399591838143e-10,8.260961359418673e-13,0.0473850754276433,0.0473848964001448,1.1974852818998245e-07,-2.667509876180807e-12,1.14049999999993
1.4248928009719108e-09,3.3633026919055453e-12,0.0473728550808269,0.0473726766990052,1.1997898588999786e-07,-2.6669400195189485e-12,1.14099999999993
2.610561898597208e-09,1.782099467995124e-11,0.0473606176513103,0.047360438117704,1.1399819561008946e-07,-2.658709840827611e-12,1.14149999999993
5.099449001955136e-09,1.2449895281374523e-11,0.0473483669162861,0.0473481817353629,2.3092836440004663e-07,-2.6779399010801175e-12,1.14199999999993
5.53632040212193e-09,1.142889949345971e-11,0.0473360964692671,0.0473359041331262,2.4820431035010686e-07,-2.6810199026117143e-12,1.14249999999993
1.746033873040176e-13,1.747005318186723e-13,0.0473238047580702,0.0473236080671198,2.67094124200163e-07,-2.6853898878881344e-12,1.14299999999993
4.185191013195144e-10,1.0478978795802618e-12,0.0473114884860003,0.0473112952033058,2.670941246600816e-07,-2.684820031226276e-12,1.14349999999993
1.8574613999677858e-09,5.201401809262762e-12,0.0472991541492014,0.0472989631001139,2.6730395377011495e-07,-2.6854200287085295e-12,1.14399999999993
6.70991040507829e-14,6.70019595361282e-14,0.0472868025297037,0.0472866108576341,2.7469872833016384e-07,-2.6898899774252527e-12,1.14449999999993
7.983735200722819e-09,2.70014982595157e-11,0.0472744295720432,0.047274239755353,2.7469872848997524e-07,-2.6901699184261885e-12,1.14499999999993
0.0,0.0,0.0472620429238425,0.0472618451103598,3.030301922700169e-07,-2.6962000340691183e-12,1.14549999999993
9.879597140383112e-14,3.9794556538907955e-14,0.0472496283902987,0.0472494347286869,3.0303019453014474e-07,-2.6937098385193536e-12,1.14599999999993
4.598557021284755e-10,3.2000097016648965e-13,0.0472371953368995,0.0472370049102862,3.030301963201625e-07,-2.692379956134583e-12,1.14649999999993
2.795054604431968e-09,6.917695583030792e-12,0.0472247443954306,0.0472245559202737,3.02852080510084e-07,-2.6906799271281256e-12,1.14699999999993
6.68544698767537e-10,1.1503992203287794e-12,0.0472122772627263,0.0472120854857416,3.937147104199779e-07,-2.7095298660989586e-12,1.14749999999993
4.3910589747619966e-10,1.159398965722147e-12,0.047199787393651,0.0471995950564718,3.934223655500946e-07,-2.7059398558654246e-12,1.14799999999993
3.725649906638484e-09,4.966027589148325e-13,0.0471872766602516,0.0471870844452257,3.9361890690012974e-07,-2.704139863418664e-12,1.14849999999993
2.795382002263036e-09,1.0082802648359035e-11,0.0471747493104866,0.0471745526374763,3.659602903799842e-07,-2.69794993637551e-12,1.14899999999993
5.05262984229482e-11,4.924949337237194e-13,0.0471622004390821,0.0471620013354079,3.7752678007005845e-07,-2.7000099205032324e-12,1.14949999999993
2.1964750157588142e-10,2.1190688093142285e-13,0.0471496267877227,0.047149429812397,3.7756291189003366e-07,-2.696339896149369e-12,1.14999999999993
1.8377934937752194e-09,6.806014085647405e-13,0.0471370318315044,0.0471368366210062,3.773857254699836e-07,-2.6924599702549123e-12,1.15049999999993
0.0,0.0,0.0471244177688965,0.0471242220733515,3.8415384416004214e-07,-2.696749941411003e-12,1.15099999999993
1.632382978788982e-10,7.940176294241041e-14,0.047111780592787,0.0471115866658579,3.841538457000429e-07,-2.6951598505048358e-12,1.15149999999993
2.598918025231711e-10,5.081976506282615e-13,0.0470991225230335,0.0470989299128637,3.839541581000371e-07,-2.6926199984955712e-12,1.15199999999993
1.0256391985707936e-09,1.0364001323814875e-12,0.0470864432590098,0.0470862516898959,3.8377795364015997e-07,-2.69039998612719e-12,1.15249999999993
1.8350330283078975e-10,1.894040480010517e-13,0.0470737433791808,0.0470735516973509,3.7845262682999377e-07,-2.684359895824273e-12,1.15299999999993
1.7203538038579325e-09,5.748394815707769e-12,0.047061021010716,0.0470608301516213,3.782075638800262e-07,-2.681969880555246e-12,1.15349999999993
7.999699999650112e-10,1.3260989528696143e-12,0.0470482810680261,0.0470480893543374,3.7505682623007776e-07,-2.6784598844420415e-12,1.15399999999993
4.9598233992087515e-09,1.4507804679819714e-11,0.0470355148018285,0.0470353237066205,3.755089310300726e-07,-2.6753898575704316e-12,1.15449999999993
6.280392872426432e-14,6.269984531570572e-14,0.0470227325493917,0.0470225362418492,3.5026490543014696e-07,-2.6625498680821202e-12,1.15499999999993
2.1470506969545333e-09,7.450699779365522e-12,0.0470099205124102,0.0470097263271674,3.502649065501278e-07,-2.6618000338596293e-12,1.15549999999993
3.8340164376649e-13,3.8340164376649e-13,0.0469970907463119,0.0469968956286005,3.425123450001566e-07,-2.653549905848318e-12,1.15599999999993
1.3404028997854311e-09,2.4842003454317307e-12,0.0469842339555462,0.0469840406615069,3.425123459199937e-07,-2.652779905465419e-12,1.15649999999993
1.4577009738170332e-10,6.036837696399289e-16,0.0469713563953908,0.0469711626436731,3.364341288501424e-07,-2.6465999530822515e-12,1.15699999999993
3.0741369866360557e-10,6.445899369822428e-12,0.0469584548035258,0.0469582623417179,3.364963405299605e-07,-2.6463898347012238e-12,1.15749999999993
1.1689954559912508e-13,1.1689954559912508e-13,0.0469455321770395,0.0469453406741382,3.3671333970011243e-07,-2.6459299161396554e-12,1.15799999999993
0.0,0.0,0.0469325847396326,0.0469323941386316,3.3671333997007877e-07,-2.6460298795799586e-12,1.15849999999993
6.288997100867277e-13,6.292952270392504e-13,0.0469196146325637,0.046919424624001,3.367133402699691e-07,-2.645229955217099e-12,1.15899999999993
3.839012441275713e-13,3.839012441275713e-13,0.0469066214852896,0.046906431863869,3.367133406099749e-07,-2.6449699635361368e-12,1.15949999999993
3.85240019745714e-09,1.1692202761537374e-11,0.0468936051232106,0.0468934157491291,3.3671334106013563e-07,-2.6445599182745028e-12,1.15999999999993
3.6809320175246185e-10,7.417955139032983e-13,0.0468805682995765,0.0468803744294829,3.501645418600447e-07,-2.649539875693163e-12,1.16049999999993
1.3879771013081132e-09,2.3103949309266625e-12,0.0468675039482788,0.0468673111279287,3.4990524355998226e-07,-2.6474798915654407e-12,1.16099999999993
2.630535997361072e-10,1.7767939897161966e-12,0.0468544175847498,0.0468542239425631,3.42448631860141e-07,-2.641989925444843e-12,1.16149999999993
2.7917079759021135e-10,3.232969447708456e-13,0.0468413077315575,0.0468411149664689,3.420955067799658e-07,-2.6392100310745903e-12,1.16199999999993
9.958669999754477e-11,6.149941667032977e-14,0.0468281722273585,0.0468279801761028,3.4229082041003535e-07,-2.6394299072751704e-12,1.16249999999993
5.289629845250943e-11,4.4804437937528974e-14,0.0468150125864243,0.0468148210852552,3.4219901318003135e-07,-2.6383699912313485e-12,1.16299999999993
2.4814419963270495e-10,3.208960874800937e-13,0.0468018290265918,0.0468016378565795,3.422130277800587e-07,-2.6378500078694245e-12,1.16349999999993
2.4526049940964967e-10,2.0419776980418192e-13,0.0467886215032847,0.0467884303633563,3.423581890300495e-07,-2.6391499662742346e-12,1.16399999999993
9.936036993174469e-10,1.6145002001977105e-12,0.0467753896666072,0.0467751985123327,3.425192084899678e-07,-2.642149953685502e-12,1.16449999999993
2.545949562282601e-13,2.54601895122164e-13,0.0467621337989924,0.0467619421345271,3.429390164700133e-07,-2.6457798625589835e-12,1.16499999999993
0.0,0.0,0.0467488526800974,0.0467486612952398,3.429390148901139e-07,-2.6473998774451113e-12,1.16549999999993
3.1234129865831406e-10,7.305961391423921e-13,0.0467355471616471,0.0467353558048747,3.429390127000255e-07,-2.6498898561544415e-12,1.16599999999993
0.0,0.0,0.0467222172774912,0.0467220256708377,3.427051059399621e-07,-2.650529969117077e-12,1.16649999999993
0.0,0.0,0.0467088625293027,0.0467086708652225,3.427051032500565e-07,-2.6529399337060777e-12,1.16699999999993
4.569405603893628e-09,1.4624697286524935e-11,0.0466954830991084,0.0466952912637792,3.427051022100898e-07,-2.6541698526505453e-12,1.16749999999993
0.0,1.2830014828324465e-13,0.0466820819412097,0.0466818845520773,3.576631424199745e-07,-2.661290025157692e-12,1.16799999999993
4.847405997432386e-09,1.3079495819745546e-11,0.0466686512986699,0.046668455013561,3.5766314106016814e-07,-2.6601899936334883e-12,1.16849999999993
1.3499157971996745e-09,1.3649012475802635e-12,0.0466552001456529,0.0466549990840689,3.744606983501625e-07,-2.664880035391226e-12,1.16899999999993
1.111018603505709e-09,4.4660108944327703e-13,0.0466417204079342,0.0466415197956057,3.67564614840157e-07,-2.6597699737118674e-12,1.16949999999993
2.1367453986731455e-09,2.8450158895410027e-13,0.0466282160494463,0.0466280158442202,3.644405193699903e-07,-2.649589965833532e-12,1.16999999999993
0.0,0.0,0.0466146878010143,0.0466144868365537,3.5937107634013456e-07,-2.6465999530822515e-12,1.17049999999993
4.684420004674728e-10,5.690031779082005e-13,0.0466011331075339,0.0466009333776816,3.593710746800042e-07,-2.6480798890476942e-12,1.17099999999993
1.8509010990541697e-09,3.787498092933106e-12,0.0465875544167097,0.0465873551720439,3.596597106299976e-07,-2.6493100248325963e-12,1.17149999999993
3.7298569788291047e-10,1.0536016503692736e-12,0.0465739526433852,0.0465737516885486,3.662800865599728e-07,-2.6517698627215314e-12,1.17199999999993
3.2867944477210642e-12,3.287398131490704e-12,0.0465603244205425,0.0465601241470291,3.660236490600488e-07,-2.6503998648563787e-12,1.17249999999993
2.14697079559123e-09,6.259902318728194e-12,0.0465466740812675,0.0465464745166224,3.6602364936015597e-07,-2.649849957514494e-12,1.17299999999993
3.3698953974536927e-09,9.724304694813668e-12,0.0465329991509121,0.0465327971493299,3.748982339800682e-07,-2.6543099315712304e-12,1.17349999999993
1.214064959675909e-10,4.483011184497343e-13,0.0465192999421321,0.0465190947883103,3.872164353699737e-07,-2.6571000174419046e-12,1.17399999999993
5.631220489910049e-11,3.660266534311063e-14,0.0465055734324336,0.0465053699425229,3.8703618795011933e-07,-2.6542999569112435e-12,1.17449999999993
5.411740500171902e-11,3.069766663088558e-14,0.0464918237327397,0.0464916213845922,3.8700816900011197e-07,-2.652099893862836e-12,1.17499999999993
3.2721405029967343e-09,9.822101465495336e-12,0.0464780510143967,0.0464778492113614,3.8698847778010324e-07,-2.6500399097351135e-12,1.17549999999993
1.4168041739814896e-12,1.4181017471415203e-12,0.0464642576906467,0.0464640522232864,3.7492250005012433e-07,-2.6429598527083487e-12,1.17599999999993
3.298135028972915e-10,6.558018017521761e-13,0.0464504377475194,0.0464502334637753,3.7492250009999763e-07,-2.6428900300884406e-12,1.17649999999993
2.0040772027996034e-09,2.42680181505861e-12,0.0464365971898447,0.0464363935363112,3.751472081800489e-07,-2.6437998925515904e-12,1.17699999999993
7.329553630697205e-14,7.330247520087596e-14,0.0464227362660661,0.0464225310122721,3.6632507363003157e-07,-2.63762991482841e-12,1.17749999999993
0.0,0.0,0.0464088502829266,0.0464086455138027,3.663250779401689e-07,-2.63365002549365e-12,1.17799999999993
4.33912259595326e-09,4.105098205808844e-12,0.0463949423170302,0.0463947377756087,3.6632508157007776e-07,-2.629809998239141e-12,1.17849999999993
2.5476460524531674e-10,2.731981307846354e-13,0.0463810169794026,0.0463808076954838,3.486764794499893e-07,-2.6151600416440823e-12,1.17899999999993
2.62644889864605e-09,3.018599259441146e-12,0.0463670665367983,0.0463668577328304,3.4884656834001035e-07,-2.613890007219233e-12,1.17949999999993
0.0,0.0,0.0463530982292904,0.0463528871549047,3.3992727936009264e-07,-2.6093799430221276e-12,1.17999999999993
3.36751800056323e-10,7.695996617762546e-13,0.0463391076484394,0.0463388974254269,3.399272799000253e-07,-2.6092799795818244e-12,1.18049999999993
4.5434214029915765e-09,2.398869991537822e-11,0.0463250985214157,0.0463248888253836,3.401511525500441e-07,-2.607380023694761e-12,1.18099999999993
1.4990792981950385e-09,3.515299162870633e-12,0.0463110767044176,0.0463108604808411,4.0549936533009964e-07,-2.625969970984632e-12,1.18149999999993
0.0,0.0,0.0462970329752739,0.0462968147858922,4.1136327529013236e-07,-2.626959847568111e-12,1.18199999999993
1.2486300188241373e-10,1.2189554920993828e-13,0.0462829702519894,0.0462827532045746,4.113632791800329e-07,-2.6232299752543264e-12,1.18249999999993
5.278397996466566e-10,1.0159997843040003e-12,0.0462688917323509,0.0462686757792164,4.114248085800975e-07,-2.6199999201420576e-12,1.18299999999993
5.45988400324493e-10,9.871964357088814e-13,0.0462547984295436,0.046254583153169,4.1127457845011213e-07,-2.617730034473742e-12,1.18349999999993
4.692021403351898e-09,2.0237006514989275e-12,0.0462406908513966,0.0462404761214668,4.1137273340996657e-07,-2.616179842207522e-12,1.18399999999993
2.419696387701009e-12,6.237503569206382e-12,0.0462265743494246,0.0462263546739608,4.393471694499537e-07,-2.6185598828165624e-12,1.18449999999993
4.3849993081046534e-12,4.869021852371702e-13,0.0462124429680979,0.0462122270845905,4.3934717209996067e-07,-2.615029937383384e-12,1.18499999999993
2.2758449985671447e-10,2.7179647421604614e-13,0.0461982997706609,0.0461980823306201,4.3934717346995854e-07,-2.613309959056953e-12,1.18549999999992
7.40734695803269e-10,1.4251030910905627e-12,0.0461841430947517,0.0461839261910117,4.3940247206010127e-07,-2.6109800085882817e-12,1.18599999999992
2.0190099592198862e-13,2.0190099592198862e-13,0.046169976845714,0.0461697604066285,4.3952644490012453e-07,-2.6090299625608493e-12,1.18649999999992
0.0,0.0,0.0461558012384691,0.0461555857676317,4.3952644888001387e-07,-2.605250000106696e-12,1.18699999999992
7.598024015509353e-10,1.4325970965067825e-12,0.0461416174189136,0.0461414026459237,4.3952645303012294e-07,-2.600970003610592e-12,1.18749999999992
2.8754720132750933e-10,2.9836966231044926e-12,0.0461274261965122,0.0461272115048079,4.4040182788996143e-07,-2.599989884846665e-12,1.18799999999992
7.267401957999908e-12,7.2673048134852536e-12,0.046113229366582,0.0461130152140385,4.401870927900342e-07,-2.5955899755902845e-12,1.18849999999992
5.333992102174445e-09,1.7933397822300634e-11,0.0460990232857316,0.0460988097154198,4.401870968701038e-07,-2.591659959555459e-12,1.18899999999992
2.627966039225882e-10,1.747900435500327e-12,0.0460848099530043,0.0460845904184575,4.5740465331014016e-07,-2.590329860330254e-12,1.18949999999992
3.583454699640498e-09,3.573204232498739e-12,0.0460705833362604,0.0460703659268619,4.5761570895011885e-07,-2.587279999619052e-12,1.18999999999992
2.6768860045267573e-10,5.350025977790551e-13,0.0460563462901411,0.0460561263883188,4.364272592799652e-07,-2.5796198944300075e-12,1.19049999999992
0.0,0.0,0.0460420898847476,0.0460418716448518,4.3624211423006626e-07,-2.5759700362365523e-12,1.19099999999992
4.40410208302211e-12,4.405295572773582e-12,0.0460278123146286,0.0460275952644744,4.362421162000616e-07,-2.5739300014288036e-12,1.19149999999992
4.0362230224744167e-10,1.140698646651117e-12,0.0460135090776381,0.0460132925706723,4.3624211809004283e-07,-2.57203004554174e-12,1.19199999999992
2.618099001483465e-10,4.804975861638638e-13,0.0459991636697884,0.0459989469919391,4.364481681999599e-07,-2.5703098503748745e-12,1.19249999999992
4.177106001368447e-09,8.819500685319781e-12,0.0459847642257339,0.0459845470748439,4.366280587000254e-07,-2.569439886551672e-12,1.19299999999992
7.065471957501401e-10,1.6502008093333131e-12,0.0459702943370937,0.0459700718602271,4.4989324920010655e-07,-2.5724298993029526e-12,1.19349999999992
1.7586539863279071e-10,6.900036098045348e-14,0.0459557231579561,0.0459555002639606,4.498738952801642e-07,-2.5708699492171805e-12,1.19399999999992
1.51430257222529e-12,1.5145940057692542e-12,0.0459410137902861,0.0459407896871768,4.4997080107995503e-07,-2.5708799238771674e-12,1.19449999999992
7.740701968295127e-10,1.6322984630612325e-12,0.045926121558683,0.0459258947292226,4.4997080106998037e-07,-2.5705598673958496e-12,1.19499999999992
0.0,0.0,0.0459109796834733,0.0459107479453462,4.503364785699796e-07,-2.5725398374032427e-12,1.19549999999992
8.1303019872081e-14,8.14001643867357e-14,0.0458955004755131,0.0458952624516718,4.5033647911012914e-07,-2.571849851140673e-12,1.19599999999992
2.1738169597718127e-10,3.1510211107033115e-13,0.0458795668949584,0.0458793198709788,4.5033647898999954e-07,-2.5719699807413843e-12,1.19649999999992
0.0,0.0,0.0458630203453942,0.0458627607485684,4.504945187199568e-07,-2.5731298602255093e-12,1.19699999999992
1.6722515039369057e-09,2.3493013090458703e-12,0.045845647338038,0.0458453708633584,4.5049451783004367e-07,-2.5736600350878547e-12,1.19749999999992
2.983724378680108e-16,2.983724378680108e-16,0.0458271637709951,0.0458268623790268,4.5629150354008045e-07,-2.579019896947754e-12,1.19799999999992
0.0,0.0,0.0458071845179891,0.0458068527913165,4.562915049801178e-07,-2.5779400315839585e-12,1.19849999999992
1.5077779996763851e-10,1.6390361290419264e-13,0.0457852080202069,0.0457848355054332,4.562915065500425e-07,-2.576259951897475e-12,1.19899999999992
1.559542009421655e-10,2.2429974544380116e-13,0.0457605795601152,0.0457601526641027,4.5620108370006233e-07,-2.572089893501661e-12,1.19949999999992
3.058321026983002e-10,6.028996746287874e-13,0.0457324698940271,0.0457319719474792,4.561078426200578e-07,-2.5748298892319665e-12,1.19999999999992
2.0122792321330962e-16,1.6460444118848727e-13,0.0456998720592453,0.0456992833095831,4.5632536934997643e-07,-2.574430035470754e-12,1.20049999999992
2.084027395099497e-13,4.009986787067987e-14,0.0456616394327735,0.0456609387047292,4.563253647800643e-07,-2.5779400315839585e-12,1.20099999999992
6.853033973630573e-10,1.707800567629647e-12,0.0456165950197365,0.0456157617708458,4.563253578799848e-07,-2.584880009690038e-12,1.20149999999992
1.0970391262077328e-13,1.0959982921221467e-13,0.0455637283898868,0.0455627472526098,4.558456000501674e-07,-2.58702000793809e-12,1.20199999999992
7.989997552471095e-13,7.992009831703228e-13,0.0455024618806947,0.0455013287088609,4.558455960301626e-07,-2.5908999338325467e-12,1.20249999999992
4.2540276856684045e-13,4.2540276856684045e-13,0.045432911910458,0.045431636047318,4.558455958601597e-07,-2.591290029774207e-12,1.20299999999992
4.402766970446059e-10,6.899966709106309e-13,0.0453560119697571,0.0453546174942255,4.5584559781996353e-07,-2.5886799214641654e-12,1.20349999999992
4.4805310156492695e-10,4.941949627301767e-13,0.0452734278398813,0.0452719495208259,4.561541693101547e-07,-2.587440027859711e-12,1.20399999999992
1.2630000031932376e-09,2.3712976027212562e-12,0.0451872622919283,0.0451857398072843,4.564497545600076e-07,-2.5855999199325685e-12,1.20449999999992
2.3602005974621143e-09,7.58779844511892e-12,0.0450996847555086,0.0450981542736051,4.613552029000736e-07,-2.5874899011596453e-12,1.20499999999992
7.241984789629896e-13,7.243997068862029e-13,0.0450126143562046,0.0450111057221905,4.709626989999726e-07,-2.589909840408633e-12,1.20549999999992
3.866931101714766e-09,1.3240304685968596e-11,0.044927542350011,0.0449260818505965,4.7096270055016487e-07,-2.588029833841543e-12,1.20599999999992
1.6753340381647774e-10,2.1910251390977464e-13,0.0448454999399879,0.0448440971528994,4.849665237000814e-07,-2.5970998355356878e-12,1.20649999999992
2.7209484665391415e-13,7.140121827120538e-14,0.0447670830307882,0.0447657509761079,4.848743613799882e-07,-2.5996099804054262e-12,1.20699999999992
5.04362029918326e-09,3.389880043336291e-11,0.0446925723768297,0.0446913131618888,4.848766540100496e-07,-2.6006898457692218e-12,1.20749999999992
4.464303995921348e-10,5.956971027565316e-13,0.0446220171404414,0.0446208183788466,3.2538185468005895e-07,-2.581049957095516e-12,1.20799999999992
1.406851024565725e-10,7.45749989539135e-12,0.0445552887130372,0.0445541536432812,3.22039023330006e-07,-2.5767198704590433e-12,1.20849999999992
2.7182423048555115e-09,5.8274982062123115e-12,0.0444921909667008,0.0444911177458873,3.2071278456015893e-07,-2.571459972039447e-12,1.20899999999992
6.45284298217419e-10,1.7700979570989261e-12,0.0444324770801863,0.0444314592631692,3.29515541350146e-07,-2.562169877304288e-12,1.20949999999992
8.69498917310807e-13,1.0850972897991085e-12,0.0443758885669724,0.0443749254210383,3.233628490400837e-07,-2.5522299117869407e-12,1.20999999999992
7.184891015477035e-10,1.2438036711692746e-12,0.0443221784646113,0.0443212665102114,3.232409423901614e-07,-2.538479842995045e-12,1.21049999999992
1.4982911022975998e-09,6.592101864377753e-12,0.0442711117628335,0.0442702465820263,3.236231043599828e-07,-2.526139887548684e-12,1.21099999999992
1.6102119637650958e-10,4.210520820890906e-14,0.0442224818326353,0.0442216585550393,3.274815142499665e-07,-2.5190498558619323e-12,1.21149999999992
3.090853961662532e-10,7.927963840970165e-13,0.0441760929033518,0.0441753103212067,3.27372747710138e-07,-2.5006199368127202e-12,1.21199999999992
2.0279512999432647e-09,4.5402015480533464e-12,0.0441317874095258,0.0441310425634204,3.2731314763005843e-07,-2.4835398494682526e-12,1.21249999999992
3.1923980126080664e-10,1.1189695003910316e-11,0.0440894255917268,0.0440887135332577,3.334472278701192e-07,-2.478869973870923e-12,1.21299999999992
1.0991343044053359e-09,4.220096494478298e-12,0.0440488822243256,0.0440482015519846,2.833881835400103e-07,-2.44077002532761e-12,1.21349999999992
3.986763398577953e-09,1.219160189469548e-11,0.0440100522076146,0.0440093994004249,2.7998351976015606e-07,-2.4073599017016e-12,1.21399999999992
1.4528627953480644e-09,5.916310497067201e-11,0.0439728418751565,0.0439722129082703,2.9405960355003563e-07,-2.4000499938142683e-12,1.21449999999992
1.2059298004629682e-11,2.3502033652533783e-14,0.0439371696705005,0.0439365619807995,1.9501508984011082e-07,-2.358800004279016e-12,1.21499999999992
1.3160028622394293e-12,1.799949078673535e-14,0.0439029573314311,0.0439023732794811,1.9474047685996872e-07,-2.3404899979900806e-12,1.21549999999992
2.7145782011128716e-09,4.410759951722909e-11,0.0438701399568267,0.0438695812311403,1.9431199546008499e-07,-2.3274398901207416e-12,1.21599999999992
5.298034025380538e-10,7.791059464246075e-13,0.0438386669395723,0.0438381281290065,1.002845255500956e-07,-2.2346998383715455e-12,1.21649999999992
3.2169960605121783e-08,2.218965011735463e-10,0.0438084658536203,0.0438079493634183,9.975117835014057e-08,-2.220500042518503e-12,1.21699999999992
2.8370361615515094e-13,2.8370361615515094e-13,0.0437795194431723,0.0437789952097952,-5.000752535599604e-07,-2.086909854995267e-12,1.21749999999992
0.0,0.0,0.0437517208249368,0.0437512167247734,-5.000752544099749e-07,-2.0880699513198264e-12,1.21799999999992
4.620397897614481e-09,1.4815003390733494e-11,0.0437250542580554,0.043724566520321,-5.000752557398572e-07,-2.0893798843846234e-12,1.21849999999992
1.17766350143933e-09,1.773699243035054e-12,0.0436994776785658,0.0436990000103874,-4.847008407799728e-07,-2.096529980871731e-12,1.21899999999992
2.7414406994497043e-09,5.426402382990858e-12,0.0436749356067669,0.0436744750171108,-4.843434374300019e-07,-2.1033500462175336e-12,1.21949999999992
3.3452950132240034e-10,7.328027074038346e-13,0.0436513926472816,0.0436509476698791,-5.005471664899178e-07,-2.103399919517468e-12,1.21999999999992
2.649319652547888e-11,2.645780122767505e-11,0.0436288031010794,0.0436283778978538,-5.003223668598351e-07,-2.108070011955232e-12,1.22049999999992
5.094350302714545e-09,1.3829000444776085e-11,0.0436071317342984,0.0436067266027824,-5.003223712400119e-07,-2.1127700283729567e-12,1.22099999999992
7.055572501246665e-09,1.676470073874725e-11,0.0435863403070334,0.0435859492439129,-4.841392264799856e-07,-2.120980040903886e-12,1.22149999999992
4.356002988870067e-10,1.3564982470626319e-12,0.0435663874777173,0.0435660095930125,-4.602268973798781e-07,-2.133939943152474e-12,1.22199999999992
0.0,0.0,0.0435472292304234,0.0435468736046555,-4.6002808633000686e-07,-2.1398599038546795e-12,1.22249999999992
3.163996842303618e-13,3.166009121535751e-13,0.0435288372294268,0.0435285023537036,-4.600280913099643e-07,-2.1442799792714684e-12,1.22299999999992
2.684033550970355e-13,2.685004996116902e-13,0.0435111768377587,0.0435108607907968,-4.6002809359004145e-07,-2.1469100369014837e-12,1.22349999999992
4.401640996132272e-10,6.278033648499104e-13,0.0434942144799835,0.0434939157779465,-4.600280953499184e-07,-2.1485898997475328e-12,1.22399999999992
0.0,0.0,0.0434779182636316,0.0434776354462235,-4.6003894426001335e-07,-2.1499399482927117e-12,1.22449999999992
6.749462100330561e-14,6.759870441186422e-14,0.0434622566423942,0.0434619890967525,-4.6003894436995145e-07,-2.1499499229526986e-12,1.22499999999992
1.176975183980744e-13,1.176003738834197e-13,0.043447200183857,0.0434469469183106,-4.6003894426001335e-07,-2.149719855251697e-12,1.22549999999992
3.995738302731144e-09,3.5802055764477814e-12,0.0434327201305873,0.0434324802742686,-4.600389440698443e-07,-2.150019962413041e-12,1.22599999999992
7.103470200942041e-09,3.7455698265187465e-11,0.0434187924269343,0.04341856069162,-4.816368079098819e-07,-2.1420898908830477e-12,1.22649999999992
5.819557960529131e-10,1.1883966033465754e-12,0.0434053969032886,0.0434051618250307,-2.266891325299926e-07,-2.163039929461985e-12,1.22699999999992
0.0,0.0,0.0433924905380252,0.0433922611350016,-2.2666756842987766e-07,-2.1591298627471334e-12,1.22749999999992
7.191137602058362e-09,4.499660366530378e-11,0.0433800540968532,0.0433798332743983,-2.2666756406986704e-07,-2.154710004170779e-12,1.22799999999992
1.997736004399897e-10,2.9139884949458406e-13,0.0433680744705525,0.0433678522458015,-1.3636433239994257e-07,-2.171470035033929e-12,1.22849999999992
1.07705511176448e-13,1.0769857228254409e-13,0.0433565122150185,0.0433562995927521,-1.3624160728992023e-07,-2.168509946262609e-12,1.22899999999992
0.0,0.0,0.0433453550785294,0.0433451537125873,-1.362416035299071e-07,-2.1642698484064526e-12,1.22949999999992
8.078330990257676e-10,1.7243012573331384e-12,0.0433345842009123,0.0433343940581154,-1.3624159922996128e-07,-2.1603500238720486e-12,1.22999999999992
0.0,0.0,0.0433241812995982,0.0433240014101988,-1.3673662928987383e-07,-2.1529199863840054e-12,1.23049999999992
3.8510167277294727e-13,3.8510167277294727e-13,0.0433141272637284,0.043313957636637,-1.3673662527984368e-07,-2.149140023929852e-12,1.23099999999992
1.244004899092488e-13,1.243033453945941e-13,0.0433044055121052,0.0433042453194592,-1.3673662078994564e-07,-2.144979940194025e-12,1.23149999999992
0.0,0.0,0.0432949994842458,0.0432948480521984,-1.3673661580998822e-07,-2.139799839054324e-12,1.23199999999992
0.0,0.0,0.0432858936506712,0.0432857504064532,-1.367366110000337e-07,-2.134739867515334e-12,1.23249999999992
1.4760249966716543e-10,1.4960255256823984e-13,0.0432770731906811,0.0432769376287459,-1.367366058598312e-07,-2.1300699919180044e-12,1.23299999999992
6.112343964304046e-10,1.528298321229471e-12,0.0432685240993702,0.0432683956749657,-1.368357928099341e-07,-2.1242499946561022e-12,1.23349999999992
2.3225989048691886e-09,9.042600002118206e-12,0.0432602331269572,0.0432601112523924,-1.3692762966988244e-07,-2.1197598797789707e-12,1.23399999999992
2.7267130220387514e-10,2.83398304823379e-13,0.0432521903551494,0.0432520724508594,-1.4580685668997423e-07,-2.1110799740264863e-12,1.23449999999992
1.9220042224432632e-13,1.9220042224432632e-13,0.0432443766047011,0.0432442655280693,-1.4600930082998495e-07,-2.105629906545836e-12,1.23499999999992
2.952013633539252e-13,2.952985078685799e-13,0.0432367849326578,0.0432366803279362,-1.4600929656993777e-07,-2.100689847767123e-12,1.23549999999992
6.693843049299097e-10,1.484694311937318e-12,0.0432294047433119,0.0432293059556737,-1.4600929273988518e-07,-2.097290006594643e-12,1.23599999999992
4.164086020441715e-10,1.1144973832699634e-12,0.0432222260559105,0.04322213226537,-1.4629707154999866e-07,-2.0920099420146387e-12,1.23649999999992
4.533496703040818e-09,2.0643972642453434e-12,0.0432152385096192,0.0432151496948774,-1.4608684426997004e-07,-2.088629833321698e-12,1.23699999999992
5.3337390060193e-10,1.3631040740591516e-12,0.0432084375227975,0.043208347952508,-1.1785838432997776e-07,-2.088879850342673e-12,1.23749999999992
3.580033977601538e-10,1.1644990527415189e-12,0.0432018052452904,0.0432017206966675,-1.1803464623999331e-07,-2.0848700370279527e-12,1.23799999999992
0.0,0.0,0.0431953378168504,0.043195258187754,-1.1820619346997359e-07,-2.0820999004772522e-12,1.23849999999992
3.229746053934335e-10,4.2599951344257647e-13,0.0431890275466608,0.0431889525977355,-1.182061920199616e-07,-2.080659863151757e-12,1.23899999999992
0.0,0.0,0.0431828674641654,0.0431827965540502,-1.1823563133986706e-07,-2.081489928335012e-12,1.23949999999992
3.3334479621061064e-10,6.85798640098767e-13,0.043176850039396,0.0431767831411987,-1.1823563031984965e-07,-2.080439986951177e-12,1.23999999999992
0.0,0.0,0.0431709690582292,0.0431709056676461,-1.180172848698393e-07,-2.077229881158882e-12,1.24049999999992
0.0,0.0,0.0431652177037713,0.0431651578664778,-1.1801728080993584e-07,-2.0729299353428043e-12,1.24099999999992
0.0,0.0,0.0431595902653276,0.0431595337071806,-1.1801727689986913e-07,-2.069359874429244e-12,1.24149999999992
3.315311983276281e-10,3.9630104753385353e-13,0.0431540810040736,0.043154027506136,-1.180172734299885e-07,-2.0656098359550512e-12,1.24199999999992
4.68416549992412e-09,1.5832696265150048e-11,0.0431486846818808,0.0431486338550521,-1.18012709289907e-07,-2.0621599046422023e-12,1.24249999999992
4.3300049656913586e-10,7.722988915048745e-13,0.0431433988243095,0.0431433453046851,-1.0136419713985788e-07,-2.070699948314436e-12,1.24299999999992
1.0967801944428146e-09,2.880300165042371e-12,0.0431382110630909,0.0431381618187168,-1.0154470708994418e-07,-2.073879913286336e-12,1.24349999999992
2.7492389614858226e-10,5.299927163804341e-14,0.043133122298937,0.0431330764765948,-1.0182877551996421e-07,-2.076559844216286e-12,1.24399999999992
0.0,0.0,0.0431281270985206,0.0431280846146856,-1.0186944891994211e-07,-2.0811598971937073e-12,1.24449999999992
2.5160984407079923e-12,2.5162996686312056e-12,0.0431232214968146,0.04312318186905,-1.0186945351999509e-07,-2.085719834690747e-12,1.24499999999992
3.587550999328837e-09,1.175159969335482e-11,0.043118405648013,0.0431183684263361,-1.0186945927992755e-07,-2.0911098373710413e-12,1.24549999999992
3.05935304867333e-10,2.6000035457940385e-13,0.0431136726734159,0.0431136331664022,-8.866338141997644e-08,-2.1020299216523153e-12,1.24599999999992
4.1001022021980305e-12,4.100303430121244e-12,0.0431090124502924,0.0431089757521637,-8.872524927001219e-08,-2.107869868234191e-12,1.24649999999992
0.0,0.0,0.0431044290927936,0.043104395254198,-8.872525349991854e-08,-2.111779934949043e-12,1.24699999999992
2.9953536040405737e-09,1.4008405546661606e-11,0.0430999143026337,0.043099882883368,-8.87252582500251e-08,-2.1166898529073608e-12,1.24749999999992
2.794868302069542e-09,9.894703112411918e-12,0.0430954724315529,0.0430954378279762,-1.3473009025989115e-07,-2.0991999371416936e-12,1.24799999999992
0.0,0.0,0.0430910967241215,0.0430910578379647,-3.575624160992441e-08,-2.1269000016060913e-12,1.24849999999992
2.502109006097264e-10,2.6779967132739557e-13,0.0430867797353078,0.0430867411181878,-3.575624918004082e-08,-2.1343400137541213e-12,1.24899999999992
2.926577036266309e-10,4.818020982177984e-13,0.0430825229338305,0.0430824854107374,-3.5603392420022195e-08,-2.139810030554745e-12,1.24949999999992
0.0,0.0,0.043078322034288,0.0430782861216386,-3.5410190600028424e-08,-2.1452000332350396e-12,1.24999999999992
0.0,0.0,0.0430741753920808,0.0430741414754839,-3.541019506000248e-08,-2.1497300467521185e-12,1.25049999999992
3.0664110139966283e-10,6.626019177780051e-13,0.0430700811865943,0.0430700492132127,-3.54101996999541e-08,-2.1543799730294744e-12,1.25099999999992
4.3430040119751823e-10,1.3464021564324469e-12,0.0430660373776933,0.043066007111831,-3.563111321985314e-08,-2.1599599279303883e-12,1.25149999999992
7.866807968937017e-10,1.369203361800686e-12,0.0430620417251266,0.0430620131227122,-3.5431879299909624e-08,-2.1659399534329493e-12,1.25199999999992
4.685501986401164e-12,4.685800358839032e-12,0.0430580923398785,0.0430580651079125,-3.518292448004279e-08,-2.1701900259490925e-12,1.25249999999992
0.0,0.0,0.0430541905402948,0.0430541652123293,-3.518292776994586e-08,-2.173679855901889e-12,1.25299999999992
0.0,0.0,0.043050328136894,0.0430503044480535,-3.5182929559963647e-08,-2.175699941389664e-12,1.25349999999992
0.0,0.0,0.0430465052801133,0.0430464830709894,-3.5182931729885875e-08,-2.177509908496411e-12,1.25399999999992
0.0,0.0,0.0430427211637929,0.0430427003236701,-3.518293358994312e-08,-2.1795100446642124e-12,1.25449999999992
0.0,0.0,0.0430389743613473,0.0430389548025021,-3.518293542983421e-08,-2.181400025891289e-12,1.25499999999992
8.600065104502619e-14,8.600065104502619e-14,0.0430352633263543,0.0430352449737355,-3.5182937410021056e-08,-2.1833299057583133e-12,1.25549999999992
1.189098099846353e-08,1.0409769574115657e-10,0.0430315865466641,0.043031569333344,-3.5182939739971525e-08,-2.1856000082670635e-12,1.25599999999992
0.0,0.0,0.0430279575352046,0.0430279218934982,1.0893045680011523e-07,-2.2075299487694933e-12,1.25649999999992
3.159798811491754e-12,3.1599028949003127e-12,0.0430243440290086,0.0430243085896033,1.0893045501009745e-07,-2.209109848175239e-12,1.25699999999992
1.800235929771965e-08,2.063852977407521e-10,0.0430207615718168,0.0430207291254626,1.0893045197996921e-07,-2.2125198808481406e-12,1.25749999999992
2.580016963960041e-10,1.91999194321113e-13,0.0430172295844993,0.043017170118405,3.318241552901363e-07,-2.236069836236698e-12,1.25799999999992
0.0,0.0,0.0430137005026935,0.0430136427095966,3.3164957844995617e-07,-2.23549997957484e-12,1.25849999999992
0.0,0.0,0.0430101960187099,0.0430101440640436,3.3164957834001807e-07,-2.2356298669951036e-12,1.25899999999992
0.0,0.0,0.0430067175906439,0.0430066716126857,3.316495776799558e-07,-2.236239839137344e-12,1.25949999999992
0.0,0.0,0.0430032646875868,0.0430032237301024,3.316495776799558e-07,-2.2365499209586748e-12,1.25999999999992
2.874568694188895e-09,1.1503999142181698e-11,0.0429998362316967,0.0429997992458988,3.3164957723998655e-07,-2.23668999987936e-12,1.26049999999992
0.0,0.0,0.0429964349642414,0.0429963964472928,3.768562610400022e-07,-2.2588799320627517e-12,1.26099999999992
3.601366982408649e-10,9.948986079422184e-13,0.0429930518578931,0.0429930155237307,3.76856259370114e-07,-2.2603900088485895e-12,1.26149999999992
0.0,0.0,0.0429896897275963,0.0429896555558349,3.7712875681009117e-07,-2.263229968019198e-12,1.26199999999992
3.849506595432484e-09,5.544495418341455e-12,0.0429863475090899,0.04298631556465,3.771287545601548e-07,-2.2654599550475663e-12,1.26249999999992
0.0,0.0,0.0429830280019598,0.0429829934350681,3.558186442900041e-07,-2.2620698716946386e-12,1.26299999999992
1.9259593919684903e-13,1.9270002260540764e-13,0.0429797230966369,0.0429796911094042,3.55818643009995e-07,-2.2637399767211352e-12,1.26349999999992
0.0,0.0,0.0429764360908956,0.0429764061939385,3.558186409801517e-07,-2.2651899887066174e-12,1.26399999999992
1.6044041095675254e-12,1.6045012540821801e-12,0.0429731661293848,0.0429731379493452,3.5581863942995944e-07,-2.267449899714946e-12,1.26449999999992
2.844132013235523e-10,5.951975023954503e-13,0.0429699142020694,0.0429698875141869,3.558186371500991e-07,-2.269599872622985e-12,1.26499999999992
0.0,0.0,0.0429666764392453,0.0429666509476041,3.5562427867005114e-07,-2.2707300449675838e-12,1.26549999999992
0.0,0.0,0.0429634533440878,0.0429634291881101,3.5562427649015425e-07,-2.2726898488145686e-12,1.26599999999992
1.9013070284845668e-10,2.781039287746978e-13,0.042960244748764,0.0429602217794553,3.5562427413006296e-07,-2.27468998498237e-12,1.26649999999992
0.0,0.0,0.0429570501445668,0.0429570281516715,3.557213792001416e-07,-2.27786994995427e-12,1.26699999999992
1.8505690035919287e-10,2.5089652577747756e-13,0.0429538686863738,0.0429538477668323,3.5572137721995474e-07,-2.2797798805013203e-12,1.26749999999992
0.0,0.0,0.0429507001040963,0.0429506800578068,3.556135555499596e-07,-2.281199968506842e-12,1.26799999999992
1.4866900974186414e-09,3.3335001425882638e-12,0.0429475436150668,0.042947524544307,3.5561355385014745e-07,-2.283009935613589e-12,1.26849999999992
4.121785100730246e-09,1.2289197437453936e-11,0.0429444004836916,0.0429443802766182,3.490683734700458e-07,-2.280759999265247e-12,1.26899999999992
0.0,0.0,0.0429412702983676,0.0429412460468104,3.6561310013012716e-07,-2.290510012561975e-12,1.26949999999992
0.0,0.0,0.0429381459431627,0.0429381242284028,3.656130997801467e-07,-2.2906700408026337e-12,1.26999999999992
0.0,0.0,0.0429350324146794,0.0429350129540398,3.65613098380008e-07,-2.2923598783086696e-12,1.27049999999992
5.920694004513116e-10,1.2709000518640323e-12,0.0429319293318308,0.0429319115847752,3.656130969701115e-07,-2.2937298761738223e-12,1.27099999999992
1.699959617518232e-13,1.699959617518232e-13,0.0429288364659019,0.0429288197131655,3.655660539699738e-07,-2.293779966314191e-12,1.27149999999992
0.0,0.0,0.0429257525712735,0.0429257370658887,3.6556605308006064e-07,-2.2943799637964446e-12,1.27199999999992
1.7306569372044223e-10,2.5019569749318293e-13,0.0429226777014395,0.0429226631461463,3.655660525000125e-07,-2.294939845798316e-12,1.27249999999992
0.0,0.0,0.042919611572425,0.0429195976906745,3.656529777801374e-07,-2.2962699450235213e-12,1.27299999999992
4.487896165805694e-12,4.488104332622811e-12,0.0429165535528225,0.0429165403975559,3.65652977320002e-07,-2.296819852365406e-12,1.27349999999992
0.0,0.0,0.042913506295356,0.0429134937634372,3.656529723901347e-07,-2.301800026624501e-12,1.27399999999992
3.1560171143141247e-13,3.1569885594606717e-13,0.042910463513383,0.042910451538192,3.656529676300535e-07,-2.3062500260212504e-12,1.27449999999992
3.814231014365177e-10,6.811010089258218e-13,0.0429074277866082,0.0429074163207129,3.656529667199742e-07,-2.307319916725059e-12,1.27499999999992
0.0,0.0,0.0429043993492022,0.0429043881734097,3.6587745090013377e-07,-2.308379832768881e-12,1.27549999999992
1.5038860434746226e-10,1.9480250745829153e-13,0.042901377456757,0.0429013668584268,3.6587745150013125e-07,-2.3077698606266406e-12,1.27599999999991
9.880291029773502e-14,9.879597140383112e-14,0.0428983622702693,0.0428983520560724,3.6593479603008044e-07,-2.308789878030515e-12,1.27649999999991
0.0,0.0,0.0428953532153477,0.0428953434618792,3.6593479532014486e-07,-2.309559878413414e-12,1.27699999999991
0.0,0.0,0.0428923501353457,0.0428923407809007,3.659347948799588e-07,-2.310180042056076e-12,1.27749999999991
2.108938024214524e-13,2.10997885830011e-13,0.0428893528079816,0.0428893438162217,3.659347947400967e-07,-2.3104298422366165e-12,1.27799999999991
0.0,0.0,0.0428863609408381,0.0428863522864676,3.659347941201499e-07,-2.311289831399832e-12,1.27849999999991
2.385848948960323e-10,2.0759782781709646e-13,0.0428833743505548,0.0428833660134198,3.659347933601242e-07,-2.3114099610005434e-12,1.27899999999991
7.67025332137905e-14,7.67996777284452e-14,0.0428803929758512,0.0428803848088131,3.6578785226996924e-07,-2.3144799878721534e-12,1.27949999999991
0.0,0.0,0.0428774162655937,0.0428774084696958,3.657878482701306e-07,-2.318609930787585e-12,1.27999999999991
5.081844042797989e-10,1.15020493129947e-12,0.0428744443077925,0.0428744368214027,3.657878445200921e-07,-2.3222899298014354e-12,1.28049999999991
0.0,0.0,0.042871477172882,0.0428714697122393,3.65578108360012e-07,-2.325919838674917e-12,1.28099999999991
0.0,0.0,0.0428685140360005,0.0428685070047698,3.6557810499009483e-07,-2.3296798518090966e-12,1.28149999999991
1.522088011185474e-10,1.7800344531693213e-13,0.0428655551551805,0.0428655484281653,3.655781014000846e-07,-2.333099859141985e-12,1.28199999999991
3.8929970358481114e-13,3.8929970358481114e-13,0.0428626004111085,0.0428625938409871,3.654930434400603e-07,-2.3363999537145963e-12,1.28249999999991
0.0,0.0,0.0428596493636357,0.0428596430619453,3.65493038820058e-07,-2.341000006692018e-12,1.28299999999991
4.595412300689716e-09,2.8492971870797135e-12,0.0428567019961808,0.0428566959181786,3.6549303447002204e-07,-2.3457598710696637e-12,1.28349999999991
2.0170549952513994e-10,3.142971993774779e-13,0.0428537629934638,0.0428537514703837,3.942170840401122e-07,-2.3580200292361297e-12,1.28399999999991
6.577050987166544e-10,1.4689985339266798e-12,0.042850822451762,0.0428508118163545,3.941035504699802e-07,-2.3635199700167142e-12,1.28449999999991
2.962222599156572e-09,6.5676006300030565e-12,0.0428478853367194,0.0428478753096605,3.9409275285999523e-07,-2.370180007121858e-12,1.28499999999991
4.045999646429266e-13,4.045999646429266e-13,0.0428449535006017,0.0428449409044458,3.774932803501333e-07,-2.3712598724856537e-12,1.28549999999991
0.0,0.0,0.042842021673474,0.0428420106441906,3.774932744000318e-07,-2.3766299258459744e-12,1.28599999999991
3.47798179145542e-13,3.478953236601967e-13,0.0428390930609183,0.0428390832069734,3.7749326898010513e-07,-2.3825900020285617e-12,1.28649999999991
1.0146039002012497e-08,1.4899290134984255e-10,0.0428361674546412,0.0428361584603483,3.774932622699779e-07,-2.388889867172006e-12,1.28699999999991
4.911513973304693e-10,2.6709884304310094e-13,0.0428332605729192,0.0428332285065407,6.033658749100747e-07,-2.4108599231548178e-12,1.28749999999991
0.0,0.0,0.0428303417579692,0.0428303081318122,6.034354028000306e-07,-2.4142998798076798e-12,1.28799999999991
0.0,0.0,0.0428274223585378,0.042827391558723,6.034353983901466e-07,-2.4191599244660633e-12,1.28849999999991
0.0,0.0,0.0428245054043878,0.0428244777187598,6.034353939401473e-07,-2.423549859062457e-12,1.28899999999991
1.9349799540435697e-13,1.9349799540435697e-13,0.0428215912217119,0.0428215661512154,6.034353893899676e-07,-2.4282999656205506e-12,1.28949999999991
2.9640179199930117e-13,2.9640179199930117e-13,0.0428186796631495,0.0428186567047261,6.034353848900949e-07,-2.4325500381366938e-12,1.28999999999991
0.0,0.0,0.0428157704305275,0.0428157492121742,6.03435381820068e-07,-2.4357098369481855e-12,1.29049999999991
0.0,0.0,0.0428128635209799,0.0428128437843766,6.034353784900495e-07,-2.438849903280138e-12,1.29099999999991
3.804401238483024e-12,3.803797554713384e-12,0.042809958849594,0.0428099404135266,6.03435374960104e-07,-2.4422499612930526e-12,1.29149999999991
0.0,0.0,0.0428070595500273,0.0428070422816832,6.034353717599729e-07,-2.445779906726231e-12,1.29199999999991
3.920058999629106e-10,9.406017631441443e-13,0.0428041589116344,0.0428041427086022,6.034353681200894e-07,-2.4494599057400812e-12,1.29249999999991
0.0,0.0,0.0428012601682304,0.0428012447493621,6.03652180079968e-07,-2.4543199503984647e-12,1.29299999999991
1.5550210424875033e-10,3.3680003230784905e-13,0.0427983630705701,0.0427983486947136,6.036521764600337e-07,-2.4579398846119593e-12,1.29349999999991
0.0,0.0,0.0427954678071587,0.0427954542446319,6.03561758169991e-07,-2.4580398480522625e-12,1.29399999999991
0.0,0.0,0.0427925741976913,0.0427925615006871,6.035617568700326e-07,-2.459299907817125e-12,1.29449999999991
4.637699946297147e-12,4.63790117422036e-12,0.0427896823773316,0.0427896704505454,6.035617558200913e-07,-2.4600798828600112e-12,1.29499999999991
2.220121031459854e-10,3.377992330300117e-13,0.0427867951174985,0.0427867838929279,6.035617535499888e-07,-2.4626199517097103e-12,1.29549999999991
1.291798903957364e-09,2.331600190697003e-12,0.0427839063689879,0.0427838956556804,6.037141905600521e-07,-2.466109998502941e-12,1.29599999999991
2.9370337967238314e-09,1.1002400379656052e-11,0.0427810202051149,0.0427810084585212,6.087019865500844e-07,-2.4677798866890033e-12,1.29649999999991
1.3372224993979387e-09,2.312899871625973e-12,0.0427781361644663,0.0427781216590554,5.963454384600147e-07,-2.4609498466832136e-12,1.29699999999991
4.490292596082135e-09,5.0055029565676534e-12,0.0427752517598848,0.0427752374697795,6.016671974000062e-07,-2.4644199441564707e-12,1.29749999999991
3.4168879531337737e-10,2.9780344856789043e-13,0.0427723709053813,0.0427723538201911,5.805971659200368e-07,-2.460290001241039e-12,1.29799999999991
0.0,0.0,0.042769488867586,0.0427694744552639,5.803588617901353e-07,-2.455089950781364e-12,1.29849999999991
0.0,0.0,0.0427666072455161,0.0427665949012069,5.803588654701344e-07,-2.451229974206881e-12,1.29899999999991
4.673405704092026e-09,2.338730598072658e-11,0.0427637271237174,0.0427637161648033,5.803588692301475e-07,-2.4469499777107773e-12,1.29949999999991
0.0,0.0,0.0427608547917666,0.0427608369469857,5.039423814599819e-07,-2.4231298391408362e-12,1.29999999999991
0.0,0.0,0.0427579775661293,0.0427579598356204,5.039423854201388e-07,-2.4195099049273416e-12,1.30049999999991
2.849853963926563e-10,5.20798681957757e-13,0.0427551009451459,0.0427550842498202,5.039423890600223e-07,-2.4156900438332407e-12,1.30099999999991
0.0,0.0,0.0427522254801154,0.0427522097952986,5.041664555499939e-07,-2.4135199047647937e-12,1.30149999999991
1.5966020172619722e-10,2.0760476671100037e-13,0.0427493508899296,0.0427493363852578,5.041664586000714e-07,-2.410310015812933e-12,1.30199999999991
0.0,0.0,0.0427464774950106,0.0427464638904584,5.04235135050015e-07,-2.4083198543051187e-12,1.30249999999991
2.820555698723748e-09,5.9660956730489545e-12,0.0427436050177724,0.0427435923146857,5.042351376800727e-07,-2.4056299487151822e-12,1.30299999999991
9.068995554528669e-13,9.068995554528669e-13,0.0427407357738527,0.0427407206618548,4.921606878199782e-07,-2.398869948169735e-12,1.30349999999991
0.0,0.0,0.0427378656305636,0.0427378521434982,4.921606909899685e-07,-2.3960200143391397e-12,1.30399999999991
9.102996134657815e-13,9.102024689511268e-13,0.0427349960770392,0.0427349838209036,4.921606940300714e-07,-2.392789959226871e-12,1.30449999999991
2.8731779455615225e-10,2.9409946700198475e-12,0.0427321282947889,0.0427321169200956,4.921607007800973e-07,-2.385979868541055e-12,1.30499999999991
0.0,0.0,0.0427292630470484,0.0427292522051765,4.919617775599704e-07,-2.3791799693556603e-12,1.30549999999991
0.0,0.0,0.0427263956053082,0.0427263854362783,4.9196178362001e-07,-2.372859938051808e-12,1.30599999999991
4.94658099203793e-10,6.527972606917842e-13,0.0427235289406992,0.0427235193079254,4.91961790059954e-07,-2.3669399773496025e-12,1.30649999999991
0.0,0.0,0.0427206635111925,0.0427206540425889,4.920115643199715e-07,-2.36170002824998e-12,1.30699999999991
0.0,0.0,0.042717798542958,0.04271778963834,4.92011569799963e-07,-2.3556300139671027e-12,1.30749999999991
1.3348299549020837e-10,1.464037224785386e-13,0.0427149344280463,0.0427149259601846,4.920115761199943e-07,-2.3495500250242385e-12,1.30799999999991
1.3648357999329619e-09,3.2302979735554516e-12,0.042712071160652,0.0427120629817769,4.920752939901671e-07,-2.34504993548712e-12,1.30849999999991
1.9249879468219433e-13,1.9249879468219433e-13,0.0427092099930755,0.0427092002908598,4.860408320201196e-07,-2.3362199761539637e-12,1.30899999999991
0.0,0.0,0.04270634752083,0.042706338529056,4.860408370900657e-07,-2.3311799539349476e-12,1.30949999999991
1.536964999715451e-13,1.5370343886544902e-13,0.0427034857601507,0.0427034774417794,4.860408420201499e-07,-2.3260299936156414e-12,1.30999999999991
1.7409684804903236e-13,1.7399970353437766e-13,0.0427006247824141,0.0427006169974699,4.860408469101185e-07,-2.321279887057548e-12,1.31049999999991
2.5770669973002036e-09,1.1451499470904736e-11,0.0426977644790509,0.04269775711856,4.86040850660157e-07,-2.317460025963447e-12,1.31099999999991
2.975093019164099e-10,1.4959561367433594e-13,0.0426949118506415,0.0426949003440134,5.599189530000864e-07,-2.3331698986023275e-12,1.31149999999991
1.7292969972659833e-09,5.265801683584925e-12,0.0426920535144246,0.0426920412010012,5.601565061100818e-07,-2.3291099951472383e-12,1.31199999999991
0.0,0.0,0.0426891967043594,0.0426891819707313,5.526401463300593e-07,-2.319299917050155e-12,1.31249999999991
0.0,0.0,0.0426863382319229,0.0426863241742759,5.526401506701206e-07,-2.315079985354407e-12,1.31299999999991
3.777314988573366e-10,1.0155973284575737e-12,0.0426834804040552,0.0426834671233905,5.526401550500805e-07,-2.3106798592575917e-12,1.31349999999991
3.0135121967256318e-09,8.28469931546394e-12,0.0426806234166684,0.042680610653297,5.523907663899669e-07,-2.305650028538997e-12,1.31399999999991
1.0390299731710684e-13,1.0389605842320293e-13,0.0426777710413058,0.0426777541259243,4.957036411200755e-07,-2.2789298659980917e-12,1.31449999999991
3.8196840135285015e-10,1.0441994491294793e-12,0.0426749153511667,0.0426748984946535,4.957036492400993e-07,-2.27103990994848e-12,1.31499999999991
0.0,0.0,0.0426720600178865,0.0426720435090211,4.959284135401532e-07,-2.2635398330000944e-12,1.31549999999991
6.900036098045348e-14,6.900036098045348e-14,0.0426692048021335,0.0426691890892058,4.95928422270149e-07,-2.2546899243469642e-12,1.31599999999991
2.3869795029440866e-13,2.3880203370296726e-13,0.0426663500822135,0.0426663350938662,4.959284294800935e-07,-2.247829960361214e-12,1.31649999999991
2.501095025531086e-10,2.1866050636809575e-12,0.0426634957994657,0.0426634814756089,4.959284384199909e-07,-2.2387499840070824e-12,1.31699999999991
3.2371430952471414e-09,1.0021899976564441e-11,0.042660644393351,0.0426606305436655,4.960751180101228e-07,-2.232529916143533e-12,1.31749999999991
0.0,0.0,0.0426577934265411,0.0426577763538802,5.079806918799855e-07,-2.233329840506393e-12,1.31799999999991
7.510888994088916e-10,2.0391049959656016e-12,0.0426549391638895,0.0426549238565543,5.079806946900207e-07,-2.2306798335564038e-12,1.31849999999991
2.7855960038625227e-09,7.550099434538993e-12,0.0426520862589413,0.0426520720506065,5.07955403900159e-07,-2.2260799974194168e-12,1.31899999999991
9.289791158550997e-14,9.280076707085527e-14,0.0426492359729338,0.0426492196946938,5.179199477601225e-07,-2.2251798927758193e-12,1.31949999999991
4.284473296978231e-09,2.0812032652806067e-12,0.0426463833205733,0.0426463687263944,5.17919954550047e-07,-2.218479957030728e-12,1.31999999999991
0.0,0.0,0.0426435360159809,0.0426435172377097,5.46889857450019e-07,-2.215389980839144e-12,1.32049999999991
0.0,0.0,0.0426406845095542,0.042640667458524,5.46889864670155e-07,-2.207580038909862e-12,1.32099999999991
5.4607013355578715e-12,5.4609997079957395e-12,0.0426378334465195,0.0426378178566936,5.468898705400255e-07,-2.201829864267868e-12,1.32149999999991
8.995026945513018e-13,8.995998390659565e-13,0.0426349863368599,0.0426349719196912,5.468898767000286e-07,-2.195579872424358e-12,1.32199999999991
3.143725002541231e-10,6.733016921778301e-13,0.042632137413508,0.0426321239658638,5.468898844999959e-07,-2.1879399333957217e-12,1.32249999999991
0.0,0.0,0.042629288351259,0.0426292755563867,5.466517046599957e-07,-2.1790698585821833e-12,1.32299999999991
6.645677064209821e-10,1.510500058365949e-12,0.0426264392310567,0.0426264272612281,5.466517123699742e-07,-2.171799849334799e-12,1.32349999999991
0.0,0.0,0.0426235908496272,0.0426235791945203,5.466574936000695e-07,-2.166949996176837e-12,1.32399999999991
2.422992362305365e-13,2.422020917158818e-13,0.0426207424187859,0.0426207315557899,5.466574981101337e-07,-2.162359917859402e-12,1.32449999999991
2.8688910275187496e-10,6.415007414162233e-13,0.0426178944621915,0.0426178841865376,5.466575029001389e-07,-2.157479923881045e-12,1.32499999999991
2.4822909699961926e-10,4.3020448314834425e-13,0.0426150470636781,0.0426150370946199,5.468393242701649e-07,-2.1535499078462195e-12,1.32549999999991
0.0,0.0,0.0426122000280165,0.042612190408552,5.466653883500275e-07,-2.1464999916398497e-12,1.32599999999991
5.263983693382102e-13,5.265024527467688e-13,0.0426093532308759,0.042609344096249,5.466653947899715e-07,-2.1403998365365773e-12,1.32649999999991
1.4531120057226232e-10,1.5309975509580909e-13,0.0426065067334072,0.0426064979809382,5.466654017501158e-07,-2.1335600387112352e-12,1.32699999999991
0.0,0.0,0.0426036606538052,0.042603652136858,5.465712453599659e-07,-2.1290998478140644e-12,1.32749999999991
4.4486977990310095e-09,6.477596237175476e-12,0.0426008148931212,0.042600806705827,5.46571248560097e-07,-2.125569902380886e-12,1.32799999999991
2.4750400340334267e-10,4.59098037364214e-13,0.0425979729734697,0.042597960190503,5.253943135600202e-07,-2.1159799173248173e-12,1.32849999999991
1.483715997285806e-10,1.5720064139301826e-13,0.0425951272110097,0.0425951158454169,5.25238839180122e-07,-2.1119399631897018e-12,1.32899999999991
4.52109877313589e-12,4.5211959176505445e-12,0.0425922820299324,0.04259227170913,5.251392860799835e-07,-2.1083798769361284e-12,1.32949999999991
2.1679880113367744e-13,2.1690288454223605e-13,0.0425894388721621,0.0425894293296888,5.251392900099995e-07,-2.1042499340206966e-12,1.32999999999991
6.039058142448539e-13,6.037947919423914e-13,0.0425865941160961,0.0425865851229647,5.251392931899645e-07,-2.1010899183687703e-12,1.33049999999991
0.0,0.0,0.0425837508874563,0.0425837423217989,5.251392967600254e-07,-2.097450034835302e-12,1.33099999999991
1.7663144974422451e-09,4.7113979384505456e-12,0.0425809076824364,0.042580899470361,5.251393007199654e-07,-2.093709971021096e-12,1.33149999999991
0.0,0.0,0.0425780662163361,0.0425780559640336,5.173524215600425e-07,-2.0833898842220755e-12,1.33199999999991
6.014501396922611e-12,6.014300168999398e-12,0.042575222624931,0.0425752132616087,5.173524266000647e-07,-2.078290014043138e-12,1.33249999999991
0.0,0.0,0.0425723883627135,0.042572379791661,5.173524324300367e-07,-2.072799831082106e-12,1.33299999999991
0.0,0.0,0.0425695498722536,0.0425695418671392,5.17352438720144e-07,-2.0663199883780292e-12,1.33349999999991
0.0,0.0,0.0425667084861,0.0425667008845513,5.17352445300167e-07,-2.060039855714124e-12,1.33399999999991
1.3719581026805372e-13,1.3720274916195763e-13,0.0425638664102486,0.0425638591108287,5.173524516199814e-07,-2.0534899735497048e-12,1.33449999999991
3.6346160109390624e-10,1.0210027268087174e-12,0.0425610244700772,0.0425610174097748,5.173524574399787e-07,-2.0474698325667617e-12,1.33499999999991
6.269984531570572e-14,6.269984531570572e-14,0.0425581830517804,0.0425581760337341,5.176240945199955e-07,-2.0423198722474556e-12,1.33549999999991
1.6084510112701622e-10,1.893971091071478e-13,0.0425553418136536,0.0425553350942564,5.176241016900413e-07,-2.035119902460414e-12,1.33599999999991
0.0,0.0,0.0425525010804018,0.0425524944596717,5.175306914100963e-07,-2.0361299452043014e-12,1.33649999999991
0.0,0.0,0.0425496605860616,0.0425496541658012,5.17530697189978e-07,-2.0299898914610814e-12,1.33699999999991
2.9493896977483836e-09,9.71010077899237e-12,0.0425468204395621,0.0425468141679215,5.175307036099728e-07,-2.0235698967169258e-12,1.33749999999991
1.4185657024046172e-09,2.3866950082940264e-12,0.0425439849194989,0.0425439738439335,4.7104755824005015e-07,-1.998519839202517e-12,1.33799999999991
1.8848030081120015e-10,2.929947950924827e-13,0.0425411473087394,0.0425411338337006,4.6340858115005885e-07,-1.9875999717616777e-12,1.33849999999991
2.562074996603769e-10,3.140057658335138e-13,0.0425383074658263,0.0425382945834533,4.6349479771996653e-07,-1.983429913365864e-12,1.33899999999991
4.1448590393233786e-10,1.1656994813868948e-12,0.042535467719608,0.0425354556939307,4.636908198199941e-07,-1.9779499219052532e-12,1.33949999999991
0.0,0.0,0.0425326283773497,0.0425326171052072,4.6390150198007997e-07,-1.9752899402952773e-12,1.33999999999991
0.0,0.0,0.0425297891865949,0.0425297787950499,4.639015065100935e-07,-1.9710298931191472e-12,1.34049999999991
2.2411561009794134e-09,3.613900845245155e-12,0.0425269504385656,0.0425269406873681,4.6390151069012654e-07,-1.966569919062411e-12,1.34099999999991
1.6826719878570984e-10,2.0469737016526324e-13,0.0425241139784231,0.042524102202084,4.7009909676012235e-07,-1.9656800059192348e-12,1.34149999999991
0.0,0.0,0.0425212753423174,0.0425212645260648,4.7000126081006045e-07,-1.9602900032389403e-12,1.34199999999991
7.035244796449458e-09,2.1645803205405656e-11,0.0425184370630038,0.0425184271649095,4.700012645100088e-07,-1.9569198692059864e-12,1.34249999999991
0.0,0.0,0.0425156043733173,0.0425155867902569,4.771935901500164e-07,-1.9536000421538358e-12,1.34299999999991
5.015350981740774e-10,5.286902859946707e-12,0.0425127644570761,0.0425127501121604,4.771935934999843e-07,-1.9506798520224633e-12,1.34349999999991
0.0,0.0,0.0425099297958132,0.0425099175474314,4.768671246200597e-07,-1.947710005431591e-12,1.34399999999991
2.680008992506089e-13,2.680008992506089e-13,0.0425070916038814,0.0425070809526187,4.768671272199765e-07,-1.945539866363144e-12,1.34449999999991
0.0,0.0,0.0425042540843441,0.0425042443683073,4.768671292901521e-07,-1.9427198565125092e-12,1.34499999999991
3.4766079598513855e-10,7.234005061640403e-13,0.0425014172346439,0.0425014081067212,4.768671317701562e-07,-1.940499844144128e-12,1.34549999999991
0.0,0.0,0.0424985811027094,0.0424985721907618,4.77093556310081e-07,-1.9393898379599372e-12,1.34599999999991
1.200012311741716e-13,1.200983756888263e-13,0.0424957450795184,0.0424957365895837,4.770935588501498e-07,-1.9369200254110153e-12,1.34649999999991
2.7344190106637356e-10,1.149982886694545e-13,0.0424929094063339,0.0424929012155328,4.770935620700134e-07,-1.933619930838404e-12,1.34699999999991
4.757331299731771e-09,3.4546046578931566e-12,0.0424900740872395,0.0424900659828526,4.769088759199597e-07,-1.928710012880086e-12,1.34749999999991
1.4960920002859979e-10,2.4980018054066022e-15,0.0424872436718741,0.0424872300330265,5.060707502200796e-07,-1.922319942115891e-12,1.34799999999991
0.0,0.0,0.0424844084192613,0.0424843957707447,5.06133962029998e-07,-1.9212999247120166e-12,1.34849999999991
0.0,0.0,0.0424815732027497,0.042481561517236,5.06133964480078e-07,-1.9186900332424095e-12,1.34899999999991
0.0,0.0,0.0424787383124999,0.0424787273689736,5.061339668700933e-07,-1.9164099560736725e-12,1.34949999999991
1.3838200030313885e-10,5.74956748877753e-14,0.0424759037348256,0.0424758933958493,5.06133969360072e-07,-1.9136098955430114e-12,1.34999999999991
3.1654803014924404e-09,7.1320033212529665e-12,0.0424730695073028,0.0424730595996114,5.061822210300927e-07,-1.9030998565233714e-12,1.35049999999991
0.0,0.0,0.0424702380115136,0.0424702248365526,4.892704892100249e-07,-1.892019960841873e-12,1.35099999999991
0.0,0.0,0.0424674035522184,0.0424673917207063,4.892704913200992e-07,-1.8902199683951126e-12,1.35149999999991
0.0,0.0,0.0424645696227575,0.0424645587841187,4.89270492690097e-07,-1.888320012508049e-12,1.35199999999991
5.317332400778252e-09,4.9217990794048205e-12,0.0424617361014698,0.0424617259563109,4.892704944801148e-07,-1.8865200200612886e-12,1.35249999999991
0.0,0.0,0.0424589067166574,0.042458891773477,4.6845922963001385e-07,-1.8843999711332104e-12,1.35299999999991
8.1303019872081e-14,8.129608097817709e-14,0.042456072695121,0.042456059850234,4.684592288300895e-07,-1.8850199179354377e-12,1.35349999999991
1.7845031008434376e-12,1.7846002453580923e-12,0.0424532394229898,0.042453227923098,4.6845922890012895e-07,-1.8853299997567685e-12,1.35399999999991
3.1771269642932864e-10,6.889003256738135e-13,0.0424504084135476,0.0424503977777854,4.68459229960045e-07,-1.884200044252604e-12,1.35449999999991
3.4600100562443004e-13,3.4610508903298864e-13,0.0424475761440362,0.0424475659600683,4.682206455400295e-07,-1.880979963800322e-12,1.35499999999991
0.0,0.0,0.0424447436892734,0.042444734111206,4.682206483799887e-07,-1.8778800129487516e-12,1.35549999999991
3.0269281039996265e-09,8.836396891975795e-12,0.0424419116242077,0.0424419025018985,4.6822065119999853e-07,-1.875259929978723e-12,1.35599999999991
4.305491033140818e-10,0.0,0.0424390824236549,0.0424390698775076,4.797743014201342e-07,-1.877399928226775e-12,1.35649999999991
1.9260287809075294e-13,1.9259593919684903e-13,0.0424362503603768,0.0424362388157205,4.799753645500383e-07,-1.87407988433419e-12,1.35699999999991
3.651468988286055e-10,1.0361017599436195e-12,0.0424334184534344,0.0424334080670857,4.799753669699775e-07,-1.8714899421845566e-12,1.35749999999991
1.8830076387033046e-13,1.8830076387033046e-13,0.0424305871729081,0.0424305774604173,4.802458732199727e-07,-1.8701398936393776e-12,1.35799999999991
0.0,0.0,0.0424277560343592,0.0424277470569721,4.802458774800199e-07,-1.8657798830229444e-12,1.35849999999991
8.259497252804948e-12,8.260801764858883e-12,0.0424249252732654,0.0424249167968364,4.802458818699545e-07,-1.861620016127552e-12,1.35899999999991
0.0,0.0,0.0424221042953501,0.0424220961868484,4.802458844900374e-07,-1.8585998625558764e-12,1.35949999999991
2.8064800483562635e-10,5.098005351200641e-13,0.0424192781340947,0.0424192703098,4.802458876500531e-07,-1.8555699511646484e-12,1.35999999999991
7.60129459376202e-12,7.602606044709859e-12,0.0424164490506992,0.0424164412922961,4.800353216999603e-07,-1.850819844606555e-12,1.36049999999991
0.0,0.0,0.0424136293203584,0.0424136218513012,4.800353245999842e-07,-1.8480200009163283e-12,1.36099999999991
0.0,0.0,0.0424108038806525,0.0424107966177645,4.800353272701573e-07,-1.8451900164057067e-12,1.36149999999991
0.0,0.0,0.0424079751049658,0.0424079679996778,4.800353300301024e-07,-1.842209978314413e-12,1.36199999999991
3.7270186936666505e-13,3.7270186936666505e-13,0.0424051456001515,0.0424051386226311,4.800353330400645e-07,-1.839419892443739e-12,1.36249999999991
3.897834000010647e-10,1.0843964615148138e-12,0.0424023160754825,0.042402309205746,4.800353392000675e-07,-1.83300987235957e-12,1.36299999999991
0.0,0.0,0.042399487089624,0.042399480137367,4.797911800000481e-07,-1.8252500205706568e-12,1.36349999999991
2.4090451855585115e-13,2.4089757966194725e-13,0.0423966582386718,0.0423966515089267,4.797911864000935e-07,-1.818570034145539e-12,1.36399999999991
2.2317540177008155e-10,3.6119718327398687e-13,0.042393829716242,0.0423938231134413,4.797911919199836e-07,-1.8130200032245858e-12,1.36449999999991
4.542525598727476e-09,2.9472049800638445e-12,0.0423910016149198,0.0423909949596231,4.799394998200156e-07,-1.8080899191058597e-12,1.36499999999991
0.0,0.0,0.0423881784431498,0.0423881661373518,5.098216570300577e-07,-1.8085298883474543e-12,1.36549999999991
0.0,0.0,0.0423853503434915,0.0423853388969163,5.098216608199948e-07,-1.804699835752932e-12,1.36599999999991
0.0,0.0,0.0423825223708518,0.04238251170922,5.098216644999938e-07,-1.8012000311401488e-12,1.36649999999991
1.322303030959482e-10,1.4530043834781736e-13,0.0423796946351374,0.0423796846048,5.098216680999787e-07,-1.797299939085284e-12,1.3669999999999
0.0,0.0,0.0423768672356372,0.0423768576529181,5.098694185201331e-07,-1.7942199375536871e-12,1.3674999999999
5.2399057315355435e-12,5.240100020564853e-12,0.0423740399809797,0.042374030887614,5.098694220700278e-07,-1.7913899530430655e-12,1.3679999999999
3.433017758958101e-13,3.432948370019062e-13,0.0423712166833536,0.0423712079942293,5.098694212399627e-07,-1.7919298857249633e-12,1.3684999999999
1.389723960909528e-10,1.5540346787190629e-13,0.0423683895075945,0.0423683811622047,5.098694206399652e-07,-1.7923800464669792e-12,1.3689999999999
0.0,0.0,0.0423655624512794,0.0423655543232122,5.099286069800389e-07,-1.7929000298289033e-12,1.3694999999999
6.440179986522132e-10,1.4173939799633217e-12,0.0423627357813103,0.0423627279579093,5.099286067701374e-07,-1.7930498665691408e-12,1.3699999999999
0.0,0.0,0.0423599098500916,0.0423599019296991,5.099197187300938e-07,-1.7939998445126726e-12,1.3704999999999
3.666231970789191e-10,1.0512007930785217e-12,0.0423570837576495,0.0423570762668622,5.099197173700706e-07,-1.795579960758853e-12,1.3709999999999
0.0,0.0,0.042354258174966,0.042354250801512,5.101886456600809e-07,-1.7972199249649545e-12,1.3714999999999
3.213155991277361e-10,1.1132900157306835e-11,0.0423514326055135,0.0423514255560936,5.101886442100689e-07,-1.7984398692494352e-12,1.3719999999999
4.727667202164554e-09,0.0,0.042348607488033,0.0423486015459475,5.10153756930155e-07,-1.7944799292346492e-12,1.3724999999999
0.0,0.0,0.0423457885069609,0.0423457769320017,4.889137705901044e-07,-1.7956400255592087e-12,1.3729999999999
0.0,0.0,0.0423429623692862,0.0423429521959351,4.889137691201431e-07,-1.797029972744335e-12,1.3734999999999
4.676142702220165e-09,3.5920016960844237e-12,0.0423401367598062,0.0423401275734928,4.889137683601174e-07,-1.7979799506878669e-12,1.3739999999999
2.4810015153420295e-13,2.4810015153420295e-13,0.0423373166102928,0.0423373021311501,5.192502324799595e-07,-1.8045699483326683e-12,1.3744999999999
1.5365159838909292e-10,1.7050250100680842e-13,0.0423344914255255,0.0423344781670561,5.192502301101104e-07,-1.807239904602631e-12,1.3749999999999
4.818485804802819e-09,1.3231984952177811e-12,0.0423316665007496,0.0423316542009257,5.191587297301379e-07,-1.8072000059626836e-12,1.3754999999999
0.0,0.0,0.0423288493857101,0.0423288318914493,5.501941928399631e-07,-1.809680010012027e-12,1.3759999999999
1.8990009564845423e-10,2.6740415437487286e-13,0.0423260244737378,0.0423260084874164,5.501941945000935e-07,-1.8079099415452271e-12,1.3764999999999
1.713146013937461e-10,2.2859492077031973e-13,0.0423231996186799,0.0423231848691835,5.503067094700907e-07,-1.8095499057513287e-12,1.3769999999999
2.5439519935055444e-10,3.785027846703315e-13,0.0423203750802937,0.042320361414653,5.502123103201355e-07,-1.809119911169721e-12,1.3774999999999
1.2800289994618907e-10,1.5400944408661132e-12,0.0423175509160242,0.0423175381463485,5.500546358700332e-07,-1.8066698311003382e-12,1.3779999999999
0.0,0.0,0.0423147286695734,0.0423147167672742,5.501075925600646e-07,-1.8060299349781372e-12,1.3784999999999
0.0,0.0,0.0423119049813331,0.0423118938822124,5.501075940300259e-07,-1.804999942914276e-12,1.3789999999999
0.0,0.0,0.0423090814624846,0.0423090710176051,5.501075953900491e-07,-1.8032500406078844e-12,1.3794999999999
7.155073963871494e-10,1.820002482055827e-12,0.0423062582623925,0.0423062483680182,5.501075968600104e-07,-1.8017499384820335e-12,1.3799999999999
4.354079097268482e-09,1.076099626073912e-11,0.0423034357013091,0.0423034259293566,5.496262982000125e-07,-1.7978398717671817e-12,1.3804999999999
3.04012703900014e-10,6.648986916601984e-13,0.0423006161386161,0.0423006021550363,5.626857788199741e-07,-1.8020699949633512e-12,1.3809999999999
0.0,0.0,0.0422977925428913,0.0422977801797671,5.624802734800153e-07,-1.7995299261136521e-12,1.3814999999999
0.0,0.0,0.0422949693653121,0.0422949585030276,5.624802747600244e-07,-1.79818985222846e-12,1.3819999999999
1.1926015730523432e-12,1.1926987175669979e-12,0.0422921467434288,0.0422921368984598,5.624802760901236e-07,-1.7965999781627273e-12,1.3824999999999
1.4575200074640193e-10,1.2909812108219398e-13,0.0422893256593013,0.0422893165252625,5.624802775600849e-07,-1.7953598677178384e-12,1.3829999999999
7.42947370291347e-14,7.43016759230386e-14,0.0422865038356971,0.04228649512442,5.626696599700127e-07,-1.795050002736942e-12,1.3834999999999
2.3447979669022345e-12,2.344999194825448e-12,0.0422836820623698,0.0422836737878078,5.626696608900666e-07,-1.7942899770140297e-12,1.3839999999999
0.0,0.0,0.0422808624070313,0.0422808544584328,5.626696595499928e-07,-1.795579960758853e-12,1.3844999999999
0.0,0.0,0.042278041068132,0.042278033371627,5.626696584801021e-07,-1.796930009304032e-12,1.3849999999999
1.7269033425471036e-12,1.7270004870617583e-12,0.0422752198714322,0.0422752123755464,5.626696573800705e-07,-1.7981499535885126e-12,1.3854999999999
1.0470097011605617e-13,1.0479811463071087e-13,0.0422723998185029,0.0422723924857571,5.626696573000564e-07,-1.7978398717671817e-12,1.3859999999999
2.9610570245752754e-10,5.829017823977267e-13,0.0422695789143676,0.0422695717165005,5.626696570400647e-07,-1.798339905809132e-12,1.3864999999999
4.940549303000807e-09,7.561694326252422e-12,0.0422667584006302,0.0422667511495667,5.628673524300711e-07,-1.7984099452694746e-12,1.3869999999999
3.8336209901013163e-10,1.053199194522847e-12,0.0422639414307055,0.0422639291613592,5.415915084500296e-07,-1.794489903894636e-12,1.3874999999999
1.5664745056653828e-09,3.5122946218102413e-12,0.0422611202981573,0.0422611096067645,5.418167152899684e-07,-1.7971698348245857e-12,1.3879999999999
5.492508947657626e-10,9.76302372279747e-13,0.0422583011898383,0.0422582896546959,5.480627572301399e-07,-1.8050398415542235e-12,1.3884999999999
0.0,0.0,0.0422554807937538,0.0422554701039461,5.484838880001532e-07,-1.8097298833119613e-12,1.3889999999999
0.0,0.0,0.0422526603924425,0.0422526507695821,5.484838843700275e-07,-1.813520037266536e-12,1.3894999999999
2.908302099147164e-09,7.337200291779311e-12,0.0422498404360259,0.0422498315029624,5.484838807500933e-07,-1.8170198418793193e-12,1.3899999999999
0.0,0.0,0.0422470230891532,0.0422470112380184,5.356839433800879e-07,-1.816600038798133e-12,1.3904999999999
3.917772009587317e-10,1.04009856283227e-12,0.0422442028930128,0.0422441923713357,5.356839392700943e-07,-1.8207900465139204e-12,1.3909999999999
7.131691001638352e-10,1.7622986403509344e-12,0.0422413834480551,0.0422413736661663,5.359015603700543e-07,-1.8243499159270593e-12,1.3914999999999
3.9817110025763824e-10,1.0483003354266884e-12,0.0422385644921053,0.0422385550605273,5.358954914701144e-07,-1.826399925394795e-12,1.3919999999999
0.0,0.0,0.0422357455503071,0.0422357366282951,5.356569211399567e-07,-1.8282899066218716e-12,1.3924999999999
4.361845301614764e-09,1.3588699609989874e-11,0.04223292665324,0.042232918276844,5.356569178799776e-07,-1.8317699787551156e-12,1.3929999999999
0.0,0.0,0.0422301113245713,0.0422300980722385,5.506490757299989e-07,-1.840179918166651e-12,1.3934999999999
5.199431399316445e-09,1.7765199034069923e-11,0.0422272915771512,0.0422272798401852,5.5064907162998e-07,-1.844879934584376e-12,1.3939999999999
4.806799798473538e-09,1.3650802710429844e-11,0.0422244760871399,0.0422244593571546,5.67594022340143e-07,-1.8520898790314044e-12,1.3944999999999
1.892999645924931e-13,1.892999645924931e-13,0.0422216592840803,0.0422216397925649,5.847041828601143e-07,-1.861569925987183e-12,1.3949999999999
1.9257929972926746e-10,6.5758995471121295e-12,0.042218838257301,0.0422188223369635,5.847041785300277e-07,-1.865739984382997e-12,1.3954999999999
2.3606139959442274e-10,3.9660635886562545e-13,0.042216027851529,0.0422160143719927,5.845852634200639e-07,-1.8699100427788107e-12,1.3959999999999
5.573602801511868e-09,6.705497268555405e-12,0.0422132130620593,0.0422132011953964,5.844352449499782e-07,-1.8728599400497092e-12,1.3964999999999
1.5628779520548974e-10,1.722996745279204e-13,0.0422103990396422,0.042210382838362,5.633030724699808e-07,-1.873600016452648e-12,1.3969999999999
1.9600293610366748e-13,1.9599599720976357e-13,0.0422075794957078,0.042207565887061,5.632071168699612e-07,-1.8771000379058655e-12,1.3974999999999
0.0,0.0,0.0422047606999874,0.0422047487721823,5.632071123199984e-07,-1.8818599022835114e-12,1.3979999999999
3.241220972172165e-10,7.241984789629896e-13,0.0422019425495539,0.0422019316107928,5.632071077999595e-07,-1.8862199128999446e-12,1.3984999999999
0.0,0.0,0.0421991250871817,0.0421991146145688,5.629684241899736e-07,-1.8893098890915283e-12,1.3989999999999
1.8364869971976283e-09,3.692900152341139e-12,0.0421963077815137,0.0421962978778866,5.6296842007998e-07,-1.8934198826869864e-12,1.3994999999999
2.51652393368218e-10,4.4029363488462536e-13,0.0421934948749574,0.0421934832831572,5.683070059300625e-07,-1.9021399039198528e-12,1.3999999999999
3.354955202539145e-13,3.355024591478184e-13,0.0421906788243639,0.0421906679306107,5.681286120401245e-07,-1.9072998388991458e-12,1.4004999999999
5.535225500175045e-09,7.150002812039702e-12,0.0421878620510772,0.0421878519295712,5.681286046599603e-07,-1.915089831508454e-12,1.4009999999999
5.263801401700352e-09,7.31389948604999e-12,0.0421850490150866,0.0421850338331197,5.465960634300909e-07,-1.915509851430075e-12,1.4014999999999
2.175215008115572e-10,1.5309975509580909e-13,0.0421822350873746,0.0421822166847336,5.242468774199933e-07,-1.9187800220227258e-12,1.4019999999999
0.0,0.0,0.0421794170582412,0.0421794016322631,5.241170420999808e-07,-1.9255599718881466e-12,1.4024999999999
0.0,0.0,0.0421765999393636,0.0421765863957431,5.241170340599711e-07,-1.9338198577190102e-12,1.4029999999999
2.0416849461080133e-10,3.1049468551813675e-13,0.0421737835209243,0.0421737710712428,5.241170259501389e-07,-1.9424199661915997e-12,1.4034999999999
0.0,0.0,0.042170967629915,0.0421709557732381,5.239890677501136e-07,-1.9469699290286524e-12,1.4039999999999
1.488216008760368e-10,1.5739493042232766e-13,0.0421681518624019,0.0421681405933028,5.2398906166015e-07,-1.952979878511174e-12,1.4044999999999
0.0,0.0,0.04216533642942,0.0421653255111105,5.238977132701432e-07,-1.9571100382670403e-12,1.4049999999999
0.0,0.0,0.0421625210713505,0.0421625105534376,5.238977073300163e-07,-1.9627600326282968e-12,1.4054999999999
0.0,0.0,0.0421597059109052,0.0421596957090593,5.238977017600361e-07,-1.9685199650898433e-12,1.4059999999999
0.0,0.0,0.0421568909229709,0.0421568809842473,5.238976960001036e-07,-1.9742898722113766e-12,1.4064999999999
1.9270002260540764e-13,1.9260287809075294e-13,0.0421540760945327,0.0421540663822018,5.238976900599768e-07,-1.9797900298323956e-12,1.4069999999999
4.010681023403073e-10,1.0560025076600255e-12,0.0421512614075667,0.042151251893674,5.238976841701569e-07,-1.9859500328955892e-12,1.4074999999999
4.295727898395718e-09,2.3608698329624644e-11,0.0421484470387716,0.042148437497004,5.241048431200903e-07,-1.9929299096416164e-12,1.4079999999999
0.0,0.0,0.0421456382457259,0.0421456220055187,5.846677912999931e-07,-2.0216198506894933e-12,1.4084999999999
0.0,0.0,0.042142823896501,0.0421428074047954,5.846677822601322e-07,-2.0302899986224254e-12,1.4089999999999
3.976795101556796e-09,6.751800507576178e-12,0.0421400091131661,0.0421399933167342,5.846677732801193e-07,-2.039479913076847e-12,1.4094999999999
0.0,0.0,0.0421371973901598,0.0421371781868859,5.67401816180084e-07,-2.043499917891989e-12,1.4099999999999
0.0,0.0,0.0421343820329725,0.0421343648813378,5.674018081901645e-07,-2.051500028882325e-12,1.4104999999999
3.6650520118808316e-10,9.622025398670075e-13,0.0421315673331199,0.0421315516160811,5.674017998500477e-07,-2.059569962492569e-12,1.4109999999999
2.060018822191978e-13,2.059949433252939e-13,0.0421287532706507,0.0421287383322347,5.67163955160141e-07,-2.0656898500753806e-12,1.4114999999999
1.7531900237122144e-10,2.566002965664893e-13,0.0421259392544535,0.0421259251255278,5.671639472599934e-07,-2.073989851386626e-12,1.4119999999999
1.8778550242570802e-10,2.73302214193194e-13,0.0421231255837725,0.0421231119190537,5.672526489201597e-07,-2.0812498859740236e-12,1.4124999999999
2.936057022506766e-10,6.580014311197147e-13,0.0421203121326069,0.0421202988518175,5.673468506601012e-07,-2.0894698731649397e-12,1.4129999999999
0.0,0.0,0.0421174988923282,0.0421174859039383,5.671722792400646e-07,-2.0960399214897674e-12,1.4134999999999
3.19300141882195e-13,3.19300141882195e-13,0.0421146856263604,0.0421146730903674,5.671722716300495e-07,-2.10354997309814e-12,1.4139999999999
2.2720020309563438e-13,2.2720020309563438e-13,0.0421118724821622,0.0421118602782388,5.671722631099552e-07,-2.1120100026500443e-12,1.4144999999999
1.5991363025436023e-09,4.183896284981614e-12,0.0421090594939581,0.0421090475556061,5.671722533399925e-07,-2.121339996025151e-12,1.4149999999999
0.0,0.0,0.0421062482947583,0.0421062344133318,5.602200160901259e-07,-2.124649848417315e-12,1.4154999999999
2.0648807039225225e-09,6.060402180096958e-12,0.0421034350508041,0.0421034218987495,5.602200081301304e-07,-2.132649959407651e-12,1.4159999999999
3.065179984829136e-10,3.730599162921067e-12,0.0421006239045882,0.0421006087920843,5.686945414699624e-07,-2.1455998869962523e-12,1.4164999999999
0.0,0.0,0.0420978124565133,0.0420977984164646,5.684859990999578e-07,-2.152149986001106e-12,1.4169999999999
1.5194979996469016e-10,1.5899781491413023e-13,0.0420949990149691,0.0420949860929913,5.684859907301339e-07,-2.1603699731920223e-12,1.4174999999999
3.9929864970034146e-13,3.9929864970034146e-13,0.0420921862149891,0.0420921739312385,5.683861858301123e-07,-2.165320006630722e-12,1.4179999999999
0.0,0.0,0.0420893737252729,0.0420893619659118,5.683861798999601e-07,-2.171470035033929e-12,1.4184999999999
0.0,0.0,0.042086561539498,0.042086550128193,5.683861739700247e-07,-2.1769398349941183e-12,1.4189999999999
0.0,0.0,0.0420837496522144,0.0420837384896679,5.683861680899627e-07,-2.1832598662979708e-12,1.4194999999999
0.0,0.0,0.0420809379693727,0.0420809269976609,5.683861620899879e-07,-2.188850012699306e-12,1.4199999999999
3.4934886997128878e-09,1.0588398213773331e-11,0.0420781264470981,0.0420781156305038,5.683861560301651e-07,-2.1948599621818277e-12,1.4204999999999
0.0,0.0,0.04207531761688,0.0420753028272496,5.55719791429975e-07,-2.1966998532685356e-12,1.4209999999999
1.48289901191756e-10,1.9070162116108236e-13,0.0420725051602973,0.0420724917529776,5.557197854100509e-07,-2.202869830991716e-12,1.4214999999999
1.384064043929989e-10,1.725980469657884e-13,0.0420696933459998,0.0420696809296881,5.557748270199926e-07,-2.2102998684797592e-12,1.4219999999999
0.0,0.0,0.0420668819342397,0.0420668701578667,5.558171831099822e-07,-2.217749855287776e-12,1.4224999999999
0.0,0.0,0.0420640707326545,0.0420640594435315,5.55817175780125e-07,-2.224979965895213e-12,1.4229999999999
0.0,0.0,0.042061259774954,0.0420612487954823,5.558171682401494e-07,-2.2326199049238493e-12,1.4234999999999
0.0,0.0,0.0420584489982895,0.0420584382331155,5.55817160890126e-07,-2.240280010112894e-12,1.4239999999999
1.9070162116108236e-13,1.9070162116108236e-13,0.0420556383707872,0.0420556277660655,5.558171529999531e-07,-2.2478698590011614e-12,1.4244999999999
2.625291997682133e-10,4.4209774729964124e-13,0.0420528278668311,0.0420528173900271,5.55817146560009e-07,-2.254449881985976e-12,1.4249999999999
1.4619490340539443e-10,1.4740292320070125e-13,0.0420500175703471,0.0420500070583033,5.556500099000283e-07,-2.259799986026323e-12,1.4254999999999
4.019701238533457e-12,4.0190975547638175e-12,0.0420472072900165,0.0420471968782197,5.55552740120124e-07,-2.2655698931478563e-12,1.4259999999999
3.529447983874334e-10,2.2771992624903703e-12,0.0420443995942716,0.0420443893557972,5.555527371101619e-07,-2.268819897580099e-12,1.4264999999999
2.7146959680202087e-10,1.6249501744169947e-13,0.0420415919625916,0.0420415816462013,5.557867196501025e-07,-2.2753699965849528e-12,1.4269999999999
0.0,0.0,0.0420387816697932,0.0420387713924197,5.55999644810028e-07,-2.277549893472952e-12,1.4274999999999
0.0,0.0,0.0420359712476108,0.0420359611818847,5.559996429000975e-07,-2.2789999054584342e-12,1.4279999999999
0.0,0.0,0.0420331612374503,0.0420331512975352,5.559996413999953e-07,-2.2811299290464992e-12,1.4284999999999
1.9569762477189556e-13,1.9570456366579947e-13,0.042030351505835,0.0420303416510972,5.559996395601043e-07,-2.2825899156919682e-12,1.4289999999999
3.6983700130166497e-10,9.78397918238727e-13,0.0420275419191958,0.042027532129649,5.55999633240073e-07,-2.288859856855452e-12,1.4294999999999
6.510070260645762e-14,6.510070260645762e-14,0.0420247326436161,0.0420247227341902,5.557625402201598e-07,-2.290989880443517e-12,1.4299999999999
1.4923236049679822e-09,7.726895512316645e-12,0.0420219232600063,0.0420219135318582,5.557625335700974e-07,-2.2969898552660517e-12,1.4304999999999
0.0,0.0,0.04201911831687,0.0420191066137977,5.492257633601255e-07,-2.2978398697692803e-12,1.4309999999999
2.8802659562954247e-10,5.735967256725871e-13,0.0420163086286087,0.0420162974243806,5.492257572801366e-07,-2.3041698757331197e-12,1.4314999999999
1.4908790174628095e-10,1.700029006457271e-15,0.0420134991067575,0.042013488229212,5.490318074900975e-07,-2.304919926796045e-12,1.4319999999999
0.0,0.0,0.0420106897742375,0.0420106792576332,5.48927548870131e-07,-2.3064499529018567e-12,1.4324999999999
4.67009764193449e-12,4.670000497419835e-12,0.0420078805838175,0.0420078704059339,5.489275461500846e-07,-2.3087599540505543e-12,1.4329999999999
0.0,0.0,0.0420050743508788,0.0420050643905771,5.489275448501262e-07,-2.31011997725572e-12,1.4334999999999
0.0,0.0,0.0420022653228392,0.0420022555119985,5.489275434499875e-07,-2.311380037020583e-12,1.4339999999999
2.3339663535182353e-13,2.3339663535182353e-13,0.0419994563935208,0.0419994466914215,5.489275421400545e-07,-2.312629905285024e-12,1.4344999999999
6.299821775357373e-14,6.290107323891903e-14,0.0419966477256519,0.0419966381063105,5.48927540369986e-07,-2.3145899259724434e-12,1.4349999999999
0.0,0.0,0.0419938392182228,0.0419938296642401,5.489275395401377e-07,-2.315389850335303e-12,1.4354999999999
2.2368219776414122e-10,3.4179603591866226e-13,0.0419910308805971,0.041991021379909,5.489275387200471e-07,-2.316239864838532e-12,1.4359999999999
3.425604938600557e-10,8.092068681797571e-13,0.0419882228151101,0.0419882132218805,5.490818224299868e-07,-2.317989983985358e-12,1.4364999999999
6.269984531570572e-14,6.269984531570572e-14,0.0419854148644102,0.0419854052125564,5.488501356400079e-07,-2.3197598356117233e-12,1.4369999999999
4.765047301180658e-09,1.790399772882978e-11,0.0419826067963166,0.0419825973354719,5.488501321100625e-07,-2.3230898541642953e-12,1.4374999999999
1.4549189630841397e-10,8.86027362589914e-14,0.0419798039620071,0.0419797890281743,5.656376080300732e-07,-2.3284299835446554e-12,1.4379999999999
0.0,0.0,0.0419769944312187,0.0419769814069551,5.65532684819979e-07,-2.326369999416933e-12,1.4384999999999
4.280400964229436e-10,1.29860011632843e-12,0.0419741853737254,0.0419741738059007,5.655326856699935e-07,-2.3252500185727554e-12,1.4389999999999
1.292350601533876e-09,2.3593002551614006e-12,0.0419713772502346,0.0419713662796362,5.657345962901614e-07,-2.3258298498946006e-12,1.4394999999999
0.0,0.0,0.0419685706310757,0.04196855853407,5.707414049199635e-07,-2.3305600071327204e-12,1.4399999999999
0.0,0.0,0.0419657625362432,0.0419657511414935,5.707414046001238e-07,-2.3306198550926416e-12,1.4404999999999
4.340790990542409e-10,4.2340436712251517e-13,0.0419629546707726,0.0419629438462188,5.707414047200366e-07,-2.3302698746313633e-12,1.4409999999999
1.18909743163087e-12,1.1892986595540833e-12,0.0419601472573887,0.0419601365680655,5.708524504800805e-07,-2.3298799955301375e-12,1.4414999999999
0.0,0.0,0.0419573409703297,0.0419573306988496,5.70852452390011e-07,-2.327779895922033e-12,1.4419999999999
0.0,0.0,0.0419545336649461,0.0419545236567799,5.708524545000853e-07,-2.3260399682756283e-12,1.4424999999999
1.4884918020374727e-09,2.135999710439762e-12,0.0419517263963307,0.0419517165659713,5.708524559401226e-07,-2.3244700435298693e-12,1.4429999999999
1.902404969666982e-10,2.6210283943228774e-13,0.0419489208215882,0.0419489092662539,5.75864900429976e-07,-2.32251002284245e-12,1.4434999999999
0.0,0.0,0.0419461134943642,0.0419461023966409,5.757525041900913e-07,-2.3183299897866494e-12,1.4439999999999
1.605555965955574e-10,2.088954009771271e-13,0.0419433062028641,0.0419432956745032,5.75752507180104e-07,-2.3151099093343674e-12,1.4444999999999
0.0,0.0,0.0419404992577737,0.0419404890178965,5.758230086101018e-07,-2.3103600196167084e-12,1.4449999999999
0.0,0.0,0.0419376923850548,0.0419376824498507,5.758230140001045e-07,-2.3051699438170203e-12,1.4454999999999
3.4987600941449593e-09,1.2943597582637523e-11,0.0419348856887788,0.0419348759457501,5.758230198101271e-07,-2.2992799070947756e-12,1.4459999999999
0.0,0.0,0.0419320842707202,0.0419320706718372,5.880061775800829e-07,-2.2985599968522452e-12,1.4464999999999
0.0,0.0,0.0419292765036257,0.0419292642889542,5.880061818800287e-07,-2.2940299833351663e-12,1.4469999999999
2.325986625528742e-13,2.325986625528742e-13,0.0419264691615118,0.0419264579742331,5.880061866600592e-07,-2.2896500233987593e-12,1.4474999999999
2.2814159034156845e-09,7.012897207392399e-12,0.0419236623283331,0.0419236517441194,5.880061921699747e-07,-2.283789910656475e-12,1.4479999999999
1.8992529771111322e-10,2.8439750554554166e-13,0.0419208577275089,0.0419208445931623,5.777260275599896e-07,-2.275419869884887e-12,1.4484999999999
0.0,0.0,0.0419180507703332,0.0419180385696929,5.778305185700182e-07,-2.2728498770552275e-12,1.4489999999999
4.12063598520529e-10,9.41899336304175e-13,0.0419152440895748,0.0419152327460939,5.778305224701102e-07,-2.2693598302619966e-12,1.4494999999999
1.6668210561787689e-10,1.530026105811544e-14,0.0419124379835429,0.0419124269374103,5.780416320001411e-07,-2.2670099304733515e-12,1.4499999999999
3.171949022884313e-10,5.275987979835861e-13,0.0419096318567417,0.0419096211440477,5.779493026500295e-07,-2.263879838801386e-12,1.4504999999999
3.847433968640068e-10,1.0622960844308693e-12,0.0419068259155047,0.0419068153410069,5.777381537599904e-07,-2.2606599751895384e-12,1.4509999999999
1.276284009033013e-10,7.8489992283437e-13,0.0419040201081934,0.0419040096452422,5.779636681501384e-07,-2.2582500106005376e-12,1.4514999999999
2.989501007855111e-10,2.5299207173645755e-14,0.0419012153915694,0.0419012051589498,5.780125012001553e-07,-2.259089833603345e-12,1.4519999999999
3.613462029594672e-10,8.740994039690975e-13,0.0418984098487685,0.0418983996344765,5.78250261799992e-07,-2.260269879247878e-12,1.4524999999999
0.0,0.0,0.041895604187241,0.0418955939829896,5.784875562501405e-07,-2.2605999103891827e-12,1.4529999999999
1.3299777945618985e-13,1.3299777945618985e-13,0.0418927985000701,0.0418927885312059,5.784875561300109e-07,-2.260429907488537e-12,1.4534999999999
1.3200349840980508e-10,1.438987817792281e-13,0.0418899929990181,0.0418899831562967,5.78487557630113e-07,-2.2589300222031206e-12,1.4539999999999
0.0,0.0,0.0418871876787228,0.0418871778338385,5.785501279401573e-07,-2.259909924126613e-12,1.4544999999999
0.0,0.0,0.041884382365337,0.0418843726128992,5.785501274401233e-07,-2.2606599751895384e-12,1.4549999999999
0.0,0.0,0.0418815771620796,0.0418815674655776,5.785501272701204e-07,-2.260839952750171e-12,1.4554999999999
2.349023753289714e-13,2.349023753289714e-13,0.0418787720450986,0.0418787623869578,5.785501267900357e-07,-2.2611398430710805e-12,1.4559999999999
1.3236124002391492e-09,2.0338036810230165e-12,0.0418759669760527,0.04187595734716,5.785501277300389e-07,-2.259799986026323e-12,1.4564999999999
2.10997885830011e-13,2.10997885830011e-13,0.0418731634236329,0.0418731520360704,5.849009182001558e-07,-2.2652398620065517e-12,1.4569999999999
2.541786989218586e-10,4.736003256233801e-13,0.041870358052233,0.0418703470538616,5.849009172399864e-07,-2.2662800455708343e-12,1.45749999999989
5.545893598524199e-09,3.5051399283059226e-11,0.0418675528980032,0.0418675421494712,5.850583894200304e-07,-2.2682999142181748e-12,1.45799999999989
1.9260287809075294e-13,1.9260287809075294e-13,0.0418647581489458,0.0418647356556592,4.0588981143003036e-07,-2.253960039444447e-12,1.45849999999989
1.0510342596248279e-13,1.0510342596248279e-13,0.0418619567043556,0.0418619303854092,4.05889807509989e-07,-2.2579698527591674e-12,1.45899999999989
2.259806994309166e-10,3.854000452108153e-13,0.0418591535166571,0.0418591256511144,4.058898050399596e-07,-2.2607599386298416e-12,1.45949999999989
3.0931800176769997e-10,6.038017308362953e-13,0.0418563492450093,0.0418563210959655,4.0575140564016315e-07,-2.2633000074795406e-12,1.45999999999989
2.5035013992424915e-09,8.372295912106864e-12,0.0418535443185939,0.0418535166379704,4.0599350352010094e-07,-2.2696499627633537e-12,1.46049999999989
0.0,0.0,0.0418507410399354,0.0418507111975115,4.1583073192002357e-07,-2.2781399162952187e-12,1.46099999999989
5.421069981803583e-10,1.2402023852331467e-12,0.0418479347756883,0.0418479067696761,4.1583072798003287e-07,-2.282759918592614e-12,1.46149999999989
4.004531012347101e-10,9.610992557362863e-13,0.0418451290131999,0.0418451025211475,4.156667307399827e-07,-2.2882498847132116e-12,1.46199999999989
3.6187443944180053e-09,8.936199002995693e-12,0.0418423233291137,0.0418422983674963,4.1587448138999915e-07,-2.2924999572293547e-12,1.46249999999989
6.840986110923097e-13,6.842026945008683e-13,0.0418395203615101,0.0418394927711853,3.9836056801010634e-07,-2.291129959364202e-12,1.46299999999989
2.2168768001873396e-09,8.08880046276883e-12,0.0418367148804508,0.0418366897140177,3.9836056358005627e-07,-2.2955398432805696e-12,1.46349999999989
0.0,0.0,0.0418339112100933,0.0418338848677588,3.889153272901291e-07,-2.2995498734357245e-12,1.46399999999989
3.184235028430571e-10,6.467951174649045e-13,0.0418311050983791,0.0418310808177499,3.8891531879995875e-07,-2.3082898439885646e-12,1.46449999999989
0.0,0.0,0.0418282995956265,0.0418282768848372,3.8915969629996564e-07,-2.3175400400837765e-12,1.46499999999989
0.0,0.0,0.041825494267402,0.0418254730348544,3.8915968790997554e-07,-2.3258198752346138e-12,1.46549999999989
2.887419955910353e-10,5.557013182944104e-13,0.0418226892853277,0.0418226691918832,3.891596797400785e-07,-2.334189916006202e-12,1.46599999999989
2.369007767732967e-13,2.369007767732967e-13,0.041819884702643,0.0418198653554884,3.893411508000457e-07,-2.3436599883019937e-12,1.46649999999989
1.98806249240846e-13,1.987993103469421e-13,0.0418170800518252,0.0418170615555884,3.893411423100922e-07,-2.352239930614175e-12,1.46699999999989
0.0,0.0,0.0418142755254753,0.0418142577186772,3.893411334901075e-07,-2.360670036186119e-12,1.46749999999989
8.23500989621806e-13,8.23500989621806e-13,0.0418114711566157,0.041811453933557,3.893411251001174e-07,-2.369219837677905e-12,1.46799999999989
2.378999774954593e-13,2.3810120541867263e-13,0.0418086680283239,0.0418086513135903,3.8934112098014916e-07,-2.373379921413732e-12,1.46849999999989
2.852995617530496e-13,2.854036451616082e-13,0.0418058639947058,0.0418058477301522,3.8934111687015556e-07,-2.377349836088505e-12,1.46899999999989
0.0,0.0,0.0418030598191192,0.0418030439576703,3.8934111449011495e-07,-2.379769992177927e-12,1.46949999999989
0.0,0.0,0.04180025578395,0.0418002402862508,3.89341112090125e-07,-2.382150032786967e-12,1.46999999999989
3.6632279848403115e-10,9.037978698778204e-13,0.0417974519111811,0.0417974367435619,3.893411098000732e-07,-2.384399969135309e-12,1.47049999999989
2.6634040112272217e-10,1.1539998123755169e-11,0.0417946483466485,0.0417946332844491,3.8957791381006787e-07,-2.3884800387508065e-12,1.47099999999989
3.0275911985788717e-09,2.1969925878551066e-13,0.0417918473191144,0.0417918312907487,3.894097124800336e-07,-2.3862099362420564e-12,1.47149999999989
0.0,0.0,0.0417890458316023,0.0417890280271389,3.7576493026013347e-07,-2.3883399598301214e-12,1.47199999999989
1.483557998671614e-10,5.540012892879531e-14,0.0417862410791252,0.0417862246829428,3.757649274899969e-07,-2.3914099867017313e-12,1.47249999999989
2.5739826936543864e-13,2.5739826936543864e-13,0.041783436959978,0.0417834213717267,3.758227045799669e-07,-2.3954698901568205e-12,1.47299999999989
1.537892035941013e-10,1.82201476128796e-13,0.0417806330315307,0.0417806180609584,3.758227009301087e-07,-2.3993500328917117e-12,1.47349999999989
0.0,0.0,0.041777829453546,0.0417778148136101,3.75737550249982e-07,-2.4025399725235985e-12,1.47399999999989
2.549759015035846e-10,4.4699660639579974e-13,0.0417750259552601,0.0417750116851247,3.7573754612003907e-07,-2.405809926275815e-12,1.47449999999989
0.0,0.0,0.0417722227412052,0.0417722086034484,3.7555517606001343e-07,-2.4070298705602955e-12,1.47499999999989
3.810032983553313e-10,1.0418055307326313e-12,0.0417694194285027,0.0417694056131311,3.755551744499732e-07,-2.4087298995667528e-12,1.47549999999989
4.148972831963249e-13,4.150013666048835e-13,0.0417666164095966,0.0417666026609014,3.753201945799929e-07,-2.410699894914159e-12,1.47599999999989
6.2019972491000885e-12,6.2028993053075965e-12,0.0417638131535858,0.0417637997429897,3.753201911599856e-07,-2.4139498993464015e-12,1.47649999999989
0.0,0.0,0.0417610186154676,0.0417610054326259,3.753201880201361e-07,-2.41678985851701e-12,1.47699999999989
2.8861719958417353e-10,1.3800072196090696e-13,0.0417582193525277,0.0417582063414374,3.753201855099912e-07,-2.41964000918804e-12,1.47749999999989
0.0,0.0,0.0417554170734717,0.0417554040373246,3.75100223900084e-07,-2.4204900236912685e-12,1.47799999999989
0.0,0.0,0.0417526136156634,0.0417526008072525,3.751002221300155e-07,-2.4223099654580027e-12,1.47849999999989
5.061021046692815e-13,5.061992491839362e-13,0.041749810187115,0.0417497975402443,3.751002202101103e-07,-2.4240999832447763e-12,1.47899999999989
3.853145025267679e-10,1.0662998262134238e-12,0.041747006840378,0.0417469943194365,3.751002183700024e-07,-2.4262699054727888e-12,1.47949999999989
0.0,0.0,0.0417442038103989,0.0417441912114379,3.753260852000159e-07,-2.429990019967021e-12,1.47999999999989
2.073710994587863e-10,1.3319900737940316e-13,0.0417414007333673,0.0417413883646194,3.753260827200119e-07,-2.4324700240163644e-12,1.48049999999989
1.8428295001093886e-09,2.3308993624127083e-12,0.0417385979481928,0.0417385855924802,3.754554264399912e-07,-2.4362699357904916e-12,1.48099999999989
3.1795954757996014e-12,3.180004870539932e-12,0.0417357968883434,0.0417357824799957,3.6922797387009716e-07,-2.433969909301781e-12,1.48149999999989
2.5703579542568633e-10,4.19005108387438e-13,0.0417329959418588,0.0417329822261857,3.6922797141004243e-07,-2.43603986808949e-12,1.48199999999989
3.9205559632105036e-10,1.0417014473240727e-12,0.0417301927790073,0.0417301794983847,3.694252665199793e-07,-2.4405299829666216e-12,1.48249999999989
3.2329849908308006e-10,7.426975701108063e-13,0.0417273897293932,0.0417273767463368,3.6964362821003717e-07,-2.445109869783635e-12,1.48299999999989
0.0,0.0,0.0417245868878465,0.0417245741937405,3.6942948373011077e-07,-2.447110005951436e-12,1.48349999999989
4.2653470339049093e-10,1.288497086804341e-12,0.0417217840778074,0.0417217717743344,3.694294811700926e-07,-2.44961993398074e-12,1.48399999999989
5.20760198852166e-10,1.2035025753753814e-12,0.0417189817090323,0.0417189694194127,3.696315784200519e-07,-2.452849989093009e-12,1.48449999999989
2.1813790357372298e-10,3.3630043194676773e-13,0.0417161794272955,0.0417161671340665,3.6988711315014654e-07,-2.4570499714687832e-12,1.48499999999989
1.7000012994539127e-09,4.641800832594356e-12,0.0417133778583623,0.0417133657693964,3.700162780201355e-07,-2.4647098598173933e-12,1.48549999999989
1.318042897047178e-13,1.317002062961592e-13,0.041710577074621,0.0417105629998057,3.767305903801428e-07,-2.477310023785151e-12,1.48599999999989
3.458792974253555e-10,5.2321966204083026e-12,0.0417077741423155,0.0417077606934462,3.767305813699891e-07,-2.486309986018953e-12,1.48649999999989
0.0,0.0,0.0417049752558644,0.0417049621918924,3.7649683451001364e-07,-2.4902198358933703e-12,1.48699999999989
0.0,0.0,0.041702172228087,0.0417021596853566,3.7649682901007286e-07,-2.49574991749435e-12,1.48749999999989
5.656635021500378e-10,1.3007997456959686e-12,0.0416993693463881,0.0416993571274037,3.764968235901462e-07,-2.500909852473643e-12,1.48799999999989
0.0,0.0,0.0416965670884936,0.0416965547937831,3.761577988901227e-07,-2.5037899271246333e-12,1.48849999999989
0.0,0.0,0.0416937646138191,0.0416937526587741,3.7615779389997377e-07,-2.5089398874439395e-12,1.48899999999989
3.8989644846054716e-13,3.8989644846054716e-13,0.0416909623303766,0.041690950557063,3.7615778890006703e-07,-2.513899895542626e-12,1.48949999999989
0.0,0.0,0.0416881600971597,0.0416881484282238,3.761577816901226e-07,-2.520860039809114e-12,1.48999999999989
0.0,0.0,0.0416853578663475,0.0416853462631358,3.761577746200402e-07,-2.528119857556077e-12,1.49049999999989
2.1629920077259612e-13,2.1629920077259612e-13,0.0416825557417412,0.0416825441835421,3.7615776764016347e-07,-2.5353200441835533e-12,1.49099999999989
2.1480039968935216e-13,2.1490448309791077e-13,0.0416797536551541,0.0416797421301604,3.761577627001047e-07,-2.5404700045028594e-12,1.49149999999989
0.0,0.0,0.0416769515167802,0.0416769400179395,3.7615775554003354e-07,-2.5471799149079377e-12,1.49199999999989
2.060895967770371e-10,3.188976860357684e-13,0.0416741494318825,0.0416741379548375,3.761577483300891e-07,-2.5546199270559677e-12,1.49249999999989
0.0,0.0,0.0416713475346307,0.0416713359542462,3.760279987401107e-07,-2.5593199434736924e-12,1.49299999999989
1.990005382701554e-13,1.989033937555007e-13,0.0416685455176658,0.0416685340239085,3.760279929799614e-07,-2.564959963174962e-12,1.49349999999989
1.7642669963846558e-09,5.733601093904639e-12,0.0416657435310888,0.0416657320855822,3.7602798760015023e-07,-2.570389864495204e-12,1.49399999999989
0.0,0.0,0.0416629432553149,0.0416629294090067,3.683459507399997e-07,-2.568929877849735e-12,1.49449999999989
4.412997745006919e-12,4.4131989729301324e-12,0.0416601407078607,0.0416601274130046,3.6834594722002893e-07,-2.572369834502597e-12,1.49499999999989
1.472389016266007e-10,1.7669893326299757e-13,0.0416573403040618,0.0416573275527651,3.68345944570022e-07,-2.5751100470733368e-12,1.49549999999989
1.3841169876904758e-10,1.6159990012809544e-13,0.0416545377415108,0.0416545252967714,3.6840595244998046e-07,-2.579009922287767e-12,1.49599999999989
0.0,0.0,0.0416517353391922,0.0416517231337909,3.684540819100333e-07,-2.584589877188681e-12,1.49649999999989
0.0,0.0,0.041648933128081,0.0416489211800772,3.684540770300393e-07,-2.589519961307407e-12,1.49699999999989
3.0529610089979897e-10,3.689062944012278e-13,0.041646131107147,0.0416461193252259,3.684540717499747e-07,-2.59446002008612e-12,1.49749999999989
0.0,0.0,0.0416433293238305,0.0416433174836158,3.686647104799573e-07,-2.597800013298679e-12,1.49799999999989
0.0,0.0,0.0416405273272335,0.0416405156719954,3.686647080799674e-07,-2.6003600314683517e-12,1.49849999999989
2.518954975161414e-10,6.203371150093062e-15,0.0416377254450735,0.0416377138979221,3.686647054999999e-07,-2.6027600213973656e-12,1.49899999999989
3.8699689980381535e-10,1.0779016568207567e-12,0.0416349236393314,0.0416349120195485,3.685027115799856e-07,-2.6048499295050487e-12,1.49949999999989
6.9618368986335e-09,4.996879993113268e-11,0.041632121862415,0.0416321101957776,3.6826982305012725e-07,-2.6080398691369355e-12,1.49999999999989
1.988964548615968e-13,1.988964548615968e-13,0.0416293289762196,0.0416293061189705,4.5961380017015864e-07,-2.63375996359394e-12,1.50049999999989
0.0,0.0,0.0416265269378989,0.0416265034243906,4.5961379612998766e-07,-2.6372699597071447e-12,1.50099999999989
0.0,0.0,0.0416237239441165,0.0416237014116572,4.596137926401577e-07,-2.6412899645222865e-12,1.50149999999989
0.0,0.0,0.0416209208701257,0.0416208997127635,4.596137886500769e-07,-2.6449799381961236e-12,1.50199999999989
0.0,0.0,0.0416181180048405,0.0416180981141313,4.5961378525001886e-07,-2.6486998358499214e-12,1.50249999999989
2.4369395390522186e-13,2.4379803731378047e-13,0.0416153154009067,0.0416152965342926,4.5961378146008175e-07,-2.6523299615638374e-12,1.50299999999989
0.0,0.0,0.0416125129965102,0.0416124949178463,4.5961377790997016e-07,-2.655829983017055e-12,1.50349999999989
2.0299734115880597e-13,2.0290019664415126e-13,0.0416097107258362,0.0416096932454144,4.5961377460011776e-07,-2.6595000073709185e-12,1.50399999999989
0.0,0.0,0.0416069086091503,0.0416068915861486,4.596137710699555e-07,-2.662819834423069e-12,1.50449999999989
1.4478002130502432e-12,1.447897357564898e-12,0.0416041065570426,0.041604089890804,4.596137677299623e-07,-2.6660299402153642e-12,1.50499999999989
3.8076149871946185e-10,4.322202318274293e-12,0.0416013061551084,0.0416012897749244,4.5961376489997777e-07,-2.668740011965709e-12,1.50549999999989
1.1178320699634092e-08,1.457277978844651e-10,0.0415985080209821,0.0415984916932207,4.598393250701289e-07,-2.674730012128257e-12,1.50599999999989
1.5463619967848174e-10,4.386976892867267e-13,0.0415957226190133,0.041595681739567,6.742040366200519e-07,-2.6913699133906954e-12,1.50649999999989
0.0,0.0,0.0415929194929087,0.0415928772887612,6.741108803300783e-07,-2.6926598971355187e-12,1.50699999999989
0.0,0.0,0.0415901149227818,0.0415900753997918,6.74110877440029e-07,-2.6950900278849277e-12,1.50749999999989
0.0,0.0,0.0415873107239873,0.0415872741649546,6.74110875430135e-07,-2.697519941793902e-12,1.50799999999989
0.0,0.0,0.0415845070244659,0.0415844729299048,6.741108727499872e-07,-2.6999899711832587e-12,1.50849999999989
4.150943901104487e-09,1.2660497650252012e-11,0.0415817037051191,0.0415816715755285,6.741108705100255e-07,-2.702439834412207e-12,1.50899999999989
6.137852934240406e-10,1.4604012443797387e-12,0.0415789062582505,0.0415788711902558,6.561144951400689e-07,-2.698309891496775e-12,1.50949999999989
0.0,0.0,0.0415761023926278,0.0415760697656322,6.560323445299696e-07,-2.699919931722916e-12,1.50999999999989
1.954537018344915e-10,1.7334952917558155e-12,0.0415732985596358,0.0415732682071421,6.560323427800673e-07,-2.7016199607293734e-12,1.51049999999989
0.0,0.0,0.0415704984624343,0.0415704696234651,6.55923297560165e-07,-2.6996200414020066e-12,1.51099999999989
1.9280410601396625e-13,1.9290125052862095e-13,0.0415676970185784,0.0415676695295187,6.559232984700274e-07,-2.6989400297994237e-12,1.51149999999989
0.0,0.0,0.0415648946657041,0.0415648682991791,6.559233013501021e-07,-2.696229958049079e-12,1.51199999999989
2.218801531395087e-12,2.219099903832955e-12,0.0415620919917433,0.0415620666090511,6.559233039801597e-07,-2.69357995109909e-12,1.51249999999989
0.0,0.0,0.0415592914037498,0.0415592669083864,6.559233042299599e-07,-2.6933498833980885e-12,1.51299999999989
3.2960559975814263e-10,7.68600461054092e-13,0.0415564888095748,0.0415564651264338,6.559233047100446e-07,-2.6927299365958612e-12,1.51349999999989
1.314736028379393e-10,1.4480083798673604e-13,0.0415536862996836,0.0415536631986077,6.557070279099731e-07,-2.6916700205520394e-12,1.51399999999989
2.870694029710741e-10,5.01203245573123e-13,0.0415508837766293,0.041550861413717,6.55753605590054e-07,-2.690919969489114e-12,1.51449999999989
2.783693969776735e-10,5.608985498284369e-13,0.0415480814694782,0.041548059669538,6.559836487601139e-07,-2.6923999054545567e-12,1.51499999999989
6.332101995520922e-10,1.4019965743905516e-12,0.0415452792101361,0.0415452579896291,6.558052144500347e-07,-2.6911500371901154e-12,1.51549999999989
0.0,0.0,0.0415424771717053,0.0415424563331241,6.558757578200083e-07,-2.6951099772049014e-12,1.51599999999989
7.129713486264677e-14,7.130407375655068e-14,0.0415396747368735,0.0415396547020046,6.558757535801273e-07,-2.699259869440307e-12,1.51649999999989
1.351644976499422e-10,8.554962294127222e-13,0.0415368724472355,0.0415368530243581,6.558757512900755e-07,-2.7012999042480557e-12,1.51699999999989
5.707032069146578e-13,5.706962680207539e-13,0.0415340714701264,0.0415340524776021,6.559315817401476e-07,-2.702569938672905e-12,1.51749999999989
0.0,0.0,0.041531270019589,0.0415312515173631,6.55931581899959e-07,-2.702169868071258e-12,1.51799999999989
8.099539025585578e-10,1.6936035907022529e-12,0.0415284678061955,0.0415284497255164,6.559315823401451e-07,-2.701699974849703e-12,1.51849999999989
0.0,0.0,0.041525665984008,0.0415256478561497,6.55928515820017e-07,-2.7019898905106254e-12,1.51899999999989
2.163717954806188e-10,3.3399671917067053e-13,0.041522863598871,0.0415228460944484,6.559285159299551e-07,-2.701690000189716e-12,1.51949999999989
2.490022077417109e-13,2.490993522563656e-13,0.041520061502584,0.0415200443104272,6.55792799899961e-07,-2.7003100276645764e-12,1.51999999999989
0.0,0.0,0.0415172592497621,0.041517242472612,6.5579280004004e-07,-2.699779852802231e-12,1.52049999999989
0.0,0.0,0.0415144570578112,0.0415144406047614,6.557928011400715e-07,-2.699280035600715e-12,1.52099999999989
1.5980272660698347e-13,1.5980272660698347e-13,0.0415116549371717,0.0415116387570258,6.557928014000632e-07,-2.698159837916103e-12,1.52149999999989
0.0,0.0,0.0415088528305007,0.0415088368906973,6.55792804779955e-07,-2.695139901184862e-12,1.52199999999989
1.9085649727301757e-10,2.7009644520958886e-13,0.0415060507043759,0.0415060349815407,6.557928080601003e-07,-2.692069874313252e-12,1.52249999999989
0.0,0.0,0.0415032487163139,0.0415032330763052,6.559064490000745e-07,-2.6926900379559138e-12,1.52299999999989
4.742699288851071e-12,4.74219968848999e-12,0.041500446589977,0.0415004311948632,6.559064493899536e-07,-2.6921698377535552e-12,1.52349999999989
0.0,0.0,0.0414976474641317,0.0414976322670529,6.559064518500083e-07,-2.6893799687233155e-12,1.52399999999989
1.055960874296602e-13,1.0560302632356411e-13,0.0414948451481501,0.0414948301227279,6.559064546600435e-07,-2.6867299617733265e-12,1.52449999999989
4.8300116961552675e-09,1.594600146370695e-11,0.0414920427362703,0.0414920278654293,6.559064588101526e-07,-2.6829799232991336e-12,1.52499999999989
2.2089968743088662e-13,2.2089968743088662e-13,0.0414892436559418,0.0414892233079508,6.727975213100153e-07,-2.686499894072325e-12,1.52549999999989
4.182426800725114e-09,1.0789300008973157e-11,0.0414864396701684,0.0414864214213165,6.727975248200114e-07,-2.6828398443784485e-12,1.52599999999989
0.0,0.0,0.0414836395483773,0.0414836180464881,6.860367962400592e-07,-2.6856598542290833e-12,1.52649999999989
1.3872265003378459e-09,2.7614993625135753e-12,0.041480835592632,0.0414808162271507,6.860367984700463e-07,-2.6836798842216902e-12,1.52699999999989
0.0,0.0,0.0414780338410579,0.0414780140877085,6.798308765600027e-07,-2.6783599210017384e-12,1.52749999999989
1.7363280258031466e-10,2.1720125698010406e-13,0.0414752305131857,0.0414752121748948,6.798308766200675e-07,-2.6783299970217778e-12,1.52799999999989
1.3070899917977385e-10,1.3510026430907374e-13,0.0414724275569127,0.0414724102134716,6.797288791299694e-07,-2.6754499223707873e-12,1.52849999999989
2.779027008514845e-13,2.779027008514845e-13,0.0414696247844639,0.041469608206902,6.797923326801094e-07,-2.6752699448101547e-12,1.52899999999989
4.24311080021722e-09,1.020430268061645e-11,0.0414668220342277,0.0414668060936817,6.797923344701272e-07,-2.6733999129030517e-12,1.52949999999989
1.6290890164638583e-10,1.9499679648760093e-13,0.0414640223621609,0.0414640022555105,6.66126312529958e-07,-2.666080030355733e-12,1.52999999999989
4.2544449907477855e-10,1.2803993976184813e-12,0.0414612185827411,0.0414612002519962,6.660321914600791e-07,-2.663899916627299e-12,1.53049999999989
1.4086620064857058e-10,2.6506991046559847e-12,0.0414584154948356,0.0414583983708638,6.662348619899602e-07,-2.6634599473857046e-12,1.53099999999989
0.0,0.0,0.0414556167553223,0.0414556005356979,6.664202253001648e-07,-2.6623798651814745e-12,1.53149999999989
0.0,0.0,0.0414528162553713,0.041452800671245,6.664202267900755e-07,-2.660899929216032e-12,1.53199999999989
3.957432020973428e-10,1.1367018437624665e-12,0.0414500142192586,0.041449999032804,6.664202284701552e-07,-2.6593098383098646e-12,1.53249999999989
3.0346920948387535e-09,2.2050694603592547e-11,0.0414472118443763,0.0414471967432193,6.661922309200621e-07,-2.6563300170590054e-12,1.53299999999989
1.055960874296602e-13,1.055960874296602e-13,0.0414444159180596,0.0414443932612837,8.090305736801421e-07,-2.674279851386241e-12,1.53349999999989
3.063544001813412e-10,3.0600036393657604e-12,0.0414416160169239,0.0414415903355537,8.090305769800198e-07,-2.6707000326531283e-12,1.53399999999989
6.459416335147239e-14,6.46011022453763e-14,0.0414388176334038,0.0414387903990489,8.092777654801573e-07,-2.6678899974624803e-12,1.53449999999989
2.4083880029168725e-10,4.0129705114466674e-13,0.0414360153458619,0.0414359878934,8.092777703900753e-07,-2.6629399640237805e-12,1.53499999999989
2.014013955609073e-13,2.014013955609073e-13,0.0414332124905061,0.0414331851904599,8.094529950800847e-07,-2.6581499588257396e-12,1.53549999999989
7.605999163828869e-13,7.606970608975416e-13,0.0414304092406227,0.0414303825852275,8.094529991200389e-07,-2.6545198331118236e-12,1.53599999999989
0.0,0.0,0.0414276065747397,0.0414275806493082,8.094530024700067e-07,-2.6506698311973276e-12,1.53649999999989
0.0,0.0,0.0414248032088645,0.0414247780441941,8.094530064000228e-07,-2.6470698463038067e-12,1.53699999999989
3.9779279870089113e-10,9.608008832984183e-13,0.041421999794673,0.0414219753894333,8.094530101700106e-07,-2.643339973990022e-12,1.53749999999989
0.0,0.0,0.0414191965987086,0.0414191727483554,8.092266623900817e-07,-2.6379198304893325e-12,1.53799999999989
0.0,0.0,0.0414163931014421,0.0414163701007414,8.09226665980092e-07,-2.634289921615851e-12,1.53849999999989
1.1940907700125347e-08,1.0788930165928079e-10,0.0414135897045016,0.0414135674306571,8.092266701200095e-07,-2.6304000210614076e-12,1.53899999999989
0.0,0.0,0.041410801667071,0.0414107602145311,9.538240161200296e-07,-2.646509964301935e-12,1.53949999999989
9.57012247226885e-14,9.57012247226885e-14,0.0414079976345084,0.0414079556704129,9.538240196400004e-07,-2.6426098722470703e-12,1.53999999999989
1.805504829671678e-08,2.1596149868408077e-10,0.041405192054603,0.0414051524842306,9.53824022740168e-07,-2.640019930097437e-12,1.54049999999989
1.7870427360122676e-13,1.7869733470732285e-13,0.0414024133844516,0.0414023460098667,1.1779701236901401e-06,-2.6583598603663328e-12,1.54099999999989
5.481902015658235e-10,1.3219980665724052e-12,0.0413996068181008,0.0413995407089909,1.1779701255400059e-06,-2.656359941038966e-12,1.54149999999989
3.3729413012606457e-09,1.0876202716225691e-11,0.0413967981885127,0.0413967371765891,1.1776413727400663e-06,-2.6515300372009776e-12,1.54199999999989
3.3509339747439526e-10,6.968037258303639e-13,0.0413939919144913,0.041393932880779,1.1909998882300276e-06,-2.652910009726117e-12,1.54249999999989
2.857991621141309e-13,2.857991621141309e-13,0.0413911831916429,0.0413911303753409,1.1907813386000284e-06,-2.648769875310264e-12,1.54299999999989
2.852995617530496e-13,2.852995617530496e-13,0.0413883755741535,0.0413883279362784,1.1907813388101467e-06,-2.648960044371318e-12,1.54349999999989
5.159969673762532e-13,5.161010507848118e-13,0.0413855690574058,0.0413855252252922,1.1907813409100295e-06,-2.6470199730038724e-12,1.54399999999989
1.7342876024173393e-09,1.379597824868739e-12,0.0413827641439926,0.0413827231268515,1.1907813424500303e-06,-2.6449699635361368e-12,1.54449999999989
6.319944567678704e-14,6.330352908534564e-14,0.0413799609181089,0.0413799199911698,1.184484668339961e-06,-2.6371699962668416e-12,1.54499999999989
3.0739717021832647e-09,9.547099222295685e-12,0.0413771558132175,0.0413771170623795,1.184484670960044e-06,-2.634819879637762e-12,1.54549999999989
4.003648038097829e-10,7.689057723858639e-13,0.0413743533807597,0.041374312698319,1.1704432596199715e-06,-2.6310598665035823e-12,1.54599999999989
3.601939996267234e-10,1.1377010444846292e-12,0.0413715500616486,0.0413715116749305,1.1702212592600361e-06,-2.6283298454332638e-12,1.54649999999989
4.89681503679229e-10,6.357969706272115e-13,0.0413687453427494,0.041368708813439,1.1700628309201447e-06,-2.6298999870194573e-12,1.54699999999989
2.9212723004490293e-09,1.1683098932735447e-11,0.0413659409081163,0.04136590561308,1.1697119145601554e-06,-2.629649969998482e-12,1.54749999999989
2.475279099745098e-09,7.932599022097975e-12,0.0413631404750543,0.0413631016885461,1.2145678992599857e-06,-2.6528599195857483e-12,1.54799999999989
0.0,0.0,0.0413603383614364,0.0413602970496379,1.2035871788801389e-06,-2.6509699383586716e-12,1.54849999999988
4.0973738013594385e-09,1.00735045305278e-11,0.0413575330543266,0.041357493718234,1.2035871757201232e-06,-2.6544599851519024e-12,1.54899999999988
1.4169764042670785e-09,2.379096919469248e-12,0.0413547309405252,0.0413546888122155,1.1855013379801459e-06,-2.65073987065767e-12,1.54949999999988
2.1088272031399846e-09,6.361501603269204e-12,0.0413519268280243,0.0413518855154342,1.1778535896800509e-06,-2.6460199049199717e-12,1.54999999999988
1.636471028132469e-10,1.4679923943106132e-13,0.0413491231291915,0.0413490815162389,1.1864984559701013e-06,-2.64943991225286e-12,1.55049999999988
3.878226004228047e-10,1.0845976894380271e-12,0.0413463173195979,0.0413462781252898,1.1862449798801574e-06,-2.6499100223148497e-12,1.55099999999988
0.0,0.0,0.0413435120799868,0.0413434747298886,1.1864702298800163e-06,-2.653170001407079e-12,1.55149999999988
0.0,0.0,0.0413407069851917,0.0413406712568378,1.1864702277701589e-06,-2.655059982634156e-12,1.55199999999988
1.8933649786889717e-10,7.819439540313056e-14,0.0413379021846815,0.041337867642425,1.1864702253300535e-06,-2.657719964244132e-12,1.55249999999988
0.0,0.0,0.0413350975895579,0.0413350638697731,1.1865645157299771e-06,-2.6600299653928294e-12,1.55299999999988
2.2420260092914646e-13,2.2429974544380116e-13,0.0413322929094483,0.041332260029461,1.1865645134401422e-06,-2.6621298481604994e-12,1.55349999999988
0.0,0.0,0.0413294882999159,0.0413294561244455,1.186564513390052e-06,-2.6623200172215533e-12,1.55399999999988
1.4509921042460405e-13,1.4509921042460405e-13,0.0413266836838128,0.0413266521254716,1.1865645133800774e-06,-2.662449904641817e-12,1.55449999999988
0.0,0.0,0.0413238790943328,0.0413238480913365,1.1865645139800748e-06,-2.6620600255405913e-12,1.55499999999988
2.0565960046070586e-09,6.364402060921037e-12,0.0413210744815093,0.0413210439866288,1.186564514670061e-06,-2.6610499827967038e-12,1.55549999999988
0.0,0.0,0.0413182717502773,0.0413182390440107,1.1946908902000196e-06,-2.6691398657269216e-12,1.55599999999988
0.0,0.0,0.0413154665251145,0.0413154348388947,1.1946908866600995e-06,-2.6726800026605213e-12,1.55649999999988
2.566751949872881e-10,4.4229897522285455e-13,0.0413126613957359,0.0413126306750349,1.1946908829499597e-06,-2.676139908633357e-12,1.55699999999988
2.8584039996060184e-10,5.84303438966316e-13,0.0413098565277521,0.0413098264272163,1.1948833073900569e-06,-2.680409930469474e-12,1.55749999999988
0.0,0.0,0.0413070516882644,0.0413070221465692,1.194698610060144e-06,-2.6838698364423097e-12,1.55799999999988
0.0,0.0,0.0413042467004309,0.0413042178256124,1.1946986057001334e-06,-2.688229847058743e-12,1.55849999999988
3.022998518176223e-13,3.022998518176223e-13,0.0413014417743207,0.0413014134156219,1.194698601280058e-06,-2.6920499249932783e-12,1.55899999999988
1.7378678010548931e-09,4.689804100621586e-12,0.0412986367810312,0.0412986088473138,1.1946985996301191e-06,-2.6939000075804076e-12,1.55949999999988
2.0439899772739523e-13,2.0439899772739523e-13,0.0412958335176526,0.041295803601523,1.1871532078100867e-06,-2.689259839122604e-12,1.55999999999988
1.7473639896126159e-10,2.544006671989507e-13,0.0412930279246143,0.0412929989143805,1.1871532072901033e-06,-2.6897399238445807e-12,1.56049999999988
0.0,0.0,0.0412902224886444,0.0412901942191409,1.1872421093401045e-06,-2.6926798464554924e-12,1.56099999999988
3.1800256872216437e-13,3.1800256872216437e-13,0.0412874170875908,0.0412873895148061,1.187242107180157e-06,-2.694719881263241e-12,1.56149999999988
0.0,1.1396023014142997e-12,0.0412846117083867,0.0412845846423252,1.1872421071699654e-06,-2.6944499149222922e-12,1.56199999999988
4.0985059790443756e-10,0.0,0.0412818063839286,0.0412817797261774,1.1872421074999966e-06,-2.6941398331009614e-12,1.56249999999988
1.6499995814100998e-13,1.6499995814100998e-13,0.0412790013444318,0.041278974830007,1.1874538707399695e-06,-2.693460038338813e-12,1.56299999999988
1.317002062961592e-13,1.317002062961592e-13,0.041276195989287,0.0412761698371843,1.1874538706701469e-06,-2.693819993460078e-12,1.56349999999988
1.6643160460905193e-10,1.9850093790907408e-13,0.0412733905965405,0.0412733647178879,1.1874538719200151e-06,-2.692270018034293e-12,1.56399999999988
4.4654002717692265e-12,4.46560149969244e-12,0.0412705852896695,0.0412705595418823,1.1873557987901028e-06,-2.6885800443604557e-12,1.56449999999988
1.5029644195863057e-13,1.5029644195863057e-13,0.0412677820033157,0.0412677565103222,1.1873558010200898e-06,-2.6859998600303747e-12,1.56499999999988
3.887552987857923e-10,3.389198643954927e-12,0.0412649760870128,0.0412649507995988,1.18735579820008e-06,-2.6890200136020503e-12,1.56549999999988
0.0,0.0,0.0412621731405502,0.0412621478329135,1.1875746598101217e-06,-2.6958700029278138e-12,1.56599999999988
4.1559811148061954e-13,4.1559811148061954e-13,0.0412593670110842,0.041259341997487,1.1875746537301328e-06,-2.701649884709334e-12,1.56649999999988
3.6967869737614123e-10,9.350020757636912e-13,0.0412565608357287,0.0412565360276657,1.1875746467901547e-06,-2.7087900065364545e-12,1.56699999999988
5.461837024323124e-10,1.3049006319931777e-12,0.0412537549913092,0.0412537301641544,1.1873397492700999e-06,-2.7138098625950624e-12,1.56749999999988
0.0,0.0,0.041250949345229,0.0412509245019773,1.1876000319799816e-06,-2.7218598468853328e-12,1.56799999999988
0.0,0.0,0.0412481433752985,0.0412481188897514,1.187600025610077e-06,-2.7283698304098047e-12,1.56849999999988
9.879597140383112e-14,9.890005481238973e-14,0.0412453374709598,0.0412453131994165,1.187600019530088e-06,-2.7344198953727084e-12,1.56899999999988
3.4116130059880234e-10,8.189005029635155e-13,0.041242531550314,0.0412425074280867,1.1876000164999598e-06,-2.7374799475843314e-12,1.56949999999988
2.416349967337972e-10,4.3529763127381216e-13,0.0412397257396293,0.0412397015623496,1.1873800743000904e-06,-2.7422198626420036e-12,1.56999999999988
5.626080018528157e-10,1.3272022370003356e-12,0.0412369197749667,0.0412368956859911,1.1872335389901626e-06,-2.7467999662994513e-12,1.57049999999988
1.3699070350314813e-10,1.701971896750365e-13,0.0412341139102801,0.0412340897609117,1.1873626662699949e-06,-2.7527600424820386e-12,1.57099999999988
0.0,0.0,0.0412313077014868,0.0412312838121612,1.1874037007301129e-06,-2.7596599051077364e-12,1.57149999999988
0.0,0.0,0.0412285014116479,0.0412284777509561,1.1874036946600986e-06,-2.7657299193906137e-12,1.57199999999988
0.0,0.0,0.0412256951123626,0.0412256715851981,1.1874036884400307e-06,-2.7716700462532273e-12,1.57249999999988
2.646535005035311e-10,0.0,0.0412228887677631,0.0412228653320446,1.1874036826200335e-06,-2.7777699845160653e-12,1.57299999999988
0.0,4.993991331581071e-13,0.041220082505501,0.0412200589989254,1.1875751166200588e-06,-2.783910038259285e-12,1.57349999999988
0.0,0.0,0.0412172759749728,0.0412172525808976,1.1875751132100262e-06,-2.787739874013373e-12,1.57399999999988
1.7577952982072986e-12,1.7578993816158572e-12,0.0412144694070088,0.0412144461272873,1.187575109899957e-06,-2.791059917905958e-12,1.57449999999988
0.0,0.0,0.0412116647004785,0.0412116415011796,1.187575107749984e-06,-2.7934100345350377e-12,1.57499999999988
2.722922026743291e-10,4.830025268631744e-13,0.0412088589636137,0.0412088358266558,1.1875751056800252e-06,-2.7956499962233927e-12,1.57549999999988
2.9838970183604374e-10,3.9210301672198966e-13,0.0412060526322922,0.0412060293800932,1.1877881841001678e-06,-2.799129851516202e-12,1.57599999999988
2.057839940117212e-10,7.580047700628256e-14,0.0412032458550862,0.0412032225628502,1.1875590187600347e-06,-2.802259943188168e-12,1.57649999999988
1.5515319584658016e-10,1.752001321797536e-13,0.0412004388028657,0.0412004155814343,1.1874349865499678e-06,-2.8088499408329692e-12,1.57699999999988
7.789602296526255e-14,7.790296185916645e-14,0.0411976316297989,0.0411976084969315,1.1873440866299982e-06,-2.8169599899235953e-12,1.57749999999988
0.0,0.0,0.0411948243613156,0.0411948013855037,1.1873440785099745e-06,-2.8250199488738525e-12,1.57799999999988
0.0,0.0,0.041192017083053,0.041191994200104,1.1873440704001422e-06,-2.8331200233044918e-12,1.57849999999988
1.389999226830696e-13,1.390970671977243e-13,0.041189209788231,0.0411891869675255,1.1873440620101521e-06,-2.8413198443349996e-12,1.57899999999988
3.150190594491953e-09,6.233402682909173e-12,0.0411864024336344,0.0411863796598245,1.1873440541199792e-06,-2.849409944105652e-12,1.57949999999988
1.1449868830837318e-13,1.1459583282302788e-13,0.0411835996590071,0.0411835736122518,1.1784093007099778e-06,-2.8524500469973013e-12,1.57999999999988
0.0,0.0,0.0411807911643291,0.0411807662578947,1.178409294850082e-06,-2.858309942899151e-12,1.58049999999988
0.0,0.0,0.0411779827301508,0.0411779586678786,1.1784092885801407e-06,-2.8644998699423052e-12,1.58099999999988
0.0,0.0,0.0411751745966146,0.04117515104404,1.1784092823999715e-06,-2.8704499714649057e-12,1.58149999999988
0.0,0.0,0.0411723666245554,0.0411723433720424,1.1784092763999967e-06,-2.87663989850806e-12,1.58199999999988
3.73603925574173e-13,3.736941311949238e-13,0.0411695587050995,0.0411695356341111,1.1784092706400642e-06,-2.8825800253706735e-12,1.58249999999988
4.34241059776852e-09,1.0832501562418884e-11,0.0411667506301871,0.041166727674784,1.1784092618400289e-06,-2.89130004660354e-12,1.58299999999988
2.0812489925914335e-10,3.211042542972109e-13,0.041163945510486,0.0411639178266177,1.1600633391900626e-06,-2.89411983961374e-12,1.58349999999988
0.0,0.0,0.0411611362578601,0.0411611100633671,1.1599338710099622e-06,-2.9019599223634174e-12,1.58399999999988
0.0,0.0,0.0411583273734268,0.0411583022708061,1.1599338626000228e-06,-2.910619878795928e-12,1.58449999999988
0.0,0.0,0.0411555187577922,0.0411554942490814,1.1599338538600523e-06,-2.9192299619285045e-12,1.58499999999988
2.1863190424742385e-10,4.2259043486758685e-12,0.0411527102218554,0.0411526860641926,1.159933845169955e-06,-2.9278198789006726e-12,1.58549999999988
0.0,0.0,0.0411499046223418,0.0411498805627149,1.1600884140300534e-06,-2.9364100127132753e-12,1.58599999999988
6.394801355114055e-12,6.394197671344415e-12,0.0411470956882508,0.0411470718752271,1.160088406320075e-06,-2.944259853282505e-12,1.58649999999988
0.0,0.0,0.0411442904364858,0.0411442667971328,1.1600883989401276e-06,-2.952099936032182e-12,1.58699999999988
0.0,0.0,0.0411414811185167,0.0411414576140117,1.1600883908001545e-06,-2.959809914521161e-12,1.58749999999988
3.8939860363962353e-10,1.0973028041760813e-12,0.0411386718101621,0.0411386484176708,1.1600883833800917e-06,-2.9674398788898104e-12,1.58799999999988
0.0,0.0,0.0411358629068065,0.0411358394264508,1.160312997110051e-06,-2.9760200380424262e-12,1.58849999999988
1.2759830969599761e-09,2.3024013251493614e-12,0.0411330538057567,0.041133030549478,1.1603129895199852e-06,-2.9839199687520246e-12,1.58899999999988
1.311789697699961e-09,2.252399655677806e-12,0.0411302461201493,0.0411302213122687,1.1652250677699968e-06,-2.9975598826031957e-12,1.58949999999988
1.9026329817206644e-10,1.771985336240789e-13,0.0411274380486459,0.0411274119889836,1.1704059079799614e-06,-3.0101999452109007e-12,1.58999999999988
2.8651049588379607e-10,5.261971414149968e-13,0.0411246282381039,0.0411246029208625,1.1702828599999531e-06,-3.0172700275776787e-12,1.59049999999988
1.1911027719690992e-12,1.1911999164837539e-12,0.0411218184912562,0.0411217937802325,1.1705076450199779e-06,-3.0255099640885685e-12,1.59099999999988
0.0,0.0,0.0411190099956202,0.0411189859015129,1.1705076400200711e-06,-3.0301698650259112e-12,1.59149999999988
0.0,0.0,0.0411162003283151,0.0411161766230803,1.170507635450159e-06,-3.0348898307636096e-12,1.59199999999988
0.0,0.0,0.0411133905456066,0.0411133670933083,1.1705076307299764e-06,-3.039690027462072e-12,1.59249999999988
0.0,0.0,0.0411105807607536,0.0411105574800123,1.1705076259100472e-06,-3.044299838259046e-12,1.59299999999988
3.445597973605885e-12,3.4460004294523117e-12,0.0411077709473355,0.0411077477880223,1.1705076211701321e-06,-3.0489898800167836e-12,1.59349999999988
0.0,0.0,0.0411049634219308,0.0411049403522857,1.1705076162801635e-06,-3.054129865676103e-12,1.59399999999988
1.5916119810999163e-10,2.060018822191978e-13,0.041102153190744,0.0411021301897934,1.1705076109400341e-06,-3.0592598766754353e-12,1.59449999999988
3.4644390134452863e-10,1.3447992719406443e-12,0.0410993428831659,0.0410993198425545,1.1705771382000685e-06,-3.0649599611770606e-12,1.59499999999988
4.280741941475874e-10,3.779615509458267e-14,0.041096532698816,0.0410965095742026,1.1703553627799915e-06,-3.067799920347669e-12,1.59549999999988
1.0038012088209314e-12,1.0036971254123728e-12,0.0410937225153147,0.0410936993734444,1.1700836771700012e-06,-3.0701099214963667e-12,1.59599999999988
3.630200307025433e-12,3.6309011353097276e-12,0.0410909131076995,0.0410908901944009,1.1700836724300862e-06,-3.0747999632541045e-12,1.59649999999988
2.0240059628306994e-13,2.0240059628306994e-13,0.0410881052626271,0.0410880824638576,1.1700836712201165e-06,-3.0755799382969906e-12,1.59699999999988
0.0,0.0,0.0410852945087073,0.0410852717720775,1.1700836669301454e-06,-3.0801199264740564e-12,1.59749999999988
6.713098965605013e-10,1.5928994234748473e-12,0.0410824835485986,0.0410824608494016,1.170083662760087e-06,-3.0842700355498964e-12,1.59799999999988
1.8938969836845843e-10,2.8390484407836425e-13,0.0410796730187036,0.0410796500027976,1.1696609831500244e-06,-3.0860498618362486e-12,1.59849999999988
0.0,0.0,0.0410768621163667,0.0410768392443704,1.169764870520085e-06,-3.0897999003104415e-12,1.59899999999988
0.0,0.0,0.0410740511092156,0.0410740284158211,1.1697648674201342e-06,-3.092929991982407e-12,1.59949999999988
4.879499582166602e-12,4.880200410450897e-12,0.0410712400885445,0.0410712174754676,1.1697648647300118e-06,-3.0959299793936745e-12,1.59999999999988
2.2210011607626257e-13,2.2210011607626257e-13,0.0410684318651201,0.041068409289427,1.16976486447002e-06,-3.096129906274281e-12,1.60049999999988
1.259919044094282e-10,1.3750112159982564e-13,0.0410656203176649,0.0410655977604905,1.1697648617200497e-06,-3.098919992144955e-12,1.60099999999988
5.685694970392063e-12,5.686499882084917e-12,0.0410628086404172,0.0410627860204152,1.169812181680066e-06,-3.1034298395016258e-12,1.60149999999988
5.91934702642849e-10,1.3594958492291198e-12,0.0410600051527679,0.0410599825816518,1.1698121776099711e-06,-3.1071699033158318e-12,1.60199999999988
1.7069679003611782e-13,1.7069679003611782e-13,0.0410572004694047,0.0410571775700635,1.1701786541600326e-06,-3.1143798477628604e-12,1.60249999999988
0.0,0.0,0.0410543903408127,0.0410543676477812,1.1701786497501487e-06,-3.1189898754002687e-12,1.60299999999988
3.900085948638221e-10,1.1027984081479758e-12,0.0410515782977566,0.0410515557033974,1.1701786451600703e-06,-3.1238199960786917e-12,1.60349999999988
2.10699513392143e-13,2.10699513392143e-13,0.0410487660626395,0.0410487433341038,1.1704030477099978e-06,-3.128659874576667e-12,1.60399999999988
4.9010723951470325e-09,1.598819687753661e-11,0.0410459535445868,0.0410459309834439,1.1704030437700071e-06,-3.1326300060918744e-12,1.60449999999988
1.7950659708665384e-10,1.0096090630185017e-14,0.0410431443288971,0.0410431161662494,1.1874091575500047e-06,-3.1418498445262566e-12,1.60499999999988
2.4811531024182543e-09,6.349594461330099e-12,0.0410403302014084,0.0410403039635172,1.1873109825200501e-06,-3.1410598948233837e-12,1.60549999999988
0.0,0.0,0.0410375203368079,0.0410374914381715,1.243250229590034e-06,-3.1648999827132984e-12,1.60599999999988
3.37403716077489e-13,3.375008605921437e-13,0.0410347077245618,0.041034679026755,1.243250225800097e-06,-3.1686899198274388e-12,1.60649999999988
0.0,0.0,0.041031894924336,0.0410318665194139,1.2432502227200954e-06,-3.1719299495996944e-12,1.60699999999988
1.8070267504555204e-13,1.8070267504555204e-13,0.0410290820460757,0.0410290539344574,1.2432502191799585e-06,-3.175439945712899e-12,1.60749999999988
0.0,0.0,0.0410262690833389,0.0410262412530987,1.2432502195401304e-06,-3.17506004127166e-12,1.60799999999988
7.219919107015471e-14,7.219919107015471e-14,0.041023456020412,0.0410234284627035,1.2432502196400939e-06,-3.175039875111252e-12,1.60849999999988
1.0629691571395483e-13,1.0640099912251344e-13,0.0410206428822488,0.0410206155902326,1.2432502210400157e-06,-3.1733398461047946e-12,1.60899999999988
2.204388060977891e-10,4.830802424748981e-12,0.0410178296216963,0.0410178025882075,1.2432502219000049e-06,-3.172939992343582e-12,1.60949999999988
1.914995939600317e-13,1.914995939600317e-13,0.0410150197206834,0.0410149928076692,1.2433866433999696e-06,-3.1725000231019873e-12,1.60999999999988
4.054068795944499e-09,1.100600166559218e-11,0.0410122057845017,0.04101217918903,1.243386642830113e-06,-3.172999840303503e-12,1.61049999999988
0.0,0.0,0.0410093944636839,0.0410093635983832,1.2581895421899612e-06,-3.178369893663824e-12,1.61099999999988
7.068935901910489e-09,1.9441399878861176e-11,0.0410065792048255,0.0410065500608829,1.2581895422300766e-06,-3.1782998542034813e-12,1.61149999999988
3.3155269987816816e-09,1.0417999796175081e-11,0.0410037697812125,0.0410037336848503,1.2494193110100006e-06,-3.1815598332957107e-12,1.61199999999988
2.3869795029440866e-13,2.3869795029440866e-13,0.0410009558503388,0.0410009189779941,1.234797651590092e-06,-3.180859872373154e-12,1.61249999999988
9.799799860488179e-14,9.799799860488179e-14,0.0409981392869624,0.0409981058418752,1.2347976479200676e-06,-3.1840198880250803e-12,1.61299999999988
1.4939410125647257e-10,1.6019824355950618e-13,0.0409953236073954,0.0409952923821522,1.2347976461200751e-06,-3.186059922832829e-12,1.61349999999988
0.0,0.0,0.0409925085345316,0.0409924785944166,1.234708125069997e-06,-3.1838698344444083e-12,1.61399999999988
2.4089757966194725e-13,2.4089757966194725e-13,0.0409896935867315,0.0409896646073468,1.2347081260999891e-06,-3.182779994420626e-12,1.61449999999988
0.0,0.0,0.0409868787151735,0.0409868504144796,1.2347081259501524e-06,-3.1829499973212716e-12,1.61499999999988
3.181230001647606e-10,6.48099629518839e-13,0.0409840638095491,0.0409840360251338,1.2347081256600199e-06,-3.183020036781614e-12,1.61549999999988
3.6561851046723604e-09,1.3213499738817802e-11,0.040981249088803,0.0409812215281442,1.2349524742701588e-06,-3.1830699100815485e-12,1.61599999999988
6.539127989091398e-10,6.476971736724124e-13,0.0409784367486472,0.0409784051512745,1.2205828040100404e-06,-3.1780298878625324e-12,1.61649999999988
4.802814951299084e-10,3.370220769127741e-14,0.0409756223647989,0.0409755921035792,1.2206123785999962e-06,-3.1763500250164833e-12,1.61699999999988
0.0,0.0,0.0409728090007798,0.0409727800218921,1.2208891508401053e-06,-3.1773999664003183e-12,1.61749999999988
3.995146991009335e-10,7.664008316865534e-13,0.0409699942491341,0.0409699663943785,1.2208891514899761e-06,-3.1768199182380386e-12,1.61799999999988
5.477735598446998e-09,1.6728299301327354e-11,0.0409671789810366,0.0409671516102875,1.221097601310098e-06,-3.1757398360338085e-12,1.61849999999988
0.0,0.0,0.0409643669829101,0.0409643338595929,1.237703357460018e-06,-3.178140042803257e-12,1.61899999999988
0.0,0.0,0.0409615492506755,0.0409615185843818,1.2377033589800693e-06,-3.1763998983164177e-12,1.61949999999988
0.0,0.0,0.0409587321347197,0.0409587033318818,1.2377033603799912e-06,-3.1749498863309356e-12,1.61999999999988
4.800049246966864e-13,4.801020692113411e-13,0.0409559154786459,0.0409558878781452,1.2377033622300738e-06,-3.1731199699042145e-12,1.62049999999988
0.0,0.0,0.0409530989819216,0.0409530721516928,1.2377033654200134e-06,-3.1699400049323145e-12,1.62099999999988
1.5511290168968017e-10,1.6819878823071122e-13,0.0409502825494722,0.0409502562268702,1.2377033685700544e-06,-3.1669699415010077e-12,1.62149999999988
2.722214051398275e-10,5.245942569231943e-13,0.040947466303275,0.0409474402389193,1.2376059635200998e-06,-3.1641798556303335e-12,1.62199999999988
2.4961910316534386e-10,4.583972090799193e-13,0.0409446500695196,0.040944624154023,1.2377895856100721e-06,-3.1636498976084226e-12,1.62249999999988
0.0,0.0,0.0409418337303581,0.0409418079854113,1.2376399901299715e-06,-3.1623599138635994e-12,1.62299999999988
1.45915696192489e-10,3.540223669773468e-14,0.0409390171615357,0.0409389917128182,1.2376399906000816e-06,-3.161859879821649e-12,1.62349999999988
3.84057098623547e-10,1.0118017534921364e-12,0.0409362006095155,0.0409361752693925,1.237695738289966e-06,-3.1632398523467886e-12,1.62399999999988
4.556598154348279e-12,4.5567993822714925e-12,0.0409333840128339,0.0409333586737987,1.237462692470128e-06,-3.1608498370777616e-12,1.62449999999988
7.290001935444934e-14,7.290001935444934e-14,0.04093056940652,0.0409305443338211,1.2374626917901164e-06,-3.161609862800674e-12,1.62499999999988
0.0,0.0,0.0409277520155327,0.040927727097408,1.2374626907501497e-06,-3.1626298802045483e-12,1.62549999999988
0.0,0.0,0.0409249345574915,0.04092490974013,1.2374626898300958e-06,-3.1636800384288177e-12,1.62599999999988
0.0,0.0,0.0409221172122438,0.0409220924691159,1.237462688820053e-06,-3.164569951571994e-12,1.62649999999988
0.0,0.0,0.0409192998655111,0.0409192751823239,1.2374626878501258e-06,-3.165859935316817e-12,1.62699999999988
0.0,0.0,0.0409164824479275,0.0409164578161078,1.2374626866401561e-06,-3.1668398372403095e-12,1.62749999999988
3.9117530048482507e-10,8.011993846146481e-13,0.0409136649273237,0.0409136403411351,1.237462685610164e-06,-3.1676798770835513e-12,1.62799999999988
0.0,0.0,0.0409108474489932,0.0409108227193551,1.2376858735301324e-06,-3.16772996722392e-12,1.62849999999988
0.0,0.0,0.0409080295161558,0.0409080049637689,1.2376858745900485e-06,-3.1667398738000063e-12,1.62899999999988
5.710589598417748e-09,2.6506297157169456e-11,0.0409052115575076,0.0409051870960645,1.23768587527006e-06,-3.1659399494371465e-12,1.62949999999988
0.0,0.0,0.0409024008046624,0.0409023673441,1.153746893939973e-06,-3.1468998414052596e-12,1.62999999999988
1.9602700018772623e-10,1.3719581026805372e-13,0.0408995827027057,0.0408995486925124,1.1537468935000038e-06,-3.1477498559084882e-12,1.63049999999988
0.0,0.0,0.0408967639849219,0.0408967304066649,1.1536308526099992e-06,-3.1469299822256547e-12,1.63099999999988
0.0,0.0,0.0408939448660901,0.0408939121305852,1.1536308526199739e-06,-3.147009996345984e-12,1.63149999999988
0.0,0.0,0.0408911257093931,0.0408910937314962,1.153630852420047e-06,-3.1472999120069067e-12,1.63199999999988
2.057981979275425e-10,3.2209651612546963e-13,0.0408883065110458,0.0408882751703059,1.153630852420047e-06,-3.1471999485666036e-12,1.63249999999988
6.770278782042283e-14,6.770278782042283e-14,0.0408854873674596,0.0408854564358051,1.1537593109401268e-06,-3.147379926127236e-12,1.63299999999988
0.0,0.0,0.0408826679850709,0.0408826375744496,1.1537593122600345e-06,-3.146089942382413e-12,1.63349999999988
3.3668504997863558e-09,1.4837200912332094e-11,0.0408798485187157,0.0408798185323256,1.1537593136900972e-06,-3.1446900205372996e-12,1.63399999999988
0.0,0.0,0.0408770338337412,0.0408769985724824,1.1064273742499887e-06,-3.12507983900312e-12,1.63449999999988
4.791371598089622e-09,1.1533399235652553e-11,0.0408742144659323,0.04087417897324,1.1064273745600706e-06,-3.1245199570012483e-12,1.63499999999988
3.356417019317881e-10,7.161979342917846e-13,0.0408713975057542,0.0408713574072403,1.087681389670041e-06,-3.119749901123181e-12,1.63549999999988
2.128595910644293e-12,2.1284987661296384e-12,0.0408685758353764,0.0408685381743834,1.0879230169799983e-06,-3.1192999572215996e-12,1.63599999999988
3.0066999584521525e-10,6.3860028376439e-13,0.0408657563612941,0.0408657207610211,1.087923015510037e-06,-3.1206400311067917e-12,1.63649999999988
2.2291034018628864e-09,3.2579008935051945e-12,0.040862935444641,0.0408629010701739,1.0877295437399653e-06,-3.1197000278232467e-12,1.63699999999988
1.0630385460785874e-13,1.0619977119930013e-13,0.0408601162411136,0.0408600804779722,1.0946755152601434e-06,-3.1253799461644638e-12,1.63749999999988
2.3188289483000446e-10,3.8049424722075287e-13,0.0408572946539346,0.040857260366205,1.0946755185699958e-06,-3.1219699134915624e-12,1.63799999999988
2.9354019215332983e-12,2.935804377379725e-12,0.0408544733760837,0.0408544401263246,1.094531166720078e-06,-3.121109924328347e-12,1.63849999999988
6.1010987928433735e-12,6.102403304897308e-12,0.0408516543776561,0.0408516220751782,1.0945311667701681e-06,-3.1210398848680043e-12,1.63899999999988
1.4628989686293892e-10,2.5798807534727075e-14,0.0408488367580423,0.0408488051516932,1.094531166440137e-06,-3.121049859527991e-12,1.63949999999987
0.0,0.0,0.0408460149695066,0.0408459838104487,1.0944368059400376e-06,-3.1215399189099546e-12,1.63999999999987
3.0431697994881546e-09,9.188601268750318e-12,0.040843193039334,0.0408431623546956,1.0944368044000369e-06,-3.1227900040148304e-12,1.64049999999987
6.073610989143496e-10,1.1803960586753703e-12,0.0408403750407856,0.0408403411747702,1.0825161793400623e-06,-3.1169099419525725e-12,1.64099999999987
1.4969969708289455e-13,1.4969969708289455e-13,0.0408375527641281,0.0408375200188284,1.0826099702701628e-06,-3.114979845245114e-12,1.64149999999987
1.5136850106678423e-10,1.5669410213803303e-13,0.0408347301877022,0.0408346987476261,1.0826099725901386e-06,-3.1124998411957705e-12,1.64199999999987
3.2939270061538295e-10,5.28202481753226e-13,0.0408319080343011,0.0408318773013949,1.082508435830019e-06,-3.10859996598134e-12,1.64249999999987
0.0,0.0,0.0408290860633714,0.0408290557146946,1.0822931869999743e-06,-3.1048399528471604e-12,1.64299999999987
0.0,1.4720030749870716e-12,0.040826263835297,0.0408262339779562,1.0822931898199842e-06,-3.1016400385552867e-12,1.64349999999987
1.0044289011634788e-09,9.180017856991185e-13,0.040823441630877,0.040823412142762,1.0822931927700983e-06,-3.0995798375871297e-12,1.64399999999987
3.899634989923406e-10,1.0483003354266884e-12,0.0408206199070687,0.0408205901601916,1.083330863089994e-06,-3.097039985577865e-12,1.64449999999987
9.769962616701378e-14,9.769962616701378e-14,0.0408177974990542,0.0408177680362148,1.083099614070061e-06,-3.093299921763659e-12,1.64499999999987
0.0,0.0,0.0408149748268016,0.0408149457882147,1.083099617859998e-06,-3.0898198496304152e-12,1.64549999999987
0.0,0.0,0.0408121521075877,0.0408121233259644,1.0830996215300225e-06,-3.0857798954952997e-12,1.64599999999987
3.5608817006149707e-09,1.068600069542569e-11,0.0408093293102419,0.0408093007073721,1.0830996249600044e-06,-3.0821898852617657e-12,1.64649999999987
1.3537129750496035e-10,1.5679818554659164e-13,0.040806511633699,0.0408064771328449,9.933288778200735e-07,-3.0591499385751453e-12,1.64699999999987
6.70019595361282e-14,6.70991040507829e-14,0.040803689610469,0.0408036539871702,9.93374206979987e-07,-3.0568900275668165e-12,1.64749999999987
1.9539925233402755e-13,1.9540619122793146e-13,0.0408008668219634,0.0408008309444414,9.933742072701195e-07,-3.0567499486461314e-12,1.64799999999987
4.428408958978558e-10,1.3758022499033018e-12,0.0407980435755493,0.0407980077581937,9.933742063799895e-07,-3.057589988489373e-12,1.64849999999987
3.940599999086025e-10,1.141003957982889e-12,0.0407952202026146,0.0407951844012169,9.935669122000407e-07,-3.0581899859716266e-12,1.64899999999987
3.0813009782582057e-10,6.001935060062635e-13,0.0407923964771338,0.0407923609514412,9.93787377070142e-07,-3.059069924454816e-12,1.64949999999987
3.2230468294258685e-13,3.2229774404868294e-13,0.0407895724799353,0.0407895373444963,9.935516431800514e-07,-3.058249833931548e-12,1.64999999999987
0.0,0.0,0.0407867480738834,0.0407867135214064,9.935516428500202e-07,-3.05868004535359e-12,1.65049999999987
2.227940054666533e-13,2.227037998459025e-13,0.0407839235471921,0.0407838894753747,9.935516413000448e-07,-3.0601699559790196e-12,1.65099999999987
0.0,0.0,0.0407810989296768,0.0407810652836613,9.935516411701574e-07,-3.060509961780311e-12,1.65149999999987
3.948125992803142e-10,1.1486991913223221e-12,0.0407782741550267,0.040778240899817,9.935516405001205e-07,-3.0615200045241986e-12,1.65199999999987
3.503031198448525e-13,3.502961809509486e-13,0.0407754494907291,0.0407754164146295,9.937711465900743e-07,-3.062960041849694e-12,1.65249999999987
8.39765519622393e-09,2.1513901771186283e-11,0.0407726243219641,0.040772591726087,9.937711466401645e-07,-3.063329971630946e-12,1.65299999999987
0.0,0.0,0.0407698049940894,0.0407697634234489,9.865530396901273e-07,-3.064119921333819e-12,1.65349999999987
0.0,0.0,0.0407669772237135,0.0407669388620737,9.865530386900592e-07,-3.0647600342964543e-12,1.65399999999987
4.238337403261738e-09,1.2393294723800352e-11,0.0407641503212811,0.0407641142351117,9.865530384300675e-07,-3.06525985149797e-12,1.65449999999987
0.0,0.0,0.0407613267689567,0.0407612873188258,1.0024314838401414e-06,-3.0685699207305683e-12,1.65499999999987
0.0,0.0,0.0407584991382999,0.0407584622065807,1.0024314845600516e-06,-3.0681399261489606e-12,1.65549999999987
0.0,0.0,0.0407556721396346,0.0407556369862006,1.002431485080035e-06,-3.067439965226404e-12,1.65599999999987
8.485654498513462e-09,2.540019583552322e-11,0.0407528454851019,0.0407528114645404,1.0024314857301226e-06,-3.066659990183518e-12,1.65649999999987
2.1849883014013471e-13,2.1859597465478942e-13,0.0407500253778829,0.0407499823198534,1.0328143575100146e-06,-3.067819869667643e-12,1.65699999999987
0.0,0.0,0.0407471960926484,0.04074715656801,1.0328143587900237e-06,-3.06691998186448e-12,1.65749999999987
0.0,0.0,0.0407443675243299,0.0407443306875498,1.0328143597200523e-06,-3.06583989966025e-12,1.65799999999987
2.991981662425758e-13,2.991981662425758e-13,0.0407415395439509,0.0407415045177528,1.0328143604100386e-06,-3.0649799104970343e-12,1.65849999999987
6.309536226822843e-14,6.310230116213233e-14,0.0407387118396549,0.0407386780617376,1.0328143615601602e-06,-3.06384995499287e-12,1.65899999999987
0.0,0.0,0.0407358842392984,0.0407358513549114,1.0328143623099945e-06,-3.0631400194103264e-12,1.65949999999987
8.39051050860462e-14,8.38981661921423e-14,0.0407330567124212,0.0407330244898651,1.0328143631699836e-06,-3.0624799571277173e-12,1.65999999999987
5.284373980063428e-10,8.517977989619396e-13,0.0407302291892994,0.0407301974720793,1.0328143633200372e-06,-3.0621599006463995e-12,1.66049999999987
3.61986503272238e-10,9.182030136223318e-13,0.040727401728162,0.0407273701406041,1.0326352839599724e-06,-3.0599099642980576e-12,1.66099999999987
0.0,0.0,0.0407245740123839,0.0407245427473254,1.032411451470103e-06,-3.0566898838457757e-12,1.66149999999987
0.0,0.0,0.0407217460678965,0.0407217152743976,1.0324114530001292e-06,-3.055169832399951e-12,1.66199999999987
0.0,0.0,0.0407189181011485,0.0407188876164707,1.0324114546400934e-06,-3.0534700202339282e-12,1.66249999999987
2.2195129761870547e-10,3.5640240758638697e-13,0.0407160900412879,0.0407160597802878,1.0324114560300406e-06,-3.052289974589395e-12,1.66299999999987
0.0,0.0,0.0407132619803909,0.0407132317600127,1.032560028400159e-06,-3.0493899506184308e-12,1.66349999999987
2.2517950004630194e-09,6.57259663361387e-12,0.0407104336082259,0.0407104036067827,1.0325600310601406e-06,-3.0463398730667945e-12,1.66399999999987
4.217382970628236e-10,7.700090565165851e-14,0.0407076069757529,0.0407075743345666,1.0418568332901026e-06,-3.048129890853568e-12,1.66449999999987
0.0,0.0,0.0407047777871833,0.0407047458420172,1.0416709365201199e-06,-3.0462899997668602e-12,1.66499999999987
2.800762052834749e-10,4.29101199017623e-13,0.0407019482920432,0.0407019172541959,1.0416709380100305e-06,-3.0444900073200998e-12,1.66549999999987
0.0,0.0,0.0406991190877728,0.0406990884487804,1.0418638693701545e-06,-3.0439999479381363e-12,1.66599999999987
5.224759000443946e-09,1.2456397024962484e-11,0.0406962896668202,0.0406962594720317,1.041863870110014e-06,-3.043120009454947e-12,1.66649999999987
3.9960389858206824e-10,2.3582039099245833e-12,0.040693463538689,0.0406934280913158,1.0227454499401028e-06,-3.036199980668841e-12,1.66699999999987
2.041367096194957e-09,3.735602105425784e-12,0.0406906326202466,0.0406905991883423,1.0229542989599952e-06,-3.035529943726245e-12,1.66749999999987
3.5069190607028844e-10,7.873979246397766e-13,0.0406878037928886,0.0406877696000147,1.0296094287800574e-06,-3.0397099767820457e-12,1.66799999999987
2.8627089587729415e-10,4.986983048738125e-13,0.040684973070299,0.0406849401216122,1.0298576091499756e-06,-3.040049982583337e-12,1.66849999999987
0.0,0.0,0.0406821424717575,0.040682110454852,1.0300874595801143e-06,-3.0402399348039566e-12,1.66899999999987
0.0,0.0,0.0406793118121453,0.0406792805707472,1.0300874595300241e-06,-3.040329923584273e-12,1.66949999999987
0.0,0.0,0.0406764811996742,0.0406764504380761,1.0300874595701396e-06,-3.040460027844971e-12,1.66999999999987
0.0,0.0,0.0406736505338882,0.0406736200916479,1.0300874593600212e-06,-3.040460027844971e-12,1.67049999999987
0.0,0.0,0.0406708197627288,0.0406707895508174,1.0300874592301338e-06,-3.040329923584273e-12,1.67099999999987
4.103463097093751e-09,1.0285799989517841e-11,0.0406679888587656,0.0406679588249767,1.0300874593300972e-06,-3.0402598841239303e-12,1.67149999999987
0.0,0.0,0.0406651606124383,0.0406651262598805,1.0147878929699702e-06,-3.034499951662384e-12,1.67199999999987
4.353412005886348e-10,7.189041029143084e-13,0.040662328038774,0.0406622953316771,1.0147878938601002e-06,-3.0335300243988783e-12,1.67249999999987
3.0789400196074013e-10,6.68000377235245e-13,0.0406594961427678,0.0406594642932387,1.0145221240899765e-06,-3.0302000058463063e-12,1.67299999999987
0.0,0.0,0.0406566642586807,0.0406566330250874,1.014324605999985e-06,-3.030239904486254e-12,1.67349999999987
4.082257032411718e-10,1.127098414599459e-12,0.040653832210322,0.0406538015347306,1.0143246068400249e-06,-3.0295100195837366e-12,1.67399999999987
1.2721819431238401e-10,4.1840142461779806e-13,0.040651000371336,0.0406509698221995,1.0145368276701268e-06,-3.0285398754797965e-12,1.67449999999987
5.657835797090449e-09,1.2039903796168261e-11,0.0406481681142302,0.0406481378428881,1.0145922161601453e-06,-3.0272199677550127e-12,1.67499999999987
9.133215003731543e-09,3.4791294845071263e-11,0.0406453391066415,0.0406453032762781,9.951528156799776e-07,-3.0201099867482872e-12,1.67549999999987
5.02460009710326e-09,1.2627697498768242e-11,0.0406425134402478,0.0406424693096619,9.971211041501227e-07,-3.0209398350911076e-12,1.67599999999987
0.0,0.0,0.0406396793792715,0.0406396348358354,1.0143225786000357e-06,-3.026379927911771e-12,1.67649999999987
0.0,0.0,0.0406368420488202,0.0406368027234261,1.0143225778801255e-06,-3.026770023853431e-12,1.67699999999987
1.9709600618256218e-10,3.1559477253750856e-13,0.0406340065838964,0.0406339704130845,1.0143225774601056e-06,-3.0272900072153552e-12,1.67749999999987
4.0087549946221657e-10,1.1280976153216216e-12,0.0406311721925964,0.0406311376841841,1.0144289900801406e-06,-3.027819965237266e-12,1.67799999999987
3.465804032654063e-12,3.4662966941212403e-12,0.0406283382539616,0.0406283046692761,1.01420477217006e-06,-3.0264098518917315e-12,1.67849999999987
5.286271899385131e-09,1.2778403335467203e-11,0.0406255067705961,0.0406254740302932,1.0142047750800586e-06,-3.0231099741595546e-12,1.67899999999987
5.639561199977106e-09,1.2171201546617993e-11,0.0406226763136674,0.0406226384612399,1.0332636561701403e-06,-3.027190043775052e-12,1.67949999999987
5.8996863991356285e-09,1.09484990518105e-11,0.0406198437261136,0.0406198023327585,1.0138202011201417e-06,-3.0211499534721353e-12,1.67999999999987
4.269475294138569e-09,1.053700182662709e-11,0.040617010599227,0.0406169669531325,9.930090948901196e-07,-3.015130029329627e-12,1.68049999999987
6.39241960059822e-09,1.721970482870816e-11,0.0406141762236993,0.0406141321743226,1.0064792792100798e-06,-3.017469954458285e-12,1.68099999999987
2.6919499962474447e-10,4.826972155314024e-13,0.0406113430749329,0.0406112956284239,1.0247524455499549e-06,-3.0208700124711996e-12,1.68149999999987
0.0,0.0,0.0406085045995657,0.0406084617780266,1.024550388019959e-06,-3.018309994301527e-12,1.68199999999987
0.0,0.0,0.0406056671380683,0.0406056276698139,1.024550389690064e-06,-3.0167298780553464e-12,1.68249999999987
0.0,0.0,0.0406028304172243,0.0406027931175111,1.024550390999997e-06,-3.0156198718711558e-12,1.68299999999987
4.496285982424908e-10,7.59996232613247e-13,0.0405999940697085,0.0405999582354052,1.0245503921900174e-06,-3.014139935905713e-12,1.68349999999987
1.0599854327608682e-13,1.0599854327608682e-13,0.0405971581343963,0.0405971230862311,1.024272658769988e-06,-3.0111900386348145e-12,1.68399999999987
3.2460145682478014e-13,3.2460145682478014e-13,0.0405943218843676,0.0405942877545565,1.0242726584700976e-06,-3.0108999061334574e-12,1.68449999999987
2.0506998876790306e-12,2.0509982601168986e-12,0.0405914856137605,0.0405914521341941,1.0242726567501192e-06,-3.0127098732402047e-12,1.68499999999987
1.5455010188292206e-10,1.940114735532461e-14,0.0405886511378804,0.0405886181411027,1.0242726545400815e-06,-3.0148700376486648e-12,1.68549999999987
0.0,0.0,0.0405858148000516,0.0405857820845442,1.0241890735201552e-06,-3.015999993152829e-12,1.68599999999987
0.0,0.0,0.0405829780514284,0.0405829456827928,1.0241890713901317e-06,-3.0178999490398928e-12,1.68649999999987
0.0,0.0,0.0405801412877866,0.0405801091816961,1.0241890691300038e-06,-3.020389927749223e-12,1.68699999999987
1.820003196761899e-09,5.8998986252056795e-12,0.0405773044457385,0.0405772725481655,1.024189066810028e-06,-3.0223399737766554e-12,1.68749999999987
0.0,0.0,0.0405744692661599,0.040574435036662,1.0162858398901197e-06,-3.017629982698944e-12,1.68799999999987
2.7969987437259647e-13,2.7960272985794177e-13,0.0405716315765512,0.0405715980353872,1.016285839689976e-06,-3.0175300192586407e-12,1.68849999999987
4.901995476203069e-12,4.902703243381268e-12,0.040568793733844,0.0405687608558195,1.0162858408400977e-06,-3.0161099312531192e-12,1.68899999999987
3.0826459440636e-10,5.725003804357698e-13,0.0405659601558773,0.0405659277706644,1.016285843119958e-06,-3.0141698598856737e-12,1.68949999999987
2.3813020305629706e-10,2.950001354307119e-13,0.0405631223142452,0.0405630900987934,1.0165332347700923e-06,-3.0130800198618912e-12,1.68999999999987
3.0109942317224636e-13,3.0109942317224636e-13,0.0405602839506981,0.0405602519484857,1.016706997370104e-06,-3.0123698674389132e-12,1.69049999999987
0.0,0.0,0.0405574454112714,0.0405574137281632,1.0167069971001377e-06,-3.0125099463595983e-12,1.69099999999987
0.0,0.0,0.0405546068822869,0.0405545754089571,1.0167069971699604e-06,-3.0125899604799278e-12,1.69149999999987
0.0,0.0,0.0405517683388163,0.040551737014791,1.016706997120087e-06,-3.0126500252802835e-12,1.69199999999987
0.0,0.0,0.0405489296924728,0.0405488984817352,1.016706997040073e-06,-3.0126500252802835e-12,1.69249999999987
1.5210055437364645e-13,1.5219769888830115e-13,0.0405460908996289,0.0405460597787252,1.016706997150011e-06,-3.012529895679572e-12,1.69299999999987
0.0,0.0,0.0405432519095786,0.0405432208621571,1.0167069969600588e-06,-3.0129199916212324e-12,1.69349999999987
5.955198494056457e-09,3.1449599868782485e-11,0.0405404127249487,0.0405403817390368,1.0167069959300667e-06,-3.013760031464474e-12,1.69399999999987
4.6774959044926234e-09,1.2769701962511704e-11,0.0405375844391769,0.0405375405687111,8.226313729701139e-07,-2.9913599809000546e-12,1.69449999999987
0.0,0.0,0.0405347522840615,0.0405346987201299,8.373956881201332e-07,-2.9960998959577267e-12,1.69499999999987
0.0,0.0,0.0405319131331205,0.0405318591380764,8.373956863101661e-07,-2.997489843142853e-12,1.69549999999987
2.2479934580488248e-13,2.2489649031953718e-13,0.0405290727378083,0.0405290195715022,8.37395684810064e-07,-2.999249936949666e-12,1.69599999999987
4.7861522037284665e-09,1.3716500157912037e-11,0.0405262315818856,0.0405261796936751,8.373956831800745e-07,-3.0009599406161103e-12,1.69649999999987
0.0,0.0,0.0405233937115495,0.0405233376804552,8.544847145100683e-07,-3.004619990309987e-12,1.69699999999987
3.6915519946445485e-10,7.119999034799207e-14,0.0405205504598764,0.0405204972992083,8.544847143300907e-07,-3.005099858191529e-12,1.69749999999987
0.0,1.3489973027525082e-12,0.0405177084632674,0.0405176576524432,8.542602683600346e-07,-3.0036099475660993e-12,1.69799999999987
7.801128007467462e-10,6.490988302410017e-13,0.0405148655589367,0.0405148169709636,8.542602686701165e-07,-3.0051798723118583e-12,1.69849999999987
1.8944635998829895e-09,6.3025973329189355e-12,0.040512023161284,0.0405119759715644,8.542428912999573e-07,-3.0050400102316077e-12,1.69899999999987
2.879016469670148e-13,2.878947080731109e-13,0.0405091830050868,0.040509134946546,8.460556068200231e-07,-3.001279997097428e-12,1.69949999999987
0.0,0.0,0.0405063395150175,0.0405062934389533,8.460556053500618e-07,-3.002489966721922e-12,1.69999999999987
1.3964934972299226e-09,3.1041974546397455e-12,0.040503496068468,0.0405034517178364,8.460556039199991e-07,-3.003899863227022e-12,1.70049999999987
0.0,0.0,0.0405006542581325,0.040500609433785,8.514367268301105e-07,-3.008519865524417e-12,1.70099999999987
3.266699410975349e-12,3.266997783413217e-12,0.0404978106832109,0.0404977673572386,8.51436726930074e-07,-3.0085500063448123e-12,1.70149999999987
0.0,0.0,0.0404949695811327,0.0404949275493741,8.514367256799889e-07,-3.009719860488924e-12,1.70199999999987
0.0,0.0,0.0404921258759692,0.0404920848841813,8.514367244600446e-07,-3.011349850035039e-12,1.70249999999987
5.130892030691392e-10,8.361991654659562e-13,0.0404892820184591,0.0404892418720516,8.514367230399566e-07,-3.012529895679572e-12,1.70299999999987
0.0,0.0,0.0404864385037006,0.0404863987686912,8.515095603800656e-07,-3.013259997422524e-12,1.70349999999987
1.480729011626991e-10,1.9610008061832218e-13,0.0404835945669626,0.0404835556066488,8.515095597800681e-07,-3.0137999301044216e-12,1.70399999999987
0.0,0.0,0.0404807507231751,0.0404807122795106,8.515601971599909e-07,-3.0160999565931323e-12,1.70449999999987
0.0,0.0,0.0404779066797356,0.0404778687799276,8.515601963401172e-07,-3.017309926217626e-12,1.70499999999987
0.0,0.0,0.0404750625324392,0.0404750250779941,8.515601945800234e-07,-3.0187499635431214e-12,1.70549999999987
4.451540400185472e-09,1.4789398872228077e-11,0.0404722182455604,0.0404721811718452,8.51560193420144e-07,-3.0201498853882347e-12,1.70599999999987
0.0,0.0,0.0404693768201282,0.0404693348764684,8.355402628000205e-07,-3.018919966443767e-12,1.70649999999987
2.590302972116376e-12,1.8904044996048697e-12,0.0404665306055711,0.0404664906175445,8.355402590599567e-07,-3.0228098669982106e-12,1.70699999999987
7.101480029025886e-10,1.0631981406383773e-12,0.0404636869381469,0.0404636484504373,8.355402568299697e-07,-3.0228599571385795e-12,1.70749999999987
0.0,0.0,0.0404608416963777,0.0404608038524436,8.355586555599918e-07,-3.0247898370056037e-12,1.70799999999987
0.0,0.0,0.0404579958664638,0.040457958882115,8.355586538400135e-07,-3.0266598689127067e-12,1.70849999999987
2.4810015153420295e-13,2.4810015153420295e-13,0.0404551501518429,0.0404551137119411,8.355586522401648e-07,-3.028249959818874e-12,1.70899999999987
4.666148897825018e-09,1.4454000496488817e-11,0.0404523043668986,0.0404522683056912,8.355586525001565e-07,-3.0277399511169367e-12,1.70949999999987
2.3915289887321833e-10,3.790023850314128e-13,0.0404494618872824,0.0404494207194925,8.179262252999784e-07,-3.0248199778259988e-12,1.70999999999987
0.0,0.0,0.0404466144599048,0.0404465750542206,8.177521952899575e-07,-3.0260399221104795e-12,1.71049999999987
4.29940179985655e-09,2.33686958672763e-11,0.040443767260921,0.0404437293653245,8.177521935001566e-07,-3.028079956918228e-12,1.71099999999987
2.063002546570658e-13,2.061961712485072e-13,0.0404409260744489,0.0404408821360319,8.768363160499646e-07,-3.0494400407587996e-12,1.71149999999987
0.0,0.0,0.040438079190384,0.0404380353332023,8.768363171499961e-07,-3.04838988253453e-12,1.71199999999987
0.0,0.0,0.0404352315643677,0.0404351885959612,8.768363184300052e-07,-3.0468999719091006e-12,1.71249999999987
2.545818000854183e-10,4.339029135991268e-13,0.0404323837212812,0.0404323417897191,8.768363193700085e-07,-3.0461299715262014e-12,1.71299999999987
6.143277969661298e-10,1.3851003677345375e-12,0.0404295359547516,0.0404294947936649,8.770274308701146e-07,-3.046779842308389e-12,1.71349999999987
0.0,0.0,0.0404266882692797,0.040426647624145,8.769600884500628e-07,-3.0477998597122635e-12,1.71399999999987
3.9945330376767174e-10,1.1144973832699634e-12,0.0404238400849326,0.040423800302083,8.769600875300088e-07,-3.0492498716977456e-12,1.71449999999987
1.701320057057032e-10,1.629946178027808e-14,0.040420992101076,0.0404209527181061,8.77169235220061e-07,-3.0506098949029115e-12,1.71499999999987
1.4580581048084795e-09,3.2056024501514457e-12,0.0404181437982381,0.0404181048938108,8.772539170801095e-07,-3.05124003320556e-12,1.71549999999987
0.0,0.0,0.040415296820243,0.0404152563779102,8.708609836899795e-07,-3.0461199968662145e-12,1.71599999999987
0.0,0.0,0.0404124476922312,0.040412408037372,8.70860984260053e-07,-3.0454599345836053e-12,1.71649999999987
0.0,0.0,0.0404095984597831,0.0404095595211941,8.70860984289977e-07,-3.045059863981958e-12,1.71699999999987
0.0,0.0,0.0404067491678237,0.0404067107766385,8.708609848700252e-07,-3.0447699483210355e-12,1.71749999999987
6.263294903552374e-09,2.2288899892419778e-11,0.0404038997761867,0.0404038618019098,8.708609853700592e-07,-3.0444698411596915e-12,1.71799999999987
4.685973831186629e-13,4.686043220125669e-13,0.0404010570256924,0.0404010122683335,8.890230750199877e-07,-3.0484798713148464e-12,1.71849999999987
0.0,0.0,0.0403982046256826,0.0403981624556946,8.890230775099664e-07,-3.0460898560458194e-12,1.71899999999987
0.0,0.0,0.0403953527620972,0.0403953125263236,8.890230801001254e-07,-3.043499913896186e-12,1.71949999999987
1.9970136655445003e-13,1.9970136655445003e-13,0.0403925015094909,0.0403924625458095,8.890230824300759e-07,-3.0408299576262232e-12,1.71999999999987
3.0389579741552097e-13,3.039998808240796e-13,0.0403896505115089,0.0403896124042617,8.890230843599557e-07,-3.0391099792997922e-12,1.72049999999987
2.6683019682671727e-10,5.155043059090758e-13,0.0403867994429693,0.0403867619347615,8.890230849100799e-07,-3.038859962278817e-12,1.72099999999987
0.0,0.0,0.0403839485044663,0.0403839112817721,8.888614740200449e-07,-3.0405998899252218e-12,1.72149999999987
0.0,0.0,0.0403810973155474,0.0403810605092459,8.888614709599927e-07,-3.0434600152562385e-12,1.72199999999987
4.4420023215252513e-13,4.4430431556108374e-13,0.0403782460374924,0.040378209523245,8.888614680701602e-07,-3.046579915427783e-12,1.72249999999987
0.0,0.0,0.0403753945372124,0.0403753582393171,8.888614666500722e-07,-3.0477098709319472e-12,1.72299999999987
3.927694794403358e-09,1.184039671864312e-11,0.0403725428083952,0.0403725066786386,8.888614651100715e-07,-3.0489300320568624e-12,1.72349999999987
0.0,0.0,0.0403696937001071,0.0403696531994784,8.732630238500721e-07,-3.044969875201642e-12,1.72399999999987
2.918777296245789e-09,9.882601681443504e-12,0.0403668403981963,0.0403668014975673,8.732630242501427e-07,-3.044799872300996e-12,1.72449999999987
0.0,0.0,0.0403639897120787,0.0403639482791072,8.608381082300491e-07,-3.0390299651794628e-12,1.72499999999987
1.3777579008222851e-09,3.0943025919327738e-12,0.0403611358495411,0.0403610961541698,8.608381092101679e-07,-3.0381099112158916e-12,1.72549999999987
0.0,0.0,0.0403582838361294,0.0403582434638582,8.547890931001091e-07,-3.0357600114272465e-12,1.72599999999987
0.0,0.0,0.0403554300390228,0.0403553908161382,8.547890911301138e-07,-3.0379999731156015e-12,1.72649999999987
1.7913169558791964e-10,2.4903690221123043e-14,0.0403525762695551,0.0403525379095699,8.547890888001633e-07,-3.0400300332633634e-12,1.72699999999987
1.5059481439649858e-13,1.5059481439649858e-13,0.0403497225807645,0.0403496847099741,8.546850113299968e-07,-3.039399894960715e-12,1.72749999999987
3.7735210095535265e-10,9.987982663162143e-13,0.0403468685992944,0.0403468312071844,8.546850110101572e-07,-3.0397199514420326e-12,1.72799999999987
9.877237000521788e-09,1.4024070099649677e-10,0.0403440147001723,0.0403439774592507,8.544608819901264e-07,-3.0390499144994365e-12,1.72849999999987
1.712859992730742e-10,2.3600565945969265e-13,0.0403411757519229,0.0403411160720142,1.0728910726000036e-06,-3.057459884228675e-12,1.72899999999987
1.3107884014318394e-09,2.346699223831905e-12,0.0403383210452956,0.0403382596886375,1.0729704688100961e-06,-3.0583699635322592e-12,1.72949999999987
0.0,0.0,0.0403354657341105,0.0403354049446179,1.0780938788201421e-06,-3.063809839512488e-12,1.72999999999986
1.9459434064117431e-13,1.9460127953507822e-13,0.0403326085050657,0.0403325507982139,1.0780938781199643e-06,-3.0643998623347546e-12,1.73049999999986
0.0,0.0,0.0403297514515072,0.0403296963874833,1.0780938787099872e-06,-3.06395989309316e-12,1.73099999999986
1.1997000615160403e-12,1.199797206030695e-12,0.040326894544972,0.0403268415463329,1.0780938794301143e-06,-3.0634000110912885e-12,1.73149999999986
3.2914990177879133e-12,3.2921027015575532e-12,0.0403240390487221,0.0403239876818477,1.0780938821800846e-06,-3.060509961780311e-12,1.73199999999986
6.903323954143836e-10,1.3676004773088835e-12,0.0403211848158259,0.0403211347874241,1.0780938837500094e-06,-3.058649904533195e-12,1.73249999999986
2.0348779605772194e-10,3.302011442052333e-13,0.0403183279826851,0.040318278717947,1.0785101711601516e-06,-3.061449965063856e-12,1.73299999999986
0.0,0.0,0.0403154705159148,0.0403154223555062,1.07862035244005e-06,-3.0633399462909328e-12,1.73349999999986
2.3350071876038214e-13,2.3350071876038214e-13,0.0403126130258614,0.0403125659351471,1.0786203521501343e-06,-3.0637799155325274e-12,1.73399999999986
0.0,0.0,0.040309755531392,0.0403097093456711,1.0786203505799927e-06,-3.0649499865170737e-12,1.73449999999986
3.0065830380898717e-10,6.085965065238952e-13,0.0403068979104343,0.0403068525267366,1.0786203492401357e-06,-3.0665600267432147e-12,1.73499999999986
2.29698204901041e-13,2.29698204901041e-13,0.0403040403478747,0.0403039955226413,1.0788365134000583e-06,-3.0658800151406318e-12,1.73549999999986
0.0,0.0,0.0403011823899274,0.0403011383393835,1.0788365147099913e-06,-3.064739868136046e-12,1.73599999999986
0.0,0.0,0.04029832425069,0.0402982808693716,1.0788365154600424e-06,-3.06374001689258e-12,1.73649999999986
1.8990364836213303e-13,1.8990364836213303e-13,0.0402954659783179,0.0402954231951783,1.0788365166301134e-06,-3.0629799911696676e-12,1.73699999999986
0.0,0.0,0.0402926075177256,0.0402925652801988,1.0788365170800573e-06,-3.062020038566149e-12,1.73749999999986
5.081406198592653e-09,1.6271199665407465e-11,0.0402897488324456,0.0402897070978969,1.078836517870007e-06,-3.061399874923487e-12,1.73799999999986
7.530087664520124e-14,7.530087664520124e-14,0.0402868932596777,0.0402868461770841,1.0961206576699627e-06,-3.0658498743202367e-12,1.73849999999986
0.0,0.0,0.0402840322849849,0.0402839877056719,1.096120659330093e-06,-3.0643998623347546e-12,1.73899999999986
3.188253966390775e-10,3.1626021246289326e-12,0.0402811718757205,0.0402811291423682,1.0961206605799613e-06,-3.062649960028363e-12,1.73949999999986
1.235170597746471e-09,2.227995565817764e-12,0.0402783179069656,0.0402782761715775,1.095915990470108e-06,-3.056040013063588e-12,1.73999999999986
6.113998196610737e-13,6.113998196610737e-13,0.0402754621971701,0.0402754197233469,1.100672463650058e-06,-3.0566400105458413e-12,1.74049999999986
1.0937776032116098e-09,2.8504976157250894e-12,0.0402726022017125,0.0402725607097738,1.100672465909969e-06,-3.054410023517473e-12,1.74099999999986
1.643856994970605e-10,1.9959728314589142e-13,0.0402697419477208,0.0402697007154904,1.100445456530142e-06,-3.0535600090142445e-12,1.74149999999986
1.538668012446287e-10,1.7459644841011368e-13,0.0402668809036758,0.040266840579692,1.1003507303199763e-06,-3.053849924675167e-12,1.74199999999986
2.184344996547516e-10,8.849865285043279e-14,0.0402640199135987,0.0402639802185398,1.100257135610086e-06,-3.054389857357065e-12,1.74249999999986
0.0,0.0,0.0402611588902237,0.0402611196172191,1.1004086512601558e-06,-3.056779872626092e-12,1.74299999999986
1.1689052503705e-12,1.169196683914464e-12,0.0402582975818678,0.0402582587906873,1.1004086491999548e-06,-3.0584699269725624e-12,1.74349999999986
0.0,0.0,0.0402554375105543,0.040255399080287,1.1004086463699703e-06,-3.061609993304515e-12,1.74399999999986
0.0,0.0,0.0402525760477959,0.0402525379089774,1.1004086432500702e-06,-3.0648298569163623e-12,1.74449999999986
1.25659101180009e-10,1.8630236242600517e-13,0.0402497142659714,0.0402496763747374,1.100408640020015e-06,-3.0679300246083674e-12,1.74499999999986
0.0,0.0,0.0402468522784524,0.0402468145310007,1.1004549283800957e-06,-3.0746900251538145e-12,1.74549999999986
0.0,0.0,0.0402439900003363,0.0402439524881102,1.1004549225501238e-06,-3.0804200336354004e-12,1.74599999999986
0.0,0.0,0.0402411275836268,0.0402410902652816,1.1004549164000954e-06,-3.0866099606785546e-12,1.74649999999986
3.5162199540916816e-10,8.264985917882939e-13,0.0402382649750276,0.0402382278246987,1.1004549103201065e-06,-3.0928499778620777e-12,1.74699999999986
0.0,0.0,0.0402354023337279,0.0402353651506167,1.1002314609701545e-06,-3.096520002215941e-12,1.74749999999986
2.492343068039027e-10,4.3289677398306026e-13,0.040232539209945,0.0402325022863799,1.1002314558401435e-06,-3.1015600244349573e-12,1.74799999999986
2.844053950679104e-10,5.161010507848118e-13,0.0402296760348695,0.040229639147912,1.1000737267701042e-06,-3.1056700180304153e-12,1.74849999999986
1.5353850135735314e-10,1.9469842404973292e-13,0.0402268126095114,0.0402267757680535,1.1002980871400135e-06,-3.1098700004061897e-12,1.74899999999986
1.2213190181409317e-10,1.2969486595793e-13,0.0402239488596745,0.0402239121683349,1.1003619873500067e-06,-3.112149860734492e-12,1.74949999999986
0.0,0.0,0.0402210848689504,0.0402210483134005,1.1004092219700848e-06,-3.1156199582077493e-12,1.74999999999986
0.0,0.0,0.0402182205726993,0.0402181841951414,1.1004092193801426e-06,-3.1181600270574483e-12,1.75049999999986
1.280977601769706e-09,1.954394979186702e-12,0.0402153560676767,0.0402153198120932,1.100409216860023e-06,-3.120569991646449e-12,1.75099999999986
5.551094306444071e-12,5.551302473261188e-12,0.0402124927771552,0.0402124549012111,1.1064516819200149e-06,-3.1268499074699196e-12,1.75149999999986
0.0,0.0,0.0402096299290188,0.0402095924910045,1.1064516817101133e-06,-3.126980011730618e-12,1.75199999999986
0.0,1.0456982502127232e-12,0.0402067637487407,0.0402067267427791,1.1064516815401104e-06,-3.1270298850305522e-12,1.75249999999986
3.8347990061193826e-10,1.9809848206264746e-13,0.0402038975289669,0.0402038608482276,1.1064516816699978e-06,-3.1291599086186173e-12,1.75299999999986
1.5100976025195223e-12,1.5102988304427356e-12,0.0402010315946635,0.0402009949979376,1.1062285884700512e-06,-3.1295500045602775e-12,1.75349999999986
1.907271007794975e-10,3.9457950795629415e-12,0.0401981667886625,0.0401981304576756,1.1062285829701105e-06,-3.1348699677802294e-12,1.75399999999986
3.297358983078702e-10,4.2999631633122704e-13,0.0401953041704218,0.040195267888352,1.1061213281899664e-06,-3.1336099080153668e-12,1.75449999999986
0.0,0.0,0.0401924380307598,0.0401924017226039,1.106132490270124e-06,-3.134639900079228e-12,1.75499999999986
0.0,0.0,0.0401895710140165,0.0401895349201728,1.1061324891401686e-06,-3.1355998526827467e-12,1.75549999999986
0.0,0.0,0.0401867038247062,0.0401866678530384,1.1061324885100303e-06,-3.1363100051057247e-12,1.75599999999986
0.0,0.0,0.0401838364665894,0.0401838005730167,1.1061324881600498e-06,-3.1370598393282156e-12,1.75649999999986
0.0,0.0,0.0401809689152605,0.0401809330775641,1.1061324879000582e-06,-3.1375199747302185e-12,1.75699999999986
0.0,0.0,0.0401781011503992,0.0401780653560727,1.1061324869899788e-06,-3.1381399215324457e-12,1.75749999999986
2.4851554980553914e-09,7.6706974105889e-12,0.0401752331577141,0.0401751973989695,1.1061324867000632e-06,-3.138119972212472e-12,1.75799999999986
0.0,0.0,0.0401723668893383,0.0401723281226923,1.1164943713201474e-06,-3.147430016267605e-12,1.75849999999986
0.0,0.0,0.0401694975430628,0.0401694596919137,1.1164943670199847e-06,-3.1518999649843282e-12,1.75899999999986
0.0,0.0,0.040166628257072,0.0401665911300132,1.1164943625001627e-06,-3.156289899580722e-12,1.75949999999986
3.9947200408674277e-10,1.1141018663174407e-12,0.0401637589663688,0.0401637222695962,1.1164943579900985e-06,-3.1607498736374584e-12,1.75999999999986
0.0,0.0,0.0401608897809075,0.0401608531287694,1.1167037950599989e-06,-3.1663400200387937e-12,1.76049999999986
2.9698319498061565e-10,5.555000903711971e-13,0.0401580201217354,0.0401579837505195,1.1167037904900867e-06,-3.171449864877718e-12,1.76099999999986
9.742970319415178e-13,9.744011153500765e-13,0.0401551504541278,0.0401551140566093,1.1169416397999957e-06,-3.1762099460957982e-12,1.76149999999986
3.102842982549703e-10,2.2929574905461436e-13,0.0401522814941695,0.0401522452851347,1.116941635580064e-06,-3.1800998466502417e-12,1.76199999999986
5.03000419094235e-13,5.03000419094235e-13,0.0401494125043836,0.0401493762268347,1.1171708935700433e-06,-3.1826598648199145e-12,1.76249999999986
2.944988093667167e-09,1.516369668719264e-11,0.0401465417500072,0.0401465056478769,1.1171708948799763e-06,-3.181159979534498e-12,1.76299999999986
6.86672600724858e-10,1.0545037065767815e-12,0.0401436826871981,0.0401436417442779,1.0726228789901052e-06,-3.1628898718855103e-12,1.76349999999986
6.473988012345444e-13,6.473988012345444e-13,0.040140815091873,0.040140773467835,1.0722049634600151e-06,-3.1644899374516644e-12,1.76399999999986
2.1520010079489893e-10,3.3690411571640766e-13,0.0401379445823099,0.0401379035256874,1.0722049634300911e-06,-3.1642800359110712e-12,1.76449999999986
0.0,0.0,0.0401350727048558,0.0401350321591532,1.072066012920139e-06,-3.1638999146293978e-12,1.76499999999986
2.1332650229632932e-10,2.2390422849127845e-13,0.0401322000834519,0.0401321601731978,1.0720660124201049e-06,-3.164249895090676e-12,1.76549999999986
2.0960316815532565e-13,2.3593002551614006e-12,0.0401293273388109,0.040129287794501,1.0719327849500332e-06,-3.168400004166516e-12,1.76599999999986
6.541635899637299e-09,1.654860276589787e-11,0.0401264541898778,0.0401264171151042,1.071932778960033e-06,-3.1761299319754688e-12,1.76649999999986
2.7575269845314665e-10,5.459938057228442e-13,0.0401235873990428,0.0401235413766497,1.090198142760044e-06,-3.1875498334582586e-12,1.76699999999986
1.5134449943277062e-10,1.914995939600317e-13,0.0401207120671737,0.0401206683873128,1.0900251268101697e-06,-3.1902399558886296e-12,1.76749999999986
3.591300867800129e-12,3.5920016960844237e-12,0.0401178370416297,0.0401177953896306,1.0900846373301624e-06,-3.1992900082628006e-12,1.76799999999986
4.043659899977126e-09,1.2682598027335956e-11,0.0401149649426684,0.0401149247042701,1.0900846340500172e-06,-3.2025998606549644e-12,1.76849999999986
0.0,0.0,0.0401120930386409,0.0401120490338088,1.0739880100900639e-06,-3.1996798873640264e-12,1.76899999999986
2.6193320984413404e-09,7.802702928216831e-12,0.0401092168810458,0.0401091750373474,1.0739880084899983e-06,-3.20135996705051e-12,1.76949999999986
6.361766044515882e-10,1.3467976733849696e-12,0.0401063435708516,0.0401062999517884,1.0835135273400392e-06,-3.2090898948594626e-12,1.76999999999986
0.0,0.0,0.0401034679237517,0.0401034255572241,1.0835483501400647e-06,-3.2128900234740243e-12,1.77049999999986
6.47953912746857e-14,6.47953912746857e-14,0.0401005920307801,0.0401005510741254,1.0835483464401163e-06,-3.216619895787809e-12,1.77099999999986
0.0,0.0,0.0400977162908892,0.0400976762398261,1.0835483401599837e-06,-3.2230999553323203e-12,1.77149999999986
0.0,0.0,0.0400948405123241,0.0400948010636593,1.083548333569986e-06,-3.229619913516779e-12,1.77199999999986
3.901368048064846e-10,1.0773951175657714e-12,0.04009196462414,0.0400919255972946,1.083548327520138e-06,-3.2358399813803285e-12,1.77249999999986
5.205974540345437e-13,5.206043929284476e-13,0.0400890887667439,0.04008904985672,1.0833271417501344e-06,-3.2405898710979875e-12,1.77299999999986
2.7586006950963693e-09,1.0075197620640353e-11,0.040086212273362,0.0400861737357932,1.0833271424199546e-06,-3.239349977493533e-12,1.77349999999986
0.0,0.0,0.0400833399167631,0.0400832967855638,1.0376579219300002e-06,-3.2193399421981406e-12,1.77399999999986
0.0,0.0,0.0400804635128297,0.0400804199510318,1.037657921849986e-06,-3.219119849157126e-12,1.77449999999986
1.272197625024063e-12,1.2722045639179669e-12,0.0400775862713806,0.0400775430188705,1.0376579221999666e-06,-3.218869832136151e-12,1.77499999999986
3.1468579825277843e-10,6.276992814413518e-13,0.0400747099525394,0.0400746672646079,1.0376579220000397e-06,-3.2188099841762297e-12,1.77549999999986
1.7722190381874725e-10,2.442976376748618e-13,0.0400718321657279,0.040071789879711,1.037903069800103e-06,-3.222029847788077e-12,1.77599999999986
0.0,0.0,0.0400689539046265,0.0400689121463157,1.0378040008500108e-06,-3.2213099375455467e-12,1.77649999999986
4.2070970318608403e-10,4.4909007068660856e-12,0.0400660753764205,0.0400660341772371,1.037804000450157e-06,-3.221919909687787e-12,1.77699999999986
1.4716210194887225e-10,1.5140666498325572e-13,0.040063199670175,0.0400631586479465,1.038035818870086e-06,-3.221919909687787e-12,1.77749999999986
0.0,0.0,0.0400603203504121,0.04006027971209,1.0379307214000797e-06,-3.219990029820763e-12,1.77799999999986
0.0,0.0,0.0400574407575447,0.0400574004996281,1.037930722090066e-06,-3.2195498437387338e-12,1.77849999999986
5.231023947338542e-13,5.231023947338542e-13,0.0400545612114526,0.0400545212273675,1.0379307229500551e-06,-3.2188299334962034e-12,1.77899999999986
2.871036741680655e-13,2.871036741680655e-13,0.0400516823000999,0.0400516425281969,1.0379307184801064e-06,-3.2230700313523597e-12,1.77949999999986
0.0,0.0,0.0400488024390401,0.0400487628399576,1.0379307181401006e-06,-3.2229199777716877e-12,1.77999999999986
3.9287549602473604e-10,1.0961023755307053e-12,0.0400459222716322,0.040045882818138,1.03793071816005e-06,-3.2230598398519383e-12,1.78049999999986
2.0319856908201928e-13,2.0320550797592318e-13,0.0400430421153642,0.0400430025943018,1.037710426819976e-06,-3.2270598953471064e-12,1.78099999999986
0.0,0.0,0.0400401614159433,0.0400401221429591,1.0377104276001678e-06,-3.2267799543461706e-12,1.78149999999986
4.068829023706755e-10,8.727948919151629e-13,0.0400372804888512,0.0400372413728191,1.037710426510111e-06,-3.227639943509386e-12,1.78199999999986
0.0,0.0,0.0400343995150613,0.0400343603029673,1.037923110060136e-06,-3.2334998394112358e-12,1.78249999999986
0.0,0.0,0.0400315179937127,0.0400314789995061,1.0379231050001644e-06,-3.23827986994929e-12,1.78299999999986
1.4440539736204627e-10,7.280287483979464e-14,0.0400286362925893,0.0400285974299581,1.0379231004801256e-06,-3.2431299399476865e-12,1.78349999999986
3.206560017510185e-10,5.94101157158633e-13,0.0400257544201589,0.0400257155639807,1.0378149991299886e-06,-3.246649910720878e-12,1.78399999999986
1.627013204719141e-09,1.991497244890894e-12,0.0400228722844831,0.040022833370976,1.038051014010154e-06,-3.2504099238550577e-12,1.78449999999986
2.7389895906893003e-13,2.7399610358358473e-13,0.040019991495621,0.0400199506570903,1.0305224599600152e-06,-3.25315989424535e-12,1.78499999999986
6.139656005821337e-10,1.310195008041859e-12,0.0400171082109987,0.0400170679371278,1.0305224534001584e-06,-3.2594198607488467e-12,1.78549999999986
0.0,0.0,0.0400142250297504,0.0400141849387737,1.0305968316699776e-06,-3.265229883350762e-12,1.78599999999986
2.4983830004821073e-09,9.75559910632029e-12,0.0400113412336554,0.0400113017069098,1.0305968255099746e-06,-3.2710498806126642e-12,1.78649999999986
1.6941849034779466e-09,4.1893988278474126e-12,0.0400084595048206,0.0400084169805248,1.020108330090138e-06,-3.2730998900804e-12,1.78699999999986
3.949112009626887e-10,1.1102022079434448e-12,0.0400055761106177,0.0400055324570573,1.0270198188800598e-06,-3.281209939171026e-12,1.78749999999986
0.0,0.0,0.0400026907835116,0.0400026484440935,1.0268007786000052e-06,-3.2840900138220164e-12,1.78799999999986
3.618736976740422e-10,8.76000660898768e-13,0.0399998053126304,0.0399997642702926,1.0268007748200428e-06,-3.2886898499590034e-12,1.78849999999986
0.0,0.0,0.0399969201547559,0.0399968797417292,1.0265754001000712e-06,-3.290760025587147e-12,1.78899999999986
0.0,0.0,0.0399940347021199,0.0399939949239081,1.026575396900157e-06,-3.294479923240945e-12,1.78949999999986
0.0,0.0,0.0399911491609285,0.0399911097626407,1.0265753935399975e-06,-3.2976000402529237e-12,1.78999999999986
1.9918829780030123e-10,3.043051921558515e-13,0.0399882634443858,0.0399882242842438,1.0265753899499873e-06,-3.301120011026115e-12,1.79049999999986
1.9790419303333806e-13,1.9790419303333806e-13,0.0399853776178182,0.0399853384936251,1.0266986489901146e-06,-3.3069098674676223e-12,1.79099999999986
0.0,0.0,0.0399824913689767,0.0399824524193974,1.0266986453500142e-06,-3.310819934182474e-12,1.79149999999986
0.0,0.0,0.0399796048424481,0.0399795660036315,1.0266986414000489e-06,-3.3148598883175895e-12,1.79199999999986
0.0,0.0,0.0399767180853129,0.0399766793234111,1.0266986375400723e-06,-3.3184598732111104e-12,1.79249999999986
5.176475199875075e-09,1.6036498518001707e-11,0.0399738310689019,0.0399737923651037,1.0266986335701576e-06,-3.322160038385369e-12,1.79299999999986
2.2674567015656955e-09,2.8851990241385295e-12,0.039970947124257,0.0399709025808566,1.0441211767801568e-06,-3.3344199797114005e-12,1.79349999999986
5.455004503662764e-12,5.455302876100632e-12,0.039968059567938,0.0399680146924663,1.050442549469996e-06,-3.342689840202251e-12,1.79399999999986
0.0,0.0,0.0399651731573076,0.039965130453636,1.050442545480132e-06,-3.3468100252981303e-12,1.79449999999986
8.52046100341397e-10,1.9845999843504103e-12,0.0399622834091615,0.0399622420784288,1.0504425410301325e-06,-3.3516000304961713e-12,1.79499999999986
1.4519635493925875e-13,1.4519635493925875e-13,0.0399593942724448,0.0399593532949476,1.0504789719799693e-06,-3.355479956390628e-12,1.79549999999986
0.0,0.0,0.0399565046936951,0.0399564644915602,1.0504789694800159e-06,-3.358800000283213e-12,1.79599999999986
0.0,0.0,0.0399536151931274,0.0399535754379244,1.050478966520144e-06,-3.3609499731912518e-12,1.79649999999986
1.5576140377504544e-10,1.7860019019266815e-13,0.0399507256160096,0.039950686142124,1.05047896404014e-06,-3.3639898592424666e-12,1.79699999999986
2.567099033345954e-10,3.443495488753001e-12,0.039947835947385,0.0399477965735139,1.050389421820147e-06,-3.363339988460279e-12,1.79749999999986
3.988095964579941e-10,1.1396994459289544e-12,0.0399449487321927,0.0399449093995064,1.0505744129499835e-06,-3.3663898491714805e-12,1.79799999999986
3.3549900357865425e-10,7.812014923835875e-13,0.0399420583901843,0.039942019083759,1.0503578653400618e-06,-3.366079984190584e-12,1.79849999999986
1.2851720382345277e-10,9.539591339091658e-14,0.0399391675760043,0.0399391283692752,1.050147374670029e-06,-3.3661398321505054e-12,1.79899999999986
2.475092804321566e-09,1.4619000454629827e-11,0.0399362765090276,0.039936237498034,1.0501873794199756e-06,-3.367499855355671e-12,1.79949999999986
3.1522054966259816e-09,1.0879394607421489e-11,0.0399333910408145,0.039933348993085,1.0397243660100874e-06,-3.3591198399240962e-12,1.79999999999986
0.0,0.0,0.0399305006878254,0.0399304557541547,1.0266862270900175e-06,-3.3563399455538434e-12,1.80049999999986
3.297484993391997e-10,5.331013408493845e-13,0.0399276068090626,0.0399275639172671,1.0266862254901688e-06,-3.3579499857799844e-12,1.80099999999986
2.1159463070574702e-13,2.1160156959965093e-13,0.0399247136912147,0.0399246720610086,1.026930545020054e-06,-3.357590030658719e-12,1.80149999999986
3.991244973411412e-10,9.051995264464097e-13,0.0399218205502303,0.0399217798808643,1.0269305434501292e-06,-3.3590899159441356e-12,1.80199999999986
0.0,0.0,0.0399189276756984,0.0399188873533165,1.026714942940028e-06,-3.3550399871490333e-12,1.80249999999986
0.0,0.0,0.0399160344053908,0.0399159945395514,1.0267149417599822e-06,-3.3558698354918537e-12,1.80299999999986
3.962198000251327e-10,2.425400158490021e-12,0.0399131410476027,0.0399131014386353,1.0267149409401086e-06,-3.356679951355135e-12,1.80349999999986
0.0,0.0,0.0399102501806444,0.0399102105234014,1.0269245751101577e-06,-3.356249956773527e-12,1.80399999999986
4.0081650498624555e-10,9.717018856214565e-13,0.0399073560327584,0.0399073166093419,1.0269245762401132e-06,-3.35504996180902e-12,1.80449999999986
0.0,0.0,0.0399044617096401,0.0399044222237088,1.0267105129001426e-06,-3.3552299393696527e-12,1.80499999999986
1.4339918141814678e-13,1.4339918141814678e-13,0.0399015669802648,0.0399015277187501,1.0267105122899536e-06,-3.356009914412539e-12,1.80549999999986
2.1173288955456115e-09,3.4648048319319003e-12,0.0398986721406322,0.0398986329987386,1.0267105095100593e-06,-3.3585799072421985e-12,1.80599999999986
3.6007140324922915e-10,1.118195813720746e-12,0.0398957790278741,0.0398957374239023,1.0191100033899673e-06,-3.3543699502064372e-12,1.80649999999986
4.2866116004014465e-09,1.3275998356210295e-11,0.0398928832656453,0.0398928422259915,1.0189600735299904e-06,-3.3517498672364088e-12,1.80699999999986
1.6445080019966696e-10,1.9369922332757028e-13,0.0398899900073676,0.0398899448136791,1.0024489004399877e-06,-3.3459899347748623e-12,1.80749999999986
1.990005382701554e-13,1.990005382701554e-13,0.0398870924462055,0.0398870493014762,1.0023517598299787e-06,-3.3444100353691164e-12,1.80799999999986
0.0,0.0,0.0398841952017586,0.0398841535344041,1.0023517627000787e-06,-3.3409798365358068e-12,1.80849999999986
2.850011893151816e-13,2.850011893151816e-13,0.0398812981095085,0.0398812572604712,1.0023517665099652e-06,-3.3379698744645525e-12,1.80899999999986
0.0,0.0,0.0398784009436034,0.0398783605552264,1.002351765200032e-06,-3.3391798440890463e-12,1.80949999999986
2.2119805986875463e-13,2.2130214327731323e-13,0.0398755036046944,0.0398754634937927,1.0023517643300683e-06,-3.340019883932288e-12,1.80999999999986
2.844178018102106e-10,5.743044928507857e-13,0.039872606061981,0.0398725661325575,1.0023517667500075e-06,-3.337400017802694e-12,1.81049999999986
8.880396418220471e-14,8.880396418220471e-14,0.0398697083852252,0.0398696684267135,1.0021717541100136e-06,-3.336899983760744e-12,1.81099999999986
0.0,0.0,0.0398668102491916,0.0398667704868134,1.0021717572301306e-06,-3.3334999257478293e-12,1.81149999999986
0.0,0.0,0.0398639118576401,0.0398638722198665,1.0021717602500674e-06,-3.3308199948178796e-12,1.81199999999986
0.0,0.0,0.0398610132098255,0.0398609736590016,1.0021717636299592e-06,-3.3275500410656633e-12,1.81249999999986
4.635508990546988e-10,8.85201634215349e-13,0.0398581142817476,0.0398580747967709,1.0021717665000592e-06,-3.3243798339133157e-12,1.81299999999986
6.889542200627652e-09,4.829470157119431e-11,0.0398552153128521,0.0398551756213756,1.0024634422300688e-06,-3.3272499339043193e-12,1.81349999999986
1.2216130190756402e-10,1.2820300376858995e-13,0.0398523245055369,0.0398522738376196,1.0908510060299997e-06,-3.345599838833202e-12,1.81399999999986
0.0,0.0,0.0398494245011689,0.039849373078614,1.0908916895700869e-06,-3.3448799285906716e-12,1.81449999999986
2.0160262348412061e-13,2.0169976799877531e-13,0.0398465232264992,0.039846472735883,1.0908916913700793e-06,-3.342559952781987e-12,1.81499999999986
0.0,0.0,0.0398436214814903,0.0398435723224689,1.0908916951300925e-06,-3.3392598582093758e-12,1.81549999999986
1.6390361290419264e-13,1.6389667401028873e-13,0.0398407195307031,0.0398406716369311,1.0908916988499901e-06,-3.3357199381162106e-12,1.81599999999986
9.769962616701378e-14,9.769962616701378e-14,0.039837817504402,0.0398377706688989,1.0908917004500557e-06,-3.3342198359903596e-12,1.81649999999986
0.0,0.0,0.0398349153515399,0.0398348693564788,1.09089170214011e-06,-3.3320798377423078e-12,1.81699999999986
3.975520954102585e-10,1.0796988303418686e-12,0.0398320130711337,0.0398319677307499,1.0908917043399562e-06,-3.3301699071952573e-12,1.81749999999986
0.0,0.0,0.0398291108557444,0.0398290658245545,1.0911113226001658e-06,-3.32976983659361e-12,1.81799999999986
4.3621009582217596e-12,4.362295247251069e-12,0.0398262081530168,0.0398261636567041,1.09111132335e-06,-3.3284299795488526e-12,1.81849999999986
0.0,0.0,0.0398233080635553,0.0398232639449965,1.0911113258200295e-06,-3.325850012059206e-12,1.81899999999986
1.1429746038515987e-13,1.1430439927906377e-13,0.0398204047192069,0.0398203608850508,1.0911113285400759e-06,-3.323309943209507e-12,1.81949999999986
3.450899010992714e-10,7.909992105759045e-13,0.0398175010291735,0.0398174574208573,1.0911113278600643e-06,-3.323829926571431e-12,1.81999999999986
2.4024830042046474e-10,4.2970488278726293e-13,0.039814597373102,0.0398145537632248,1.0913580075100782e-06,-3.324619876274304e-12,1.82049999999986
4.206898718273067e-12,4.2078007744805745e-12,0.0398116934146206,0.0398116499487119,1.0912144260001155e-06,-3.323360033349876e-12,1.82099999999985
2.4227229944440154e-10,2.396000065019166e-13,0.039808791790111,0.0398087486011762,1.091214426210017e-06,-3.3233398671894676e-12,1.82149999999985
3.7799624541534627e-13,3.7799624541534627e-13,0.0398058870859567,0.0398058439424856,1.091319108110101e-06,-3.3249000341156743e-12,1.82199999999985
5.2614290008135e-10,1.041895736353382e-12,0.0398029816329057,0.0398029387124797,1.0913191099400175e-06,-3.3232899938895333e-12,1.82249999999985
0.0,0.0,0.0398000763964897,0.0398000333343198,1.0916437726601197e-06,-3.324369859253329e-12,1.82299999999985
0.0,0.0,0.0397971706398183,0.0397971278772843,1.091643773710061e-06,-3.3235499855704953e-12,1.82349999999985
3.697596048790608e-10,6.214959102912587e-13,0.0397942647392568,0.0397942221602547,1.091643774240019e-06,-3.322489852686239e-12,1.82399999999985
0.0,0.0,0.0397913587155544,0.0397913160732882,1.0914173924900846e-06,-3.3209799927408357e-12,1.82449999999985
3.4157029982218035e-10,6.795050633279232e-13,0.0397884521230946,0.0397884097090959,1.0914173932800343e-06,-3.320909953280493e-12,1.82499999999985
6.237112798457289e-09,1.745689703902542e-11,0.0397855454953685,0.0397855030408534,1.0912049400900112e-06,-3.3209799927408357e-12,1.82549999999985
0.0,0.0,0.0397826425530117,0.0397825932619269,1.1090093957201019e-06,-3.3232899938895333e-12,1.82599999999985
1.4829729805265757e-10,1.9699519793192621e-13,0.0397797330236867,0.0397796861627607,1.1090093972199871e-06,-3.3223098751256064e-12,1.82649999999985
0.0,0.0,0.0397768239993003,0.0397767788386885,1.1090614877200863e-06,-3.3217699424437086e-12,1.82699999999985
1.5451079998785033e-10,2.1380119896718952e-13,0.039773915059056,0.0397738710902813,1.1090614892999857e-06,-3.320609846119149e-12,1.82749999999985
0.0,0.0,0.0397710062280562,0.0397709629353567,1.1091167869401505e-06,-3.3206898602394785e-12,1.82799999999985
0.0,0.0,0.0397680971632892,0.0397680544321603,1.1091167881600947e-06,-3.3192298735940096e-12,1.82849999999985
0.0,0.0,0.0397651879332138,0.0397651455762818,1.1091167892399601e-06,-3.318400025251189e-12,1.82899999999985
1.1320111514834252e-13,1.1320111514834252e-13,0.0397622784795777,0.0397622363805554,1.1091167899000224e-06,-3.3172900190669985e-12,1.82949999999985
2.360247698673934e-09,6.023702370239192e-12,0.0397593687575846,0.039759326841594,1.1091167912600456e-06,-3.316139897402426e-12,1.82999999999985
2.2420260092914646e-13,2.2419566203524255e-13,0.0397564608337524,0.0397564160905708,1.1003998631200183e-06,-3.310919897622777e-12,1.83049999999985
2.198288009958027e-10,2.642955299059224e-13,0.039753549724522,0.0397535058774792,1.1003998637399651e-06,-3.3105300185215514e-12,1.83099999999985
1.0289685770104029e-13,1.029037965949442e-13,0.0397506385687297,0.0397505953718979,1.1005300807999732e-06,-3.3114299063247143e-12,1.83149999999985
2.8223460998844097e-09,8.554199015797792e-12,0.0397477271563619,0.0397476845563785,1.1005300820101597e-06,-3.3101000239399436e-12,1.83199999999985
0.0,0.0,0.0397448177610496,0.0397447721503669,1.112291444120084e-06,-3.3131399099911585e-12,1.83249999999985
0.0,0.0,0.0397419051066259,0.0397418607321745,1.1122914459300512e-06,-3.3111599399837655e-12,1.83299999999985
2.431901902077982e-12,2.4323945635451594e-12,0.03973899255595,0.0397389490938214,1.1122914473100237e-06,-3.3097999167785996e-12,1.83349999999985
1.791993012312254e-10,6.634970350916092e-13,0.0397360821602786,0.0397360392364516,1.112291448529968e-06,-3.308269890672788e-12,1.83399999999985
5.433929799181225e-09,1.755700446137709e-11,0.0397331694221859,0.0397331267011171,1.1123947808600737e-06,-3.3084800090538158e-12,1.83449999999985
0.0,0.0,0.0397302599103459,0.0397302111721257,1.1290011449600987e-06,-3.3136698680130694e-12,1.83499999999985
0.0,0.0,0.0397273445495571,0.0397272979989069,1.1290011447100817e-06,-3.3140799132747034e-12,1.83549999999985
0.0,0.0,0.0397244296005273,0.0397243847270727,1.1290011443800506e-06,-3.314419919075995e-12,1.83599999999985
0.0,0.0,0.0397215148851192,0.039721471075844,1.1290011442100477e-06,-3.3143299302956786e-12,1.83649999999985
2.0509982601168986e-13,2.0509982601168986e-13,0.0397186001928666,0.0397185570433382,1.1290011438800165e-06,-3.3147499502172995e-12,1.83699999999985
0.0,0.0,0.0397156853617665,0.0397156426263912,1.1290011442399717e-06,-3.3146499867769963e-12,1.83749999999985
4.1783099896663956e-10,1.2293013829101085e-12,0.0397127702866984,0.0397127278188091,1.1290011445700028e-06,-3.314309980975705e-12,1.83799999999985
0.0,0.0,0.0397098552235379,0.0397098127251339,1.1292057517000697e-06,-3.3156398633604756e-12,1.83849999999985
4.53685619627997e-09,1.848789871194967e-11,0.0397069395866391,0.0397068973455021,1.1292057529299886e-06,-3.314509907856311e-12,1.83899999999985
0.0,0.0,0.0397040294466545,0.0397039822090706,1.1123007840499553e-06,-3.3119800305070335e-12,1.83949999999985
5.27919850196179e-09,1.620849982009176e-11,0.0397011113370227,0.0397010659801481,1.112300782520146e-06,-3.313109986011198e-12,1.83999999999985
3.423268959967807e-10,4.4020342926387457e-13,0.0396981968907344,0.0396981468392824,1.1298669922599897e-06,-3.3143498796156523e-12,1.84049999999985
1.464348017843342e-10,2.2489024531502366e-12,0.0396952775792746,0.0396952301771502,1.129870093430135e-06,-3.3077698566308378e-12,1.84099999999985
0.0,0.0,0.0396923627796602,0.0396923172811256,1.1297838699399817e-06,-3.305650024543194e-12,1.84149999999985
2.8704640053778263e-10,5.350025977790551e-13,0.0396894465699633,0.0396894022266773,1.1297838709201004e-06,-3.304729970579623e-12,1.84199999999985
0.0,0.0,0.0396865289905074,0.0396864851196609,1.1295642629600283e-06,-3.3026500371319267e-12,1.84249999999985
3.5739865997252984e-09,1.1767697927211884e-11,0.0396836104781184,0.0396835670904468,1.129564263890057e-06,-3.3014298760070115e-12,1.84299999999985
0.0,0.0,0.0396806944715912,0.0396806469751434,1.1427555065000091e-06,-3.307079870368268e-12,1.84349999999985
0.0,0.0,0.0396777743206466,0.0396777280644866,1.1427555056801354e-06,-3.3082399666928275e-12,1.84399999999985
0.0,0.0,0.0396748542043465,0.0396748090017873,1.1427555046000532e-06,-3.3090199417357136e-12,1.84449999999985
0.0,0.0,0.0396719340646686,0.0396718895961081,1.1427555031101426e-06,-3.309999843659206e-12,1.84499999999985
3.998446018727009e-10,1.11699538507537e-12,0.0396690137977252,0.0396689698425825,1.1427555026001339e-06,-3.3112499287640818e-12,1.84549999999985
0.0,0.0,0.0396660935518604,0.0396660497647473,1.142965333000151e-06,-3.3135699045727662e-12,1.84599999999985
2.2840063174101033e-13,2.2849777625566503e-13,0.0396631727710219,0.0396631293937399,1.1429653316900011e-06,-3.3149598517578927e-12,1.84649999999985
0.0,0.0,0.0396602517397005,0.0396602086350971,1.1429653300300876e-06,-3.3164599538837436e-12,1.84699999999985
0.0,0.0,0.0396573303925347,0.0396572874832117,1.1429653285900503e-06,-3.317999954649542e-12,1.84749999999985
0.0,0.0,0.0396544087869601,0.0396543660245441,1.1429653270101509e-06,-3.319569879395301e-12,1.84799999999985
2.6348560139277666e-10,2.899597228989137e-12,0.0396514868911561,0.0396514442428332,1.142965325390136e-06,-3.3211198548210863e-12,1.84849999999985
0.0,0.0,0.0396485671837764,0.0396485244756143,1.1427944418100633e-06,-3.3216500296834317e-12,1.84899999999985
0.0,0.0,0.039645644436398,0.0396456018926793,1.1427944401299836e-06,-3.3234799461101527e-12,1.84949999999985
1.8911594026893574e-09,3.4622998912325897e-12,0.0396427213043154,0.0396426788638361,1.1427944384600954e-06,-3.3254599161175458e-12,1.84999999999985
2.3108970292895492e-10,2.039965418809686e-13,0.0396397997726516,0.0396397550854247,1.1358711323600224e-06,-3.3195499300753273e-12,1.85049999999985
1.5889026205861967e-12,1.5889997651008514e-12,0.0396368757608751,0.0396368315573628,1.1360401871000642e-06,-3.321839981904051e-12,1.85099999999985
2.931346970713733e-10,6.085965065238952e-13,0.0396339529490254,0.0396339093644477,1.1360401856201283e-06,-3.3233799826698496e-12,1.85149999999985
5.24179498417876e-10,6.919048667342054e-13,0.0396310286047047,0.039630985267401,1.1358558132301601e-06,-3.324259921153039e-12,1.85199999999985
5.0476012258826586e-12,5.048600426604821e-12,0.0396281039383678,0.0396280606533758,1.1359523718100853e-06,-3.3266200124421053e-12,1.85249999999985
3.7879960279596503e-10,9.6590097031779e-13,0.0396251814778665,0.0396251385945812,1.1359523650201608e-06,-3.3332399340668672e-12,1.85299999999985
2.8116882988538094e-09,1.007940259034612e-11,0.0396222558631159,0.0396222130174862,1.1357263698501003e-06,-3.336589901939413e-12,1.85349999999985
1.7397790152973158e-10,3.1140021117259664e-12,0.0396193335855463,0.0396192865244238,1.1790900715799926e-06,-3.3583700057016053e-12,1.85399999999985
1.717001540946228e-12,1.717299913384096e-12,0.0396164101840763,0.0396163628183938,1.1789932132901578e-06,-3.3588099749432e-12,1.85449999999985
7.19979631469414e-14,7.19979631469414e-14,0.0396134851158138,0.0396134381140087,1.178993212060022e-06,-3.3599800459277462e-12,1.85499999999985
0.0,0.0,0.0396105578486485,0.0396105112826193,1.1789932112100075e-06,-3.36090985771087e-12,1.85549999999985
1.700029006457271e-13,1.699959617518232e-13,0.039607630253434,0.0396075840736543,1.1789932098499843e-06,-3.3625600134173927e-12,1.85599999999985
0.0,0.0,0.0396047025055857,0.0396046566436686,1.1789932081200313e-06,-3.3639898592424666e-12,1.85649999999985
4.383993168488587e-13,4.385034002574173e-13,0.0396017745227748,0.0396017289209173,1.1789932057701315e-06,-3.366079984190584e-12,1.85699999999985
1.1862514005811509e-08,1.0637330599694295e-10,0.0395988462659119,0.039598800880769,1.1789932016000731e-06,-3.370569882227281e-12,1.85749999999985
1.3395071024602245e-09,0.0,0.0395959327950865,0.0395958677408145,1.3202523729599538e-06,-3.3978798507500185e-12,1.85799999999985
4.3325409926353586e-10,1.1863010573875954e-12,0.0395930047295434,0.0395929373228434,1.3254647562700814e-06,-3.400359854799362e-12,1.85849999999985
2.498838011510962e-10,4.028999356364693e-13,0.0395900733216483,0.0395900079799247,1.325671005970126e-06,-3.40435991029453e-12,1.85899999999985
1.807154759864149e-08,2.0659579602622102e-10,0.0395871412428042,0.0395870787313841,1.3254817683200533e-06,-3.407579990746812e-12,1.85949999999985
0.0,0.0,0.0395842333187009,0.0395841430233431,1.5468057183601423e-06,-3.4294099678089385e-12,1.85999999999985
3.986740035322178e-10,8.035030973907453e-13,0.0395813005414446,0.039581210857008,1.5468057159200368e-06,-3.4314998759166215e-12,1.86049999999985
5.153301396720877e-12,5.154397741957695e-12,0.0395783654489378,0.039578280108313,1.5470248823901654e-06,-3.433449921944054e-12,1.86099999999985
2.8458859574476136e-10,5.220962551177877e-13,0.0395754329950845,0.0395753528574327,1.5470248779501407e-06,-3.437829881880461e-12,1.86149999999985
0.0,0.0,0.0395724973853472,0.0395724216466831,1.5472392452401187e-06,-3.442199867156881e-12,1.86199999999985
0.0,0.0,0.0395695619400372,0.0395694900364982,1.5472392416000184e-06,-3.4458499421907707e-12,1.86249999999985
0.0,0.0,0.0395666271412808,0.0395665582528408,1.5472392381999604e-06,-3.4501099893669007e-12,1.86299999999985
4.242994844361192e-13,4.242994844361192e-13,0.0395636927518979,0.0395636262104015,1.547239234190147e-06,-3.453899926481041e-12,1.86349999999985
0.0,0.0,0.0395607585190737,0.0395606938006588,1.547239228310085e-06,-3.459579844822258e-12,1.86399999999985
0.0,0.0,0.0395578242519287,0.0395577609551265,1.5472392223599835e-06,-3.465709923905491e-12,1.86449999999985
2.350966643582808e-13,2.351036032521847e-13,0.0395548899880942,0.0395548278100417,1.5472392163001607e-06,-3.4716498339276702e-12,1.86499999999985
0.0,0.0,0.0395519555835957,0.0395518942983977,1.5472392124299926e-06,-3.475719928883181e-12,1.86549999999985
4.76149469852416e-09,1.4128004321989351e-11,0.0395490209384798,0.0395489603790626,1.5472392081001228e-06,-3.4800198746992583e-12,1.86599999999985
3.410122600966403e-09,1.182830222656861e-11,0.0395460891994103,0.0395460238955152,1.5300244995400045e-06,-3.4792000010164248e-12,1.86649999999985
8.006997842535668e-13,8.006997842535668e-13,0.0395431549919841,0.0395430879076649,1.5162987895601682e-06,-3.478049879351852e-12,1.86699999999985
0.0,0.0,0.0395402184321492,0.0395401543623992,1.5162987866000795e-06,-3.481229844323752e-12,1.86749999999985
1.5261260311039138e-10,1.62606039744162e-13,0.0395372814991972,0.0395372194925248,1.516298783600092e-06,-3.4842699472154015e-12,1.86799999999985
0.0,0.0,0.0395343447902083,0.0395342839849004,1.51620206060004e-06,-3.4863099820231502e-12,1.86849999999985
0.0,0.0,0.0395314079373285,0.0395313480384502,1.51620205748014e-06,-3.489869851436289e-12,1.86899999999985
0.0,0.0,0.0395284709402498,0.0395284116881089,1.5162020540601326e-06,-3.4932699094492037e-12,1.86949999999985
1.928000301076871e-09,5.7880020221112716e-12,0.039525533700885,0.0395254749567965,1.5162020500800264e-06,-3.4966599928021314e-12,1.86999999999985
0.0,0.0,0.0395225979442464,0.0395225371145197,1.5237921667200435e-06,-3.505470002815314e-12,1.87049999999985
0.0,0.0,0.0395196595286794,0.0395195996176823,1.5237921625200612e-06,-3.50932000472981e-12,1.87099999999985
1.6048660317347085e-10,8.179568133925841e-14,0.0395167208879596,0.0395166618414901,1.5237921581600505e-06,-3.513659849185835e-12,1.87149999999985
6.647196681974776e-12,6.647599137821203e-12,0.0395137821127088,0.0395137236592408,1.5238667778101362e-06,-3.5189498884258263e-12,1.87199999999985
0.0,8.619008284860286e-13,0.0395108467422212,0.0395107888965595,1.5238667793299708e-06,-3.5172099607794216e-12,1.87249999999985
7.283461958551563e-10,5.46902800824256e-13,0.0395079068854995,0.0395078495261467,1.523866780689994e-06,-3.5145198383490506e-12,1.87299999999985
1.2381630443147884e-10,1.438987817792281e-13,0.0395049671448426,0.0395049098366374,1.5237142787500983e-06,-3.515169925971673e-12,1.87349999999985
1.3590517600192698e-13,1.3589823710802307e-13,0.0395020268493354,0.0395019700521745,1.5237456533899636e-06,-3.515269889411976e-12,1.87399999999985
0.0,4.1550096696596484e-13,0.0394990863370081,0.0394990300009741,1.523745650950075e-06,-3.518029834462255e-12,1.87449999999985
2.4647629770502277e-10,0.0,0.0394961455853033,0.0394960895858829,1.5237456480700004e-06,-3.518999978566195e-12,1.87499999999985
2.487346023594128e-10,2.4379803731378047e-13,0.0394932047028047,0.0394931488865953,1.5239328264300515e-06,-3.5187300122252463e-12,1.87549999999985
0.0,0.0,0.0394902634300938,0.0394902077930272,1.5237856485501421e-06,-3.5171999861194347e-12,1.87599999999985
0.0,0.0,0.0394873216118441,0.03948726631852,1.523785649479954e-06,-3.5161199039152047e-12,1.87649999999985
0.0,0.0,0.0394843795167316,0.0394843244897365,1.5237856498800245e-06,-3.515409968332661e-12,1.87699999999985
3.8390129963872255e-10,9.943018630664824e-13,0.0394814370973064,0.039481382295304,1.5237856508100531e-06,-3.514339860788418e-12,1.87749999999985
1.2495040419002734e-10,1.4439838214030942e-13,0.0394784945336487,0.0394784397364149,1.5235601641401357e-06,-3.5133799081848993e-12,1.87799999999985
0.0,0.0,0.0394755514092262,0.0394754968561967,1.5235962390999953e-06,-3.514239897348115e-12,1.87849999999985
5.391323297521122e-09,1.595669429921287e-11,0.0394726078663774,0.0394725535837331,1.5235962386201275e-06,-3.5144198749087474e-12,1.87899999999985
1.80279596806443e-10,2.3619994848900205e-13,0.0394696674338295,0.0394696073093716,1.5413113711500864e-06,-3.518229978183296e-12,1.87949999999985
6.779993233507753e-14,6.779993233507753e-14,0.0394667213659755,0.0394666635001846,1.5412003942600824e-06,-3.515409968332661e-12,1.87999999999985
2.0800028366352308e-13,2.0800028366352308e-13,0.0394637755993443,0.0394637194503965,1.5412003936401356e-06,-3.5159100023746115e-12,1.88049999999985
3.233940892855003e-13,3.234981726940589e-13,0.0394608299537904,0.039460774791613,1.5412003962400524e-06,-3.513590026565927e-12,1.88099999999985
1.9040465037978294e-09,6.683098519033592e-12,0.0394578841294911,0.0394578295458896,1.5412003989999975e-06,-3.5105900391546596e-12,1.88149999999985
1.9456710548260148e-10,2.7410018699214334e-13,0.0394549399343679,0.0394548831078984,1.5329469327700958e-06,-3.501839877101398e-12,1.88199999999985
2.9305349813490977e-10,5.544939507551305e-13,0.0394519931425766,0.039451937031665,1.5328325412399934e-06,-3.496040045999904e-12,1.88249999999985
0.0,0.0,0.0394490461868517,0.0394489907309134,1.5326062670899688e-06,-3.4903698854782395e-12,1.88299999999985
7.039507865513883e-14,7.040201754904274e-14,0.0394460988666584,0.0394460441131759,1.5326062715200189e-06,-3.4860300410222145e-12,1.88349999999985
1.5992379642781884e-10,2.1029705754571637e-13,0.0394431513571473,0.0394430970919426,1.5326062773599654e-06,-3.4806699623218806e-12,1.88399999999985
0.0,0.0,0.0394402036596596,0.0394401496578198,1.5326762195699752e-06,-3.4794500180374e-12,1.88449999999985
0.0,0.0,0.0394372555449919,0.0394372018707598,1.5326762219901313e-06,-3.4766998308066732e-12,1.88499999999985
4.002057019114602e-10,1.1199027816211071e-12,0.0394343071332338,0.0394342537017846,1.5326762240301661e-06,-3.474259942237712e-12,1.88549999999985
4.0594410471994635e-10,1.1136022659563594e-12,0.039431358614249,0.0394313051683534,1.5328862611699735e-06,-3.473789832175722e-12,1.88599999999985
4.453277399618649e-09,1.1672801614182049e-11,0.0394284096854327,0.0394283563175801,1.533099480730037e-06,-3.472000031229383e-12,1.88649999999985
0.0,0.0,0.0394254638180467,0.0394254053899372,1.5509297474399636e-06,-3.4799498352389158e-12,1.88699999999985
4.986078397384297e-09,1.438209967785653e-11,0.0394225125813139,0.0394224558569085,1.5509297488899756e-06,-3.4785598880537894e-12,1.88749999999985
0.0,0.0,0.0394195646654282,0.0394195037202269,1.5334267552500214e-06,-3.4692899594790383e-12,1.88799999999985
1.4907319823009857e-10,1.5220463778220505e-13,0.0394166118519852,0.0394165537120871,1.5334267585301667e-06,-3.4660698790267563e-12,1.88849999999985
2.5057955016505318e-09,6.153501319605681e-12,0.0394136597360227,0.0394136033350945,1.53332573813998e-06,-3.461659995110389e-12,1.88899999999985
1.8634866011391082e-09,4.9137985347336155e-12,0.0394107115022689,0.0394106518988879,1.5995150455900761e-06,-3.4802599170602466e-12,1.88949999999985
1.0570017083821881e-13,1.0570017083821881e-13,0.0394077618367639,0.0394076995404365,1.6072403225401207e-06,-3.4807400017822232e-12,1.88999999999985
3.009546015175779e-10,6.352973702661302e-13,0.0394048093403592,0.0394047476202206,1.6072403277000557e-06,-3.475439987882245e-12,1.89049999999985
4.1391139821156386e-10,1.4865053632462377e-12,0.039401856600625,0.0394017953961994,1.6070504373899824e-06,-3.471060027945838e-12,1.89099999999985
2.306462035250867e-10,3.75997843971021e-13,0.0393989058631554,0.0393988451485639,1.607255148779966e-06,-3.4683599308554802e-12,1.89149999999985
1.2988659453538887e-10,1.1939060851062777e-12,0.0393959522685783,0.0393958921254642,1.607112487670044e-06,-3.4611599610684385e-12,1.89199999999985
0.0,0.0,0.0393929993544156,0.0393929397571378,1.6072740755799803e-06,-3.454469999983334e-12,1.89249999999985
1.752001321797536e-13,1.752001321797536e-13,0.0393900448620168,0.039389985821701,1.6072740825899979e-06,-3.447519830376833e-12,1.89299999999985
1.9700213682583012e-13,1.9709928134048482e-13,0.0393870899946573,0.0393870314252558,1.607274088249967e-06,-3.4419999402762746e-12,1.89349999999985
6.492984296058157e-09,1.8250095878968864e-11,0.0393841348110322,0.039384076658852,1.6072740942200178e-06,-3.4360799795740693e-12,1.89399999999985
0.0,1.4230283618132944e-13,0.0393811859061393,0.0393811209702805,1.6247411773200222e-06,-3.434389925227599e-12,1.89449999999985
6.574268400505456e-09,2.442649554845744e-11,0.0393782289969867,0.0393781667925026,1.624741181869985e-06,-3.428549978645723e-12,1.89499999999985
6.624846990432864e-10,1.196195920094567e-12,0.039375283553523,0.0393752096282668,1.4153634346901652e-06,-3.4031100420300886e-12,1.89549999999985
0.0,6.489947468324431e-14,0.0393723307257199,0.0393722531777701,1.4157911961700485e-06,-3.3964799289049052e-12,1.89599999999985
7.191126999428477e-10,1.7520984663121908e-12,0.0393693752047221,0.039369296726058,1.4157912038600777e-06,-3.3886600123156363e-12,1.89649999999985
0.0,0.0,0.0393664183968122,0.039366339881586,1.4153564560101615e-06,-3.3789099990189086e-12,1.89699999999985
1.5629600044753111e-09,3.811298499023508e-12,0.0393634599137329,0.0393633827194833,1.4153564641000444e-06,-3.3710098514688758e-12,1.89749999999985
1.0915990333870695e-12,1.0916961779017242e-12,0.039360502452076,0.0393604246195044,1.4085943717500032e-06,-3.3598299923470742e-12,1.89799999999985
0.0,0.0,0.0393575441946,0.0393574683901819,1.4085943768899888e-06,-3.354789970128058e-12,1.89849999999985
3.737982146034824e-13,3.738953591181371e-13,0.0393545848241664,0.0393545110082676,1.408594381870163e-06,-3.3493199533274343e-12,1.89899999999985
3.475296439514608e-12,3.4756988953610346e-12,0.0393516244583857,0.0393515524174715,1.4085943851899901e-06,-3.346539842116747e-12,1.89949999999985
0.0,0.0,0.0393486661622832,0.0393485956907169,1.4085943889500033e-06,-3.3423498344009595e-12,1.89999999999985
1.5730472480157687e-13,1.5730472480157687e-13,0.03934570484514,0.0393456357659417,1.4085943931701518e-06,-3.338579846606793e-12,1.90049999999985
3.044994811851609e-13,3.044994811851609e-13,0.0393427431231251,0.0393426752860862,1.4085943960300603e-06,-3.335439997115275e-12,1.90099999999985
0.0,0.0,0.0393397812394878,0.0393397145163319,1.408594400249992e-06,-3.331169975279158e-12,1.90149999999985
0.0,0.0,0.0393368191505179,0.0393367534307831,1.4085944045800786e-06,-3.3270699563436867e-12,1.90199999999985
3.56361100350977e-10,4.4970277501832356e-13,0.0393338568940546,0.0393337920817221,1.4085944087900357e-06,-3.3228398331475173e-12,1.90249999999985
1.4332370013026008e-10,1.1100148578080393e-13,0.0393308946023216,0.0393308303955682,1.4086311148600768e-06,-3.318529912671453e-12,1.90299999999985
3.8990338735445107e-13,3.8990338735445107e-13,0.0393279318199186,0.0393278683925539,1.4086844536799828e-06,-3.3143199556356917e-12,1.90349999999985
5.211505303692743e-09,1.4518795887763503e-11,0.0393249685862363,0.039324905941914,1.4086844572201197e-06,-3.3105300185215514e-12,1.90399999999985
3.8249958755898206e-13,3.8260367096754067e-13,0.0393220083239004,0.0393219406141459,1.3909162084200979e-06,-3.300719940424468e-12,1.90449999999985
0.0,0.0,0.0393190425456916,0.0393189775134172,1.390916208030002e-06,-3.301509890127341e-12,1.90499999999985
0.0,0.0,0.0393160772818175,0.0393160141594792,1.3909162078901399e-06,-3.302019898829278e-12,1.90549999999985
0.0,0.0,0.0393131122365115,0.039313050330211,1.3909162074601453e-06,-3.3019999495093044e-12,1.90599999999985
1.4344500587348818e-10,1.3779949403769365e-13,0.0393101471121137,0.0393100860353898,1.3909162066799534e-06,-3.3026198963115316e-12,1.90649999999985
3.0730819972069057e-10,3.763031553027929e-13,0.0393071818473473,0.0393071213081884,1.3908098843900055e-06,-3.3020899382896207e-12,1.90699999999985
0.0,0.0,0.039304216301116,0.0393041561417505,1.3910493656501318e-06,-3.301759907148316e-12,1.90749999999985
0.0,0.0,0.0393012501714426,0.0393011905780547,1.3910493672100819e-06,-3.3008899433251138e-12,1.90799999999985
1.621437983878593e-10,1.3500311979441904e-13,0.0392982837715513,0.0392982246259506,1.3910493677200906e-06,-3.2997198723405674e-12,1.90849999999985
2.327027459614328e-13,2.327027459614328e-13,0.0392953171570257,0.0392952582787118,1.390800664999997e-06,-3.297129930190934e-12,1.90899999999985
0.0,0.0,0.039292349997658,0.0392922915001161,1.3908006662201582e-06,-3.29581002246615e-12,1.90949999999985
0.0,4.2849751524798307e-13,0.0392893824706864,0.0392893242942132,1.3908006677300182e-06,-3.2946798501215513e-12,1.90999999999985
6.296067799060889e-09,1.4615302024179044e-11,0.0392864146187712,0.0392863567121703,1.3908006689100638e-06,-3.29115987934836e-12,1.91049999999985
0.0,0.0,0.0392834503185437,0.0392833861506569,1.4085192290300488e-06,-3.29115987934836e-12,1.91099999999985
0.0,0.0,0.0392804795795107,0.0392804181469434,1.4085192319699714e-06,-3.2884699737584233e-12,1.91149999999984
2.7724500473169655e-10,4.910030715343794e-13,0.0392775093869509,0.0392774498114149,1.4085192345399643e-06,-3.2855198596470903e-12,1.91199999999984
1.7295809923156824e-10,1.6180112805130875e-13,0.0392745395469741,0.0392744808764859,1.4087417933999775e-06,-3.284789974744573e-12,1.91249999999984
0.0,0.0,0.0392715695071736,0.0392715114608559,1.4088302309101138e-06,-3.285620039927828e-12,1.91299999999984
3.622845981543499e-10,9.051995264464097e-13,0.0392685991058426,0.0392685415721801,1.4088302309101138e-06,-3.285439845526761e-12,1.91349999999984
3.4926991854256073e-12,3.493705325041674e-12,0.0392656286297018,0.0392655712491117,1.4086123407300397e-06,-3.283179934518432e-12,1.91399999999984
0.0,0.0,0.0392626601064754,0.039262603106561,1.4086123433900213e-06,-3.2805000035884824e-12,1.91449999999984
0.0,0.0,0.0392596885919953,0.0392596318543752,1.4086123466101018e-06,-3.2776299035974787e-12,1.91499999999984
0.0,0.0,0.0392567166066091,0.0392566600689103,1.408612349500151e-06,-3.274840034567239e-12,1.91549999999984
2.984031008401722e-10,1.396539828224519e-11,0.0392537443544744,0.039253687981055,1.4086123518600255e-06,-3.2720200247166042e-12,1.91599999999984
5.543951596409524e-09,2.6895152771544417e-14,0.0392507719444937,0.0392507130234534,1.4083836584900117e-06,-3.2642799054072302e-12,1.91649999999984
0.0,0.0,0.0392478024021845,0.0392477405335808,1.3904624771899927e-06,-3.2637499473853193e-12,1.91699999999984
0.0,0.0,0.0392448270964778,0.0392447676837767,1.3904624786200553e-06,-3.262419848160114e-12,1.91749999999984
0.0,0.0,0.0392418522897764,0.039241794280844,1.3904624799501546e-06,-3.2610299009749877e-12,1.91799999999984
1.701000451603818e-13,1.702943341896912e-13,0.0392388776206775,0.0392388203750814,1.3904624814699892e-06,-3.2595200410295844e-12,1.91849999999984
0.0,0.0,0.0392359027859067,0.0392358459796851,1.3904624842199596e-06,-3.256530028278304e-12,1.91899999999984
0.0,0.0,0.039232927666092,0.0392328711390435,1.3904624878401106e-06,-3.253309947826022e-12,1.91949999999984
2.1700002905689075e-13,2.1710411246544936e-13,0.0392299522349372,0.0392298959054171,1.3904624902700245e-06,-3.250540028115756e-12,1.91999999999984
0.0,0.0,0.0392269764242422,0.0392269202479628,1.3904624936601079e-06,-3.2476400041447917e-12,1.92049999999984
3.973513046373611e-10,1.0850972897991085e-12,0.0392240001890204,0.0392239441397983,1.3904624966100051e-06,-3.2443299349121935e-12,1.92099999999984
0.0,0.0,0.0392210238051118,0.039220967666753,1.3902426126699563e-06,-3.240409893537355e-12,1.92149999999984
0.0,0.0,0.0392180467522419,0.0392179908478658,1.3902426160301157e-06,-3.237100041145191e-12,1.92199999999984
3.831746094029587e-09,1.0961398455577864e-11,0.0392150693528255,0.0392150135954283,1.3902426186499818e-06,-3.233770022592619e-12,1.92249999999984
4.0193050276915443e-10,1.1162043511703246e-12,0.0392120942434649,0.0392120342381933,1.4052152645500048e-06,-3.2368799481041766e-12,1.92299999999984
0.0,0.0,0.0392091150727034,0.0392090563122523,1.4054326540301199e-06,-3.2365798409428326e-12,1.92349999999984
6.0295836032397965e-09,1.4188296371120401e-11,0.0392061357223062,0.0392060781228286,1.405432655420067e-06,-3.234949851396718e-12,1.92399999999984
0.0,0.0,0.0392031610690126,0.0392030978411374,1.387443439599973e-06,-3.2272199235877652e-12,1.92449999999984
1.060124960039488e-08,4.9777897082048383e-11,0.0392001794823001,0.0392001190177365,1.3874434430000311e-06,-3.223809890914864e-12,1.92499999999984
0.0,0.0,0.0391972098352144,0.0391971355366407,1.2718343800600072e-06,-3.1958700009299124e-12,1.92549999999984
0.0,0.0,0.0391942275983858,0.0391941549279983,1.271834383770147e-06,-3.192199976576049e-12,1.92599999999984
4.0152579872110294e-10,1.1188064363842898e-12,0.0391912450883833,0.0391911746638673,1.2718343874200053e-06,-3.1883798986415135e-12,1.92649999999984
3.089098005171209e-10,6.675979213888183e-13,0.0391882628069513,0.0391881940490189,1.2716174191101503e-06,-3.1836499582438282e-12,1.92699999999984
0.0,0.0,0.0391852803421721,0.039185212971063,1.2714229837200528e-06,-3.1790499052664067e-12,1.92749999999984
6.2086965013641304e-09,1.3805498411123551e-11,0.0391822975205402,0.039182231399994,1.271422987590004e-06,-3.17538985557253e-12,1.92799999999984
5.691121900130991e-09,1.3922800412569103e-11,0.0391793182714606,0.0391792466498354,1.2529333925800044e-06,-3.168300040726213e-12,1.92849999999984
0.0,0.0,0.0391763366734664,0.039176262121563,1.2333189949600108e-06,-3.16050983127647e-12,1.92899999999984
2.6779967132739557e-13,2.6779967132739557e-13,0.0391733499443954,0.0391732797899016,1.2333189995201652e-06,-3.1560598318797206e-12,1.92949999999984
0.0,0.0,0.0391703641771834,0.0391702968109499,1.233319003879959e-06,-3.151649947963353e-12,1.92999999999984
0.0,0.0,0.0391673788429504,0.0391673131285778,1.233319008170147e-06,-3.14739987544721e-12,1.93049999999984
2.7661440013537764e-09,6.26110274737357e-12,0.0391643935730083,0.0391643289083215,1.233319012689969e-06,-3.143009940850816e-12,1.93099999999984
3.665402981134491e-10,9.268974476839276e-13,0.0391614104167029,0.039161343266904,1.2427042433000007e-06,-3.1441700371753756e-12,1.93149999999984
2.1900536939511994e-13,2.1899843050121603e-13,0.0391584241297324,0.0391583581420537,1.2424853878100633e-06,-3.1392399530566495e-12,1.93199999999984
0.0,0.0,0.0391554374073382,0.0391553726841261,1.2424853924901304e-06,-3.1344098323782266e-12,1.93249999999984
4.00603161754276e-13,4.00603161754276e-13,0.0391524504990507,0.0391523866928488,1.242485397050068e-06,-3.1298698442011608e-12,1.93299999999984
0.0,0.0,0.0391494633370921,0.0391494002203018,1.242485401480118e-06,-3.1257598506057027e-12,1.93349999999984
5.950127994480692e-09,1.5080402204770138e-11,0.0391464758193012,0.039146413245081,1.242485405190041e-06,-3.121629907690271e-12,1.93399999999984
5.026924987383552e-10,7.258985079694469e-13,0.0391434917377223,0.0391434232133818,1.2607363058299986e-06,-3.123630043858072e-12,1.93449999999984
2.256330053351796e-10,3.596012376760882e-13,0.0391405017948637,0.0391404357471052,1.261102031840022e-06,-3.122610026454198e-12,1.93499999999984
1.0333336804280169e-08,1.4096500355886832e-10,0.0391375120905573,0.0391374479954871,1.2609436343699685e-06,-3.1173798351741278e-12,1.93549999999984
1.6671229674525279e-10,2.393016340640486e-13,0.0391345381595566,0.0391344521428156,1.4803547477900553e-06,-3.1316598619879343e-12,1.93599999999984
1.6232059446563696e-10,2.0079771179126737e-13,0.0391315481693684,0.0391314610804358,1.480428958639977e-06,-3.1275398937324894e-12,1.93649999999984
0.0,0.0,0.039128556376168,0.0391284718383592,1.480338251449954e-06,-3.1216999471506135e-12,1.93699999999984
0.0,0.0,0.0391255641485254,0.0391254825697604,1.4803382555300237e-06,-3.117259922413851e-12,1.93749999999984
0.0,0.0,0.0391225718854883,0.0391224927540127,1.4803382600400879e-06,-3.113149928818393e-12,1.93799999999984
0.0,0.0,0.0391195795232369,0.0391195023415611,1.48033826418998e-06,-3.1086899547616564e-12,1.93849999999984
2.840332968823134e-10,4.0689673852511987e-13,0.0391165869710937,0.0391165113760474,1.4803382685901062e-06,-3.1044498569055e-12,1.93899999999984
1.265624965940404e-10,1.412966965652629e-13,0.0391135942928219,0.0391135198752428,1.4801545942901614e-06,-3.0990099809252714e-12,1.93949999999984
3.0657260063904346e-10,2.396000065019166e-12,0.039110601151685,0.0391105279216792,1.4801931563900722e-06,-3.0952699171110654e-12,1.93999999999984
4.495690403283348e-09,1.1832000657019393e-11,0.0391076102323481,0.0391075379422122,1.4804392407300436e-06,-3.091470005336938e-12,1.94049999999984
2.847028168773136e-13,2.847999613919683e-13,0.0391046192499027,0.0391045431046322,1.4969319002699783e-06,-3.0923299945001537e-12,1.94099999999984
0.0,0.0,0.039101623285346,0.0391015496918009,1.4969319044901268e-06,-3.087989933203694e-12,1.94149999999984
5.841973987896765e-10,1.2045989206121988e-12,0.0390986277045866,0.0390985560388728,1.496931908610095e-06,-3.0839098635881967e-12,1.94199999999984
4.0320619759670606e-10,9.097028685900455e-13,0.0390956325818724,0.0390955619232716,1.4968836727800514e-06,-3.0802600053947415e-12,1.94249999999984
5.15287659763608e-09,1.1480004447061987e-11,0.0390926370982603,0.0390925674546599,1.497099723930112e-06,-3.076179935779244e-12,1.94299999999984
4.1572709857939927e-10,1.2157011508584503e-12,0.039089644702022,0.0390895706671793,1.5157307340001123e-06,-3.0792300133308803e-12,1.94349999999984
1.915599623369957e-12,1.915897995807825e-12,0.0390866471609729,0.0390865755444054,1.5159358780600547e-06,-3.0763898373198373e-12,1.94399999999984
0.0,0.0,0.0390836515554386,0.0390835819487084,1.5159358813499578e-06,-3.0730298947873047e-12,1.94449999999984
0.0,0.0,0.0390806541631299,0.0390805858616079,1.515935884270148e-06,-3.0695999127944296e-12,1.94499999999984
2.0449614224204993e-13,2.0449614224204993e-13,0.0390776564591801,0.03907758908295,1.515935887810068e-06,-3.0661198406611856e-12,1.94549999999984
1.1939770006019756e-10,9.395262345890387e-15,0.0390746585206222,0.0390745918659204,1.5159358914300022e-06,-3.06276987278864e-12,1.94599999999984
2.9610341956143316e-13,2.9609648066752925e-13,0.0390716602951145,0.0390715941730476,1.515968601940084e-06,-3.0588199074338407e-12,1.94649999999984
0.0,0.0,0.0390686616167606,0.039068596058899,1.5159686054800042e-06,-3.055319885980623e-12,1.94699999999984
3.7169690242366826e-10,9.559020242022598e-13,0.0390656625481597,0.0390655974761861,1.515968608940127e-06,-3.052020008248446e-12,1.94749999999984
0.0,0.0,0.0390626633540709,0.0390625985209131,1.5157501737101536e-06,-3.0463498477267814e-12,1.94799999999984
1.5177696946477859e-09,3.787199720495238e-12,0.0390596635178203,0.0390595992034281,1.5157501778899699e-06,-3.042080042731099e-12,1.94849999999984
5.513201006834834e-12,5.513998979633783e-12,0.0390566648330007,0.0390565989393749,1.5216370940201052e-06,-3.0423599837320348e-12,1.94899999999984
5.939369399077243e-09,1.530139903671568e-11,0.0390536711680474,0.0390536060500078,1.5216370957101596e-06,-3.040689878705538e-12,1.94949999999984
0.0,0.0,0.0390506761878782,0.0390506053818631,1.5398954554301288e-06,-3.045369945803289e-12,1.94999999999984
2.268551096973326e-09,9.992999483454668e-12,0.0390476725341041,0.0390476047114598,1.5398954561101404e-06,-3.0447699483210355e-12,1.95049999999984
3.4191199871358435e-10,7.739989205113318e-13,0.0390446729375692,0.0390446041585146,1.5303868388799602e-06,-3.0389200270791727e-12,1.95099999999984
0.0,0.0,0.0390416688315777,0.0390416018920571,1.530170703260142e-06,-3.0364898963297637e-12,1.95149999999984
8.845979504457091e-13,8.847020338542677e-13,0.0390386645691617,0.0390385992383432,1.5301707043801228e-06,-3.0355598677062057e-12,1.95199999999984
0.0,0.0,0.039035661323412,0.0390355970430689,1.5301707054200895e-06,-3.0339899429604467e-12,1.95249999999984
0.0,0.0,0.0390326572045156,0.0390325936260021,1.5301707068501522e-06,-3.032979900216559e-12,1.95299999999984
0.0,0.0,0.039029652835304,0.0390295897513922,1.5301707078500034e-06,-3.0315899530314327e-12,1.95349999999984
1.1762259916059392e-10,1.2100043189633425e-13,0.0390266482050913,0.0390265854910403,1.5301707092200013e-06,-3.030479946847242e-12,1.95399999999984
4.043691007038497e-10,1.0126968708057404e-12,0.0390236433185378,0.0390235808277393,1.5302094510301085e-06,-3.028910022101483e-12,1.95449999999984
0.0,0.0,0.0390206381645129,0.0390205757539142,1.5304239765600441e-06,-3.0279199286775693e-12,1.95499999999984
3.695001304926393e-09,1.4356897615197539e-11,0.0390176323098434,0.0390175702612278,1.5304239778901434e-06,-3.0268099224933787e-12,1.95549999999984
2.416045002950895e-10,3.714042962066344e-13,0.0390146312747555,0.0390145632198645,1.4553787812401301e-06,-3.001929867879616e-12,1.95599999999984
1.1516040204773148e-10,1.1569911695374913e-13,0.0390116252799868,0.0390115565888818,1.4555674375099897e-06,-2.997699961523881e-12,1.95649999999984
0.0,0.0,0.0390086183321963,0.0390085498483528,1.4556064454099814e-06,-2.9939798470296486e-12,1.95699999999984
5.877042900948037e-09,1.5347403903298584e-11,0.0390056107132597,0.0390055426911282,1.4556064496700286e-06,-2.989970033714928e-12,1.95749999999984
1.3810396992663954e-09,3.2122984827687162e-12,0.0390026062492593,0.0390025323060177,1.473878052540064e-06,-2.9914798936603315e-12,1.95799999999984
5.69970660252439e-09,1.4961698546755997e-11,0.0389995971058474,0.0389995240876725,1.4678484160899914e-06,-2.9816999563836433e-12,1.95849999999984
2.9601870260576035e-10,1.870933963310506e-13,0.0389965903857391,0.0389965135216199,1.4873740772100661e-06,-2.98181986914392e-12,1.95899999999984
1.1369377661551994e-13,1.1359663210086524e-13,0.0389935779912438,0.0389935048391269,1.4874343695200562e-06,-2.976290004383375e-12,1.95949999999984
2.210846991590465e-10,4.1799896877137144e-14,0.0389905660960179,0.0389904956574451,1.4874343741001599e-06,-2.9722298840878514e-12,1.95999999999984
7.090239020901556e-10,1.4067011444574007e-12,0.0389875547037344,0.0389874857949384,1.4873011685400794e-06,-2.9662199346053297e-12,1.96049999999984
4.303196687871491e-12,4.30330077128005e-12,0.0389845434499218,0.0389844752989399,1.4872797804701618e-06,-2.9639498320965796e-12,1.96099999999984
3.158883987719463e-10,6.922934447928242e-13,0.0389815342819309,0.038981467157997,1.4872797844101525e-06,-2.9599799174218067e-12,1.96149999999984
6.114102280019296e-12,6.115802309025753e-12,0.0389785221637785,0.0389784555734842,1.4870812033000464e-06,-2.9534998578772953e-12,1.96199999999984
3.753439989373497e-10,9.758027719186657e-13,0.0389755131628741,0.0389754472181047,1.4870812068000679e-06,-2.950079850544407e-12,1.96249999999984
1.1569911695374913e-13,1.1569911695374913e-13,0.038972500094944,0.038972434443535,1.4868623652601262e-06,-2.9463198374102273e-12,1.96299999999984
0.0,0.0,0.0389694864148283,0.0389694212885285,1.4868623690201394e-06,-2.9422300099751775e-12,1.96349999999984
0.0,0.0,0.0389664726088782,0.0389664078770332,1.4868623730999921e-06,-2.9384398560206026e-12,1.96399999999984
1.1669831767591177e-13,1.1680240108447038e-13,0.0389634585576897,0.0389633941453284,1.4868623767101685e-06,-2.934440017365869e-12,1.96449999999984
0.0,0.0,0.0389604441485639,0.0389603800084868,1.4868623798901335e-06,-2.931629982175221e-12,1.96499999999984
0.0,0.0,0.0389574293211657,0.0389573654204543,1.486862382720118e-06,-2.9285599553036112e-12,1.96549999999984
0.0,0.0,0.03895441409272,0.0389543504064143,1.4868623857400547e-06,-2.925549993232357e-12,1.96599999999984
0.0,0.0,0.0389513984404144,0.0389513349483574,1.486862388910045e-06,-2.9222900141401276e-12,1.96649999999984
2.2629814688812644e-13,2.2629814688812644e-13,0.0389483823528081,0.0389483190379837,1.4868623918601592e-06,-2.9194700042894928e-12,1.96699999999984
0.0,0.0,0.0389453658021232,0.0389453026497007,1.4868623951201382e-06,-2.9163099886375665e-12,1.96749999999984
1.080940892350668e-13,1.079969447204121e-13,0.0389423487613333,0.038942285758221,1.4868623983400019e-06,-2.912909930624652e-12,1.96799999999984
0.0,0.0,0.0389393312977982,0.0389392684322241,1.486862402490111e-06,-2.9086698327684957e-12,1.96849999999984
0.0,0.0,0.0389363133789466,0.0389362506402793,1.4868624062700734e-06,-2.9051800028156993e-12,1.96899999999984
0.0,0.0,0.0389332950328758,0.0389332324114397,1.4868624103299768e-06,-2.9010099444198856e-12,1.96949999999984
7.263267300106069e-09,2.2950905065322047e-11,0.0389302762455709,0.0389302137325297,1.486862414480086e-06,-2.8971499678454027e-12,1.96999999999984
0.0,0.0,0.0389272656046787,0.0389271944359267,1.498258927900122e-06,-2.894859916016679e-12,1.97049999999984
0.0,0.0,0.0389242450489794,0.038924176551592,1.498258930439974e-06,-2.892349987987375e-12,1.97099999999984
2.0062091987682606e-09,1.8830006998094007e-12,0.038921223602325,0.0389211572414892,1.4982589330600569e-06,-2.889789969817702e-12,1.97149999999984
0.0,0.0,0.0389182035539679,0.0389181364538159,1.503795140330019e-06,-2.8922099090666897e-12,1.97199999999984
3.0920405125201e-13,3.0920405125201e-13,0.0389151810364201,0.0389151155615157,1.5037951425500313e-06,-2.8901200009590067e-12,1.97249999999984
0.0,0.0,0.0389121584513424,0.0389120941515979,1.503795144230111e-06,-2.8884299466125363e-12,1.97299999999984
0.0,0.0,0.0389091356982338,0.0389090721736785,1.5037951457000723e-06,-2.886879971186751e-12,1.97349999999984
0.0,0.0,0.0389061127758305,0.0389060497600322,1.5037951477500817e-06,-2.884800037739055e-12,1.97399999999984
2.110488797613108e-09,5.9749982739276675e-12,0.0389030895728898,0.0389030268978652,1.5037951491801444e-06,-2.88349986249381e-12,1.97449999999984
4.136218798023172e-09,1.3304302104444332e-11,0.0389000677694065,0.0389000027273088,1.512580970110082e-06,-2.8870699234073705e-12,1.97499999999984
2.80652001638515e-10,4.2049697057677804e-13,0.0388970460223739,0.0388969770350601,1.4975005979400973e-06,-2.8799998410405925e-12,1.97549999999984
3.7891669663059346e-10,9.960990365875944e-13,0.038894019845131,0.0388939530187382,1.4973314576001255e-06,-2.8765999998681124e-12,1.97599999999984
0.0,0.0,0.0388909939551142,0.038890928651527,1.4971132095400932e-06,-2.874020032378466e-12,1.97649999999984
2.83166900344467e-09,9.86579568040824e-12,0.038887967928398,0.0388879037425305,1.4971132112401222e-06,-2.872560045732997e-12,1.97699999999984
2.664542961272609e-10,1.55500612386561e-13,0.0388849441508058,0.0388848769797181,1.508050855330038e-06,-2.874919920181629e-12,1.97749999999984
0.0,0.0,0.0388819168603882,0.0388818506529871,1.5078904262201542e-06,-2.873080029094921e-12,1.97799999999984
1.355290948912291e-10,1.7090495685323503e-13,0.0388788892163565,0.0388788240857524,1.5078904271900815e-06,-2.8721699497913367e-12,1.97849999999984
0.0,0.0,0.0388758615718734,0.0388757970750083,1.5079302852800004e-06,-2.8696199062816508e-12,1.97899999999984
0.0,0.0,0.0388728335709702,0.0388727695991631,1.5079302889599994e-06,-2.865709839566799e-12,1.97949999999984
2.975223796497506e-09,1.0616001133723074e-11,0.0388698052494811,0.0388697416348194,1.5079302927701026e-06,-2.8618398883323293e-12,1.97999999999984
3.5081035298922814e-12,3.509102730614444e-12,0.0388667789280831,0.0388667117677973,1.495844568950161e-06,-2.8530600191395417e-12,1.98049999999984
0.0,0.0,0.0388637512300056,0.0388636853608923,1.49584456981015e-06,-2.8523598413765505e-12,1.98099999999984
1.8271909679734577e-10,4.3895442836117127e-14,0.0388607207270671,0.0388606559249373,1.4958445711101085e-06,-2.8508898800710947e-12,1.98149999999984
3.30895033595624e-13,3.309019724895279e-13,0.0388576900304801,0.0388576258023128,1.4957347980301596e-06,-2.8486798423627002e-12,1.98199999999984
2.0200650180379753e-10,3.017933125626371e-13,0.0388546589090181,0.0388545951666989,1.4957347996300083e-06,-2.847150033097323e-12,1.98249999999984
2.3089863354641693e-13,2.3109986146963024e-13,0.0388516277174586,0.0388515641481074,1.4958677317701303e-06,-2.8478699433398535e-12,1.98299999999984
1.7643130012512387e-10,2.6279672882267846e-13,0.0388485960753832,0.0388485327650645,1.495867729660056e-06,-2.8501400458486037e-12,1.98349999999984
3.231026557415362e-13,3.230957168476323e-13,0.0388455641344621,0.038845500884529,1.4959589043799567e-06,-2.850070006388261e-12,1.98399999999984
5.818654030820269e-10,1.0331943633978824e-12,0.0388425316411601,0.038842468565513,1.495958905540053e-06,-2.849139977764703e-12,1.98449999999984
0.0,0.0,0.0388394989771012,0.0388394357049657,1.4960704949201504e-06,-2.852749937318211e-12,1.98499999999984
2.6343760506364333e-10,4.364009154045334e-13,0.0388364654143632,0.0388364024096575,1.4960704913401148e-06,-2.8569399450339983e-12,1.98549999999984
2.226968609519986e-13,2.227940054666533e-13,0.038833431677687,0.0388333686556676,1.4958646196300274e-06,-2.859089917942037e-12,1.98599999999984
3.856012731340286e-13,3.856012731340286e-13,0.0388303973124591,0.0388303344664579,1.4958646157900001e-06,-2.862820007096256e-12,1.98649999999984
0.0,0.0,0.0388273623323845,0.0388272995884946,1.4958646120100377e-06,-2.8668898852113323e-12,1.98699999999984
0.0,0.0,0.0388243269724421,0.0388242642939012,1.495864607570013e-06,-2.8709699548268297e-12,1.98749999999984
0.0,0.0,0.0388212912335248,0.0388212286006533,1.4958646035599828e-06,-2.875279875302894e-12,1.98799999999984
3.8108580180384877e-10,7.984030103713735e-13,0.0388182550558189,0.0388181924568764,1.4958645992700116e-06,-2.87981986347996e-12,1.98849999999984
0.0,0.0,0.0388152185999248,0.0388151558304745,1.4956462277700925e-06,-2.8822898928693164e-12,1.98899999999984
3.6971051220469064e-12,3.697500638999429e-12,0.0388121813499317,0.0388121187322569,1.4956462239300652e-06,-2.886369962484814e-12,1.98949999999984
1.6634050387098753e-10,2.159036838200734e-13,0.0388091462815669,0.0388090837395979,1.4956462203600043e-06,-2.8898500346180578e-12,1.98999999999984
0.0,0.0,0.0388061080312,0.0388060454268665,1.4957354680200478e-06,-2.8930299995899578e-12,1.99049999999984
0.0,0.0,0.0388030690508684,0.0388030065227061,1.4957354651000745e-06,-2.89599984618083e-12,1.99099999999984
0.0,0.0,0.0388000297693563,0.0387999672790331,1.49573546227009e-06,-2.8985698390104897e-12,1.99149999999984
3.859967900865513e-13,3.861008734951099e-13,0.0387969901248159,0.0387969276544582,1.4957354594999535e-06,-2.9013698995411508e-12,1.99199999999984
0.0,0.0,0.0387939499724705,0.0387938875136069,1.4957354597801113e-06,-2.901509978461836e-12,1.99249999999984
2.422020917158818e-13,2.422020917158818e-13,0.0387909093489781,0.0387908468972373,1.495735460040103e-06,-2.9011799473205313e-12,1.99299999999984
3.231682005333525e-10,8.803027751191905e-13,0.0387878682543407,0.0387878058071141,1.4957354633200314e-06,-2.8978499287679593e-12,1.99349999999984
4.1315380283624137e-10,1.3515993879664734e-12,0.0387848268776936,0.038784764255785,1.4955328160900887e-06,-2.893270041950946e-12,1.99399999999984
0.0,0.0,0.0387817868087177,0.0387817240561041,1.4956774517201673e-06,-2.8923198471669798e-12,1.99449999999984
2.8308669991483626e-10,1.6599985275256302e-12,0.0387787442647916,0.0387786816918924,1.4956774534000301e-06,-2.8905499955406144e-12,1.99499999999984
4.0102959841803454e-10,0.0,0.0387757013143743,0.0387756386738326,1.4958980433200583e-06,-2.8880199013509023e-12,1.99549999999984
4.146211013411616e-10,1.2089010348326212e-12,0.0387726579632006,0.0387725952971572,1.496108352680046e-06,-2.883819918975128e-12,1.99599999999984
0.0,0.0,0.0387696141504188,0.0387695514391235,1.4963136031600696e-06,-2.882930005831952e-12,1.99649999999984
0.0,0.0,0.0387665696328935,0.0387665071233189,1.4963136050201269e-06,-2.8812200021655077e-12,1.99699999999984
5.039380024385309e-10,7.961062364891802e-13,0.0387635247059177,0.0387634622816924,1.4963136067999531e-06,-2.879399843558339e-12,1.99749999999984
1.2735040105793516e-10,5.440092820663267e-14,0.0387604795853815,0.0387604169194989,1.496001885520088e-06,-2.8741000464987954e-12,1.99799999999984
8.598052825270486e-13,8.597983436331447e-13,0.0387574336071778,0.0387573710514555,1.4960339624900745e-06,-2.8723100287120218e-12,1.99849999999984
3.8542839753130664e-10,1.0356021595825382e-12,0.0387543869298732,0.0387543244976842,1.4960339683300211e-06,-2.8664698652897114e-12,1.99899999999984
0.0,0.0,0.0387513399708002,0.0387512773931124,1.4958168146200768e-06,-2.8594099744233548e-12,1.99949999999984
0.0,0.0,0.0387482924156817,0.0387482299888654,1.4958168211001363e-06,-2.853159982579845e-12,1.99999999999984
0.0,0.0,0.0387452444879875,0.0387451821227016,1.4958168269400829e-06,-2.8468798499159398e-12,2.00049999999984
1.233277903411878e-09,2.3510013380523276e-12,0.038742196118757,0.0387421337732112,1.4958168332299734e-06,-2.84051991997214e-12,2.00099999999984
0.0,0.0,0.0387391485830526,0.0387390846171869,1.500430546139955e-06,-2.8398899985099257e-12,2.00149999999984
0.0,0.0,0.0387360989057492,0.038736035282,1.5004305515501238e-06,-2.834150015368353e-12,2.00199999999984
0.0,0.0,0.0387330487780303,0.0387329854857855,1.5004305573601464e-06,-2.8284900463471097e-12,2.00249999999984
0.0,0.0,0.0387299982478555,0.0387299351849791,1.500430562950076e-06,-2.8230499535264464e-12,2.00299999999984
0.0,0.0,0.0387269472924516,0.0387268843783397,1.5004305684200928e-06,-2.8172199816045573e-12,2.00349999999984
2.631020401544504e-13,2.6309510126054647e-13,0.0387238958877247,0.0387238330680536,1.5004305741800252e-06,-2.811359868862273e-12,2.00399999999984
0.0,0.0,0.0387208439622094,0.038720781201398,1.5004305793501517e-06,-2.806369936783626e-12,2.00449999999984
0.0,0.0,0.0387177915379088,0.0387177288127066,1.5004305847601037e-06,-2.8008799706630283e-12,2.00499999999984
6.235983951441426e-13,6.235012506294879e-13,0.0387147386687985,0.0387146759639298,1.5004305904001234e-06,-2.79568989486334e-12,2.00549999999984
2.4939849491145694e-10,4.3300085739161887e-13,0.0387116861168078,0.0387116234221712,1.5004305946300298e-06,-2.7912700362869858e-12,2.00599999999984
0.0,0.0,0.0387086324669684,0.0387085696333494,1.5002734822500662e-06,-2.786009921026955e-12,2.00649999999984
0.0,0.0,0.0387055780398858,0.0387055152883772,1.5002734865001387e-06,-2.781649910410522e-12,2.00699999999984
3.4448757041394273e-09,1.1309800318493046e-11,0.0387025231570732,0.0387024604405074,1.5002734908000845e-06,-2.7773098491140624e-12,2.00749999999984
0.0,0.0,0.0386994705516953,0.0386994035859614,1.5130768909500658e-06,-2.7770598320930873e-12,2.00799999999984
3.833044992518353e-13,3.832975603579314e-13,0.038696413694884,0.0386963477130663,1.5130768957500457e-06,-2.7718699731338337e-12,2.00849999999984
3.872681966776703e-10,1.0466974509348859e-12,0.0386933564640375,0.0386932913401884,1.5130769029801563e-06,-2.764789916107069e-12,2.00899999999984
9.8939606507642e-13,9.895001484849786e-13,0.0386902992135178,0.0386902344702127,1.5128600009801062e-06,-2.758529949603572e-12,2.00949999999984
0.0,0.0,0.038687242084821,0.0386871778584608,1.5128600056001085e-06,-2.7539498459461242e-12,2.00999999999984
6.557243012461633e-10,1.6171994299263304e-12,0.0386841838606109,0.0386841199548654,1.5128600103901137e-06,-2.7488400011072e-12,2.01049999999984
0.0,0.0,0.0386811255736647,0.0386810615274528,1.5132266667401435e-06,-2.746839864939399e-12,2.01099999999984
2.179005031965886e-10,1.2500417367888872e-13,0.0386780663946852,0.0386780027007446,1.5132266703900017e-06,-2.7430698771452322e-12,2.01149999999984
1.4256998359662987e-12,1.4259982084041667e-12,0.0386750069501074,0.038674943308814,1.5133862889501245e-06,-2.738349911407534e-12,2.01199999999984
0.0,0.0,0.0386719483823651,0.0386718849200382,1.5133862935200366e-06,-2.7337299091101386e-12,2.01249999999984
0.0,0.0,0.0386688878856478,0.0386688245215057,1.5133862982100784e-06,-2.729299859033363e-12,2.01299999999984
2.3164719448187654e-10,3.7239655803489313e-13,0.038665826792223,0.0386657634837912,1.5133863025100242e-06,-2.724790011676692e-12,2.01349999999984
1.8897559905806105e-10,3.2807020988734337e-12,0.03866276538793,0.0386627019704157,1.5132178236600125e-06,-2.7204599250402195e-12,2.01399999999984
2.9523319899915634e-10,5.678998937774793e-13,0.0386597060702683,0.0386596426378784,1.5131120177900876e-06,-2.718020036471258e-12,2.01449999999984
1.1813039990649088e-09,1.888197931343427e-12,0.0386566435262748,0.0386565800312458,1.5133435926899686e-06,-2.7187598960337622e-12,2.01499999999984
0.0,0.0,0.0386535813990453,0.0386535165219816,1.5178247989200595e-06,-2.7205000405206015e-12,2.01549999999984
0.0,0.0,0.0386505173306131,0.0386504528944299,1.5178248018300582e-06,-2.7174399883089784e-12,2.01599999999984
1.133854052315364e-10,7.099876242477876e-14,0.0386474529268493,0.0386473888753166,1.5178248049800992e-06,-2.7145200150180404e-12,2.01649999999984
2.9516499661097484e-10,5.154973670151719e-13,0.038644388230493,0.0386443243624393,1.5178506200101173e-06,-2.712319951969633e-12,2.01699999999984
3.897866057700483e-10,1.0633993685615906e-12,0.0386413231641945,0.0386412592999441,1.5180987547899847e-06,-2.7112799852457847e-12,2.01749999999984
6.855434900310264e-09,1.961199952438264e-11,0.038638257683614,0.0386381938150949,1.5178829592100117e-06,-2.70787992723287e-12,2.01799999999984
1.253198933515165e-12,1.2534001614383783e-12,0.0386351974308261,0.038635125123058,1.490494377660162e-06,-2.6940298950006714e-12,2.01849999999984
3.0135850065393655e-10,6.081038450567178e-13,0.0386321298553315,0.0386320600679426,1.4904943781200806e-06,-2.6921900039139635e-12,2.01899999999984
0.0,0.0,0.0386290613172848,0.0386289933942417,1.490299997600154e-06,-2.6895098561435793e-12,2.01949999999984
0.0,0.0,0.0386259925409375,0.0386259259796038,1.4902999993799803e-06,-2.6875700016165682e-12,2.01999999999984
0.0,0.0,0.0386229237083583,0.0386228579558339,1.490300001280153e-06,-2.6856999697094652e-12,2.02049999999984
2.4774973739205564e-12,2.4781010576901963e-12,0.0386198546337129,0.0386197893763788,1.4903000035600134e-06,-2.683599870101361e-12,2.02099999999984
0.0,0.0,0.0386167871633385,0.0386167222222062,1.4903000081899903e-06,-2.6788599550436887e-12,2.02149999999984
9.889936092299934e-13,9.892017760471106e-13,0.0386137172007508,0.0386136524696842,1.490300013050035e-06,-2.6738700229650414e-12,2.02199999999984
4.176455299653714e-09,1.265729882016231e-11,0.0386106478177487,0.0386105832315613,1.490300016810048e-06,-2.6702899873914943e-12,2.02249999999984
3.805770976139655e-10,3.9220016123664436e-13,0.0386075800885267,0.0386075106039457,1.5048943702001237e-06,-2.673599839783658e-12,2.02299999999984
4.420219953948923e-10,8.637951465217952e-13,0.0386045076095075,0.0386044392220035,1.5048228033400467e-06,-2.6680998990030735e-12,2.02349999999984
1.4977232024038223e-09,1.2236045510150007e-12,0.0386014350014597,0.0386013675649529,1.5046555684300987e-06,-2.663919865947273e-12,2.02399999999984
4.926735699961604e-09,1.1754701378929866e-11,0.0385983634622208,0.0385982951803612,1.5100839115399656e-06,-2.6679799862427966e-12,2.02449999999984
3.916865998210284e-10,6.560030296753894e-14,0.0385952936072765,0.0385952207446628,1.5266984533801597e-06,-2.6669400195189485e-12,2.02499999999984
1.2250617187348212e-13,1.225963774942329e-13,0.0385922184186497,0.0385921476028413,1.5264833707301188e-06,-2.662859949903451e-12,2.02549999999984
2.1210139894423108e-10,3.2010505357504826e-13,0.0385891430310578,0.038589073974176,1.5264833745900954e-06,-2.6592300410299696e-12,2.02599999999984
0.0,2.087982564624724e-13,0.0385860677470813,0.0385859997068289,1.526351108130158e-06,-2.6549600191938527e-12,2.02649999999984
2.0899948438568572e-13,0.0,0.0385829921183491,0.0385829248788913,1.5263511112799822e-06,-2.6515300372009776e-12,2.02699999999984
4.125948402378121e-09,2.2231001761685576e-11,0.0385799161843214,0.0385798494406211,1.5263511152600884e-06,-2.647839846686706e-12,2.02749999999984
0.0,0.0,0.0385768478074564,0.0385767751366774,1.57824268406004e-06,-2.6644198999892232e-12,2.02799999999984
4.013459981022649e-10,9.152956170765947e-13,0.0385737709221326,0.0385736981378905,1.5782426884801155e-06,-2.660049914712803e-12,2.02849999999984
0.0,0.0,0.0385706931608229,0.038570620791285,1.5784531231699712e-06,-2.6567999102805606e-12,2.02899999999984
4.755911012233049e-10,8.128983597366357e-13,0.0385676146056285,0.0385675431450214,1.5784531272201169e-06,-2.6526998913450894e-12,2.02949999999985
0.0,0.0,0.0385645360319108,0.0385644650598724,1.5785987267399708e-06,-2.648769875310264e-12,2.02999999999985
6.986008993514758e-13,6.986980438661305e-13,0.0385614567605379,0.0385613865554476,1.5785987311201476e-06,-2.6445798675944765e-12,2.03049999999985
3.933494016616912e-10,1.3859746683664298e-13,0.0385583778939708,0.0385583082328366,1.5785987352000003e-06,-2.6403599358987284e-12,2.03099999999985
5.299950901760386e-09,1.754780348806051e-11,0.0385552993929739,0.0385552299300001,1.5783851542200585e-06,-2.6338399777142696e-12,2.03149999999985
1.410584010708149e-10,6.630113125183357e-14,0.0385522225080143,0.0385521472328032,1.5951395765799632e-06,-2.635179834759027e-12,2.03199999999985
0.0,0.0,0.0385491395525703,0.0385490664766045,1.5950404046200396e-06,-2.63018990268038e-12,2.03249999999985
0.0,0.0,0.0385460566145486,0.0385459853513848,1.5950404087001092e-06,-2.626069934424935e-12,2.03299999999985
0.0,0.0,0.0385429737603588,0.0385429036617579,1.5950404126899732e-06,-2.6219898648094375e-12,2.03349999999985
0.0,0.0,0.0385398907544862,0.0385398213952847,1.5950404172000374e-06,-2.6176400456934257e-12,2.03399999999985
0.0,0.0,0.0385368074424877,0.0385367385636548,1.5950404214900085e-06,-2.613009851895609e-12,2.03449999999985
1.9730050926369813e-13,1.9740459267225674e-13,0.0385337237318308,0.0385336551770227,1.5950404261700756e-06,-2.6088599596602036e-12,2.03499999999985
0.0,0.0,0.0385306395232418,0.0385305711973086,1.5950404290299841e-06,-2.6056700200283167e-12,2.03549999999985
1.3966812012489171e-09,2.386799091702585e-12,0.0385275548172234,0.0385274866612663,1.5950404324300421e-06,-2.6026099678166936e-12,2.03599999999985
6.299255977948448e-10,1.4762011057989355e-12,0.038524471310559,0.0385244013162442,1.5875371725401159e-06,-2.5936199802428783e-12,2.03649999999985
3.6368980049772404e-10,8.76902717106276e-13,0.0385213855714835,0.0385213157015678,1.5875037391601364e-06,-2.587539991300014e-12,2.03699999999985
0.0,0.0,0.0385182990617343,0.0385182296856971,1.5872820329600797e-06,-2.5834698963445035e-12,2.03749999999985
5.496200716770261e-12,5.496297861284916e-12,0.0385152119298302,0.0385151431338589,1.5872820358199882e-06,-2.5804998329131967e-12,2.03799999999985
0.0,0.0,0.0385121280015837,0.0385120595720666,1.5872820380900907e-06,-2.578769879926779e-12,2.03849999999985
1.8410273305846658e-13,1.8419987757312128e-13,0.0385090397616821,0.038508971578642,1.5872820422800984e-06,-2.5738300379885004e-12,2.03899999999985
3.0068669984451013e-09,1.1713803538260237e-11,0.0385059508954229,0.0385058828880871,1.5872820462300638e-06,-2.5704698786155333e-12,2.03949999999985
0.0,0.0,0.0385028641570988,0.0385027923491407,1.5751538105499875e-06,-2.562190043464696e-12,2.03999999999985
7.145059960356193e-10,1.7692999842999768e-12,0.038499773572603,0.0384997028268987,1.5751538141701386e-06,-2.5590198363123484e-12,2.04049999999985
0.0,3.84699910815911e-12,0.0384966831520866,0.0384966129939215,1.5751915039400634e-06,-2.5542198564543206e-12,2.04099999999985
4.07410216674009e-12,1.992017661933687e-13,0.0384935919669436,0.0384935254072288,1.5751915081699697e-06,-2.5528598332491548e-12,2.04149999999985
0.0,0.0,0.0384905031898714,0.0384904343062442,1.575191505620143e-06,-2.5554599668992095e-12,2.04199999999985
2.451153904847736e-09,7.50770279278612e-12,0.0384874111058681,0.0384873424261304,1.5751915037600858e-06,-2.5576498384471957e-12,2.04249999999985
0.0,0.0,0.0384843202834624,0.0384842490105228,1.5854401245701637e-06,-2.560559837078147e-12,2.04299999999985
0.0,0.0,0.0384812264163476,0.0384811562467638,1.5854401264499534e-06,-2.558860024912124e-12,2.04349999999985
3.992075975345344e-10,1.1343009864717146e-12,0.0384781324830429,0.0384780631420224,1.5854401281400077e-06,-2.5573200241463256e-12,2.04399999999985
2.0810436707208169e-13,2.0809742817817778e-13,0.0384750385416888,0.0384749694917478,1.5852299509199787e-06,-2.5542499972747157e-12,2.04449999999985
8.410633300925952e-14,8.410633300925952e-14,0.0384719439229444,0.0384718752951425,1.5852299542499972e-06,-2.550749975821498e-12,2.04499999999985
0.0,0.0,0.0384688488431395,0.0384687804501325,1.5852299570899564e-06,-2.5478898504904812e-12,2.04549999999985
0.0,1.153202533465958e-12,0.0384657532940694,0.038465685040944,1.5852299597601295e-06,-2.5449499278795695e-12,2.04599999999985
3.9666250145620197e-10,3.3116009934275326e-12,0.0384626572573411,0.0384625891069588,1.5852299629899678e-06,-2.541439931766365e-12,2.04649999999985
3.2394460031115457e-10,6.798034357657912e-13,0.0384595634747444,0.0384594952317587,1.5850209923199896e-06,-2.5382998654344124e-12,2.04699999999985
8.162855044679951e-10,2.3658019987493617e-12,0.0384564663901067,0.0384563981135179,1.5852723865099599e-06,-2.5365798871079814e-12,2.04749999999985
3.5980859958151257e-10,1.1068021499305303e-12,0.0384533688335195,0.0384533003391707,1.5852706602599576e-06,-2.532389879392194e-12,2.04799999999985
0.0,0.0,0.0384502704715429,0.0384502021667709,1.5851254606801674e-06,-2.526449969370015e-12,2.04849999999985
2.939897977838335e-10,6.823985820858525e-13,0.0384471714811625,0.0384471034666549,1.5851254655300205e-06,-2.5217200289723296e-12,2.04899999999985
0.0,1.9990259447766334e-13,0.0384440722195591,0.0384440041776984,1.5853130140401628e-06,-2.5196498533441858e-12,2.04949999999985
2.0020096691553135e-13,0.0,0.0384409722504253,0.0384409043612979,1.5853130170800488e-06,-2.516760020873643e-12,2.04999999999985
2.27602658942061e-13,2.27602658942061e-13,0.0384378717805451,0.0384378039240693,1.585313020140101e-06,-2.513659853181638e-12,2.05049999999985
3.3665460003051706e-10,7.795986078917849e-13,0.0384347707178804,0.0384347029262707,1.5853130239701536e-06,-2.5099200062078664e-12,2.05099999999985
1.2845040309183986e-10,1.4659801150784801e-13,0.0384316692828479,0.0384316013350532,1.5851042499399719e-06,-2.5061298522532915e-12,2.05149999999985
5.8751633974507556e-09,1.778829861187603e-11,0.0384285671683175,0.0384284992673246,1.585143074810157e-06,-2.503029901401721e-12,2.05199999999985
2.1770085734118538e-13,2.1770085734118538e-13,0.0384254685103942,0.0384253939201278,1.6027798379800694e-06,-2.5051300010098254e-12,2.05249999999985
0.0,0.0,0.038422363246533,0.0384222908587551,1.6027798410401216e-06,-2.501819931777227e-12,2.05299999999985
0.0,0.0,0.0384192580498397,0.0384191873053595,1.6027798443601655e-06,-2.498639966805327e-12,2.05349999999985
0.0,0.0,0.0384161528167293,0.0384160831132176,1.6027798476201446e-06,-2.4952800242727946e-12,2.05399999999985
4.435003995995057e-09,1.48222961682265e-11,0.0384130473463034,0.0384129783038173,1.602779850900073e-06,-2.4923398848214484e-12,2.05449999999985
1.81903103690928e-13,1.820002482055827e-13,0.0384099445532989,0.0384098707166552,1.5868470433499926e-06,-2.48465983031243e-12,2.05499999999985
6.988981303412967e-09,1.8030500703591912e-11,0.0384068366543142,0.0384067648404545,1.5868470473101495e-06,-2.4806500169977097e-12,2.05549999999985
0.0,0.0,0.0384037413525637,0.0384036565169355,1.3643153544801688e-06,-2.458629870874529e-12,2.05599999999985
0.0,0.0,0.0384006382842906,0.0384005493874872,1.364315357180049e-06,-2.4558300271843025e-12,2.05649999999985
2.9559688030644793e-13,2.9579810822966124e-13,0.0383975326663333,0.0383974419391635,1.3643153598500053e-06,-2.4534400119152755e-12,2.05699999999985
2.505025006871442e-10,4.0659836608725186e-13,0.0383944247531169,0.0383943337689618,1.3643153630000463e-06,-2.450399909023626e-12,2.05749999999985
0.0,0.0,0.038391315444285,0.0383912249436389,1.364519318770071e-06,-2.448569992596905e-12,2.05799999999985
3.614955557118549e-13,3.615996391204135e-13,0.0383882049218841,0.03838811559394,1.3645193209801086e-06,-2.4468799382504347e-12,2.05849999999985
2.5088215047097684e-09,8.788796079794992e-12,0.0383850935303443,0.0383850055245115,1.3645193192299895e-06,-2.4480998825349154e-12,2.05899999999985
4.02344803307475e-10,1.1357026430403039e-12,0.0383819837293189,0.0383818937664336,1.354153158869987e-06,-2.443779987398864e-12,2.05949999999986
0.0,0.0,0.0383788705803305,0.0383787826020298,1.3543633271600932e-06,-2.4455700051856377e-12,2.05999999999986
1.9425249603299832e-10,1.0810102812897071e-13,0.0383757568682668,0.0383756710610074,1.354363326609969e-06,-2.4457098672658883e-12,2.06049999999986
0.0,0.0,0.0383726430517226,0.0383725588661787,1.3544932380700307e-06,-2.4462400421282338e-12,2.06099999999986
0.0,0.0,0.0383695287638542,0.0383694460648613,1.354493238700169e-06,-2.446039898407193e-12,2.06149999999986
0.0,0.0,0.0383664141514104,0.0383663326791893,1.3544932389601607e-06,-2.445560030525651e-12,2.06199999999986
4.4292000622725425e-12,4.4304004909179184e-12,0.0383632991353562,0.0383632187101781,1.3544932394400286e-06,-2.444989957023358e-12,2.06249999999986
0.0,0.0,0.038360186333098,0.0383601068233255,1.354493238310073e-06,-2.44633003090855e-12,2.06299999999986
0.0,0.0,0.0383570700668206,0.0383569913693566,1.354493236920126e-06,-2.447649938633334e-12,2.06349999999986
2.0174098988579026e-09,7.420605796504276e-12,0.0383539532165813,0.0383538752476482,1.354493235550128e-06,-2.4490099618384997e-12,2.06399999999986
0.0,0.0,0.0383508379016361,0.0383507578381504,1.345888096320044e-06,-2.4463898788684713e-12,2.06449999999986
2.0739659989388315e-13,2.0740353878778706e-13,0.0383477196295582,0.0383476407625605,1.345888094390164e-06,-2.4486699560372083e-12,2.06499999999986
1.46001266632112e-13,1.46001266632112e-13,0.0383446010233491,0.0383445232898412,1.3458880915001147e-06,-2.4511098446061697e-12,2.06549999999986
3.5420990029955135e-09,1.7166400245738345e-11,0.0383414820289622,0.0383414052118808,1.3458880880499666e-06,-2.4552599536820097e-12,2.06599999999986
1.981709935039433e-10,3.0830199504450206e-13,0.0383383677137949,0.038338285692633,1.2960212659900768e-06,-2.4377899872363162e-12,2.06649999999986
1.5850515344695282e-13,1.5860229796160752e-13,0.0383352482881093,0.0383351661607018,1.2961431064099915e-06,-2.440979926868203e-12,2.06699999999986
5.151989945773039e-13,5.153030779858625e-13,0.0383321275571731,0.0383320463149924,1.296143105139957e-06,-2.4424999783140278e-12,2.06749999999986
2.2900431551065026e-13,2.2899737661674635e-13,0.038329005942637,0.0383289257865651,1.2961431013300707e-06,-2.4465000338091958e-12,2.06799999999986
1.9824771962939636e-09,4.0090014641336325e-12,0.0383258838214224,0.0383258047148029,1.2961430971600123e-06,-2.4505300132843244e-12,2.06849999999986
1.6096019656020033e-10,1.8650359034921848e-13,0.0383227631941737,0.0383226825409893,1.2887020445901103e-06,-2.4482499361155874e-12,2.06899999999986
1.8264844983684192e-09,3.2880989597749988e-12,0.0383196397722725,0.0383195604448796,1.2886074627800614e-06,-2.449259978859475e-12,2.06949999999986
3.2550004358533613e-12,3.2558955531669653e-12,0.0383165174743958,0.0383164372992594,1.2950901970699806e-06,-2.4581998762929214e-12,2.06999999999986
3.713007956651637e-10,9.151013280472853e-13,0.0383133951826314,0.0383133166091619,1.2950901952699882e-06,-2.459709953078759e-12,2.07049999999986
1.1643930264426672e-10,1.244976344239035e-13,0.0383102703252523,0.0383101928196315,1.2948674258900054e-06,-2.461740013226521e-12,2.07099999999986
3.686009830694559e-13,3.686981275841106e-13,0.0383071448789221,0.0383070683337789,1.2948954066799995e-06,-2.4652098938593436e-12,2.07149999999986
0.0,0.0,0.0383040190653258,0.038303943267645,1.2948953991400239e-06,-2.4723400410264773e-12,2.07199999999986
1.1788370279930405e-10,1.27300947561082e-13,0.0383008928407729,0.0383008175742068,1.2948953919500288e-06,-2.4794198812128077e-12,2.07249999999986
3.6119995883154843e-12,3.612402044161911e-12,0.038297766292938,0.0382976913576882,1.294924940120146e-06,-2.4860799183179516e-12,2.07299999999986
1.6639467581569534e-13,1.6649875922425394e-13,0.0382946418233925,0.0382945672451845,1.2949249347000025e-06,-2.4914399970182854e-12,2.07349999999986
0.0,0.0,0.0382915139888671,0.0382914396902089,1.2949249293401407e-06,-2.496769934898224e-12,2.07399999999986
0.0,0.0,0.0382883854124846,0.0382883113438742,1.2949249236500308e-06,-2.50239000527952e-12,2.07449999999986
2.6445910045191923e-10,4.405018017017426e-13,0.0382852564454847,0.0382851825727921,1.2949249183599916e-06,-2.5077398924794325e-12,2.07499999999986
1.4859210389905897e-10,1.6390361290419264e-13,0.0382821271758156,0.038282053307042,1.2951441173401392e-06,-2.5142899914842864e-12,2.07549999999986
0.0,0.0,0.0382789972832969,0.0382789235614653,1.2950609352801578e-06,-2.5189800332420242e-12,2.07599999999986
3.432137976600025e-10,8.087003289247718e-13,0.0382758667538175,0.0382757932567351,1.2950609296501128e-06,-2.5243700359223187e-12,2.07649999999986
3.01800251456541e-13,3.017031069418863e-13,0.0382727358799014,0.0382726623612159,1.2948502087100668e-06,-2.5286600070784093e-12,2.07699999999986
4.05146999282735e-10,1.1097997520970182e-12,0.0382696041107171,0.0382695308407102,1.2948502032500246e-06,-2.533780043417755e-12,2.07749999999986
0.0,0.0,0.0382664720192225,0.0382663987090456,1.295064217270072e-06,-2.540290026942227e-12,2.07799999999986
0.0,0.0,0.0382633391222978,0.0382632660669597,1.2950642120201483e-06,-2.5455100267218755e-12,2.07849999999986
4.6470050030222865e-12,4.6481984927737585e-12,0.0382602057114531,0.0382601328148651,1.2950642064399765e-06,-2.5508299899418274e-12,2.07899999999986
0.0,0.0,0.0382570744747025,0.0382570016927346,1.2950642016701375e-06,-2.5555699049994995e-12,2.07949999999986
6.475493752322592e-12,6.4767982643765265e-12,0.0382539395800684,0.0382538668892149,1.2950641969900704e-06,-2.5604000256779225e-12,2.07999999999986
1.866558019258946e-10,5.129924263158614e-14,0.0382508077986157,0.0382507351851325,1.2950641940399563e-06,-2.5627399508065807e-12,2.08049999999986
0.0,0.0,0.0382476714699458,0.0382475988113644,1.2949455736000967e-06,-2.564859999734659e-12,2.08099999999986
0.0,0.0,0.0382445345146987,0.0382444619800638,1.2949455709800137e-06,-2.567199924863317e-12,2.08149999999986
0.0,0.0,0.0382413973222083,0.0382413248720918,1.2949455683300068e-06,-2.569609889452318e-12,2.08199999999986
2.394899001334494e-10,4.2539582967293654e-13,0.038238259716539,0.0382381873312625,1.2949455663300875e-06,-2.571939839920989e-12,2.08249999999986
0.0,0.0,0.0382351217287931,0.0382350492609029,1.2948017088199818e-06,-2.5726400176839803e-12,2.08299999999986
1.0920539472714097e-10,1.2109757641098895e-13,0.0382319829920976,0.0382319106513866,1.2948017076199868e-06,-2.5738998606084085e-12,2.08349999999986
2.3099577806107163e-13,0.0,0.0382288437626801,0.0382287714120656,1.2948294605800732e-06,-2.5729698319848504e-12,2.08399999999986
4.794636604410485e-09,1.5150596055502064e-11,0.0382257038278837,0.0382256315296464,1.2948294626001586e-06,-2.5708198590768117e-12,2.08449999999986
2.8370361615515094e-13,2.8380076066980564e-13,0.0382225664945936,0.038222488771112,1.2785067295400122e-06,-2.567739857545215e-12,2.08499999999986
2.2370300056806514e-13,2.2380014508271984e-13,0.0382194236095301,0.0382193478331329,1.2785067288600006e-06,-2.568399919827824e-12,2.08549999999986
2.3828840289841224e-10,3.8660047385619123e-13,0.0382162807303284,0.038216206361922,1.2785067277100957e-06,-2.569609889452318e-12,2.08599999999986
2.7706940214367037e-10,4.72705208309776e-13,0.0382131378560338,0.0382130641497915,1.2783304722300496e-06,-2.5696899035726473e-12,2.08649999999986
2.7517016443212583e-12,2.752402472605553e-12,0.0382099946620016,0.038209921318976,1.2781089258301175e-06,-2.5692399596710658e-12,2.08699999999986
0.0,0.0,0.0382068530166416,0.0382067800669948,1.278108924700162e-06,-2.570169988294624e-12,2.08749999999986
1.2137980204274257e-10,1.0560302632356411e-13,0.0382037085912912,0.0382036358672713,1.2781089237100685e-06,-2.5717099890604223e-12,2.08799999999986
2.7790329759636023e-10,4.767991557130813e-13,0.0382005635540951,0.0382004908900151,1.278252251840032e-06,-2.5717900031807517e-12,2.08849999999986
2.0188590382774763e-10,2.9319602301569603e-13,0.0381974180337209,0.0381973453295718,1.2784885292499958e-06,-2.572509913423282e-12,2.08899999999986
7.189513012706428e-10,1.5933018793212739e-12,0.0381942719443824,0.0381941993014618,1.278367437310135e-06,-2.5727098403038884e-12,2.08949999999987
2.1512124026568102e-09,6.754798109742666e-12,0.0381911255623697,0.0381910527117365,1.278374113910163e-06,-2.5724600401233477e-12,2.08999999999987
4.696798505676725e-12,4.698096078836755e-12,0.0381879799827589,0.0381879046899266,1.2868722269201126e-06,-2.5743599960104113e-12,2.09049999999987
0.0,0.0,0.0381848342079125,0.038184759672648,1.286872226600056e-06,-2.574369970670398e-12,2.09099999999987
0.0,0.0,0.0381816848911014,0.0381816110116314,1.2868722271100648e-06,-2.573979874728738e-12,2.09149999999987
0.0,0.0,0.0381785350367865,0.0381784616108184,1.2868722276801383e-06,-2.5735800209675253e-12,2.09199999999987
0.0,0.0,0.0381753848749142,0.0381753117573168,1.286872228249995e-06,-2.5731198855655224e-12,2.09249999999987
4.989115301445857e-09,1.527129811496053e-11,0.0381722342980855,0.0381721613945309,1.286872228500012e-06,-2.572619851523572e-12,2.09299999999987
0.0,0.0,0.0381690873676774,0.0381690083612963,1.2899803936801055e-06,-2.56906995677042e-12,2.09349999999987
0.0,0.0,0.0381659340665843,0.0381658568450793,1.289980395090002e-06,-2.5681000295069145e-12,2.09399999999987
1.150954331841092e-13,1.151995165926678e-13,0.0381627806905838,0.0381627049568135,1.28998039603998e-06,-2.566889843041986e-12,2.09449999999987
4.2577610187555237e-10,1.0171030684347215e-12,0.0381596271666236,0.0381595523758208,1.2899803986800122e-06,-2.564559892573315e-12,2.09499999999987
1.991948272994648e-13,1.992017661933687e-13,0.0381564735173948,0.0381563990919622,1.290189186990004e-06,-2.5635299005094536e-12,2.09549999999987
0.0,0.0,0.0381533190695118,0.0381532451389511,1.2901891890701542e-06,-2.561420043081797e-12,2.09599999999987
3.646041801808053e-13,3.6470132469546e-13,0.0381501641417018,0.0381500905019874,1.29018919134004e-06,-2.558979937672401e-12,2.09649999999987
0.0,0.0,0.03814700859358,0.0381469351384115,1.2901891923600573e-06,-2.5581299231691723e-12,2.09699999999987
1.7452681036478346e-09,2.4088994687865295e-12,0.0381438525157867,0.0381437791856588,1.2901891933399592e-06,-2.5571799452256405e-12,2.09749999999987
2.8946809532692797e-10,5.161981952994665e-13,0.0381406974660219,0.0381406222329557,1.2951487393100466e-06,-2.559509895694312e-12,2.09799999999987
5.002498415507262e-12,5.003900072075851e-12,0.0381375399118222,0.038137465067386,1.2953920710001305e-06,-2.5584699289704638e-12,2.09849999999987
4.127534009024103e-10,9.185985305748545e-13,0.0381343849439368,0.0381343106687688,1.2953920713199701e-06,-2.5579798695885003e-12,2.09899999999987
0.0,0.0,0.0381312260073558,0.0381311518933368,1.2955978095801658e-06,-2.5596998479149313e-12,2.09949999999987
2.0109608422913539e-13,2.01200167637694e-13,0.0381280661464078,0.038127992403263,1.2955978091900699e-06,-2.5599498649359065e-12,2.09999999999987
3.4808989718415617e-10,6.03302130475214e-13,0.0381249060198695,0.0381248324930652,1.2955978087501006e-06,-2.5603399608775668e-12,2.10049999999987
0.0,0.0,0.03812174560637,0.0381216720274922,1.2953846543601287e-06,-2.5612398486807297e-12,2.10099999999987
0.0,0.0,0.0381185844054381,0.038118511035312,1.2953846527500885e-06,-2.5627599001265544e-12,2.10149999999987
2.1008430411972867e-10,1.00600083818847e-13,0.0381154227245714,0.0381153494718251,1.2953846513000765e-06,-2.5646099827136837e-12,2.10199999999987
1.3659930131471043e-10,1.7629647741657095e-13,0.0381122605763156,0.0381121872668363,1.29552459346015e-06,-2.5678198716655443e-12,2.10249999999987
1.5419079901768384e-10,1.6899676102966055e-13,0.0381090976940971,0.0381090244218846,1.2955645985099871e-06,-2.570119898154255e-12,2.10299999999987
1.6989389756139062e-10,2.5701663020072374e-14,0.0381059342457433,0.0381058609946004,1.2954704730300075e-06,-2.5706199321962053e-12,2.10349999999987
2.976590016134928e-10,5.484016019075e-13,0.0381027701724748,0.0381026969244634,1.2955697736001612e-06,-2.571479921359421e-12,2.10399999999987
0.0,0.0,0.0380996055076024,0.0380995321837074,1.29581757856009e-06,-2.5739499507487773e-12,2.10449999999987
0.0,0.0,0.0380964400640879,0.0380963668853774,1.2958175770500131e-06,-2.5749998921326123e-12,2.10499999999987
0.0,0.0,0.0380932740526244,0.0380932009414855,1.2958175759499816e-06,-2.576369889997765e-12,2.10549999999987
2.7010000486216157e-10,5.528980051572319e-13,0.0380901074341678,0.0380900343543941,1.2958175746200992e-06,-2.577719938542944e-12,2.10599999999987
3.9189484990487244e-13,3.9189484990487244e-13,0.0380869403408331,0.0380868671118877,1.2960040713500508e-06,-2.5782199725848942e-12,2.10649999999987
0.0,0.0,0.038083772254526,0.0380836991153802,1.2960040710800844e-06,-2.578659941826489e-12,2.10699999999987
0.0,0.0,0.0380806036034416,0.0380805305024233,1.296004071090059e-06,-2.578189831764499e-12,2.10749999999987
0.0,0.0,0.0380774343983262,0.0380773613117452,1.2960040709499802e-06,-2.578550003726199e-12,2.10799999999987
0.0,0.0,0.0380742645856634,0.0380741915025412,1.296004071119983e-06,-2.578599877026133e-12,2.10849999999987
2.674068952379649e-10,1.5508497264171694e-11,0.0380710941455641,0.0380710210603359,1.296004070869966e-06,-2.5789899729677934e-12,2.10899999999987
4.897869700093427e-09,0.0,0.038067923148502,0.0380678475064082,1.2958326501000261e-06,-2.579849962131009e-12,2.10949999999987
2.937610987796546e-10,6.062997326417019e-13,0.0380647545165256,0.0380646758453076,1.2791468930600791e-06,-2.5858599116135306e-12,2.10999999999987
0.0,0.0,0.0380615804479956,0.0380615037414924,1.278961752730146e-06,-2.59088995917256e-12,2.11049999999987
0.0,0.0,0.0380584062473122,0.0380583309344512,1.2789617466100415e-06,-2.597089860875701e-12,2.11099999999987
2.826622963469916e-10,4.92605956026182e-13,0.038055231944247,0.0380551573829884,1.278961740739954e-06,-2.602649866456641e-12,2.11149999999987
2.10699513392143e-13,2.107064522860469e-13,0.0380520574412719,0.0380519831134685,1.2791946412799536e-06,-2.6095399712627865e-12,2.11199999999987
1.701290011646428e-10,2.274014310188477e-13,0.0380488822162755,0.0380488082063642,1.279194635830103e-06,-2.6152099149440167e-12,2.11249999999987
1.725009024511337e-13,1.72702130374347e-13,0.0380457065095803,0.0380456325689321,1.2792874996101367e-06,-2.618410046076325e-12,2.11299999999987
2.0640433806562442e-13,2.0650148258027912e-13,0.0380425300921016,0.0380424563061521,1.2792874974900878e-06,-2.6201499737227296e-12,2.11349999999987
0.0,0.0,0.0380393530432983,0.038039279342098,1.2792874966300986e-06,-2.6210398868659057e-12,2.11399999999987
1.4322210084571907e-10,1.4980378049145315e-13,0.0380361753626029,0.0380361017095024,1.2792874953401149e-06,-2.622209957850452e-12,2.11449999999987
2.2626959333971186e-10,3.2770314239982667e-13,0.038032997179362,0.0380329234695496,1.2792039234799622e-06,-2.6233299386946296e-12,2.11499999999987
2.098397844374489e-12,2.09889744473557e-12,0.0380298183825371,0.0380297445938195,1.2793823242400557e-06,-2.6258298920639467e-12,2.11549999999987
1.9270002260540764e-13,1.9279716712006234e-13,0.0380266422212748,0.0380265685368542,1.2793823210401414e-06,-2.629099845816163e-12,2.11599999999987
2.512018371092495e-13,2.512989816239042e-13,0.0380234637876087,0.038023390152486,1.2793823183101204e-06,-2.631949996487193e-12,2.11649999999987
4.0328269890199664e-10,1.1431064428357729e-12,0.0380202832591605,0.0380202096473705,1.2793823148300482e-06,-2.635389953140055e-12,2.11699999999987
7.240041899336802e-14,7.240041899336802e-14,0.0380171018466644,0.0380170280404342,1.2795923194201548e-06,-2.639349893154841e-12,2.11749999999987
2.346942085118542e-13,2.347011474057581e-13,0.0380139194418132,0.0380138457714949,1.2795923158700432e-06,-2.6430099428487175e-12,2.11799999999987
0.0,0.0,0.0380107364237914,0.0380106628119161,1.2795923135799914e-06,-2.645110042456822e-12,2.11849999999987
1.718266015582337e-10,2.112005015320051e-12,0.0380075527935188,0.0380074792059109,1.2795923111201535e-06,-2.6472799646848344e-12,2.11899999999987
3.857848970834077e-10,9.99797467038377e-13,0.038004372375509,0.0380042986956881,1.279497927369989e-06,-2.6515300372009776e-12,2.11949999999988
0.0,0.0,0.0380011898451368,0.0380011160214855,1.279276651059997e-06,-2.6549199037134708e-12,2.11999999999988
2.1050522436283359e-13,2.106023688774883e-13,0.0379980049120239,0.0379979312387149,1.2792766464499693e-06,-2.65915002690964e-12,2.12049999999988
3.497053702172792e-09,1.2662301762667028e-11,0.0379948187807666,0.037994745170187,1.2792766417200289e-06,-2.664439849309197e-12,2.12099999999988
1.1383290143829328e-10,5.976899530857338e-12,0.0379916344956463,0.0379915565279322,1.2657693338300087e-06,-2.661679904258918e-12,2.12149999999988
1.0892422595831786e-08,1.437406998983093e-10,0.0379884494463224,0.0379883727219825,1.265793698790145e-06,-2.6631299162444e-12,2.12199999999988
0.0,0.0,0.0379852762105991,0.037985176720787,1.4883324233200008e-06,-2.6845999381852614e-12,2.12249999999988
0.0,0.0,0.037982086000425,0.037981985514709,1.4883324207400333e-06,-2.687470038176265e-12,2.12299999999988
0.0,0.0,0.0379788940698389,0.0379787961470314,1.488332417710122e-06,-2.6899999155255427e-12,2.12349999999988
0.0,0.0,0.0379757017491438,0.0379756066347322,1.4883324151900024e-06,-2.692749885915835e-12,2.12399999999988
0.0,0.0,0.0379725092074661,0.0379724164002915,1.4883324125601616e-06,-2.695440008346206e-12,2.12449999999988
0.0,0.0,0.0379693163526771,0.0379692253566455,1.4883324097501264e-06,-2.698359981637144e-12,2.12499999999988
2.3609586508044345e-13,2.3610280397434735e-13,0.0379661230776876,0.0379660335308411,1.48833240703008e-06,-2.700869909666448e-12,2.12549999999988
3.5132409967331135e-09,1.01060063095737e-11,0.0379629292767746,0.0379628409326449,1.488332406580136e-06,-2.7015900367494128e-12,2.12599999999988
1.2090304500611548e-08,7.315910377503343e-11,0.0379597374080449,0.0379596460466537,1.502206549239965e-06,-2.7087598657160594e-12,2.12649999999988
7.639722188201858e-14,7.649436639667329e-14,0.0379565587804024,0.0379564481150759,1.4855171979700696e-06,-2.7112799852457847e-12,2.12699999999988
0.0,0.0,0.0379533646653592,0.0379532521091609,1.4855171957101586e-06,-2.7135800117344955e-12,2.12749999999988
0.0,0.0,0.0379501683816848,0.0379500567022365,1.4855171937299717e-06,-2.715609855041823e-12,2.12799999999988
0.0,0.0,0.0379469707995378,0.0379468609734213,1.4855171913299818e-06,-2.7181598985515087e-12,2.12849999999988
5.122557093784064e-09,1.5778704731683746e-11,0.0379437723174656,0.0379436645765158,1.485517189010006e-06,-2.7204098348998507e-12,2.12899999999988
0.0,0.0,0.0379405764892345,0.037940464950113,1.468518054020167e-06,-2.718779845353736e-12,2.12949999999988
1.488239045888129e-10,1.559030682329876e-13,0.0379373747875268,0.037937267226864,1.468518050540095e-06,-2.7219600271660704e-12,2.12999999999988
0.0,0.0,0.037934173305677,0.0379340689327565,1.4684239594800648e-06,-2.7233599490111837e-12,2.13049999999988
2.375044605429366e-13,2.375044605429366e-13,0.0379309716272184,0.0379308698129926,1.4684239571700636e-06,-2.7253598683385505e-12,2.13099999999988
0.0,0.0,0.0379277696466642,0.0379276698638988,1.4684239557200517e-06,-2.7264299758827937e-12,2.13149999999988
0.0,0.0,0.0379245672064112,0.037924469127318,1.468423954790023e-06,-2.7280400161089347e-12,2.13199999999988
2.2573089925037593e-10,3.6499969713332803e-13,0.0379213643019368,0.0379212677093288,1.4684239526101261e-06,-2.730079834076249e-12,2.13249999999988
9.14004982810468e-13,9.140951884312187e-13,0.0379181609917915,0.0379180655918681,1.468588647040095e-06,-2.7324800408456973e-12,2.13299999999988
0.0,0.0,0.0379149584881076,0.0379148643729054,1.4685886444900514e-06,-2.7349799942150144e-12,2.13349999999988
2.3849672237119535e-13,2.3849672237119535e-13,0.0379117546690139,0.0379116616951338,1.4685886429201267e-06,-2.736729896521406e-12,2.13399999999988
0.0,0.0,0.0379085496880152,0.0379084577452426,1.4685886408800919e-06,-2.7388898440894316e-12,2.13449999999988
0.0,0.0,0.0379053438409459,0.0379052528392042,1.4685886387500683e-06,-2.740829915456877e-12,2.13499999999988
1.5711770079418486e-10,1.4703516182379417e-14,0.0379021373620085,0.037902047223869,1.4685886364101432e-06,-2.742869950264626e-12,2.13549999999988
0.0,0.0,0.0378989303469572,0.0378988409107273,1.4685064231899705e-06,-2.7462298927971585e-12,2.13599999999988
6.628332396840797e-09,3.9716702149306116e-11,0.0378957225557733,0.0378956339061623,1.468506418909974e-06,-2.7506599428739342e-12,2.13649999999988
5.737016001150508e-10,1.2866027687685744e-12,0.037892525536834,0.0378924275228169,1.5455958166400979e-06,-2.77383996848124e-12,2.13699999999988
3.640976409258201e-13,3.641947854404748e-13,0.0378893186803677,0.0378892203999578,1.5454917542000093e-06,-2.775960017409318e-12,2.13749999999988
0.0,0.0,0.037886108561806,0.0378860117556675,1.545491756519985e-06,-2.7734899880199615e-12,2.13799999999988
2.8345528979567547e-09,6.842200417356281e-12,0.0378828971814172,0.0378828020563933,1.545491758749972e-06,-2.7713499897719096e-12,2.13849999999988
6.058828397326188e-09,1.733270471593329e-11,0.0378796890998608,0.0378795911914681,1.60203063404008e-06,-2.788700043457326e-12,2.13899999999988
0.0,0.0,0.0378764812709264,0.0378763772107879,1.6194459237900936e-06,-2.794539990039202e-12,2.13949999999988
2.298994328242543e-13,2.298994328242543e-13,0.0378732664512917,0.0378731655808876,1.6194459224200958e-06,-2.79568989486334e-12,2.13999999999988
2.0570350978132979e-13,2.0569657088742588e-13,0.0378700516134534,0.0378699533919383,1.6194459212001515e-06,-2.7969699039481766e-12,2.14049999999988
0.0,0.0,0.0378668366207333,0.0378667403879121,1.6194459215000418e-06,-2.796150030265343e-12,2.14099999999988
1.084973985654436e-10,4.930084118726086e-14,0.0378636213235555,0.0378635266230376,1.6194459220299998e-06,-2.795900013244368e-12,2.14149999999988
4.998867014771591e-10,1.0278999873492012e-12,0.0378604057172245,0.0378603121771868,1.6194661777899598e-06,-2.7949398438004147e-12,2.14199999999988
2.785896513479713e-12,2.7866042806579117e-12,0.0378571897996418,0.0378570970291313,1.619163954440098e-06,-2.792779896232389e-12,2.14249999999988
4.6093458980212e-09,1.0147403750604411e-11,0.0378539753219156,0.0378538835900942,1.619163954470022e-06,-2.7930199385933774e-12,2.14299999999988
1.3770234952303895e-13,1.3779949403769365e-13,0.0378507610317077,0.0378506652194576,1.6349920501101695e-06,-2.7964598952462394e-12,2.14349999999988
5.334155298020171e-09,1.5871401415346043e-11,0.0378475414693138,0.0378474479465324,1.6349920511900349e-06,-2.795739985003709e-12,2.14399999999988
0.0,5.5868018544735776e-12,0.037844325433001,0.0378442275609172,1.6177255377201622e-06,-2.787489856992398e-12,2.14449999999988
4.681518298021992e-09,1.304609892338604e-11,0.0378411038099254,0.0378410163525922,1.6177255406099947e-06,-2.786990039790882e-12,2.14499999999988
2.056202430544829e-12,2.0562995750594837e-12,0.0378378942151207,0.037837799180463,1.6354860003001646e-06,-2.7881698685949807e-12,2.14549999999988
2.9130170497992935e-13,2.9139884949458406e-13,0.0378346758022988,0.0378345813805162,1.6354860030401604e-06,-2.7852900107844247e-12,2.14599999999988
0.0,0.0,0.0378314531295903,0.0378313602870127,1.6354860054900236e-06,-2.783109897055991e-12,2.14649999999988
3.955030747349042e-13,3.955030747349042e-13,0.0378282297679665,0.0378281383023918,1.6354860078600895e-06,-2.780819845227267e-12,2.14699999999988
1.040529953866276e-10,1.0570017083821881e-13,0.037825006065145,0.0378249156313072,1.6354860083299828e-06,-2.780609943686674e-12,2.14749999999988
2.1371689834515095e-10,3.09502423689878e-13,0.0378217821633709,0.0378216924428862,1.6355107703700574e-06,-2.780580019706713e-12,2.14799999999988
1.5913799999989209e-09,6.245975958663053e-13,0.0378185579123758,0.0378184687045897,1.6353583533301307e-06,-2.7799000081041303e-12,2.14849999999988
1.9134360068617795e-10,6.399741847573637e-14,0.0378153345343636,0.0378152441459602,1.6403367359999962e-06,-2.7837998833185607e-12,2.14899999999989
4.122180999321934e-10,9.800008027305296e-13,0.0378121087387016,0.0378120191697533,1.640224020449995e-06,-2.7824099361334342e-12,2.14949999999989
5.352761983656862e-10,2.775196739079888e-12,0.0378088824067484,0.0378087934777896,1.6404300756699738e-06,-2.783049832255635e-12,2.14999999999989
3.3090509499178467e-10,7.219017050807963e-13,0.0378056582290278,0.0378055697763369,1.640113107850144e-06,-2.778829900559887e-12,2.15049999999989
1.8011345956359115e-09,4.690296762088764e-12,0.0378024303863134,0.0378023424758843,1.6399022115701038e-06,-2.7760998794895686e-12,2.15099999999989
1.2560091855462474e-13,1.2560091855462474e-13,0.0377992032020189,0.037799113651908,1.6472855477200378e-06,-2.780029895524394e-12,2.15149999999989
0.0,0.0,0.0377959734241124,0.0377958849038205,1.647285549300154e-06,-2.7784898947585956e-12,2.15199999999989
2.4559169975457706e-10,4.048011925661399e-13,0.0377927432656849,0.0377926555926503,1.6472855508800534e-06,-2.776749967112191e-12,2.15249999999989
0.0,0.0,0.0377895128268785,0.0377894255913023,1.647097930770067e-06,-2.772999928637998e-12,2.15299999999989
0.0,0.0,0.0377862816648898,0.0377861949249567,1.6470979333201106e-06,-2.7705899640489973e-12,2.15349999999989
2.5548350240933715e-10,7.13103187610642e-13,0.0377830499184394,0.0377829635254215,1.647097935930002e-06,-2.767939957099008e-12,2.15399999999989
0.0,0.0,0.0377798190836263,0.0377797327905503,1.6473193529700867e-06,-2.7649798683276883e-12,2.15449999999989
5.527328802990006e-09,1.586910464146385e-11,0.0377765860676215,0.0377765000705599,1.6473193564800828e-06,-2.761869942816131e-12,2.15499999999989
6.620398673717887e-14,6.630113125183357e-14,0.0377733557815144,0.0377732638093418,1.6298323618499713e-06,-2.755209905710987e-12,2.15549999999989
2.7590187010040346e-09,9.944198242628488e-12,0.0377701192455754,0.0377700296509854,1.6298323643800655e-06,-2.752909879222276e-12,2.15599999999989
0.0,0.0,0.0377668851280783,0.0377667936362594,1.618622267640082e-06,-2.745930002476249e-12,2.15649999999989
2.2953620254506646e-10,2.641983853912677e-13,0.037763647553509,0.0377635580409567,1.6186222694400745e-06,-2.743960007128843e-12,2.15699999999989
0.0,0.0,0.0377604099499147,0.0377603217688942,1.6184795709501144e-06,-2.7401499038542942e-12,2.15749999999989
0.0,0.0,0.0377571718640374,0.0377570847016968,1.6184795735799552e-06,-2.737809978725636e-12,2.15799999999989
1.396945059628507e-10,1.3490597527976433e-13,0.0377539333741321,0.0377538468527626,1.6184795760499845e-06,-2.735009918194975e-12,2.15849999999989
6.881089031907095e-10,1.5325032909352387e-12,0.0377506944250422,0.0377506082418252,1.6183832178299704e-06,-2.731409933301454e-12,2.15899999999989
2.3821769556953143e-10,8.224046443849886e-13,0.037747455105137,0.037747368882557,1.617934464520068e-06,-2.7254899725992487e-12,2.15949999999989
0.0,0.0,0.0377442161012028,0.0377441302026315,1.6181179732499811e-06,-2.7243298762746893e-12,2.15999999999989
3.640480972233462e-10,9.088008123825375e-13,0.0377409749766405,0.0377408894484568,1.6181179751501538e-06,-2.721989951146031e-12,2.16049999999989
2.1001000244380563e-10,1.3040263313612854e-13,0.0377377332899419,0.0377376478031534,1.6179021143701653e-06,-2.718800011514144e-12,2.16099999999989
3.7710112810174223e-13,3.7729541713105164e-13,0.0377344907627879,0.0377344054414851,1.617778887670054e-06,-2.7131198763324926e-12,2.16149999999989
5.862869099926282e-09,1.562999729642911e-11,0.0377312473944389,0.0377311623230258,1.6177788906600668e-06,-2.7106799877635313e-12,2.16199999999989
0.0,0.0,0.037728007070429,0.037727915722073,1.5999837507500465e-06,-2.7000600106436012e-12,2.16249999999989
0.0,0.0,0.0377247602776613,0.0377246713642112,1.5999837544400201e-06,-2.6965599891903835e-12,2.16299999999989
0.0,0.0,0.0377215136468039,0.0377214264402813,1.599983757980157e-06,-2.69249986889486e-12,2.16349999999989
4.012261009544993e-10,1.1117981535413435e-12,0.0377182668782338,0.0377181806486436,1.5999837614001644e-06,-2.6889699234616815e-12,2.16399999999989
3.0318465030210184e-09,1.3617502958584993e-11,0.0377150199182026,0.0377149340342591,1.5997707249601131e-06,-2.684209842243601e-12,2.16449999999989
1.578088007492262e-10,1.295977214432753e-13,0.0377117766576626,0.0377116859068968,1.5509349664500835e-06,-2.6596199201311954e-12,2.16499999999989
6.3037792000231185e-09,1.459370124745618e-11,0.0377085285534499,0.0377084374535648,1.550693889030121e-06,-2.6516300006412807e-12,2.16549999999989
5.94577270057739e-09,1.4912106272024772e-11,0.0377052829770946,0.0377051857452529,1.5330496007199754e-06,-2.6426098722470703e-12,2.16599999999989
2.0020096691553135e-13,2.0020096691553135e-13,0.0377020345143275,0.0377019339684363,1.5140606696301129e-06,-2.634170008855574e-12,2.16649999999989
0.0,0.0,0.0376987800976334,0.0376986841713588,1.5140606741299856e-06,-2.6293398881771513e-12,2.16699999999989
3.789634196726954e-09,9.25790000216864e-12,0.0376955263927434,0.0376954335272484,1.5140606790000049e-06,-2.624619922439453e-12,2.16749999999989
0.0,0.0,0.0376922758850605,0.0376921805170283,1.5266005654499763e-06,-2.624979877560718e-12,2.16799999999989
0.0,0.0,0.0376890212199304,0.0376889280376609,1.5266005692600795e-06,-2.6212400305869465e-12,2.16849999999989
3.30895033595624e-13,3.309991170041826e-13,0.0376857664266142,0.0376856748427225,1.526600573540076e-06,-2.617289848391713e-12,2.16899999999989
1.7246989947317104e-10,2.1899843050121603e-13,0.0376825112005928,0.037682420699985,1.5266005772001257e-06,-2.613620040878284e-12,2.16949999999989
2.0509982601168986e-13,2.0519697052634456e-13,0.0376792556054349,0.0376791657585513,1.5264969686300516e-06,-2.6076098745553278e-12,2.16999999999989
0.0,0.0,0.0376759993259799,0.0376759100935006,1.5264969724501296e-06,-2.6038199374411874e-12,2.17049999999989
0.0,0.0,0.0376727424039866,0.0376726536255376,1.5264969763001315e-06,-2.600030000327047e-12,2.17099999999989
0.0,0.0,0.0376694848576343,0.0376693964324743,1.5264969800399784e-06,-2.596149857592156e-12,2.17149999999989
2.1659757321046413e-13,2.1670165661902274e-13,0.0376662266375584,0.037666138498255,1.5264969840801494e-06,-2.5923698951380025e-12,2.17199999999989
0.0,0.0,0.037662967697523,0.0376628797958434,1.5264969894901014e-06,-2.5867899402370886e-12,2.17249999999989
0.0,0.0,0.0376597079970597,0.0376596202968332,1.5264969957101693e-06,-2.5806900019742507e-12,2.17299999999989
0.0,0.0,0.0376564476041186,0.0376563600771629,1.5264970014701017e-06,-2.5745698975510045e-12,2.17349999999989
0.0,2.7469693186787936e-13,0.0376531864940256,0.0376530991177755,1.5264970073800878e-06,-2.5688598383893924e-12,2.17399999999989
2.7700064464397656e-13,0.0,0.0376499246532909,0.0376498373284619,1.5264970131801357e-06,-2.5635299005094536e-12,2.17449999999989
1.910862024168125e-10,2.7259444701499547e-13,0.0376466619914879,0.0376465747893712,1.5264970184001355e-06,-2.558090024529225e-12,2.17499999999989
0.0,0.0,0.0376433986978281,0.0376433115272951,1.526375851820111e-06,-2.551539925524371e-12,2.17549999999989
1.2388900322291008e-10,1.4090117961274018e-13,0.0376401345506038,0.0376400475538676,1.5263758576899815e-06,-2.5460998327037077e-12,2.17599999999989
1.60281140443308e-09,4.2730957661163416e-12,0.0376368697650046,0.0376367828146343,1.5264090462701208e-06,-2.5420399292486184e-12,2.17649999999989
3.6905010297738627e-10,9.360012764858539e-13,0.0376336056757804,0.0376335167669931,1.5326519016301693e-06,-2.5464600046654073e-12,2.17699999999989
8.03870570109666e-09,1.7186502221377964e-11,0.0376303390721339,0.0376302504919162,1.5324354598600636e-06,-2.545549925361823e-12,2.17749999999989
0.0,0.0,0.037627085093762,0.0376269812840734,1.2964834060801619e-06,-2.5239500160006978e-12,2.17799999999989
0.0,0.0,0.0376238218463105,0.0376237135145667,1.2964834056300011e-06,-2.5243598444218973e-12,2.17849999999989
0.0,0.0,0.0376205556049151,0.0376204452436567,1.2964834053700094e-06,-2.524419909222253e-12,2.1789999999999
1.8279822100453202e-13,1.8279822100453202e-13,0.0376172868015955,0.0376171761304853,1.296483405490139e-06,-2.5248000305039264e-12,2.1794999999999
8.459899447643693e-14,8.459899447643693e-14,0.0376140161333357,0.0376139061306076,1.2964834036300818e-06,-2.5263098904493297e-12,2.1799999999999
0.0,0.0,0.0376107441332318,0.0376106352904813,1.2964834015700977e-06,-2.5283900407374604e-12,2.1804999999999
0.0,0.0,0.0376074711319413,0.0376073636589702,1.2964834000799702e-06,-2.5300499542635357e-12,2.1809999999999
2.179992297790534e-13,2.18103313187612e-13,0.0376041973140903,0.0376040912659103,1.2964833982201298e-06,-2.5317799072499536e-12,2.1814999999999
2.5457140562235026e-10,4.267974862415258e-13,0.0376009227344232,0.0376008180841896,1.2964833971500223e-06,-2.53305991633479e-12,2.1819999999999
0.0,0.0,0.0375976475415546,0.0375975440664142,1.2966912702600236e-06,-2.5364699490076914e-12,2.1824999999999
1.1380371901792419e-08,8.775839777097616e-11,0.0375943715002123,0.0375942693579412,1.296691268350093e-06,-2.5386999360360596e-12,2.1829999999999
4.235490014270482e-10,1.0430059593780072e-12,0.0375911090335251,0.0375909901444571,1.4256843723901326e-06,-2.5591698898930204e-12,2.1834999999999
0.0,0.0,0.0375878314789663,0.0375877123985598,1.425893804720118e-06,-2.559919940955946e-12,2.1839999999999
3.790757298338665e-09,1.347290334852147e-11,0.0375845516167314,0.0375844350217627,1.4258938042801487e-06,-2.5609200090398465e-12,2.1844999999999
1.848693689798786e-08,1.8676950264140402e-10,0.0375812738057453,0.0375811553869339,1.4116965746399732e-06,-2.5569000042247048e-12,2.1849999999999
1.9420899610711473e-10,9.59024526459018e-14,0.0375780153535305,0.0375778712741269,1.6232970410400612e-06,-2.575269858473561e-12,2.1854999999999
2.1400242689040283e-13,2.1409957140505753e-13,0.0375747321069882,0.0375745899251574,1.6234266147501127e-06,-2.574379945330385e-12,2.1859999999999
0.0,0.0,0.0375714463251706,0.0375713095141208,1.6234266144599802e-06,-2.575309973953943e-12,2.1864999999999
0.0,0.0,0.0375681600001524,0.0375680287784396,1.6234266133801148e-06,-2.5764499041180944e-12,2.1869999999999
0.0,0.0,0.0375648736789635,0.0375647473690207,1.6234266123800467e-06,-2.5774898708419425e-12,2.1874999999999
0.0,0.0,0.0375615873848868,0.03756146516248,1.6234266112800152e-06,-2.5787100319668577e-12,2.1879999999999
1.088396039961026e-10,2.9519026112367897e-12,0.0375583010236088,0.0375581821333502,1.6234266103801274e-06,-2.57979987199064e-12,2.1884999999999
0.0,0.0,0.0375550170016637,0.0375549007400722,1.6234489596700808e-06,-2.5806698358138425e-12,2.1889999999999
0.0,0.0,0.0375517300395255,0.0375516159921234,1.623448958830041e-06,-2.581519850317071e-12,2.1894999999999
4.045089055382256e-10,9.355016761247725e-13,0.0375484425164344,0.0375483302497684,1.6234489577200348e-06,-2.582769935421947e-12,2.1899999999999
0.0,0.0,0.0375451548162723,0.0375450437912432,1.6236585336599704e-06,-2.582879873522237e-12,2.1904999999999
1.5333160435782034e-10,2.0580065429598449e-13,0.0375418663026446,0.0375417566008302,1.6236585338601141e-06,-2.5829598876425663e-12,2.1909999999999
1.6049562026609898e-09,3.2685937290111156e-12,0.0375385773874095,0.0375384686457861,1.6237264216000316e-06,-2.583850017626177e-12,2.1914999999999
2.464972670424004e-13,2.465042059363043e-13,0.0375352893542045,0.0375351794759824,1.6178831037901627e-06,-2.5782698458848285e-12,2.1919999999999
6.304058941530855e-10,1.434796725874321e-12,0.0375319985353848,0.0375318898967857,1.617883104790014e-06,-2.578239921904868e-12,2.1924999999999
0.0,0.0,0.0375287074490175,0.0375285995558262,1.6175069442001411e-06,-2.57452002425107e-12,2.1929999999999
0.0,0.0,0.0375254153390107,0.0375253085310286,1.61750694537997e-06,-2.5735199561671696e-12,2.1934999999999
1.9970136655445003e-13,1.9979851106910473e-13,0.0375221226672506,0.0375220166723923,1.617506946300024e-06,-2.5725298627432558e-12,2.1939999999999
1.0967329822086924e-10,1.149982886694545e-13,0.0375188293230669,0.0375187239803358,1.6175069469700609e-06,-2.5715300114997897e-12,2.1944999999999
0.0,0.0,0.0375155352900141,0.0375154304329398,1.617528117130087e-06,-2.569749968373003e-12,2.1949999999999
3.9869496593070153e-13,3.9869496593070153e-13,0.0375122404588791,0.0375121361200841,1.6175281191300062e-06,-2.5676800095852936e-12,2.1954999999999
0.0,0.0,0.0375089447341736,0.0375088408432729,1.6175281209701142e-06,-2.5660599946991658e-12,2.1959999999999
0.0,0.0,0.0375056483015321,0.0375055448108051,1.6175281222800472e-06,-2.564549917913328e-12,2.1964999999999
4.057303104598731e-12,4.058302305320893e-12,0.0375023511735627,0.037502248047774,1.6175281237101099e-06,-2.5630600072878984e-12,2.1969999999999
0.0,0.0,0.0374990556303281,0.0374989528416438,1.6175281280499543e-06,-2.5587700361318078e-12,2.1974999999999
0.0,0.0,0.0374957566715421,0.0374956541966145,1.6175281324201565e-06,-2.5542298311143075e-12,2.1979999999999
1.4780537904712787e-13,1.4790252356178257e-13,0.0374924569305812,0.0374923547496148,1.6175281369701193e-06,-2.5496798682772548e-12,2.1984999999999
0.0,0.0,0.0374891565392555,0.037489054634752,1.6175281414201187e-06,-2.5454898605614673e-12,2.1989999999999
4.117466020914229e-10,1.1909986885605406e-12,0.0374858554128849,0.0374857537691107,1.6175281458100533e-06,-2.541159990765429e-12,2.1994999999999
5.55846701999485e-10,1.0196982147547828e-12,0.0374825537886494,0.0374824521823729,1.617734301849992e-06,-2.537859896192818e-12,2.1999999999999
0.0,0.0,0.0374792513997928,0.0374791498300094,1.6177725395600823e-06,-2.5349000242619324e-12,2.2004999999999
2.0460022565060854e-13,2.0460022565060854e-13,0.0374759478448338,0.0374758467387549,1.6177725430401545e-06,-2.5310998956473707e-12,2.2009999999999
0.0,0.0,0.0374726435596055,0.0374725427775043,1.6177725469500043e-06,-2.527229944412901e-12,2.2014999999999
1.0251959697837876e-10,4.3402781368939714e-14,0.0374693384639136,0.0374692379351884,1.6177725511599614e-06,-2.5231800156177986e-12,2.2019999999999
3.4423509875924907e-10,7.801953527675209e-13,0.0374660326558099,0.0374659322803473,1.6177914609501447e-06,-2.519119895322275e-12,2.2024999999999
3.009529986330861e-10,3.385000613143063e-13,0.0374627261414076,0.0374626258018748,1.6175754668501519e-06,-2.513749841961954e-12,2.2029999999999
0.0,0.0,0.0374594187508778,0.0374593185331245,1.617337916680079e-06,-2.5099798541677876e-12,2.2034999999999
1.5809849956971433e-10,1.9220042224432632e-13,0.0374561103383568,0.0374560104410262,1.617337919440024e-06,-2.5070100075769153e-12,2.2039999999999
1.799672008639952e-10,1.8468976348273713e-12,0.0374528012973851,0.0374527015333265,1.6172505176699579e-06,-2.5034100226833944e-12,2.2044999999999
1.0214960127763462e-10,9.960088309668436e-14,0.0374494933706533,0.0374493937299394,1.6171439368901658e-06,-2.4988299190259466e-12,2.2049999999999
0.0,0.0,0.0374461826275802,0.0374460831591994,1.6171667865101484e-06,-2.496639830637526e-12,2.2054999999999
3.7660480289858356e-10,9.780024012862043e-13,0.0374428708825365,0.0374427716192526,1.6171667896300486e-06,-2.493480031826034e-12,2.2059999999999
0.0,0.0,0.0374395586269691,0.037439459319456,1.6169504505299855e-06,-2.488399894126636e-12,2.2064999999999
5.228290501924082e-09,1.75539999203167e-11,0.0374362453440905,0.0374361462903496,1.6169504551300385e-06,-2.483929945409913e-12,2.2069999999999
1.1333590316242592e-10,9.220402219511925e-14,0.0374329349779017,0.0374328298681611,1.6339107853200092e-06,-2.486569977699915e-12,2.2074999999999
2.228009443605572e-13,2.228980888752119e-13,0.0374296183565372,0.0374295152683869,1.6340389931701615e-06,-2.4863399099989136e-12,2.2079999999999
3.377992330300117e-13,3.378963775446664e-13,0.0374263014017806,0.037426199998275,1.634038993130046e-06,-2.4861399831183073e-12,2.2084999999999
0.0,1.703012730835951e-13,0.0374229840511104,0.0374228837299112,1.6340389922000174e-06,-2.486949882141154e-12,2.20899999999991
1.350565007052218e-10,0.0,0.0374196661656789,0.0374195665210409,1.6340389911401014e-06,-2.4885898463472556e-12,2.20949999999991
1.7366669907703525e-10,2.1949803086229736e-13,0.0374163477904332,0.0374162485215012,1.6340854531299558e-06,-2.4893099734302204e-12,2.20999999999991
4.0539730600253066e-10,1.1610018502139496e-12,0.0374130287230473,0.0374129296737408,1.6341985991799937e-06,-2.489899996252487e-12,2.21049999999991
0.0,0.0,0.0374097090124067,0.037409610033603,1.634407685860038e-06,-2.4917598366591687e-12,2.21099999999991
0.0,0.0,0.0374063882518456,0.0374062895880407,1.6344076845401304e-06,-2.493230014805059e-12,2.21149999999991
3.497965805898673e-13,3.499006639984259e-13,0.0374030667419002,0.0374029682673657,1.6344076831701325e-06,-2.494529973209869e-12,2.21199999999991
2.5269850101317104e-10,4.2100350983176327e-13,0.037399744407154,0.0373996460599988,1.6344076799301027e-06,-2.497609974741466e-12,2.21249999999991
2.3151529998655107e-10,3.4830471840052724e-13,0.0373964213249689,0.0373963229165313,1.634212436650009e-06,-2.5008198636933265e-12,2.21299999999991
3.647984692101147e-13,3.648956137247694e-13,0.0373930974088125,0.0373929990096739,1.634406842280058e-06,-2.504759854388139e-12,2.21349999999991
1.3469574795810235e-08,9.858200367141023e-11,0.037389772408602,0.0373896741844614,1.63440684289003e-06,-2.504339834466518e-12,2.21399999999991
2.8221060210942284e-10,3.120004254952846e-13,0.0373864635711446,0.0373863431674034,1.449905236109968e-06,-2.4839598693898735e-12,2.21449999999991
2.2470220129022778e-13,2.2479934580488248e-13,0.0373831366774505,0.0373830149413514,1.4501461586401577e-06,-2.4849998361137215e-12,2.21499999999991
2.1317334980563984e-09,6.0473986929210355e-12,0.0373798075901833,0.0373796876103528,1.450146158660107e-06,-2.4848998726734184e-12,2.21549999999991
3.0448005228222996e-12,3.0460980959823303e-12,0.037376479421174,0.0373763589336506,1.4588935076901167e-06,-2.4902198358933703e-12,2.21599999999991
0.0,0.0,0.0373731505830205,0.0373730326425894,1.4588935026199536e-06,-2.4955499906137435e-12,2.21649999999991
4.4735474005741516e-09,2.1712999453971094e-11,0.0373698189597248,0.0373697031175238,1.4588934971900523e-06,-2.500639886132694e-12,2.21699999999991
1.8732503402618672e-08,1.6726059426375173e-10,0.03736649280487,0.0373663709415324,1.3693936777600755e-06,-2.485899940757319e-12,2.21749999999991
0.0,0.0,0.0373631851600185,0.0373630322783124,1.109115788990164e-06,-2.471159995381944e-12,2.21799999999991
6.969361060482626e-10,1.464800503114816e-12,0.0373598515415457,0.0373596980044577,1.1091157838100628e-06,-2.4760499640202882e-12,2.21849999999991
0.0,0.0,0.0373565155838143,0.0373563650276245,1.108700490170091e-06,-2.4799899547151005e-12,2.21899999999991
0.0,0.0,0.037353178102059,0.0373530316093856,1.1087004841000767e-06,-2.4862499212185973e-12,2.21949999999991
6.687012055195396e-13,6.687983500341943e-13,0.0373498401726816,0.0373496972239844,1.1087004777999947e-06,-2.492269845361106e-12,2.21999999999991
3.8523004231016955e-12,3.852702878948122e-12,0.0373465025951612,0.0373463626639162,1.1087004719201494e-06,-2.4981698567433375e-12,2.22049999999991
0.0,0.0,0.0373431664008011,0.0373430290720979,1.1087004684901675e-06,-2.501819931777227e-12,2.22099999999991
1.3173310012271067e-09,2.7246954692472514e-12,0.0373398265622438,0.0373396915190534,1.1087004645900754e-06,-2.5054999307910775e-12,2.22149999999991
1.3300471835009375e-13,1.3299777945618985e-13,0.0373364871762986,0.0373363524892235,1.1137188589301333e-06,-2.514059923783285e-12,2.22199999999991
0.0,0.0,0.0373331455305135,0.0373330131014646,1.1137188542101675e-06,-2.5187798895209834e-12,2.22249999999991
1.9029916531465574e-13,1.9029916531465574e-13,0.0373298033404708,0.0373296729724729,1.1137188496200892e-06,-2.5234098664783655e-12,2.22299999999991
4.004019338310627e-13,4.004990783457174e-13,0.0373264605986537,0.0373263320101044,1.1137188454400562e-06,-2.527639989674535e-12,2.22349999999991
0.0,0.0,0.0373231170476528,0.0373229900073683,1.1137188420900883e-06,-2.530659926405776e-12,2.22399999999991
2.9419319758083873e-10,5.422953752720616e-13,0.0373197728924375,0.0373196472222113,1.113718839030036e-06,-2.533739927937373e-12,2.22449999999991
0.0,5.517301893132043e-12,0.037316428252794,0.0373163036351329,1.1139673301600525e-06,-2.5388400149567447e-12,2.22499999999991
5.905547599549532e-09,1.4357896815919702e-11,0.0373130826706631,0.0373129585782434,1.1139673258299659e-06,-2.540229962141871e-12,2.22549999999991
3.331300513220725e-12,3.332299713942888e-12,0.0373097411545249,0.0373096113011896,1.0912196942299782e-06,-2.5407200215238346e-12,2.22599999999991
2.1980444964153634e-09,8.172296173114546e-12,0.0373063945438966,0.0373062678339307,1.0912196863200729e-06,-2.54862992689342e-12,2.22649999999991
2.8389790518446034e-13,2.8400198859301895e-13,0.0373030470576168,0.0373029200131925,1.0818928371800554e-06,-2.5518799313256624e-12,2.22699999999991
0.0,0.0,0.0372996963849612,0.0372995719132092,1.0818928306600972e-06,-2.5580798330288035e-12,2.22749999999991
0.0,0.0,0.0372963455120147,0.0372962230930006,1.0818928244300547e-06,-2.564559892573315e-12,2.22799999999991
1.6608110026128386e-10,2.306002611085489e-13,0.0372929943359986,0.0372928734626901,1.0818928181501389e-06,-2.5709599379974968e-12,2.22849999999991
5.813828800327325e-09,1.7715599820444794e-11,0.0372896427451179,0.0372895229639708,1.0819855802200826e-06,-2.5778398513032208e-12,2.22899999999991
7.887063988021303e-10,2.1804016925308645e-12,0.0372862944043653,0.0372861689252553,1.0992589080400378e-06,-2.5877199688606467e-12,2.22949999999991
0.0,0.0,0.0372829397592327,0.0372828168230031,1.099252469370128e-06,-2.5921099034570405e-12,2.22999999999991
5.501247027361877e-10,9.622996843816622e-13,0.0372795844394555,0.037279464059285,1.099252464549982e-06,-2.597280029936755e-12,2.23049999999991
0.0,0.0,0.0372762291937496,0.0372761102107105,1.0997184392300477e-06,-2.604560013844126e-12,2.23099999999991
0.0,0.0,0.0372728730571844,0.0372727554913689,1.0997184331799827e-06,-2.6103398956256463e-12,2.23149999999991
0.0,0.0,0.0372695163625391,0.0372693998058415,1.0997184267500133e-06,-2.6167100170698676e-12,2.23199999999991
2.7609509817283495e-10,5.878977860085399e-13,0.0372661589861381,0.0372660431881537,1.0997184204100327e-06,-2.6231898597739445e-12,2.23249999999991
0.0,0.0,0.0372628010017825,0.0372626856425718,1.0999096723000087e-06,-2.630740026862699e-12,2.23299999999991
0.0,0.0,0.0372594420169884,0.0372593272436985,1.0999096654901348e-06,-2.637250010387171e-12,2.23349999999991
2.0410062528952722e-13,2.0419776980418192e-13,0.0372560822442227,0.0372559679304626,1.0999096586600948e-06,-2.6443400420739227e-12,2.23399999999991
1.3407898055706191e-09,2.4608023951877556e-12,0.0372527216299082,0.0372526076951847,1.0999096516099618e-06,-2.650949989038698e-12,2.23449999999991
0.0,0.0,0.0372493614063324,0.0372492461432505,1.1042300747899844e-06,-2.6614298872379427e-12,2.23499999999991
2.64101240876613e-13,2.64101240876613e-13,0.0372459986513436,0.0372458840478344,1.104230067939995e-06,-2.668489994944734e-12,2.23549999999991
0.0,0.0,0.037242635074858,0.0372425210735853,1.10423006164013e-06,-2.674820000908573e-12,2.23599999999991
0.0,0.0,0.0372392707168032,0.0372391571903755,1.1042300549501689e-06,-2.680919939171411e-12,2.23649999999991
0.0,0.0,0.0372359055982342,0.0372357924485125,1.1042300485401488e-06,-2.6872399704752636e-12,2.23699999999991
1.40141930005111e-09,2.974002988320734e-12,0.0372325396639215,0.037232426822085,1.1042300423801457e-06,-2.6937499539997356e-12,2.23749999999991
0.0,0.0,0.0372291744405825,0.0372290599289983,1.0981190901300595e-06,-2.695449983006193e-12,2.23799999999991
0.0,0.0,0.0372258063788783,0.0372256925033766,1.0981190830801433e-06,-2.7022999723319563e-12,2.23849999999991
0.0,0.0,0.0372224374829161,0.0372223242137297,1.098119076230154e-06,-2.709609880219288e-12,2.23899999999992
2.3138587990079174e-09,4.740700887406746e-12,0.0372190678116235,0.0372189550114146,1.0981190693699731e-06,-2.716050041123852e-12,2.23949999999992
0.0,0.0,0.0372156992937697,0.0372155841544667,1.105500950270141e-06,-2.7241698480340304e-12,2.23999999999992
0.0,0.0,0.0372123273659827,0.0372122131460291,1.1055009447901495e-06,-2.7296600309950625e-12,2.24049999999992
0.0,0.0,0.037208954728251,0.037208841292221,1.105500939620023e-06,-2.7347698758339867e-12,2.24099999999992
3.01273000297142e-09,1.109350111772045e-11,0.0372055813668839,0.0372054685019705,1.1055009341599809e-06,-2.7399699262936617e-12,2.24149999999992
2.240376981155201e-10,3.263014858312374e-13,0.0372022096874529,0.0372020933374337,1.0935378085700012e-06,-2.7414598369190912e-12,2.24199999999992
2.6771950628612373e-10,3.0050267829651034e-13,0.037198833752687,0.0371987186440015,1.0937151524600085e-06,-2.74775991890297e-12,2.24249999999992
1.944971961265196e-13,3.5062022729626108e-12,0.0371954572089058,0.0371953432111414,1.0935458228701622e-06,-2.7522099182997195e-12,2.24299999999992
3.491901212626658e-12,1.749017597418856e-13,0.0371920798500458,0.0371919693575201,1.0935458165100154e-06,-2.7591498964057992e-12,2.24349999999992
5.31818200588674e-10,7.335035356881292e-13,0.0371887043948768,0.0371885918504533,1.0935458097500149e-06,-2.7656900207506663e-12,2.24399999999992
2.0460022565060854e-13,2.0470430905916714e-13,0.0371853258480786,0.0371852131856309,1.0937027446300367e-06,-2.7719898858941106e-12,2.24449999999992
0.0,0.0,0.0371819459097045,0.0371818337852786,1.0937027390800057e-06,-2.7777600098560784e-12,2.24499999999992
0.0,0.0,0.0371785652460094,0.0371784534736835,1.0937027330199661e-06,-2.7835899817779675e-12,2.24549999999992
4.062239017388336e-10,7.287018211066254e-13,0.0371751838411618,0.0371750723030823,1.093702727080056e-06,-2.789879872261425e-12,2.24599999999992
5.040749970208758e-10,1.0247983017741547e-12,0.0371718017282555,0.0371716901509986,1.0939109786800485e-06,-2.794289973018227e-12,2.24649999999992
7.975009541638656e-13,7.976050375724242e-13,0.0371684187182437,0.037168307114069,1.09376644919011e-06,-2.7983399018133293e-12,2.24699999999992
4.053187022123872e-10,1.11220060938777e-12,0.0371650358169257,0.0371649245394332,1.0937664445299922e-06,-2.8026999124297625e-12,2.24749999999992
3.885242960688373e-10,1.051998765877471e-12,0.0371616517387116,0.037161540441543,1.093981027600055e-06,-2.8084199462513615e-12,2.24799999999992
4.112118978660817e-10,1.0322021015696237e-12,0.0371582662727431,0.0371581550227939,1.0937673831201266e-06,-2.812309846805805e-12,2.24849999999992
0.0,0.0,0.0371548796930544,0.0371547685050717,1.0939737709100145e-06,-2.817229956264544e-12,2.24899999999992
3.252165967082554e-10,7.268005641769548e-13,0.0371514918671956,0.0371513809587735,1.0939737665599785e-06,-2.8214498879602923e-12,2.24949999999992
1.173991459602064e-13,1.173991459602064e-13,0.0371481033763773,0.0371479924355409,1.093769823279963e-06,-2.8249100107735625e-12,2.24999999999992
6.233000227062746e-12,6.235095773021726e-12,0.0371447137447438,0.0371446030006967,1.0937698193601384e-06,-2.829219931249627e-12,2.25049999999992
0.0,0.0,0.0371413269475642,0.0371412163136498,1.093769815640024e-06,-2.8330898824840967e-12,2.25099999999992
0.0,0.0,0.0371379351777104,0.0371378246112451,1.0937698115300303e-06,-2.837060013999304e-12,2.25149999999992
1.0257279747794001e-10,3.819861094100929e-14,0.0371345424814008,0.037134431960238,1.0937698075000508e-06,-2.8409399398937607e-12,2.25199999999992
0.0,0.0,0.0371311491364217,0.0371310385868615,1.093779573290007e-06,-2.8470299034966118e-12,2.25249999999992
0.0,0.0,0.0371277548735362,0.0371276443832455,1.0937795681400467e-06,-2.8522999934166293e-12,2.25299999999992
2.731875003991746e-10,2.3590157605113404e-13,0.0371243597556217,0.0371242493002253,1.0937795625600918e-06,-2.8576598552765287e-12,2.25349999999992
0.0,0.0,0.0371209638667571,0.0371208532585582,1.0940223426399859e-06,-2.863930013280447e-12,2.25399999999992
0.0,0.0,0.0371175668027028,0.0371174562965501,1.0940223372100846e-06,-2.8695800076417033e-12,2.25449999999992
0.0,0.0,0.0371141688641654,0.0371140584104327,1.094022331200135e-06,-2.875169937202604e-12,2.25499999999992
5.636573985334792e-10,1.2876991140053917e-12,0.0371107700091277,0.0371106595839277,1.0940223256099887e-06,-2.8808299062238474e-12,2.25549999999992
0.0,0.0,0.0371073705300183,0.0371072598177947,1.0937108377601524e-06,-2.8846599588183697e-12,2.25599999999992
0.0,3.593403352653013e-12,0.0371039696800301,0.0371038591644297,1.093710832030144e-06,-2.8905599702006013e-12,2.25649999999992
3.6197017605488213e-12,0.0,0.0371005679467326,0.0371004601595824,1.0937108258499747e-06,-2.8961698490814758e-12,2.25699999999992
1.5311016343666495e-12,1.5316012347277308e-12,0.0370971679333277,0.0370970574079234,1.0937108206601157e-06,-2.9017099053424422e-12,2.25749999999992
1.054832804436856e-09,1.7260012863395957e-12,0.0370937658351833,0.0370936551568311,1.0937108167699983e-06,-2.905589831236899e-12,2.25799999999992
0.0,0.0,0.0370903621628576,0.0370902502449433,1.0975170529499683e-06,-2.915860044735985e-12,2.25849999999992
0.0,0.0,0.0370869560133609,0.0370868445031597,1.0975170469499935e-06,-2.9218799688784935e-12,2.25899999999992
2.8230029425202474e-10,4.845013279464183e-13,0.0370835490856339,0.0370834379354959,1.0975170407401171e-06,-2.927799929580699e-12,2.25949999999992
0.0,0.0,0.0370801415410614,0.0370800304488981,1.0977660509601129e-06,-2.93269987287903e-12,2.25999999999992
0.0,0.0,0.0370767329459096,0.0370766220875627,1.0977660468401446e-06,-2.9364698606731965e-12,2.26049999999992
4.0721140348587426e-10,1.1775996844320957e-12,0.0370733234934436,0.0370732127617941,1.0977660428899624e-06,-2.9404499668483908e-12,2.26099999999992
1.3425578010428652e-09,9.265019307314049e-13,0.0370699133572157,0.0370698024874122,1.0979739172699982e-06,-2.947209967393838e-12,2.26149999999992
3.93505894535906e-10,1.086998546728779e-12,0.0370665033627865,0.0370663910640689,1.1028816979401397e-06,-2.959420035419935e-12,2.26199999999992
1.7753790104713119e-10,2.493977246942336e-13,0.0370630909765319,0.0370629789078765,1.1026702748399755e-06,-2.9636399671156832e-12,2.26249999999992
1.3743639559749e-10,1.2067985499797373e-12,0.0370596774974049,0.0370595658081248,1.1027747118001405e-06,-2.968719887974647e-12,2.26299999999992
1.0865679883620416e-10,9.559714131412989e-14,0.0370562647777474,0.0370561533620916,1.1028328023301396e-06,-2.9761200014827294e-12,2.26349999999992
2.730231297987107e-09,7.442796379208971e-12,0.0370528496135789,0.0370527383802649,1.1029503846099898e-06,-2.9839199687520246e-12,2.26399999999992
1.9622359986870563e-10,2.856048730848215e-13,0.0370494353748473,0.0370493211122918,1.113462081289967e-06,-2.9851099890565447e-12,2.26449999999992
2.0325140182020363e-10,2.6510044159877566e-13,0.0370460173868399,0.0370459039994113,1.1133325097899532e-06,-2.9817899451639596e-12,2.26499999999992
2.962578599108312e-09,1.0079104217908252e-11,0.0370425987583724,0.0370424860634852,1.1134950992899764e-06,-2.980659989659795e-12,2.26549999999992
8.775838798713576e-09,2.7430301086095454e-11,0.0370391835961953,0.0370390666024396,1.0730295427500633e-06,-2.956839851089854e-12,2.26599999999992
0.0,0.0,0.0370357781942504,0.0370356436085712,8.23234044710101e-07,-2.936649838233829e-12,2.26649999999992
5.013003900877777e-13,5.014044734963363e-13,0.0370323616577446,0.0370322225000686,8.232340442300163e-07,-2.937090024315858e-12,2.26699999999992
0.0,1.1029024915565344e-12,0.0370289414694679,0.0370288007007992,8.232340440201148e-07,-2.937589841517374e-12,2.26749999999992
3.9414420338612643e-10,0.0,0.0370255184493895,0.0370253778710166,8.232340438800358e-07,-2.9362300351526427e-12,2.26799999999992
4.0180359039965197e-13,4.0190073491430667e-13,0.037022093698237,0.0370219540829491,8.230234838501205e-07,-2.9357300011106924e-12,2.26849999999992
0.0,0.0,0.0370186671700746,0.0370185292083983,8.230234840201234e-07,-2.9362599591326033e-12,2.26899999999993
1.6663235999359038e-09,1.1731997318076282e-11,0.037015239437708,0.0370151032233271,8.230234837501571e-07,-2.9362998577725508e-12,2.26949999999993
0.0,0.0,0.0370118160103782,0.0370116792160037,8.157472747300897e-07,-2.9310599086729283e-12,2.26999999999993
0.0,0.0,0.0370083854477154,0.0370082507772811,8.157472758400959e-07,-2.9301600208697653e-12,2.27049999999993
2.2939983246317297e-13,2.2939983246317297e-13,0.0370049541333208,0.0370048214743049,8.157472766200709e-07,-2.9289298850848633e-12,2.27099999999993
0.0,0.0,0.037001522242921,0.0370013913364307,8.157472787000044e-07,-2.9273400110191306e-12,2.27149999999993
0.0,0.0,0.0369980896801428,0.03699796029977,8.15747280520163e-07,-2.9251900381110918e-12,2.27199999999993
3.962966968473758e-10,1.1084050344223328e-12,0.036994656381972,0.0369945283435248,8.15747282500133e-07,-2.9232898653835937e-12,2.27249999999993
6.090149981541337e-10,1.5107012862891622e-12,0.0369912224843614,0.0369910954314917,8.155379344800939e-07,-2.9211899826159238e-12,2.27299999999993
0.0,0.0,0.0369877878305412,0.0369876616189604,8.163535036599927e-07,-2.9194398634690977e-12,2.27349999999993
6.566772958738198e-10,1.5400042352453625e-12,0.0369843518387851,0.0369842268192205,8.163535061100728e-07,-2.9169399100997806e-12,2.27399999999993
4.2099480151991386e-10,5.747000098033084e-13,0.0369809153766712,0.036980790974645,8.164024826501273e-07,-2.9150698781926776e-12,2.27449999999993
0.0,0.0,0.0369774788472439,0.0369773552756663,8.166124786700493e-07,-2.9133900153466286e-12,2.27499999999993
0.0,0.0,0.0369740406640198,0.0369739180492776,8.166124819100791e-07,-2.910130036254399e-12,2.27549999999993
5.227411975505802e-10,1.262996651707482e-12,0.036970601249015,0.0369704793859748,8.166124848801425e-07,-2.907329975723738e-12,2.27599999999993
0.0,0.0,0.0369671610457261,0.0369670395348492,8.164454408400839e-07,-2.9022099393843925e-12,2.27649999999993
4.409064016663855e-10,1.4108020307546099e-12,0.0369637194541065,0.0369635986695643,8.164454454199707e-07,-2.8971699171653764e-12,2.27699999999993
4.080971671704958e-13,4.080971671704958e-13,0.0369602772012314,0.036960156773485,8.166385340700744e-07,-2.893659921052172e-12,2.27749999999993
3.327731007418677e-10,7.612938057732777e-13,0.0369568335126054,0.0369567136995432,8.166385381700933e-07,-2.8895599021167007e-12,2.27799999999993
0.0,0.0,0.036953389144283,0.0369532696200162,8.164318182201247e-07,-2.8840400120161425e-12,2.27849999999993
3.9952220004524364e-10,1.1350018147560093e-12,0.0369499436475688,0.0369498246285673,8.164318222900029e-07,-2.8802398834015808e-12,2.27899999999993
3.0334770112494525e-10,6.12503103791795e-13,0.0369464974603486,0.036946378632709,8.162250185500715e-07,-2.8751400132226435e-12,2.27949999999993
1.5556730209587144e-10,4.396601138711986e-12,0.0369430501924529,0.0369429316574578,8.160286071000333e-07,-2.870699988485881e-12,2.27999999999993
0.0,0.0,0.0369396083281277,0.0369394901406535,8.161203546000386e-07,-2.8681798689561555e-12,2.28049999999993
3.969328962738494e-10,2.713197722048477e-12,0.0369361613389201,0.036936043534987,8.161203578201191e-07,-2.8648498504035835e-12,2.28099999999993
0.0,0.0,0.0369327142426562,0.0369325965241991,8.15914835009977e-07,-2.8598499436649494e-12,2.28149999999993
2.545518032470717e-10,3.8979930394589246e-13,0.0369292624148321,0.0369291450638768,8.159148387799648e-07,-2.856189893971073e-12,2.28199999999993
3.647644603033129e-09,7.518700939623812e-12,0.0369258095438186,0.0369256922939352,8.16137301920105e-07,-2.8520799003756148e-12,2.28249999999993
0.0,0.0,0.0369223605113324,0.0369222382570998,7.704339964600612e-07,-2.826020016957753e-12,2.28299999999993
3.6540870329559993e-10,6.684999775963263e-13,0.0369189060741056,0.0369187837349573,7.704340005401308e-07,-2.8222298630031784e-12,2.28349999999993
4.4018189787609074e-10,1.4032039419298314e-12,0.0369154503749773,0.0369153283311656,7.702131193301071e-07,-2.8163298516209467e-12,2.28399999999993
3.990703600909029e-12,3.9911962623762065e-12,0.0369119935315571,0.0369118720651027,7.70407149090031e-07,-2.8131498866490467e-12,2.28449999999993
1.3682609906195964e-10,1.3809786647556166e-13,0.0369085382656565,0.0369084176472853,7.704071522300973e-07,-2.8099998456571074e-12,2.28499999999993
4.079540039114704e-10,1.185801457026514e-12,0.0369050792455356,0.0369049592018695,7.703195854401237e-07,-2.8060700464627164e-12,2.28549999999993
2.586447903074607e-09,7.284603475987694e-12,0.0369016192403109,0.0369014995544754,7.705264172101507e-07,-2.8040300116549677e-12,2.28599999999993
4.3499925883594415e-13,4.3509640335059885e-13,0.0368981603247978,0.0368980380371219,7.798641529200255e-07,-2.8030498928910408e-12,2.28649999999993
1.1030787304411316e-08,1.5064589853341914e-10,0.0368946975665726,0.0368945763684877,7.79864157420115e-07,-2.798519879373962e-12,2.28699999999993
0.0,0.0,0.0368912514061397,0.0368911066397166,1.0076421765900338e-06,-2.814689887414845e-12,2.28749999999993
0.0,0.0,0.0368877867105319,0.0368876408687385,1.0076421803101483e-06,-2.810579893819387e-12,2.28799999999993
0.0,0.0,0.0368843194999906,0.0368841763862782,1.0076421842900377e-06,-2.80688992014555e-12,2.28849999999993
1.1595450294388243e-10,1.2629480794501546e-13,0.0368808513889094,0.0368807113070883,1.007642188380082e-06,-2.8029499294507376e-12,2.28899999999993
2.7698089655192604e-10,5.438982597638642e-13,0.0368773827068763,0.0368772450853699,1.0076697588700268e-06,-2.7991998909765448e-12,2.28949999999993
0.0,0.0,0.0368739133853012,0.0368737776619839,1.0074947800100664e-06,-2.794399911118517e-12,2.28999999999993
2.0570350978132979e-13,2.0580065429598449e-13,0.0368704430772492,0.0368703090952585,1.0074947837900288e-06,-2.7909998531056024e-12,2.29049999999993
2.157996004115148e-13,2.157996004115148e-13,0.0368669719254228,0.0368668393566426,1.0074947882500029e-06,-2.7862399887279565e-12,2.29099999999993
0.0,0.0,0.0368634998113333,0.0368633684403302,1.0074947928301065e-06,-2.782040006352182e-12,2.29149999999993
2.0209528495129803e-13,7.539802115985594e-14,0.0368600267420465,0.0368598964191904,1.0074947975799962e-06,-2.7769399193328104e-12,2.29199999999993
1.8797580159102267e-10,4.154197819072891e-12,0.0368565527299473,0.0368564233292112,1.0074948037001007e-06,-2.7732100470190257e-12,2.29249999999993
3.686392024970786e-10,5.270020531078501e-13,0.0368530839232199,0.0368529552900288,1.0076323017399642e-06,-2.768479889780906e-12,2.29299999999993
4.3918309960977453e-10,1.1010012346268638e-12,0.0368496112938506,0.0368494832823335,1.007394115070141e-06,-2.761719889235459e-12,2.29349999999993
1.3615734997807216e-09,3.250399949195071e-12,0.036846135132758,0.0368460077756171,1.007588946140038e-06,-2.7590698822854698e-12,2.29399999999993
4.0842810383745487e-10,1.0278028428345465e-12,0.0368426596953279,0.0368425312888099,1.0003204839899565e-06,-2.7528899299023024e-12,2.29449999999993
0.0,0.0,0.03683918025701,0.0368390527031943,1.000526567179966e-06,-2.749219905548439e-12,2.29499999999993
0.0,0.0,0.0368356994363504,0.0368355730052817,1.0005265716800556e-06,-2.7446198525710175e-12,2.29549999999993
3.173045798332552e-09,9.438498593805633e-12,0.0368322178628183,0.0368320923181567,1.000526576130055e-06,-2.7403799715552957e-12,2.29599999999993
4.0599468231761193e-13,4.0609876572617054e-13,0.036828737802092,0.0368286092419379,1.0131129655299546e-06,-2.7394599175917245e-12,2.29649999999993
4.108673956615405e-10,1.1860026849497274e-12,0.0368252532624541,0.03682512636418,1.0131129700400188e-06,-2.735310025356319e-12,2.29699999999993
1.0638959851982932e-10,4.245007123593325e-13,0.036821768438765,0.036821642680829,1.0133194709401657e-06,-2.7317698884227193e-12,2.29749999999993
2.0943109746429656e-10,0.0,0.0368182827457103,0.0368181579960184,1.0133380356901634e-06,-2.7279999006285527e-12,2.29799999999993
2.2747680128443193e-10,3.3689717682250375e-13,0.036814796293519,0.0368146722270362,1.013206862920035e-06,-2.7243099269547155e-12,2.29849999999993
0.0,0.0,0.0368113088939332,0.0368111853225453,1.0130340042501657e-06,-2.7213398635234087e-12,2.29899999999994
4.5650907984362554e-09,1.5548000387166638e-11,0.0368078203643835,0.0368076973587113,1.0130340065400006e-06,-2.7196298598569646e-12,2.29949999999994
4.110503604159987e-12,4.112002405243231e-12,0.0368043340658983,0.0368042060304822,9.97190137520072e-07,-2.713359918693481e-12,2.29999999999994
4.5700010997684615e-09,3.5635300266179115e-11,0.0368008446122429,0.0368007186833115,9.97190139890138e-07,-2.710819849843782e-12,2.30049999999994
1.6328290108891252e-10,2.5709989692757063e-13,0.0367973609516723,0.0367972260251751,1.1673898681499682e-06,-2.726930009924744e-12,2.30099999999994
4.0923620048261e-10,1.198902088717091e-12,0.0367938706146555,0.0367937326110359,1.1672949328000223e-06,-2.7212999648834613e-12,2.30149999999994
0.0,0.0,0.0367903779602304,0.0367902387899867,1.1675002949500506e-06,-2.7170299430473444e-12,2.30199999999994
0.0,0.0,0.0367868830658427,0.0367867442328669,1.1675002997699798e-06,-2.7123598506095803e-12,2.30249999999994
0.0,0.0,0.0367833866202269,0.0367832486337891,1.1675003046601653e-06,-2.7073998425108936e-12,2.30299999999994
2.355944050957959e-10,3.2440022890156683e-13,0.0367798888490533,0.036779751933224,1.1675003094200297e-06,-2.7025499893529314e-12,2.30349999999994
1.4998510072805615e-10,1.6989881723716849e-13,0.0367763900253319,0.0367762540952921,1.1677131488601125e-06,-2.6984200464374997e-12,2.30399999999994
3.391662020679753e-10,5.873010411328039e-13,0.036772889998774,0.0367727551862994,1.1676311339201342e-06,-2.691849998112672e-12,2.30449999999994
0.0,0.0,0.0367693889761736,0.0367692551489184,1.1674214086801384e-06,-2.685879947270098e-12,2.30499999999994
7.207142035947633e-10,1.8548010349839217e-12,0.0367658866363899,0.0367657539836146,1.1674214135299916e-06,-2.6814199732133615e-12,2.30549999999994
0.0,0.0,0.0367623837353858,0.0367622517184069,1.1678689552799618e-06,-2.677609869938813e-12,2.30599999999994
5.102303995974111e-10,1.3065937221057311e-12,0.036758879298006,0.0367587484313129,1.1678689604700376e-06,-2.6725099997598756e-12,2.30649999999994
0.0,0.0,0.0367553741923885,0.0367552439966385,1.1680850082601557e-06,-2.668740011965709e-12,2.30699999999994
2.1779800185584008e-13,2.1779800185584008e-13,0.0367518676918739,0.03675173847261,1.1680850136000683e-06,-2.663919865947273e-12,2.30749999999994
1.6610324227173123e-13,4.729966418537401e-13,0.0367483601909917,0.0367482317666075,1.168085018740054e-06,-2.6584600406470704e-12,2.30799999999994
3.0780239468342074e-13,0.0,0.0367448515893944,0.0367447237648848,1.168085022000033e-06,-2.6545699232521924e-12,2.30849999999994
1.754838982459539e-10,2.298994328242543e-13,0.0367413418611236,0.0367412146342063,1.1680850260200378e-06,-2.6506698311973276e-12,2.30899999999994
4.104519987779831e-10,1.2113018921233731e-12,0.0367378311943577,0.0367377044565821,1.1682078224200393e-06,-2.6472398492044524e-12,2.30949999999994
0.0,0.0,0.0367343196129917,0.0367341932457838,1.1684115531599999e-06,-2.644549943614516e-12,2.30999999999994
3.669213960444395e-10,1.152002104820582e-12,0.0367308067027111,0.0367306809590012,1.16841155717003e-06,-2.6409998320209294e-12,2.31049999999994
0.0,0.0,0.0367272929669314,0.0367271675348237,1.168553314210164e-06,-2.6370398920061433e-12,2.31099999999994
4.292522004512023e-09,1.0311099196691487e-11,0.036723777901413,0.0367236530052959,1.1685533185801494e-06,-2.6324799545091038e-12,2.31149999999994
0.0,0.0,0.0367202647859574,0.0367201356058718,1.1829585627701374e-06,-2.632169872687773e-12,2.31199999999994
0.0,0.0,0.0367167462848652,0.0367166188963613,1.1829585674200636e-06,-2.6277298479510103e-12,2.31249999999994
3.2870847016530647e-09,1.2207998500990414e-11,0.0367132272230803,0.036713101179647,1.1829585722499675e-06,-2.6231798851139576e-12,2.31299999999994
4.4653528999405445e-09,1.1485902506880308e-11,0.0367097116354548,0.0367095815296661,1.2229183612201284e-06,-2.6385998420919154e-12,2.31349999999994
3.689789029870383e-10,3.892303146457721e-12,0.0367061942022367,0.0367060593328166,1.239838368180101e-06,-2.6384899039916254e-12,2.31399999999994
0.0,0.0,0.0367026736313882,0.0367025406967825,1.239617151399964e-06,-2.6367799003251813e-12,2.31449999999994
3.3016212958036917e-09,1.2220197076473482e-11,0.0366991491055927,0.0366990181076173,1.2396171520500515e-06,-2.636319981763613e-12,2.31499999999994
0.0,0.0,0.0366956264839525,0.0366954926034855,1.2268174281601044e-06,-2.6319198556667978e-12,2.31549999999994
9.27398990935302e-11,1.3399004128444858e-14,0.0366920994009627,0.0366919676438871,1.226817427920062e-06,-2.6321199993878386e-12,2.31599999999994
8.490430580820885e-14,8.489736691430494e-14,0.0366885718732041,0.0366884417809934,1.2268310750601207e-06,-2.633130042131726e-12,2.31649999999994
2.9895845035654567e-09,9.646602960877715e-12,0.0366850436092277,0.0366849147536471,1.2268310747699882e-06,-2.632839909630369e-12,2.31699999999994
1.0395539984386915e-10,8.189976474781702e-14,0.0366815169932222,0.0366813852637586,1.238270883570109e-06,-2.6357199842813595e-12,2.31749999999994
2.0757950219829624e-10,3.001002224500837e-13,0.0366779862000355,0.0366778558142834,1.2383824041400145e-06,-2.6344898484964574e-12,2.31799999999994
0.0,0.0,0.0366744546437643,0.036674325359207,1.2385424524999963e-06,-2.6325300446494726e-12,2.31849999999994
1.3840317780733358e-13,1.3850032232198828e-13,0.0366709220833259,0.0366707937661599,1.2385424552801075e-06,-2.629800023579154e-12,2.31899999999994
2.1910251390977464e-13,2.1909557501587074e-13,0.0366673885847352,0.0366672609628251,1.2385424572099873e-06,-2.6277599887714054e-12,2.31949999999994
4.3805399585483684e-10,1.3817974542362776e-12,0.0366638540280221,0.0366637269276529,1.2385424590800193e-06,-2.626219988005607e-12,2.31999999999994
0.0,0.0,0.0366603186286833,0.0366601917221654,1.2387386378899783e-06,-2.6255898497029584e-12,2.32049999999994
5.535710299875429e-09,1.7954901454508843e-11,0.0366567818610213,0.0366566554195998,1.2387386394000551e-06,-2.624339981438517e-12,2.32099999999994
0.0,0.0,0.0366532479201186,0.0366531152717239,1.2560663487099898e-06,-2.628199958013e-12,2.32149999999994
0.0,0.0,0.0366497070803214,0.0366495767188684,1.256066349710058e-06,-2.6270398616884405e-12,2.32199999999994
0.0,0.0,0.0366461657153731,0.0366460371242031,1.256066350349954e-06,-2.626069934424935e-12,2.32249999999994
0.0,0.0,0.036642623667607,0.0366424962577035,1.2560663515800898e-06,-2.6248400154804674e-12,2.32299999999994
0.0,0.0,0.0366390807629629,0.0366389541522905,1.2560663524201297e-06,-2.6242799166381614e-12,2.32349999999994
4.5574030660411324e-12,4.558999011639031e-12,0.036635536889659,0.0366354108367907,1.2560663533399668e-06,-2.623399978154972e-12,2.32399999999994
4.055002028602317e-10,1.113997782908882e-12,0.0366319948107749,0.0366318691585666,1.2560663541099672e-06,-2.6227598651923367e-12,2.32449999999994
3.254063685176334e-13,3.253994296237295e-13,0.0366284487838749,0.036628323218069,1.256281192379971e-06,-2.6235799557156048e-12,2.32499999999994
0.0,0.0,0.0366249010922088,0.0366247758768866,1.2562811933401405e-06,-2.6229799582333513e-12,2.32549999999994
0.0,0.0,0.0366213524867157,0.0366212274978618,1.2562811942101043e-06,-2.6225399889917567e-12,2.32599999999994
2.6288960591758226e-10,3.8900133114694313e-13,0.0366178029119428,0.0366176780829501,1.2562811946799975e-06,-2.6213699180072103e-12,2.32649999999994
1.0040259200427837e-08,4.8179099598755215e-11,0.0366142524136702,0.0366141275321527,1.2565276901999566e-06,-2.6207898698449306e-12,2.32699999999994
2.5240960987993333e-09,9.135796286141584e-12,0.036610716551045,0.03661057203017,9.924581841601072e-07,-2.5982098417198785e-12,2.32749999999994
0.0,0.0,0.0366071702895732,0.0366070177838629,9.821020652599557e-07,-2.5897298628480003e-12,2.32799999999994
0.0,0.0,0.0366036173745725,0.0366034640159655,9.821020690900083e-07,-2.5854498663518966e-12,2.32849999999994
3.45103001730962e-10,8.154033004359462e-13,0.036600061753562,0.0365999091572437,9.821020726500946e-07,-2.5819600363991002e-12,2.32899999999995
0.0,0.0,0.0365965043598844,0.0365963529823273,9.818904722800562e-07,-2.5764399294581075e-12,2.32949999999995
1.2186009840098322e-10,1.4570289419424398e-13,0.0365929451664862,0.0365927955587068,9.818904769000585e-07,-2.571979955401371e-12,2.32999999999995
4.78629635924932e-12,4.7879963882557774e-12,0.0365893847633485,0.0365892368469122,9.819213955800012e-07,-2.570279926394914e-12,2.33049999999995
0.0,0.0,0.0365858263790205,0.0365856802058922,9.819213997201356e-07,-2.5660998933391133e-12,2.33099999999995
0.0,0.0,0.0365822632705751,0.0365821187217365,9.81921404200059e-07,-2.561619969962403e-12,2.33149999999995
2.0759782781709646e-13,2.0760476671100037e-13,0.0365786988958903,0.0365785558502208,9.819214085199542e-07,-2.557219843865588e-12,2.33199999999995
3.7185938980832667e-09,1.15056020266735e-11,0.0365751335927902,0.0365749919313283,9.81921412619973e-07,-2.5527498951488647e-12,2.33249999999995
2.866143988811132e-10,5.761988108865523e-13,0.0365715701943193,0.0365714253005171,9.95396614790001e-07,-2.5543599353750057e-12,2.33299999999995
1.6159050486574955e-10,1.7440215938080428e-13,0.0365680019254551,0.0365678590480812,9.95214417600157e-07,-2.54923989903566e-12,2.33349999999995
0.0,0.0,0.0365644327568181,0.0365642918190702,9.953134729901326e-07,-2.5473399431485966e-12,2.33399999999995
4.451902096969107e-09,1.1854899006902286e-11,0.0365608625719041,0.0365607233053035,9.953134758699904e-07,-2.5445299079579486e-12,2.33449999999995
0.0,0.0,0.0365572951107973,0.0365571520254955,1.0113140731201394e-06,-2.548469898652761e-12,2.33499999999995
2.0709822745601514e-13,2.0700108294136044e-13,0.036553721881263,0.0365535811297553,1.0113140746501655e-06,-2.5468099851266857e-12,2.33549999999995
0.0,0.0,0.0365501479218086,0.0365500091241699,1.011314075390025e-06,-2.5462000129844453e-12,2.33599999999995
1.7100210136788974e-13,1.7100210136788974e-13,0.036546573103583,0.0365464358003841,1.0113140764299918e-06,-2.5449399532195827e-12,2.33649999999995
4.3724100035058555e-10,1.3747059046664845e-12,0.0365429973514339,0.0365428612197824,1.011314078180111e-06,-2.5432299495531385e-12,2.33699999999995
0.0,0.0,0.0365394207922441,0.0365392853983725,1.0115108062800672e-06,-2.542940033892216e-12,2.33749999999995
3.098403478229983e-12,3.0997010513900136e-12,0.0365358428623367,0.0365357083994427,1.011510808040161e-06,-2.541549869866655e-12,2.33799999999995
4.930656993806792e-10,1.0975942377200454e-12,0.0365322660438761,0.036532132316316,1.0115108059600107e-06,-2.543169884752783e-12,2.33849999999995
0.0,0.0,0.0365286860798809,0.036528552695267,1.0113110624201602e-06,-2.5423098955895673e-12,2.33899999999995
2.2414169825735186e-10,3.306036000516599e-13,0.0365251044852683,0.0365249717920152,1.0113110631699944e-06,-2.541289878185693e-12,2.33949999999995
0.0,0.0,0.0365215219883697,0.0365213896887664,1.0115011966501351e-06,-2.5429699578721765e-12,2.33999999999995
1.554865958208751e-10,1.7610218838726155e-13,0.0365179382166663,0.0365178064375706,1.01150119587016e-06,-2.543519865214061e-12,2.34049999999995
5.639703981596966e-12,5.64059909891057e-12,0.0365143534107481,0.0365142219590837,1.011411135980059e-06,-2.542909893071821e-12,2.34099999999995
4.137599984854745e-12,4.1380995852158264e-12,0.0365107745515549,0.0365106435025048,1.0114111332600127e-06,-2.54534002382123e-12,2.34149999999995
1.665188001376272e-09,5.035201422476376e-12,0.0365071925173146,0.0365070617930374,1.011411130600031e-06,-2.5480399040711532e-12,2.34199999999995
0.0,0.0,0.036503605367299,0.0365034726405005,1.004290366760129e-06,-2.542629952070885e-12,2.34249999999995
2.6067967229259636e-12,2.6076987791334716e-12,0.0365000140866227,0.0364998821000366,1.0042903669800051e-06,-2.542510039310608e-12,2.34299999999995
1.6640161470959924e-13,1.6639467581569534e-13,0.0364964241995056,0.0364962929176211,1.0042903676300927e-06,-2.54158001068705e-12,2.34349999999995
0.0,0.0,0.0364928311729817,0.0364927004306301,1.0042903672300221e-06,-2.542059878568592e-12,2.34399999999995
0.0,0.0,0.0364892370142079,0.036489106679203,1.004290366899991e-06,-2.5426900168712407e-12,2.34449999999995
4.1022989866190684e-10,1.1812981148828783e-12,0.036485641909295,0.0364855118870819,1.0042903664101484e-06,-2.5426598760508456e-12,2.34499999999995
0.0,0.0,0.0364820459800409,0.0364819159944018,1.0044971875300575e-06,-2.543309963673468e-12,2.34549999999995
1.4457279817747803e-10,2.379998975676756e-12,0.0364784486180712,0.0364783189570358,1.0044971881500043e-06,-2.5423998843698836e-12,2.34599999999995
0.0,0.0,0.0364748523868713,0.0364747228445389,1.004582660809987e-06,-2.544629871398252e-12,2.34649999999995
0.0,0.0,0.036471252647783,0.0364711233093695,1.0045826596999808e-06,-2.545439987261533e-12,2.34699999999995
0.0,0.0,0.0364676515343643,0.03646752233982,1.0045826579800025e-06,-2.546620032906066e-12,2.34749999999995
5.213543000093246e-10,9.690026558928366e-13,0.0364640492464187,0.0364639201601491,1.0045826567999568e-06,-2.5483898845324315e-12,2.34799999999995
1.6187150231328218e-10,2.0810436707208169e-13,0.0364604460401829,0.036460316736875,1.0042432678400957e-06,-2.547019886667279e-12,2.34849999999995
5.038378103616736e-09,1.6412898817819155e-11,0.0364568412924041,0.0364567121342792,1.004156476829953e-06,-2.5457498522424293e-12,2.34899999999995
1.3061982051532084e-12,1.3063994330764217e-12,0.0364532386503994,0.0364531037742439,9.875381229401247e-07,-2.54060986658311e-12,2.34949999999995
0.0,0.0,0.0364496308654787,0.0364494980287618,9.875381219400566e-07,-2.541840002368012e-12,2.34999999999995
2.756663022851491e-10,4.826972155314024e-13,0.0364460211186018,0.0364458898285451,9.875381216000508e-07,-2.5420499039086053e-12,2.35049999999995
1.4410571000378347e-09,8.647041416232071e-13,0.0364424106347263,0.0364422801095986,9.87314984240116e-07,-2.5417298474272876e-12,2.35099999999995
1.4214600330131333e-10,0.0,0.0364388003174264,0.0364386688313367,9.910090379800993e-07,-2.5409700385448097e-12,2.35149999999995
0.0,0.0,0.0364351873256305,0.0364350565693285,9.909302239601188e-07,-2.5379800257935292e-12,2.35199999999995
4.149042220902288e-13,4.149944277109796e-13,0.0364315731381541,0.0364314430061578,9.909302269299654e-07,-2.5346500072409572e-12,2.35249999999995
0.0,0.0,0.0364279576726796,0.036427827929641,9.90930228500107e-07,-2.5336399644970697e-12,2.35299999999995
2.383684014062304e-10,9.420242363944453e-14,0.0364243410960586,0.0364242115892816,9.909302298000654e-07,-2.5322198764915482e-12,2.35349999999995
0.0,0.0,0.0364207234517678,0.0364205939503692,9.907854025799703e-07,-2.5302299318241683e-12,2.35399999999995
0.0,0.0,0.0364171043493503,0.0364169750122743,9.907854035301651e-07,-2.5286999057183568e-12,2.35449999999995
0.0,0.0,0.0364134840611481,0.0364133548111149,9.907854049101376e-07,-2.527489936093863e-12,2.35499999999995
2.0649620208201824e-10,9.470202400052585e-14,0.0364098625211221,0.0364097333177247,9.907854062300454e-07,-2.5260598734283546e-12,2.35549999999995
7.839562332634387e-14,7.840256222024777e-14,0.0364062396797036,0.0364061103623646,9.90965046600116e-07,-2.524949867244164e-12,2.35599999999995
1.4658336974782138e-09,3.8260367096754067e-13,0.0364026154120691,0.0364024861705328,9.909650486299593e-07,-2.522949947916797e-12,2.35649999999995
2.397664011777323e-10,3.6299435679509884e-13,0.036398991242843,0.0363988604764121,9.947571373001597e-07,-2.5264599440300017e-12,2.35699999999995
0.0,0.0,0.0363953642478839,0.0363952337466915,9.949676608401667e-07,-2.5250600221848885e-12,2.35749999999995
0.0,0.0,0.0363917358407275,0.036391605749864,9.94967662590069e-07,-2.5236798328193144e-12,2.35799999999995
3.859226965774454e-10,8.644057691853391e-13,0.0363881062391337,0.0363879764010747,9.949676640799796e-07,-2.5218299670726196e-12,2.35849999999995
0.0,0.0,0.0363844755928873,0.0363843457011601,9.947484272000272e-07,-2.5190398812019454e-12,2.35899999999996
0.0,0.0,0.0363808433611197,0.0363807136824105,9.947484290700592e-07,-2.5173199028755144e-12,2.35949999999996
0.0,0.0,0.036377209896739,0.0363770803220783,9.94748430719998e-07,-2.516029919130691e-12,2.35999999999996
0.0,0.0,0.0363735751495362,0.0363734456228144,9.947484325299651e-07,-2.513850022242692e-12,2.36049999999996
5.324253704586113e-09,1.7727201651052127e-11,0.0363699390952493,0.0363698095852222,9.947484345301013e-07,-2.512589962477829e-12,2.36099999999996
0.0,0.0,0.0363663053972148,0.0363661695857424,1.0118407791899573e-06,-2.5166498659329184e-12,2.36149999999996
0.0,0.0,0.0363626647295688,0.0363625309093623,1.0118407793001123e-06,-2.5167398547132347e-12,2.36199999999996
0.0,0.0,0.0363590233605571,0.0363588910830859,1.0118407794399743e-06,-2.5162198713513106e-12,2.36249999999996
1.9898450942523738e-09,4.50760262449279e-12,0.0363553811535615,0.0363552498352866,1.011840779280163e-06,-2.516599992632984e-12,2.36299999999996
1.8139530155725225e-10,2.352978922814941e-13,0.0363517395785999,0.0363516064767043,1.0189025167800427e-06,-2.520839873648706e-12,2.36349999999996
2.5306732959196054e-09,9.540597478707724e-12,0.0363480946809865,0.0363479624253912,1.0187829052000705e-06,-2.5205399833277964e-12,2.36399999999996
1.5869944247626222e-13,1.5869944247626222e-13,0.0363444507580529,0.0363443159547616,1.0085331803601476e-06,-2.514469969044919e-12,2.36449999999996
0.0,0.0,0.0363408026826763,0.0363406690942167,1.0085331818700076e-06,-2.5136700446820592e-12,2.36499999999996
0.0,0.0,0.0363371536042764,0.0363370209838029,1.0085331825200952e-06,-2.512349920116841e-12,2.36549999999996
2.0696842989442743e-09,6.971596910876343e-12,0.0363335034941281,0.0363333715119559,1.0085331818799823e-06,-2.5129299682791206e-12,2.36599999999996
1.1671366699494978e-08,7.694390263823792e-11,0.0363298540204724,0.0363297196497896,9.997798309799646e-07,-2.513279948740399e-12,2.36649999999996
0.0,1.2010947791907256e-12,0.0363262183737739,0.0363260621336251,7.20993892240054e-07,-2.4937998714669174e-12,2.36699999999996
4.1916609766490254e-10,2.2370300056806514e-13,0.0363225678059376,0.0363224080443158,7.209938929200656e-07,-2.4938200376273256e-12,2.36749999999996
0.0,0.0,0.0363189141048444,0.0363187535550697,7.212044911000196e-07,-2.4924799637421335e-12,2.36799999999996
0.0,0.0,0.0363152573038677,0.0363150975649664,7.212044922401666e-07,-2.4911199405369677e-12,2.36849999999996
3.011255099438781e-09,4.378303275487383e-12,0.0363115984286807,0.0363114400616217,7.21204493070015e-07,-2.4902300273937916e-12,2.36899999999996
0.0,1.7254045414638597e-12,0.036307941841272,0.0363077807017542,7.884185401500678e-07,-2.517790012937504e-12,2.36949999999996
1.7488024917078349e-12,0.0,0.0363042804466729,0.0363041232439656,7.884185327900698e-07,-2.5254800421065093e-12,2.36999999999996
2.549890021352752e-10,2.0109608422913539e-13,0.0363006205675019,0.0363004629736575,7.8841852511999e-07,-2.5332598432153963e-12,2.37049999999996
0.0,0.0,0.0362969576909328,0.0362967999536021,7.886524425900193e-07,-2.540229962141871e-12,2.37099999999996
3.565098979918524e-10,8.703038290036602e-13,0.0362932917509359,0.0362931351178254,7.886524359501483e-07,-2.5471300416080034e-12,2.37149999999996
0.0,0.0,0.0362896242156578,0.0362894688756009,7.884380289200407e-07,-2.5489699326947113e-12,2.37199999999996
0.0,0.0,0.0362859550534709,0.0362858013621777,7.884380255800474e-07,-2.552169846986585e-12,2.37249999999996
3.701908016240374e-10,4.586053758970365e-13,0.0362822846834397,0.0362821325019896,7.884380229300405e-07,-2.5546899665163103e-12,2.37299999999996
6.871479010794879e-10,1.6461970675507587e-12,0.0362786133025928,0.0362784622610773,7.885498959801437e-07,-2.5608998428794383e-12,2.37349999999996
0.0,0.0,0.0362749407508001,0.0362747907123217,7.881449944099721e-07,-2.562190043464696e-12,2.37399999999996
0.0,0.0,0.0362712664559053,0.0362711178468682,7.881449914800241e-07,-2.5654099070765435e-12,2.37449999999996
1.655882403417408e-09,4.6139966847214e-12,0.0362675909559248,0.0362674435289162,7.881449880500421e-07,-2.568149902806849e-12,2.37499999999996
1.206130056941035e-10,4.040517920245179e-14,0.0362639157222286,0.0362637671761076,7.945986996700603e-07,-2.577600025782667e-12,2.37549999999996
0.0,0.0,0.0362602372396034,0.0362600899489182,7.946434185700842e-07,-2.5844599897684173e-12,2.37599999999996
0.0,0.0,0.0362565573749616,0.036256411368635,7.946434125200193e-07,-2.5904998632308995e-12,2.37649999999996
2.686023001241544e-10,4.911973605636888e-13,0.0362528763211082,0.0362527313842107,7.946434059900864e-07,-2.5965100295538557e-12,2.37699999999996
4.663006092364697e-13,4.66501837159683e-13,0.0362491941616276,0.0362490499707453,7.944696282799826e-07,-2.6015298856124636e-12,2.37749999999996
4.354666002792662e-10,1.3592044156851557e-12,0.036245510406689,0.0362453670776707,7.94469627070013e-07,-2.6027099312569968e-12,2.37799999999996
3.5804284953533383e-09,1.3240498974997905e-11,0.0362418255539541,0.0362416827290429,7.946675607099773e-07,-2.604939918285365e-12,2.37849999999996
0.0,0.0,0.0362381418977948,0.0362379952915823,7.81109630560101e-07,-2.6000898482869683e-12,2.37899999999996
5.444385102471028e-09,1.6635401389741844e-11,0.0362344528781459,0.0362343081569904,7.81109627660077e-07,-2.60291983279759e-12,2.37949999999996
0.0,0.0,0.0362307665121748,0.0362306171383535,7.639478137701564e-07,-2.602289911335376e-12,2.37999999999996
2.6649609602413804e-10,2.2469526239632387e-13,0.0362270734485403,0.0362269273236548,7.639478096801121e-07,-2.6063699809508734e-12,2.38049999999996
0.0,0.0,0.0362233800832901,0.0362232361957483,7.641932868499533e-07,-2.611609930050496e-12,2.38099999999996
0.0,0.0,0.0362196857523883,0.0362195435200235,7.641932828301654e-07,-2.6153799178446624e-12,2.38149999999996
2.8297160448165215e-10,5.077951947818349e-13,0.0362159904840724,0.0362158493233614,7.641932784200646e-07,-2.6196299903608056e-12,2.38199999999996
0.0,0.0,0.0362122942171685,0.0362121536102233,7.639659754300494e-07,-2.6226798510720073e-12,2.38249999999996
1.7899015603006774e-12,1.7904011606617587e-12,0.0362085964641449,0.0362084564750433,7.639659712901318e-07,-2.627259954729455e-12,2.38299999999996
0.0,0.0,0.0362048991897722,0.0362047596449946,7.639659725499747e-07,-2.62592985550425e-12,2.38349999999996
0.0,0.0,0.036201198746434,0.0362010595441104,7.639659737900852e-07,-2.624869939460428e-12,2.38399999999996
0.0,1.0677986272966677e-12,0.0361974967555029,0.0361973578319787,7.639659748300519e-07,-2.6238698713765274e-12,2.38449999999996
3.943017023999573e-10,0.0,0.0361937934040336,0.0361936547267129,7.639659759300834e-07,-2.627259954729455e-12,2.38499999999996
0.0,0.0,0.0361900888841961,0.0361899502492952,7.637506197800698e-07,-2.6316598639858357e-12,2.38549999999996
6.530701951446005e-10,9.405948242502404e-13,0.0361863826622536,0.0361862443038533,7.63750614589994e-07,-2.636419945203916e-12,2.38599999999996
7.299716386910404e-14,7.290001935444934e-14,0.0361826754154702,0.0361825368413805,7.641530360201574e-07,-2.643969895452236e-12,2.38649999999996
0.0,0.0,0.0361789662292656,0.0361788280301638,7.641530302400588e-07,-2.6500498843951004e-12,2.38699999999996
0.0,0.0,0.0361752556591858,0.0361751176970166,7.641530240401571e-07,-2.656240028278689e-12,2.38749999999996
4.439729001104453e-10,7.172040739078511e-13,0.0361715436810136,0.0361714058818996,7.641530180900555e-07,-2.662299851061145e-12,2.38799999999996
0.0,0.0,0.0361678305023237,0.0361676925463352,7.644975955200129e-07,-2.670610043872812e-12,2.38849999999996
1.2969981699750832e-08,1.1126650295567586e-10,0.0361641155242967,0.0361639778169611,7.644975888200772e-07,-2.6771098358968626e-12,2.38899999999997
2.135028265293215e-13,4.152025945280968e-13,0.0361604184585824,0.0361602550939562,4.682163422700496e-07,-2.6636100009663766e-12,2.38949999999997
3.612685012255312e-10,8.95603036177306e-13,0.0361567039579885,0.036156536554333,4.682163355501645e-07,-2.6700898436704534e-12,2.38999999999997
0.0,0.0,0.036152985889338,0.0361528177158402,4.680007957399892e-07,-2.6754199983908267e-12,2.39049999999997
1.0791319920988585e-10,1.1320111514834252e-13,0.0361492646462305,0.0361490974614428,4.6800078946007337e-07,-2.681650040914363e-12,2.39099999999997
4.304702427848639e-12,4.305097944801162e-12,0.0361455412792666,0.0361453755216364,4.680215818400439e-07,-2.6888799346813652e-12,2.39149999999997
4.0980459997674856e-10,1.1791956300299944e-12,0.0361418188581902,0.0361416548408729,4.6802157472008825e-07,-2.6957700394875106e-12,2.39199999999997
3.9796739514930124e-10,1.0851944343137632e-12,0.0361380919914048,0.0361379295434433,4.6822851931999955e-07,-2.7032399756155012e-12,2.39249999999997
1.6335609948070484e-10,5.661505986243043e-12,0.036134363356333,0.0361342025722225,4.6801553343998187e-07,-2.7081399189138322e-12,2.39299999999997
0.0,0.0,0.036130636864707,0.0361304778311433,4.6792513095001743e-07,-2.7141598430563407e-12,2.39349999999997
0.0,0.0,0.0361269050361856,0.0361267477086359,4.679251246100368e-07,-2.7206999674012078e-12,2.39399999999997
0.0,0.0,0.0361231718543942,0.0361230160529737,4.679251181800674e-07,-2.7271698354452978e-12,2.39449999999997
5.788484906676938e-09,2.080029898321456e-11,0.0361194375053135,0.0361192830891387,4.679251114400162e-07,-2.7334200441292422e-12,2.39499999999997
6.563786042468323e-10,1.4827999939015513e-12,0.0361157121927165,0.0361155524987856,4.503794767099674e-07,-2.735119856295265e-12,2.39549999999997
7.65984498052319e-14,7.65984498052319e-14,0.0361119763391876,0.0361118196556056,4.508345287500704e-07,-2.742399840202636e-12,2.39599999999997
0.0,0.0,0.0361082368729246,0.0361080831060195,4.50834523240155e-07,-2.748129848684222e-12,2.39649999999997
5.002237998819048e-10,1.204800148535412e-12,0.0361044959077968,0.0361043441849989,4.5083451693009834e-07,-2.75411984884677e-12,2.39699999999997
0.0,0.0,0.0361007541059163,0.0361006036053317,4.5063743220005205e-07,-2.75967985442771e-12,2.39749999999997
1.4618071503269547e-08,1.4525979724622218e-10,0.0360970107765961,0.0360968615921154,4.506374262100519e-07,-2.7650798317679914e-12,2.39799999999997
1.554006449910883e-08,1.921362999257603e-10,0.0360932872659906,0.0360931102025706,1.4264769425008025e-07,-2.7475799413423374e-12,2.39849999999997
1.4336570125506043e-10,2.7505775435088253e-14,0.0360895682008966,0.0360893565261801,-1.9557075384992427e-07,-2.7324800408456973e-12,2.39899999999997
0.0,0.0,0.0360858245415481,0.0360856095410586,-1.9549884544989987e-07,-2.739789948733029e-12,2.39949999999997
1.7503510446603698e-10,1.4502288259166107e-14,0.0360820754235323,0.036081862603062,-1.9549885179985516e-07,-2.7460100165965784e-12,2.39999999999997
0.0,0.0,0.0360783230508585,0.0360781138785037,-1.953593837299497e-07,-2.7534600034045953e-12,2.40049999999997
0.0,0.0,0.036074568110746,0.0360743632358864,-1.95359390359846e-07,-2.7600699503693704e-12,2.40099999999997
2.5935999875548177e-10,3.8970215943123776e-13,0.0360708113483483,0.036070610824048,-1.9535939696003514e-07,-2.76700992847545e-12,2.40149999999997
4.2867950161840085e-10,4.344802295719319e-12,0.0360670531580898,0.0360668567044646,-1.9511015713984635e-07,-2.7741398588021493e-12,2.40199999999997
0.0,0.0,0.0360632971321244,0.0360631046008062,-1.9491148303988834e-07,-2.776859905212481e-12,2.40249999999997
0.0,0.0,0.0360595356056445,0.0360593470712728,-1.9491148522997673e-07,-2.7787800272599528e-12,2.40299999999997
2.360528023048758e-10,2.062031101424111e-13,0.0360557727383495,0.0360555878532899,-1.9491148729993552e-07,-2.781010014288321e-12,2.40349999999997
0.0,0.0,0.0360520088345917,0.0360518271540088,-1.9471950239995268e-07,-2.78366002123831e-12,2.40399999999997
0.0,0.0,0.0360482435038135,0.0360480649914857,-1.947195044898608e-07,-2.785790044826375e-12,2.40449999999997
0.0,0.0,0.0360444769343693,0.0360443013062596,-1.9471950651992094e-07,-2.7879499923944007e-12,2.40499999999997
3.916603152909204e-12,3.9173039811934984e-12,0.0360407090553772,0.0360405360651206,-1.947195088498714e-07,-2.790029925842097e-12,2.40549999999997
0.0,0.0,0.0360369425540954,0.036036771981459,-1.9471950854000643e-07,-2.790160030102795e-12,2.40599999999997
7.000903051723739e-10,1.6531012669851464e-12,0.0360331718051398,0.0360330034492705,-1.9471950891991087e-07,-2.7899299624017937e-12,2.40649999999997
2.882544966609224e-10,3.6749769893873463e-13,0.0360293999164919,0.0360292332101899,-1.9514778978988075e-07,-2.7901099399624263e-12,2.40699999999997
9.101059489369234e-11,8.85055917443367e-14,0.0360256273679298,0.0360254625778228,-1.9538049476994918e-07,-2.789189885998855e-12,2.40749999999997
1.3128459430689077e-10,1.4920009672181322e-13,0.0360218523843505,0.0360216894490274,-1.9537847217995438e-07,-2.7918199436288704e-12,2.40799999999997
0.0,0.0,0.0360180759567115,0.0360179146300815,-1.9531716891996002e-07,-2.794690043619874e-12,2.40849999999997
8.032469994700975e-09,5.537549585543644e-11,0.0360142980451546,0.0360141382599323,-1.953171708799807e-07,-2.797049918068506e-12,2.40899999999997
0.0,0.0,0.0360105335316334,0.0360103577644027,4.845014000003263e-08,-2.8187998810103032e-12,2.40949999999997
0.0,0.0,0.0360067574837099,0.0360065772235745,4.8450137369975e-08,-2.82166000634132e-12,2.40999999999997
2.470623983175102e-10,1.1299988722512921e-13,0.0360029773073144,0.036002795967785,4.845013463995393e-08,-2.8240699709303207e-12,2.41049999999997
8.645029830889328e-11,8.090056402565438e-14,0.0359991937992174,0.0359990131476521,4.8301116650165815e-08,-2.825109937654169e-12,2.41099999999997
3.0382630439307334e-10,6.381006834033087e-13,0.035995407639461,0.0359952287478158,4.830045037995841e-08,-2.8286299084273603e-12,2.41149999999997
0.0,0.0,0.0359916196721653,0.0359914427665307,4.810707162012165e-08,-2.8298700188722492e-12,2.41199999999997
0.0,0.0,0.0359878297896217,0.0359876551910993,4.810706905012882e-08,-2.8323198821011975e-12,2.41249999999997
1.4253069974268229e-09,3.834696449267483e-12,0.0359840383613245,0.035983865952198,4.810706633008241e-08,-2.8351099679718716e-12,2.41299999999997
2.2660345821989836e-13,2.2659651932599445e-13,0.0359802469291286,0.0359800745994079,4.196189637016741e-08,-2.832399896221527e-12,2.41349999999997
5.488209400827948e-09,1.79359999075146e-11,0.0359764520199881,0.0359762820013674,4.196189378000842e-08,-2.8350698524914897e-12,2.41399999999997
1.6109336087311021e-13,1.6120438317557273e-13,0.0359726594903742,0.0359724851397172,5.922544862001222e-08,-2.8419799066176088e-12,2.41449999999997
1.395265014636493e-10,1.3480189187120573e-13,0.0359688598340794,0.0359686893946915,5.922544763013564e-08,-2.8429199099011537e-12,2.41499999999997
0.0,0.0,0.0359650594122265,0.0359648921116052,5.912833606004815e-08,-2.842999924021483e-12,2.41549999999997
3.690034389158825e-13,3.690936445366333e-13,0.0359612578801319,0.0359610931122907,5.9128334670100965e-08,-2.844629913567598e-12,2.41599999999997
8.251629934896698e-11,7.460004836090661e-14,0.0359574551362856,0.0359572923679928,5.912833312012554e-08,-2.8458799986724737e-12,2.41649999999997
4.1779774084815813e-13,4.1790182425671674e-13,0.0359536510371108,0.0359534898563065,5.912987966014832e-08,-2.8485098394620545e-12,2.41699999999997
9.320509641863595e-11,7.059630657835214e-14,0.0359498454644137,0.0359496856913064,5.9129877810065734e-08,-2.850459885489487e-12,2.41749999999997
0.0,0.0,0.0359460384289504,0.0359458797905293,5.922233687000525e-08,-2.8536500419618083e-12,2.41799999999997
0.0,0.0,0.0359422298661544,0.0359420722984965,5.922233436007722e-08,-2.85589997831015e-12,2.41849999999998
0.0,0.0,0.0359384198010391,0.0359382631647901,5.922233207002539e-08,-2.858450021819836e-12,2.41899999999998
3.7050223999912646e-13,3.7060632340768507e-13,0.0359346081846901,0.0359344523708004,5.92223298300637e-08,-2.8603198368865046e-12,2.41949999999998
2.0269896872093796e-13,2.0280305212949656e-13,0.0359307948508063,0.0359306397702639,5.9222328069969896e-08,-2.862470026634978e-12,2.41999999999998
0.0,2.4566799983194443e-11,0.0359269799372267,0.0359268255151122,5.922232596011247e-08,-2.8642600444217514e-12,2.42049999999998
5.4022502998796185e-09,5.630218513630325e-14,0.0359231634194914,0.035923008328963,5.922232428003278e-08,-2.8858699284428635e-12,2.42099999999998
3.7076130360302884e-10,4.152025945280968e-13,0.0359193518386619,0.0359191902242806,1.1693798517009579e-07,-2.8865499400454464e-12,2.42149999999998
2.0939500133820843e-13,2.0940194023211234e-13,0.0359155320279376,0.0359153706138548,1.167223040599713e-07,-2.8869400359871067e-12,2.42199999999998
3.975512002929449e-10,4.961031585537512e-13,0.0359117098241654,0.035911549557424,1.167223028200777e-07,-2.8884698452524837e-12,2.42249999999998
0.0,0.0,0.0359078861796125,0.035907726867807,1.1629345435010437e-07,-2.886510041405499e-12,2.42299999999998
5.569290098539348e-09,3.30325003461418e-11,0.0359040606799371,0.0359039026039641,1.1629345376008154e-07,-2.8873299150883325e-12,2.42349999999998
1.87346103908137e-10,4.1598668953923834e-14,0.0359002411530203,0.0359000744445456,7.060817490151666e-09,-2.867260031833019e-12,2.42399999999998
2.9482739860586804e-10,5.550976345247705e-13,0.0358964131471964,0.0358962462500388,6.95124155003328e-09,-2.8679099026152066e-12,2.42449999999998
2.0985639614945484e-10,3.1230573682705653e-13,0.0358925829920894,0.0358924168984352,6.718060689995739e-09,-2.8676900264146266e-12,2.42499999999998
0.0,0.0,0.0358887510006471,0.03588858599037,6.567482199997671e-09,-2.8679099026152066e-12,2.42549999999998
0.0,0.0,0.0358849172036203,0.0358847533527299,6.567480700112385e-09,-2.8691400384001087e-12,2.42599999999998
2.222139972030135e-10,2.8849839184275083e-13,0.0358810817769866,0.0358809189248866,6.56747938996248e-09,-2.8705898335451563e-12,2.42649999999998
0.0,2.497196893713749e-12,0.035877244817651,0.0358770827011482,6.774040679953519e-09,-2.873340020775883e-12,2.42699999999998
1.6418549020347228e-09,1.343404554265959e-12,0.0358734060164368,0.0358732443950566,6.774038520005951e-09,-2.8799200437606975e-12,2.42749999999998
1.5677330267305223e-10,2.4702462297909733e-14,0.0358695669802368,0.0358694047238644,1.1457200970073356e-08,-2.8824199971300146e-12,2.42799999999998
0.0,0.0,0.0358657244893225,0.0358655633598687,1.1564530250085525e-08,-2.884479981257737e-12,2.42849999999998
1.165196079899733e-08,1.578515998468255e-10,0.0358618802632909,0.0358617202023793,1.15645287001101e-08,-2.8857699650025603e-12,2.42899999999998
0.0,0.0,0.0358580517655262,0.0358578669503438,2.4626952598006367e-07,-2.9086199594685613e-12,2.42949999999998
2.1629920077259612e-13,2.1639634528725082e-13,0.0358542037565101,0.0358540179108812,2.462695233400314e-07,-2.9114798679591436e-12,2.42999999999998
2.2733050164536195e-10,3.1030039648882735e-13,0.0358503524925149,0.0358501696062464,2.4626952051004687e-07,-2.9141799650495015e-12,2.43049999999998
0.0,0.0,0.0358464994020783,0.0358463196757882,2.4612692456002505e-07,-2.911340005878893e-12,2.43099999999998
1.1000228505864129e-13,1.0999534616473738e-13,0.0358426448679658,0.035842468002801,2.461269257400707e-07,-2.909979982673727e-12,2.43149999999998
3.864280298526701e-09,1.415769584900417e-11,0.0358387890670806,0.0358386144973377,2.461269276701674e-07,-2.9085100213682713e-12,2.43199999999998
0.0,0.0,0.0358349347315008,0.0358347572045525,2.318813671900108e-07,-2.901979871683391e-12,2.43249999999998
0.0,0.0,0.0358310745366564,0.0358308999942837,2.318813686100988e-07,-2.9007098372585416e-12,2.43299999999998
1.1296032997876182e-09,3.832899275746371e-12,0.0358272131482986,0.0358270411650228,2.318813700199953e-07,-2.8993099154134283e-12,2.43349999999998
4.475898818245838e-12,4.4761000461690514e-12,0.0358233540639,0.0358231825918614,2.3597268914007583e-07,-2.902499855045315e-12,2.43399999999998
0.0,0.0,0.0358194938289843,0.0358193242113168,2.3597268943996615e-07,-2.9025798691656446e-12,2.43449999999998
2.1690288454223605e-13,1.3366044382401299e-12,0.035815628086875,0.0358154600516697,2.3597268977997195e-07,-2.9020100125037862e-12,2.43499999999998
6.726637996612439e-10,2.425004641537498e-13,0.0358117602595175,0.035811593523235,2.3597269139001217e-07,-2.8992398759530857e-12,2.43549999999998
2.0711710124743377e-10,3.2430308438691213e-13,0.0358078911219438,0.0358077252203372,2.3552437006008238e-07,-2.896350043482543e-12,2.43599999999998
1.4503560158418694e-10,1.6450035777992866e-13,0.0358040200677248,0.0358038551836763,2.3540277469999947e-07,-2.892979909449589e-12,2.43649999999998
3.186506614127893e-12,3.1879013318025784e-12,0.0358001474424204,0.0357999834607458,2.3549957927997654e-07,-2.8914598580037643e-12,2.43699999999998
2.0816350032593078e-10,2.467956394802684e-13,0.0357962756095652,0.0357961125106686,2.354995811101098e-07,-2.889269986455778e-12,2.43749999999998
1.89469969574807e-09,5.69479879919399e-12,0.0357923996658668,0.0357922371755751,2.3569844153996898e-07,-2.888179929591561e-12,2.43799999999998
0.0,0.0,0.0357885261075348,0.0357883620947837,2.2950907308015925e-07,-2.8823998309696064e-12,2.43849999999998
2.6881420006619194e-10,3.542999227335031e-13,0.0357846459134354,0.0357844830950876,2.2950907543005904e-07,-2.8801800354416596e-12,2.43899999999998
2.8175788022166692e-09,8.12369616021158e-12,0.0357807640806054,0.0357806021485722,2.2933720804016455e-07,-2.877199997350366e-12,2.43949999999998
0.0,0.0,0.0357768826917584,0.0357767182959953,2.404830504300435e-07,-2.88089994568419e-12,2.43999999999998
0.0,0.0,0.035772996706147,0.0357728339015487,2.4048305169010326e-07,-2.879399843558339e-12,2.44049999999998
0.0,0.0,0.0357691093667434,0.035768947884146,2.4048305267997984e-07,-2.878239964074214e-12,2.44099999999998
0.0,0.0,0.035765220560432,0.0357650600251059,2.4048305387000014e-07,-2.877319910110643e-12,2.44149999999998
3.595040931614335e-13,3.596012376760882e-13,0.0357613301477463,0.0357611703019182,2.4048305489001755e-07,-2.8758200248252264e-12,2.44199999999998
1.8979956495357442e-13,1.8979956495357442e-13,0.0357574380015063,0.035757278684271,2.404830559000603e-07,-2.8749498441615895e-12,2.44249999999998
0.0,0.0,0.0357535440085596,0.0357533851181826,2.4048305761006396e-07,-2.873299905295501e-12,2.44299999999998
0.0,0.0,0.0357496482458119,0.0357494897144217,2.404830595199945e-07,-2.8716699157493863e-12,2.44349999999998
0.0,0.0,0.0357457507286268,0.0357455925077288,2.404830613299616e-07,-2.869969886742929e-12,2.44399999999998
2.1749962941797207e-13,2.1770085734118538e-13,0.0357418514117252,0.0357416934642635,2.4048306294000184e-07,-2.8680898801758392e-12,2.44449999999998
0.0,0.0,0.0357379502548294,0.0357377925507357,2.404830644500786e-07,-2.8664598906297245e-12,2.44499999999998
0.0,0.0,0.0357340472130071,0.0357338897269436,2.404830657300877e-07,-2.8648498504035835e-12,2.44549999999998
3.1273780093377113e-10,6.743008928999927e-13,0.0357301423560622,0.0357299850658801,2.4048306753008016e-07,-2.863629906119103e-12,2.44599999999998
2.1899843050121603e-13,2.1910251390977464e-13,0.0357262358312303,0.0357260785413284,2.4028460038003074e-07,-2.8614599838910904e-12,2.44649999999998
0.0,0.0,0.0357223271991587,0.0357221701695264,2.402846005600083e-07,-2.8612899809904446e-12,2.44699999999998
6.364156979188351e-10,1.0692974283799117e-12,0.0357184166899731,0.0357182598493843,2.4028460027009264e-07,-2.8615399980114198e-12,2.44749999999998
2.640040963619583e-13,2.639971574680544e-13,0.0357145046903298,0.0357143476405132,2.39969137779978e-07,-2.8609300258691794e-12,2.44799999999998
0.0,0.0,0.035710590233207,0.0357104335205063,2.3996913721012134e-07,-2.8614699585510772e-12,2.44849999999999
2.516363992177695e-10,3.5129538167311125e-13,0.0357066739970627,0.0357065174886167,2.3996913648999425e-07,-2.862579964735268e-12,2.44899999999999
0.0,0.0,0.0357027561055714,0.0357025995697222,2.4021614704002915e-07,-2.8644699459623446e-12,2.44949999999999
0.0,0.0,0.0356988361678351,0.0356986798184192,2.4021614525001136e-07,-2.866549879410041e-12,2.44999999999999
0.0,0.0,0.0356949143800979,0.0356947581527141,2.402161433700048e-07,-2.8684999254374732e-12,2.45049999999999
2.726354302040601e-09,7.994903350461158e-12,0.0356909907122516,0.035690834568577,2.4021614097998953e-07,-2.8708298759061446e-12,2.45099999999999
0.0,0.0,0.0356870674357697,0.0356869079802521,2.5053005977995584e-07,-2.878130025973924e-12,2.45149999999999
4.052999699744042e-09,2.2828100521010697e-11,0.0356831392327678,0.0356829805017047,2.505300575300195e-07,-2.8803999116422396e-12,2.45199999999999
1.7106280281176112e-10,2.0949908474676704e-13,0.0356792149903201,0.0356790500944483,1.9343723784001274e-07,-2.8628900465565987e-12,2.45249999999999
2.2718008030331305e-12,2.273195520707816e-12,0.0356752836015748,0.035675118332232,1.935661875600552e-07,-2.867369969933309e-12,2.45299999999999
8.539696727538626e-14,8.540390616929017e-14,0.0356713517207002,0.0356711871483305,1.9356618698000705e-07,-2.867679834914205e-12,2.45349999999999
0.0,0.0,0.0356674156774376,0.0356672520362437,1.9356618629999545e-07,-2.8681898436161424e-12,2.45399999999999
0.0,0.0,0.0356634775243348,0.035663314783024,1.9356618561998384e-07,-2.86908994825974e-12,2.45449999999999
1.1909260098919017e-08,1.9515097871014575e-11,0.035659537617216,0.035659375655633,1.9356618491004826e-07,-2.869979861402916e-12,2.45499999999999
4.3022559820249384e-10,2.12359990703348e-12,0.0356556140154725,0.035655432441042,4.506205830100401e-07,-2.888239994391917e-12,2.45549999999999
0.0,0.0,0.0356516781728809,0.0356514913916353,4.5082034393008515e-07,-2.8894699133363844e-12,2.45599999999999
1.8044735303202053e-08,1.4518504454219539e-11,0.03564773532712,0.0356475466782844,4.5082034268000004e-07,-2.890729973101247e-12,2.45649999999999
0.0,0.0,0.0356438151705912,0.0356435978504239,7.839962889201468e-07,-2.910939935277246e-12,2.45699999999999
0.0,0.0,0.0356398721367675,0.0356396489898995,7.83996288330124e-07,-2.9119198372007382e-12,2.45749999999999
3.822255983942924e-10,1.014903439067183e-12,0.0356359228977862,0.0356356984020057,7.839962876099969e-07,-2.9125198346829917e-12,2.45799999999999
0.0,0.0,0.035631969087269,0.0356317457782962,7.837824196100813e-07,-2.9124599867230705e-12,2.45849999999999
0.0,1.3259532360976323e-13,0.0356280115580771,0.0356277911493661,7.837824187999654e-07,-2.9129999194049683e-12,2.45899999999999
1.029165704047319e-09,1.250201331348677e-12,0.0356240514545597,0.0356238344532215,7.837824180900298e-07,-2.9137798944478543e-12,2.45949999999999
2.359699033394058e-10,9.490325192373916e-14,0.0356200902402471,0.0356198755545486,7.868772741600159e-07,-2.9188600321472524e-12,2.45999999999999
4.1786919757758056e-10,1.1889031426015606e-12,0.0356161258846834,0.0356159147853663,7.87119049020131e-07,-2.9209698895749092e-12,2.46049999999999
5.646046963292406e-10,9.933026623443197e-13,0.0356121597418534,0.0356119520592953,7.87330017830044e-07,-2.9226098537810108e-12,2.46099999999999
9.347659035707778e-10,1.3238993235020757e-12,0.0356081918577333,0.0356079872732214,7.876648057099714e-07,-2.923949927666203e-12,2.46149999999999
0.0,0.0,0.035604222950422,0.0356040203367941,7.914850255099758e-07,-2.9288199469845733e-12,2.46199999999999
0.0,0.0,0.0356002511155744,0.0356000515090513,7.914850252701503e-07,-2.928949834404837e-12,2.46249999999999
2.58651600137938e-10,4.834951883303518e-13,0.0355962775770248,0.0355960806880857,7.914850251001474e-07,-2.9289600259052584e-12,2.46299999999999
0.0,2.10699513392143e-13,0.0355923024628013,0.0355921078317304,7.913232503700338e-07,-2.927019954537813e-12,2.46349999999999
2.2802609800365303e-10,2.3379909119825015e-13,0.0355883253794117,0.0355881329528965,7.913232516901583e-07,-2.927160033458498e-12,2.46399999999999
0.0,0.0,0.0355843466303556,0.0355841559715227,7.91329146950133e-07,-2.9277298901203563e-12,2.46449999999999
0.0,0.0,0.035580365798086,0.0355801769905343,7.91329146589961e-07,-2.9285499806436244e-12,2.46499999999999
1.1590160081675904e-10,1.1280559819581981e-13,0.0355763831519845,0.0355761959623378,7.91329145500121e-07,-2.9296400375078413e-12,2.46549999999999
1.0257684306125281e-08,6.116439993375522e-11,0.0355723986964032,0.0355722128712863,7.913799741200798e-07,-2.9309200465926777e-12,2.46599999999999
2.874293997257027e-10,5.533976055183132e-13,0.0355684245310564,0.0355682250205349,8.968324115799994e-07,-2.949750036243537e-12,2.46649999999999
0.0,0.0,0.0355644360202945,0.0355642366785043,8.966446415901216e-07,-2.947159877253469e-12,2.46699999999999
3.1014802601148084e-08,2.0023879776509546e-10,0.0355604443864162,0.035560247164973,8.966446429800688e-07,-2.945069969145786e-12,2.46749999999999
3.8400130297766566e-10,1.0254991300584493e-12,0.0355564876737543,0.0355562513271222,1.5271591110000652e-06,-3.026909885933682e-12,2.46799999999999
4.655102692208146e-12,4.6553039201313595e-12,0.0355524940470103,0.0355522557057883,1.526945594410023e-06,-3.025289871047554e-12,2.46849999999999
1.533009830190224e-13,1.533009830190224e-13,0.0355484990177091,0.0355482623943282,1.52694559466004e-06,-3.0251098934869214e-12,2.46899999999999
2.112601760195787e-12,2.1132956495861777e-12,0.0355444981244481,0.0355442644532374,1.5269455948499922e-06,-3.024649974925353e-12,2.46949999999999
0.0,0.0,0.0355404969661609,0.0355402664959427,1.5269455955100545e-06,-3.023679830821413e-12,2.46999999999999
6.518098560892582e-12,6.520797790621202e-12,0.0355364921748143,0.0355362647039136,1.5269455972100835e-06,-3.022469861196919e-12,2.47049999999999
0.0,0.0,0.0355324927646441,0.0355322679239366,1.5269455968501284e-06,-3.0225000020173143e-12,2.47099999999999
1.9470536294363683e-13,1.9480250745829153e-13,0.0355284871337062,0.0355282645228262,1.5269455967399734e-06,-3.0228499824785926e-12,2.47149999999999
0.0,0.0,0.0355244774076138,0.0355242566658056,1.5269455965200972e-06,-3.0230999994995678e-12,2.47199999999999
0.0,0.0,0.035520465350699,0.0355202461804498,1.5269455958400856e-06,-3.0235100447612018e-12,2.47249999999999
1.8746169894168219e-10,1.4230283618132944e-13,0.0355164514882286,0.0355162336571172,1.5269455957700462e-06,-3.023929847842388e-12,2.47299999999999
0.0,0.0,0.03551243577763,0.0355122189841904,1.5271105217500372e-06,-3.025069994846974e-12,2.47349999999999
2.7466093011074832e-09,1.0678798123553435e-11,0.0355084180619625,0.0355082023689354,1.5271105210700256e-06,-3.0249299159262888e-12,2.47399999999999
0.0,0.0,0.0355044007743371,0.0355041824257914,1.5158596311801512e-06,-3.0187499635431214e-12,2.47449999999999
0.0,0.0,0.0355003782903421,0.0355001616564366,1.51585963241007e-06,-3.017569917898588e-12,2.47499999999999
8.446021659835878e-13,8.447964550128972e-13,0.0354963539330602,0.0354961389156116,1.5158596334600115e-06,-3.0160700326131717e-12,2.47549999999999
0.0,0.0,0.0354923286963401,0.0354921150298372,1.5158596332099945e-06,-3.0164499370544107e-12,2.47599999999999
4.685922601332937e-09,1.3721801472854622e-11,0.0354883005132893,0.0354880879986642,1.515859632970169e-06,-3.0168198668356627e-12,2.47649999999999
0.0,0.0,0.0354842735596725,0.0354840566395264,1.5006866574400913e-06,-3.008450042904509e-12,2.47699999999999
0.0,0.0,0.0354802395482959,0.0354800252332257,1.5006866591999683e-06,-3.007010005579014e-12,2.47749999999999
3.2057729387746647e-10,7.044018146551423e-13,0.0354762039515449,0.0354759918240302,1.5006866605901323e-06,-3.0050499848915946e-12,2.47799999999999
0.0,0.0,0.0354721668309172,0.0354719561688477,1.5004840578400173e-06,-3.0023598624612235e-12,2.4785
3.7259778595810644e-13,3.7270186936666505e-13,0.0354681275957148,0.0354679183120265,1.5004840594700069e-06,-3.000819861695425e-12,2.479
0.0,0.0,0.0354640862595695,0.0354638780644626,1.500484062420121e-06,-2.9977700009842234e-12,2.4795
1.7681149599990675e-10,2.2930268794851827e-13,0.0354600429037765,0.0354598356260565,1.5004840653600436e-06,-2.995269830774472e-12,2.48
0.0,0.0,0.0354559975910942,0.0354557910205437,1.5003816250501196e-06,-2.9912500427997646e-12,2.4805
0.0,0.0,0.0354519500079499,0.0354517442349983,1.5003816280401323e-06,-2.9888398613703293e-12,2.481
1.6892889864728033e-10,5.332699559712495e-12,0.0354479002875262,0.0354476952291995,1.5003816303700828e-06,-2.9863299333410254e-12,2.4815
0.0,0.0,0.0354438520852943,0.0354436475674939,1.5005383482201515e-06,-2.9840398815123015e-12,2.482
9.852659660358754e-11,1.363978374691044e-13,0.0354397976848567,0.035439593846536,1.5005383510299699e-06,-2.981070034921429e-12,2.4825
0.0,0.0,0.035435741034489,0.0354355377540757,1.5005554586100794e-06,-2.9798199498165534e-12,2.483
7.992183997940216e-10,2.2424007095622756e-12,0.0354316822469211,0.0354314795810946,1.5005554618301598e-06,-2.9773100217872495e-12,2.4835
4.3239717362197894e-13,4.3259840154519225e-13,0.035427621848223,0.0354274193356953,1.5005516366100712e-06,-2.9742499695756264e-12,2.484
4.3138849437074356e-10,1.11699538507537e-12,0.0354235585170553,0.0354233567907952,1.5005516364600176e-06,-2.974549859896536e-12,2.4845
0.0,0.0,0.0354194933741621,0.0354192920498376,1.5007516599400018e-06,-2.97614992546269e-12,2.485
2.4100166307050586e-13,2.4120289099371917e-13,0.0354154257685553,0.0354152251094557,1.5007516592001422e-06,-2.9763799931636914e-12,2.4855
2.0310142456736457e-13,2.0310142456736457e-13,0.0354113559933349,0.0354111558719149,1.5007516605300246e-06,-2.975579851960397e-12,2.486
0.0,8.609779555968089e-14,0.0354072839982594,0.0354070843498347,1.50075166099016e-06,-2.974990045978565e-12,2.4865
1.5452009047289827e-09,3.481499810664701e-12,0.035403209764603,0.0354030105444817,1.5007516618601238e-06,-2.9761299761427162e-12,2.487
0.0,0.0,0.0353991347083807,0.0353989340100716,1.5063987489200275e-06,-2.9801699302778317e-12,2.4875
0.0,0.0,0.0353950555731232,0.0353948556980487,1.5063987486600358e-06,-2.980560026219492e-12,2.488
2.323974346296609e-13,2.324945791443156e-13,0.0353909742854259,0.0353907751871468,1.5063987491401205e-06,-2.9803900233188463e-12,2.4885
0.0,0.0,0.0353868908080777,0.0353866923273477,1.5063987478501368e-06,-2.9819098579242365e-12,2.489
2.0443160358984969e-10,2.608954718930079e-13,0.0353828051264882,0.0353826071373636,1.5063987458801414e-06,-2.9829699908084928e-12,2.4895
3.912885015999734e-10,4.4699660639579974e-13,0.0353787173576461,0.0353785196369678,1.506589915980074e-06,-2.9832698811294023e-12,2.49
2.2856573994589624e-09,7.793897471852773e-12,0.0353746271539936,0.0353744296475502,1.5063799115701618e-06,-2.985719961198785e-12,2.4905
5.45675920421429e-09,1.763940382648599e-11,0.0353705365530956,0.0353703364576573,1.4969550403301588e-06,-2.9833900107301137e-12,2.491
7.761014053642157e-13,6.74203748385338e-13,0.0353664447208705,0.0353662393005913,1.5142212554900437e-06,-2.9906899439574586e-12,2.4915
0.0,0.0,0.0353623459071146,0.0353621435095556,1.5142212524100421e-06,-2.9933599002274214e-12,2.492
0.0,0.0,0.0353582447979279,0.0353580447547013,1.514221250070117e-06,-2.9958899944171336e-12,2.4925
0.0,0.0,0.0353541419447847,0.03535394346841,1.5142212476300116e-06,-2.998479936566767e-12,2.493
1.348599294737074e-09,3.3297947732435773e-12,0.0353500372052761,0.0353498397700189,1.5142212448800412e-06,-3.001249856277033e-12,2.4935
0.0,0.0,0.0353459317077004,0.0353457332334046,1.5193778030201614e-06,-3.008689868425063e-12,2.494
4.83699885700517e-12,4.837297229443038e-12,0.0353418223948662,0.0353416247421803,1.519377799660002e-06,-3.011649957196383e-12,2.4945
0.0,0.0,0.0353377138709856,0.0353375169223412,1.5193777980200378e-06,-3.0134200256631827e-12,2.495
9.692060001786906e-10,2.1260007643242318e-12,0.0353335999482773,0.0353334035294909,1.5193777963800736e-06,-3.0155600239112346e-12,2.4955
0.0,0.0,0.0353294841212724,0.0353292875664842,1.5187880432301123e-06,-3.014979975748955e-12,2.496
0.0,0.0,0.0353253653776849,0.0353251694511299,1.5187880405000912e-06,-3.017839884239537e-12,2.4965
3.680597493449511e-12,3.6822975224559684e-12,0.0353212445303859,0.0353210489992343,1.51878803814e-06,-3.0198098795869432e-12,2.497
1.990976827848101e-13,1.991948272994648e-13,0.0353171240962428,0.0353169288428001,1.518788036240044e-06,-3.0217200269744282e-12,2.4975
1.9009899904220973e-10,2.1770085734118538e-13,0.0353129985546399,0.0353128035121885,1.5187880339200682e-06,-3.0239998873027307e-12,2.498
7.936980239708902e-11,7.20951076615961e-14,0.0353088705596927,0.0353086755531493,1.5189719362201405e-06,-3.027720001796963e-12,2.4985
0.0,0.0,0.0353047402250447,0.0353045453700901,1.5189638691401504e-06,-3.031119842969443e-12,2.499
0.0,0.0,0.0353006075462822,0.0353004128685914,1.518963866450028e-06,-3.033950044320499e-12,2.4995
3.958881000798442e-10,1.1100009800202315e-12,0.0352964725362673,0.0352962779894323,1.518963863660159e-06,-3.0366399499104357e-12,2.5
7.619440495210128e-11,6.779993233507753e-14,0.0352923353673515,0.0352921407176478,1.5187562774200778e-06,-3.038559855117473e-12,2.5005
1.871003352249545e-13,1.9950804897028718e-11,0.0352881955503883,0.0352880010654307,1.5187453412401648e-06,-3.0415498678687536e-12,2.501
3.665348399795043e-09,2.0249774079772465e-13,0.035284053267698,0.0352838578348004,1.5187453393701329e-06,-3.0228499824785926e-12,2.5015
1.8320067685095864e-13,1.8329782136561334e-13,0.0352799138397079,0.0352797127765647,1.4601427091201317e-06,-3.02357986738111e-12,2.502
1.5065823033566517e-09,2.509693841634686e-12,0.0352757667717866,0.0352755655758645,1.4601427088800894e-06,-3.023709971641808e-12,2.5025
0.0,0.0,0.035271618173602,0.0352714156729019,1.4547917121000842e-06,-3.020809947670844e-12,2.503
0.0,0.0,0.0352674650578375,0.0352672637579495,1.454791711490112e-06,-3.021439869133058e-12,2.5035
6.136540997569995e-10,9.068024109382122e-13,0.0352633096232687,0.0352631094015061,1.4547917108801399e-06,-3.022109906075654e-12,2.504
2.349995198436261e-13,0.0,0.0352591522471448,0.0352589524824805,1.4544527771099842e-06,-3.0216098720337037e-12,2.5045
0.0,0.0,0.0352549920123608,0.0352547930167441,1.4544527760201442e-06,-3.0221699708760097e-12,2.505
2.9889979380470777e-13,2.9889979380470777e-13,0.035250829499416,0.0352506310851167,1.4544527751399888e-06,-3.023299926380174e-12,2.5055
0.0,0.0,0.0352466645945075,0.0352464665875874,1.4544527740000587e-06,-3.02418983952335e-12,2.506
3.140819999913891e-09,1.1277499767370358e-11,0.0352424972777305,0.0352422995725787,1.454452772680151e-06,-3.0254000259882785e-12,2.5065
3.981752982884501e-10,1.0070000389106326e-12,0.0352383301421439,0.0352381286309428,1.4423711498200154e-06,-3.023319875700148e-12,2.507
7.206378896396082e-09,1.9947599128045113e-11,0.0352341570738095,0.0352339566034662,1.4421657751101553e-06,-3.0249398905862757e-12,2.5075
2.131003706828949e-13,2.132044540914535e-13,0.035229987048496,0.0352297792516918,1.453351026080166e-06,-3.0245899101249973e-12,2.508
0.0,0.0,0.0352258069047146,0.0352256024383547,1.4533510245100245e-06,-3.0264098518917315e-12,2.50850000000001
0.0,0.0,0.035221625097118,0.0352214231516013,1.4533510227700969e-06,-3.0280198921178725e-12,2.50900000000001
3.990057034775063e-10,1.136896132791776e-12,0.0352174415053622,0.0352172412092021,1.4533510214200483e-06,-3.029439980123394e-12,2.50950000000001
0.0,0.0,0.0352132560700793,0.0352130566471555,1.4531466339300428e-06,-3.0300098367852524e-12,2.51000000000001
5.4218018963325676e-12,5.4259999271444315e-12,0.0352090680967145,0.0352088695217455,1.4531466318999826e-06,-3.032619945095294e-12,2.51050000000001
7.569722001998791e-10,1.5416001808432611e-12,0.0352048812563018,0.0352046832266378,1.4531466280701469e-06,-3.036520037150159e-12,2.51100000000001
0.0,0.0,0.0352006886859817,0.0352004905615698,1.4532735937700363e-06,-3.0408199829662363e-12,2.51150000000001
6.284242015652808e-10,3.5611028015303248e-12,0.0351964929641508,0.0351962953265258,1.4532735900800627e-06,-3.0441899001587558e-12,2.51200000000001
6.262119989219883e-10,1.6062012830886374e-12,0.035192298802799,0.0351921010801878,1.4533095568499896e-06,-3.047509944051341e-12,2.51250000000001
4.423399896369418e-09,1.5661097418906422e-11,0.035188098401006,0.035187900716048,1.45299715081015e-06,-3.050310004582002e-12,2.51300000000001
0.0,0.0,0.0351838981437148,0.0351836954551514,1.4375616462201663e-06,-3.0487799784761904e-12,2.51350000000001
1.0074800022019659e-10,5.128696078937622e-12,0.0351796907524823,0.0351794898738783,1.4375616430601507e-06,-3.0523099239093687e-12,2.51400000000001
0.0,0.0,0.0351754848911014,0.0351752853618658,1.4375930192200674e-06,-3.0549699055193447e-12,2.51450000000001
0.0,0.0,0.0351712732093696,0.0351710746001214,1.4375930169601564e-06,-3.057329996808411e-12,2.51500000000001
4.3060600224409384e-10,1.3197012926902119e-12,0.035167059141191,0.0351668610709575,1.437593014629989e-06,-3.0595098936964105e-12,2.51550000000001
0.0,0.0,0.0351628430504772,0.0351626450741542,1.4377936318099756e-06,-3.0626300107083892e-12,2.51600000000001
1.5370149597515592e-10,1.7860019019266815e-13,0.0351586242266352,0.035158426551589,1.4377936294501011e-06,-3.0650599246173638e-12,2.51650000000001
1.4141189608185556e-10,9.043002457964633e-12,0.0351544030037806,0.0351542053746053,1.4377079537600344e-06,-3.067070035445152e-12,2.51700000000001
2.335340046344392e-10,6.369904603786836e-14,0.0351501791599885,0.0351499891192541,1.4378151264699771e-06,-3.0717399110424815e-12,2.51750000000001
9.919740029395996e-11,9.769962616701378e-14,0.0351459603134557,0.0351457646854052,1.4380653524099889e-06,-3.0761500117992835e-12,2.51800000000001
2.600394968799158e-10,4.1079639689911573e-13,0.0351417331532333,0.0351415352371733,1.4380902517000839e-06,-3.0801299011340433e-12,2.51850000000001
2.2381470288213023e-10,3.542999227335031e-13,0.0351375011649439,0.0351373028021446,1.437874466990105e-06,-3.0839198382481836e-12,2.51900000000001
3.8490044484973396e-13,3.8490044484973396e-13,0.0351332661317511,0.0351330678387694,1.4380699836500418e-06,-3.087169842680426e-12,2.51950000000001
6.251159034853515e-10,1.3875012250252894e-12,0.0351290283238231,0.0351288302818666,1.4380699803200232e-06,-3.0903099090123787e-12,2.52000000000001
2.0199814043664333e-13,2.0199814043664333e-13,0.0351247883527471,0.0351245900806009,1.4385174907901102e-06,-3.09440992794785e-12,2.52050000000001
3.596012376760882e-13,3.596012376760882e-13,0.0351205453955543,0.0351203473717999,1.4385174878000975e-06,-3.096940022137562e-12,2.52100000000001
0.0,0.0,0.0351162998155819,0.0351161018815047,1.4385174851899891e-06,-3.099829854608105e-12,2.52150000000001
0.0,0.0,0.0351120515703763,0.0351118536467274,1.4385174825200329e-06,-3.1026598391187266e-12,2.52200000000001
0.0,0.0,0.0351078007171111,0.0351076027621416,1.438517479390158e-06,-3.1056700180304153e-12,2.52250000000001
0.0,0.0,0.0351035471832103,0.0351033491729439,1.4385174767299596e-06,-3.108509977201024e-12,2.52300000000001
0.0,0.0,0.0350992909305152,0.0350990928502298,1.4385174740300793e-06,-3.1116099280525944e-12,2.52350000000001
0.0,0.0,0.0350950319367953,0.0350948337769331,1.4385174707399594e-06,-3.114039841961569e-12,2.52400000000001
0.0,0.0,0.035090770186608,0.0350905719406219,1.4385174678100115e-06,-3.1172299984338903e-12,2.52450000000001
0.0,0.0,0.035086505667805,0.0350863073309584,1.43851746473001e-06,-3.119889980043866e-12,2.52500000000001
2.283154984517033e-10,7.079753450156545e-14,0.035082238370006,0.0350820399386803,1.4385174616801492e-06,-3.122719964554488e-12,2.52550000000001
0.0,0.0,0.0350779683961872,0.0350777697064098,1.4387630276201276e-06,-3.1275700345528845e-12,2.52600000000001
0.0,0.0,0.0350736954021932,0.0350734966837728,1.4387630238299736e-06,-3.1312699828867085e-12,2.52650000000001
2.0860189964277964e-10,1.4755974220292956e-12,0.0350694196602979,0.035069220875426,1.4387630200300618e-06,-3.1348500184602557e-12,2.52700000000001
0.0,0.0,0.0350651429925019,0.0350649439775975,1.4389557699600111e-06,-3.139319967176979e-12,2.52750000000001
4.088330993190503e-10,1.1732004256970185e-12,0.0350608616122651,0.0350606625673363,1.4389557663600262e-06,-3.143289881851752e-12,2.52800000000001
3.674408000087226e-10,8.911968385483249e-13,0.0350565775183394,0.0350563781956061,1.4391632414999592e-06,-3.1476199684882245e-12,2.52850000000001
3.76296216408889e-13,3.764974443321023e-13,0.0350522905583728,0.0350520910752768,1.4389421768800075e-06,-3.1505399417791624e-12,2.52900000000001
1.3265189641176178e-10,1.3600232051658168e-13,0.0350480004293867,0.0350478010198697,1.438942173100045e-06,-3.1548598369152137e-12,2.52950000000001
1.6645829853390026e-10,2.0509982601168986e-13,0.0350437076445062,0.0350435081295939,1.4388668251501605e-06,-3.1571399140839507e-12,2.53000000000001
1.3930309683551911e-10,1.4550166627103067e-13,0.0350394120708924,0.0350392124331834,1.4387728677601151e-06,-3.160959992018486e-12,2.53050000000001
1.8203454993370727e-09,4.840003398065562e-12,0.0350351136311673,0.0350349138941929,1.4386865635500259e-06,-3.1641100330104255e-12,2.53100000000001
0.0,0.0,0.0350308138118816,0.0350306117780593,1.445931080559966e-06,-3.17278993876291e-12,2.53150000000001
0.0,0.0,0.0350265090379673,0.0350263074334804,1.4459310766999894e-06,-3.176649915337393e-12,2.53200000000001
4.4369022345058795e-12,4.439199008388073e-12,0.0350222015227829,0.0350220003032137,1.4459310724199929e-06,-3.180869847033141e-12,2.53250000000001
2.6906408975846396e-09,3.097494483128571e-12,0.0350178938804512,0.0350176928711747,1.4459310679901596e-06,-3.1854499506905887e-12,2.53300000000001
5.883904474757173e-12,5.8847995920707774e-12,0.0350135839051185,0.0350133793095083,1.4933221504100612e-06,-3.2091098441794363e-12,2.53350000000001
5.276129047548928e-10,1.0220990720455347e-12,0.0350092755791483,0.0350090704742221,1.4933221470600933e-06,-3.2132198377748944e-12,2.53400000000001
0.0,0.0,0.0350049596307002,0.0350047539172996,1.4929794203400425e-06,-3.215149934482353e-12,2.53450000000001
6.259021079202398e-13,6.261033358434531e-13,0.0350006376980488,0.0350004319902966,1.4929794163900771e-06,-3.219159964637508e-12,2.53500000000001
2.552268403566149e-09,5.5758939132566354e-12,0.0349963131120489,0.0349961074068687,1.4929794127200528e-06,-3.223019941211991e-12,2.53550000000001
0.0,0.0,0.034991988059572,0.0349917788380805,1.5222066039599635e-06,-3.2419299449831795e-12,2.53600000000001
0.0,0.0,0.0349876569820158,0.0349874475511093,1.5222066046100512e-06,-3.241029840339582e-12,2.53650000000001
1.7097225024631513e-09,5.272199343764328e-12,0.034983322834277,0.0349831135719484,1.5222066051001105e-06,-3.2404799329976974e-12,2.53700000000001
0.0,0.0,0.0349789881158962,0.0349787769394563,1.5289736536401241e-06,-3.2486899455286267e-12,2.53750000000001
0.0,0.0,0.0349746477472509,0.034974437235619,1.5289736496901588e-06,-3.2526999756837816e-12,2.53800000000001
2.132044540914535e-13,2.131975151975496e-13,0.0349703044433442,0.0349700945777746,1.528973645750168e-06,-3.256639966378594e-12,2.53850000000002
0.0,0.0,0.0349659582924541,0.0349657489258917,1.5289736415900843e-06,-3.2606599711937356e-12,2.53900000000002
0.0,0.0,0.0349616092158716,0.0349614002256954,1.528973638029998e-06,-3.264599961888548e-12,2.53950000000002
4.3889891720994e-13,4.39197289647808e-13,0.0349572572419447,0.0349570485397656,1.5289736333000577e-06,-3.2688999077046255e-12,2.54000000000002
1.6811929626214805e-10,2.2129936771975167e-12,0.0349529021054258,0.0349526936274261,1.5289736334501113e-06,-3.2687999442643223e-12,2.54050000000002
1.1757909923471033e-10,1.1930040288987698e-13,0.0349485463217201,0.0349483379173138,1.5288718581000279e-06,-3.267729836720079e-12,2.54100000000002
2.0560636526667508e-13,2.0559942637277118e-13,0.0349441853179874,0.0349439770321454,1.5289360305900494e-06,-3.270329970370134e-12,2.54150000000002
2.2762000617682077e-12,2.278205402106437e-12,0.0349398210556066,0.0349396129479773,1.5289360284500512e-06,-3.272149912136868e-12,2.54200000000002
4.684962702505846e-09,1.6129500512995776e-11,0.03493545617665,0.0349352481901251,1.5289360310900835e-06,-3.2695898939671952e-12,2.54250000000002
3.047600019567831e-10,6.138978214664803e-13,0.0349310893415394,0.0349308757826085,1.5130263760600518e-06,-3.2621099831792177e-12,2.54300000000002
1.2145499883597921e-11,1.2149496686486572e-11,0.0349267143738071,0.0349265024149013,1.5128267563300178e-06,-3.2587799646266458e-12,2.54350000000002
5.31200083919714e-13,5.315053952514859e-13,0.0349223451957337,0.0349221347627393,1.5128267578099538e-06,-3.2570599863002148e-12,2.54400000000002
2.5879599990785707e-09,4.483600990479175e-12,0.0349179668249485,0.0349177573359845,1.5128267573400606e-06,-3.2575999189821125e-12,2.54450000000002
0.0,0.0,0.0349135862867797,0.0349133738274754,1.501518656670019e-06,-3.249549934691842e-12,2.54500000000002
1.7426660114949755e-10,1.6170398353665405e-13,0.0349091989871649,0.0349089875906176,1.5015186564100273e-06,-3.2501399575141088e-12,2.54550000000002
0.0,0.0,0.0349048090769997,0.0349045984775611,1.5015529943301215e-06,-3.2519798486008167e-12,2.54600000000002
1.2639169197359301e-08,1.6742009861792084e-10,0.0349004163630979,0.034900206435787,1.5015529938901522e-06,-3.252219890961805e-12,2.54650000000002
0.0,0.0,0.034896039126327,0.0348958025289757,1.7447281171901596e-06,-3.2711498440529674e-12,2.54700000000002
1.8223169501174752e-10,1.8480356134276121e-13,0.0348916398386725,0.0348914019269435,1.7447281173100723e-06,-3.270830004412084e-12,2.54750000000002
4.2937389754804656e-10,1.0987946663654213e-12,0.0348872360495423,0.034887000787605,1.7449101730299642e-06,-3.2709798411523217e-12,2.54800000000002
8.095462009083398e-10,8.366016213123828e-13,0.0348828293326917,0.0348825969972004,1.7451110850301085e-06,-3.2719499852562617e-12,2.54850000000002
0.0,0.0,0.0348784204338365,0.0348781897466946,1.7481777138700794e-06,-3.2765999115336175e-12,2.54900000000002
1.504089006121312e-10,1.3000017728970192e-13,0.0348740076896469,0.0348737792486382,1.7481777133099806e-06,-3.2764999480933144e-12,2.54950000000002
2.228009443605572e-13,2.227940054666533e-13,0.0348695921451702,0.0348693654177737,1.7479494283001613e-06,-3.2753500432691762e-12,2.55000000000002
0.0,0.0,0.0348651734570062,0.0348649482365393,1.7479494281000176e-06,-3.2752800038088337e-12,2.55050000000002
0.0,0.0,0.0348607517305472,0.0348605277359561,1.7479494274399553e-06,-3.276300021212708e-12,2.55100000000002
4.407398057626466e-12,4.409701770402563e-12,0.0348563269522268,0.0348561039874382,1.7479494268100339e-06,-3.2771699850359104e-12,2.55150000000002
1.5680026721476281e-12,1.5683981891001508e-12,0.0348519018691591,0.0348516797927291,1.7479494253101486e-06,-3.27876983376163e-12,2.55200000000002
0.0,0.0,0.0348474722494049,0.0348472509530504,1.7479494233700772e-06,-3.2803499500078104e-12,2.55250000000002
0.0,0.0,0.0348430376361843,0.0348428170337718,1.7479494207100956e-06,-3.2825998863561523e-12,2.55300000000002
1.7033920107767386e-10,1.5500101202547967e-13,0.0348385997950982,0.0348383798152659,1.7479494184900832e-06,-3.2850898650654825e-12,2.55350000000002
2.131003706828949e-13,2.133015986061082e-13,0.0348341589636536,0.0348339394212718,1.7481250107801403e-06,-3.2889700078003736e-12,2.55400000000002
4.159078012544448e-10,1.1761008833488518e-12,0.0348297148265834,0.0348294958454048,1.7481250070799752e-06,-3.2925298772135125e-12,2.55450000000002
3.750303956273626e-10,9.33302046757234e-13,0.0348252676814922,0.0348250489760098,1.7483365086000489e-06,-3.2982499110351116e-12,2.55500000000002
0.0,0.0,0.0348208172291536,0.0348205988802754,1.7481158035900085e-06,-3.3017299831683555e-12,2.55550000000002
3.1222395016627935e-09,1.6647697109739568e-11,0.0348163632810116,0.0348161454894431,1.7481157988000033e-06,-3.3067700053873716e-12,2.55600000000002
0.0,0.0,0.0348119119149264,0.0348116904826487,1.735691953140073e-06,-3.3057998612834316e-12,2.55650000000002
0.0,0.0,0.0348074502386893,0.0348072300902312,1.7356919490600035e-06,-3.309729877318257e-12,2.55700000000002
2.77969099127251e-10,3.3240077357277187e-13,0.0348029852760193,0.0348027662844781,1.73569194542012e-06,-3.3135300059328188e-12,2.55750000000002
3.422008024167589e-10,7.982989269628149e-13,0.0347985174938387,0.0347982991973134,1.735514191190165e-06,-3.3168498329849694e-12,2.55800000000002
2.1500162761256547e-13,2.1509877212722017e-13,0.034794046558836,0.0347938287905347,1.7353022936700182e-06,-3.31972990763596e-12,2.55850000000002
2.2585400216712515e-10,3.4420383210331806e-13,0.0347895722182425,0.0347893550720165,1.7353022894500865e-06,-3.3241599577127356e-12,2.55900000000002
4.998015890045338e-13,5.000028169277471e-13,0.0347850947350666,0.0347848778778823,1.7351276822401025e-06,-3.326909928103028e-12,2.55950000000002
2.344964895872881e-09,6.439800082080893e-12,0.0347806137135635,0.0347803972457931,1.7351276785501288e-06,-3.3304199242162325e-12,2.56000000000002
0.0,0.0,0.0347761312784289,0.0347759122016119,1.7444713796600526e-06,-3.337889860344223e-12,2.56050000000002
0.0,0.0,0.0347716429295336,0.0347714246856844,1.7444713763701495e-06,-3.3409199885758856e-12,2.56100000000002
1.834985982607229e-10,1.9310247845183426e-13,0.0347671513983908,0.0347669338937637,1.7444713734701255e-06,-3.343550046205901e-12,2.56150000000002
0.0,0.0,0.0347626566517372,0.0347624395363878,1.7443718189100003e-06,-3.347769977901649e-12,2.56200000000002
0.0,0.0,0.0347581584046897,0.0347579416637455,1.744371813900119e-06,-3.3521200138580953e-12,2.56250000000002
8.7957204020217e-11,7.66955943198866e-14,0.0347536568602796,0.0347534403433649,1.7443718089999588e-06,-3.3570399064764e-12,2.56300000000002
0.0,0.0,0.0347491519672558,0.0347489355282714,1.7443851996500927e-06,-3.3566999006751086e-12,2.56350000000002
1.3039769958256286e-10,1.2850137620645796e-13,0.0347446435469588,0.0347444272213888,1.7443852006299946e-06,-3.3563399455538434e-12,2.56400000000002
0.0,0.0,0.0347401317269415,0.0347399153728467,1.7444768428301165e-06,-3.361559945333492e-12,2.56450000000002
0.0,0.0,0.0347356162982385,0.0347354000177065,1.7444768378200182e-06,-3.3668098690931014e-12,2.56500000000002
2.227823502065629e-09,6.337097513409162e-12,0.0347310973626545,0.0347308811114002,1.7444768324300156e-06,-3.3721098829930796e-12,2.56550000000002
5.008403004824746e-09,1.6327703078466982e-11,0.0347265768452714,0.0347263577819596,1.753293959420128e-06,-3.3822198514110724e-12,2.56600000000002
0.0,0.0,0.0347220538006175,0.0347218292733512,1.7369996190800142e-06,-3.3832899589553156e-12,2.56650000000002
0.0,0.0,0.034717521988824,0.0347172997632056,1.7369996136999862e-06,-3.3880699894933697e-12,2.56700000000002
2.2590090215102165e-10,3.807995585525248e-13,0.0347129872965301,0.0347127668399011,1.7369996087701189e-06,-3.393200000492702e-12,2.56750000000002
0.0,0.0,0.0347084496948897,0.0347082302152212,1.736866681200126e-06,-3.3972299799678307e-12,2.56800000000002
3.3389249698423384e-10,3.381045443617836e-13,0.0347039086702407,0.0347036899255525,1.7368666765100842e-06,-3.401969895025503e-12,2.56850000000003
1.0500003644331457e-12,1.0502987368710137e-12,0.0346993644633872,0.0346991458982023,1.7371875120899757e-06,-3.406589897322898e-12,2.56900000000003
0.0,0.0,0.0346948177139509,0.0346945994873803,1.7371875087599572e-06,-3.4098299270951538e-12,2.56950000000003
0.0,0.0,0.0346902662593993,0.0346900482051017,1.737187505360116e-06,-3.4133800386887403e-12,2.57000000000003
1.3020140521291523e-13,1.3020140521291523e-13,0.0346857111050157,0.0346854931229213,1.7371875018600946e-06,-3.4171600011428938e-12,2.57050000000003
1.9270002260540764e-13,1.9270002260540764e-13,0.034681152342154,0.0346809343707233,1.7371874979400532e-06,-3.420310042134833e-12,2.57100000000003
5.52485598936947e-10,1.3300957557582649e-12,0.0346765899056213,0.0346763719048615,1.7371874967600075e-06,-3.422049969781238e-12,2.57150000000003
4.0791039990217826e-10,1.1348977313474506e-12,0.0346720241041969,0.0346718057520633,1.7373175194301555e-06,-3.4237898974276426e-12,2.57200000000003
0.0,0.0,0.0346674544677934,0.0346672360080346,1.7375319251199724e-06,-3.426119847896314e-12,2.57250000000003
0.0,0.0,0.0346628809065413,0.034662662561963,1.7375319239100028e-06,-3.427729888122455e-12,2.57300000000003
3.6226360106139666e-10,4.833980438156971e-13,0.0346583036937793,0.0346580853380036,1.7375319224200922e-06,-3.42905998734766e-12,2.57350000000003
3.070043996800109e-09,8.213804636447719e-12,0.0346537229780859,0.0346535043411795,1.7373137764799783e-06,-3.4293698523285565e-12,2.57400000000003
1.9894270258946634e-10,1.895983370303611e-13,0.0346491406589724,0.0346489183712074,1.7490426866800367e-06,-3.4379400368211854e-12,2.57450000000003
0.0,0.0,0.0346445514201609,0.0346443297692337,1.7492725949701422e-06,-3.4418000133956683e-12,2.57500000000003
3.821193014785784e-10,8.632899950455908e-12,0.0346399585367786,0.0346397375958158,1.7492725915800589e-06,-3.445560026529848e-12,2.57550000000003
3.6644749040748437e-09,5.160370047940788e-11,0.0346353623164418,0.0346351402622776,1.7490534877800685e-06,-3.452819844276811e-12,2.57600000000003
6.9230068969194924e-09,0.0,0.0346307650887901,0.0346305372280981,1.7633582375900948e-06,-3.436099928894043e-12,2.57650000000003
0.0,0.0,0.034626169351884,0.0346259327286883,1.6318216833901503e-06,-3.43928986852593e-12,2.57700000000003
0.0,0.0,0.0346215612862977,0.0346213252792749,1.6318216802301347e-06,-3.442299830597184e-12,2.57750000000003
6.669850088902862e-11,5.490052856771399e-14,0.0346169490475532,0.0346167141061483,1.6318216774599981e-06,-3.4454800124095186e-12,2.57800000000003
3.74499042887777e-13,3.7470027081099033e-13,0.0346123330285169,0.0346120989987229,1.6318046347099744e-06,-3.448990008522723e-12,2.57850000000003
0.0,0.0,0.0346077130325546,0.0346074798065492,1.6318046313901474e-06,-3.4525299286158884e-12,2.57900000000003
6.392329721105483e-11,5.150047055479945e-14,0.0346030892676549,0.0346028566973719,1.631804627779971e-06,-3.4557899077081178e-12,2.57950000000003
3.2444018027710797e-09,7.247001609922421e-12,0.034598461752611,0.0345982296946947,1.6317854272401584e-06,-3.459260005181375e-12,2.58000000000003
5.720007800746885e-13,5.722991525125565e-13,0.0345938329614778,0.0345935976464323,1.6426780355700138e-06,-3.4654898308644766e-12,2.58050000000003
3.1719765702931113e-13,3.1720459592321504e-13,0.0345891967287663,0.0345889626156486,1.6426780381100826e-06,-3.4634500128971624e-12,2.58100000000003
3.5144840995759985e-09,9.304099157780854e-12,0.0345845567667223,0.0345843237161689,1.6426780418000563e-06,-3.4595499208422975e-12,2.58150000000003
4.284934976284127e-10,1.3037973478624565e-12,0.0345799161150548,0.0345796796546009,1.6564127826700775e-06,-3.45734985779389e-12,2.58200000000003
0.0,0.0,0.0345752680943844,0.0345750328422803,1.6566142885801258e-06,-3.45098992785009e-12,2.58250000000003
0.0,0.0,0.0345706161305165,0.034570382231205,1.6566142956499913e-06,-3.4438998961633382e-12,2.58300000000003
1.4429469424870334e-10,1.369945823448404e-13,0.0345659605074168,0.0345657275638907,1.6566143027801385e-06,-3.4363898445549657e-12,2.58350000000003
5.163674002273133e-09,1.6592997809095067e-11,0.0345613011735366,0.0345610688171394,1.656743439559967e-06,-3.4321599381992307e-12,2.58400000000003
0.0,0.0,0.0345566414423592,0.0345564035606533,1.6400938061800728e-06,-3.4236799593273526e-12,2.58450000000003
0.0,0.0,0.034551972342562,0.0345517367918585,1.6400938092600743e-06,-3.4209399635970472e-12,2.58500000000003
5.6803298176255623e-11,1.5690226895515025e-13,0.034547299862659,0.0345470661408223,1.6400938120399687e-06,-3.417879911385424e-12,2.58550000000003
6.0953200820002e-11,4.479999704543047e-12,0.0345426238911267,0.0345423913162601,1.6400696590001575e-06,-3.412849863826395e-12,2.58600000000003
2.7569459909448923e-10,4.553996069134314e-13,0.0345379465781043,0.0345377146995052,1.640117290590019e-06,-3.40742993716614e-12,2.58650000000003
0.0,0.0,0.0345332628683942,0.0345330313757782,1.639885682180051e-06,-3.4003199561594144e-12,2.58700000000003
4.410603826610071e-12,4.411498943923675e-12,0.0345285749197661,0.0345283438690088,1.639885688560147e-06,-3.3943499053168402e-12,2.58750000000003
1.34386300698619e-10,2.989969383193625e-14,0.034523885907224,0.0345236551212819,1.6398856926801153e-06,-3.390190038421448e-12,2.58800000000003
0.0,0.0,0.0345191899907073,0.0345189592651629,1.6400089650301253e-06,-3.38571987286429e-12,2.58850000000003
0.0,0.0,0.0345144897514724,0.03451425916217,1.6400089702700744e-06,-3.380459974444694e-12,2.58900000000003
1.073529300177345e-09,2.6267946151570243e-12,0.0345097855559549,0.0345095550362302,1.640008975189967e-06,-3.375409977565691e-12,2.58950000000003
2.1009582962250306e-13,2.1019991303106167e-13,0.0345050781338373,0.0345048462695554,1.6439002842899997e-06,-3.3752300000050584e-12,2.59000000000003
0.0,0.0,0.0345003653123229,0.0345001337109997,1.6439002896600531e-06,-3.370099989005726e-12,2.59050000000003
2.1260077032181357e-13,2.1260077032181357e-13,0.0344956483920289,0.03449541704806,1.6439002943999682e-06,-3.36505996678671e-12,2.59100000000003
3.876797979862623e-10,1.0132034100607257e-12,0.0344909273897175,0.0344906962024373,1.6439002990501113e-06,-3.360259986928682e-12,2.59150000000003
4.430969480218039e-13,4.433051148389211e-13,0.0344862024173463,0.0344859710937834,1.6436831960799612e-06,-3.3544098488463847e-12,2.59200000000003
1.0120635024479796e-09,2.1026999585949113e-12,0.0344814727864856,0.0344812415936834,1.643683200240045e-06,-3.3501799424906498e-12,2.59250000000003
0.0,0.0,0.0344767400617209,0.0344765075784777,1.6473287204300194e-06,-3.350320021411335e-12,2.59300000000003
0.0,0.0,0.0344720019137051,0.0344717696086302,1.6473287248099794e-06,-3.345739917753887e-12,2.59350000000003
0.0,0.0,0.0344672595343481,0.0344670273929083,1.6473287298001283e-06,-3.3411700055968607e-12,2.59400000000003
0.0,0.0,0.0344625129148585,0.0344622808529358,1.6473287344600292e-06,-3.336429873698754e-12,2.59450000000003
0.0,0.0,0.0344577620151265,0.0344575299642416,1.6473287389501441e-06,-3.3319698996420177e-12,2.59500000000003
5.605415402676339e-09,1.747380018457534e-11,0.0344530067989453,0.0344527747109645,1.6473287435400056e-06,-3.3274498607849257e-12,2.59550000000003
0.0,0.0,0.0344482510652061,0.0344480123921479,1.664777369490139e-06,-3.327730018626296e-12,2.59600000000003
4.282400822841481e-12,4.283302879048989e-12,0.0344434851326194,0.0344432484749312,1.664777373760161e-06,-3.3233298925294807e-12,2.59650000000003
0.0,0.0,0.0344387182416749,0.0344384830926162,1.6647773776700108e-06,-3.319299913054352e-12,2.59700000000003
0.0,0.0,0.0344339444893671,0.0344337102300824,1.6647773817301311e-06,-3.315209868778868e-12,2.59750000000003
7.903357801541944e-09,2.8492798398449537e-11,0.0344291664960281,0.0344289327158445,1.664777385500119e-06,-3.3114099570047406e-12,2.59800000000003
0.0,0.0,0.0344243926494029,0.0344241494489184,1.6375074793201477e-06,-3.2976399388928712e-12,2.59850000000004
4.4693269918294476e-10,7.291944825738028e-13,0.034419603429291,0.0344193630981012,1.637507483550054e-06,-3.2933399930767937e-12,2.59900000000004
3.541762022551964e-10,8.553019403834128e-13,0.034414810722314,0.0344145724005981,1.637483673230019e-06,-3.29332004375682e-12,2.59950000000004
0.0,0.0,0.0344100142232318,0.0344097772764517,1.6372687548400766e-06,-3.2933499677367806e-12,2.60000000000004
2.4279883659161783e-13,2.4279883659161783e-13,0.0344052135647483,0.0344049776259379,1.6372687543699666e-06,-3.293799911638362e-12,2.60050000000004
5.415241199901999e-09,1.8074500229836588e-11,0.0344004087300224,0.0344001733238059,1.6372687535700422e-06,-3.2944198584405893e-12,2.60100000000004
0.0,0.0,0.0343956033569004,0.0343953617764432,1.6544290521701161e-06,-3.3002498303624783e-12,2.60150000000004
5.1576035109413e-12,5.16300197039854e-12,0.0343907878667392,0.0343905483533885,1.6544290513001523e-06,-3.301540030947736e-12,2.60200000000004
2.111991137532243e-13,2.11296258267879e-13,0.0343859715184304,0.0343857335210891,1.6544290528900264e-06,-3.2996199089002642e-12,2.60250000000004
5.1861986927193016e-12,5.191395924253328e-12,0.0343811476913047,0.0343809105999484,1.6544290523800177e-06,-3.300719940424468e-12,2.60300000000004
5.401563987761371e-10,1.0100045799710244e-12,0.0343763225821695,0.034376086005273,1.654429052340119e-06,-3.3000000301819377e-12,2.60350000000004
0.0,0.0,0.0343714900828097,0.0343712534553243,1.6543691117700335e-06,-3.2976100149129106e-12,2.60400000000004
2.111019692385696e-13,2.111019692385696e-13,0.0343666527406645,0.0343664163953596,1.6543691139700965e-06,-3.2953800278845424e-12,2.60450000000004
0.0,0.0,0.0343618111476346,0.0343615748894009,1.6543691152800296e-06,-3.2942700217003518e-12,2.60500000000004
0.0,0.0,0.0343569650423623,0.0343567287609269,1.6543691159500665e-06,-3.293659832717677e-12,2.60550000000004
0.0,0.0,0.034352114365425,0.0343518779948162,1.6543691168200304e-06,-3.2925298772135125e-12,2.60600000000004
3.2148689960154186e-10,6.784017791972019e-13,0.0343472590239948,0.0343470225221854,1.6543691178200984e-06,-3.29154997529002e-12,2.60650000000004
0.0,0.0,0.0343423991418143,0.0343421622996975,1.6541601859201057e-06,-3.288020029856842e-12,2.60700000000004
6.823119846899317e-11,5.809935865741522e-14,0.0343375342644907,0.034337297348163,1.6541601885501633e-06,-3.285620039927828e-12,2.60750000000004
0.0,0.0,0.0343326646792693,0.0343324275733137,1.6541477358101523e-06,-3.2853899722268265e-12,2.60800000000004
5.527300200869334e-09,1.669429872119821e-11,0.0343277902442568,0.0343275529849243,1.6541477380099985e-06,-3.283459875519368e-12,2.60850000000004
2.0343677020751016e-09,6.9667049906740885e-12,0.0343229147784805,0.0343226709298981,1.637045348339963e-06,-3.2767300157943158e-12,2.60900000000004
0.0,0.0,0.0343180306010605,0.0343177858737239,1.6286063355800979e-06,-3.2713998610739425e-12,2.60950000000004
1.478549990774347e-10,7.990136330349173e-14,0.0343131397093775,0.034312896942313,1.6286063374601045e-06,-3.268929831684586e-12,2.61000000000004
3.5691700012163707e-09,1.3472896409627566e-11,0.0343082446146252,0.0343080031008408,1.6285217990001048e-06,-3.2671198645778388e-12,2.61050000000004
1.7412610242573123e-10,1.608019273291461e-13,0.034303347731553,0.0343031025085489,1.6149202983900546e-06,-3.2609900023350402e-12,2.61100000000004
0.0,0.0,0.0342984424406245,0.0342981986050117,1.615118190230122e-06,-3.2599999089111265e-12,2.61150000000004
1.064155014107726e-10,1.1518008768973687e-12,0.034293532567016,0.0342932899435175,1.6151181916901087e-06,-3.2588098886066064e-12,2.61200000000004
3.940429024740233e-10,1.3510026430907374e-13,0.0342886182027033,0.0342883762504853,1.6151899524499864e-06,-3.2588899027269358e-12,2.61250000000004
2.109007413153563e-13,2.109007413153563e-13,0.0342836992356869,0.0342834575700118,1.6149771064300975e-06,-3.2596100298099007e-12,2.61300000000004
1.4947494006434248e-09,3.122405112243598e-12,0.0342787751222643,0.034278533776309,1.6149771057700352e-06,-3.2609900023350402e-12,2.61350000000004
5.446232978489896e-10,1.411995520506082e-13,0.0342738476632164,0.0342736043957954,1.6085316241101332e-06,-3.256489912797922e-12,2.61400000000004
0.0,0.0,0.0342689136215502,0.0342686705330603,1.6086668399399855e-06,-3.2554599207340607e-12,2.61450000000004
9.556790081521882e-11,4.099304229399081e-12,0.0342639742448435,0.0342637316528478,1.6086668395401318e-06,-3.2559799040959847e-12,2.61500000000004
6.094333801498486e-09,1.6130402569203284e-11,0.0342590328262964,0.0342587904008287,1.6087335714400856e-06,-3.2567100058389364e-12,2.61550000000004
1.614864901522406e-09,4.246804297114437e-12,0.0342540875214858,0.0342538383889336,1.591454125440166e-06,-3.250189830814043e-12,2.61600000000004
0.0,0.0,0.0342491325396872,0.0342488834351322,1.5846050222300193e-06,-3.2430200018473965e-12,2.61650000000004
7.683568989391709e-10,3.3229044515969974e-12,0.0342441711377258,0.0342439241112889,1.5846050242099893e-06,-3.2408800035993446e-12,2.61700000000004
4.269885972574272e-10,2.1639634528725082e-13,0.0342392057197006,0.0342389596958766,1.584603696550002e-06,-3.2403199047570386e-12,2.61750000000004
1.0767403010869536e-09,2.539010668378694e-13,0.0342342352995928,0.0342339901397562,1.5848055295601595e-06,-3.2387400053512927e-12,2.61800000000004
0.0,0.0,0.0342292606878211,0.0342290150693518,1.5866083787100752e-06,-3.236330040762292e-12,2.61850000000004
7.113073949294169e-10,7.897987819305285e-13,0.0342242799730236,0.0342240349141519,1.5866083804300535e-06,-3.2348698372763884e-12,2.61900000000004
1.8686739655660034e-10,1.7560258802618023e-13,0.0342192950237173,0.0342190493503318,1.5892400894001579e-06,-3.2359900349610005e-12,2.61950000000004
5.842516102860795e-09,1.6500897870308506e-11,0.0342143041306181,0.0342140585790209,1.5894607197600597e-06,-3.2311798636025513e-12,2.62000000000004
0.0,0.0,0.0342093118312903,0.0342090598366866,1.572031151250014e-06,-3.2198499509000778e-12,2.62050000000004
3.719941021884665e-13,3.7230635241414234e-13,0.034204308349262,0.0342040585910444,1.572031155960005e-06,-3.2151100358424056e-12,2.62100000000004
3.9915439703497313e-10,1.1020975798636812e-12,0.0341993001824843,0.0341990520342643,1.5720311592999983e-06,-3.2117598511294254e-12,2.62150000000004
5.49135042993143e-11,1.683410355557413e-11,0.034194287487429,0.0341940400463561,1.57182267528002e-06,-3.2076398828739805e-12,2.62200000000004
1.2727433197634586e-08,1.617350003924045e-11,0.0341892695601899,0.0341890197840148,1.5718498257901586e-06,-3.199649963384066e-12,2.62250000000004
0.0,0.0,0.0341842558798023,0.0341839945356961,1.5276432226199975e-06,-3.1904899729096048e-12,2.62300000000004
7.849970673490247e-14,7.849970673490247e-14,0.0341792230596673,0.0341789665035092,1.5276432268800447e-06,-3.186329889173778e-12,2.62350000000004
1.741840977009801e-10,5.50046119762726e-14,0.0341741863080543,0.0341739330936297,1.527643231000013e-06,-3.1823400251790313e-12,2.62400000000004
1.9792750077796128e-10,1.94094740280093e-13,0.0341691453720585,0.0341688940043355,1.5278581772400733e-06,-3.17834994434385e-12,2.62450000000004
0.0,0.0,0.0341640996702894,0.0341638493129455,1.5280963686801693e-06,-3.1719100002797207e-12,2.62500000000004
0.0,0.0,0.0341590487910879,0.0341587990997564,1.5280963761301562e-06,-3.1645799262319807e-12,2.62550000000004
0.0,0.0,0.0341539926862391,0.0341537433022703,1.5280963827401031e-06,-3.157950029947232e-12,2.62600000000004
5.894551999285902e-10,2.692401857018467e-12,0.0341489312020911,0.0341486819126724,1.5280963891800472e-06,-3.151509869042668e-12,2.62650000000004
2.8839240023836865e-10,5.023967353245951e-13,0.0341438671770667,0.0341436174770503,1.5280267317699988e-06,-3.1453700321398825e-12,2.62700000000004
2.0989460169928975e-13,2.0990154059319366e-13,0.0341387945769458,0.0341385447836747,1.5277878800700785e-06,-3.139720037778626e-12,2.62750000000004
0.0,0.0,0.0341337160591294,0.0341334662961475,1.52778788513005e-06,-3.134369933738279e-12,2.62800000000004
0.0,2.0219936835985663e-13,0.0341286320257162,0.0341283821632056,1.527787890209971e-06,-3.1295699538802513e-12,2.62850000000005
1.8440900195759724e-10,1.578043251626582e-13,0.034123542461601,0.0341232924173071,1.527787894610097e-06,-3.1250100163832117e-12,2.62900000000005
0.0,0.0,0.0341184473670782,0.0341181969335195,1.5280204869001432e-06,-3.1206599804267654e-12,2.62950000000005
0.0,0.0,0.0341133463958186,0.0341130958260177,1.5280204918900753e-06,-3.115949989349054e-12,2.63000000000005
4.390073499171976e-09,4.560803124054047e-12,0.0341082397500832,0.0341079889852276,1.528020496050159e-06,-3.1113599110316192e-12,2.63050000000005
0.0,0.0,0.0341031322825005,0.0341028757554464,1.5955262269199636e-06,-3.1322000115102666e-12,2.63100000000005
0.0,0.0,0.0340980146000408,0.0340977571603735,1.5955262267499607e-06,-3.1322698341301747e-12,2.63150000000005
0.0,0.0,0.0340928910138156,0.0340926329150576,1.5955262272901102e-06,-3.131989893129239e-12,2.63200000000005
7.438789861868855e-11,3.9850067690139213e-13,0.034087761391376,0.0340875028442776,1.5955262274401638e-06,-3.131869980368962e-12,2.63250000000005
3.634971976196333e-10,9.025002967177898e-13,0.0340826255551317,0.0340823666664924,1.5955420339000374e-06,-3.1299799991418853e-12,2.63300000000005
3.7311208983537014e-09,1.0273504269520117e-11,0.0340774839070066,0.0340772246681165,1.5953259399500118e-06,-3.1248699374625266e-12,2.63350000000005
3.6699333016976254e-09,1.3998399661652172e-11,0.0340723404223214,0.0340720762600368,1.6297824265900512e-06,-3.1399000153392587e-12,2.63400000000005
7.048889943961356e-11,5.240252676230739e-14,0.0340671893446242,0.0340669202071337,1.616062789800126e-06,-3.1345499112989117e-12,2.63450000000005
0.0,0.0,0.0340620279445277,0.0340617601746058,1.61607548684016e-06,-3.130009923121846e-12,2.63500000000005
0.0,0.0,0.0340568608043465,0.034056594469199,1.6160754924799629e-06,-3.1249699009028298e-12,2.63550000000005
1.844011054963346e-13,1.845051889048932e-13,0.0340516880118197,0.034051422740809,1.6160754972001454e-06,-3.120169921044802e-12,2.63600000000005
1.3254377602411882e-08,1.8018799646801753e-10,0.0340465094300589,0.0340462449044563,1.6160754994800058e-06,-3.11813986089704e-12,2.63650000000005
4.386554702806578e-09,1.4489798250139074e-11,0.03404134409114,0.034041051507224,1.8696973373699688e-06,-3.133220028914141e-12,2.63700000000005
1.9250959854000271e-10,2.2197521598599224e-14,0.0340361558924966,0.0340358568523672,1.8547804761200656e-06,-3.122829902654778e-12,2.63750000000005
0.0,0.0,0.0340309554130157,0.0340306606747403,1.8546649523699943e-06,-3.1156598568476968e-12,2.63800000000005
1.411502026371636e-10,1.4469675457817743e-13,0.0340257492389612,0.034025459007013,1.8546649588500538e-06,-3.109170039483633e-12,2.63850000000005
0.0,0.0,0.0340205378322958,0.0340202510111093,1.8545797918800063e-06,-3.1017799006355373e-12,2.63900000000005
1.2139594884885696e-13,1.2139594884885696e-13,0.0340153207303106,0.0340150365847366,1.854579798160139e-06,-3.095480035492093e-12,2.63950000000005
2.039897098460308e-09,6.432701593617196e-12,0.0340100978350895,0.0340098157246133,1.8545798044500295e-06,-3.0891699788482274e-12,2.64000000000005
4.39745919539325e-09,1.4857302887971713e-11,0.0340048709203452,0.0340045876487639,1.8459516060299712e-06,-3.0791599738705377e-12,2.64050000000005
0.0,0.0,0.0339996388680827,0.0339993521894924,1.829453568209967e-06,-3.0690998787524792e-12,2.64100000000005
0.0,0.0,0.0339943959248914,0.0339941122699667,1.829453574119953e-06,-3.0636699774322373e-12,2.64150000000005
4.3193990051371145e-12,4.3203010613446224e-12,0.0339891472830696,0.03398886609388,1.8294535802001587e-06,-3.0575800138293863e-12,2.64200000000005
0.0,3.065402098823e-12,0.033983895479736,0.0339836161229764,1.829453584209972e-06,-3.0535799583342182e-12,2.64250000000005
3.2985975062516104e-12,2.1030399643962028e-13,0.0339786347327246,0.0339783592016342,1.8294535891600055e-06,-3.0473299664907083e-12,2.64300000000005
0.0,0.0,0.0339733701453916,0.033973093148833,1.829453595140031e-06,-3.0414598790884373e-12,2.64350000000005
1.3181470498446757e-10,1.2990303277504722e-13,0.033968096830813,0.0339678205243494,1.8294536012800847e-06,-3.0354698789258894e-12,2.64400000000005
0.0,0.0,0.0339628171971421,0.0339625415903242,1.829379153440048e-06,-3.0280500329382676e-12,2.64450000000005
1.325467999246932e-10,8.790190797469677e-14,0.0339575311859462,0.0339572562479359,1.8293791596401664e-06,-3.0219199538550345e-12,2.64500000000005
2.6762789900880435e-10,4.845013279464183e-13,0.0339522388956735,0.0339519643685239,1.8295225155001184e-06,-3.0166700300954252e-12,2.64550000000005
5.175549572244975e-11,3.649858193455202e-14,0.0339469401844647,0.0339466659489389,1.8293463140400118e-06,-3.009910029549978e-12,2.64600000000005
3.6886409898739814e-10,9.33302046757234e-13,0.0339416347830779,0.033941360945905,1.8293206469500306e-06,-3.004350023969038e-12,2.64650000000005
0.0,0.0,0.0339363229916614,0.0339360492846997,1.8291052344401523e-06,-2.9969900259413373e-12,2.64700000000005
4.634290035054889e-10,9.912001774914359e-13,0.033931004320451,0.0339307309723351,1.829105241170012e-06,-2.9902898733558114e-12,2.64750000000005
2.832040157940696e-13,7.310124727766265e-14,0.0339256792880653,0.033925405912551,1.8292905405200947e-06,-2.985350031417533e-12,2.64800000000005
1.2288609713140275e-10,6.94028168268801e-14,0.0339203472045847,0.0339200740830955,1.8292905472499545e-06,-2.9785199914117433e-12,2.64850000000005
0.0,0.0,0.0339150084401414,0.033914735416052,1.8294285944900433e-06,-2.9718400049866256e-12,2.64900000000005
2.344902050310793e-12,2.345797167624397e-12,0.0339096628580614,0.0339093899729844,1.8294286021800724e-06,-2.964429916818556e-12,2.64950000000005
0.0,0.0,0.0339043142612408,0.0339040414411066,1.829428608240112e-06,-2.958869911237616e-12,2.65000000000005
7.740336149808513e-14,7.750050601273983e-14,0.0338989569745763,0.0338986841686907,1.829428613900081e-06,-2.95302996465574e-12,2.65050000000005
0.0,0.0,0.0338935913879996,0.0338933185593453,1.8294286194401373e-06,-2.947319905494128e-12,2.65100000000005
0.0,2.0810436707208169e-13,0.0338882183500664,0.0338879454690359,1.8294286255500503e-06,-2.9415599730325814e-12,2.65150000000005
2.0949908474676704e-13,0.0,0.0338828382540509,0.0338825652821461,1.8294286314201377e-06,-2.9352100177487683e-12,2.65200000000005
2.179020852643987e-13,2.17804940749744e-13,0.0338774511708625,0.033877178051582,1.8294286377299775e-06,-2.928880011784929e-12,2.65250000000005
4.0849698623723896e-11,2.9004576518332215e-14,0.0338720570354496,0.0338717838281815,1.8294286445201188e-06,-2.922219974679785e-12,2.65300000000005
4.744823006719301e-10,1.3152950950612308e-12,0.0338666558989468,0.0338663825409764,1.8293924259999653e-06,-2.916649994438858e-12,2.65350000000005
4.913619025548321e-10,1.2077977507019e-12,0.0338612479879548,0.0338609742484339,1.8296170207600729e-06,-2.9117999244404613e-12,2.65400000000005
0.0,0.0,0.033855832921895,0.0338555589009499,1.8298687142299583e-06,-2.90719987146304e-12,2.65450000000005
4.0837179471342466e-10,9.647976861870688e-13,0.0338504104065817,0.0338501364270727,1.8298687203799867e-06,-2.9010298937398593e-12,2.65500000000005
0.0,0.0,0.0338449809994872,0.0338447067166818,1.8300765288799953e-06,-2.8958400347806057e-12,2.65550000000005
7.665820062063844e-11,4.7802040104016896e-14,0.0338395440572153,0.0338392697426761,1.8300765351501533e-06,-2.888969879294434e-12,2.65600000000005
1.778278899133845e-09,4.641897977109011e-12,0.0338340999889363,0.0338338254741715,1.8301118204901243e-06,-2.883399899053507e-12,2.65650000000005
0.0,3.785999291849862e-13,0.0338286500644604,0.0338283731663514,1.837241618580154e-06,-2.8821099153086838e-12,2.65700000000005
5.922970447436171e-13,2.0719537197066984e-13,0.0338231908181771,0.0338229139868115,1.8372416247900304e-06,-2.875849948805187e-12,2.65750000000005
0.0,0.0,0.0338177242390874,0.0338174475918513,1.8372416301900077e-06,-2.8707398871258283e-12,2.65800000000005
4.71709497851247e-10,6.600969770786946e-13,0.033812250361056,0.0338119738065938,1.8372416349800129e-06,-2.8659199579478267e-12,2.65850000000006
3.717462032648555e-10,9.503994813364613e-13,0.0338067694919455,0.0338064925961828,1.8369383039500142e-06,-2.8583498415390984e-12,2.65900000000006
0.0,2.0679985501814713e-13,0.033801281062447,0.0338010039283923,1.8367228418500296e-06,-2.8522499032762605e-12,2.65950000000006
1.6571079994309734e-09,4.061598279925249e-12,0.0337957849088819,0.0337955077822861,1.8367228462000656e-06,-2.8482899632614744e-12,2.66000000000006
0.0,0.0,0.0337902828462233,0.0337900034320041,1.8434336803701146e-06,-2.847580027678931e-12,2.66050000000006
2.060990267338525e-13,2.062031101424111e-13,0.0337847713232855,0.0337844920113355,1.8434336855599736e-06,-2.8422498729585577e-12,2.66100000000006
2.7860352913577913e-13,2.7870067365043383e-13,0.0337792522717568,0.0337789730477214,1.8434336908500128e-06,-2.836919935078619e-12,2.66150000000006
0.0,0.0,0.0337737256169517,0.0337734463688957,1.8434336971401202e-06,-2.830359861413778e-12,2.66200000000006
2.7939456304082455e-13,2.7949864644938316e-13,0.0337681913066851,0.0337679119435002,1.8434337036900023e-06,-2.8239899568099913e-12,2.66250000000006
1.298164978291716e-10,8.490430580820885e-14,0.0337626493567756,0.0337623698139695,1.843433708829988e-06,-2.818839996490685e-12,2.66300000000006
0.0,0.0,0.0337570996916208,0.033756819844905,1.8433530251900972e-06,-2.8157500202991015e-12,2.66350000000006
1.6160440347023908e-10,2.0719537197066984e-13,0.0337515421255144,0.0337512620636069,1.843353027039963e-06,-2.8134599684703776e-12,2.66400000000006
1.5695430372053565e-10,9.859474348061781e-14,0.0337459769015055,0.033745696480731,1.8432684755200976e-06,-2.81006988511745e-12,2.66450000000006
2.3369000484718683e-10,8.671806328575116e-12,0.0337404038025727,0.0337401230148093,1.8434758933801119e-06,-2.80677998204526e-12,2.66500000000006
0.0,0.0,0.0337348244404245,0.0337345432569361,1.8432769075700777e-06,-2.804589893656839e-12,2.66550000000006
0.0,0.0,0.0337292349130436,0.0337289535185672,1.8432769089400756e-06,-2.803559901592978e-12,2.66600000000006
0.0,0.0,0.0337236376402935,0.0337233559623062,1.8432769103701382e-06,-2.801949861366837e-12,2.66650000000006
1.9029916531465574e-13,1.9039630982931044e-13,0.0337180325132566,0.0337177505126174,1.843276912220004e-06,-2.8002899478407617e-12,2.66700000000006
0.0,0.0,0.0337124193554596,0.0337121370093284,1.8432769141501007e-06,-2.798659958294647e-12,2.66750000000006
1.4529850239641817e-10,7.529393775129734e-14,0.0337067980693155,0.0337065153626263,1.8432769157800902e-06,-2.7965099853866082e-12,2.66800000000006
4.877001580361195e-13,4.881997583972009e-13,0.0337011687540828,0.0337008855561805,1.8434778492600144e-06,-2.7930199385933774e-12,2.66850000000006
0.0,4.833008993010424e-13,0.0336955309295508,0.0336952473942007,1.8434778548000706e-06,-2.787579845772714e-12,2.66900000000006
9.172447398841932e-09,9.793797717261299e-12,0.0336898849597562,0.0336896008605746,1.8434778603900002e-06,-2.7845100357415387e-12,2.66950000000006
5.7829291008615336e-09,1.9853500787814227e-11,0.0336842402821018,0.0336839449982329,1.9514597446000648e-06,-2.796369906465923e-12,2.67000000000006
6.823355977458867e-10,1.0174014408725895e-12,0.0336785844348397,0.033678281418162,1.9691116879300575e-06,-2.796670013627267e-12,2.67050000000006
1.7345849499805777e-08,4.3140997718627005e-11,0.0336729127008709,0.0336726102267983,1.971258049590077e-06,-2.7956198554029976e-12,2.67100000000006
2.3932109766144904e-10,1.7159884624362576e-13,0.0336672512796025,0.033666928593399,2.15903551908014e-06,-2.8123300129662132e-12,2.67150000000006
6.454307019398975e-10,1.1931011734134245e-12,0.0336615636640345,0.0336612403141213,2.158894349360129e-06,-2.808919980293312e-12,2.67200000000006
8.12215029954988e-09,2.7520305478923035e-11,0.0336558676804586,0.0336555439215421,2.1609178498700754e-06,-2.8106698825997034e-12,2.67250000000006
0.0,0.0,0.033650171117178,0.0336498377111761,2.2283523625401397e-06,-2.827650006503868e-12,2.67300000000006
0.0,0.0,0.0336444565717838,0.0336441235454054,2.2283523646901126e-06,-2.825479867435421e-12,2.67350000000006
8.500990189563851e-11,2.3889917821762197e-13,0.0336387328545312,0.0336384011915078,2.2283523665000797e-06,-2.8238700440497144e-12,2.67400000000006
1.6034952303456418e-08,7.678269825506234e-11,0.0336330002993712,0.0336326702607483,2.228430034900003e-06,-2.822549919484496e-12,2.67450000000006
0.0,0.0,0.0336272777384474,0.0336269282549219,2.3680088545301615e-06,-2.840199863490822e-12,2.67500000000006
0.0,0.0,0.0336215278702093,0.033621178784272,2.368008856520106e-06,-2.8382999076037585e-12,2.67550000000006
0.0,0.0,0.0336157681248082,0.0336154214166307,2.3680088582899578e-06,-2.8364099263766818e-12,2.67600000000006
2.035172030900867e-10,3.984597374273591e-12,0.0336099993781685,0.0336096555545184,2.368008860290094e-06,-2.8344698550092362e-12,2.67650000000006
0.0,0.0,0.0336042261562615,0.0336038849954259,2.36785174984001e-06,-2.8309598588960316e-12,2.67700000000006
3.957098537732406e-12,3.957896510531356e-12,0.0335984407555551,0.033598102173404,2.3678517520101493e-06,-2.828899874768309e-12,2.67750000000006
1.288497086804341e-12,1.2886983147275544e-12,0.0335926487500556,0.0335923123839882,2.3678517547100295e-06,-2.8262700339787283e-12,2.67800000000006
0.0,0.0,0.0335868470734519,0.0335865125906668,2.3678517564100585e-06,-2.8242098330105714e-12,2.67850000000006
3.7865379581836223e-10,9.916026333378625e-13,0.033581035575494,0.0335807026799241,2.367851758960102e-06,-2.821869907881913e-12,2.67900000000006
0.0,0.0,0.0335752148434547,0.0335748830726617,2.3676380058600295e-06,-2.8194098531525436e-12,2.67950000000006
9.195624595115248e-09,7.871370222289897e-11,0.0335693847113237,0.0335690541641477,2.367638007570033e-06,-2.817649976186165e-12,2.68000000000006
3.467560266701142e-11,2.4098778528269804e-14,0.0335635580144839,0.0335632117570354,2.1817904253800674e-06,-2.7950400240811524e-12,2.68050000000006
3.35642000304226e-11,2.2995494397548555e-14,0.0335577105052192,0.0335573632362375,2.1817483936200505e-06,-2.7927399975924416e-12,2.68100000000006
0.0,0.0,0.0335518529395693,0.0335515067099978,2.1817058164399876e-06,-2.789659996060845e-12,2.68150000000006
0.0,0.0,0.0335459858724594,0.0335456411175922,2.181705820750125e-06,-2.785630016585716e-12,2.68200000000006
0.0,0.0,0.0335401094692268,0.0335397661187814,2.181705824260121e-06,-2.781789989331207e-12,2.68250000000006
0.0,0.0,0.0335342237286323,0.0335338816300131,2.181705828140047e-06,-2.778419855298253e-12,2.68300000000006
4.1071279710536146e-10,1.1614043060603763e-12,0.0335283286164594,0.0335279876234956,2.181705831759981e-06,-2.7746800083244816e-12,2.68350000000006
1.7618967049215506e-09,1.5605017278375044e-12,0.0335224243185066,0.0335220840949131,2.1819180369101344e-06,-2.7720499506944662e-12,2.68400000000006
0.0,0.0,0.0335165123020444,0.033516170887052,2.199478296199993e-06,-2.7869798482904606e-12,2.68450000000006
8.731973477615895e-13,8.742034873776561e-13,0.0335105887771213,0.033510248068234,2.1994783009500994e-06,-2.782589913694067e-12,2.68500000000006
1.0089369617549693e-10,1.6659590373890865e-13,0.033504655416388,0.0335043154538483,2.1994783042701433e-06,-2.778989928800546e-12,2.68550000000006
0.0,0.0,0.0334987124769016,0.0334983731320768,2.1995899509301593e-06,-2.7773300152744707e-12,2.68600000000006
0.0,0.0,0.0334927598676548,0.0334924211787421,2.1995899533301493e-06,-2.774989873305378e-12,2.68650000000006
3.816721036442594e-10,1.0115033810542684e-12,0.0334867976454096,0.0334864595183979,2.199589955650125e-06,-2.7729498384976292e-12,2.68700000000006
0.0,0.0,0.0334808259200539,0.0334804880664358,2.1993774965301666e-06,-2.7693700197645166e-12,2.68750000000006
2.918696805076504e-09,1.0261597127581013e-11,0.033474844129621,0.0334745067997725,2.1993774988501424e-06,-2.7669498636750944e-12,2.68800000000007
0.0,0.0,0.0334688550103615,0.0334685142709625,2.1881789935801303e-06,-2.7615399116748263e-12,2.68850000000007
0.0,0.0,0.0334628525541446,0.033462513054325,2.1881789951700044e-06,-2.7598999474687247e-12,2.68900000000007
0.0,0.0,0.0334568403707514,0.0334565019618308,2.1881789973600928e-06,-2.7576799351003434e-12,2.68950000000007
3.812991589136061e-13,3.814032423221647e-13,0.0334508184300085,0.0334504807879113,2.188178999140136e-06,-2.7558198778532272e-12,2.69000000000007
0.0,1.2823006545481519e-12,0.0334447865711029,0.033444449443023,2.188179001760002e-06,-2.753599865484846e-12,2.69050000000007
4.815606038932607e-10,2.3904489498960402e-14,0.0334387446478657,0.0334384078807454,2.1881790044800484e-06,-2.751920002638797e-12,2.69100000000007
0.0,0.0,0.0334326929803399,0.0334323561966364,2.1883990979100747e-06,-2.748119874024235e-12,2.69150000000007
0.0,0.0,0.0334266308280858,0.0334262942691315,2.188399102309984e-06,-2.7430698771452322e-12,2.69200000000007
5.28871946237075e-11,1.9997892231060632e-14,0.0334205585171319,0.033420222043986,2.1883991070100004e-06,-2.73901994835013e-12,2.69250000000007
0.0,0.0,0.0334144759833975,0.0334141394689481,2.188414581980047e-06,-2.7360099862788756e-12,2.69300000000007
5.3903548014044844e-09,1.787719972057289e-11,0.0334083830790859,0.0334080465250464,2.1884145861199647e-06,-2.731789837742693e-12,2.69350000000007
3.8379169980951033e-10,8.31799906730879e-13,0.0334022836042081,0.0334019405509418,2.2055369561500317e-06,-2.732400026725368e-12,2.69400000000007
1.509001257282705e-13,1.509972702429252e-13,0.0333961682184051,0.0333958267912128,2.2053255966101356e-06,-2.7272099509256797e-12,2.69450000000007
1.4688391294925829e-08,1.9423129771212189e-10,0.0333900425905827,0.0333897026364013,2.205325601010045e-06,-2.722889838949194e-12,2.69500000000007
1.8014350428030568e-10,2.3919755065549e-13,0.0333839275231273,0.0333835576708823,2.4713666181401268e-06,-2.7402498672945974e-12,2.69550000000007
0.0,0.0,0.0333777804586089,0.0333774095613218,2.471261947299989e-06,-2.734339881252379e-12,2.69600000000007
1.1034340108295737e-10,4.869715741762093e-14,0.0333716212255177,0.0333712537157046,2.4712619522001492e-06,-2.729840008555695e-12,2.69650000000007
1.4524978442231884e-12,1.454100728714991e-12,0.0333654517125557,0.0333650875764989,2.4714129752800417e-06,-2.7263200377825036e-12,2.69700000000007
0.0,0.0,0.0333592714736949,0.0333589101004311,2.4714129766001663e-06,-2.7248299103166396e-12,2.69750000000007
2.0750068330244176e-13,2.0760476671100037e-13,0.0333530810476449,0.0333527217445973,2.471412977670057e-06,-2.7237699942728177e-12,2.69800000000007
0.0,0.0,0.0333468803042531,0.0333465225649121,2.4714129789101674e-06,-2.722659988088627e-12,2.69850000000007
1.0211239492852187e-10,3.5901837058816e-14,0.0333406689589995,0.0333403124292158,2.4714129802500245e-06,-2.7218199482453853e-12,2.69900000000007
3.4789909841848043e-10,7.912975830137725e-13,0.0333344470117963,0.0333340913507627,2.471558380429985e-06,-2.720670043421247e-12,2.69950000000007
3.859706998454726e-10,1.0413961359923007e-12,0.0333282143875247,0.033327859336911,2.4713386829501582e-06,-2.7166600132660923e-12,2.70000000000007
0.0,3.552991234556657e-13,0.0333219708660785,0.0333216163733946,2.471128612489999e-06,-2.7137500146351412e-12,2.70050000000007
2.233465010159641e-10,1.1210476991152518e-13,0.0333157161763228,0.0333153623819708,2.4711286149400793e-06,-2.7107799512038344e-12,2.70100000000007
3.1008320217074115e-10,2.8866978252217734e-12,0.0333094506732034,0.0333090972895339,2.4709867707001665e-06,-2.708829905176402e-12,2.70150000000007
1.3219009220577504e-12,1.322303377904177e-12,0.0333031767341107,0.0333028236216958,2.4707846725501026e-06,-2.7058899825654903e-12,2.70200000000007
0.0,0.0,0.0332968902602795,0.0332965375731205,2.4707846747299995e-06,-2.703629854716727e-12,2.70250000000007
1.6119679896453576e-10,1.9270002260540764e-13,0.033290591131628,0.0332902387261107,2.4707846766299554e-06,-2.701909876390296e-12,2.70300000000007
3.2541698502530636e-11,1.4703516182379417e-14,0.033284280926796,0.0332839286104042,2.47068813843997e-06,-2.6986698466180403e-12,2.70350000000007
0.0,0.0,0.0332779595303015,0.0332776073615097,2.470660183520124e-06,-2.697899846235141e-12,2.70400000000007
3.516583794993533e-09,1.1262803190081883e-11,0.0332716269584698,0.033271274886812,2.4706601854801447e-06,-2.6961499439287495e-12,2.70450000000007
5.698150007393821e-10,7.316994232731133e-13,0.0332652879252435,0.0332649304558712,2.427409872540146e-06,-2.675930007092764e-12,2.70500000000007
0.0,0.0,0.0332589332057585,0.0332585750285752,2.4270815291601005e-06,-2.6719698502375433e-12,2.70550000000007
0.0,0.0,0.033252566175565,0.0332522084734913,2.4270815316700285e-06,-2.6695900264689376e-12,2.70600000000007
2.01608299499334e-10,3.093983402813194e-13,0.0332461877070229,0.0332458305693318,2.4270815344900384e-06,-2.666839839238211e-12,2.70650000000007
3.586179062042838e-10,4.309053114326389e-13,0.033239797990751,0.0332394412208902,2.4269631305300077e-06,-2.662969888003741e-12,2.70700000000007
0.0,0.0,0.0332333969681374,0.0332330403631401,2.4269230109699898e-06,-2.6618698564795373e-12,2.70750000000007
7.756145031789785e-10,1.26180316195601e-12,0.0332269843024432,0.033226628059902,2.4269230122801397e-06,-2.6602700077538177e-12,2.70800000000007
0.0,0.0,0.0332205610257548,0.0332202039773225,2.4297525804499714e-06,-2.6634499727257177e-12,2.70850000000007
5.139448033819605e-10,1.124697557308707e-12,0.0332141253797095,0.0332137684896111,2.429752582409992e-06,-2.662339966541527e-12,2.70900000000007
7.289125969478505e-10,1.2221959555525075e-12,0.0332076785365678,0.0332073214408093,2.4297389417300436e-06,-2.6572600456825635e-12,2.70950000000007
2.1312000775264295e-11,1.1796119636642288e-14,0.0332012205374126,0.0332008626799931,2.4324094547701312e-06,-2.6567999102805606e-12,2.71000000000007
1.392393006449666e-10,2.5090346467138147e-13,0.0331947502141984,0.0331943924245933,2.432366373750043e-06,-2.6533898776076592e-12,2.71050000000007
2.0740353878778706e-13,2.0740353878778706e-13,0.0331882683312356,0.033187910441719,2.432523599259998e-06,-2.649480027733242e-12,2.71100000000007
1.1364689744830514e-10,3.400058012914542e-14,0.0331817747507573,0.0331814168212275,2.432523605030122e-06,-2.643979870112223e-12,2.71150000000007
5.989727894228913e-09,1.707169822173782e-11,0.033175269693142,0.0331749115197445,2.4327095945100158e-06,-2.6408198544602968e-12,2.71200000000007
3.9227930626051233e-10,1.089697776457399e-12,0.0331687570030804,0.0331683918483357,2.450569230999988e-06,-2.641369978642616e-12,2.71250000000007
0.0,0.0,0.0331622268369875,0.0331618634811414,2.450363482790069e-06,-2.635739933601333e-12,2.71300000000007
1.0215960022375015e-10,3.620020949668401e-14,0.0331556854870789,0.0331553236485789,2.450363487330057e-06,-2.6313098835245574e-12,2.71350000000007
0.0,0.0,0.0331491331600484,0.0331487719958284,2.4505159429400424e-06,-2.627799887411353e-12,2.71400000000007
0.0,0.0,0.0331425694701873,0.0331422086239389,2.4505159471200754e-06,-2.623819998076593e-12,2.71450000000007
0.0,0.0,0.0331359943794891,0.0331356335504873,2.4505159518901313e-06,-2.619029992878552e-12,2.71500000000007
3.9303769960863377e-10,8.95297724845534e-13,0.0331294078061408,0.0331290468089094,2.4505159564500688e-06,-2.6142998356404323e-12,2.71550000000007
4.279466496448503e-09,1.521360121214954e-11,0.0331228099110063,0.0331224484243976,2.450311325840086e-06,-2.6087500215599135e-12,2.71600000000007
2.827946210537391e-13,2.828987044622977e-13,0.033116203352475,0.0331158363426108,2.435212293030011e-06,-2.599999859506652e-12,2.71650000000007
7.521198941429219e-12,7.525299827726428e-12,0.0331095806065411,0.0331092147395533,2.435212298290126e-06,-2.59478983438699e-12,2.71700000000007
3.909468901386326e-09,1.0563702690369325e-11,0.0331029544553978,0.0331025894344781,2.4352122988001348e-06,-2.594219977725132e-12,2.71750000000007
3.9377570648646554e-10,1.1033951530237118e-12,0.0330963174300762,0.0330959471303612,2.3669626126199966e-06,-2.5122699059965115e-12,2.71800000000008
0.0,0.0,0.033089661803025,0.0330892909067097,2.366759045040103e-06,-2.510760046051108e-12,2.71850000000008
3.722501473735207e-12,3.724597019694187e-12,0.0330829935251793,0.0330826227722763,2.366759044909999e-06,-2.5106698404303573e-12,2.71900000000008
0.0,0.0,0.0330763165591498,0.0330759459578964,2.3667590453701343e-06,-2.510459938889764e-12,2.71950000000008
3.902690948187626e-10,2.7543037295352235e-12,0.0330696257676146,0.0330692552354837,2.366759045790154e-06,-2.5102398458487496e-12,2.72000000000008
1.5445750900511257e-08,2.132825999145993e-10,0.0330629267198149,0.033062555952556,2.36655634814004e-06,-2.509839992087537e-12,2.72050000000008
3.9646319560660004e-10,1.1265016697237229e-12,0.0330562354140117,0.0330558318872166,2.6461676172801103e-06,-2.5297099484622443e-12,2.72100000000008
1.626127820592016e-08,2.501485962813632e-10,0.033049510145102,0.0330491049050429,2.6459664381900134e-06,-2.528310026617131e-12,2.72150000000008
4.5987089830612504e-10,1.140101901775381e-12,0.0330427970539941,0.0330423600553003,2.961398904089991e-06,-2.5476599996299143e-12,2.72200000000008
3.979033977308255e-10,1.1396994459289544e-12,0.0330360483692177,0.033035612579011,2.961276743960106e-06,-2.5478499518505338e-12,2.72250000000008
3.5446909990577424e-10,1.0745987433224968e-12,0.033029287018244,0.03302885708302,2.9610773250700675e-06,-2.546630007566053e-12,2.72300000000008
0.0,0.0,0.033022515371221,0.033022091109053,2.960938122580038e-06,-2.5465699427656974e-12,2.72350000000008
8.68691021893575e-11,1.2302658891627516e-14,0.0330157336952375,0.0330153142323597,2.9609381213999923e-06,-2.547730039090257e-12,2.72400000000008
2.2563964585664564e-12,2.2574997426971777e-12,0.0330089423186397,0.033008526546677,2.961001765999999e-06,-2.5453799224611773e-12,2.72450000000008
0.0,9.530570777016578e-14,0.0330021431257401,0.0330017304325228,2.961001769070026e-06,-2.5423098955895673e-12,2.72500000000008
2.6752398907259334e-11,5.553960069626385e-13,0.0329953320682367,0.0329949219352815,2.9610017722001176e-06,-2.539049916497338e-12,2.72550000000008
2.8592690021200795e-10,2.0650148258027912e-13,0.0329885111866935,0.0329881031971418,2.9609909313200577e-06,-2.5362099573267294e-12,2.72600000000008
0.0,0.0,0.0329816809195088,0.0329812747455829,2.960799707300149e-06,-2.5340799337386644e-12,2.72650000000008
2.1760371282653068e-13,2.1749962941797207e-13,0.0329748410601339,0.0329744366697922,2.960799709669998e-06,-2.531640045169703e-12,2.72700000000008
2.5599979774915127e-10,4.699990396872522e-13,0.0329679920431407,0.0329675892112371,2.96079971154003e-06,-2.529309877860597e-12,2.72750000000008
3.2123970150621517e-10,7.053038708626502e-13,0.0329611341795999,0.0329607325886495,2.9606353187201437e-06,-2.526449969370015e-12,2.72800000000008
4.244107981721257e-10,1.2743001098769469e-12,0.0329542675646175,0.0329538671284248,2.9604297621800384e-06,-2.5227599956961777e-12,2.72850000000008
1.2998976894884606e-12,1.3029022305488525e-12,0.0329473924597623,0.0329469930904051,2.9606327026200988e-06,-2.521659964171974e-12,2.72900000000008
0.0,0.0,0.0329405087688222,0.0329401106334694,2.960632699490007e-06,-2.5246499769232544e-12,2.72950000000008
1.582969866298356e-13,1.582969866298356e-13,0.0329336171873254,0.032933220088074,2.960632695200036e-06,-2.528529902817711e-12,2.73000000000008
3.5818080446059497e-10,8.426037645392626e-13,0.0329267179495978,0.0329263217637701,2.9606326913001607e-06,-2.5331399304551194e-12,2.73050000000008
3.841198192855444e-12,3.843599050146196e-12,0.0329198115474999,0.0329194159895139,2.960411512150079e-06,-2.536799980148996e-12,2.73100000000008
0.0,0.0,0.0329129005730085,0.0329125058856175,2.9604115084800545e-06,-2.5402698607818186e-12,2.73150000000008
0.0,0.0,0.0329059802604498,0.0329055863223363,2.9604115046300526e-06,-2.5443100317573686e-12,2.73200000000008
0.0,0.0,0.0328990536093713,0.0328986603457114,2.9604115006800873e-06,-2.5485199887931298e-12,2.73250000000008
0.0,0.0,0.0328921213120908,0.0328917286704931,2.9604114959601215e-06,-2.552679855688522e-12,2.73300000000008
8.774845017267552e-10,1.2402023852331467e-12,0.0328851837969987,0.0328847917378451,2.9604114913401192e-06,-2.5579100469685923e-12,2.73350000000008
4.0817290519745697e-10,1.1708967129209213e-12,0.0328782423824247,0.0328778497965261,2.9638725437101682e-06,-2.5628498889068707e-12,2.73400000000008
0.0,0.0,0.0328712959449631,0.0328709037674001,2.9640805728201654e-06,-2.565630000117558e-12,2.73450000000008
2.506563012705243e-10,1.7660178874834287e-13,0.0328643455154558,0.0328639541332252,2.964080571019956e-06,-2.5673898770839365e-12,2.73500000000008
2.645112948118644e-10,5.727987528736378e-13,0.032857392334813,0.0328570013301069,2.964610414570067e-06,-2.5753800134142857e-12,2.73550000000008
0.0,0.0,0.0328504366898339,0.0328500460095387,2.9653546664300777e-06,-2.584339860167706e-12,2.73600000000008
5.298868399616907e-09,3.374620027862818e-11,0.0328434788647743,0.0328430888512215,2.965354661630098e-06,-2.58900995260547e-12,2.73650000000008
9.00168897755016e-10,8.723022304479855e-13,0.0328365272406754,0.0328361291276622,2.8950822763000768e-06,-2.573589995627512e-12,2.73700000000008
0.0,0.0,0.0328295692561913,0.0328291698922392,2.898037980440067e-06,-2.5830598510828695e-12,2.73750000000008
0.0,0.0,0.0328226100283907,0.0328222118233754,2.8980379740100974e-06,-2.5888200003848505e-12,2.73800000000008
0.0,0.0,0.0328156519743577,0.0328152553982412,2.898037968499965e-06,-2.594720011767082e-12,2.73850000000008
4.090785002408559e-10,2.7757032783348734e-12,0.0328086962808772,0.032808301378768,2.8980379644699857e-06,-2.599319847904069e-12,2.73900000000008
9.647595222705974e-12,3.5041414214731503e-15,0.0328017468967852,0.032801353365092,2.898250240830104e-06,-2.605999834329187e-12,2.73950000000008
0.0,0.0,0.0327947988964417,0.0327944069436194,2.898231217600064e-06,-2.614919999283094e-12,2.74000000000008
0.0,0.0,0.0327878563043704,0.0327874657616594,2.8982312107201508e-06,-2.6221800338704915e-12,2.74050000000008
0.0,0.0,0.0327809204993134,0.032780531255956,2.8982312031799583e-06,-2.6298800376994835e-12,2.74100000000008
2.597434975437629e-10,4.2060105398533665e-13,0.0327739926258095,0.0327736046164172,2.8982311964500986e-06,-2.6364598438438636e-12,2.74150000000008
1.990976827848101e-13,1.992017661933687e-13,0.0327670740397443,0.0327666870675362,2.8980115193699696e-06,-2.6428399399480718e-12,2.74200000000008
1.0845768498579655e-08,1.1449190207013515e-10,0.0327601656908018,0.0327597799974396,2.8980115125600957e-06,-2.6500299350751266e-12,2.74250000000008
0.0,0.0,0.0327532840502191,0.0327528790102045,2.6888107101401184e-06,-2.6368798637654844e-12,2.74300000000008
0.0,0.0,0.0327464009806047,0.0327459953346582,2.688810702870109e-06,-2.6444098646938308e-12,2.74350000000008
4.1930001137835404e-12,4.195796488026815e-12,0.0327395314869519,0.0327391281829338,2.6888106961101086e-06,-2.6511199919393436e-12,2.74400000000008
0.0,0.0,0.0327326807437513,0.0327322803622707,2.6888106901799564e-06,-2.65698986250118e-12,2.74450000000008
0.0,0.0,0.032725845117781,0.0327254476068775,2.6888106850800862e-06,-2.66182995783959e-12,2.74500000000008
1.6787330553436064e-10,1.539740557277014e-14,0.0327190289711816,0.0327186341977281,2.6888106804099938e-06,-2.6664798841169457e-12,2.74550000000008
4.6168999179307946e-11,8.874012635828876e-13,0.0327122342835175,0.0327118420509958,2.688714479570165e-06,-2.671810038837319e-12,2.74600000000008
0.0,0.0,0.0327054632135406,0.0327050735726672,2.688808533919977e-06,-2.677179875357205e-12,2.74650000000008
4.030199785010069e-12,4.033204326070461e-12,0.0326987158286161,0.0326983287827019,2.688808530230003e-06,-2.6809899786317537e-12,2.74700000000008
0.0,0.0,0.0326919970838216,0.0326916126093958,2.6888085275201482e-06,-2.683699833541664e-12,2.74750000000008
1.9229756675898102e-13,1.9240165016753963e-13,0.0326853030232223,0.0326849211062131,2.6888085251800063e-06,-2.6856999697094652e-12,2.74800000000009
4.061903591257021e-12,4.064998337938164e-12,0.0326786374686761,0.0326782580957318,2.6888085222799823e-06,-2.6881999230787823e-12,2.74850000000009
1.9039630982931044e-13,1.9050039323786905e-13,0.0326720046204348,0.0326716277694341,2.688808523899997e-06,-2.6868899900139853e-12,2.74900000000009
1.9120122152216368e-13,1.9129836603681838e-13,0.0326653988705134,0.0326650244988751,2.6888085260701362e-06,-2.6849100200065923e-12,2.74950000000009
2.095545958979983e-15,2.1024848528838902e-15,0.032658823151159,0.0326584511883825,2.68880852886998e-06,-2.6815099619936777e-12,2.75000000000009
4.576297951697228e-10,8.702968901097563e-13,0.0326522771293933,0.0326519074632145,2.688808534640104e-06,-2.676039945193054e-12,2.75050000000009
2.0179691251343002e-13,2.0190099592198862e-13,0.0326457594785122,0.0326453916759757,2.688533701890013e-06,-2.668599933045024e-12,2.75100000000009
0.0,0.0,0.0326392666467455,0.0326389008713013,2.688533707320131e-06,-2.6630499021240706e-12,2.75150000000009
0.0,0.0,0.0326327944574194,0.032632430273022,2.6885337129399847e-06,-2.657279995002537e-12,2.75200000000009
2.8649999039842555e-13,2.8660407380698416e-13,0.0326263362080966,0.0326259730846848,2.6885337184900156e-06,-2.6517698627215314e-12,2.75250000000009
3.6498040006938126e-10,8.803027751191905e-13,0.0326198822052397,0.0326195194463092,2.6885337234300744e-06,-2.64694993354353e-12,2.75300000000009
9.71445146547012e-17,2.0122792321330962e-16,0.0326134191608684,0.0326130556319445,2.6883129955201663e-06,-2.6408699446006656e-12,2.75350000000009
4.620395094301344e-09,3.011209337433485e-11,0.0326069282446643,0.0326065630072024,2.688312999430016e-06,-2.6373300245075004e-12,2.75400000000009
1.5169809852721983e-13,1.5180218193577844e-13,0.0326003911379505,0.032600014373696,2.6166838584700588e-06,-2.6133999478372694e-12,2.75450000000009
7.20201676074339e-13,7.204029039975524e-13,0.032593761179425,0.0325933780397233,2.6166838598500313e-06,-2.61252000935408e-12,2.75500000000009
0.0,1.4988010832439613e-15,0.0325869996852724,0.032586608429944,2.616683863450016e-06,-2.6088799089801773e-12,2.75550000000009
1.4988010832439613e-15,0.0,0.0325800452784963,0.0325796422298645,2.6166838670599758e-06,-2.6062999414905308e-12,2.75600000000009
9.998946115530316e-15,9.901801600875615e-15,0.0325728187405937,0.0325723985476567,2.6166838686799906e-06,-2.6043199714831378e-12,2.75650000000009
0.0,0.0,0.0325652139301295,0.0325647694681201,2.6166838709700425e-06,-2.6023499761357316e-12,2.75700000000009
0.0,0.0,0.0325570901805663,0.0325566121178451,2.61668387397003e-06,-2.5993499887244642e-12,2.75750000000009
3.113967396439765e-09,1.1520097376038763e-11,0.0325482622201637,0.0325477383763483,2.616683877149995e-06,-2.596049894151853e-12,2.75800000000009
2.0280305212949656e-13,2.0290019664415126e-13,0.0325384898436366,0.0325379003264218,2.6045441119701244e-06,-2.5846698913090105e-12,2.75850000000009
1.0408340855860843e-16,9.71445146547012e-17,0.0325274511273958,0.0325267805681546,2.6045441203900385e-06,-2.5760600250168686e-12,2.75900000000009
2.0122792321330962e-16,2.0770191122565507e-13,0.0325147443101715,0.0325139666078383,2.6045441279801042e-06,-2.5687399256291155e-12,2.75950000000009
2.0779905574030977e-13,0.0,0.032499857573012,0.0324989400068695,2.6045441369800665e-06,-2.5597399633953133e-12,2.76000000000009
1.2846338021121895e-09,2.4981960944359116e-12,0.0324821616321381,0.0324810648298128,2.604544146050068e-06,-2.550329955899877e-12,2.76050000000009
2.796374243274613e-15,1.6040599404298916e-11,0.0324609141996106,0.0324595912739003,2.598977693340056e-06,-2.5380398737534504e-12,2.76100000000009
4.7902058014637205e-09,3.400058012914542e-15,0.0324352824524888,0.0324336847898943,2.5989776987599827e-06,-2.5271299809725978e-12,2.76150000000009
1.9929891070802341e-13,1.9940299411658202e-13,0.032404423771274,0.0324025038034018,2.582987868970108e-06,-2.523940041340711e-12,2.76200000000009
1.2079920397312094e-13,2.46302978013091e-13,0.032367577729558,0.0323653039896458,2.5829878735499946e-06,-2.5190398812019454e-12,2.76250000000009
1.2610051891570606e-13,2.0122792321330962e-16,0.0323242459957662,0.0323216000182701,2.582987876160103e-06,-2.515570000569123e-12,2.76300000000009
1.4763609779144815e-10,1.65298330578878e-13,0.0322743266968374,0.032271316646249,2.58298787953002e-06,-2.5125700131578554e-12,2.76350000000009
0.0,7.098488463697095e-15,0.0322182204145954,0.0322148840207483,2.5829052695701318e-06,-2.5109599729317145e-12,2.76400000000009
1.7757038964227867e-09,5.377705225573237e-12,0.0321568263675578,0.032153227287848,2.582905272580094e-06,-2.5115300464340073e-12,2.76450000000009
3.7529701568672635e-13,3.766986722553156e-13,0.0320914258357898,0.0320876413388387,2.575395568580165e-06,-2.511249888592637e-12,2.76500000000009
9.020562075079397e-16,7.979727989493313e-16,0.0320234793527142,0.0320195961930298,2.575395562370072e-06,-2.517899951037794e-12,2.76550000000009
1.617900258210625e-12,1.6200998875781636e-12,0.031954434860962,0.0319505305402518,2.5753955551501527e-06,-2.524729991043584e-12,2.76600000000009
2.0920409848912414e-10,6.597986046408266e-13,0.0318855630607142,0.0318817019255925,2.575395559990031e-06,-2.519899870365161e-12,2.76650000000009
4.232392977754351e-10,1.2667020210521684e-12,0.0318178772065296,0.0318141078602805,2.5752649029501563e-06,-2.5105299783501067e-12,2.76700000000009
2.6489119925310334e-10,4.947986464998166e-13,0.0317521128819062,0.0317484688883415,2.575468034989991e-06,-2.5047199557481914e-12,2.76750000000009
3.6740199771401194e-10,8.995026945513018e-13,0.0316887526346228,0.0316852547814536,2.5752943760999885e-06,-2.500889903153669e-12,2.76800000000009
1.9012569296705806e-15,1.797173521111972e-15,0.0316280740072076,0.0316247327384838,2.57507616222008e-06,-2.495880021755048e-12,2.76850000000009
5.941031000489261e-10,2.590302972116376e-12,0.0315701976158152,0.031567016242069,2.5750761662301103e-06,-2.4914198308578772e-12,2.76900000000009
9.172038129001692e-13,2.680980437652636e-13,0.0315151359434785,0.0315121119605805,2.574639078930163e-06,-2.480019878695061e-12,2.76950000000009
2.142210020483759e-11,4.996003610813204e-16,0.0314628167557568,0.0314599452917076,2.57463676829996e-06,-2.4700098737173715e-12,2.77000000000009
4.0683529461960077e-10,1.1693979118376774e-12,0.0314131299065929,0.0314104034312861,2.5747967908700247e-06,-2.4638999607945467e-12,2.77050000000009
1.2051305994797978e-09,2.3304969065662817e-12,0.0313659354796756,0.0313633453060451,2.575002495990063e-06,-2.456119942845225e-12,2.77100000000009
3.4721947539395615e-12,3.6706956918486355e-12,0.0313210807949123,0.031318616707248,2.569757769940121e-06,-2.444569937101737e-12,2.77150000000009
3.165697398666012e-09,4.25385976443593e-11,0.031278408702931,0.0312760637749293,2.5697593064701388e-06,-2.436359924570808e-12,2.77200000000009
3.4463721008959336e-09,3.274429685728997e-11,0.0312377738897528,0.0312355328531681,2.6497889809200606e-06,-2.453359997794946e-12,2.77250000000009
1.2543527098951568e-08,1.5926040000668884e-10,0.0311990167406029,0.0311968690878014,2.7227670325600042e-06,-2.4797399376941254e-12,2.77300000000009
1.577534006202974e-10,2.499979390169216e-13,0.0311620092901628,0.0311599292384414,2.5269823741200757e-06,-2.4622500219284582e-12,2.77350000000009
4.2300560276764543e-10,1.6224001309073088e-12,0.031126593462526,0.031124599244127,2.526779525949957e-06,-2.475940025919998e-12,2.77400000000009
2.0189752647503667e-13,1.8730156314816782e-13,0.0310926686480075,0.0310907590278419,2.530807363210078e-06,-2.540749945503795e-12,2.77450000000009
1.397839829997416e-11,1.1497747198774277e-14,0.0310601298730495,0.0310582992103726,2.530811028880059e-06,-2.5383200315948207e-12,2.77500000000009
1.246988623471168e-13,6.973588373426765e-16,0.031028878840101,0.0310271215032941,2.530870017340009e-06,-2.541539895206668e-12,2.77550000000009
1.1563839816264299e-10,1.2189901865689023e-13,0.0309988266486832,0.0309971373892591,2.5308784779001694e-06,-2.5395200265593276e-12,2.77600000000009
3.4445820154549445e-10,9.015982405102818e-13,0.0309698928174958,0.0309682668731483,2.5308087401500895e-06,-2.5424399998502656e-12,2.77650000000009
4.137879969223768e-11,2.7901292387610965e-14,0.0309420046948377,0.0309404378032113,2.530681682450008e-06,-2.557269934005957e-12,2.77700000000009
1.279850184165987e-11,1.030078800035028e-14,0.030915096414841,0.0309135851408146,2.5308016830000862e-06,-2.5854700325123048e-12,2.77750000000009
2.3401320117799607e-10,1.638397750802767e-12,0.0308891092458002,0.0308876501302282,2.5308565064199786e-06,-2.600200003227693e-12,2.7780000000001
7.739566001974119e-10,5.126003788102906e-13,0.0308639896873975,0.0308625798012102,2.53755908847012e-06,-2.6257899934239992e-12,2.7785000000001
2.4311004598320807e-12,4.701100619897147e-15,0.0308396892329886,0.0308383262574409,2.5359041907900733e-06,-2.657829902344422e-12,2.7790000000001
5.3060426989659515e-09,1.947440125826816e-11,0.0308161655475975,0.0308148462519706,2.5359785682701596e-06,-2.6703498353514155e-12,2.7795000000001
8.978791397884489e-09,1.9145799529107776e-11,0.0307933822423744,0.0307920980200541,2.5343845548901015e-06,-2.7134399328138104e-12,2.7800000000001
6.185989220863775e-13,4.000272335602517e-15,0.0307712851344437,0.0307700505096776,2.5187755747801445e-06,-2.824419951391599e-12,2.7805000000001
4.386859972504986e-10,3.4659775050016606e-13,0.0307498653963143,0.0307486692447181,2.5188479143600003e-06,-2.838510025984786e-12,2.7810000000001
1.6028416996438644e-09,4.954498616926983e-12,0.0307290835346595,0.0307279241588335,2.518835860170106e-06,-2.8681200209962343e-12,2.7815000000001
7.177418971660021e-10,1.4480014409734565e-12,0.0307089144820354,0.0307077873513055,2.5120783509900626e-06,-2.876160030626518e-12,2.7820000000001
7.908017400637402e-09,2.6947801629040313e-11,0.030689329063571,0.0306882348748959,2.5158959518899616e-06,-2.9205498696532883e-12,2.7825000000001
9.402510020573018e-11,2.0910009834729237e-13,0.0306703131150323,0.0306692402279247,2.4940285434701254e-06,-2.947319905494128e-12,2.7830000000001
8.022221598819046e-09,2.562272997941317e-10,0.0306518286688639,0.0306507876622967,2.4967612655101e-06,-2.982809962567834e-12,2.7835000000001
1.4461915297248051e-08,2.0237190048733034e-10,0.0306338733697507,0.0306328529205526,2.9762174770799846e-06,-3.2101298615833107e-12,2.7840000000001
0.0,0.0,0.0306164326821181,0.0306154088684495,2.7613907126501636e-06,-3.1881699971009203e-12,2.7845000000001
1.548235012416299e-10,1.7949877695322414e-13,0.0305994554392705,0.0305984536955082,2.761390714370142e-06,-3.1863999286341205e-12,2.7850000000001
3.7850550124729487e-10,9.828006464207562e-13,0.0305829445884699,0.0305819688506734,2.761303919630127e-06,-3.183290003122563e-12,2.7855000000001
2.221069023145006e-10,1.1829773272076238e-13,0.030566886322229,0.0305659370453661,2.761094414799976e-06,-3.181570024796132e-12,2.7860000000001
0.0,0.0,0.0305512660544839,0.0305503429368756,2.7609116518801605e-06,-3.1798999197696354e-12,2.7865000000001
5.566030702314206e-09,1.6234798227987568e-11,0.0305360698118809,0.0305351723588937,2.7609116526299948e-06,-3.1790999954067756e-12,2.7870000000001
1.879017774708558e-13,1.8800239143246245e-13,0.0305212884441039,0.0305204094770375,2.7439725157299855e-06,-3.1739099196070875e-12,2.7875000000001
0.0,1.0197016842017348e-12,0.0305068996485517,0.0305060469607827,2.7439725174601554e-06,-3.172160017300696e-12,2.7880000000001
6.538691983692946e-10,3.66200125778704e-13,0.0304928977442907,0.0304920702897416,2.743972519340162e-06,-3.1702999600535797e-12,2.7885000000001
1.5808320298627e-08,2.42215799500789e-10,0.0304792715607942,0.0304784678374346,2.7435322670901416e-06,-3.168379838006108e-12,2.7890000000001
0.0,0.0,0.0304660306072233,0.0304652185430452,2.5140325691499696e-06,-3.148339878730755e-12,2.7895000000001
3.867424991366164e-10,1.0370003467041755e-12,0.0304531194244462,0.0304523288974455,2.5140325688201553e-06,-3.14869983385202e-12,2.7900000000001
5.819261798128972e-09,1.621959858089106e-11,0.0304405501251871,0.0304397849400045,2.513826538260138e-06,-3.147590044508264e-12,2.7905000000001
3.893348005101771e-10,2.703821992688926e-10,0.0304283185535269,0.0304275718112949,2.4965859787800908e-06,-3.1427898478098015e-12,2.7910000000001
3.5374519497671786e-08,3.035437977361166e-10,0.0304164061183428,0.0304156737526907,2.4963813282700108e-06,-3.121670023170653e-12,2.7915000000001
1.6299982197320873e-12,1.6307996619779885e-12,0.0304048615167048,0.0304040877521275,1.950491111790036e-06,-3.104239955364907e-12,2.7920000000001
3.446392997374925e-10,6.363000404352448e-13,0.0303935697602042,0.0303928190041302,1.9504911102400605e-06,-3.1057699814707185e-12,2.7925000000001
0.0,0.0,0.0303825697089032,0.0303818490630266,1.950275620000042e-06,-3.1057398406503234e-12,2.7930000000001
0.0,0.0,0.0303718597302457,0.0303711681840633,1.950275618640019e-06,-3.1069600017752386e-12,2.7935000000001
2.4157779943134727e-10,3.993021191472934e-13,0.0303614331916515,0.0303607677886849,1.9502756170299788e-06,-3.108619915301314e-12,2.7940000000001
0.0,2.2340115868324517e-13,0.0303512820181377,0.0303506400343264,1.9501144411799686e-06,-3.110120017427165e-12,2.7945000000001
4.288999710944097e-13,2.052004399732965e-13,0.0303413978041149,0.0303407774644286,1.9501144384000742e-06,-3.112340029795546e-12,2.7950000000001
0.0,0.0,0.0303317729868193,0.0303311727437892,1.9501144365200677e-06,-3.1144000139232686e-12,2.7955000000001
2.0400001132792056e-13,2.0410062528952722e-13,0.0303224001071435,0.030321818852415,1.9501144343501454e-06,-3.11662002629165e-12,2.7960000000001
0.0,5.290004545521754e-13,0.0303132721878118,0.030312708942313,1.950114431329992e-06,-3.119499884102206e-12,2.7965000000001
2.7411570235891247e-10,0.0,0.0303043822917395,0.0303038362248593,1.9501144282200664e-06,-3.1211699891287026e-12,2.7970000000001
0.0,0.0,0.030295723989414,0.0302951942692567,1.949931732550059e-06,-3.1245598556411958e-12,2.7975000000001
0.0,0.0,0.0302872904515157,0.0302867766181867,1.9499317281100343e-06,-3.1291599086186173e-12,2.7980000000001
3.748799881631015e-12,3.7496013238769166e-12,0.0302790756454383,0.0302785770599919,1.9499317238701533e-06,-3.133329967014431e-12,2.7985000000001
0.0,0.0,0.0302710760846991,0.0302705921717543,1.9499317191200467e-06,-3.1379300199918525e-12,2.7990000000001
0.0,0.0,0.0302632804372117,0.0302628106625089,1.949931713929971e-06,-3.1432599578717912e-12,2.7995000000001
0.0,0.0,0.0302556855773156,0.0302552294383193,1.949931709490163e-06,-3.147699982608554e-12,2.8000000000001
0.0,0.0,0.0302482861435788,0.0302478431638448,1.9499317049100594e-06,-3.152449872326213e-12,2.8005000000001
0.0,0.0,0.0302410766465419,0.0302406463724362,1.9499317008601306e-06,-3.156339989721091e-12,2.8010000000001
3.4767824001746828e-09,1.2877098692909428e-11,0.0302340517426593,0.0302336337410693,1.949931697419957e-06,-3.1598599604942823e-12,2.8015000000001
2.7848609876479635e-10,4.805010556108158e-13,0.0302272090333363,0.0302267984325786,1.9367687397700995e-06,-3.1582199962881807e-12,2.8020000000001
0.0,0.0,0.0302205368687729,0.0302201387004524,1.9365347526400806e-06,-3.1604998566164832e-12,2.8025000000001
4.079834005354943e-10,1.1709001823678733e-12,0.0302140342456515,0.0302136482676313,1.936534748950107e-06,-3.1644398473112956e-12,2.8030000000001
0.0,0.0,0.0302076968595287,0.0302073221264504,1.9367428552899933e-06,-3.1678299306642232e-12,2.8035000000001
0.0,0.0,0.0302015194389037,0.030201155675605,1.936742852930119e-06,-3.1699599542522883e-12,2.8040000000001
7.792815004403764e-10,2.1282003936917704e-12,0.0301954977280461,0.0301951443559891,1.93674285075998e-06,-3.172410034321671e-12,2.8045000000001
0.0,0.0,0.0301896276911539,0.0301892838414089,1.936728915299989e-06,-3.1739099196070875e-12,2.8050000000001
1.3657370026565196e-10,1.4440185158726138e-13,0.030183904008706,0.0301835699405754,1.9367289136600248e-06,-3.175709912053848e-12,2.8055000000001
0.0,0.0,0.0301783232252484,0.030177998363496,1.93665777848003e-06,-3.177789845501544e-12,2.8060000000001
2.603021964642238e-13,2.603993409788785e-13,0.0301728810371071,0.0301725651317334,1.9366577748199804e-06,-3.1812898669547618e-12,2.8065000000001
0.0,0.0,0.0301675735579959,0.030167266258297,1.9366577721201e-06,-3.1844199586267274e-12,2.8070000000001
0.0,0.0,0.0301623969760878,0.0301620979748567,1.936657770979953e-06,-3.1853699365702592e-12,2.8075000000001
0.0,0.0,0.030157347614674,0.0301570566306073,1.9366577704300458e-06,-3.1859799087124996e-12,2.80800000000011
0.0,0.0,0.0301524218230745,0.0301521385922685,1.9366577699900765e-06,-3.1862800158738436e-12,2.80850000000011
0.0,0.0,0.0301476160682849,0.0301473403401599,1.9366577692901156e-06,-3.1867000357954645e-12,2.80900000000011
1.7553659914515407e-10,2.436974233521738e-13,0.0301429269224445,0.0301426584575315,1.9366577688200055e-06,-3.187419946037995e-12,2.80950000000011
0.0,0.0,0.0301383511551611,0.0301380896206716,1.936563865660018e-06,-3.1867598837553857e-12,2.81000000000011
2.84773697678542e-10,4.0410036428184526e-13,0.0301338852913555,0.0301336306277263,1.9365638659299845e-06,-3.186839897875715e-12,2.81050000000011
0.0,0.0,0.030129526497178,0.0301292782832375,1.936329052630104e-06,-3.1882298450608415e-12,2.81100000000011
0.0,0.0,0.030125271323963,0.0301250296112942,1.936329050459965e-06,-3.190279854528577e-12,2.81150000000011
0.0,0.0,0.0301211170793492,0.030120881613921,1.936329050430041e-06,-3.190449857429223e-12,2.81200000000011
0.0,0.0,0.0301170608485814,0.0301168314137497,1.9363290503801676e-06,-3.190839953370883e-12,2.81250000000011
2.2212909983609919e-10,3.6790015478516125e-13,0.0301130998170791,0.0301128762167795,1.9363290498499927e-06,-3.190890043511252e-12,2.81300000000011
2.5712020013113346e-10,5.109003498038334e-13,0.0301092313812198,0.0301090133018252,1.9361964059599803e-06,-3.189280003285111e-12,2.81350000000011
0.0,0.0,0.0301054527365887,0.0301052400507968,1.936021788909994e-06,-3.187619872918601e-12,2.81400000000011
0.0,0.0,0.0301017611849515,0.0301015539247603,1.9360217907401275e-06,-3.1864500187744893e-12,2.81450000000011
0.0,0.0,0.030098154435665,0.0300979523754327,1.9360217921599986e-06,-3.1843100205264374e-12,2.81500000000011
0.0,0.0,0.0300946300411566,0.0300944329963581,1.93602179404998e-06,-3.1826498901599276e-12,2.81550000000011
0.0,0.0,0.0300911856392339,0.030090993446211,1.9360217963500063e-06,-3.1809299118334966e-12,2.81600000000011
0.0,0.0,0.0300878189415648,0.0300876314481665,1.9360217993200698e-06,-3.177319952279989e-12,2.81650000000011
1.4672500020518342e-10,9.447997939560082e-13,0.0300845277283484,0.0300843447901477,1.936021802460136e-06,-3.174099871827707e-12,2.81700000000011
0.0,0.0,0.0300813111878933,0.0300811325790923,1.9359399174899775e-06,-3.169209903189363e-12,2.81750000000011
0.0,1.387015502452016e-13,0.0300781645313697,0.0300779902554924,1.9359399228400815e-06,-3.1636598722684095e-12,2.81800000000011
1.392011506062829e-13,0.0,0.0300750869873759,0.0300749168710769,1.9359399286199633e-06,-3.1586699401897622e-12,2.81850000000011
0.0,0.0,0.03007207670558,0.030071910607077,1.9359399334700333e-06,-3.1539798984320244e-12,2.81900000000011
0.0,0.0,0.0300691317588075,0.0300689695996386,1.9359399398000392e-06,-3.1474499655875787e-12,2.81950000000011
0.0,0.0,0.0300662503231152,0.03006609197207,1.9359399462399833e-06,-3.1411000103037656e-12,2.82000000000011
2.0084950022591919e-10,2.9100333254206134e-13,0.0300634305756811,0.0300632759139487,1.9359399529301612e-06,-3.1348298522998475e-12,2.82050000000011
3.7104139899435395e-10,9.425966951415177e-13,0.0300606708718361,0.0300605196698877,1.9358144653900972e-06,-3.127750012113517e-12,2.82100000000011
0.0,0.0,0.0300579694437701,0.0300578215797487,1.9355967798800715e-06,-3.1218098852509035e-12,2.82150000000011
0.0,0.0,0.0300553243484809,0.0300551800020651,1.935596784240082e-06,-3.1168999672925857e-12,2.82200000000011
0.0,0.0,0.0300527342822676,0.0300525932731022,1.935596790820105e-06,-3.110120017427165e-12,2.82250000000011
3.705799556108502e-12,3.7066009983544035e-12,0.0300501976639036,0.0300500598626617,1.935596797180035e-06,-3.1045198963658427e-12,2.82300000000011
0.0,0.0,0.0300477156339182,0.0300475809333873,1.9355968056400646e-06,-3.0956600130527256e-12,2.82350000000011
3.2680004535823315e-12,3.268999654304494e-12,0.0300452812871119,0.0300451495900794,1.93559681402008e-06,-3.0871399187004656e-12,2.82400000000011
4.1247920010145656e-10,1.1549997069870699e-12,0.0300428983633165,0.0300427695792605,1.935596820490165e-06,-3.0809499916573113e-12,2.82450000000011
2.276998034567157e-13,2.276998034567157e-13,0.0300405608256,0.030040434657944,1.9358094157900362e-06,-3.073539903489242e-12,2.82500000000011
0.0,0.0,0.0300382692275622,0.0300381459323206,1.9358094228401693e-06,-3.066189880121528e-12,2.82550000000011
0.0,2.352978922814941e-13,0.0300360228197575,0.0300359022424599,1.9358094299200095e-06,-3.0595198683563973e-12,2.82600000000011
2.355997341663141e-13,0.0,0.0300338203421848,0.0300337023432858,1.9358094367201255e-06,-3.0518400306878135e-12,2.82650000000011
0.0,0.0,0.0300316604707325,0.0300315449616717,1.9358094443301405e-06,-3.0443399537394278e-12,2.82700000000011
0.0,0.0,0.0300295419856192,0.0300294289619482,1.9358094516001498e-06,-3.036679848550383e-12,2.82750000000011
1.9270002260540764e-13,1.9270002260540764e-13,0.0300274637954825,0.0300273531636758,1.935809458370125e-06,-3.0298799493649886e-12,2.82800000000011
0.0,0.0,0.0300254247222903,0.0300253164044178,1.9358094619800845e-06,-3.0264699166920872e-12,2.82850000000011
2.5279555983248603e-09,9.680100471198827e-12,0.0300234236858311,0.030023317612392,1.935809465449965e-06,-3.023189988279884e-12,2.82900000000011
0.0,0.0,0.0300214618669214,0.0300213546068649,1.9252798486900716e-06,-3.0169798950763216e-12,2.82950000000011
0.0,0.0,0.0300195330827268,0.0300194286674095,1.925279849910016e-06,-3.015749976131854e-12,2.83000000000011
0.0,0.0,0.0300176394653911,0.0300175378040067,1.925279850710157e-06,-3.015390021010589e-12,2.83050000000011
0.0,0.0,0.0300157800708186,0.0300156808983066,1.925279851100036e-06,-3.0150599898692843e-12,2.83100000000011
0.0,0.0,0.0300139539119927,0.0300138570169982,1.925279851660135e-06,-3.0144799417070045e-12,2.83150000000011
0.0,0.0,0.0300121600421409,0.030012065269002,1.9252798514599913e-06,-3.0146399699476634e-12,2.83200000000011
3.3258730144924975e-10,7.235982646403016e-13,0.0300103975573011,0.0300103047872084,1.92527985160007e-06,-3.0143700036067145e-12,2.83250000000011
0.0,0.0,0.0300086657750249,0.0300085747270298,1.9250652559300602e-06,-3.0123399434589526e-12,2.83300000000011
1.9899680167578815e-10,2.779998453661392e-13,0.030006963427118,0.0300068743130542,1.9250652565101084e-06,-3.011759895296673e-12,2.83350000000011
0.0,0.0,0.0300052900988178,0.0300052026652614,1.9249201061700104e-06,-3.0112900020751177e-12,2.83400000000011
0.0,0.0,0.0300036447218148,0.0300035590740683,1.9249201054501e-06,-3.0120298616376218e-12,2.83450000000011
0.0,0.0,0.0300020267104767,0.0300019427452509,1.9249201050300802e-06,-3.012560036499967e-12,2.83500000000011
0.0,0.0,0.0300004353132459,0.0300003529562937,1.924920104309953e-06,-3.0131398678218124e-12,2.83550000000011
0.0,0.0,0.0299988698109205,0.029998789003051,1.9249201035100288e-06,-3.0135900285638284e-12,2.83600000000011
0.0,0.0,0.0299973295097261,0.0299972501996911,1.9249201032300878e-06,-3.0144799417070045e-12,2.83650000000011
0.0,0.0,0.0299958137380909,0.0299957358794631,1.9249201024501127e-06,-3.015480009790905e-12,2.83700000000011
2.9535929951807205e-10,6.057029877659659e-13,0.0299943218449938,0.0299942453946606,1.9249201014500446e-06,-3.0158100409322097e-12,2.83750000000011
0.0,0.0,0.0299928533631375,0.0299927781128757,1.9247301301400944e-06,-3.015089913849245e-12,2.83800000000012
0.0,0.0,0.0299914072935814,0.0299913334676533,1.9247301298900774e-06,-3.0155600239112346e-12,2.83850000000012
8.839803888882614e-14,8.849865285043279e-14,0.0299899832964456,0.029989910805467,1.9247301293601193e-06,-3.015859914232144e-12,2.83900000000012
0.0,0.0,0.0299885807670919,0.0299885095534692,1.9247301292499644e-06,-3.0163399989541206e-12,2.83950000000012
0.0,0.0,0.029987199125657,0.0299871291456652,1.9247301288900093e-06,-3.0162500101738043e-12,2.84000000000012
4.096491999783236e-10,1.1806007560455356e-12,0.0299858378577603,0.0299857690737661,1.924730128559978e-06,-3.0163098581337255e-12,2.84050000000012
0.0,0.0,0.0299844966548015,0.0299844288237606,1.9249382353101266e-06,-3.014559955827334e-12,2.84100000000012
4.5035750129152063e-10,0.0,0.0299831744731535,0.0299831079001718,1.924938238140111e-06,-3.011589892396027e-12,2.84150000000012
0.0,1.4512002710631577e-12,0.029981871407246,0.0299818057313391,1.925136218629969e-06,-3.0082299498634946e-12,2.84200000000012
0.0,0.0,0.0299805863647542,0.0299805218912009,1.9251362228501177e-06,-3.0048498411705538e-12,2.84250000000012
0.0,0.0,0.0299793192357623,0.0299792559089636,1.9251362270700494e-06,-3.00056984467445e-12,2.84300000000012
0.0,0.0,0.0299780695306428,0.0299780072632407,1.925136231650153e-06,-2.9966899187799934e-12,2.84350000000012
0.0,0.0,0.0299768367938736,0.0299767755339651,1.9251362356200678e-06,-2.9922698433632045e-12,2.84400000000012
4.21740798534076e-10,1.2555997908059169e-12,0.0299756205895275,0.0299755603003688,1.9251362397599853e-06,-2.9878898834267975e-12,2.84450000000012
0.0,0.0,0.0299744207335555,0.0299743611737127,1.925340016830073e-06,-2.98596997821976e-12,2.84500000000012
0.0,0.0,0.0299732362755343,0.0299731777605939,1.9253400197201224e-06,-2.9831998416690597e-12,2.84550000000012
0.0,0.0,0.0299720671671014,0.0299720095952679,1.925340022270166e-06,-2.9801699302778317e-12,2.84600000000012
2.5907624032206478e-09,9.460401212413316e-12,0.0299709129958833,0.0299708563136112,1.9253400254900296e-06,-2.9773698697471707e-12,2.84650000000012
1.534017010640376e-10,1.9079876567573706e-13,0.0299697756617987,0.0299697163847876,1.914821195439986e-06,-2.9683499581933948e-12,2.84700000000012
0.0,0.0,0.0299686494482778,0.0299685916820087,1.914741287500129e-06,-2.9640500123773172e-12,2.84750000000012
1.3197089948624452e-10,1.3490250583281238e-13,0.0299675370762209,0.0299674809622804,1.9147412904901417e-06,-2.960599864224034e-12,2.84800000000012
0.0,0.0,0.0299664385317009,0.029966383693524,1.9146736662800905e-06,-2.955269926344095e-12,2.84850000000012
1.7760029558111512e-12,1.7761001003258059e-12,0.0299653532046793,0.0299652995510974,1.914673670810104e-06,-2.950889966407688e-12,2.84900000000012
0.0,0.0,0.0299642824165129,0.0299642297779307,1.914673675500146e-06,-2.9460899865496604e-12,2.84950000000012
5.648901485466595e-12,5.649401085827677e-12,0.0299632226029336,0.029963170867925,1.914673680959971e-06,-2.940539955628707e-12,2.85000000000012
0.0,0.0,0.0299621785816436,0.0299621276735726,1.914673687570135e-06,-2.9341199608845514e-12,2.85050000000012
0.0,1.4439005546762473e-12,0.0299611426282035,0.0299610924912097,1.9146736926799798e-06,-2.9289298850848633e-12,2.85100000000012
6.064481000711552e-10,0.0,0.0299601182707631,0.0299600689022372,1.9146736987001207e-06,-2.925129973310736e-12,2.85150000000012
0.0,0.0,0.0299591058651355,0.0299590568789443,1.915488738870024e-06,-2.9204399315529983e-12,2.85200000000012
0.0,0.0,0.0299581041579234,0.0299580559766943,1.9154887438701477e-06,-2.9155798868946148e-12,2.85250000000012
0.0,0.0,0.0299571133656233,0.0299570658915741,1.9154887485100993e-06,-2.9110598480375227e-12,2.85300000000012
0.0,0.0,0.0299561331630069,0.0299560863443232,1.915488752530104e-06,-2.90629000899989e-12,2.85350000000012
0.0,0.0,0.0299551632680529,0.0299551170719636,1.915488757750104e-06,-2.901619916562126e-12,2.85400000000012
4.391286986815679e-10,1.3527026720971946e-12,0.0299542034209642,0.0299541578232947,1.915488762380081e-06,-2.896709998603808e-12,2.85450000000012
2.052004399732965e-13,2.052004399732965e-13,0.029953253623508,0.0299532083906642,1.9156821765801014e-06,-2.892549914867981e-12,2.85500000000012
0.0,0.0,0.0299523130583338,0.0299522685217812,1.915682181690163e-06,-2.887970028050968e-12,2.85550000000012
0.0,0.0,0.0299513818268165,0.0299513378902609,1.9156821861601118e-06,-2.883249845472835e-12,2.85600000000012
2.301006607474676e-13,2.3000004678586095e-13,0.0299504597561144,0.0299504163737626,1.9156821908800775e-06,-2.8779999217132257e-12,2.85650000000012
0.0,0.0,0.0299495465732967,0.0299495037188316,1.9156821955100545e-06,-2.8736199617768188e-12,2.85700000000012
0.0,0.0,0.0299486420484828,0.0299485997033383,1.9156822002300202e-06,-2.8691198722397004e-12,2.85750000000012
0.0,0.0,0.0299477460463663,0.0299477041953862,1.915682204779983e-06,-2.8646199995430166e-12,2.85800000000012
1.4148830024263148e-10,1.5029991140558252e-13,0.0299468583453484,0.0299468169751119,1.9156822095901544e-06,-2.8595199125236448e-12,2.85850000000012
0.0,0.0,0.0299459788254051,0.0299459378400324,1.915603796450024e-06,-2.8554398429081473e-12,2.85900000000012
0.0,0.0,0.0299451070915694,0.0299450666099737,1.9156037998099666e-06,-2.8524099315169194e-12,2.85950000000012
8.346336000802923e-09,2.536370072303562e-11,0.0299442430977945,0.0299442030827845,1.915603803000123e-06,-2.8490799129643474e-12,2.86000000000012
0.0,0.0,0.0299433930019778,0.0299433437230889,1.9460102835000288e-06,-2.850049840227853e-12,2.86050000000012
0.0,0.0,0.0299425412830741,0.0299424953350454,1.946010285470024e-06,-2.847529937538562e-12,2.86100000000012
0.0,0.0,0.0299416975697737,0.0299416542255912,1.9460102878799887e-06,-2.845809959212131e-12,2.86150000000012
0.0,0.0,0.0299408615174933,0.0299408199774743,1.946010290350018e-06,-2.8426100449202574e-12,2.86200000000012
0.0,0.0,0.0299400327291837,0.0299399924926615,1.9460102934900844e-06,-2.839949846469847e-12,2.86250000000012
0.0,0.0,0.0299392109002204,0.0299391716623584,1.94601029617999e-06,-2.8371998760795547e-12,2.86300000000012
0.0,0.0,0.0299383957912093,0.029938357357967,1.9460102987599575e-06,-2.834369891568933e-12,2.86350000000012
0.0,0.0,0.029937587200946,0.0299375494421483,1.946010301620083e-06,-2.831599971858667e-12,2.86400000000012
0.0,0.0,0.0299367849510951,0.0299367477753506,1.946010304680135e-06,-2.828959939568665e-12,2.86450000000012
0.0,0.0,0.0299359888780939,0.0299359522188576,1.9460103072601025e-06,-2.825519982915803e-12,2.86500000000012
0.0,0.0,0.0299351988287639,0.0299351626361353,1.946010310230166e-06,-2.8234599987880804e-12,2.86550000000012
2.0150200952251396e-13,2.0150200952251396e-13,0.0299344146577926,0.0299343788934108,1.9460103130300097e-06,-2.8203498564360885e-12,2.86600000000012
0.0,0.0,0.0299336361918662,0.0299336008255616,1.946010315640118e-06,-2.8178598777267583e-12,2.86650000000012
0.0,0.0,0.0299328633061124,0.0299328283137027,1.9460103186899787e-06,-2.8152998595570855e-12,2.86700000000012
0.0,0.0,0.0299320959299545,0.0299320612916411,1.9460103208601177e-06,-2.8125800299871884e-12,2.86750000000012
4.3810840025249043e-10,1.3446986579790376e-12,0.0299313339193509,0.0299312996186128,1.9460103233000063e-06,-2.8102800034984776e-12,2.86800000000013
0.0,0.0,0.0299305773932988,0.0299305432014412,1.946211963419972e-06,-2.808480011051717e-12,2.86850000000013
9.35987398698046e-14,9.35987398698046e-14,0.0299298256672813,0.0299297919215895,1.9462119661100945e-06,-2.8059798408419656e-12,2.86900000000013
0.0,0.0,0.0299290789781117,0.0299290455876831,1.9462119684500196e-06,-2.8037600453140188e-12,2.86950000000013
0.0,0.0,0.0299283371724313,0.0299283040966028,1.9462119713600182e-06,-2.8010898722036215e-12,2.87000000000013
0.0,0.0,0.0299276001660374,0.0299275673836754,1.9462119734100277e-06,-2.7982299637130392e-12,2.87050000000013
0.0,0.0,0.029926867841737,0.0299268353394464,1.946211976550094e-06,-2.7955699821030633e-12,2.87100000000013
0.0,0.0,0.0299261400915192,0.0299261078593528,1.9462119793000644e-06,-2.792569994691796e-12,2.87150000000013
0.0,0.0,0.0299254168129724,0.029925384842718,1.946211981739953e-06,-2.790179979422769e-12,2.87200000000013
0.0,0.0,0.0299246979073143,0.0299246661917445,1.9462119845701543e-06,-2.787489856992398e-12,2.87250000000013
0.0,0.0,0.0299239832786239,0.0299239518111389,1.946211987540001e-06,-2.7846299485018156e-12,2.87300000000013
0.0,0.0,0.029923272833504,0.0299232416079464,1.946211989960157e-06,-2.7817700400112333e-12,2.87350000000013
0.0,0.0,0.0299225664809013,0.029922535491452,1.9462119929300036e-06,-2.7791898556811523e-12,2.87400000000013
0.0,0.0,0.0299218641319924,0.0299218333731055,1.946211995790129e-06,-2.7763598711705306e-12,2.87450000000013
0.0,0.0,0.0299211657000981,0.0299211351664583,1.94621199889008e-06,-2.773419948559619e-12,2.87500000000013
0.0,0.0,0.0299204711006126,0.0299204407871039,1.946212001530112e-06,-2.7702798822276664e-12,2.87550000000013
5.7561912007730864e-09,1.6856200463211124e-11,0.0299197802509401,0.0299197501526228,1.9462120044700347e-06,-2.7679798557389557e-12,2.87600000000013
0.0,0.0,0.0299190970778174,0.0299190606015739,1.9630969424501692e-06,-2.768619968701591e-12,2.87650000000013
0.0,0.0,0.0299184115653886,0.0299183773735608,1.963096945420016e-06,-2.765340040289388e-12,2.87700000000013
0.0,0.0,0.029917730184393,0.0299176977619912,1.9630969486899696e-06,-2.7621800246374617e-12,2.87750000000013
6.389264201045464e-09,1.709309777053747e-11,0.029917052700828,0.0299170214772201,1.963096951580019e-06,-2.75956991632742e-12,2.87800000000013
0.0,0.0,0.0299163831682015,0.0299163455912526,1.9813460915001514e-06,-2.7602100292900555e-12,2.87850000000013
0.0,0.0,0.0299157106803143,0.0299156760583597,1.981346095300063e-06,-2.7563199118951776e-12,2.87900000000013
0.0,0.0,0.0299150422751294,0.0299150098147111,1.9813460992201045e-06,-2.752299907080036e-12,2.87950000000013
0.0,0.0,0.0299143776153166,0.0299143465766649,1.9813461029601683e-06,-2.7484999953059086e-12,2.88000000000013
0.0,0.0,0.02991371640253,0.0299136863341823,1.981346106990148e-06,-2.744720032851755e-12,2.88050000000013
0.0,0.0,0.0299130584345301,0.0299130290655701,1.9813461107601356e-06,-2.740829915456877e-12,2.88100000000013
0.0,0.0,0.0299124035686791,0.0299123747294922,1.9813461144800332e-06,-2.7371698657630006e-12,2.88150000000013
1.562526899534511e-09,3.987702529295589e-12,0.0299117516955229,0.0299117232746929,1.981346118310086e-06,-2.733289939868544e-12,2.88200000000013
0.0,0.0,0.0299111043586477,0.0299110741507411,1.974737261100116e-06,-2.7241800395344518e-12,2.88250000000013
0.0,0.0,0.029910457738188,0.0299104282814131,1.97473726521011e-06,-2.7200999699189543e-12,2.88300000000013
0.0,0.0,0.0299098139322698,0.0299097851762898,1.9747372693400527e-06,-2.715849897402811e-12,2.88350000000013
2.4787330174524946e-10,5.819997261902188e-14,0.0299091729313954,0.0299091447157517,1.9747372732299533e-06,-2.711770044627748e-12,2.88400000000013
4.1017740246007683e-10,1.1842020419816635e-12,0.0299085346955221,0.0299085067412565,1.9745268172700024e-06,-2.7064999547077306e-12,2.88450000000013
1.7429807597224567e-13,1.7430154541919762e-13,0.0299078991233484,0.0299078713775801,1.9747350628600453e-06,-2.7031699361551587e-12,2.88500000000013
0.0,0.0,0.0299072658519711,0.0299072385508284,1.9747350692700654e-06,-2.6969800091120044e-12,2.88550000000013
2.317000757923182e-13,2.3180068975392487e-13,0.0299066351114331,0.0299066081195446,1.9747350758500884e-06,-2.690489974907506e-12,2.88600000000013
0.0,0.0,0.0299060068180453,0.029905980067012,1.9747350801201102e-06,-2.6860499501707435e-12,2.88650000000013
0.0,0.0,0.0299053808760082,0.0299053543268274,1.974735084980155e-06,-2.6816600155743497e-12,2.88700000000013
0.0,0.0,0.0299047572920778,0.0299047309196101,1.9747350892801007e-06,-2.6771399767172577e-12,2.88750000000013
0.0,0.0,0.029904135988844,0.0299041097755579,1.974735093450159e-06,-2.672750042120864e-12,2.88800000000013
1.2876119961924282e-10,1.268984917146554e-13,0.0299035169058081,0.0299034908388482,1.974735097719964e-06,-2.668230003263772e-12,2.88850000000013
0.0,0.0,0.0299029000672138,0.0299028740599387,1.974666889670079e-06,-2.662619907542463e-12,2.88900000000013
0.0,3.64839755628843e-12,0.02990228523902,0.029902259404306,1.9746668938600866e-06,-2.6581499588257396e-12,2.88950000000013
4.176032020186682e-10,1.2513011460324464e-12,0.0299016725039339,0.0299016494549673,1.974666898500038e-06,-2.6541000300306372e-12,2.89000000000013
4.370453998703283e-10,1.3337005111413447e-12,0.0299010646886712,0.0299010387886047,1.9748711098900237e-06,-2.6504098395163656e-12,2.89050000000013
8.1601392309949e-14,8.159792286299705e-14,0.0299004560402417,0.0299004300237638,1.975073934849976e-06,-2.6469898321834773e-12,2.89100000000013
0.0,0.0,0.0298998489111292,0.0298998233045356,1.9750739394001557e-06,-2.642249917125805e-12,2.89150000000013
0.0,0.0,0.0298992438392585,0.0298992184925207,1.9750739447300936e-06,-2.63682999046555e-12,2.89200000000013
0.0,0.0,0.0298986407426352,0.0298986155740052,1.9750739495801636e-06,-2.6323899657287875e-12,2.89250000000013
0.0,0.0,0.0298980395279066,0.0298980144978741,1.9750739546600844e-06,-2.62711987580877e-12,2.89300000000013
0.0,0.0,0.0298974401310004,0.0298974152194851,1.975073959690132e-06,-2.6226499270920467e-12,2.89350000000013
0.0,0.0,0.0298968425029049,0.0298968176986875,1.9750739644100977e-06,-2.617679944333373e-12,2.89400000000013
0.0,0.0,0.0298962466018023,0.0298962218978827,1.9750739692100776e-06,-2.6126598714343308e-12,2.89450000000013
0.0,0.0,0.0298956523895851,0.0298956277811026,1.9750739740100574e-06,-2.607749953476013e-12,2.89500000000013
0.0,0.0,0.0298950598303128,0.0298950353135741,1.975073978730023e-06,-2.602949973617985e-12,2.89550000000013
0.0,0.0,0.0298944688895028,0.0298944444615026,1.975073983250062e-06,-2.5983399459805767e-12,2.89600000000013
0.0,1.3609946503123638e-13,0.0298938795337845,0.0298938551919538,1.9750739881101067e-06,-2.5938398564434584e-12,2.89650000000013
1.358093013048567e-10,0.0,0.0298932917307187,0.0298932674733726,1.9750739928001484e-06,-2.5890999413857863e-12,2.89700000000013
0.0,0.0,0.0298927055300798,0.0298926812835083,1.974992142000139e-06,-2.5853800437319885e-12,2.89750000000013
0.0,0.0,0.0298921207033348,0.0298920965765291,1.974992145710062e-06,-2.58156994045744e-12,2.89800000000014
0.0,0.0,0.0298915373560794,0.0298915133252499,1.9749921492400076e-06,-2.578020045704288e-12,2.89850000000014
0.0,0.0,0.0298909554478397,0.0298909315017664,1.974992152710105e-06,-2.5742498410696868e-12,2.89900000000014
0.0,0.0,0.0298903749450508,0.0298903510779413,1.974992156619955e-06,-2.570799909756838e-12,2.89950000000014
0.0,0.0,0.0298897958175854,0.029889772025922,1.9749921599001e-06,-2.5669999979827107e-12,2.90000000000014
2.047979841268699e-13,2.049020675354285e-13,0.0298892180370306,0.0298891943183231,1.9749921634801357e-06,-2.5636699794301387e-12,2.90050000000014
0.0,0.0,0.0298886415583111,0.0298886179105512,1.9749921680901634e-06,-2.5591698898930204e-12,2.90100000000014
0.0,0.0,0.0298880663289801,0.0298880427504619,1.9749921723001204e-06,-2.5550698709575492e-12,2.90150000000014
0.0,0.0,0.0298874923992231,0.0298874688883885,1.9749921766299902e-06,-2.550740001161511e-12,2.90200000000014
0.0,0.0,0.0298869197255235,0.0298868962809094,1.974992180960077e-06,-2.546349849724683e-12,2.90250000000014
0.0,0.0,0.0298863482748578,0.0298863248950689,1.9749921849900563e-06,-2.5422999209295805e-12,2.90300000000014
0.0,0.0,0.0298857780198198,0.0298857547035127,1.9749921896200333e-06,-2.5381899273341224e-12,2.90350000000014
0.0,0.0,0.0298852089353481,0.0298851856812213,1.9749921931801195e-06,-2.534109857718625e-12,2.90400000000014
6.264402191424878e-12,6.265699764584909e-12,0.0298846409975782,0.029884617804366,1.9749921975600795e-06,-2.5296999738022574e-12,2.90450000000014
0.0,0.0,0.0298840825792718,0.0298840594469213,1.974992200840008e-06,-2.526279966469369e-12,2.90500000000014
1.682205070033249e-08,3.875874031444848e-10,0.0298835201451709,0.0298834970716101,1.9749922041099616e-06,-2.523010012717153e-12,2.90550000000014
0.0,0.0,0.0298829851377557,0.0298829196329531,2.3016811864799615e-06,-2.539049916497338e-12,2.90600000000014
0.0,0.0,0.029882420100889,0.0298823509530723,2.3016811908601383e-06,-2.534889832761511e-12,2.90650000000014
0.0,0.0,0.0298818512726499,0.0298817870970634,2.30168119460996e-06,-2.530450024865183e-12,2.90700000000014
0.0,0.0,0.0298812829967829,0.0298812254404632,2.3016811993000017e-06,-2.5264200453900543e-12,2.90750000000014
0.0,0.0,0.0298807166158644,0.0298806651047341,2.3016812033501474e-06,-2.5224000405749125e-12,2.90800000000014
0.0,0.0,0.0298801523557717,0.0298801058152237,2.301681207179983e-06,-2.5185699879803902e-12,2.90850000000014
8.310019339319297e-14,8.319733790784767e-14,0.0298795900857403,0.0298795474762474,2.3016812115100697e-06,-2.5145699324852222e-12,2.90900000000014
0.0,0.0,0.0298790295859415,0.0298789900433572,2.301681215430111e-06,-2.5107398798907e-12,2.90950000000014
0.0,0.0,0.0298784706334827,0.0298784334807707,2.301681218840144e-06,-2.506629886295242e-12,2.91000000000014
0.0,0.0,0.0298779130846603,0.0298778778053687,2.3016812226699795e-06,-2.502909988641444e-12,2.91050000000014
0.0,0.0,0.029877356792603,0.0298773229973529,2.301681226720125e-06,-2.4989498317862235e-12,2.91100000000014
0.0,0.0,0.0298768016445084,0.0298767690407412,2.3016812307800286e-06,-2.49505993123178e-12,2.91150000000014
0.0,2.331017323609075e-13,0.0298762475535229,0.0298762159210832,2.3016812342700754e-06,-2.491619974578918e-12,2.91200000000014
2.3329949083716883e-13,0.0,0.0298756944517807,0.0298756635933373,2.3016812382200408e-06,-2.4887899900682964e-12,2.91250000000014
0.0,0.0,0.029875142254324,0.0298751120373275,2.3016812412399775e-06,-2.485759861836634e-12,2.91300000000014
0.0,0.0,0.0298745909117887,0.029874561312008,2.301681244040038e-06,-2.482819939225722e-12,2.91350000000014
0.0,0.0,0.02987404046124,0.0298740113819648,2.3016812468500732e-06,-2.4797100137141648e-12,2.91400000000014
0.0,0.0,0.0298734908510253,0.0298734622238911,2.301681249980165e-06,-2.476880029203543e-12,2.91450000000014
0.0,0.0,0.0298729420457448,0.0298729138201312,2.3016812530100763e-06,-2.473720013551617e-12,2.91500000000014
1.2791560172198402e-10,1.0010048345776568e-13,0.0298723940186891,0.0298723661550853,2.301681255949999e-06,-2.4706898853199544e-12,2.91550000000014
0.0,0.0,0.0298718467778493,0.0298718191674292,2.3016042027001506e-06,-2.4657799673616365e-12,2.91600000000014
4.496123993946721e-10,7.286012071450187e-13,0.0298713001461842,0.029871272882928,2.3016042067800033e-06,-2.4620899936877993e-12,2.91650000000014
0.0,0.0,0.0298707545361545,0.0298707273054256,2.3012985127300687e-06,-2.4538700064968832e-12,2.91700000000014
0.0,0.0,0.0298702093036066,0.0298701824945645,2.3012985186101308e-06,-2.448040034574994e-12,2.91750000000014
0.0,0.0,0.0298696648205848,0.029869638331916,2.3012985243301646e-06,-2.4421599725127363e-12,2.91800000000014
0.0,0.0,0.0298691210347928,0.029869094814737,2.3012985303800127e-06,-2.4362699357904916e-12,2.91850000000014
0.0,0.0,0.0298685779171924,0.0298685519368096,2.3012985360701226e-06,-2.4302799356279436e-12,2.91900000000014
0.0,0.0,0.0298680354480323,0.0298680096883521,2.3012985420100326e-06,-2.424279960805409e-12,2.91950000000014
1.3243690172304312e-10,1.257015325162314e-13,0.0298674936114019,0.029867468058325,2.3012985480900215e-06,-2.418539977663836e-12,2.92000000000014
7.720213357487182e-14,7.720213357487182e-14,0.0298669524738192,0.0298669270360845,2.3012096105601548e-06,-2.413349901864148e-12,2.92050000000014
0.0,0.0,0.0298664118226679,0.0298663866144419,2.3012096166999917e-06,-2.4070198959003086e-12,2.92100000000014
0.0,0.0,0.0298658717650298,0.0298658467537879,2.3012096228599947e-06,-2.401019921077774e-12,2.92150000000014
0.0,0.0,0.0298653323082704,0.029865307475619,2.3012096290199978e-06,-2.3953098619161617e-12,2.92200000000014
4.357276969790824e-10,1.3212000937734558e-12,0.0298647934297751,0.0298647687640013,2.301209635150077e-06,-2.388669990971426e-12,2.92250000000014
0.0,0.0,0.0298642553599175,0.0298642306377645,2.301413636800068e-06,-2.38503986525751e-12,2.92300000000014
0.0,0.0,0.0298637175248014,0.0298636930879251,2.3014136414901097e-06,-2.3804599784404967e-12,2.92350000000014
1.065016130841201e-13,1.0649814363716814e-13,0.0298631802706815,0.0298631560330298,2.3014136457900555e-06,-2.376149841123998e-12,2.92400000000014
1.8109819199807475e-13,0.0,0.0298626435457156,0.0298626194705451,2.3014136458501203e-06,-2.3763799088249993e-12,2.92450000000014
0.0,1.811016614450267e-13,0.0298621073138232,0.0298620833935645,2.3014136485701667e-06,-2.3766299258459744e-12,2.92500000000014
0.0,0.0,0.0298615715618857,0.0298615478214747,2.301413651600078e-06,-2.3734300115541007e-12,2.92550000000014
0.0,1.1749975992181305e-13,0.0298610363437306,0.0298610127010915,2.3014136542600597e-06,-2.3705499369031102e-12,2.92600000000014
1.4580859783452915e-10,7.750050601273983e-14,0.0298605016288149,0.0298604780948202,2.301413657510064e-06,-2.3637198968973205e-12,2.92650000000014
2.0460022565060854e-13,2.0460022565060854e-13,0.0298599674939189,0.0298599439797343,2.301197776500164e-06,-2.357949989775787e-12,2.92700000000014
0.0,0.0,0.0298594336585183,0.0298594102945386,2.301197781000037e-06,-2.353480041059064e-12,2.92750000000014
0.0,0.0,0.0298589002698589,0.0298588770323224,2.3011977854901517e-06,-2.348789999301326e-12,2.92800000000015
4.102943991501906e-10,1.1853990011800875e-12,0.0298583673796525,0.0298583442553104,2.3011977901600273e-06,-2.344289909764208e-12,2.92850000000015
0.0,0.0,0.0298578351825551,0.0298578119544857,2.3014059148699847e-06,-2.3402399809691055e-12,2.92900000000015
0.0,0.0,0.0298573031314494,0.0298572801315944,2.3014059201101507e-06,-2.3354599504310514e-12,2.92950000000015
1.3760015973862672e-09,3.6249996060444545e-12,0.0298567715520559,0.0298567487016201,2.3014059245800994e-06,-2.330579956452694e-12,2.93000000000015
0.0,0.0,0.0298562418587836,0.0298562172304645,2.2955425196800362e-06,-2.320499912014662e-12,2.93050000000015
0.0,0.0,0.0298557107256656,0.0298556865920878,2.295542524839971e-06,-2.3149800219141037e-12,2.93100000000015
0.0,0.0,0.0298551800483763,0.0298551564006642,2.295542530090112e-06,-2.3101000279357464e-12,2.93150000000015
4.123063973571206e-10,1.153202533465958e-12,0.029854649872073,0.0298546265885188,2.2955425350600946e-06,-2.3046300111351226e-12,2.93200000000015
0.0,0.0,0.0298541203933042,0.0298540971695551,2.295755574260091e-06,-2.3002700005186894e-12,2.93250000000015
1.8865650014410207e-10,2.627030537549757e-13,0.0298535910470372,0.0298535681588724,2.295755579750057e-06,-2.295300017760016e-12,2.93300000000015
0.0,0.0,0.0298530622564295,0.0298530394777625,2.2956465268199593e-06,-2.2886098398344767e-12,2.93350000000015
0.0,0.0,0.0298525337189712,0.0298525111637799,2.295646532539993e-06,-2.283169963854248e-12,2.93400000000015
7.74078209864193e-09,5.945089906478351e-11,0.0298520055860895,0.0298519831880719,2.295646537780159e-06,-2.2777298710335847e-12,2.93450000000015
0.0,2.3429869155933147e-13,0.0298514880884818,0.0298514529637542,2.1969549472700134e-06,-2.2525900415792943e-12,2.93500000000015
2.3439930552093813e-13,0.0,0.0298509607553725,0.029850924533491,2.1969549526799654e-06,-2.2473700417996456e-12,2.93550000000015
0.0,0.0,0.0298504326129678,0.0298503972039338,2.19695495754001e-06,-2.2425698451011833e-12,2.93600000000015
0.0,0.0,0.0298499044734684,0.0298498705356766,2.196954962560083e-06,-2.2368500281200188e-12,2.93650000000015
0.0,0.0,0.029849376754368,0.0298493442932203,2.1969549678700715e-06,-2.2318000312410158e-12,2.93700000000015
0.0,0.0,0.0298488495451479,0.0298488183896013,2.1969549731100206e-06,-2.2267500343620128e-12,2.93750000000015
0.0,0.0,0.0298483228495734,0.0298482927927789,2.1969549781600175e-06,-2.2213099415413495e-12,2.93800000000015
0.0,0.0,0.0298477966407034,0.0298477674897455,2.1969549835699695e-06,-2.2161699558820303e-12,2.93850000000015
0.0,1.2467006593741559e-12,0.0298472708832881,0.0298472424741353,2.196954988540169e-06,-2.2111199590030273e-12,2.93900000000015
8.838901000007837e-10,1.5201000180820046e-12,0.0298467455429385,0.0298467177672083,2.1969549934301377e-06,-2.206869886486884e-12,2.93950000000015
0.0,0.0,0.0298462210907622,0.0298461934215107,2.197356068350158e-06,-2.2023199236498314e-12,2.94000000000015
0.0,0.0,0.0298456963606001,0.0298456693443519,2.197356073740161e-06,-2.1968499068492076e-12,2.94050000000015
0.0,0.0,0.0298451720585508,0.0298451454860041,2.197356079230127e-06,-2.1914100308689788e-12,2.94100000000015
0.0,0.0,0.0298446481097298,0.0298446218737391,2.197356084560065e-06,-2.1859499887283418e-12,2.94150000000015
6.192036598740014e-09,1.739839869396853e-11,0.0298441244798151,0.0298440985161967,2.1973560903100226e-06,-2.1806400001683768e-12,2.94200000000015
0.0,0.0,0.0298436053546599,0.0298435725704922,2.215486474530003e-06,-2.1794799038438173e-12,2.94250000000015
0.0,0.0,0.0298430802263426,0.0298430499087906,2.215486480300127e-06,-2.1738999489429034e-12,2.94300000000015
0.0,0.0,0.0298425560811173,0.0298425275977026,2.215486485740003e-06,-2.168400008162319e-12,2.94350000000015
0.0,0.0,0.0298420326995894,0.029842005406793,2.2154864916001157e-06,-2.1628499772413656e-12,2.94400000000015
0.0,0.0,0.0298415098763689,0.0298414833802995,2.215486496950003e-06,-2.1571900082201223e-12,2.94450000000015
0.0,0.0,0.0298409874881237,0.0298409615532439,2.2154865026700367e-06,-2.151639977299169e-12,2.94500000000015
0.0,0.0,0.0298404654626968,0.029840439941507,2.2154865080600394e-06,-2.146060022398255e-12,2.94550000000015
0.0,0.0,0.0298399437555809,0.0298399185506117,2.2154865137200084e-06,-2.1404798506569067e-12,2.94600000000015
0.0,0.0,0.0298394223373231,0.0298393973811655,2.215486519160101e-06,-2.1345698646146882e-12,2.94650000000015
0.0,0.0,0.0298389011870967,0.0298388764314853,2.21548652476998e-06,-2.12894003641384e-12,2.94700000000015
0.0,0.0,0.0298383802893367,0.0298383556988122,2.2154865305899774e-06,-2.1235198929131505e-12,2.94750000000015
1.9955510993652226e-09,6.347897901770594e-12,0.0298378596318832,0.029837835179881,2.2154865361400083e-06,-2.1179399380122366e-12,2.94800000000015
0.0,0.0,0.0298373411149663,0.029837314086121,2.2070881329800274e-06,-2.1055900079058887e-12,2.94850000000015
0.0,0.0,0.0298368202430317,0.02983679392574,2.2070881405299777e-06,-2.0972099924743137e-12,2.94900000000015
0.0,0.0,0.0298362997127356,0.0298362740695029,2.207088148630052e-06,-2.0899399832269294e-12,2.94950000000015
0.0,0.0,0.0298357795554031,0.0298357544058264,2.2070881567600505e-06,-2.081579917115328e-12,2.95000000000015
0.0,0.0,0.0298352597198953,0.0298352349258882,2.2070881643999896e-06,-2.0739499527466787e-12,2.95050000000015
0.0,0.0,0.0298347401629134,0.0298347156304984,2.2070881720900187e-06,-2.066069971357054e-12,2.95100000000015
0.0,0.0,0.0298342208541205,0.0298341965192634,2.2070881800200903e-06,-2.0584599563083783e-12,2.95150000000015
0.0,0.0,0.0298337017722401,0.0298336775905433,2.2070881879100463e-06,-2.0501898789770934e-12,2.95200000000015
0.0,0.0,0.0298331829018808,0.0298331588420472,2.207088195950056e-06,-2.042449976508154e-12,2.95250000000015
0.0,0.0,0.0298326642315192,0.0298326402711636,2.207088203560071e-06,-2.034959874219755e-12,2.95300000000015
0.0,0.0,0.0298321457522307,0.0298321218751196,2.207088209810063e-06,-2.0284000173953487e-12,2.95350000000015
0.0,0.0,0.029831627456869,0.0298316036510623,2.2070882162699562e-06,-2.022219848171747e-12,2.95400000000015
0.0,0.0,0.0298311093395246,0.029831085596107,2.207088222180159e-06,-2.0162998874695415e-12,2.95450000000015
2.3539850624310077e-13,2.354991202047074e-13,0.0298305913951613,0.0298305677073663,2.207088227960041e-06,-2.0100598702860184e-12,2.95500000000015
0.0,0.0,0.0298300735874069,0.0298300499499704,2.207088233950041e-06,-2.0043699772848145e-12,2.95550000000015
2.052004399732965e-13,2.052975844879512e-13,0.0298295559080971,0.0298295323169295,2.207088239670075e-06,-1.998710008263571e-12,2.95600000000015
0.0,0.0,0.0298290384086775,0.0298290148604651,2.207088247390028e-06,-1.9912099313151854e-12,2.95650000000015
0.0,0.0,0.0298285210391376,0.0298284975311945,2.2070882547400514e-06,-1.983470028846246e-12,2.95700000000015
0.0,0.0,0.0298280038633263,0.0298279803934038,2.2070882627900357e-06,-1.9760599406781765e-12,2.95750000000016
0.0,0.0,0.0298274868566104,0.0298274634227918,2.2070882703701267e-06,-1.9681500353085912e-12,2.95800000000016
2.1420018536666419e-13,2.1409957140505753e-13,0.0298269700063936,0.0298269466070173,2.207088278000091e-06,-1.9601299749982815e-12,2.95850000000016
3.740139500191253e-09,1.4006098364438557e-11,0.02982645328399,0.0298264299175652,2.2070882854700272e-06,-1.9527999009505415e-12,2.95900000000016
0.0,0.0,0.0298259395957535,0.0298259115216653,2.1931799638601635e-06,-1.9406698470447736e-12,2.95950000000016
0.0,0.0,0.0298254218569328,0.029825395101078,2.1931799713300996e-06,-1.933869947859379e-12,2.96000000000016
0.0,0.0,0.0298249046116142,0.0298248789948503,2.193179978320168e-06,-1.9264900005117047e-12,2.96050000000016
0.0,0.0,0.0298243878310446,0.0298243629890857,2.193179985759963e-06,-1.9194899576052693e-12,2.96100000000016
1.4839865447591194e-13,1.484021239228639e-13,0.0298238714091511,0.0298238470799335,2.193179992870161e-06,-1.9123899512585307e-12,2.96150000000016
0.0,0.0,0.0298233552417543,0.0298233312547172,2.1931800001900436e-06,-1.9045598431688404e-12,2.96200000000016
0.0,0.0,0.0298228392763698,0.0298228155219137,2.1931800081901546e-06,-1.896649937799255e-12,2.96250000000016
1.6960044479930048e-13,1.6970105876090713e-13,0.0298223235229522,0.0298222999303765,2.193180015990122e-06,-1.889099987550935e-12,2.96300000000016
0.0,0.0,0.0298218079145439,0.0298217844378403,2.1931800237001003e-06,-1.880989938460309e-12,2.96350000000016
4.3419599859984004e-10,1.3076970062364524e-12,0.0298212924392375,0.0298212690481538,2.1931800318101494e-06,-1.8732500359913695e-12,2.96400000000016
0.0,0.0,0.0298207773754292,0.0298207538353846,2.1933850709301636e-06,-1.8678099431707063e-12,2.96450000000016
0.0,0.0,0.0298202621396221,0.0298202387853035,2.1933850772601696e-06,-1.861369999106577e-12,2.96500000000016
1.8144959007537764e-09,6.244199601823652e-12,0.0298197470759623,0.0298197238184799,2.1933850835600347e-06,-1.855349858123634e-12,2.96550000000016
0.0,0.0,0.0298192338738133,0.0298192081998136,2.185613681400002e-06,-1.8449098585643364e-12,2.96600000000016
3.028478995359407e-10,2.9471980411699406e-12,0.0298187185209,0.0298186934055521,2.1856136852901192e-06,-1.8407799156489046e-12,2.96650000000016
3.591602709684949e-12,0.0,0.0298182035470801,0.0298181814354686,2.1854227806900484e-06,-1.8327000073786737e-12,2.96700000000016
0.0,0.0,0.0298176912221939,0.029817666853313,2.185422788400027e-06,-1.824820025989049e-12,2.96750000000016
0.0,0.0,0.0298171763915679,0.0298171521855552,2.185422796060132e-06,-1.816819914998713e-12,2.96800000000016
0.0,0.0,0.0298166615921531,0.0298166377074289,2.1854228039999615e-06,-1.8091600266501029e-12,2.96850000000016
1.5533559855063217e-10,1.9400106521239024e-13,0.0298161470518578,0.029816123392944,2.1854228120800866e-06,-1.8015899102413746e-12,2.96900000000016
1.2560091855462474e-13,1.2560091855462474e-13,0.029815632806839,0.0298156092104098,2.1853445731400203e-06,-1.7941498980933446e-12,2.96950000000016
5.73941900949837e-10,1.3996998005083583e-12,0.029815118576565,0.0298150951398867,2.1853445791601613e-06,-1.7880098443501247e-12,2.97000000000016
0.0,0.0,0.0298146048029585,0.0298145811610445,2.185455671600096e-06,-1.7814898861656658e-12,2.97050000000016
0.0,0.0,0.0298140907492175,0.0298140673651189,2.185455677820164e-06,-1.775909931264752e-12,2.97100000000016
0.0,0.0,0.0298135768804458,0.0298135536320506,2.185455683900153e-06,-1.7698598663018483e-12,2.97150000000016
2.3680016281169003e-13,2.3680016281169003e-13,0.0298130631446062,0.029813039977234,2.18545569009008e-06,-1.7636400152787335e-12,2.97200000000016
0.0,0.0,0.0298125494877149,0.0298125263748298,2.1854556945301046e-06,-1.758259987258426e-12,2.97250000000016
0.0,0.0,0.0298120358963404,0.0298120128232461,2.1854556997999777e-06,-1.7536499596210176e-12,2.97300000000016
0.0,0.0,0.0298115224373884,0.0298114993949988,2.1854557045500843e-06,-1.7486298867219752e-12,2.97350000000016
0.0,0.0,0.0298110090855333,0.0298109860678133,2.185455709570157e-06,-1.7438799970043162e-12,2.97400000000016
0.0,0.0,0.0298104958287595,0.0298104728315017,2.185455714480075e-06,-1.7389399382256032e-12,2.97450000000016
0.0,0.0,0.0298099826612237,0.0298099596813876,2.18545571934012e-06,-1.733950006146956e-12,2.97500000000016
2.6794040250410767e-10,4.245978568739872e-13,0.0298094695793605,0.029809446614684,2.1854557240301616e-06,-1.7293399785095476e-12,2.97550000000016
0.0,0.0,0.0298089567276329,0.0298089336080382,2.185224637800149e-06,-1.7237600236086337e-12,2.97600000000016
0.0,0.0,0.0298084437555992,0.0298084207369434,2.18522464204003e-06,-1.7194900017725168e-12,2.97650000000016
0.0,0.0,0.0298079308935615,0.0298079079276656,2.1852246466799816e-06,-1.7150400023757673e-12,2.97700000000016
0.0,0.0,0.0298074181217256,0.0298073951860456,2.1852246508101414e-06,-1.710799904519611e-12,2.97750000000016
0.0,0.0,0.0298069054314759,0.0298068825156155,2.18522465523e-06,-1.7064398939031777e-12,2.97800000000016
0.0,0.0,0.029806392818484,0.0298063699171911,2.1852246592001315e-06,-1.7025799173286948e-12,2.97850000000016
0.0,0.0,0.0298058802801278,0.0298058573904725,2.1852246636900295e-06,-1.6976398585499819e-12,2.97900000000016
0.0,0.0,0.0298053678145247,0.0298053449347127,2.185224668020116e-06,-1.6935899297548795e-12,2.97950000000016
0.0,0.0,0.0298048554201425,0.0298048325489785,2.185224672460141e-06,-1.6889799021174712e-12,2.98000000000016
0.0,0.0,0.0298043430956304,0.0298043202322584,2.1852246769001656e-06,-1.6847400211017494e-12,2.98050000000016
0.0,0.0,0.0298038308397404,0.0298038079835114,2.1852246814000383e-06,-1.6799899145436559e-12,2.98100000000016
0.0,0.0,0.0298033186512906,0.0298032958016892,2.185224685449967e-06,-1.6761900027695287e-12,2.98150000000016
0.0,0.0,0.0298028065291456,0.0298027836857478,2.1852246900599948e-06,-1.6715799751321203e-12,2.98200000000016
0.0,0.0,0.0298022944722061,0.0298022716346535,2.1852246943900814e-06,-1.6673899674163328e-12,2.98250000000016
0.0,0.0,0.0298017824794034,0.0298017596473856,2.185224698550165e-06,-1.6627500157989639e-12,2.98300000000016
9.112599563820822e-12,0.0,0.0298012705496953,0.0298012477229389,2.185224702630018e-06,-1.6583999798425175e-12,2.98350000000016
0.0,9.127101852079988e-12,0.0298007689662185,0.0298007358603238,2.1852247084901306e-06,-1.6544298483273101e-12,2.98400000000016
0.0,0.0,0.0298002608128265,0.0298002343520562,2.1852247134000486e-06,-1.64875990464608e-12,2.98450000000016
0.0,0.0,0.0297997490215674,0.0297997262647646,2.1852247182600933e-06,-1.643709907767077e-12,2.98500000000016
8.482499425088719e-12,8.481798596804424e-12,0.0297992365202004,0.0297992145361336,2.185224723089997e-06,-1.6388598377686803e-12,2.98550000000016
0.0,0.0,0.0297987350917807,0.0297987130114721,2.185224728280073e-06,-1.633900046510428e-12,2.98600000000016
0.0,0.0,0.0297982268677026,0.0297982045662975,2.1852247339300673e-06,-1.627929995667854e-12,2.98650000000016
0.0,0.0,0.0297977149702949,0.0297976924937909,2.1852247395299715e-06,-1.622870024128864e-12,2.98700000000016
2.4619889460453237e-13,2.4610175008987767e-13,0.0297972024281958,0.0297971798371182,2.1852247453499687e-06,-1.6168199591659604e-12,2.98750000000017
0.0,0.0,0.0297966900669609,0.0297966674059523,2.1852247505101206e-06,-1.611429956485666e-12,2.98800000000017
1.9274469298391494e-08,3.133020995416125e-10,0.0297961780344198,0.0297961553321511,2.1852247555100273e-06,-1.6061900073860436e-12,2.98850000000017
0.0,0.0,0.0297956924718076,0.0297956300747965,2.4320553892601474e-06,-1.6264799836823718e-12,2.98900000000017
0.0,0.0,0.0297951775613383,0.029795114879656,2.4320553938300595e-06,-1.621229843082328e-12,2.98950000000017
2.688871000855464e-10,4.947986464998166e-13,0.0297946600868808,0.0297946031162779,2.4320553989899945e-06,-1.6162900011440495e-12,2.99000000000017
4.1953790094750865e-10,1.0182028831184908e-12,0.0297941430226899,0.0297940922147266,2.43188251875014e-06,-1.6106300321228062e-12,2.99050000000017
0.0,0.0,0.0297936270005319,0.0297935815165863,2.432087297850067e-06,-1.6076998673314469e-12,2.99100000000017
0.0,0.0,0.0297931118477407,0.0297930708031312,2.4320873019700352e-06,-1.6037000286767134e-12,2.99150000000017
0.0,0.0,0.0297925977196146,0.0297925600593217,2.432087306240057e-06,-1.5999400155425336e-12,2.99200000000017
0.0,0.0,0.0297920843846346,0.0297920492951985,2.4320873098599913e-06,-1.5962199010483014e-12,2.99250000000017
0.0,0.0,0.0297915716581183,0.0297915385251799,2.432087313400128e-06,-1.5921998962331596e-12,2.99300000000017
0.0,0.0,0.029791059397354,0.0297910277621864,2.4320873176100852e-06,-1.5885999113396387e-12,2.99350000000017
0.0,0.0,0.0297905474945166,0.0297905170163684,2.4320873217300535e-06,-1.5845098670641544e-12,2.99400000000017
2.2286100048729551e-10,3.3139810340365727e-13,0.0297900358692513,0.029790006295235,2.432087325699968e-06,-1.580579851029329e-12,2.99450000000017
0.0,0.0,0.0297895245847863,0.0297894955866324,2.431912668310072e-06,-1.5752100145094428e-12,2.99500000000017
0.0,0.0,0.0297890133038824,0.0297889849562995,2.4319126727000064e-06,-1.5704499332913624e-12,2.99550000000017
2.3889917821762197e-13,2.3889917821762197e-13,0.0297885021917773,0.0297884743494367,2.4319126776001666e-06,-1.565689852073282e-12,2.99600000000017
0.0,0.0,0.0297879911750692,0.0297879637396375,2.431912680600154e-06,-1.5626098505416852e-12,2.99650000000017
0.0,0.0,0.0297874802277119,0.0297874531299958,2.4319126837900936e-06,-1.5596499786107998e-12,2.99700000000017
0.0,0.0,0.0297869694060658,0.0297869425951215,2.431912686650002e-06,-1.5564398728185047e-12,2.99750000000017
0.0,0.0,0.0297864586772291,0.0297864321144057,2.4319126899800207e-06,-1.5533000233269867e-12,2.99800000000017
0.0,0.0,0.029785948023769,0.0297859216790886,2.431912694099989e-06,-1.5493600326321744e-12,2.99850000000017
4.30600000100867e-12,4.305601014609195e-12,0.0297854374359354,0.0297854112857166,2.43191269772014e-06,-1.545539954697639e-12,2.99900000000017
0.0,0.0,0.0297849297390835,0.0297849037642441,2.431912700230068e-06,-1.54299988584794e-12,2.99950000000017


==> Data/3DCH/Polynomial_3D.csv <==
inj_diff,consv_diff,energy_injec,energy_consv,massDiff_inj,massDiff_consv,Time
0.0,0.0,0.2499995161686248,0.2499995161686248,1.8352798393430486e-15,1.8352798393430486e-15,0.0
0.0,0.0,0.249999749053324,0.249999749053324,0.0,0.0,0.0005
0.0,0.0,0.249999758977856,0.249999758977856,1.5016030682334786e-16,1.5016030682334786e-16,0.001
0.0,0.0,0.2499997334262968,0.2499997334262968,2.9609595211897016e-15,2.9609595211897016e-15,0.0015
0.0,0.0,0.2499996899928872,0.2499996899928872,5.387119380141983e-15,5.387119380141983e-15,0.002
0.0,0.0,0.2499996301714768,0.2499996301714768,7.357360367102848e-15,7.357360367102848e-15,0.0025
0.0,0.0,0.2499995518281664,0.2499995518281664,8.638319822906054e-15,8.638399444003096e-15,0.003
0.0,0.0,0.2499994510240784,0.2499994510240784,9.89720051790613e-15,9.89720051790613e-15,0.0035
0.0,0.0,0.2499993222402328,0.2499993222402328,1.1097280185707811e-14,1.1097280185707811e-14,0.004
0.0,0.0,0.2499991581977944,0.2499991581977944,1.2991520294443337e-14,1.2991438979280401e-14,0.0045
0.0,0.0,0.249998949484788,0.249998949484788,1.4858640102273675e-14,1.4858640102273675e-14,0.005
0.0,0.0,0.2499986840227184,0.2499986840227184,1.7205360129234765e-14,1.7205439750331807e-14,0.0055
0.0,0.0,0.2499983463588384,0.2499983463588384,1.963663945532025e-14,1.963663945532025e-14,0.006
0.0,0.0,0.2499979167481832,0.2499979167481832,2.2322640223369945e-14,2.2322560602272903e-14,0.0065
0.0,0.0,0.2499973699727752,0.2499973699727752,2.4560320004965094e-14,2.4560240383868052e-14,0.007
0.0,0.0,0.2499966738277664,0.2499966738277664,2.613591987147071e-14,2.613591987147071e-14,0.0075
0.0,0.0,0.2499957871832016,0.2499957871832016,2.781663991486237e-14,2.781663991486237e-14,0.008
0.0,0.0,0.2499946575038408,0.2499946575038408,2.7800239662937633e-14,2.780016004184059e-14,0.0085
0.0,0.0,0.2499932176762528,0.2499932176762528,2.6745039898566116e-14,2.6745119519663157e-14,0.009
0.0,0.0,0.2499913819501272,0.2499913819501272,2.55594394119648e-14,2.55594394119648e-14,0.0095
0.0,0.0,0.249989040746948,0.249989040746948,2.35645599306342e-14,2.3564719172828284e-14,0.01
0.0,0.0,0.2499860540206024,0.2499860540206024,2.1188239490298362e-14,2.118815986920132e-14,0.0105
0.0,0.0,0.2499822427673208,0.2499822427673208,1.8532320250337457e-14,1.853223893517452e-14,0.011
0.0,0.0,0.2499773781716296,0.2499773781716296,1.6166320059430965e-14,1.6166399680528007e-14,0.0115
0.0,0.0,0.249971167734852,0.249971167734852,1.425480047857145e-14,1.4254959720765535e-14,0.012
0.0,0.0,0.2499632375559112,0.2499632375559112,1.423559993572309e-14,1.423552031462605e-14,0.0125
0.0,0.0,0.249953109712272,0.249953109712272,1.5376160292387107e-14,1.537607897722417e-14,0.013
0.0,0.0,0.2499401734121664,0.2499401734121664,1.748239919529323e-14,1.7482560131553207e-14,0.0135
0.0,0.0,0.2499236482472496,0.2499236482472496,2.012184025629825e-14,2.0121999498492332e-14,0.014
0.0,0.0,0.2499025388302312,0.2499025388302312,2.118431942181847e-14,2.1184239800721427e-14,0.0145
0.0,0.0,0.2498755726099568,0.2498755726099568,2.1374400391445912e-14,2.1374639254737038e-14,0.015
0.0,0.0,0.2498411273162512,0.2498411273162512,2.0370639243895254e-14,2.0370559622798212e-14,0.0155
0.0,0.0,0.2497971358584096,0.2497971358584096,1.8842639240893543e-14,1.884247999869946e-14,0.016
0.0,0.0,0.2497409678633408,0.2497409678633408,1.8136638973422978e-14,1.8137279330331102e-14,0.0165
0.0,0.0,0.2496692820247848,0.2496692820247848,1.8853840404588033e-14,1.8853599847231013e-14,0.017
0.0,0.0,0.2495778435926888,0.2495778435926888,2.0948480038314454e-14,2.09489594589626e-14,0.0175
0.0,0.0,0.2494613012221232,0.2494613012221232,2.239528007486058e-14,2.239528007486058e-14,0.018
0.0,0.0,0.249312918049184,0.249312918049184,2.2335679448559978e-14,2.2334959470554812e-14,0.0185
0.0,0.0,0.2491242538186736,0.2491242538186736,1.9364719856394992e-14,1.9365599076594242e-14,0.019
0.0,0.0,0.248884798927676,0.248884798927676,1.5735680038717406e-14,1.5736559258916656e-14,0.0195
0.0,0.0,0.248581568353604,0.248581568353604,1.4576879674567216e-14,1.457727947411832e-14,0.02
0.0,0.0,0.2481986746827152,0.2481986746827152,1.6580480207122744e-14,1.658311956178639e-14,0.0205
0.0,0.0,0.2477169157095888,0.2477169157095888,1.8809200074201837e-14,1.881047909395219e-14,0.021
0.0,0.0,0.2471134334044904,0.2471134334044904,2.0633199128753353e-14,2.0636239977033996e-14,0.0215
0.0,0.0,0.246361525834876,0.246361525834876,2.164111920807503e-14,2.1642000122340174e-14,0.022
0.0,0.0,0.2454307176120456,0.2454307176120456,2.075640007093149e-14,2.0753759022201952e-14,0.0225
0.0,0.0,0.2442872100879304,0.2442872100879304,1.9357359140083352e-14,1.9356479919884102e-14,0.023
0.0,0.0,0.2428948296122624,0.2428948296122624,1.7843760391250858e-14,1.784119896361836e-14,0.0235
0.0,0.0,0.2412165601251088,0.2412165601251088,1.5919999490237625e-14,1.592088040450277e-14,0.024
0.0,0.0,0.239216678612432,0.239216678612432,1.4135839783327268e-14,1.413231951439848e-14,0.0245
0.0,0.0,0.2368634108839896,0.2368634108839896,1.2277920447370007e-14,1.2280559802033651e-14,0.025
0.0,0.0,0.2341319056782856,0.2341319056782856,1.1135599956241596e-14,1.113736009070599e-14,0.0255
0.0,0.0,0.2310072142556864,0.2310072142556864,1.0249200305730705e-14,1.0243999523434563e-14,0.026
0.0,0.0,0.2274868930996184,0.2274868930996184,9.04007940825003e-15,9.04007940825003e-15,0.0265
0.0,0.0,0.2235828457888744,0.2235828457888744,8.599439316561187e-15,8.601199451025582e-15,0.027
0.0,0.0,0.2193220947529016,0.2193220947529016,7.366079724261884e-15,7.367760237629237e-15,0.0275
0.0,0.0,0.2147463087032976,0.2147463087032976,6.103199339684874e-15,6.106639987516621e-15,0.028
0.0,0.0,0.2099100738957984,0.2099100738957984,5.4144802384041915e-15,5.412799725036839e-15,0.0285
0.0,0.0,0.2048780519251176,0.2048780519251176,4.424000567466481e-15,4.417039650705945e-15,0.029
0.0,0.0,0.199721290038036,0.199721290038036,3.848079149705759e-15,3.844560574842865e-15,0.0295
0.0,0.0,0.1945130338871912,0.1945130338871912,2.9424789563465073e-15,2.945999225275296e-15,0.03
0.0,0.0,0.1893244406815576,0.1893244406815576,4.8159989451262986e-15,4.809039722431657e-15,0.0305
0.0,0.0,0.1842206118606944,0.1842206118606944,2.9702396141598197e-15,2.9702396141598197e-15,0.031
0.0,0.0,0.1792573629199312,0.1792573629199312,2.127199580218876e-15,2.134160496979412e-15,0.0315
0.0,0.0,0.1744791077816144,0.1744791077816144,2.415199252614811e-15,2.429039770972946e-15,0.032
0.0,0.0,0.1699181187936008,0.1699181187936008,2.900879474240954e-15,2.904320122072701e-15,0.0325
0.0,0.0,0.1655952038010512,0.1655952038010512,2.8488801216090126e-15,2.852319075374865e-15,0.033
0.0,0.0,0.1615215449873072,0.1615215449873072,1.943279928249761e-15,1.943279928249761e-15,0.0335
0.0,0.0,0.1577011655223944,0.1577011655223944,5.972005794616445e-16,6.040801810592439e-16,0.034
1.7451411205016143e-08,1.7447987499252804e-11,0.1541333638218208,0.1541333638218208,-7.936021089414991e-17,-6.199942360722577e-17,0.0345
1.0112211601409626e-07,1.2060241694200613e-10,0.1508146041826072,0.1508145727890448,-1.0696526856231955e-07,-2.4592076964223553e-16,0.035
1.4747319759811361e-07,1.9727922073720094e-10,0.1477396379801768,0.1477394207729104,-7.412221831623206e-07,1.3575905265413024e-16,0.0355
2.165109247997954e-07,2.6932961416648027e-10,0.1449016529230784,0.1449011602621448,-1.671925928876481e-06,-9.848807831563597e-16,0.036
2.7092456081345695e-07,2.909896212877072e-10,0.1422925459536264,0.1422916709384872,-3.07528058145168e-06,-2.213120908322458e-15,0.0365
4.358639447976653e-07,6.184840140033288e-10,0.1399026729238944,0.1399013512739256,-3.5552906840204e-06,-2.8376010308833743e-15,0.037
4.1389442642647545e-07,6.098119786912548e-10,0.1377210344135288,0.137718996389928,-4.7571052590452005e-06,-3.8714403183910326e-15,0.0375
2.9906718720940084e-07,5.030224015101226e-10,0.135734686318648,0.135732016501944,-5.6311185272907205e-06,-3.6494397591792585e-15,0.038
4.626941448038213e-07,8.109103943887419e-10,0.133929613143872,0.1339266078466424,-6.044637708125681e-06,-3.552320655512975e-15,0.0385
3.0008081042254275e-07,5.222871857224476e-10,0.1322915736228296,0.1322880559857512,-6.9314362276386404e-06,-2.0048795523058827e-15,0.039
4.0615397439713874e-07,7.752223862844687e-10,0.1308051076636736,0.1308014225856096,-7.111187285288161e-06,-2.900000254041704e-15,0.0395
3.752353056052371e-07,6.885712000581634e-10,0.1294557400094416,0.129451785771528,-8.283994037474719e-06,-3.2539194185247575e-15,0.04
3.2460123600142055e-07,5.94947174858973e-10,0.1282289822195272,0.1282248661445856,-8.110245815727122e-06,-5.134320702968043e-15,0.0405
3.764741104139713e-07,8.587520139435867e-10,0.1271113455143248,0.1271072075328872,-8.249508878406082e-06,-7.417279477791618e-15,0.041
4.816489063974583e-07,1.484264794404666e-09,0.1260905486872952,0.126086322266664,-8.33253795022536e-06,-9.249120363368814e-15,0.0415
2.873346295895196e-07,6.410007802326589e-10,0.1251554763583208,0.125150880972156,-6.407904043089921e-06,-9.020160581462398e-15,0.042
4.3640112959431043e-07,1.410058403372716e-09,0.1242952296546632,0.1242906687992936,-6.6762250697234414e-06,-9.852800744876954e-15,0.0425
3.6184522000937136e-07,8.372487980690124e-10,0.1235012036559888,0.1234963874245424,-8.22913002519704e-06,-1.0331599670839603e-14,0.043
1.9005284640494224e-07,4.947112025588396e-10,0.1227645773712544,0.1227597084919072,-9.216845127300481e-06,-9.963839987998414e-15,0.0435
4.929465255987253e-07,2.923838393620315e-09,0.122077724943644,0.1220732163701976,-9.450403486057761e-06,-1.0602240250014508e-14,0.044
4.1704036080059126e-07,1.024234391744372e-09,0.12143502302888,0.1214300943263488,-1.2658081540862639e-05,-8.36791980108817e-15,0.0445
2.340834624053878e-07,6.42947209361644e-10,0.1208295892076256,0.120824548499528,-1.3175331638158162e-05,-7.535200016576572e-15,0.045
2.2645316240244018e-07,5.356631943564949e-10,0.120256435065484,0.1202517404002296,-1.359879364318904e-05,-6.418080449694871e-15,0.0455
2.670778199986845e-07,6.04911190582591e-10,0.1197120571901272,0.1197077774710032,-1.3368219383011042e-05,-6.869040790813061e-15,0.046
2.800643856132323e-07,6.739983987591458e-10,0.1191938747530304,0.1191899173042032,-1.39621538910516e-05,-7.937679579925715e-15,0.0465
2.5106071439850997e-07,6.305919952875882e-10,0.11870037522188,0.1186966684558408,-1.471545722105072e-05,-5.023359386877729e-15,0.047
1.7878089279832476e-07,4.580056056635584e-10,0.1182308378459152,0.1182273838965512,-1.504109512692712e-05,-2.8931206524441047e-15,0.0475
1.7993122800041839e-07,4.30822405528275e-10,0.1177851054266624,0.1177820034339008,-1.5208569160908161e-05,-8.391995865580926e-16,0.048
2.3454609919537628e-07,6.298151999928336e-10,0.1173633309116808,0.1173605597460688,-1.5653030570272483e-05,7.983997035547474e-16,0.0485
2.3065887438944443e-07,5.18106391123041e-10,0.1169652192317344,0.1169626332872448,-1.5869996590374e-05,2.9633600125622203e-15,0.049
2.1681761119829446e-07,5.683511994369894e-10,0.11659015175096,0.1165877306888232,-1.660734291728624e-05,3.1645591366553233e-15,0.0495
1.9015322959281544e-07,4.80687198378682e-10,0.1162372068709704,0.1162349376477656,-1.7012367478259444e-05,4.8923200018057e-15,0.05
1.818832480043886e-07,5.780056017146151e-10,0.1159052238505144,0.1159031416799704,-1.777744447976168e-05,6.2870393705569474e-15,0.0505
2.592125727951533e-07,6.731679935700896e-10,0.11559278459986,0.115590877548232,-1.858144590340072e-05,6.772799213280133e-15,0.051
2.1792640479689762e-07,6.435215971212216e-10,0.1152985386650872,0.115296665573444,-1.935647747607032e-05,6.245439888451394e-15,0.0515
1.933635591921945e-07,5.423800020221137e-10,0.1150207689630352,0.1150189728945048,-2.014143583543808e-05,6.0858402464638445e-15,0.052
2.602021391961973e-07,6.135024016584723e-10,0.114757977002756,0.1147562961754736,-2.073097452274336e-05,4.760479323565568e-15,0.0525
1.790312567917507e-07,3.9696400333522064e-10,0.114508829824064,0.1145071633566704,-2.164461343085552e-05,2.6233592934684496e-15,0.053
1.6296498879520005e-07,3.992240010797232e-10,0.1142717892532768,0.1142702598726448,-2.172491798878944e-05,2.0473599486765803e-15,0.0535
2.0831584640612633e-07,5.252023954627205e-10,0.1140456464526656,0.1140442776665488,-2.1887121207985837e-05,1.783759907359253e-15,0.054
1.5746041680253509e-07,4.195799957473767e-10,0.113829306266116,0.1138280072153568,-2.2153964740242557e-05,9.094389466762082e-16,0.0545
1.5977650319465297e-07,4.2077440143284406e-10,0.11362156524706,0.1136203933070928,-2.25999190956376e-05,-3.95120541103397e-16,0.055
1.5389308080648867e-07,4.1246719928444975e-10,0.1134214143892576,0.1134203649501968,-2.3442269220144242e-05,4.583989844609768e-16,0.0555
1.5730492719523426e-07,4.635215961057426e-10,0.1132280020168912,0.1132270712297576,-2.382941175357824e-05,2.9184011977878566e-16,0.056
1.443686040020209e-07,3.5878720827664523e-10,0.1130405116934864,0.1130396820752704,-2.4346379872065438e-05,1.0204798838635634e-15,0.0565
1.3825098799102875e-07,3.871472031846679e-10,0.1128580981897016,0.11285738528464,-2.4535423692718478e-05,1.0759198843272519e-15,0.057
1.9365030479168155e-07,4.6127439368159884e-10,0.1126801518678968,0.1126795376720168,-2.4706425021232398e-05,2.415199252614811e-15,0.0575
1.8004237120616828e-07,6.144127984164527e-10,0.1125060790236304,0.1125054875811768,-2.53703333307968e-05,3.830720056484729e-15,0.058
1.378755055958525e-07,3.555536004506976e-10,0.1123351711920152,0.1123345949445952,-2.606041843571064e-05,5.731919387914897e-15,0.0585
1.434024640006859e-07,3.6998559771461714e-10,0.112166890579724,0.1121664156997,-2.6641482313835116e-05,5.745839527370074e-15,0.059
1.2846409920552748e-07,3.311455970544941e-10,0.1120008016747336,0.1120004110290424,-2.7090322241525117e-05,8.153600136642097e-15,0.0595
1.3909508639331492e-07,3.6643679757197845e-10,0.1118364380753008,0.1118361672772744,-2.7330715624370876e-05,1.0158959109596126e-14,0.06
1.261400432023274e-07,3.5541120047000163e-10,0.111673345948064,0.1116731658490032,-2.7932051565849758e-05,1.145655937468109e-14,0.0605
1.3275526559997086e-07,3.536120007918697e-10,0.111511101274168,0.1115110239968016,-2.83170665995448e-05,1.4127999646367483e-14,0.061
1.5650022559821064e-07,4.194199987317404e-10,0.11134938450022,0.111349395846784,-2.8899480776472638e-05,1.744479940276461e-14,0.0615
1.4545664001053282e-07,4.378072071542505e-10,0.1111878522140936,0.1111879000298928,-2.90621831746936e-05,2.028975945589373e-14,0.062
1.7706919679116861e-07,5.021199983579194e-10,0.111026062457968,0.1110261687809688,-2.947594823200744e-05,2.3412239689795354e-14,0.0625
1.6506186080456065e-07,4.610864051679542e-10,0.1108637590044336,0.110863873848576,-2.972796990273432e-05,2.5278800455880504e-14,0.063
1.2971225839264466e-07,3.414496047016158e-10,0.1107005650816152,0.1107007099315128,-3.031779555306936e-05,2.6951119626501298e-14,0.0635
1.4850565520363457e-07,4.358799987613793e-10,0.1105362120864776,0.1105364553833248,-3.0445994265541437e-05,2.859560021227763e-14,0.064
1.8620745680097972e-07,5.892095977788614e-10,0.1103705434849512,0.1103708537116536,-3.104135153655192e-05,3.0670319325150526e-14,0.0645
1.573181648006905e-07,4.43248798775997e-10,0.1102033981333312,0.1102037119057776,-3.17880198579808e-05,3.2349519791434814e-14,0.065
8.67634463996847e-08,3.043656021661789e-10,0.1100345722216536,0.1100349255650232,-3.228459151648168e-05,3.5249999466124664e-14,0.0655
1.4278533279343808e-07,4.711944029400783e-10,0.1098638667664904,0.109864376335356,-3.265348590000784e-05,3.719287959482332e-14,0.066
2.3819942560066032e-07,8.978000010095855e-10,0.1096914517754552,0.1096920217328952,-3.31754582912412e-05,3.9559039027923897e-14,0.0665
1.762982023978399e-07,4.3237360913828127e-10,0.109517467383148,0.1095178960896848,-3.462157831750312e-05,4.1654639197012504e-14,0.067
1.3593341599560382e-07,4.145336018890333e-10,0.1093417113294232,0.1093420750321032,-3.487326218142672e-05,4.3056239861427245e-14,0.0675
1.4678547519131335e-07,3.639559903456657e-10,0.1091642800819248,0.109164664725352,-3.531970959508256e-05,4.577632015307677e-14,0.068
1.4119163760373254e-07,3.6874800435349187e-10,0.1089854109307096,0.1089858197815776,-3.587547059524752e-05,4.862128020620589e-14,0.0685
1.43471005589757e-07,4.534655984045344e-10,0.108805188280332,0.1088056341507544,-3.635042306106936e-05,4.993968021234363e-14,0.069
1.618980847994944e-07,3.8132640101107285e-10,0.1086237130633968,0.1086241812096696,-3.694985204251392e-05,5.045311939771719e-14,0.0695
1.4383468720235992e-07,4.3625039691796985e-10,0.1084411647148384,0.1084416229285584,-3.716819907203336e-05,4.989799941507514e-14,0.07
1.470209144011081e-07,3.9860480194331416e-10,0.1082575192729944,0.1082579752009648,-3.76025577688076e-05,4.760120012189343e-14,0.0705
1.523334687975053e-07,4.2058240223852295e-10,0.1080728350599496,0.108073270790536,-3.80560785542684e-05,4.527671979199545e-14,0.071
1.6452490640694872e-07,4.769887956834751e-10,0.107887044853844,0.107887464655804,-3.8507098082687516e-05,4.227911931957342e-14,0.0715
1.6711033999639024e-07,4.838831973996705e-10,0.1077000812920408,0.107700451372488,-3.87347191932032e-05,3.828927904174929e-14,0.0720000000000001
1.821103400023727e-07,5.299687910742534e-10,0.1075117644828912,0.1075120743201736,-3.927885190826944e-05,3.495159992320234e-14,0.0725000000000001
2.4641092319366287e-07,5.731447955126256e-10,0.1073219029756232,0.1073221116249536,-4.001665314437536e-05,3.139199986654066e-14,0.0730000000000001
1.665664991906679e-07,4.612551868232728e-10,0.1071302031926936,0.1071301908895168,-3.945447767211104e-05,3.0712000122419016e-14,0.0735000000000001
2.2395000399966225e-07,6.313983919037369e-10,0.1069360468658688,0.106935924601476,-3.9517524232666555e-05,2.974056005806969e-14,0.0740000000000001
2.726684103920851e-07,8.12290401608351e-10,0.106739082924276,0.1067387882325456,-4.012454458462944e-05,2.983767916173597e-14,0.0745000000000001
2.5796878640182985e-07,8.132872014732229e-10,0.106538732942352,0.1065382115461392,-4.113009970085856e-05,2.7915600468155985e-14,0.0750000000000001
3.1098636239790256e-07,1.0138535982973096e-09,0.1063342775486816,0.1063335540340936,-4.2099807811570956e-05,2.891479949625273e-14,0.0755000000000001
3.7230538160737403e-07,1.4849512036674284e-09,0.106125009851716,0.106124002219584,-4.307377714401304e-05,2.913687967656155e-14,0.0760000000000001
2.648657440040836e-07,8.405000029299003e-10,0.105910190812044,0.1059087009427576,-4.5670174175705835e-05,3.0219279362935295e-14,0.0765000000000001
1.7293627518899513e-07,5.505400024752305e-10,0.1056885402605224,0.1056867816198544,-4.692318661202832e-05,3.064256036140311e-14,0.0770000000000001
2.2782042320701468e-07,6.233479982187262e-10,0.1054591829605816,0.1054573849333816,-4.741256946100936e-05,3.1870800486569206e-14,0.0775000000000001
2.0758225520445261e-07,5.419047988119985e-10,0.1052214503371368,0.1052195569081464,-4.772249679316176e-05,3.1614000425752437e-14,0.0780000000000001
2.8195826319576955e-07,9.004823969815945e-10,0.104974442732768,0.1049725020027136,-4.833935708705536e-05,3.295672044187174e-14,0.0785000000000001
3.2224080079301665e-07,1.073710398369343e-09,0.1047176041015264,0.1047154605179488,-4.88550581755512e-05,3.4729599363990567e-14,0.0790000000000001
1.770294215941437e-07,4.682984000581314e-10,0.104450381177768,0.104447973746212,-5.036434528375672e-05,3.639143904298793e-14,0.0795000000000001
2.3121216238819464e-07,6.398192115009138e-10,0.104172122559068,0.1041696791148728,-5.0477359614914e-05,3.9271118976625004e-14,0.0800000000000001
3.819377576014249e-07,1.217814404874673e-09,0.1038829963564576,0.10388046673968,-5.104756717157864e-05,4.1286879514171315e-14,0.0805000000000001
2.264624480025068e-07,5.465663893700068e-10,0.10358327719394,0.103580404516084,-5.251595852202472e-05,4.363912050188261e-14,0.0810000000000001
1.9253945680863804e-07,5.436535943648124e-10,0.1032728097243624,0.1032698496617336,-5.304627692476495e-05,4.640423922940354e-14,0.0815000000000001
2.6093289039186285e-07,6.826263998505055e-10,0.1029523132215072,0.102949363098144,-5.351271324026712e-05,4.82604001249623e-14,0.0820000000000001
2.324108247936385e-07,6.290832021971227e-10,0.1026228147255544,0.1026197903443504,-5.4356149853624084e-05,5.061615968753649e-14,0.0825000000000001
2.0229076319600026e-07,5.657368046252387e-10,0.1022852523691608,0.1022822163399632,-5.48462778979376e-05,5.216008052181479e-14,0.0830000000000001
2.826323503984929e-07,6.987728035090512e-10,0.1019409188813304,0.1019379252796128,-5.513162617245024e-05,5.628175978381316e-14,0.0835000000000001
3.815500223963708e-07,1.4745039911279179e-09,0.1015914333044088,0.1015883879811496,-5.521574203412552e-05,5.633727940537389e-14,0.0840000000000001
2.3329038800756763e-07,4.994152036363886e-10,0.1012383370614632,0.1012350216525176,-5.6828876104076085e-05,5.6562800233514454e-14,0.0845000000000001
5.892237943949663e-07,3.6680008058675995e-09,0.100882630128188,0.1008793216029864,-5.7032408713637437e-05,5.3454160517970965e-14,0.0850000000000001
3.095898472027514e-07,8.554535968485766e-10,0.1005265681580608,0.10052233539572,-6.137091114071265e-05,5.019639895799746e-14,0.0855000000000001
3.451860311892707e-07,9.784136001389498e-10,0.1001697226367936,0.1001652624754592,-6.21503089735412e-05,4.633487908948467e-14,0.0860000000000001
3.0835512719595837e-07,7.899288029245e-10,0.0998131168898384,0.0998085746856848,-6.247227772590176e-05,4.394791991533132e-14,0.0865000000000001
4.524048175941209e-07,2.2355911982741006e-09,0.0994570016806328,0.0994525248903472,-6.245028842538592e-05,4.194952016507193e-14,0.0870000000000001
5.384964919946666e-07,1.5845496026400951e-09,0.0991013881283056,0.0990966726214144,-6.308724275971104e-05,4.044375985913333e-14,0.0875000000000001
3.991136968001241e-07,1.1349072098765234e-09,0.0987453554465056,0.0987402659162984,-6.322261818116033e-05,4.008295939898678e-14,0.0880000000000001
4.917284384120535e-07,2.4555192046360474e-09,0.0983875726756648,0.0983823149173488,-6.304049193174521e-05,4.23762401173056e-14,0.0885000000000001
7.406610192106644e-07,3.335173595631069e-09,0.0980273323165688,0.0980217355294184,-6.378529995380465e-05,4.379175922710962e-14,0.0890000000000001
4.486141383930331e-07,1.2680735905767904e-09,0.0976643575604864,0.0976580127392768,-6.120389842216536e-05,4.457583899165809e-14,0.0895000000000001
4.785550136027217e-07,1.5425144078706765e-09,0.0972984535365448,0.0972918162577952,-6.0675397802109915e-05,4.4586320177347413e-14,0.0900000000000001
5.214777743928201e-07,2.181697600356358e-09,0.0969312722727296,0.0969244201804376,-6.016140337565143e-05,4.433991998705703e-14,0.0905000000000001
5.295612127975691e-07,3.3809007954355152e-09,0.0965646945173448,0.096557554187212,-6.080072411066656e-05,4.334423953382318e-14,0.0910000000000001
3.874632576034154e-07,1.0345903994624095e-09,0.0962004867127088,0.0961929730547232,-6.188575511821521e-05,4.606424020437566e-14,0.0915000000000001
5.068737280039537e-07,1.4937360098832286e-09,0.0958399722577576,0.095832345102936,-6.15128879776976e-05,4.802799969522414e-14,0.0920000000000001
5.254012703931332e-07,1.5928608015913781e-09,0.0954846320474664,0.095476723013472,-6.292350333350241e-05,4.798632059202154e-14,0.0925000000000001
3.724774216007365e-07,9.6273600203034e-10,0.0951349795475176,0.0951267336095384,-6.293116420736473e-05,4.900288040740521e-14,0.0930000000000001
5.313081840041534e-07,1.4547168053491433e-09,0.0947911073401872,0.0947827803226464,-6.249087972595672e-05,4.881552010760435e-14,0.0935000000000001
6.576516679984712e-07,2.2133215954456276e-09,0.0944536911149,0.0944450845595056,-6.128541327509201e-05,4.385079911759914e-14,0.0940000000000001
6.216648543999614e-07,1.839621593946461e-09,0.0941229251050112,0.0941136949878504,-5.8905504370320885e-05,3.9007439314210635e-14,0.0945000000000001
8.293603064035704e-07,3.981020804677549e-09,0.0937984516497672,0.0937887098668184,-5.804027385867368e-05,3.8979680350463217e-14,0.0950000000000001
7.135803951896502e-07,2.5493016031497007e-09,0.0934807462122192,0.093470018978508,-6.0789974969405445e-05,3.889295942325743e-14,0.0955000000000001
4.99268609593928e-07,1.4680664045529923e-09,0.093168882555016,0.093157505950636,-6.097752604693152e-05,3.971864036397734e-14,0.0960000000000001
5.895148704054831e-07,1.7780672073586246e-09,0.0928625606284256,0.0928510810281528,-5.927887978962904e-05,3.936823977435718e-14,0.0965000000000001
5.80568857599939e-07,2.3935727982982158e-09,0.0925620052394704,0.0925504672535032,-5.769602514295967e-05,3.887903928380225e-14,0.0970000000000001
4.045889247933365e-07,1.3186119973696009e-09,0.0922668552321256,0.0922552434779504,-5.728835390451896e-05,3.789719934892653e-14,0.0975000000000001
5.094916047942988e-07,1.1724232001908419e-09,0.0919762191034168,0.091964874953172,-5.6704488721955996e-05,3.6915359414050816e-14,0.0980000000000001
5.299617383963673e-07,1.539543201256599e-09,0.0916896629498672,0.0916785005536272,-5.5554681514600556e-05,3.680087952309761e-14,0.0985000000000001
4.295403095988526e-07,9.46531200640699e-10,0.0914062108771272,0.0913951961832016,-5.5192651955897596e-05,3.5295119217159006e-14,0.0990000000000001
5.546035063974664e-07,2.886754404962666e-09,0.0911244115231464,0.091113724144064,-5.436096524191704e-05,3.429239992013347e-14,0.0995000000000001
8.542279327922175e-07,2.92958481085126e-09,0.090843112504112,0.090832510464804,-5.464622471560184e-05,3.2547279961762064e-14,0.1
3.6513594800502425e-07,8.832247988532771e-10,0.0905607190737992,0.0905497427973528,-5.098813991904304e-05,3.333831894900517e-14,0.1005
8.032205799923808e-07,4.960664809483539e-09,0.0902742787619592,0.0902636966789784,-5.0850150192665036e-05,3.403919974934253e-14,0.101
6.697470912031545e-07,3.14168960291461e-09,0.0899833744273424,0.089972475442476,-5.418641482558784e-05,3.14058403848988e-14,0.1015
7.349635832015755e-07,2.641984006568343e-09,0.0896857690976992,0.089674852308812,-5.415519513845031e-05,2.9650320556001e-14,0.102
7.794973104074954e-07,3.655987207418221e-09,0.0893814723344224,0.089370421671164,-5.35990873301996e-05,2.988623956060206e-14,0.1025
6.379760632002629e-07,2.2574872110547872e-09,0.0890708743687888,0.089059618375128,-4.829067997521752e-05,3.0847279754425e-14,0.103
6.875418247925813e-07,3.844056808977037e-09,0.0887552267865416,0.0887440442860984,-4.6744434393150795e-05,3.247096059914856e-14,0.1035
5.979043847942345e-07,3.408192006393307e-09,0.088436956837872,0.0884257232791968,-4.5777088035145037e-05,3.219344041837605e-14,0.104
5.928085111961412e-07,2.7031527988219395e-09,0.0881183094414856,0.0881071421493592,-4.3377718026850076e-05,3.3404240135158185e-14,0.1045
5.297376367979778e-07,1.7934303903066606e-09,0.0878017618170776,0.0877907327244976,-4.187669974644408e-05,3.48996005705704e-14,0.105
4.852595695964412e-07,1.975386396124712e-09,0.0874892913587904,0.087478471571588,-4.05736794555976e-05,3.5701039428339895e-14,0.1055
6.207175287931133e-07,3.4262176012989087e-09,0.0871824160609744,0.087171893115392,-3.92971850059864e-05,3.80047200171851e-14,0.106
6.689897128070443e-07,3.2019271956063022e-09,0.0868825946853208,0.0868720929796176,-3.955284301172424e-05,3.919127934508271e-14,0.1065
4.420377767988537e-07,1.1525232018749776e-09,0.0865904287896368,0.0865798147577568,-4.0894115327510635e-05,3.8594559880335104e-14,0.107
4.46194421604984e-07,1.3458208020233897e-09,0.08630603152586,0.08629573645772,-4.042714335327584e-05,3.810192043601432e-14,0.1075
6.735522623951828e-07,3.0814904100617824e-09,0.0860299524153912,0.086020011996584,-3.877729650821712e-05,3.7963120535079546e-14,0.108
7.542306215968519e-07,3.6893768040613395e-09,0.0857626629818576,0.0857526348382,-4.038494326756528e-05,3.771327969695742e-14,0.1085
3.9035964800870904e-07,1.1858296011801883e-09,0.0855038483345912,0.0854935201718896,-4.053893350323928e-05,3.6748800549368625e-14,0.109
5.343398191970383e-07,2.0537415934551717e-09,0.08525277992176,0.0852427398167592,-4.054225920034584e-05,3.46602392240717e-14,0.1095
7.855138016016339e-07,4.662649599751489e-09,0.0850098571770096,0.0849999569737088,-3.970099088127952e-05,3.1947119849182713e-14,0.11
4.4827543280168136e-07,1.7745024061266435e-09,0.0847751330242696,0.08476488419074,-3.900366550449064e-05,3.151687962802026e-14,0.1105
4.6557678960723603e-07,1.8243464100509144e-09,0.0845475416896952,0.0845373957131352,-3.732106214974312e-05,2.89841596361716e-14,0.111
6.748636151993059e-07,3.5767095951655392e-09,0.0843272570274312,0.0843173163099432,-3.6031519146331997e-05,2.8262560409944397e-14,0.1115
4.609480271922095e-07,1.9773832016234394e-09,0.0841142365076664,0.0841041663794968,-3.24061853940352e-05,2.636472041118304e-14,0.112
4.755892984015242e-07,2.807732796261675e-09,0.0839077620763584,0.0838978595393952,-3.137197730422552e-05,2.409575970284579e-14,0.1125
6.253343215884e-07,3.1353047935667178e-09,0.0837078150687968,0.0836980829494296,-3.059860260914248e-05,1.8468320134908817e-14,0.113
4.362929639928348e-07,1.4177015950078697e-09,0.0835144300644056,0.0835044976013952,-3.246432219489472e-05,1.526255962163315e-14,0.1135
6.820852311989478e-07,3.376596002802046e-09,0.0833266460076648,0.0833169399291376,-3.099413369324648e-05,1.1838159575880414e-14,0.114
4.826688928122325e-07,1.6878368008788058e-09,0.0831449471908176,0.0831350921605816,-2.9098881867403278e-05,1.0825120029425532e-14,0.1145
4.804256031887277e-07,2.0524848071135082e-09,0.082968396631464,0.0829586657541064,-2.9222190966428637e-05,8.386080187477302e-15,0.115
4.247838599896747e-07,2.225059997362777e-09,0.0827970514476832,0.0827874316219536,-3.008336411198336e-05,4.670319442593926e-15,0.1155
4.3086193039776344e-07,1.7529911966462919e-09,0.082630387811728,0.0826209558903544,-2.942771124709408e-05,3.455999456883005e-15,0.116
6.318898207874346e-07,3.5246552065881787e-09,0.082468286747728,0.0824590694869504,-3.0754007166632316e-05,1.6657597474772565e-15,0.1165
3.8050026880676047e-07,1.80469279797979e-09,0.08231083116112,0.0823014181106624,-3.055030297192216e-05,2.432797209126966e-16,0.117
4.6384349200456754e-07,1.466708796082905e-09,0.0821571414072456,0.0821479018408544,-3.0029664106759595e-05,-3.4968010339522446e-15,0.1175
6.537266224043714e-07,2.8076072022820142e-09,0.0820073505798984,0.0819981851348264,-3.0203808370397437e-05,-4.381520171095783e-15,0.118
4.406985407989783e-07,2.7683128012157e-09,0.0818613131265456,0.0818518616031168,-2.8852213610763437e-05,-5.280079826597457e-15,0.1185
5.314511703907732e-07,1.8842560012277687e-09,0.0817181447424672,0.0817086507694296,-2.68658545982052e-05,-7.448480783436677e-15,0.119
4.562425496013045e-07,1.8258903972112606e-09,0.0815779415344536,0.0815683156691728,-2.770109594812552e-05,-7.236880094751291e-15,0.1195
5.964927288076849e-07,2.660204792559462e-09,0.0814401767971984,0.0814305639117456,-2.777258545095e-05,-6.442320838579395e-15,0.12
4.768462296134146e-07,1.8205775914603706e-09,0.0813049619871112,0.0812950549557768,-2.9226154454400476e-05,-8.673200639673986e-15,0.1205
5.850359200004762e-07,2.580742411439907e-09,0.0811715707705736,0.0811615110953128,-2.884181649225696e-05,-9.623840962970538e-15,0.121
3.1387576639174686e-07,9.446695925507953e-10,0.0810399856032072,0.0810296263816616,-2.905494705834512e-05,-8.805039623848224e-15,0.1215
2.814588599964196e-07,8.546936075548572e-10,0.080909546041908,0.0808993358320552,-2.874566922370744e-05,-9.4607210520542e-15,0.122
4.5411336799250357e-07,2.0936231914792103e-09,0.0807804141631976,0.0807704766289744,-2.927201372436528e-05,-9.349759735963886e-15,0.1225
3.82820445593568e-07,1.8304407989333527e-09,0.080652831142052,0.080642851087028,-2.9591809823356237e-05,-7.54912015603175e-15,0.123
2.8647984880170174e-07,1.126967200115736e-09,0.0805265775677112,0.080516634441592,-2.7584573221859037e-05,-4.665999574562929e-15,0.1235
4.6167146638964596e-07,2.4707471901752598e-09,0.0804015422333648,0.0803918184366112,-2.655701258640024e-05,-2.237359603141087e-15,0.124
3.7664652478841543e-07,1.1677872002735512e-09,0.0802783112245248,0.0802684752221864,-2.767736540282936e-05,-2.6571999537771535e-15,0.1245
4.0911315120351066e-07,1.877748803669199e-09,0.0801567160854856,0.0801469194964208,-2.8503334147964962e-05,-1.5816798690010056e-15,0.125
3.09644961601907e-07,2.525127995589571e-09,0.0800370412623064,0.0800272673852688,-2.973653591704888e-05,-5.082319656270207e-15,0.1255
4.397784527931936e-07,1.919666717253854e-09,0.07991933248842632,0.07990966849414856,-2.8297906036873596e-05,-9.11032046243404e-15,0.126
7.373499236046355e-07,5.567034569442519e-09,0.07980401440263664,0.07979427264547832,-2.81831792022544e-05,-1.037320084701105e-14,0.1265
4.5940313632419905e-07,3.4539648086084895e-09,0.0796915330060132,0.07968108265363633,-2.468264572648728e-05,-1.1362000004581409e-14,0.127
4.127019923999553e-07,1.892780404633143e-09,0.07958110825246056,0.07957045819780352,-2.3486619584497516e-05,-1.3096720092426427e-14,0.1275
3.262785294444459e-07,2.7053055212666877e-09,0.07947302920636136,0.0794624009333756,-2.373004018756424e-05,-1.5240880660381123e-14,0.128
4.503190216831321e-07,1.8614530472582658e-09,0.0793670610585128,0.0793566436360516,-2.2821604690400715e-05,-1.6312880476228482e-14,0.1285
5.317806796023561e-07,3.4399463971768185e-09,0.0792636721262628,0.0792532955400076,-2.0829735761146e-05,-1.739888005262806e-14,0.129
3.076798568008021e-07,1.2891572809259344e-09,0.07916277708498552,0.07915229847520504,-2.2953526962319757e-05,-2.1517120360860578e-14,0.1295
2.3500293896971947e-07,6.815342457056062e-10,0.07906383833308447,0.07905362687382272,-2.085665713953296e-05,-2.3400960599069716e-14,0.13
2.934254526437696e-07,1.2028356782822769e-09,0.0789669875371596,0.07895722097728512,-2.096553807994952e-05,-2.674208036544841e-14,0.1305
3.620912915197616e-07,2.4190895259179612e-09,0.07887230548691183,0.0788628797205248,-2.194427944175344e-05,-3.099560030568691e-14,0.131
2.9265459616789613e-07,1.0301701713899547e-09,0.07877973142787552,0.07877044192283177,-2.021147952276744e-05,-3.603672027940267e-14,0.1315
2.8939793991766827e-07,1.594975998497894e-09,0.07868875993222713,0.07867971227360993,-1.9371341412846163e-05,-3.7598000206902e-14,0.132
3.067266260009527e-07,2.4480283217220844e-09,0.07859932919813216,0.07859052408408568,-1.904154224856248e-05,-4.4026880326674366e-14,0.1325
2.9542834807660956e-07,1.0741950384751675e-09,0.07851140740921848,0.0785026630611956,-1.953377079830536e-05,-4.720143953430497e-14,0.133
4.4685154976242814e-07,2.527311360189799e-09,0.0784244093592352,0.07841578740727176,-1.73744109706084e-05,-5.121552020101363e-14,0.1335
3.885849200885305e-07,2.153222475320682e-09,0.07833810437484871,0.07832934714243976,-2.04429561269748e-05,-5.5649520839455395e-14,0.134
3.1515721424235643e-07,1.863407761426572e-09,0.07825171552722336,0.07824288015998024,-2.143277973608952e-05,-5.710663943136497e-14,0.1345
5.135253755977898e-07,3.645341445368544e-09,0.07816452783648976,0.0781556480190828,-2.1893611127486956e-05,-5.83591199454156e-14,0.135
2.8569094542851836e-07,8.069366425056401e-10,0.07807600675947889,0.07806664683438912,-2.077068317429776e-05,-5.6166480293757745e-14,0.1355
4.686683096055688e-07,3.644902393795668e-09,0.0779844062776124,0.07797498316713623,-2.0441851781543678e-05,-5.482728054656723e-14,0.136
3.705036112078286e-07,2.0565315145271157e-09,0.07788894530967032,0.0778792005214876,-2.37074811082548e-05,-5.1305759703082314e-14,0.1365
2.7168441199543203e-07,2.55834831097701e-09,0.07778827401923616,0.07777829580628128,-2.4526506341519035e-05,-4.735752060142963e-14,0.137
2.552227555269182e-07,1.1958431189729168e-09,0.07768148400946816,0.0776713240867212,-2.306258816385128e-05,-4.2130800462377403e-14,0.1375
1.8016014008415127e-07,1.6350399228981516e-09,0.07756819104539128,0.07755788573988352,-2.24635017338384e-05,-3.572792086595396e-14,0.138
2.8802255096216367e-07,1.7974447902302515e-09,0.0774483930888708,0.07743806573226791,-2.230294985753432e-05,-2.9458640388169144e-14,0.1385
1.8320521336101514e-07,4.1446879261997083e-10,0.07732281441095055,0.07731232089047792,-2.0255267347189358e-05,-2.2852799839122306e-14,0.139
2.1033167704742617e-07,5.674410386014017e-10,0.0771918374309252,0.07718144381643488,-2.0278200890323363e-05,-1.8075359527820918e-14,0.1395
4.2018398192789075e-07,1.8177652855166926e-09,0.07705638622391103,0.07704610347852328,-1.9498910206180563e-05,-1.326847973940476e-14,0.14
1.951446043230165e-07,1.504794636120188e-09,0.07691729202143864,0.07690673338438904,-1.750543091950552e-05,-7.948079450452103e-15,0.1405
2.311920451886218e-07,1.7330068768917073e-09,0.07677419409828017,0.07676371522620128,-1.7934241934524797e-05,-2.0222403395928068e-15,0.141
3.200455796076307e-07,1.586084083515793e-09,0.07662776315687832,0.07661733437412656,-1.6357337446696717e-05,7.716480313882043e-15,0.1415
2.5785012343348956e-07,1.3804918319593185e-09,0.07647828312457648,0.0764677602992228,-1.668507909476392e-05,2.4466960033518725e-14,0.142
3.10582415119498e-07,1.878485436646038e-09,0.076325702615068,0.07631520998723512,-1.6668100371038402e-05,3.469487948348261e-14,0.1425
2.8197512959293736e-07,1.3692938310994052e-09,0.07617040599395744,0.07615989000656911,-1.5453330403114478e-05,4.433823947368968e-14,0.143
2.4363981143693536e-07,1.024349924327872e-09,0.07601283607585352,0.07600237344683784,-1.488916613680928e-05,5.049823914875153e-14,0.1435
3.6513334400467556e-07,1.79479305029151e-09,0.07585354588844168,0.07584322124959512,-1.4577909486133521e-05,5.316624046667207e-14,0.144
2.596544822347502e-07,8.127214318198739e-10,0.07569367543948864,0.07568323835221816,-1.661798494916696e-05,5.424176055144822e-14,0.1445
2.378637066341449e-07,2.544147045813183e-09,0.07553374700852128,0.07552347762675136,-1.6777303705875043e-05,5.18721604705159e-14,0.145
2.586697281647954e-07,4.902715178278783e-10,0.07537494276453416,0.07536484445118063,-1.6203281601319283e-05,4.927527942697862e-14,0.1455
2.1359325903802517e-07,1.075123920446508e-09,0.07521815550362176,0.07520827687744049,-1.4512136124251602e-05,4.703223962089324e-14,0.146
3.8221488823930727e-07,1.3664066406127162e-09,0.0750641167906564,0.075054516416726,-1.378832485193728e-05,4.4929759850207036e-14,0.1465
4.868267414470662e-07,3.4152094346984185e-09,0.07491388417772143,0.07490435619912256,-1.493473603539312e-05,4.4657440451730673e-14,0.147
3.2173789159262167e-07,9.884539159399353e-10,0.07476777649188064,0.07475803228067504,-1.387480619010784e-05,4.572080053151604e-14,0.1475
3.1257683136276526e-07,2.087920322746406e-09,0.07462566181236416,0.07461598432156072,-1.2549454637232561e-05,4.824479947213977e-14,0.148
3.330655839184349e-07,1.2978585706147072e-09,0.0744879616802948,0.07447840871207873,-1.361339726763592e-05,5.134303931715687e-14,0.1485
3.488804380807897e-07,1.558664725065384e-09,0.07435458559234064,0.07434510684679065,-1.2737450686895839e-05,5.364503939263472e-14,0.149
5.929899422330021e-07,3.176427273987592e-09,0.07422541693136192,0.07421605575766288,-1.311235792772608e-05,5.738336001303527e-14,0.1495
2.5047003816836e-07,1.834431773151124e-09,0.07410074776026455,0.07409100766009977,-1.036825956406272e-05,6.297263905263254e-14,0.15
3.134847183922096e-07,1.5903357658553219e-09,0.07397937738790553,0.07396973784681544,-9.286525926363519e-06,6.780384054509616e-14,0.1505
3.435168103166353e-07,1.61824752209494e-09,0.0738613364294064,0.07385183167145216,-8.256383645626879e-06,7.255352019858424e-14,0.151
3.527102453715347e-07,4.0350934399358e-09,0.0737464198075028,0.0737370103968656,-6.93133491089024e-06,7.380599901856896e-14,0.1515
4.4842328247862717e-07,2.267949356093979e-09,0.07363417376481848,0.07362474997103856,-7.3186658752391215e-06,7.368455990492111e-14,0.152
3.210491828775641e-07,2.644998081668959e-09,0.07352431327569985,0.0735147598531492,-6.527361454533519e-06,7.659543945013735e-14,0.1525
2.451623378474377e-07,1.4748892107618872e-09,0.07341617075426143,0.07340665694093856,-7.3737927726437595e-06,7.812544014496048e-14,0.153
3.298060105572098e-07,1.8681063224113004e-09,0.07330954516686072,0.07330025968931592,-6.476079922379121e-06,7.935879973725978e-14,0.1535
2.440563191957734e-07,7.252491246445558e-10,0.07320452384302097,0.07319534978767696,-6.567748154826562e-06,8.186895985359127e-14,0.154
2.30290232397512e-07,1.3614894489588636e-09,0.0731008048143324,0.07309185616059664,-6.708390682091522e-06,8.390552013219036e-14,0.1545
3.9286826560014365e-07,3.224011752012146e-09,0.07299846953508664,0.07298977992572352,-6.6818543163044815e-06,8.73281600434787e-14,0.155
4.6558466502977236e-07,3.881382326653693e-09,0.07289791884437664,0.07288916035392384,-3.6343021978e-06,8.826312009285568e-14,0.1555
4.819881279927163e-07,4.0009434376653275e-09,0.07279926225974465,0.0727902324208488,-2.12007600067016e-06,8.993719939794087e-14,0.156
4.6955451135644033e-07,3.1717636017614126e-09,0.07270269296076456,0.07269319652257576,1.5189544110567928e-07,8.879399968661321e-14,0.1565
1.622122081657018e-07,2.984571201292141e-10,0.072608054138266,0.072598185615674,-1.5919986580885609e-06,8.792832015605805e-14,0.157
3.298290554287764e-07,2.9294117687150845e-09,0.0725150511356372,0.07250549591919128,-1.2436565593270404e-06,8.714079974367784e-14,0.1575
3.0933936408239493e-07,4.857089591636665e-10,0.07242455868408648,0.07241500841635136,-8.311832431595201e-07,8.629423944080811e-14,0.158
2.668489810370156e-07,2.1327202504028975e-09,0.072336310724016,0.07232686911643713,3.417720334835994e-07,8.757623905307054e-14,0.1585
4.0924579408629924e-07,2.351432479286153e-09,0.07225020217503768,0.07224087881202944,1.1644759555754002e-06,8.928144004270375e-14,0.159
1.665533387179563e-07,9.643384007995692e-10,0.07216648920549792,0.07215703425782208,3.654491701442648e-06,9.336327995706096e-14,0.1595
1.6503502960063532e-07,3.7087768967047907e-10,0.07208453483173512,0.07207530857209649,3.346653299874248e-06,9.941224038900135e-14,0.16
3.5522296704115774e-07,3.738519591123257e-09,0.07200449282450463,0.07199555720105671,3.641281278652248e-06,1.0318351906137956e-13,0.1605
3.340970060744519e-07,1.9511090382229312e-09,0.07192655153176208,0.07191744404017096,4.52821006066564e-06,1.0505007982746471e-13,0.161
1.9636732560834869e-07,5.887755977207476e-10,0.07185025859431832,0.07184093969004392,5.777381741762103e-06,1.1018135968215211e-13,0.1615
1.4504098895529172e-07,3.9393305284463054e-10,0.0717751320886268,0.0717658612323216,6.310084571128992e-06,1.1855840033401632e-13,0.162
2.0034034894922392e-07,1.0960584106989302e-09,0.07170116584383857,0.07169205164462313,6.4785270919701916e-06,1.2550592042145838e-13,0.1625
1.9427516032011205e-07,1.0736595917881786e-09,0.071628296993556,0.07161925818486135,7.126381148872967e-06,1.3266687925908138e-13,0.163
2.2983923136932205e-07,1.1565387258993809e-09,0.07155637188017568,0.07154734160910296,6.227392839923488e-06,1.3800112006639217e-13,0.1635
2.550402084799952e-07,2.599048240514712e-09,0.07148527388748656,0.07147612999570768,7.644414014846496e-06,1.430630397811607e-13,0.164
2.3302763216270783e-07,1.962087922691147e-09,0.07141500575672,0.0714056518580508,8.084183781128112e-06,1.4855695985155608e-13,0.1645
2.298494185676292e-07,8.621100777705948e-10,0.07134526486209872,0.07133574336898112,9.00808848695909e-06,1.5767463933623587e-13,0.165
4.054752282406371e-07,2.9300961656986146e-09,0.07127610954740551,0.0712664847783452,9.935956867286327e-06,1.6939439895268318e-13,0.1655
2.5841696495165767e-07,3.529818951020225e-09,0.07120794752772897,0.07119784966985904,1.221167394081659e-05,1.7746783927932892e-13,0.166
2.1993306743850471e-07,1.281057038227118e-09,0.07114033927614136,0.0711299667034408,1.3190120403302064e-05,1.8707647938902804e-13,0.1665
2.008127604757881e-07,5.078936854419069e-10,0.07107344903015768,0.07106305105150544,1.2167047320823464e-05,1.9090327937703287e-13,0.167
1.8931146417155986e-07,8.388618272237025e-10,0.07100752354662895,0.0709972561105792,1.104288694815007e-05,1.93494959638274e-13,0.1675
2.5082986553071063e-07,2.075221203212685e-09,0.07094270133909927,0.07093260329305416,1.1384279128229336e-05,1.9672328002706685e-13,0.168
2.2803203775234593e-07,1.6118946316590055e-09,0.07087918994948784,0.07086916015011312,1.108247014067935e-05,1.9762880059932906e-13,0.1685
1.5082965064416864e-07,3.628014416667824e-10,0.07081706295674832,0.07080709822959048,1.1221370911888927e-05,1.9977287985212082e-13,0.169
1.7489186944497082e-07,7.810740804137239e-10,0.07075621414751608,0.07074653387576647,1.1077838889508592e-05,2.0111559986824012e-13,0.1695
3.0746483536958635e-07,2.116023439802106e-09,0.07069685309870263,0.07068743423543863,1.1104643306708304e-05,2.0325448003280164e-13,0.17
1.8200709007987204e-07,5.923597584667206e-10,0.07063915210630736,0.07062972089346968,1.2429363298316768e-05,2.059120797861299e-13,0.1705
2.3107541495537287e-07,1.3245585600563103e-09,0.0705827402874828,0.07057352033244624,1.157789030075068e-05,2.0937464036022233e-13,0.171
2.3174221727706446e-07,1.8247948846417117e-09,0.070527907054288,0.070518776729296,1.136699139954672e-05,2.134546405190181e-13,0.1715
1.8888131303462785e-07,1.041128072643005e-09,0.07047462618755648,0.0704655657826776,1.1176441578260392e-05,2.171930390664498e-13,0.172
2.9813301025138905e-07,1.959668080586674e-09,0.07042274020412063,0.0704138733263304,1.1830261257536e-05,2.2475984018822254e-13,0.1725
1.5223257775198729e-07,6.187295953363758e-10,0.07037237041072336,0.07036347528149375,1.2591856093086768e-05,2.318670395387492e-13,0.173
2.694190737589919e-07,2.0261949618127773e-09,0.07032318993273784,0.07031452033116992,1.285544596247656e-05,2.37327920242004e-13,0.1735
1.1790617152063199e-07,1.0193467181451865e-09,0.07027552816066313,0.07026685743388672,1.45313670345524e-05,2.418451994657539e-13,0.174
1.473168350363263e-07,3.017083111123142e-10,0.07022890694913368,0.07022049146750992,1.4217780023425143e-05,2.4700079933042286e-13,0.1745
2.470054899228469e-07,1.0966941521584062e-09,0.07018356630374575,0.07017543629910047,1.354946216755624e-05,2.51191840426406e-13,0.175
1.1029939959994461e-07,6.255399948029705e-10,0.07013958133611312,0.07013158799527967,1.2893670107053536e-05,2.5481391932732304e-13,0.1755
1.5088635711701937e-07,3.94219115684713e-10,0.0700965803185552,0.07008888991866472,1.2814624031156921e-05,2.585991198332223e-13,0.176
1.8360400336203675e-07,1.4698475908625497e-09,0.07005474804824832,0.0700473226093932,1.2781566604959464e-05,2.612081591876845e-13,0.1765
1.4807494591595471e-07,9.245531285007047e-10,0.0700141322176664,0.07000686704633392,1.309753551205364e-05,2.650176000824683e-13,0.177
2.0194682129326402e-07,7.433505616605274e-10,0.06997456586567671,0.06996746909025808,1.2577729774768544e-05,2.7066935966038683e-13,0.1775
1.912329342518282e-07,7.369284071856441e-10,0.06993607324150151,0.0699290954571968,1.2266672079032103e-05,2.742602389497247e-13,0.178
2.0903332415000975e-07,1.1404196059716654e-09,0.06989860500604313,0.06989169475739816,1.2650745295281976e-05,2.769125599937257e-13,0.1785
1.1983624120803782e-07,6.978980865435247e-10,0.06986194622574016,0.06985510161310504,1.149243708498852e-05,2.7813207906766686e-13,0.179
1.2765668336300884e-07,9.734755224144465e-10,0.06982603231285568,0.06981937625441016,1.1583726028408728e-05,2.800281589319638e-13,0.1795
1.4056648840743424e-07,2.753210437411724e-10,0.06979098746313968,0.06978448965901136,1.1662962126643495e-05,2.813812805126754e-13,0.18
9.390175999268724e-08,2.28457919249081e-10,0.0697567959530416,0.06975049512875568,1.2132258854967168e-05,2.8243767967570024e-13,0.1805
1.5223736152258915e-07,5.607373593230491e-10,0.06972338830498775,0.06971732520322296,1.2340567559778687e-05,2.8401975934425235e-13,0.181
2.215684472006707e-07,2.2817311096101633e-09,0.069690835616332,0.06968491465638887,1.1701553326561455e-05,2.852201591905081e-13,0.1815
2.5626445823712096e-07,4.699239192218485e-10,0.06965916890714673,0.0696531547176616,1.2595583330012119e-05,2.855792791372873e-13,0.182
1.8277227169238852e-07,1.8948226460091533e-09,0.06962827067440255,0.06962214262190472,1.1863914736900343e-05,2.843527991465856e-13,0.1825
1.9307062847084833e-07,5.153052012873971e-10,0.06959796004932137,0.06959177745845913,1.2918855120950824e-05,2.8404928013653005e-13,0.183
9.306583079182751e-08,1.2328168069730694e-09,0.06956833822680585,0.06956215887072129,1.3122620110207496e-05,2.827672805242676e-13,0.1835
1.86468031196374e-07,4.892914406973148e-10,0.06953918767788313,0.0695331554798984,1.328629353863604e-05,2.8117136033735737e-13,0.184
1.902857526409063e-07,9.74378480678162e-10,0.06951073822032072,0.06950476156700489,1.3319192935835625e-05,2.79460878944331e-13,0.1845
2.3679649624464005e-07,1.5010780812785285e-09,0.06948292631311344,0.06947696306657648,1.4272450096060744e-05,2.781390399844274e-13,0.185
1.4136103015927048e-07,9.011815182979888e-10,0.06945571062357368,0.06944968682897808,1.3242183778447863e-05,2.756098402615075e-13,0.1855
1.868702980134529e-07,1.3381562385950119e-09,0.06942897043546983,0.06942305097296256,1.3921424921293096e-05,2.7445103989735733e-13,0.186
8.737124504443194e-08,1.6628672050433835e-10,0.06940287099264655,0.0693969691724612,1.4725787234833456e-05,2.726850405768361e-13,0.1865
1.0867312312534683e-07,3.1325743388155303e-10,0.06937714411312192,0.06937144370346048,1.4900363906705527e-05,2.7293487972089234e-13,0.187
1.6527129678700625e-07,7.220380821015837e-10,0.06935192580004489,0.06934641070763632,1.4602913659437441e-05,2.704177603818662e-13,0.1875
8.474004647984756e-08,2.9090527209341133e-10,0.06932735471031008,0.06932191614556991,1.3685494779666704e-05,2.680551195236285e-13,0.188
1.125937552776124e-07,8.960501646226859e-10,0.06930310183821432,0.06929783981922057,1.3691534904464599e-05,2.654235202936492e-13,0.1885
1.045101215291222e-07,5.320607288084034e-10,0.06927939462834495,0.06927424842241944,1.4081769019522952e-05,2.6448159932751167e-13,0.189
1.8445304471315094e-07,1.4240373602536494e-09,0.0692561128624516,0.06925111310469256,1.3857006637424473e-05,2.6220559977538273e-13,0.1895
1.5043182367835417e-07,9.075592083407358e-10,0.06923338185928568,0.06922839198297256,1.3423167795772751e-05,2.590831195414811e-13,0.19
1.3964783632247624e-07,4.3292391893601234e-10,0.06921104812132416,0.06920606414110392,1.3160254431000903e-05,2.5817239988098865e-13,0.1905
1.9223718727978678e-07,1.1170294411666504e-09,0.06918904612909008,0.06918413652853016,1.2641339314515145e-05,2.5588600045833333e-13,0.191
1.782299451219549e-07,9.007017631734726e-10,0.0691674850353528,0.06916254086078329,1.2757897637047112e-05,2.5095591972773904e-13,0.1915
8.99280786365031e-08,2.3765864276548143e-10,0.06914624648423008,0.0691412736200324,1.3300174853931184e-05,2.4639879946228207e-13,0.192
9.904051911924228e-08,7.773349602890889e-10,0.06912522234498304,0.06912038846941256,1.340986857207475e-05,2.4202903949662596e-13,0.1925
1.3500655400566774e-07,3.468088038971473e-10,0.06910453887420848,0.0690998430698376,1.335273665749184e-05,2.370364799217763e-13,0.193
1.9306700775600927e-07,5.703733596540417e-10,0.0690842477201576,0.06907963944308688,1.2820691592127936e-05,2.326684800905846e-13,0.1935
7.80645621617504e-08,1.950240802184311e-10,0.06906436217933336,0.06905976477656456,1.1949155915365056e-05,2.2679640046682163e-13,0.194
2.3614137352467868e-07,1.4702512679543034e-09,0.06904464462227496,0.06904021602936727,1.1687854540723136e-05,2.2134767976855763e-13,0.1945
1.6265318551755836e-07,9.528416111681537e-10,0.06902546468786408,0.06902090695937609,1.1560563409160767e-05,2.154929592380157e-13,0.195
1.4774079015733577e-07,5.99099991838159e-10,0.06900647367685696,0.06900190892979272,1.0629740030101705e-05,2.1180839979877738e-13,0.1955
8.400984535805733e-08,2.7555287218650193e-10,0.06898773941454424,0.06898320453126264,1.0223303386007889e-05,2.10946240537151e-13,0.196
1.9968389319835467e-07,1.1178753617224757e-09,0.06896924975610624,0.0689648366578976,1.0168790627731744e-05,2.1092895937096113e-13,0.1965
1.1798679375174537e-07,2.1599111388326264e-10,0.0689511495585976,0.06894667102939216,8.90457255151759e-06,2.1001992022383602e-13,0.197
8.552864232125312e-08,3.653145563831117e-10,0.06893316929529336,0.06892877428154807,8.906160461361135e-06,2.100320802288268e-13,0.1975
8.571109927357767e-08,1.7662360463077675e-10,0.06891544116547632,0.06891118477697888,8.401795179646407e-06,2.102055203891725e-13,0.198
1.1307852207376179e-07,4.91505683375415e-10,0.06889791873436545,0.06889380087326112,8.231120949543378e-06,2.1146672026038215e-13,0.1985
8.670902104657152e-08,1.996947190940901e-10,0.06888077424839552,0.0688767246834424,7.904432861194783e-06,2.1183095967429455e-13,0.199
4.399350753137021e-08,9.803984013512235e-11,0.06886381923254303,0.06885989235503152,7.788192874947232e-06,2.158399191798041e-13,0.1995
1.0877155871835686e-07,3.837317685828623e-10,0.06884700831326585,0.06884332268756704,7.864364833947984e-06,2.1870224002022015e-13,0.2
1.4884699783834776e-07,1.2516215980307166e-09,0.06883054627627648,0.06882691780291904,7.284874074323528e-06,2.2018544045064158e-13,0.2005
7.700861200110598e-08,1.4248092844448834e-09,0.06881432691714552,0.06881062347643432,8.13026934264439e-06,2.217657599847293e-13,0.201
2.1167393864096606e-07,1.475509367465655e-09,0.06879821364399127,0.06879454994781808,8.198946418288842e-06,2.2374855908216616e-13,0.2015
1.6755135383295094e-07,8.675454382656156e-10,0.06878253208146896,0.06877866079430583,8.629963334807764e-06,2.283125589492207e-13,0.202
1.6116178185032748e-07,1.2399260784778932e-09,0.06876695072288944,0.0687629465976984,9.567712951455499e-06,2.3500512042547335e-13,0.2025
9.266208576830248e-08,1.4173878737366863e-10,0.06875150194321224,0.06874738216074663,7.935107601168568e-06,2.4092231980027065e-13,0.203
1.217230299194183e-07,9.154618313411689e-10,0.06873610389402272,0.06873200356474696,8.325174163886862e-06,2.477692801362147e-13,0.2035
1.259042449602843e-07,3.442848783841157e-10,0.06872088261515,0.06871682041363056,7.594826268453048e-06,2.549249602645104e-13,0.204
8.376962000455901e-08,5.226037658179195e-10,0.06870588216064304,0.06870185144504289,7.3672024168626554e-06,2.6205295935608983e-13,0.2045
1.556303242389312e-07,5.417987170019956e-10,0.06869097534900497,0.06868705299466288,6.909636935949976e-06,2.696163198300308e-13,0.205
1.3272094152860792e-07,6.74094641217593e-10,0.06867634162687088,0.06867236420006433,5.884042598712584e-06,2.7723008045839933e-13,0.2055
4.161159353199828e-08,3.30036956097679e-10,0.06866187445487255,0.06865788822911384,7.1966041412696635e-06,2.939336802925373e-13,0.206
1.282789880013846e-07,4.966110439541538e-10,0.068647387114878,0.06864355405257816,7.045261057721663e-06,3.0731192025531314e-13,0.2065
8.089068079253359e-08,4.686283167076866e-10,0.06863312879685712,0.06862934341868096,6.172926419589504e-06,3.1329152054733467e-13,0.207
3.45334969648059e-08,6.691464049524143e-11,0.06861893530696528,0.0686152474870648,5.844512792851648e-06,3.199319996617265e-13,0.2075
1.5765427854863567e-07,2.302490323402573e-09,0.0686048235951136,0.0686013146524868,5.759264622174567e-06,3.254345594681839e-13,0.208
1.6865335192295383e-07,6.64209839906782e-10,0.06859102267903223,0.06858740939941713,5.191252759846344e-06,3.288848804161885e-13,0.2085
4.2318369752880614e-08,3.073176851886572e-10,0.06857742370055128,0.06857366555834617,5.190229573699424e-06,3.344932803775371e-13,0.209
1.1282794089295667e-07,8.707396748075524e-10,0.06856374438561327,0.06856009506489816,5.226306674173127e-06,3.389619195813239e-13,0.2095
2.1527048112146563e-07,2.091502165901815e-09,0.06855029980963456,0.068546625482094,6.794473197841648e-06,3.431651189882319e-13,0.21
9.018803376337203e-08,8.665880513181179e-11,0.06853710771745287,0.06853320074528137,8.697202008936264e-06,3.4774655926367044e-13,0.2105
3.105245111045818e-08,6.551093556517174e-10,0.06852389574536528,0.0685199995955156,7.934486262257687e-06,3.5329424051522805e-13,0.211
1.2183443375002323e-07,6.51111525806769e-10,0.068510725596526,0.06850691676205328,7.860204285181367e-06,3.584983990846972e-13,0.2115
8.923598567023294e-08,6.276674457961207e-10,0.06849768892363536,0.06849393665671856,7.1140255119635354e-06,3.6287335983264946e-13,0.212
1.0891642991672779e-07,5.68431524072821e-10,0.06848468075034728,0.06848100949254177,6.607815645161703e-06,3.6530544045190304e-13,0.2125
1.0338362488315767e-07,4.5445368301866296e-10,0.06847185573273136,0.06846824300880072,7.663734316803736e-06,3.697463189978765e-13,0.213
1.2027956031168685e-07,6.621112824678477e-10,0.068459133576084,0.0684555430900244,7.932330342911864e-06,3.736043202915264e-13,0.2135
1.2691853999713398e-07,3.598227132917131e-10,0.06844652464234097,0.06844291381518224,7.026559108482416e-06,3.7694023927560896e-13,0.214
1.0967988288423935e-07,6.23706392088863e-10,0.0684340495928952,0.06843040390592144,5.856392763567152e-06,3.8048255986014665e-13,0.2145
6.973650448771629e-08,1.9756016267358234e-10,0.06842161878845487,0.06841797074927296,6.171189339824752e-06,3.846146389926714e-13,0.215
8.53221464730547e-08,1.5222631488676086e-10,0.06840921514265152,0.06840562820809168,6.339889403836768e-06,3.917061597633444e-13,0.2155
1.6773690256211005e-07,2.67467414882816e-09,0.06839689776585392,0.06839342321551072,6.092801863070367e-06,3.9705783928497326e-13,0.216
6.395382112778236e-08,1.6472943842327226e-10,0.0683848203684328,0.06838118220815112,8.209858155786782e-06,4.0256728038709413e-13,0.2165
8.734975864843619e-08,4.2102815678290995e-10,0.06837264477463544,0.0683690784085956,8.2000877659233e-06,4.085399197623551e-13,0.217
7.859790135400502e-08,4.864377511903939e-10,0.06836054651534576,0.06835707966376448,7.72917413692204e-06,4.142923204069346e-13,0.2175
6.266666040255497e-08,3.2146448003533834e-10,0.06834857262850488,0.06834518991300104,7.5294926572444635e-06,4.2184527931628333e-13,0.218
1.2034933784266233e-07,2.2203870686521299e-10,0.068336608188972,0.068333333604528,7.4408894573199036e-06,4.261352792714942e-13,0.2185
7.701815055161099e-08,2.0355447882813849e-10,0.06832478503546088,0.0683215251360892,6.835051856172735e-06,4.278872805255291e-13,0.219
1.2156799959750497e-07,1.0191434363093776e-09,0.06831297735149208,0.06830980004755824,6.578816090619256e-06,4.298648805347357e-13,0.2195
1.1251781335819278e-07,3.506078344317487e-10,0.06830133517533704,0.06829811851515248,6.678859205293687e-06,4.315232795659013e-13,0.22
7.31659342417812e-08,2.0907807429804137e-10,0.06828973295431336,0.06828653028882792,7.141990955309992e-06,4.330099189500886e-13,0.2205
1.1893722175193577e-07,1.3505412760350666e-09,0.06827820995409264,0.06827504806184512,7.329453626258872e-06,4.339553601851549e-13,0.221
4.883062287852624e-08,1.1565703950111583e-10,0.06826676006755328,0.0682635468092744,6.36637591715964e-06,4.405056794185751e-13,0.2215
1.3404975439390565e-07,2.5064487985115846e-10,0.06825527334032729,0.06825213697328456,6.393296560851328e-06,4.4722775999303955e-13,0.222
8.212569840848616e-08,7.472874402614238e-10,0.06824395698894752,0.06824077998749103,6.364402348250647e-06,4.535507999579207e-13,0.2225
3.444495087767674e-08,5.964936045099734e-10,0.0682325951967124,0.06822948055700392,6.592975048708576e-06,4.586440005994313e-13,0.223
1.0181245879703482e-07,8.110440791186946e-10,0.06822131007490856,0.0682182923822952,6.689393714173496e-06,4.616086396317439e-13,0.2235
1.415997589598872e-07,9.338229495226003e-10,0.0682101471339784,0.06820710894944935,7.4542695157023356e-06,4.658187999554125e-13,0.224
9.449452023635452e-08,4.5242223856156727e-10,0.0681991130450432,0.0681959556059472,7.9437322479882e-06,4.727437601673374e-13,0.2245
1.321184555230781e-07,1.058494084049677e-09,0.06818805329720576,0.06818490050845193,7.570219150384175e-06,4.792836795302312e-13,0.225
1.013138339195363e-07,1.079635908451948e-09,0.0681770856665932,0.06817386375262303,8.988485833016308e-06,4.857299204372905e-13,0.2255
1.3023443599935458e-07,6.801386398525011e-10,0.0681661600251576,0.06816287884026304,8.250091353698913e-06,4.895636796479899e-13,0.226
8.209200264008842e-08,2.471353538480159e-10,0.06815524410129832,0.06815191158301888,7.951687714043223e-06,4.935136805781729e-13,0.2265
9.359241023854104e-08,9.046643989485403e-10,0.06814432202150704,0.06814101601517808,8.438094586902473e-06,4.988912793079878e-13,0.227
7.555844055984196e-08,4.78150088967233e-10,0.06813346996406495,0.06813017504526073,7.4753290397106795e-06,5.035594405106321e-13,0.2275
7.326987432054732e-08,1.6084927834114637e-10,0.06812263324097471,0.06811937448930631,6.737459490348688e-06,5.087184793290669e-13,0.228
1.3278826799245635e-07,2.7160081128574376e-10,0.06811180012465153,0.0681086067223912,6.239620739614544e-06,5.138636793232095e-13,0.2285
1.2296100328212933e-07,8.796090383844657e-10,0.0681010925363476,0.0680978932888984,6.773544389551072e-06,5.211842394968859e-13,0.229
9.207293696911201e-08,7.766448040236185e-10,0.06809049645652496,0.0680872082351992,6.844421127285151e-06,5.288863998717617e-13,0.2295
2.9858168076879466e-08,7.60317642178876e-11,0.06807986736706552,0.06807658789510472,6.873816791366864e-06,5.357559200832229e-13,0.23
7.675556903952163e-08,5.187267976269894e-10,0.06806919368888736,0.06806602919451352,6.727025546825272e-06,5.413954400350536e-13,0.2305
5.7873476247416455e-08,6.977247946071685e-11,0.06805858714572575,0.06805546949583272,7.292939557878864e-06,5.475971205073839e-13,0.231
1.2193106127544873e-07,6.724524825862943e-10,0.06804800963313992,0.06804499042546856,7.375311261517424e-06,5.481348797027391e-13,0.2315
9.508370839295122e-08,4.694791916337593e-10,0.06803758935333792,0.06803451692060968,5.959331321607552e-06,5.492295190152006e-13,0.232
6.438545120668326e-08,1.918136066647591e-10,0.0680271633179768,0.06802408319117809,5.387305618061592e-06,5.50865359864915e-13,0.2325
5.225537888509102e-08,1.4206665011062825e-10,0.06801670252578183,0.06801367814462848,5.506028509461448e-06,5.517153591215506e-13,0.233
6.37308327222641e-08,8.800615791670907e-11,0.0680062588426088,0.06800331768365887,5.562139404332872e-06,5.522184001304636e-13,0.2335
7.269039176138747e-08,1.2081183276002605e-10,0.06799584738158176,0.06799300246214655,5.672048115994224e-06,5.536720797686074e-13,0.234
7.164688047012202e-08,3.5228847616863845e-10,0.0679855456092252,0.0679827205218596,6.226935327728688e-06,5.562291197704376e-13,0.2345
1.3753021006757127e-07,8.010744845243778e-10,0.0679752562703932,0.06797245136429313,6.012370605839528e-06,5.60508640234025e-13,0.235
7.228081808086095e-08,2.1848065023810648e-10,0.06796516269267217,0.06796221954455064,7.5497716031402396e-06,5.638272001248865e-13,0.2355
7.370077727275604e-08,5.365696775783135e-10,0.06795491775830424,0.0679519720306688,7.4355271049574075e-06,5.66817839680548e-13,0.236
7.305771944354778e-08,4.04041675117206e-10,0.06794468457763991,0.06794174033187696,8.18246744634315e-06,5.705457604304222e-13,0.2365
5.6136058315670034e-08,3.840867901505618e-10,0.06793448943478984,0.0679315485232208,8.68826937198323e-06,5.759893599674871e-13,0.237
1.1766374129196233e-07,1.4324016833766606e-09,0.0679242866689864,0.06792139551821,8.193078031748244e-06,5.817451199447354e-13,0.2375
1.430591759915556e-07,2.8083887992913503e-10,0.06791419810193616,0.06791121226507849,9.145150485333287e-06,5.864306402406008e-13,0.238
9.279801839456869e-08,5.547312054154929e-10,0.06790413733539977,0.06790106302570352,8.693138817661506e-06,5.914821600848429e-13,0.2385
1.221698148062833e-07,1.3799781595214e-09,0.06789400118329704,0.06789092907049256,8.491131882187248e-06,5.918464791198523e-13,0.239
1.0998691951646933e-07,7.927625639281288e-10,0.06788399455769872,0.06788083479780728,7.309703582585463e-06,5.962700002666707e-13,0.2395
2.176013311205871e-07,5.354629517562159e-10,0.06787396564608256,0.06787077634450656,7.890720070725672e-06,5.957946402944739e-13,0.24
6.271045679961951e-08,8.985647920178863e-10,0.06786411885491232,0.06786075470153,7.448204463424224e-06,5.987592793267865e-13,0.2405
7.685294513282148e-08,3.1497103536448634e-10,0.06785403166602871,0.06785068382415552,7.425189091477416e-06,6.001904804045759e-13,0.241
1.1573829721001072e-07,7.219851244633091e-10,0.06784398414913231,0.06784067071090752,7.284004576245824e-06,6.020604801244269e-13,0.2415
1.3587021792382803e-07,7.39200950450325e-10,0.06783399146934656,0.06783065922779775,6.714407753988664e-06,6.03096159167496e-13,0.242
1.2777076008330113e-07,6.907410338152786e-10,0.06782403998042431,0.06782064960511576,6.6891758214800234e-06,6.026173602415334e-13,0.2425
2.0551357116094238e-08,8.453920896656086e-11,0.06781410039844024,0.06781067908907593,5.801504001066727e-06,5.995173602620519e-13,0.243
7.06833910429916e-08,4.313361473551325e-10,0.06780409333087888,0.06780077722525615,5.714818878446791e-06,5.965475204474432e-13,0.2435
1.2458970480300202e-08,8.931112793764129e-11,0.06779412720877329,0.06779088751202368,5.530193711757248e-06,5.941640002270557e-13,0.244
1.0047451992623024e-07,8.586837629831479e-10,0.06778410019787576,0.0677809985020112,5.510162859412384e-06,5.916695203846438e-13,0.2445
1.261282728814983e-07,1.1382276787763601e-09,0.06777419789705424,0.06777110826367448,6.145631680294368e-06,5.895548806089668e-13,0.245
1.171165224800319e-07,8.909223220276985e-10,0.0677643212681504,0.06776117901177832,5.302748543875312e-06,5.894368804490848e-13,0.2455
9.42188814467837e-08,3.8359992959868805e-10,0.06775445216227824,0.06775127330661312,6.130307676450736e-06,5.874055192587159e-13,0.246
8.120046496307154e-08,2.4014391863946827e-10,0.06774460581649464,0.06774138589820376,5.558788959255248e-06,5.832040799862723e-13,0.2465
5.9012343123221456e-08,7.858633604973519e-10,0.06773474852688632,0.06773153666024392,5.854775732304784e-06,5.819238405084743e-13,0.247
3.5232362236015113e-08,9.205640416620753e-11,0.06772486442358584,0.06772167188746,6.414785255065983e-06,5.78155999095796e-13,0.2475
1.2540951399575562e-07,5.266301561501763e-10,0.06771498049972256,0.0677118701659984,6.460441211449544e-06,5.782808805513415e-13,0.248
1.9515804791647717e-08,9.412455537205489e-11,0.06770516917491624,0.06770203669066303,5.887232592795704e-06,5.775384798899956e-13,0.2485
1.7750539121896836e-08,3.4341408883253877e-10,0.06769525666054448,0.06769223551844376,5.97095893814904e-06,5.780171991948612e-13,0.249
1.2584226999345915e-07,1.6616720499573745e-10,0.06768540435810153,0.06768246138525104,5.9837556997577435e-06,5.797936000799747e-13,0.2495
1.0438425952774555e-07,1.211052480520891e-09,0.06767567669985328,0.06767270513719272,6.697311870071816e-06,5.801648004106477e-13,0.25
1.1442675600104035e-07,7.85999834662654e-10,0.0676659312788352,0.06766289795168168,5.8516607697876954e-06,5.806852005127818e-13,0.2505
1.3878190367744292e-07,8.96383842152737e-10,0.0676562141014348,0.06765308692364544,5.539006058174072e-06,5.810009591489251e-13,0.251
6.92921901662702e-08,2.0298895897497005e-10,0.06764654369510416,0.06764329036509736,4.088092286705792e-06,5.772296804765469e-13,0.2515
1.255315859177708e-07,6.369174493370267e-10,0.06763673411415064,0.06763349659824992,4.170477633902864e-06,5.731114401683144e-13,0.252
7.371147167645198e-08,7.673033597388468e-10,0.06762707024282208,0.06762375172256176,5.324118253054599e-06,5.722960794770238e-13,0.2525
6.066024728357267e-08,1.317318337745732e-10,0.06761728137999871,0.06761398586316568,5.336431535236672e-06,5.694997594438578e-13,0.253
4.90942069636402e-08,1.3484414973508052e-10,0.06760743183027912,0.06760422380482951,5.320094245174224e-06,5.679696791279377e-13,0.2535
1.8595852656344558e-07,2.594660958310513e-09,0.06759760603878431,0.06759449039495376,5.367047541158111e-06,5.643649593202417e-13,0.254
1.3683874870717982e-07,9.104088039002534e-10,0.06758796896100289,0.06758464117649104,4.196518618438264e-06,5.589699998031399e-13,0.2545
4.0625233274638184e-08,1.239891939119886e-10,0.06757828215718248,0.06757483853667304,4.211458006002096e-06,5.531516796664733e-13,0.255
1.288717028091746e-07,8.481643998248245e-10,0.06756844621598967,0.06756507462712535,4.2072935139349355e-06,5.481487202210972e-13,0.2555
7.386537391462777e-08,3.0755520352698795e-10,0.06755870424194264,0.06755530658314209,4.84107669342136e-06,5.423131206123066e-13,0.256
7.946435232053517e-08,1.3811658344797806e-09,0.0675490043914112,0.06754563443166256,4.330301007459272e-06,5.342501597772843e-13,0.2565
1.9677070352275283e-07,1.0119072663128392e-09,0.0675392675001572,0.06753587104716775,4.177029563609976e-06,5.285359992821415e-13,0.257
1.1407539064756111e-07,8.336299983646711e-10,0.0675296541277816,0.06752609753716383,4.985450260661528e-06,5.222736001000202e-13,0.2575
1.2243314408133532e-07,9.224429692311631e-10,0.06751990384497872,0.06751631857574553,4.920677309866872e-06,5.165143198538431e-13,0.258
1.0863679671124782e-07,4.857164115357193e-10,0.06751018536789592,0.06750652950569457,4.878537672403384e-06,5.103387195259587e-13,0.2585
1.5926073519689776e-07,1.2960762324487618e-09,0.06750044138853736,0.06749676268506952,4.081584539080288e-06,5.030355201395692e-13,0.259
8.497380656058429e-08,5.525216673074596e-10,0.06749077845145336,0.067486963131736,4.540863052682624e-06,4.971201605203333e-13,0.2595
9.943045016502783e-08,5.971423217010496e-10,0.06748099588359407,0.06747719503862032,4.989850489027232e-06,4.884360805894848e-13,0.26
1.1021557944079774e-07,9.71621200163142e-10,0.06747127608180792,0.0674675047715988,5.596835076040064e-06,4.832319203259498e-13,0.2605
1.1036369047812133e-07,2.0817288171048887e-10,0.067461542098486,0.06745776422258712,5.472526653671912e-06,4.799428795333001e-13,0.261
1.2386230816008315e-07,4.911404893892524e-10,0.0674517988498968,0.06744801236062944,4.8117170317299515e-06,4.786106390088042e-13,0.2615
3.8755186559935595e-08,7.089288878159294e-11,0.06744210136599273,0.06743825636477913,5.094956801330192e-06,4.771188005363866e-13,0.262
5.982590350894768e-08,7.047072786425801e-10,0.06743225395401305,0.06742851024542872,5.114818259148872e-06,4.764596005333178e-13,0.2625
9.425930752593459e-08,9.359443220446906e-10,0.06742246855473304,0.06741875664472664,5.705288930582952e-06,4.757656789556751e-13,0.263
1.045463226406751e-07,8.253833727600579e-10,0.0674126985546256,0.06740897823064489,6.708046581691424e-06,4.752313604081517e-13,0.2635
5.7184100482610134e-08,6.950823250306826e-10,0.06740293387259064,0.067399208297984,5.667748044488752e-06,4.747352803159991e-13,0.264
1.3301865360582088e-07,8.362571191078416e-10,0.06739309697494224,0.06738942851578585,5.4218250846349675e-06,4.738366393453345e-13,0.2645
7.140771551839009e-08,8.19452006250998e-11,0.0673833653940732,0.06737962188108056,6.391348310587087e-06,4.697461596949153e-13,0.265
5.319424367655756e-08,1.3935444881374437e-09,0.06737353429060416,0.0673698400213024,6.88144141204648e-06,4.653122403716365e-13,0.2655
4.0171034873526246e-08,8.598903533663105e-11,0.06736366163925377,0.06736000954139872,7.212674600715488e-06,4.630675200521838e-13,0.266
6.990575776577579e-08,1.4784089230612807e-10,0.0673537945509384,0.06735023128916905,7.304722591073848e-06,4.617560792687407e-13,0.2665
4.8241150157890544e-08,1.3312495550366066e-10,0.06734392408539984,0.0673404245101444,7.243270863887824e-06,4.608262403805628e-13,0.267
7.313376192141785e-08,2.3134655302570195e-10,0.06733405014514864,0.0673306538393724,7.127782553552768e-06,4.615375193573606e-13,0.2675
5.2288289920099373e-08,1.178187963857269e-10,0.06732422640218,0.0673208736978204,7.401568214577143e-06,4.608088795932759e-13,0.268
8.596661912885217e-08,4.749839133122435e-10,0.0673143553091352,0.06731109221370687,7.2334549771108155e-06,4.607637598422415e-13,0.2685
6.381932711463367e-08,3.5414303434233574e-10,0.06730455279383528,0.0673012758892296,7.672231380467527e-06,4.602711203979207e-13,0.269
9.780613191567866e-08,6.078462316816413e-10,0.06729475578701856,0.06729147289207688,7.295778611714632e-06,4.577037601466612e-13,0.2695
5.10990497554209e-08,1.3213288796443123e-10,0.0672849767459268,0.06728166785127417,7.178494475020432e-06,4.573186396765331e-13,0.27
5.963031848854605e-08,1.4745159260254326e-10,0.06727509122294335,0.06727182930884672,7.22015388660056e-06,4.568502406210968e-13,0.2705
3.158600728192518e-08,1.0262855842935181e-10,0.06726520785330976,0.06726199332775784,7.3184419950200875e-06,4.580056003374152e-13,0.271
5.257235503874913e-08,1.1291809154378996e-10,0.06725527359946512,0.067252176728988,7.24613308529216e-06,4.580229594306363e-13,0.2715
7.314025367299859e-08,1.749179273646817e-10,0.06724539521812033,0.067242336880016,6.84742372346032e-06,4.560800793019376e-13,0.272
5.696365359963984e-08,1.1193791726871183e-10,0.06723550943629736,0.06723245487594544,6.958579284580416e-06,4.562673599806414e-13,0.2725
1.8673651240586064e-07,1.3537399951024653e-09,0.06722557981673943,0.06722255049529016,7.190585812684176e-06,4.56898799325897e-13,0.273
7.152782446895323e-08,5.901572841526814e-10,0.06721588207591209,0.06721263979801072,7.167152259461304e-06,4.565935201813771e-13,0.2735
7.053645167953704e-08,1.7205464830638562e-10,0.06720601402871496,0.06720271047684329,6.617723271859928e-06,4.55566560495467e-13,0.274
1.2053338312167927e-07,9.553819957375254e-10,0.06719609974966231,0.06719278482573927,6.680286052881688e-06,4.557712798884889e-13,0.2745
8.932008256634649e-08,3.6971847805489233e-10,0.06718620064052064,0.0671827891691588,6.731705755315128e-06,4.558059201478998e-13,0.275
6.120226159200826e-08,7.49045672709947e-10,0.06717623902492297,0.06717281355486927,6.522895650698256e-06,4.5473040006312367e-13,0.2755
8.863421704918828e-08,1.2648111724633537e-10,0.06716623072768207,0.06716282360353576,6.238530229605864e-06,4.5112568025542765e-13,0.276
8.195892231555035e-08,1.1038513159089547e-10,0.06715624960101256,0.06715282885713889,5.817353185142992e-06,4.506885604326676e-13,0.2765
7.268379928482283e-08,2.5005224280061356e-10,0.06714623378849584,0.06714283457939,6.099413715023464e-06,4.474827202982949e-13,0.277
1.3589059960628092e-07,8.145646518409322e-10,0.0671361986950928,0.06713282351557497,6.456027625685319e-06,4.4657032012443507e-13,0.2775
1.3609568880190714e-07,8.281850344404873e-10,0.06712625086412335,0.06712276597679584,6.6031240206908314e-06,4.4654255946662176e-13,0.278
1.0703853679794317e-07,1.0901083230541175e-09,0.06711630389525024,0.06711269331893097,6.851720964960456e-06,4.4590415920460567e-13,0.2785
7.494531807650251e-08,1.58027757546364e-10,0.0671062805346944,0.0671026309077408,6.072040406316936e-06,4.461262393849145e-13,0.279
4.1210930237789434e-08,1.0606615585828649e-10,0.0670962409257624,0.06709260810574168,5.886920244346512e-06,4.4599088013181146e-13,0.2795
5.5769038151409767e-08,6.182020728662252e-10,0.06708617704483905,0.06708257110604568,5.9787975599180715e-06,4.458694393240977e-13,0.28
1.2413613056927453e-07,4.243117524005413e-10,0.06707604105271144,0.0670725303065292,5.8789127154461435e-06,4.4627192058151275e-13,0.2805
1.3734843087864768e-07,9.868683925606803e-10,0.0670660042769104,0.06706242958713728,6.088835992433272e-06,4.4535943909249e-13,0.281
8.307937079954364e-08,1.1124796084338584e-09,0.06705602334035488,0.06705229325671448,5.64629554047944e-06,4.4669519988591467e-13,0.2815
1.0575722560191014e-07,1.5765519445487541e-10,0.06704590663096152,0.06704210965163351,6.200361265429064e-06,4.470282396882479e-13,0.282
8.71136858343613e-08,4.3021247675412155e-10,0.06703582931939785,0.06703197793068776,5.6101789465277995e-06,4.4016568039354723e-13,0.2825
9.099227327169501e-08,1.0952875967307207e-09,0.06702568046547489,0.06702183149661048,6.039199660614208e-06,4.366684795600439e-13,0.283
1.5874254416514688e-07,1.7043008671002724e-10,0.06701545891843336,0.06701158770094184,5.723575666038712e-06,4.3817768051381423e-13,0.2835
9.01675337589003e-08,4.90929519258998e-10,0.06700532198298664,0.06700134767024409,4.7628684307012075e-06,4.393191200906775e-13,0.284
1.414356508022685e-07,7.309491206752838e-10,0.06699513326420856,0.066991146492612,5.247464460831224e-06,4.3013896006767645e-13,0.2845
3.761379191447034e-08,1.2956247186224346e-10,0.06698491590365488,0.06698087813922904,4.5117424812631034e-06,4.2336664027504446e-13,0.285
1.1591302159774663e-07,6.5520967817978e-10,0.06697452240752512,0.06697059326780008,4.67601823860756e-06,4.1616055999232123e-13,0.2855
1.6492342796992077e-08,8.495112946427241e-11,0.06696422880185536,0.06696029884558737,4.68106828173776e-06,4.101966399742193e-13,0.286
1.0086591167857151e-07,6.145544073632436e-10,0.06695380104064393,0.06694999213908832,4.762057411844968e-06,4.0475647939092023e-13,0.2865
1.066329792798193e-07,5.788680784712952e-10,0.06694347970061992,0.0669396922440376,4.728498480259952e-06,3.975470397755282e-13,0.287
7.738750903985014e-08,8.408056750841553e-10,0.06693316309419192,0.06692934976743375,4.4892928061234075e-06,3.918501604465753e-13,0.2875
1.1599678992335605e-07,2.0353543850326616e-10,0.06692281523912703,0.0669189720050816,4.410758069756528e-06,3.8631639933447287e-13,0.288
6.616347832111291e-08,1.1879495998012857e-10,0.06691249944145417,0.06690861990055975,4.8941039710007195e-06,3.8067159897924897e-13,0.2885
6.296516846804323e-08,2.9935440237771616e-10,0.0669020810504068,0.06689824973098848,5.0646705251591995e-06,3.827151201746086e-13,0.289
4.189674022991863e-08,6.035563160367019e-10,0.06689160915818625,0.06688783465054608,5.292683994719416e-06,3.846927201838152e-13,0.2895
1.055278301687057e-07,3.522406394340649e-10,0.06688106958301664,0.066877342213674,5.433208998162088e-06,3.884188791051591e-13,0.29
9.21720911956081e-08,1.646760783291512e-10,0.06687056721733808,0.06686681979738616,4.900358257107088e-06,3.897893597790917e-13,0.2905
3.676503704252987e-08,7.507912347382018e-11,0.0668600909653808,0.06685633078900256,5.276147088666567e-06,3.971479991659449e-13,0.291
1.1301793112483693e-07,5.997475988062106e-10,0.06684950315729288,0.06684582081441112,5.301172429459248e-06,4.0346591966369284e-13,0.2915
5.4824707274025997e-08,1.4913760504331464e-10,0.06683899081189112,0.06683525023891376,5.216265232324968e-06,4.0710879999972856e-13,0.292
1.4810363367645518e-07,1.3105240087574188e-09,0.06682835785960305,0.06682466819872993,5.343722554146816e-06,4.142489590962988e-13,0.2925
1.0630929839217096e-07,4.776196105282793e-10,0.0668178993139248,0.06681404133265233,7.07845694295676e-06,4.25784799060777e-13,0.293
4.647572056371008e-08,1.6343960906883837e-10,0.06680733093584104,0.06680336298385776,7.252743293658944e-06,4.318563989893316e-13,0.2935
5.588054943772569e-08,3.800167958090128e-10,0.06679660044230176,0.06679265614460936,7.389640405104376e-06,4.384621599172814e-13,0.294
1.1293856248817402e-07,2.725305536799283e-10,0.06678583532718552,0.0667819377151276,7.466947034532191e-06,4.43118159420869e-13,0.2945
7.346477304270849e-08,5.963478322268401e-10,0.06677518966262408,0.06677122027623383,7.841151250944239e-06,4.4798927988207084e-13,0.295
1.0871052016914184e-07,9.259736866162882e-10,0.06676443721545391,0.06676046666269209,7.405320858571296e-06,4.5033463957411864e-13,0.2955
9.575736392708478e-08,3.5317088142861053e-10,0.06675365048662991,0.066749610869368,6.425279784328952e-06,4.511187193386671e-13,0.296
2.931616767398726e-08,5.017527227035856e-10,0.06674276821023872,0.06673871133365249,6.7725807637660074e-06,4.5456040055060973e-13,0.2965
1.0717129847459539e-07,1.1578543679391373e-10,0.0667318221773544,0.06672784065354016,6.758497187311648e-06,4.582657597309008e-13,0.297
4.199303808849475e-08,1.440598335067378e-10,0.06672093774219191,0.06671690627186767,7.366469080509208e-06,4.619954406152394e-13,0.2975
9.328550472365027e-08,4.725012742179402e-10,0.06670990116368215,0.0667059434833896,7.4650922742701515e-06,4.636260789885917e-13,0.298
9.707127832103701e-08,2.604000071126933e-10,0.06669884996816935,0.06669488405147024,7.03780501157312e-06,4.690557600802673e-13,0.2985
9.139464304808165e-08,3.817313687370927e-10,0.06668775694041967,0.0666837732576328,7.407442890565864e-06,4.760571192759027e-13,0.299
9.028946047762165e-08,1.2922959230499131e-09,0.06667660894373888,0.06667258623559304,8.06411877428804e-06,4.794363995706211e-13,0.2995
1.3558328479379433e-07,7.014061553789475e-10,0.06666538190552848,0.06666132863062384,7.543665843712672e-06,4.78308800512116e-13,0.3
1.2156515744043972e-07,1.0463415966999179e-09,0.06665417158874055,0.06665001657125176,7.590371052378512e-06,4.819204795425067e-13,0.3005
8.984723200156086e-08,8.32506411030387e-10,0.06664290685570744,0.06663864083875937,7.988752989220456e-06,4.849111190981682e-13,0.301
9.965909288089936e-08,2.85350729156697e-10,0.06663153683174744,0.0666271568969156,7.9823847941242e-06,4.874022396079113e-13,0.3015
5.920750120735896e-08,3.560000766400506e-10,0.06662001993808392,0.06661559067203064,7.619310392774784e-06,4.912672001242558e-13,0.302
5.747754271145933e-08,3.839084744550192e-10,0.0666083202361324,0.0666039684890228,7.660320648112264e-06,4.948615200614254e-13,0.3025
1.0614513631934663e-07,3.538148107828931e-10,0.06659654111236817,0.06659218512008865,7.1708190428139515e-06,4.992954393847043e-13,0.303
6.591132431510438e-08,3.143195148602729e-10,0.06658464487806633,0.06658025689319136,7.91301697390016e-06,5.02501279519077e-13,0.3035
9.389843232121553e-08,1.4442119722346547e-10,0.06657255929560744,0.0665681595729816,8.515071478664297e-06,5.064563999163932e-13,0.304
9.626375951921062e-08,8.096180115213514e-10,0.06656034671973544,0.066555922881478,9.238864193524413e-06,5.075458401406245e-13,0.3045
3.0051299518274455e-08,4.7809034509072035e-11,0.0665479308143828,0.06654344735292456,8.848362870836771e-06,5.111679190415415e-13,0.305
1.094263356871128e-07,2.873434407080211e-10,0.06653521754172,0.06653079434493504,8.758691071337069e-06,5.13617360448082e-13,0.3055
8.183502191172476e-08,4.842497514090383e-10,0.06652235686785808,0.06651786707966992,9.326800791166915e-06,5.160737593832513e-13,0.306
7.129645000769624e-08,2.8887207903505185e-10,0.06650922407265872,0.06650468365895128,1.0125580590610455e-05,5.186341604118162e-13,0.3065
9.300912238996428e-08,1.2877657273868692e-10,0.06649575551564776,0.06649118327484169,1.03686772907484e-05,5.25628560384757e-13,0.307
8.49194840002454e-08,5.685474313565919e-10,0.0664819072642476,0.06647725124004655,1.095193404910448e-05,5.335666397642339e-13,0.3075
9.7496818882159e-08,5.27121277182907e-10,0.06646768272606912,0.06646293142600072,1.1577223219004935e-05,5.341287189695705e-13,0.308
1.1326840022862772e-07,8.104190374336184e-10,0.06645291635840753,0.06644804670749896,1.1582398709846375e-05,5.352597603699733e-13,0.3085
7.541066313065947e-08,4.4302439494714463e-10,0.06643750949522303,0.06643245893181504,1.0875842526681256e-05,5.380977595063419e-13,0.309
1.1832351831664312e-07,1.7946695518578082e-10,0.06642129233924536,0.06641609473322632,1.0755673023020864e-05,5.390622403479966e-13,0.3095
1.7751517351893842e-07,1.5171461587026869e-09,0.06640426092942288,0.06639887461064407,1.137542794175287e-05,5.398255203714923e-13,0.31
2.2483060671540933e-07,2.6560178501000564e-09,0.06638635142767609,0.06638058167734048,1.0232303327078064e-05,5.381185592473947e-13,0.3105
5.2489908877739744e-08,1.2260632786809111e-10,0.06636741766098889,0.06636112454174528,1.303610849313256e-05,5.359119994562817e-13,0.311
1.9828925967857458e-07,1.726121273692982e-09,0.06634691322007968,0.06634034713296191,1.3046983572303089e-05,5.353222392142287e-13,0.3115
5.495670152289023e-08,8.511659155274742e-10,0.06632501857248008,0.0663179694062796,1.436056949023116e-05,5.420598391263527e-13,0.312
1.0298120040053149e-07,1.5987440538101083e-10,0.06630117080063952,0.06629386614222328,1.4178617419820664e-05,5.4262887924845e-13,0.3125
5.4096240806322804e-08,6.228800808472101e-10,0.06627546759869288,0.06626781910141984,1.4792504534726504e-05,5.423999194665435e-13,0.313
1.0656114902973801e-07,3.293812722571232e-10,0.06624754576433672,0.06623958995201064,1.5001729946430712e-05,5.424415189486491e-13,0.3135
9.154324639992772e-08,2.793113657029167e-10,0.06621739854527056,0.06620901421447337,1.594015732884383e-05,5.442872799736815e-13,0.314
4.4689825770549696e-08,8.122032213453423e-11,0.06618478078629927,0.06617596624510816,1.5907548957264522e-05,5.435170390334252e-13,0.3145
9.918168424050133e-08,1.062064963752718e-09,0.06614963405767207,0.06614047825146592,1.604428969744679e-05,5.423096799644749e-13,0.315
6.4859131038153e-08,5.686000004168079e-10,0.06611199903496032,0.06610240546706128,1.6097161051054503e-05,5.416712797024588e-13,0.3155
7.1813882646099e-08,9.163624026253814e-11,0.06607191215891352,0.06606192812141576,1.6429957490530094e-05,5.42677439647316e-13,0.316
2.0481259771498728e-08,5.476520625879999e-11,0.06602957746837151,0.06601926799038953,1.6893356147490862e-05,5.423651995860356e-13,0.3165
5.5394916889661694e-08,1.176331948515852e-10,0.06598521986585015,0.06597470237391784,1.6819713028568422e-05,5.430521602469178e-13,0.317
5.2097583275179105e-08,5.931097557532183e-10,0.06593923911006752,0.06592853818884216,1.6853678577518215e-05,5.398394405109475e-13,0.3175
1.3923112847369357e-07,6.846489625234042e-10,0.06589191904286576,0.0658810622525928,1.690973762279208e-05,5.369875195410578e-13,0.318
7.20905077578049e-08,1.628719242807719e-10,0.06584375569729504,0.06583268197381416,1.696680628768312e-05,5.367307991013381e-13,0.3185
6.400456480093464e-08,1.066553192985431e-09,0.06579487265944065,0.06578372662848728,1.700746140482392e-05,5.363492005942046e-13,0.319
1.6175535967610788e-07,1.385628833894259e-10,0.06574562487667776,0.06573443863365216,1.7262312767712e-05,5.37910399206541e-13,0.3195
1.4726076168203317e-07,1.292743995184864e-09,0.06569642591253767,0.0656851411946552,1.6854280080421263e-05,5.383961590492642e-13,0.32
1.445470033667462e-07,1.0148532847420455e-09,0.0656473452421848,0.06563597401558288,1.6771547374457446e-05,5.394786400508009e-13,0.3205
1.3376626424588256e-07,3.0360383651562017e-10,0.0655985696044952,0.0655871309958252,1.813449359179584e-05,5.407831199174835e-13,0.321
8.516645896849973e-08,3.4668831694339985e-10,0.06555020961373503,0.06553877895713887,1.702792844438016e-05,5.427190391294216e-13,0.3215
5.5977258633932436e-08,1.649355235722183e-10,0.06550238355178864,0.06549104733042233,1.6604572805001695e-05,5.460843992846848e-13,0.322
1.1763774838968732e-07,1.260235832356571e-09,0.06545509246619632,0.06544393714890168,1.6780844422304302e-05,5.489987990988298e-13,0.3225
1.3562238047881703e-07,5.485245591074772e-10,0.06540861968759808,0.06539751204438105,1.8104379676274878e-05,5.512469600661143e-13,0.323
9.441769176221637e-08,1.2516904734916068e-09,0.0653628127400072,0.06535172988452063,1.7893695870463838e-05,5.537379992606945e-13,0.3235
1.570677577583668e-07,6.945242436717791e-10,0.06531758949072576,0.06530658715136192,1.818807924410704e-05,5.566037590548764e-13,0.324
8.579317743728776e-08,1.579204822466096e-10,0.06527323509210864,0.06526222598671672,1.9098803492053198e-05,5.619259194782934e-13,0.3245
1.251304104776807e-07,1.5874423997530585e-09,0.06522937872538592,0.06521853318262864,1.9032685398990157e-05,5.655619202127316e-13,0.325
2.416850359149292e-07,6.776279121156747e-10,0.06518624045367864,0.06517545919486992,1.988380419657616e-05,5.67171760539097e-13,0.3255
9.659639536863107e-08,9.449447196940852e-10,0.06514400840519104,0.06513314914765264,1.838857238702128e-05,5.693505596723967e-13,0.326
1.2888014536138748e-07,4.0789775723748534e-10,0.06510218452504096,0.06509140783582888,1.794045993736048e-05,5.702734393378799e-13,0.3265
2.0079093128455572e-07,6.847146460930986e-10,0.06506099281597304,0.06505029096540985,1.91919968673408e-05,5.713072803194535e-13,0.327
1.3121992863129872e-07,2.1786016046743129e-10,0.06502048065915857,0.065009764953894,1.897603598666936e-05,5.584148798204978e-13,0.3275
1.0281871776207652e-07,6.995408835530625e-10,0.0649804362973256,0.06496981669881664,1.884076927967424e-05,5.582968796606158e-13,0.328
1.4152192127914187e-07,5.795772056726989e-10,0.06494090565507464,0.06493042684739105,1.947777520450208e-05,5.580401592208961e-13,0.3285
1.678752557521257e-07,5.46099748754969e-10,0.06490203899179849,0.06489163427396671,1.9394767268491198e-05,5.567911193546772e-13,0.329
1.1255025560152898e-07,3.604602449858163e-10,0.06486365339050856,0.064853303085356,1.87976605608296e-05,5.557988795492751e-13,0.3295
7.614088376461936e-08,2.0778599674198261e-10,0.06482571400686624,0.064815498535956,1.850679054681744e-05,5.538074390217104e-13,0.33
1.2174895847039124e-07,3.6859296170810296e-10,0.06478819850501256,0.06477815764837529,1.85392743222716e-05,5.526902398337316e-13,0.3305
1.446195750376411e-07,2.678139238154742e-10,0.064751207527596,0.064741303678534,1.85980881882296e-05,5.511012805635819e-13,0.331
1.0956073631662733e-07,6.907805577549553e-10,0.06471476248411848,0.06470492709323832,1.822661780524104e-05,5.493595995589764e-13,0.3315
1.194080138378073e-07,8.190236822080976e-10,0.06467872057768297,0.06466899738003944,1.78566412248064e-05,5.45980319264258e-13,0.332
6.221733039879496e-08,7.856442441056544e-10,0.06464307558307895,0.06463344393747857,1.844825693560248e-05,5.440096801718119e-13,0.3325
1.427369185486027e-07,3.130236764237182e-10,0.06460782566024369,0.06459833624352591,1.8411376489578957e-05,5.411161597198167e-13,0.333
1.4065141823449423e-07,5.220941595718287e-10,0.0645730370124752,0.06456356808374064,1.781774992358528e-05,5.386251205252365e-13,0.3335
1.608683901505037e-07,8.266484718966183e-10,0.06453874972569856,0.06452929648231367,1.844820081808904e-05,5.363908000763102e-13,0.334
1.9278057784843927e-07,1.1629125717949051e-09,0.06450481831385008,0.06449535678849665,1.811099433892584e-05,5.334001605206487e-13,0.3345
2.1447057654833124e-07,1.676799435412768e-09,0.06447127446188793,0.064461753927208,1.682859253970174e-05,5.316862401738565e-13,0.335
1.1360671184346138e-07,7.97185512046994e-10,0.06443806772134768,0.06442843897218176,1.732271142860416e-05,5.225408000313634e-13,0.3355
1.2920020152351608e-07,4.913070367207339e-10,0.06440504797857792,0.0643954558244472,1.693344205876176e-05,5.189811203536046e-13,0.336
2.2098849135343546e-07,1.698292562135606e-09,0.06437239671380336,0.06436286688835104,1.612481920951939e-05,5.142002393944715e-13,0.3365
1.7544166248939508e-07,5.835825572786391e-10,0.06434026894094232,0.06433058620549056,1.851339863587944e-05,5.121879195047569e-13,0.337
1.0521776935834559e-07,4.4403991594776926e-10,0.06430835590984496,0.06429863168950271,1.907212219100272e-05,5.102103194955503e-13,0.3375
1.2397742384095967e-07,3.3443824098977615e-10,0.06427663245467624,0.06426700688746304,1.9076616971356157e-05,5.075250403995717e-13,0.338
1.671588096829879e-07,7.847251182191428e-10,0.06424525174962184,0.06423572743893392,1.93572262560536e-05,5.065674391595146e-13,0.3385
1.5424673176223092e-07,6.751153663886456e-10,0.06421420559938136,0.06420468073788432,1.858158491811104e-05,5.046106405854267e-13,0.339
1.7424912159003103e-07,6.907422411828179e-10,0.06418342870914769,0.06417392741622768,1.773080800504576e-05,5.039306391472391e-13,0.3395
1.927618394348407e-07,9.085231178485031e-10,0.06415292031448969,0.06414338829855616,1.77626631219928e-05,5.061649595961655e-13,0.34
1.4278171479864543e-07,5.404820896393048e-10,0.06412268116093664,0.06411309929907896,1.807299658258864e-05,5.105295204735913e-13,0.3405
1.3194737646937682e-07,9.54751194770509e-10,0.0640926190054544,0.06408309939962592,1.84929784290484e-05,5.130830402064928e-13,0.341
1.5867389295542988e-07,2.1826175589101382e-10,0.06406285657666208,0.06405339278996976,1.856213185592912e-05,5.122018396442121e-13,0.3415
1.5064147664001215e-07,1.3995124087395894e-09,0.0640333997081244,0.06402401175589369,1.76850871644184e-05,5.18370479055336e-13,0.342
2.0366209391164958e-07,1.1789166448616939e-09,0.06400414812156976,0.06399478391565457,1.6729625299083822e-05,5.175031190114135e-13,0.3425
2.0376052847770332e-07,1.0045634324384878e-09,0.06397521322516864,0.06396579425747848,1.647329612408697e-05,5.259685594097849e-13,0.343
1.2459046751234215e-07,1.5274495279715694e-09,0.0639465636162544,0.06393706632378064,1.556996455173752e-05,5.236371198571923e-13,0.3435
2.980653234507802e-07,2.4047459162845897e-09,0.06391798830004695,0.06390848326450008,1.5887168982778737e-05,5.202370398214211e-13,0.344
1.0377408184158998e-07,1.2877545696454717e-09,0.06388990770241015,0.06388011762859185,1.3716192916395512e-05,5.201260005782997e-13,0.3445
2.0286059647378618e-07,1.2466553622747512e-09,0.06386174333619536,0.06385197692146136,1.3488756958752048e-05,5.182663990349091e-13,0.345
1.4377580512259236e-07,3.8294192816756834e-10,0.06383397633983327,0.06382415064600312,1.3673492234967257e-05,5.192032005339135e-13,0.3455
2.3966712191236805e-07,1.969397131484918e-09,0.06380627825047017,0.06379654785154425,1.4234938654350975e-05,5.19126799856137e-13,0.346
2.6236116903999296e-07,2.9952818419998195e-09,0.06377888024779696,0.06376904670800448,1.3592568668341776e-05,5.191407199955922e-13,0.3465
2.8819909943245126e-07,1.0969258418258576e-09,0.06375179820501505,0.06374170428780544,1.2165670574424288e-05,5.200011191227542e-13,0.347
1.027728121633098e-07,5.562255100954872e-10,0.0637248761583752,0.06371459593351048,1.3012119278413705e-05,5.196541591809658e-13,0.3475
1.4790696367672496e-07,1.3229318474028418e-09,0.0636979009121144,0.06368775924825489,1.2410034524096704e-05,5.204729605200881e-13,0.348
2.371590418354108e-07,1.5112326390287478e-09,0.063671170572318,0.06366107840221824,1.3875843069416784e-05,5.286886397014344e-13,0.3485
1.0328955032945508e-07,1.3780024343823527e-10,0.06364469192726983,0.063634541937758,1.2293020204043753e-05,5.339760802443435e-13,0.349
1.8431592735401736e-07,2.2875118466103572e-09,0.0636182265339428,0.06360825054131544,1.2804376687422936e-05,5.356275200528145e-13,0.3495
2.2919359513040582e-07,9.956123286913865e-10,0.06359202372430103,0.06358204314269816,1.2655495877228897e-05,5.405263994777637e-13,0.35
1.8092188783236374e-07,2.051188566221107e-09,0.0635660524672284,0.06355604984172104,1.2391924404359527e-05,5.397491993148129e-13,0.3505
1.974425272721625e-07,4.704921591214273e-10,0.06354020565815537,0.0635302089962384,1.1832264569952992e-05,5.441624002122019e-13,0.351
1.1610970655773212e-07,8.292931202857901e-10,0.06351457011582672,0.06350458048778009,1.2520446584618912e-05,5.467019998056481e-13,0.3515
2.3681901520355986e-07,1.7205782354423604e-09,0.06348907244829176,0.06347914228508623,1.3119936447967145e-05,5.525583991554915e-13,0.352
1.712878829607245e-07,8.697184084027754e-10,0.06346381278782856,0.0634538229917852,1.1704614099342519e-05,5.494081599578425e-13,0.3525
1.8625747183476093e-07,1.274450808774752e-09,0.06343866102837528,0.0634287228467984,1.1682293174414696e-05,5.506432796846062e-13,0.353
1.1664446993020494e-07,5.73011110782673e-10,0.06341368971430351,0.06340375163300752,1.1232949142348384e-05,5.521143201100368e-13,0.3535
8.903631727730232e-08,1.2018984002493127e-09,0.06338874515111272,0.0633789264628904,1.0416142711994632e-05,5.535298392198408e-13,0.354
1.928767891928862e-07,2.8924755091086496e-09,0.06336394806722873,0.06335424846010392,1.0959970130203648e-05,5.544458392837265e-13,0.3545
2.0620859815523307e-07,1.3485871308560604e-09,0.06333941384718585,0.06332966980084329,1.0974347374709688e-05,5.546400791851249e-13,0.355
2.70251659911791e-07,2.5766952044259384e-09,0.06331505114950713,0.06330525960324912,1.2188844673383527e-05,5.556532000467428e-13,0.3555
1.884851630329365e-07,6.118022338741369e-10,0.06329092009363033,0.06328092998462928,1.4890411972099263e-05,5.572213595758397e-13,0.356
1.5209079176625728e-07,9.244733589763854e-10,0.06326685766396792,0.06325682142857143,1.5308309766399055e-05,5.598026399665544e-13,0.3565
1.772053127152562e-07,1.398897928051035e-09,0.06324283331682488,0.06323284059157865,1.495031277005996e-05,5.599968798679529e-13,0.357
2.417891576816933e-07,2.169936480500567e-09,0.06321893568016616,0.06320896532601648,1.4921843876817144e-05,5.603855206070098e-13,0.3575
1.0553325512085987e-07,1.794828868861842e-10,0.06319526122965936,0.06318521349086392,1.2943122068190687e-05,5.611348804910503e-13,0.358
2.915685810428448e-07,2.8170792920612087e-09,0.0631715501043192,0.06316163579997217,1.264320514911308e-05,5.617593606136112e-13,0.3585
1.5203163536425812e-07,1.302806723613159e-09,0.0631482059488552,0.0631381098216944,1.065711927336664e-05,5.643823201075286e-13,0.359
1.2727650511301647e-07,1.7835224686013618e-09,0.0631248110036212,0.06311471495967055,1.1104189250280432e-05,5.657978392173326e-13,0.3595
2.142891517564749e-07,2.4079193639003904e-09,0.06310147914563433,0.06309143448571009,1.1215972049589e-05,5.685733595094458e-13,0.36
1.7678249175645533e-07,6.101556759841031e-10,0.0630783309747084,0.06306823053426024,1.21950317940188e-05,5.716126390850704e-13,0.3605
1.5335478255329438e-07,1.0334228889297137e-09,0.06305525975263448,0.063045202887756,1.2372582468958983e-05,5.746795996974113e-13,0.361
1.9578159711486354e-07,1.7603161567292247e-09,0.06303227918018545,0.0630223392131176,1.2273494745710248e-05,5.801474396233608e-13,0.3615
8.540708655579987e-08,2.699412776641097e-10,0.06300955723587016,0.06299958125933672,1.1187910714347415e-05,5.841304002995873e-13,0.362
1.2323499887223477e-07,9.03139993346791e-10,0.06298682257189953,0.0629769807483,1.1276175203620433e-05,5.863785595728059e-13,0.3625
2.663389848805986e-07,2.0959664837061354e-09,0.06296423252280296,0.06295447513780825,1.1718922399664857e-05,5.931232000227875e-13,0.363
1.1159855639597538e-07,1.101575289319534e-09,0.06294191525716689,0.0629319852919616,1.0157516643572319e-05,5.992988003506719e-13,0.3635
1.3552705463437675e-07,1.1145121631139787e-09,0.06291953475813648,0.06290962437769072,1.0811957972104304e-05,6.04031119216873e-13,0.364
1.803383491982835e-07,1.17895591900119e-09,0.06289719898471433,0.06288735281908624,1.1710142736487832e-05,6.093463204175954e-13,0.3645
1.6501184127437618e-07,4.576168749492737e-10,0.06287501381126896,0.06286520267556447,1.2398439005190536e-05,6.128296790386747e-13,0.365
5.007871256568208e-08,3.2184239995292074e-10,0.06285298003393056,0.0628431777900764,1.2723450468766088e-05,6.181726392031446e-13,0.3655
1.4286490840342836e-07,1.3333056048114855e-09,0.0628309215880904,0.06282130087751224,1.2838274995555656e-05,6.236265589896388e-13,0.366
1.1311330408436682e-07,5.161384791785295e-10,0.0628090180586032,0.06279946381184888,1.2272474490094145e-05,6.269295199217437e-13,0.3665
1.4593432873244438e-07,7.774934307480663e-10,0.062787189270392,0.0627777656725668,1.2521901053969425e-05,6.293720004115237e-13,0.367
6.420296584652707e-08,5.271660052930116e-10,0.06276555543586368,0.06275611158654656,1.1762047280872583e-05,6.314119996438886e-13,0.3675
7.304154903131632e-08,1.0392572774575726e-09,0.06274386649604048,0.06273454153904592,1.1537613307452824e-05,6.328136799294004e-13,0.368
1.6783140552312226e-07,6.807547997533803e-10,0.06272226718653712,0.06271304023010872,1.1898117126277624e-05,6.352283997613671e-13,0.3685
1.622643592824602e-07,8.92732235358018e-10,0.06270085376728968,0.06269160867164504,1.1731967999182176e-05,6.368520806060906e-13,0.369
6.695713040960616e-08,1.6908142941307602e-10,0.06267951176125056,0.0626702247414456,1.1694531122902623e-05,6.391974402981384e-13,0.3695
1.2299648176339328e-07,7.178651145745008e-10,0.0626581036166452,0.0626489520238096,1.1732140412543536e-05,6.407656794483324e-13,0.37
1.4217131655280824e-07,3.3590535908345487e-10,0.06263690359747552,0.0626278050331156,1.1451671315984992e-05,6.42070159315015e-13,0.3705
6.301799655716867e-08,1.8497248177595793e-10,0.06261580758620128,0.06260672308448537,1.0567023959351808e-05,6.447902396066645e-13,0.371
9.175251583504185e-08,8.048306465724409e-10,0.06259465796932696,0.06258571762617432,1.0435613931881064e-05,6.457477595315586e-13,0.3715
2.0480720519522322e-07,5.07823200157631e-10,0.06257371075108624,0.06256482510058688,1.0148722071737648e-05,6.487315194856225e-13,0.372
2.4706600400270506e-07,1.218244560785564e-09,0.06255294042622248,0.06254394155684329,1.0049626610997712e-05,6.53102959964646e-13,0.3725
1.0412345688437519e-07,1.7826287668221141e-10,0.06253226018358976,0.06252306292452632,1.1012977508620832e-05,6.579740804258478e-13,0.373
8.624906040755054e-08,5.038139211377413e-10,0.06251142328436768,0.06250232279349528,1.066492015988672e-05,6.631644001710247e-13,0.3735
1.1102199463930429e-07,1.0525514348991294e-09,0.0624907445036908,0.06248177147065528,1.0965796668677568e-05,6.662313590892997e-13,0.374
1.377909997560267e-07,7.932090401174818e-10,0.06247019590502712,0.06246119483202216,1.0706859636320104e-05,6.683547199162016e-13,0.3745
7.098724255638622e-08,1.880550437594053e-10,0.06244966458921184,0.0624406557424412,9.615821304348885e-06,6.720461589570376e-13,0.375
1.5320575047494955e-07,5.286324017417243e-10,0.06242906257319544,0.06242016613893776,9.309603628285682e-06,6.737531200811352e-13,0.3755
1.271556406418073e-07,2.435072005146921e-10,0.06240863598203872,0.062399727566166,9.663296599488483e-06,6.806226402925964e-13,0.376
1.836827106388439e-07,1.1129787994001994e-09,0.06238832066909024,0.06237953286949912,9.755096824368577e-06,6.84522318995383e-13,0.3765
1.8477749407636024e-07,1.2079154412814042e-09,0.06236821510297384,0.0623593434043472,8.414172902385534e-06,6.892962390377556e-13,0.377
1.8985837312024412e-07,2.4212519211808115e-09,0.06234812861915144,0.06233912013948024,9.074830203445886e-06,6.955828803028273e-13,0.3775
1.8033622176116815e-07,7.227510395724224e-10,0.0623280657104604,0.06231888549907776,8.849318533732812e-06,7.010229595709634e-13,0.378
1.199197359261217e-07,9.308326401336053e-10,0.06230799703860752,0.06229873288808056,8.132493352145257e-06,7.068794402359697e-13,0.3785
1.5806372616333775e-07,3.0164232223128806e-10,0.06228787676102584,0.0622786333446768,7.96540177056036e-06,7.125276795449595e-13,0.379
8.468031176267488e-08,1.2164215953958113e-09,0.06226786121302056,0.0622586406256856,8.598338257365538e-06,7.181481598902018e-13,0.3795
2.3134586048245698e-07,6.262482407648484e-10,0.06224788098149696,0.06223870609776024,8.08776298381928e-06,7.28084720335101e-13,0.38
6.888983583586139e-08,3.094367193035019e-10,0.06222820538313088,0.06221887571549808,6.5541354928176715e-06,7.379517597038213e-13,0.3805
1.0532269015955942e-07,7.611847957500473e-10,0.06220828029365944,0.06219906175276232,6.338865497155104e-06,7.458482396011925e-13,0.381
5.2436914962927794e-08,3.5857664060223726e-10,0.06218842953402888,0.06217926258746552,5.956012926661576e-06,7.557708799066365e-13,0.3815
7.688639783870466e-08,1.7359448600817728e-10,0.06216857488018864,0.06215954095576488,5.526677768375328e-06,7.653187996124787e-13,0.382
5.580490679973904e-08,7.275877608736714e-10,0.0621487997495492,0.06213986629680064,5.411236675787336e-06,7.746723997958255e-13,0.3825
1.7172792896036349e-07,6.097225571655152e-10,0.06212900204461856,0.06212020049931272,5.3460289190514315e-06,7.767679999649141e-13,0.383
1.1866207232091863e-07,1.2579469618745343e-09,0.06210949368061608,0.06210055704214032,6.295589899730095e-06,7.784472004311984e-13,0.3835
2.677215638416386e-07,1.9545706442247734e-09,0.06208992038104968,0.06208094152389016,5.522792003082456e-06,7.806675990466036e-13,0.384
1.1960776744035506e-07,7.177207994590873e-10,0.06207056750537232,0.0620613555834684,5.46097680491396e-06,7.826104791753023e-13,0.3845
5.7422579441412935e-08,4.467971201349563e-10,0.06205106002332904,0.06204185435168248,5.090264102586712e-06,7.776977592319949e-13,0.385
8.064339863944614e-08,4.497037603412579e-10,0.06203150578090816,0.0620224036359428,5.015278017897896e-06,7.732707991314107e-13,0.3855
2.3650726639623532e-07,1.238001756664886e-09,0.06201200160394024,0.06200304297983416,4.729636264439319e-06,7.67941679485299e-13,0.386
1.624165891986329e-07,6.349084799572857e-10,0.06199281260547184,0.06198369358361064,4.1587830591081995e-06,7.628901596410569e-13,0.3865
1.6688070391540633e-07,1.8155087225246724e-09,0.06197354662344248,0.06196438227074224,3.527618744670208e-06,7.68413519188567e-13,0.387
1.773197725596365e-07,1.7347287217805984e-09,0.06195438871431184,0.06194513587670472,3.5963125684383756e-06,7.717025599812168e-13,0.3875
1.8306506879839368e-07,1.0889307996975184e-09,0.06193521440710648,0.06192586158352432,2.359785852349288e-06,7.76212879982272e-13,0.388
8.077851072069153e-08,2.1141480233133336e-10,0.06191604122235816,0.06190661224584,1.635117571272416e-06,7.768095994470196e-13,0.3885
6.716680896190486e-08,4.690679233920747e-10,0.06189675683325112,0.06188743020090992,1.9074742390466717e-06,7.822636005486768e-13,0.389
8.158257671503355e-08,1.0135416117496021e-10,0.06187749893700616,0.06186829735047096,1.7230823182727676e-06,7.896743206033249e-13,0.3895
6.976176120110367e-08,1.36450795107379e-10,0.06185832304515016,0.06184923364666232,1.1272790769044483e-06,7.936571999643885e-13,0.39
6.63405574433118e-08,4.661922445303723e-10,0.06183917082065768,0.0618302419964808,1.1595011548963602e-06,7.981952806232571e-13,0.3905
1.4906085983590334e-07,5.320388782315e-10,0.06182010732347616,0.06181125733707496,1.367824455090072e-06,8.029136793500031e-13,0.391
1.3304776752542935e-07,6.434488844520025e-10,0.0618011371946864,0.0617922912472756,6.963833717875201e-07,8.063831991467901e-13,0.3915
7.24670620039225e-08,6.618438366801094e-10,0.06178219765698856,0.06177332961238976,1.5135321373986721e-06,8.102689594041874e-13,0.392
1.2204996600179152e-07,1.0130752001180632e-09,0.06176319805864624,0.06175439099189912,1.720029872407248e-06,8.143212802203328e-13,0.3925
1.8246974847757613e-07,7.775311158808584e-10,0.06174429947714776,0.06173545221575784,9.948026725580072e-07,8.168331191559658e-13,0.393
7.379985791922117e-08,4.516944804300316e-10,0.06172552053926248,0.06171665919209352,-7.888217786046409e-07,8.226756796815169e-13,0.3935
1.6138562760475983e-07,9.669811201762357e-10,0.06170671308549672,0.06169786444895624,-1.0943911313144806e-06,8.269916801600767e-13,0.394
8.83494411241248e-08,4.009194365384161e-10,0.06168799296995792,0.06167904708761072,-1.5277800554376807e-06,8.33389358974204e-13,0.3945
1.2910633312435138e-07,1.2264980767118239e-09,0.061669167785662,0.0616602783243872,-1.9986889300684008e-06,8.384131198546987e-13,0.395
1.7534318920431335e-07,2.6380488071797714e-10,0.06165045818502304,0.06164153935562944,-1.599910976631921e-06,8.393290402974873e-13,0.3955
8.924939608190297e-08,9.686219257232231e-10,0.06163191684205952,0.06162291386046712,-3.19216310964944e-06,8.345412001156596e-13,0.396
1.7737100271864037e-07,2.8055231748869147e-10,0.06161324438504792,0.06160430619111824,-3.2868036661660803e-06,8.379412801514307e-13,0.3965
1.5481904207942376e-07,9.085535240815901e-10,0.06159470143781176,0.06158572578233752,-2.5841012390583194e-06,8.402588791856652e-13,0.397
1.275114688836787e-07,1.0429081556684316e-09,0.06157622850138192,0.06156714203464832,-3.105831170996001e-06,8.414523198092263e-13,0.3975
1.0521987407752231e-07,5.2025616453788e-10,0.06155768757073552,0.06154853646439328,-2.8658841273033603e-06,8.476140796187526e-13,0.398
1.4055797055434471e-07,1.0887927157088306e-09,0.06153910315328352,0.06153001482879768,-2.5445631107591206e-06,8.542754397893601e-13,0.3985
1.827674619148123e-07,6.226015952792707e-10,0.06152061891145912,0.06151150051999232,-3.0932779225551994e-06,8.599930392382688e-13,0.399
2.7142849200190167e-07,4.842687521822153e-09,0.06150222011418056,0.06149300819831816,-2.8012784736432003e-06,8.651694405380564e-13,0.3995
2.2045191463981872e-07,8.831063241787618e-10,0.06148394750286232,0.06147443751102368,-5.562119737525681e-06,8.67736880410413e-13,0.4
1.0274317055469773e-07,1.594816848027314e-10,0.06146562833909176,0.06145597746835752,-6.24691857585528e-06,8.682364790774284e-13,0.4005
1.13854003926106e-07,8.412852775530055e-10,0.0614471777016788,0.06143756438549776,-6.9233242304395985e-06,8.699989598230868e-13,0.401
1.376374633571542e-07,2.9844920285126975e-10,0.06142875964268256,0.06141916163100472,-6.901511115805599e-06,8.712479200682086e-13,0.4015
1.043986216017756e-07,4.2875511474527173e-10,0.06141039728315704,0.06140078691210712,-6.18281644118544e-06,8.716365591131996e-13,0.402
1.213462264004761e-07,1.0294978411429234e-09,0.06139198413106264,0.06138241894841808,-6.4907177850787995e-06,8.74273279504378e-13,0.4025
2.3165747903980405e-07,9.65499923066826e-10,0.06137360025884912,0.0613640569185264,-7.307692708735199e-06,8.762023191147186e-13,0.403
2.1714741856027064e-07,1.1411996833632365e-09,0.06135541134094,0.0613457276198412,-8.51963071751792e-06,8.785615193251245e-13,0.4035
1.3202983144278146e-07,1.1520118400887291e-09,0.06133732601313384,0.06132743092890728,-9.48479559594e-06,8.792137601054987e-13,0.404
6.33417880785414e-08,2.3139800492399942e-10,0.06131904081442968,0.0613091466644112,-9.788705093965599e-06,8.801435989936766e-13,0.4045
7.358721824252124e-08,1.0304736230981604e-10,0.061300656784714,0.0612909305994156,-9.769909968204242e-06,8.815313591397332e-13,0.405
7.41090688816115e-08,2.3447159491762903e-10,0.06128232362785144,0.06127271719673,-1.023881881270744e-05,8.81517520315441e-13,0.4055
7.222882648233453e-08,1.6843431510649154e-10,0.0612639774769776,0.06125456009604584,-1.0308607185302161e-05,8.832105596060175e-13,0.406
7.824869055483852e-08,2.372387217230987e-10,0.06124576662025912,0.06123645873591856,-1.034312966721696e-05,8.81670159040668e-13,0.4065
1.1484447159926248e-07,3.4679023541706044e-10,0.06122756731162608,0.06121836092496,-1.0279786229763361e-05,8.831828802633671e-13,0.407
1.649332808800752e-07,1.3506273599528384e-09,0.06120941027728144,0.06120026020253616,-9.7835173937656e-06,8.805043994538232e-13,0.4075
4.9731200400804365e-08,7.861265596820211e-10,0.06119134828531024,0.06118212624557056,-1.0231928541215121e-05,8.805738392148391e-13,0.408
9.575297927472137e-08,9.293136399302071e-11,0.0611732148552324,0.06116411449524104,-9.936184999711601e-06,8.801019995115711e-13,0.4085
8.351975760295671e-08,1.179411998619706e-09,0.0611552335677852,0.06114615225665984,-8.94637211996912e-06,8.767574390973606e-13,0.409
1.6253613823596913e-07,1.8722936395709766e-10,0.06113725669765376,0.06112815368116192,-8.90475040163328e-06,8.74745119207646e-13,0.4095
7.589794159823526e-08,2.7778575967252195e-10,0.06111932623271776,0.0611101785392964,-7.732970597098639e-06,8.70415279904794e-13,0.41
7.367651336243064e-08,2.1493039986664186e-10,0.06110127972880776,0.0610921868949228,-7.878305472913281e-06,8.636984001126257e-13,0.4105
1.8709605535682794e-07,9.485302404632634e-10,0.06108319854417296,0.06107419521582368,-8.181289653990799e-06,8.576338390278628e-13,0.411
1.0125284351930608e-07,2.806571156033222e-10,0.06106531429439656,0.0610561845929112,-6.23527821610968e-06,8.516941593986454e-13,0.4115
9.90108546400359e-08,4.1938384015560715e-10,0.0610473208862852,0.06103818280154992,-6.809908036794641e-06,8.515276005339632e-13,0.412
1.063768020823086e-07,9.518988028367481e-10,0.06102930865656888,0.0610201968858636,-6.47858310975872e-06,8.516802392591902e-13,0.4125
1.995069121574211e-07,8.834174364258374e-10,0.06101131853464496,0.06100220258131832,-6.82917362693168e-06,8.535815199057833e-13,0.413
1.3362557824136978e-07,9.728242447715196e-10,0.0609934839913224,0.0609842460694652,-6.850562361118239e-06,8.491822391478495e-13,0.4135
1.1788366783421766e-07,1.0097681579779305e-09,0.06097561142482184,0.06096631798254776,-5.7720944826584795e-06,8.458516005671601e-13,0.414
1.216442107182525e-07,6.148664841165719e-10,0.06095771005139752,0.06094835514377688,-5.7502341944539205e-06,8.438254401590874e-13,0.4145
1.0203943088399337e-07,1.1432935848043613e-10,0.06093979995859992,0.06093042934225216,-6.728747237171999e-06,8.439780805783803e-13,0.415
8.735575559443154e-08,7.0262040630098e-10,0.06092189451748024,0.06091257398835016,-6.125830249808641e-06,8.427152001938033e-13,0.4155
1.2256710104491253e-07,1.7043240430059114e-10,0.0609040210413776,0.06089475737426944,-6.434104426105839e-06,8.423821603914701e-13,0.416
1.076376041631022e-07,8.539150359032632e-10,0.06088615337895248,0.0608769421478044,-5.9897761976592e-06,8.422295199721772e-13,0.4165
2.124251404014843e-07,1.6996219986964434e-09,0.06086830460882232,0.06085911178516456,-5.814710765855281e-06,8.398841602801294e-13,0.417
1.5451820752077072e-07,6.84556480945453e-10,0.06085061201307056,0.06084124952202232,-7.192517560413841e-06,8.425347991166971e-13,0.4175
1.2304638327687023e-07,1.3314375990614025e-10,0.06083286509392808,0.06082342529880816,-6.735969075660322e-06,8.446442398041439e-13,0.418
5.804135672082822e-08,1.331227211798236e-10,0.06081511499026496,0.06080567529855656,-5.803810384271841e-06,8.484051203000616e-13,0.4185
1.0322025400383295e-07,3.1386319931936413e-10,0.0607973029106332,0.06078797273100024,-5.71951473804472e-06,8.526655994629947e-13,0.419
9.684731520215317e-08,3.4996536224518593e-10,0.06077953557891488,0.06077031647268184,-6.226252838567201e-06,8.557047994175223e-13,0.4195
1.7941245016028784e-07,1.0601033592627651e-09,0.06076181217066176,0.06075265106414096,-6.360545669006479e-06,8.585081599885459e-13,0.42
9.660812792106066e-08,2.49775283789333e-10,0.06074418949071792,0.0607349264197536,-6.983255524728e-06,8.61672239704553e-13,0.4205
1.3074750408043068e-07,5.999883159746311e-10,0.0607264752155228,0.06071724590185912,-7.070823310861439e-06,8.642535200952678e-13,0.421
8.151774000264567e-08,5.560577553964663e-10,0.0607087920095708,0.06069959347884816,-6.216584298959361e-06,8.675009597117461e-13,0.4215
1.1882820119546444e-07,2.2729784027175626e-10,0.060691079137296,0.06068190106515448,-6.783530951778401e-06,8.717197597714766e-13,0.422
9.446780344091188e-08,1.1061721608141006e-09,0.06067339629905776,0.06066424560888272,-7.0093064912648e-06,8.739680003598581e-13,0.4225
2.488042984763461e-07,9.82447762032379e-10,0.06065570474445208,0.06064656920970912,-7.88418516567368e-06,8.807680791162375e-13,0.423
1.3806696535362262e-07,4.0779624121967117e-10,0.0606382689097732,0.06062891270471984,-8.55905914071096e-06,8.867632800610816e-13,0.4235
6.582740527671938e-08,3.302947984562543e-10,0.06062067461285208,0.06061127285775104,-7.941533416668961e-06,8.907323205978529e-13,0.424
1.4019837359796616e-07,7.825924838722464e-10,0.06060299791941648,0.06059367107909752,-7.90776436747312e-06,8.974353598716631e-13,0.4245
1.34749052159433e-07,7.582770383818271e-10,0.06058539768477208,0.06057604146629216,-6.842930715760959e-06,9.027643998966777e-13,0.425
9.260974871694305e-08,5.783633641454067e-10,0.06056780152341616,0.0605584566659064,-7.88701430154376e-06,9.072330391004645e-13,0.4255
7.552002392191559e-08,2.865216050529362e-10,0.06055019293006792,0.06054085878460128,-7.688437415886559e-06,9.123400802603333e-13,0.426
1.7525481255803443e-07,1.7047911207712652e-09,0.06053255306426528,0.06052327727866016,-7.298359917750719e-06,9.17821759010575e-13,0.4265
1.7300468631992194e-07,9.254680008452532e-10,0.06051503844136216,0.06050564494303504,-6.139205979485281e-06,9.220128797276551e-13,0.427
1.3831165016076064e-07,7.133406365600337e-10,0.06049757172451216,0.06048808592389416,-6.378280206386801e-06,9.250104802000772e-13,0.4275
1.423644861581197e-07,8.144867211234974e-10,0.06048002126084208,0.06047055041893696,-6.335910655463521e-06,9.277860801132874e-13,0.428
1.3184137872407353e-07,6.902572818878738e-10,0.06046249377441456,0.06045301613680152,-6.262033797665601e-06,9.31213839491709e-13,0.4285
1.5409091031620692e-07,7.52502962719781e-10,0.06044495401310864,0.06043547472792608,-6.849784107614961e-06,9.363625597547803e-13,0.429
1.1674794320182258e-07,3.4670087634136593e-10,0.06042750554464776,0.06041798231366536,-6.41385749787464e-06,9.40678480612243e-13,0.4295
1.7953134039822016e-07,2.97969995899372e-10,0.0604100421757608,0.06040055153317936,-5.8879055797596005e-06,9.440924790934035e-13,0.43
5.649874623703255e-08,5.935548788582601e-10,0.06039263464530968,0.06038311717829984,-5.9699612569015205e-06,9.492827192174834e-13,0.4305
2.108332452024908e-07,8.830178394036992e-10,0.0603751174905268,0.06036567468079112,-5.87500457191424e-06,9.531268799927752e-13,0.431
1.2580483424451394e-07,1.4338359249910226e-09,0.0603577776925852,0.06034824197982552,-5.75145526850128e-06,9.571791991148547e-13,0.4315
1.2219811543895398e-07,8.784451221988121e-10,0.06034037617348288,0.06033076064145056,-7.1097394528231215e-06,9.626887198380726e-13,0.432
1.3730452880222899e-07,8.836263248879206e-10,0.06032290789005008,0.06031330224716208,-7.7105647928728e-06,9.677124790245014e-13,0.4325
1.3127401463780553e-07,2.7398407848044926e-10,0.06030554296380712,0.06029593864654592,-7.046110978750239e-06,9.711679990607363e-13,0.433
8.561525567662986e-08,1.2508992036641686e-09,0.06028818722998088,0.06027862208584616,-6.1850313644441594e-06,9.747484801736137e-13,0.4335
1.7281889207881873e-07,1.9543647949982201e-10,0.06027077110275232,0.06026119178841216,-6.4179730321352e-06,9.766775197839542e-13,0.434
6.24769912818679e-08,5.179576004210595e-10,0.06025343302778744,0.06024378137694912,-5.84730137326256e-06,9.804939199014326e-13,0.4345
1.2498435519869844e-07,7.400631982235062e-10,0.06023596596105328,0.06022640576137184,-5.890878523775601e-06,9.83602479995879e-13,0.435
1.1054957495953976e-07,9.573739995216712e-10,0.06021859478861272,0.06020904292972696,-6.194302173578401e-06,9.874050395949994e-13,0.4355
1.3128854199628837e-07,5.26742316431239e-10,0.06020122113247432,0.06019164787494616,-6.425529102057759e-06,9.92414880336039e-13,0.436
8.494079831861123e-08,1.6111759842951656e-10,0.06018384827371096,0.0601743079913084,-5.979476430841999e-06,9.950516803483144e-13,0.4365
1.4756726696152356e-07,1.532441680496266e-09,0.06016649356058104,0.06015704013834744,-6.1191389086885595e-06,9.995897593131171e-13,0.437
9.729243600348214e-08,3.110023211183588e-10,0.0601492089061424,0.06013967177622032,-5.3361350149795205e-06,1.0038224795123028e-12,0.4375
1.3333480648053397e-07,1.1403476010696245e-09,0.06013183495210856,0.0601223870645468,-5.553080097877681e-06,1.0093735997176263e-12,0.438
9.128932272617352e-08,2.0615167906079535e-10,0.06011469041420096,0.06010520169712056,-5.9743404280661594e-06,1.0129956803126092e-12,0.4385
7.416643327956551e-08,6.005501582140305e-10,0.06009739380242776,0.06008795755432416,-5.80596312453568e-06,1.0189075992840134e-12,0.439
1.491237083955932e-07,7.722233616447305e-10,0.06008006077705232,0.06007074473776336,-6.2320842705433605e-06,1.02597143901797e-12,0.4395
1.590716228808131e-07,6.174131206293509e-10,0.06006286033888992,0.06005347942333424,-5.86792883951152e-06,1.031092319002131e-12,0.44
8.998545335953123e-08,9.517567220451717e-10,0.06004570601292608,0.060036242366992,-6.112083607956001e-06,1.0389888005935682e-12,0.4405
1.3819572536322156e-07,1.0266849592710514e-09,0.06002840408022736,0.06001894976846008,-5.46833393730256e-06,1.0455529603453466e-12,0.441
1.4026319463539272e-07,4.1639607734067496e-10,0.06001119891287064,0.06000169689263848,-6.1594073882810396e-06,1.054157198950587e-12,0.4415
1.0635855415830342e-07,3.5665152081643114e-10,0.05999404433200448,0.05998454806795504,-5.49828696411136e-06,1.0656063993030223e-12,0.442
7.921078096218004e-08,1.563816000305085e-09,0.05997687916746384,0.0599673608133496,-5.66234066502704e-06,1.07078280060281e-12,0.4425
1.890132257584276e-07,1.3644071983343053e-10,0.05995962395766656,0.05995009509335824,-5.514541766670881e-06,1.0746546390266861e-12,0.443
5.7667111676151794e-08,1.2860692788496664e-09,0.05994250261426176,0.05993287400749896,-4.163553130070561e-06,1.0792482393071155e-12,0.4435
1.4888043255861794e-07,3.3788600389828005e-10,0.05992520578384704,0.05991564097619624,-4.08403922319512e-06,1.0837723998265289e-12,0.444
2.0242080632504322e-07,1.561624558832353e-09,0.0599080041722576,0.05989843419577384,-3.22309084178864e-06,1.0885324793505433e-12,0.4445
1.0520098760180563e-07,1.7150671854926358e-10,0.05989100531818712,0.05988122151518128,-3.875482515957759e-06,1.0966787204649397e-12,0.445
1.0987808080065165e-07,1.8668160073342932e-10,0.05987383233085352,0.05986404743146496,-4.40524644822152e-06,1.1049082401646442e-12,0.4455
9.657236832438798e-08,1.048836961725641e-09,0.0598566206364084,0.05984692115764112,-4.855113649878799e-06,1.1096822398281138e-12,0.446
1.3101146047883594e-07,2.871159213158059e-10,0.05983948339371816,0.05982979993047024,-4.202360374113841e-06,1.1110977589379178e-12,0.4465
8.437402176236786e-08,1.111501758688238e-09,0.0598223703497872,0.05981267097395056,-4.294584037583681e-06,1.1120414400385198e-12,0.447
1.1742104295831002e-07,6.813497543944891e-10,0.0598051515795816,0.05979549509895744,-4.676305399589201e-06,1.1119720798986009e-12,0.4475
8.08467122415113e-08,6.822363993186364e-10,0.05978796841561592,0.0597783520380904,-4.82687327381336e-06,1.1072258391988787e-12,0.448
2.2683138424517413e-07,1.413380801285058e-09,0.0597707465644056,0.05976118280806168,-4.353512653848081e-06,1.1037563990231886e-12,0.4485
1.2321607975596116e-07,3.716085564264837e-10,0.05975373343018928,0.05974404544125288,-3.27588683252072e-06,1.1029515195175874e-12,0.449
8.642387192003831e-08,3.8696760379375306e-10,0.05973666677071104,0.0597269404671256,-3.597344135200081e-06,1.0983163197550525e-12,0.4495
1.1631848703674841e-07,2.898284806596152e-10,0.05971958633206152,0.05970990012069848,-3.6176373168352e-06,1.094652560056867e-12,0.45
7.646932343591262e-08,6.330649615637896e-10,0.059702494167144,0.05969285597424472,-3.1249545758833595e-06,1.0962484802437772e-12,0.4505
9.514938192206612e-08,6.652490364134067e-10,0.0596853509727732,0.05967575632389352,-2.7100489561750407e-06,1.096539920564005e-12,0.451
1.687646250386754e-07,1.1791960047302652e-09,0.05966824858660256,0.05965869616892432,-3.17541703115336e-06,1.0972615994113291e-12,0.4515
1.106765942365806e-07,9.871500006308764e-10,0.0596512312313804,0.05964156769041688,-2.9286097736748006e-06,1.1019245598316773e-12,0.452
1.0443276903665533e-07,7.323244025081443e-10,0.05963410680871176,0.05962444786464488,-3.0654505179524e-06,1.0990795997785482e-12,0.4525
4.958240040070505e-08,1.0754927504130762e-10,0.05961698482800152,0.05960735621116248,-2.5829503540321608e-06,1.0966093603250208e-12,0.453
6.151739367910025e-08,7.517696187786527e-11,0.05959980309438008,0.05959029753277544,-2.9985462459132795e-06,1.0926958394098102e-12,0.4535
8.972166120474467e-08,6.747254421846094e-10,0.05958263288878152,0.05957324024083664,-2.9636403957168804e-06,1.090239440474641e-12,0.454
9.005683159618583e-08,1.8249399907910302e-10,0.05956551687854944,0.05955615928914808,-2.3660647659874397e-06,1.0864785599787232e-12,0.4545
1.1735879951874084e-07,1.8224583647752368e-10,0.0595484582418232,0.05953910735076224,-2.076390733185121e-06,1.086464639839268e-12,0.455
4.7809793200792594e-08,1.4667856790273603e-09,0.05953146300982552,0.05952211686268952,-2.888528733687841e-06,1.0842858390119024e-12,0.4555
2.073475260030988e-07,4.743315185073982e-10,0.05951434428121888,0.05950500878877208,-2.8120285896628005e-06,1.0825372800997652e-12,0.456
2.870899016016448e-07,2.0386553625795223e-09,0.05949739539985128,0.05948791637708528,-3.4983473839452003e-06,1.0876720802233814e-12,0.4565
1.0898687479582447e-07,1.5350672122327325e-10,0.05948059440993416,0.05947084214218056,-4.17138691834144e-06,1.088185519408755e-12,0.457
1.387464037619357e-07,7.924752798427193e-10,0.05946357586006064,0.05945384058376848,-3.8293916594235195e-06,1.0848548791339997e-12,0.4575
8.848406903710915e-08,8.579927948670907e-10,0.0594465959222192,0.05943673922981656,-3.8335768588328e-06,1.0856181591574953e-12,0.458
1.1755375903949039e-07,2.6538791997321454e-10,0.05942947238606024,0.05941964903583376,-4.48540816379256e-06,1.086076080415374e-12,0.4585
6.83164792791846e-08,4.3447480335689903e-10,0.05941236958408648,0.0594025066885372,-4.72220875152816e-06,1.0841193597683173e-12,0.459
6.135952591856952e-08,3.8565960147618483e-10,0.05939512731900328,0.05938533876392088,-4.7887891170824e-06,1.083786240344887e-12,0.4595
9.248438752329502e-08,1.6484560244611757e-10,0.05937785416286544,0.05936814819382216,-4.844398171263281e-06,1.0820792792207894e-12,0.46
9.192103127969586e-08,1.3163066400756485e-09,0.0593605495042,0.0593508986399804,-4.961893038002001e-06,1.0857707995767883e-12,0.4605
6.455287399759202e-08,1.6719504253304152e-10,0.0593431958165528,0.05933355769066432,-5.422085593758801e-06,1.0886296001482755e-12,0.461
1.2641112888400752e-07,8.50721763867579e-10,0.05932573664832304,0.05931613205704448,-5.982946912591201e-06,1.0916827202422583e-12,0.4615
8.639344719479913e-08,6.787503198379952e-10,0.05930825681482192,0.05929861127979,-6.4125544624034405e-06,1.0912941591242984e-12,0.462
1.3325284688170402e-07,1.783425837564856e-09,0.0592907109127688,0.05928099981517568,-5.5433157242069604e-06,1.091502319165152e-12,0.4625
1.628455713539867e-07,1.2731972004464964e-09,0.05927304853059456,0.0592631723745032,-3.91733735484416e-06,1.0907528796600145e-12,0.463
1.0394258423418457e-07,6.335624386233363e-11,0.05925520518550664,0.05924510803587264,-4.54721633853752e-06,1.0901561601952669e-12,0.4635
6.678720711889019e-08,8.128628742332111e-10,0.0592370472476596,0.05922687218263688,-5.2471726654786394e-06,1.0890736791937302e-12,0.464
1.4252708391976343e-07,7.228926415803194e-10,0.05921847815175256,0.059208265530858,-5.7603720843564805e-06,1.0898369592172259e-12,0.4645
1.0072634712421369e-07,1.7081119851880544e-10,0.05919962658231816,0.05918923615846152,-5.7364500020413595e-06,1.0916966403817134e-12,0.465
5.036704688043958e-08,2.732171225372504e-10,0.05918025026139896,0.05916970827265576,-5.81988056436128e-06,1.0958738392652725e-12,0.4655
9.099452527583374e-08,1.1083056764005228e-09,0.05916018266453656,0.05914957056124616,-5.3329458980368e-06,1.0965676795277523e-12,0.466
1.6154406815710454e-07,4.1990664417790313e-10,0.05913940478619712,0.05912857571846136,-5.91137465864824e-06,1.101036320425605e-12,0.4665
7.333832056227729e-08,1.3857728159427651e-10,0.05911781450853712,0.059106535255876,-5.3984454574936e-06,1.108516480241269e-12,0.467
6.919138191563423e-08,1.0465919797475465e-10,0.0590949069121564,0.05908324367808888,-4.811796226730321e-06,1.1167182392831602e-12,0.4675
5.11744847192519e-08,5.631880795053945e-10,0.05907053160181952,0.0590584807283968,-4.90673027019008e-06,1.1255028789655067e-12,0.468
7.528019264207986e-08,8.610468033021235e-10,0.05904442063202936,0.05903191643159264,-5.00393274370472e-06,1.1308597592694317e-12,0.4685
1.6749064720572582e-07,9.646555984565985e-10,0.05901637314700352,0.0590032642330324,-5.3358379152735995e-06,1.1331356792004636e-12,0.469
8.566562488543372e-08,2.3323647874162745e-10,0.0589861883077336,0.05897226081217472,-6.104611303847201e-06,1.134023838985439e-12,0.4695
7.845953255841698e-08,6.180523176579911e-10,0.0589534505799836,0.05893878875530536,-6.569530538277521e-06,1.1371602393587957e-12,0.47
3.976683783657453e-08,8.04246239050066e-10,0.05891816143958648,0.05890282436198944,-7.124753645351282e-06,1.1399774404481774e-12,0.4705
1.561859753612671e-07,1.3320723205034746e-09,0.05888036227689312,0.05886432725742968,-7.3673908836664794e-06,1.1424476799017048e-12,0.471
7.397707511846985e-08,4.4741416127536127e-10,0.0588403133380112,0.05882358344404224,-8.93023433932952e-06,1.1479432804854675e-12,0.4715
9.755101312153291e-08,1.5020831800605094e-10,0.05879817357040792,0.05878094096745168,-9.398986169583839e-06,1.1503580003174342e-12,0.472
7.523320304236858e-08,3.2831471569183535e-10,0.05875445603356768,0.05873679238174512,-9.98495291573656e-06,1.1522176001667588e-12,0.4725
8.956672352400386e-08,6.806264579717336e-11,0.05870941076793568,0.05869150664121792,-9.995258825473281e-06,1.1548405596606762e-12,0.473
9.687293255761231e-08,5.258319196732586e-10,0.05866356901811976,0.0586454814032484,-9.68725518082872e-06,1.15710263907335e-12,0.4735
8.979603720316032e-08,3.022685574061157e-10,0.05861720740264296,0.05859905918030952,-9.89744476347048e-06,1.1605998399068533e-12,0.474
1.2319936336380177e-07,1.8957176106670914e-10,0.05857066042000176,0.05855250856343232,-1.0332854400884719e-05,1.1669142401356724e-12,0.4745
6.91887134390834e-08,4.4698007795052064e-10,0.058524220860854,0.0585060805039216,-1.0541138245209359e-05,1.1708415998751753e-12,0.475
1.652915438410396e-07,3.1325263910586543e-10,0.0584779129694496,0.05845991151222376,-1.0486322964686322e-05,1.177114400621889e-12,0.4755
1.4828938303679262e-07,2.579277041947492e-09,0.05843207597660696,0.0584141125161464,-1.0142114107477679e-05,1.1798899192199362e-12,0.476
1.1759423727830676e-07,7.056819226192168e-10,0.05838664607236896,0.05836862818947,-1.1945327931111682e-05,1.1816523999655945e-12,0.4765
1.1916904023995256e-07,2.282249597640451e-10,0.05834158150109832,0.05832368384240464,-1.251713150252032e-05,1.1806393604191397e-12,0.477
1.2675916039733837e-07,1.0896828786521873e-09,0.05829699175561328,0.05827926601022552,-1.1866646485780399e-05,1.177586240325157e-12,0.4775
8.564812351702367e-08,7.51521837816238e-10,0.05825295542193568,0.05823532586499528,-1.285887066344816e-05,1.1749355997945233e-12,0.478
1.4681114055697941e-07,2.3610374419447133e-09,0.05820936200523472,0.05819188105820216,-1.3510278130526401e-05,1.1726596002423944e-12,0.4785
1.51171380316506e-07,5.3759281748444465e-11,0.05816632713685952,0.05814889362676776,-1.358412543182824e-05,1.1720351201198334e-12,0.479
5.749171199526115e-08,1.0150016244159232e-10,0.0581238116314604,0.05810646562358536,-1.52417439882864e-05,1.1754074394977913e-12,0.4795
1.0101381055921399e-07,1.813174402287565e-10,0.05808164420790824,0.05806455227942504,-1.5482103319002962e-05,1.1805699189640579e-12,0.48
4.9871455680416954e-08,3.8323216128288706e-10,0.05803996122239744,0.05802311005906128,-1.5262340550561523e-05,1.1792238396152697e-12,0.4805
1.2579242192334306e-07,2.0787135901478848e-10,0.0579987161315196,0.05798207581248664,-1.5108523829479122e-05,1.177738879050384e-12,0.481
9.732416991758974e-08,1.6922856171941447e-10,0.05795799831076824,0.05794146278003648,-1.5831331131449122e-05,1.180111999400245e-12,0.4815
7.728663176109762e-08,1.1021948839728957e-09,0.05791763589972424,0.0579012778068584,-1.5482893476289758e-05,1.1840116797970975e-12,0.482
2.121762339227229e-07,5.804813643650597e-10,0.0578776698653388,0.05786145744718416,-1.56586217812528e-05,1.185149599105032e-12,0.4825
2.0544684480039432e-07,1.0130702388089219e-09,0.05783825596441936,0.05782203143796272,-1.5053127655955839e-05,1.1885219201770558e-12,0.483
1.7410215695512488e-07,4.52733121825144e-10,0.05779924671558624,0.0577829712588988,-1.570849277360248e-05,1.1926991190606149e-12,0.4835
8.01335377567658e-08,1.4413256005374464e-10,0.05776058364399744,0.05774432491819656,-1.517293600514184e-05,1.195946560371159e-12,0.484
1.1298972960038789e-07,7.259701589878986e-10,0.05772220053234512,0.05770611723411256,-1.489957739064752e-05,1.2004429602327591e-12,0.4845
9.131395432154799e-08,1.123219989240809e-10,0.05768419688260512,0.05766823105781376,-1.52684255922404e-05,1.203260159628075e-12,0.485
1.0524851871973606e-07,2.0551254448220035e-09,0.05764652112315232,0.05763072378498976,-1.54153668509428e-05,1.207603919070382e-12,0.4855
1.9605878248674102e-07,1.0736987202109027e-09,0.05760920479225504,0.05759349955438264,-1.5792122769197763e-05,1.2103378398803898e-12,0.486
1.392425074339676e-07,2.0747815965282967e-10,0.0575723580902416,0.05755663320063216,-1.4614268104797919e-05,1.2144595191423881e-12,0.4865
1.3438175631985683e-07,6.217713635625621e-10,0.05753578966579448,0.057520141775352,-1.42367791315652e-05,1.2189975201801597e-12,0.487
1.1105732752175745e-07,7.941259178023685e-10,0.05749952040352936,0.05748399357199,-1.435328922488832e-05,1.2224253591796783e-12,0.4875
1.3897806111495825e-07,4.750062426728263e-10,0.05746360063821016,0.05744820443214424,-1.4634932766640722e-05,1.2278654401418803e-12,0.488
1.6092151839536273e-07,7.248318403818566e-10,0.05742806405770264,0.05741273047321984,-1.422396805732208e-05,1.2335691990724307e-12,0.4885
1.458941357584953e-07,1.4185087826579235e-10,0.05739285943779992,0.0573775501321288,-1.457569448520784e-05,1.2395505594989167e-12,0.489
8.416466104610443e-08,3.328018416404177e-10,0.05735791203757808,0.05734274012292552,-1.3806927250461602e-05,1.2443383996807444e-12,0.4895
1.0491085992297977e-07,6.434738436533749e-10,0.05732325784512936,0.05730825010931656,-1.3470675107484879e-05,1.2491540005203855e-12,0.49
7.383893016466025e-08,9.390850388979466e-10,0.0572889324581128,0.05727406128516696,-1.38684029720028e-05,1.2538169592466678e-12,0.4905
1.886077570442679e-07,6.682926365075836e-10,0.05725486648843232,0.0572401575377908,-1.3791907439871921e-05,1.257466800499464e-12,0.491
9.791933271857678e-08,8.804992013278223e-10,0.05722124679121208,0.05720655377632952,-1.4694539651207839e-05,1.2606308802154713e-12,0.4915
1.3406659839926283e-07,3.918542434977468e-10,0.05718781350044928,0.05717324340034032,-1.4725833937134321e-05,1.264239120292096e-12,0.492
1.5484071200222438e-07,6.590005624529383e-10,0.05715472964330072,0.05714025610632496,-1.5050716866859681e-05,1.2667232798850786e-12,0.4925
1.6093623608076646e-07,2.660190401293505e-10,0.05712197477385544,0.05710757826678128,-1.4787158658171759e-05,1.2697069602180455e-12,0.493
1.4013617320035587e-07,3.982109642031162e-10,0.05708955780694472,0.0570752267869404,-1.491463940522752e-05,1.2742866403590196e-12,0.4935
9.277153983910935e-08,5.675059172594032e-10,0.05705741320846584,0.05704313563432576,-1.4797659413242721e-05,1.277145520551604e-12,0.494
1.5207537543832084e-07,5.678691961108484e-10,0.0570254567370272,0.05701130856318728,-1.4713430862108959e-05,1.2812949604714156e-12,0.4945
1.2196081976278972e-07,8.33693843127481e-10,0.0569938688323344,0.05697976121835904,-1.368449168262464e-05,1.285805199157308e-12,0.495
1.072718217656754e-07,3.254589583945311e-10,0.05696253398603392,0.05694849960775384,-1.3439464248601441e-05,1.2893440790940139e-12,0.4955
1.2556520687795336e-07,4.5014000166210266e-10,0.0569314431030944,0.05691752177644488,-1.301611640672176e-05,1.294159679933655e-12,0.496
1.1829730479917533e-07,1.674279360985853e-09,0.056900626726462,0.05688682030178472,-1.27857660887488e-05,1.3000993595628724e-12,0.4965
1.6556482104052028e-07,5.723688745185029e-10,0.056870074244562,0.05685635262842344,-1.320268689715368e-05,1.305900239291155e-12,0.497
1.142970125628251e-07,7.261228007759968e-10,0.05683989171683792,0.05682619233324264,-1.424311620999664e-05,1.311021200590479e-12,0.4975
1.1200511656345169e-07,1.1958367629461009e-10,0.05680992320861752,0.05679629750276616,-1.368067079629512e-05,1.3165445601379892e-12,0.498
1.7053789832383037e-07,8.232240028549498e-10,0.05678020986169688,0.0567666811316812,-1.43841060292328e-05,1.3215543991849628e-12,0.4985
2.2773235271861259e-07,2.8870808799208447e-09,0.05675078954067656,0.05673727836941224,-1.3174801307594e-05,1.3291039191405457e-12,0.499
1.6469748368580506e-07,6.418118467244049e-10,0.05672167179952928,0.0567080373050152,-1.328223056419568e-05,1.3341831996426011e-12,0.4995
1.8392014648066501e-07,8.172449592058761e-10,0.05669279696418104,0.0566791268442516,-1.355917483497576e-05,1.3388600005813074e-12,0.5
1.1813025192070059e-07,4.718627225064331e-10,0.056664160371784,0.05665051928819968,-1.440497170400416e-05,1.3450495193545811e-12,0.5005
1.5794813879727032e-07,2.2333723204148725e-09,0.05663568434175496,0.0566221359845576,-1.3833456676506479e-05,1.3508503990828638e-12,0.501
2.96733657520476e-07,2.6034503719518653e-10,0.05660747797813072,0.05659393663976896,-1.4133336181886962e-05,1.3528210398693757e-12,0.5015
6.608630016141648e-08,7.434181603649392e-10,0.05657984159444536,0.05656606573332008,-1.255980425279816e-05,1.3582333601737644e-12,0.502
1.2568086608238938e-07,1.3553800790044868e-09,0.0565520545888104,0.0565384272912856,-1.244138131438432e-05,1.3646727197851602e-12,0.5025
1.4221388840163218e-07,8.375533600002427e-10,0.05652452739361192,0.05651099331881024,-1.1010763956694881e-05,1.3738320004460115e-12,0.503
6.237147272269983e-08,4.980590384562333e-10,0.05649728944934448,0.056483868163596,-1.0004979556485041e-05,1.3831023999710812e-12,0.5035
1.872360701621334e-07,1.772576800618264e-09,0.05647015226311416,0.05645696983894248,-9.707508103639762e-06,1.386946559052307e-12,0.504
2.0317970279848385e-07,6.82658714279416e-10,0.05644343032230712,0.05643029024745216,-1.106935420613864e-05,1.3895556001008351e-12,0.5045
1.262184649644671e-07,1.3329620809909848e-09,0.0564169563829472,0.05640382688396608,-1.117879215847784e-05,1.3930805598980859e-12,0.505
2.430209905604497e-07,7.006594401892663e-10,0.0563906511225536,0.05637763598560304,-1.225937655552304e-05,1.3959115998117598e-12,0.5055
9.947652208214253e-08,1.1673895183861305e-09,0.05636472676393336,0.05635170013835104,-1.2191500934205121e-05,1.4003940795339048e-12,0.506
1.735256897616999e-07,1.714482555925656e-09,0.05633884531990152,0.056325928397698,-1.1684402643568721e-05,1.4029198403030588e-12,0.5065
1.5330895584281246e-07,3.668622350350148e-10,0.0563132674794712,0.05630032484884256,-1.1204679312703682e-05,1.4079575196289428e-12,0.507
8.433640592137026e-08,7.798718407170391e-10,0.05628790409215464,0.05627501016723112,-1.067908174401344e-05,1.4112465604215925e-12,0.5075
1.4025123280109186e-07,1.4765904818303532e-09,0.05626263771251528,0.05624994006569784,-1.0808223860083842e-05,1.413800080154494e-12,0.507999999999999
8.815434943826306e-08,1.7644683214523837e-09,0.05623767951733304,0.05622502772476304,-1.211232040095e-05,1.4177829595155575e-12,0.508499999999999
1.9804420280100654e-07,1.3460346379168264e-09,0.056212890532218,0.05620034423192904,-1.2441757275493842e-05,1.4203087202847115e-12,0.508999999999999
2.3798901247623627e-07,5.014969120531454e-09,0.05618846392731696,0.0561758942887508,-1.237406266821296e-05,1.4198785596846461e-12,0.509499999999999
2.935310484813991e-07,1.0909775166600966e-09,0.05616425041950768,0.05615144156814104,-1.275965209319952e-05,1.4220295998541984e-12,0.509999999999999
1.2736654775996614e-07,1.6066792341007385e-10,0.05614026760211368,0.05612728270837216,-1.388925527918928e-05,1.423722639144775e-12,0.510499999999999
9.028998496085627e-08,3.3404023991323584e-10,0.0561162708395608,0.0561033949431892,-1.496080295125504e-05,1.4265815193373593e-12,0.510999999999999
1.3987784280161675e-07,4.333368802678095e-10,0.05609241376103568,0.0560797406496832,-1.470898277391952e-05,1.4277194403393596e-12,0.511499999999999
9.684126144049454e-08,2.6456336427171934e-10,0.05606883087797272,0.05605628057452072,-1.4985127345226322e-05,1.4302035999323422e-12,0.511999999999999
9.178598456283105e-08,4.116377586016462e-10,0.05604539232272464,0.05603304063230088,-1.5452106817414723e-05,1.431841199222455e-12,0.512499999999999
1.1788545520308169e-07,3.296574402344987e-10,0.05602214843099112,0.05601002231627864,-1.546368016168376e-05,1.4335342402070975e-12,0.512999999999999
9.276230431704002e-08,5.031164790336717e-10,0.05599917357647504,0.055987254493084,-1.5205860142516561e-05,1.4355187994389987e-12,0.513499999999999
1.2134897184323812e-07,7.084926395561908e-10,0.05597641370757472,0.05596463026809336,-1.478006263953792e-05,1.4370176005222427e-12,0.513999999999999
1.7845430471535861e-07,3.967146403049959e-10,0.05595393734848032,0.05594222308330784,-1.481778397079096e-05,1.438932719993128e-12,0.514499999999999
9.485267368075645e-08,1.954168236950604e-09,0.05593172303206744,0.05591995122464664,-1.3344114848531521e-05,1.4417776800462571e-12,0.514999999999999
1.7734042120215454e-07,3.400319192881085e-10,0.05590951822112512,0.05589779482824072,-1.312122041187368e-05,1.4421662394701511e-12,0.515499999999999
1.0639906648096664e-07,1.6478680225917586e-10,0.05588755647429296,0.05587584979945792,-1.3186451732565922e-05,1.4420135990508582e-12,0.515999999999999
9.138867807650941e-08,4.3304256014398135e-10,0.05586567848018744,0.055854124308222,-1.296860346476592e-05,1.4435401590978496e-12,0.516499999999999
9.411391192065688e-08,1.0313049650378936e-09,0.05584402485510464,0.05583262765726416,-1.2802657081270161e-05,1.4439287202158094e-12,0.516999999999998
1.2851003639707814e-07,9.201403181058332e-10,0.05582254273384072,0.05581127543644704,-1.2902862967789199e-05,1.444997359004922e-12,0.517499999999998
1.6711690031812054e-07,8.172731172373382e-10,0.05580129129661872,0.055790084154378,-1.4204014468526959e-05,1.4444283205768908e-12,0.517999999999998
1.6184530376300854e-07,9.371390399803836e-10,0.0557802771110476,0.0557690556227812,-1.2667981173233441e-05,1.4458022402045892e-12,0.518499999999998
1.4026211472145667e-07,9.210846391161098e-10,0.05575940750322848,0.05574820981107976,-1.21408067269148e-05,1.4461352800069225e-12,0.518999999999998
1.075151887242054e-07,1.704140079050731e-09,0.05573867722636976,0.05572753361132248,-1.2104458459921281e-05,1.4478839202342227e-12,0.519499999999998
1.8559770616211058e-07,7.556781589368455e-10,0.0557181350325084,0.05570705682944648,-1.183239775967528e-05,1.4496186403220677e-12,0.519999999999998
1.2710498584200813e-07,7.148971206683008e-10,0.0556978088774452,0.05568675234230064,-1.0902481100790879e-05,1.451617040072327e-12,0.520499999999998
9.689417704294989e-08,6.762215162825491e-10,0.05567759627975768,0.05566664197604448,-1.110168499698872e-05,1.4534766399216517e-12,0.520999999999998
1.3025846367503702e-07,4.1082143936721494e-10,0.05565752080127592,0.05564668160398568,-1.081719808682056e-05,1.4559330405508868e-12,0.521499999999998
1.268128025574966e-07,1.2217545586334921e-09,0.05563765448149592,0.05562687804194384,-1.123919432878496e-05,1.4552807997705126e-12,0.521999999999998
1.7062565536157814e-07,8.938627199528426e-10,0.0556179753435916,0.05560726654684776,-1.1499294642474801e-05,1.4566685599165692e-12,0.522499999999998
8.204618975882205e-08,3.409143939370196e-10,0.05559850973695792,0.05558781225383216,-1.099551844907464e-05,1.4600269591550719e-12,0.522999999999998
8.428955640404912e-08,1.1478750380766733e-09,0.05557914048222064,0.05556854958922928,-1.029563560754576e-05,1.4610678389804371e-12,0.523499999999998
1.371522103180145e-07,6.363591181779427e-10,0.055559942992818,0.05554944898636792,-1.0693750029891041e-05,1.4626360002036e-12,0.523999999999998
1.2912886256100098e-07,8.443730437068808e-10,0.0555409589390576,0.05553050715968896,-9.1794487583892e-06,1.465855679162265e-12,0.524499999999998
6.91772201605323e-08,1.0693098420611058e-09,0.05552215134389968,0.05551170066946528,-9.85240499307104e-06,1.4695055204150612e-12,0.524999999999998
1.834753429602598e-07,3.797212821954332e-10,0.05550340460695064,0.05549304395766416,-9.413808887151041e-06,1.472711279234271e-12,0.525499999999998
5.166556944075085e-08,1.9275400026108613e-10,0.05548493435424456,0.05547454199495512,-1.04019410398916e-05,1.4762362390315217e-12,0.525999999999997
6.755906527960986e-08,1.1233800001342331e-10,0.05546644535127536,0.05545622497855176,-1.048229724069608e-05,1.4808159191724958e-12,0.526499999999997
8.318100463977629e-08,1.419119204093544e-09,0.05544812504867232,0.0554380865872748,-1.0596438812751201e-05,1.4847016794298932e-12,0.526999999999997
1.9249727000597572e-07,6.219312842503655e-10,0.05543001056983016,0.05542006031224744,-1.024488502594744e-05,1.4885319200657297e-12,0.527499999999997
7.204919272307819e-08,7.220686409903365e-10,0.05541222528751568,0.05540225920908832,-1.059783619367048e-05,1.4917654395427528e-12,0.527999999999997
1.226971244744357e-07,5.370191166753635e-10,0.05539453243518008,0.05538462800291392,-1.029101282373728e-05,1.496192479264434e-12,0.528499999999997
9.782610527891977e-08,4.2779631920231154e-10,0.05537696294045232,0.0553670822305872,-9.852330253426079e-06,1.4983574395734415e-12,0.528999999999997
6.052116272026176e-08,7.246343178279879e-10,0.05535945436624224,0.05534968959534656,-9.08739398429408e-06,1.50217383969092e-12,0.529499999999997
7.672342999809345e-08,8.234279924579369e-11,0.0553420472471808,0.05533241626607736,-9.169089766238959e-06,1.5019240005468637e-12,0.529999999999997
8.386154640160903e-08,4.028883962559071e-10,0.05532482511489136,0.05531531335178864,-8.75135625683048e-06,1.5050464790866995e-12,0.530499999999997
7.527589463568463e-08,5.699001617842647e-10,0.05530773216294632,0.0552983140398932,-9.069650596576639e-06,1.5079191997976419e-12,0.530999999999997
1.1418674520508043e-07,1.5691426422104193e-09,0.05529078119950664,0.05528146686314688,-8.56655381802032e-06,1.5109862400310798e-12,0.531499999999997
1.0957673559491843e-07,5.945911193960818e-10,0.05527404919560872,0.055264744082442,-8.680783475073121e-06,1.513747919804835e-12,0.531999999999997
1.4536570824147388e-07,7.753291966783316e-10,0.05525742687677872,0.0552481585527456,-7.6896904804276e-06,1.5147609593512898e-12,0.532499999999997
1.1564130215913071e-07,3.200628789779003e-10,0.05524097634410304,0.05523169849232328,-7.1693749825875194e-06,1.5168148804171758e-12,0.532999999999997
4.832834216150772e-08,1.2198247967276643e-10,0.05522463265932656,0.0552153785036728,-6.929331990798241e-06,1.520062240412557e-12,0.533499999999997
5.421351879919545e-08,1.2100040414075863e-10,0.05520836138739632,0.05519923689643688,-6.775440660508161e-06,1.5203259200749714e-12,0.533999999999997
4.537785919939141e-08,6.314399697560091e-11,0.05519227365327072,0.05518332508374456,-7.09911676530184e-06,1.5228655992895147e-12,0.534499999999997
1.613520783233513e-07,1.3054074418650252e-09,0.0551763844534132,0.05516757228739408,-7.027129212521922e-06,1.52272679938858e-12,0.534999999999996
1.2181973840091898e-07,7.767801540881081e-10,0.05516070541955472,0.05515181886936488,-7.550038664288641e-06,1.5253913600586687e-12,0.535499999999996
7.330777527375654e-08,1.4506976175887587e-10,0.05514507240103456,0.05513614411053608,-7.6570048743864e-06,1.5256966392031886e-12,0.535999999999996
8.279988447656983e-08,1.534233642908056e-10,0.05512945730471432,0.05512061138202552,-7.420047597267041e-06,1.5286664790177974e-12,0.536499999999996
6.584170239576359e-08,6.448950401471976e-10,0.0551140280149864,0.05510527648167016,-7.45220083130064e-06,1.529027359099041e-12,0.536999999999996
8.380790375572822e-08,4.0001719991966667e-10,0.05509865818605928,0.05509004494772456,-7.197778995992719e-06,1.528569359914131e-12,0.537499999999996
1.4927180216200986e-07,3.6422207611019886e-10,0.05508349982927776,0.05507496399146992,-6.981728017524e-06,1.5293326399376268e-12,0.537999999999996
5.2823315277450433e-08,2.4630503886458044e-10,0.05506856420207856,0.05505998967263008,-8.169196757029199e-06,1.5334127197175196e-12,0.538499999999996
7.379963191944672e-08,1.670056641589479e-09,0.0550535983177484,0.05504513262857936,-8.068713208172641e-06,1.5370348003125025e-12,0.538999999999996
2.638967755222432e-07,1.1847498398998013e-09,0.05503875452097848,0.05503030015628736,-7.602037558284802e-06,1.5354249599861371e-12,0.539499999999996
9.03474654395664e-08,3.161530412465474e-10,0.05502428158415,0.05501558477799888,-6.4341012721704e-06,1.534869840003495e-12,0.539999999999996
7.986103039980819e-08,7.130403975597055e-10,0.0550096756125844,0.0550010094715108,-6.09005378783512e-06,1.543376959505069e-12,0.540499999999996
7.301832512240924e-08,1.4537586412455283e-09,0.05499517247433624,0.05498656903057848,-6.439311409894401e-06,1.5505934396583187e-12,0.540999999999996
1.8145645904604768e-07,5.266996006003666e-10,0.05498075109987072,0.05497223611830824,-5.74719019268104e-06,1.5552840794213173e-12,0.541499999999996
8.735564743789226e-08,4.2144512185648964e-10,0.05496659508711952,0.05495801221675424,-4.897756573071361e-06,1.5590033604351294e-12,0.541999999999996
5.814449968027935e-08,4.6160224254077065e-10,0.05495244052882184,0.05494391303101024,-5.193342048056641e-06,1.5648597597849728e-12,0.542499999999996
9.529292399612643e-08,1.1561599178033788e-09,0.05493834389633488,0.05492993032112944,-5.02750846034752e-06,1.570161120467337e-12,0.542999999999996
1.1685778584374917e-07,4.08185034384001e-10,0.05492439405413912,0.05491603792414432,-4.59424487131392e-06,1.5740329605852792e-12,0.543499999999996
1.0599995679816399e-07,3.0973728443184356e-10,0.05491059602827296,0.05490227845741184,-3.724761179004881e-06,1.5790012797712444e-12,0.543999999999995
1.0219976655928553e-07,6.506052849242216e-10,0.05489688958474104,0.05488861530279744,-3.6081144824668804e-06,1.5837613592952588e-12,0.544499999999995
5.226805256663969e-08,4.13585360403701e-10,0.05488331036290384,0.05487510311166368,-3.94372772366496e-06,1.5902977600832898e-12,0.544999999999995
9.466263408558495e-08,1.367032799459711e-09,0.0548697812487248,0.054861682077482,-3.88134047464528e-06,1.5934479992809388e-12,0.545499999999995
1.0926083152118515e-07,7.546015201587153e-10,0.05485639500992544,0.05484841144566976,-3.1174498126558397e-06,1.5967092794157752e-12,0.545999999999995
1.105869936041115e-07,2.82134263868139e-09,0.05484322702583,0.05483522441818192,-2.0152232834964795e-06,1.599137919387197e-12,0.546499999999995
1.5973151711728972e-07,6.48619838394815e-10,0.05483007937152632,0.0548220316471596,-5.083979159183203e-07,1.6028155196037407e-12,0.546999999999995
1.2640278432285434e-07,7.594497600238448e-10,0.0548170756459132,0.05480897229056832,2.0538149340984056e-07,1.6043836791328377e-12,0.547499999999995
9.401764688304892e-08,1.0935207253592871e-09,0.05480412469201368,0.05479603871507616,1.6641782732463912e-07,1.6091299198325599e-12,0.547999999999995
1.3277680224049737e-07,1.0275983536311983e-10,0.05479127225842376,0.05478319125227712,1.5127782397640056e-07,1.6153332791241917e-12,0.548499999999995
8.496942983937661e-08,9.517583179907696e-10,0.0547785897456352,0.05477050324217016,7.625960312539191e-07,1.621508879452076e-12,0.548999999999995
8.810288192051541e-08,6.038159208743288e-10,0.05476590509166584,0.05475785953456016,4.0259290098920006e-07,1.6276845594010575e-12,0.549499999999995
6.585151728077943e-08,1.4463759356875272e-10,0.0547533131543716,0.05474531494866312,1.055920160642359e-06,1.6353450389786648e-12,0.549999999999995
1.1168871287547955e-07,7.751941588640676e-10,0.05474080758354048,0.05473294201490088,1.4231762944937118e-06,1.6409933596028175e-12,0.550499999999995
3.046596663835999e-08,7.812264030127025e-11,0.05472845368111936,0.05472061575068616,5.901145053170403e-07,1.6444627997785075e-12,0.550999999999995
4.434101464473317e-08,1.2420223877152026e-10,0.0547160746910272,0.05470842621165904,6.246028967375991e-07,1.649153439541506e-12,0.551499999999995
7.645215856222354e-08,7.037735186288252e-10,0.0547038678068868,0.0546963084003084,7.516120115739997e-07,1.6572997602769994e-12,0.551999999999995
1.0888268800468559e-07,5.136283204310033e-10,0.05469176528315064,0.054684255050768,1.1206304293691438e-06,1.664266399592127e-12,0.552499999999995
5.7692168875522754e-08,1.3908224572034555e-10,0.0546797715547824,0.05467228408430688,1.1373788683381842e-06,1.674896718984343e-12,0.552999999999994
7.876906719939125e-08,4.194993658002133e-10,0.0546678116761032,0.05466039084056568,6.749202284138393e-07,1.6831540789629578e-12,0.553499999999994
9.746629015677799e-08,4.366493625007628e-10,0.05465595448769224,0.05464856964183016,1.1417225663644481e-06,1.6899679999317612e-12,0.553999999999994
5.438054807849202e-08,4.2219124030129507e-11,0.0546441988131436,0.05463682201195776,1.5049224256773275e-06,1.6953248802356862e-12,0.554499999999994
4.264726768260507e-08,1.543812855331339e-10,0.05463247439663544,0.05462521557856592,1.3388116133776559e-06,1.7004735191835946e-12,0.554999999999994
4.8036130406714506e-08,8.205360002566664e-11,0.05462083333542184,0.05461369520955496,1.4012388686594882e-06,1.7058719989696252e-12,0.555499999999994
4.078227696518999e-08,1.275442390591408e-10,0.0546092969514536,0.05460229633376104,1.3041500530196318e-06,1.710354480385836e-12,0.555999999999994
5.531497240113259e-08,1.7301991783735815e-10,0.0545978928180552,0.05459097553594216,1.283940081032032e-06,1.7156836000319477e-12,0.556499999999994
5.880556055992692e-08,1.307828012553358e-10,0.05458655430094656,0.05457970532263056,1.1654536237752716e-06,1.717917920480874e-12,0.556999999999994
4.575744679685689e-08,8.680880320133255e-11,0.05457527069401176,0.05456849936574872,1.2081979126475683e-06,1.7219007998419376e-12,0.557499999999994
7.774733824100766e-08,9.201739994968428e-10,0.05456409942875128,0.05455742162061736,1.2503912090043678e-06,1.7269107202040742e-12,0.557999999999994
5.178414183570901e-08,9.071984136133082e-11,0.05455302210085376,0.0545463378010536,1.9641710373445675e-06,1.7300887200595366e-12,0.558499999999994
9.658025376668711e-08,3.5035751383416525e-10,0.05454196946455336,0.05453537893099376,1.885535941340424e-06,1.734446320020202e-12,0.558999999999994
9.295533000275302e-08,3.474330337316367e-10,0.05453111239225936,0.05452447989102176,2.6939656959938717e-06,1.738554160457908e-12,0.559499999999994
8.297022064535087e-08,7.483266367680486e-10,0.05452031495914544,0.0545136457574704,2.0867971270020874e-06,1.7430644804589633e-12,0.559999999999994
8.542226832136679e-08,1.6059976265525577e-10,0.05450953295146984,0.05450285257557296,2.569022543267168e-06,1.7470195991622136e-12,0.560499999999994
1.446918419176213e-07,8.010548058212663e-10,0.0544988169946788,0.05449216098871024,2.1167867069603436e-06,1.7510580794600009e-12,0.560999999999994
7.170063431871654e-08,3.3610016159091316e-10,0.05448827557628312,0.05448151105028376,2.8943952316289117e-06,1.7567756806029754e-12,0.561499999999994
9.47664751185795e-08,1.0952704021516269e-10,0.05447768930748488,0.05447094963979472,2.6055185044092474e-06,1.7614802405054291e-12,0.561999999999994
1.5737730968412578e-07,1.1583005596338403e-09,0.054467194924268,0.05446047892885344,2.0236271738309594e-06,1.7649774396448666e-12,0.562499999999993
4.150267032126953e-08,7.950522393218584e-10,0.05445685751937632,0.05445004860836424,2.292399769038704e-06,1.7711114404906454e-12,0.562999999999993
9.070109983910779e-08,1.7707223881613388e-10,0.05444648265578664,0.05443974198745904,1.831949233491592e-06,1.775247039892099e-12,0.563499999999993
6.724433295607346e-08,1.6273864200666566e-10,0.05443620341993968,0.05442948426911872,1.3090156206351036e-06,1.7784250397475613e-12,0.563999999999993
7.823911288284968e-08,4.198701594737564e-10,0.054425946746464,0.0544192884188888,1.2929266048904234e-06,1.7790634400095774e-12,0.564499999999993
2.3412405278366855e-08,4.954626431352693e-10,0.05441577987531512,0.05440919452295608,1.744832872297304e-06,1.7817973591255191e-12,0.564999999999993
5.047826687892831e-08,1.9175247500946568e-10,0.0544056379634928,0.05439915208812664,1.6982161813454474e-06,1.7855582396214369e-12,0.565499999999993
1.5628169879738918e-07,1.409503604110629e-09,0.05439561023213872,0.05438920692411704,2.075917916691688e-06,1.7891387190402484e-12,0.565999999999993
5.851960991481997e-08,1.0294824021039872e-10,0.05438576783723152,0.0543792202854048,2.5360238923026557e-06,1.7920807998911097e-12,0.566499999999993
6.556200983498517e-08,5.250946413792867e-10,0.0543758545408316,0.05436939135767752,2.769147591439184e-06,1.7938988002583287e-12,0.566999999999993
1.6537449992054531e-07,1.9172032017511498e-09,0.05436609093295192,0.0543596529909756,3.0142034272988397e-06,1.7980343996597823e-12,0.567499999999993
6.479432392014761e-08,3.123623582013124e-11,0.05435643882652704,0.0543498595038536,3.714762570939256e-06,1.7998384798875462e-12,0.567999999999993
3.036097104280877e-08,1.6040831857244697e-10,0.05434671324762376,0.05434016743444664,4.3415603718514955e-06,1.8027112005984886e-12,0.568499999999993
5.5296029276286074e-08,3.7128719543311206e-10,0.05433699906442904,0.05433054444575656,4.224604553862848e-06,1.8050148794932679e-12,0.568999999999993
7.364466952236581e-08,1.0014784140865984e-10,0.0543273662222084,0.05432101004699776,4.0244968385759595e-06,1.8074157605009423e-12,0.569499999999993
5.038680575553123e-08,3.055222394521273e-10,0.05431783783395496,0.05431152283895752,3.5998002431568476e-06,1.8105104800770306e-12,0.569999999999993
7.327717143484902e-08,8.484687952226011e-11,0.05430833499379256,0.0543020856440784,3.44128714881196e-06,1.8117455998037943e-12,0.570499999999993
8.001317008260456e-08,2.7660120027750423e-10,0.05429892142712896,0.0542927118926868,2.931115381230456e-06,1.8086231195698927e-12,0.570999999999993
6.589858071726074e-08,3.9109464278208605e-10,0.05428956633570632,0.0542833952201432,3.3293816842643114e-06,1.8075961598839826e-12,0.571499999999992
8.507667952073472e-08,1.0615183176909682e-09,0.05428025387929488,0.05427412706216832,3.824856703957696e-06,1.803765919248146e-12,0.571999999999992
1.0656719359736222e-07,1.6943318414952557e-09,0.05427104152376616,0.05426488767576656,2.6379522026363835e-06,1.8007960794335373e-12,0.572499999999992
1.3495932224549811e-07,1.4179062368668838e-09,0.05426192294018976,0.05425568142337576,3.485871305803224e-06,1.7989503201025709e-12,0.572999999999992
1.1579132312006246e-07,1.2143026376087995e-09,0.05425286171457472,0.05424654670262928,3.761875320890544e-06,1.7989780790663183e-12,0.573499999999992
1.1686407103833618e-07,6.872420826864456e-10,0.0542438351269652,0.0542374490930956,2.647710148296216e-06,1.8004768801495622e-12,0.573999999999992
7.794720383730303e-08,1.986558417765849e-10,0.05423482696664448,0.05422841157665128,2.4882385114975757e-06,1.804001839946813e-12,0.574499999999992
7.05113296847748e-08,1.4431048023233473e-10,0.05422583056575424,0.05421945568284832,2.109047459009512e-06,1.804640160587732e-12,0.574999999999992
6.083149296093326e-08,5.801151919948566e-11,0.05421687827647176,0.05421055991543312,2.0863167709554797e-06,1.807068800559154e-12,0.575499999999992
3.487442863658874e-08,1.7217185593887407e-09,0.05420799352639064,0.0542017708232712,2.093831690170168e-06,1.8096223202920553e-12,0.575999999999992
1.6851313191373896e-07,2.177097682687368e-09,0.0541991480410088,0.05419294644293504,2.5122086525224236e-06,1.8123701595474523e-12,0.576499999999992
1.426644604812788e-07,1.903477583886648e-10,0.05419048485425528,0.0541841393326884,7.325718282135195e-07,1.8140493600137366e-12,0.576999999999992
5.4364471119283664e-08,5.527079141587343e-10,0.05418187220674448,0.0541754953677312,-3.1911576408719786e-08,1.8177685597123858e-12,0.577499999999992
1.8642247447825389e-07,2.1398932001370774e-09,0.05417318856997344,0.05416686250029544,1.0261596800104014e-07,1.8220707196725874e-12,0.577999999999992
1.1492048879874206e-07,3.036519757859679e-09,0.05416464317802,0.05415818351878664,4.0081361757759366e-08,1.8256928002675704e-12,0.578499999999992
1.723939488038062e-07,1.0364065577972426e-09,0.05415606983680376,0.0541495159826748,2.9499438727919964e-07,1.830924719494853e-12,0.578999999999992
7.88526740777562e-08,4.309108833644437e-10,0.05414760138940912,0.05414097599737208,-8.684840518409607e-07,1.8346162398508517e-12,0.579499999999992
8.51305175242345e-08,1.4216487986828952e-09,0.05413907769397384,0.0541324971281956,-9.672886050605596e-07,1.8356987191583225e-12,0.579999999999992
1.670010467205718e-07,4.547959925327305e-11,0.0541306193265624,0.05412407173334496,-1.41612203913248e-06,1.8385575197298097e-12,0.580499999999991
2.736158728061655e-08,9.678988791006482e-10,0.05412243021655936,0.05411572723151216,8.877572902219998e-07,1.838571360248168e-12,0.580999999999991
1.282279634348682e-07,2.828900030893422e-10,0.05411404081706944,0.05410739834256712,1.0316155571736646e-06,1.8371975202415665e-12,0.581499999999991
1.399034370436203e-07,9.57289678082951e-10,0.0541058131230028,0.05409911854865128,2.404765544167664e-06,1.838113438990289e-12,0.581999999999991
4.52172703169218e-08,7.882575148165927e-10,0.05409760101693848,0.05409085534689528,3.0099110007041197e-06,1.83740568028242e-12,0.582499999999991
1.3131380800085468e-07,9.9861328234363e-10,0.05408929800595536,0.0540826743357884,3.08136269336388e-06,1.8357680792982414e-12,0.582999999999991
6.854248871951407e-08,7.915333596897334e-10,0.05408115111284912,0.05407455740658312,3.434068992489304e-06,1.834727279093973e-12,0.583499999999991
8.275962615905685e-08,1.1229764826370392e-09,0.0540730408519476,0.0540664750261852,3.789420839187408e-06,1.835892959059721e-12,0.583999999999991
1.7193567703605028e-07,2.9508955209922583e-09,0.05406495171953176,0.05405839181321416,3.3833215391386557e-06,1.835282319455518e-12,0.584499999999991
1.0458391144080315e-07,9.112567644908864e-11,0.0540569533335732,0.05405026734517872,4.30708185184024e-06,1.8345884791930384e-12,0.584999999999991
9.002704712268716e-08,1.0057538413210665e-09,0.05404892857706504,0.05404228088077064,3.882903289981624e-06,1.8355321602936403e-12,0.585499999999991
3.286057176365986e-08,6.073664488015496e-11,0.05404094992463144,0.05403431266634368,4.1404137104549035e-06,1.8357819198165995e-12,0.585999999999991
8.922762848029286e-08,5.893247972954541e-10,0.0540329284128308,0.05402641628123664,4.0800808965017834e-06,1.8358374394381602e-12,0.586499999999991
4.8837245435195964e-08,4.953852050793017e-10,0.05402500380581848,0.05401853346540184,5.151508981463416e-06,1.835726479816136e-12,0.586999999999991
3.4805579605945436e-08,6.516276060408721e-10,0.05401706815796536,0.05401069819547984,5.4497599276536e-06,1.8355599192573877e-12,0.587499999999991
1.331175088839509e-07,1.652805524388068e-09,0.05400916229515912,0.05400289273938504,5.399343534496096e-06,1.8353933603927055e-12,0.587999999999991
9.93349066405469e-08,7.049319461494008e-11,0.054001397284824,0.0539950864044204,6.805291036138672e-06,1.835726479816136e-12,0.588499999999991
4.801525872039081e-08,5.941880043547343e-10,0.05399365042839352,0.0539874129124972,6.587200581762304e-06,1.8353240002527867e-12,0.588999999999991
5.6800151200520066e-08,9.339528456164814e-11,0.05398593971865648,0.0539797384203384,6.919468412775336e-06,1.834865999373811e-12,0.58949999999999
6.326500176512262e-08,1.5191784635826266e-10,0.05397825489707152,0.05397209309595152,6.683544806790768e-06,1.834005600246649e-12,0.58999999999999
4.0587968236360794e-08,3.1664199734438014e-10,0.05397057519622296,0.05396447439938864,6.685251222022104e-06,1.8339916801071937e-12,0.59049999999999
6.858205472276557e-08,1.1053512272152233e-10,0.0539629165661176,0.0539569121785584,6.669706795637144e-06,1.8334920797461124e-12,0.59099999999999
4.0307664796179754e-08,8.710911852949366e-11,0.05395536163645504,0.0539494240197448,6.427254566163536e-06,1.8346162398508517e-12,0.59149999999999
4.732286744413283e-08,1.671499189059844e-10,0.05394783857914592,0.05394197030533944,6.492521274617951e-06,1.833686399268608e-12,0.59199999999999
8.514385040070405e-08,3.317407182290566e-10,0.05394032252587512,0.05393453155095328,6.258321751634743e-06,1.833228400083698e-12,0.59249999999999
5.104025872088025e-08,4.4819551542341074e-10,0.053932934193976,0.05392713317347984,5.580726700274856e-06,1.834172159111331e-12,0.59299999999999
4.5413085840440015e-08,3.052455233021334e-10,0.05392552432271592,0.05391973204513304,4.944619262190343e-06,1.8335198404039257e-12,0.59349999999999
8.275569839816255e-08,3.013378366278907e-10,0.053918136219322,0.0539123398553944,5.0074717250218955e-06,1.834560720229291e-12,0.59399999999999
2.4676096881115495e-08,9.176791965215259e-11,0.05391079787444984,0.05390504533071328,4.8627359722224e-06,1.83290928042082e-12,0.59449999999999
8.257310783743588e-08,7.585856248715217e-11,0.05390346434813352,0.05389780103454352,4.9142613423179595e-06,1.838404879310517e-12,0.59499999999999
3.470400727900724e-08,1.659627227312832e-10,0.053896210779736,0.05389055695580984,4.3843108559625595e-06,1.840139599398362e-12,0.59549999999999
2.556153191890509e-08,3.8119445100459615e-11,0.0538889171826396,0.05388331232587024,4.41844062949768e-06,1.8441364005929465e-12,0.59599999999999
3.184526600058524e-08,1.5600575692387153e-10,0.05388164876483384,0.05387612492451352,4.43287621358688e-06,1.8472727992722374e-12,0.59649999999999
8.873132335829315e-08,5.522726373441422e-10,0.05387439723963624,0.05386893222231984,4.533450766592152e-06,1.85056176044379e-12,0.59699999999999
5.197909175996829e-08,2.764660028686805e-10,0.0538672324100736,0.0538617508984344,5.0815578869494e-06,1.8554051202471786e-12,0.59749999999999
6.560510352332516e-08,5.0323120670547894e-11,0.05386007833610504,0.05385461266013528,4.606643037544528e-06,1.8625660790848016e-12,0.59799999999999
5.10780437598668e-08,1.3221455874568022e-10,0.0538529729061292,0.05384752737855584,4.40733509664324e-06,1.868353119988792e-12,0.598499999999989
4.447729688022983e-08,6.414743181082372e-10,0.053845877219432,0.05384046308127856,4.485973386772904e-06,1.8746259190414397e-12,0.598999999999989
6.24411923208501e-08,1.1657144000087882e-10,0.0538388099778812,0.05383345194385712,4.346875871447536e-06,1.8815231202896172e-12,0.599499999999989
9.468534360040914e-08,2.990449554651775e-10,0.05383178829149216,0.05382644846616848,4.0545539618523755e-06,1.887726479581249e-12,0.599999999999989
4.538336319942493e-08,1.3438233581464232e-09,0.05382488451324584,0.05381947646917216,4.456919693890816e-06,1.893638479867816e-12,0.600499999999989
1.0911213312037038e-07,4.46379044838352e-10,0.05381789573783584,0.05381246413255744,4.825059436359008e-06,1.8987871205097904e-12,0.600999999999989
1.275661055955002e-07,6.733261587177353e-10,0.05381105734347672,0.05380556061072144,5.14823484942848e-06,1.904588000238073e-12,0.601499999999989
4.714145495493538e-08,7.550062380845546e-10,0.053804271178358,0.05379864977385872,5.500419929361103e-06,1.9097367205011444e-12,0.601999999999989
1.0684007135941531e-07,2.8368175863935363e-10,0.05379738571957232,0.05379176737427352,5.954293536420279e-06,1.9150241593499876e-12,0.602499999999989
7.355829383798307e-08,1.332940841036745e-10,0.053790597867624,0.05378489073784768,7.070906722778528e-06,1.92064463969523e-12,0.602999999999989
6.123222408283002e-08,3.6054824403830565e-10,0.05378375129496288,0.05377804141179864,6.910048124212231e-06,1.926320639662033e-12,0.603499999999989
4.851349712231556e-08,1.1744168137983735e-10,0.05377689650739616,0.05377122246205824,7.180312822666495e-06,1.92861047973252e-12,0.603999999999989
5.5327763280599296e-08,1.6174447892147725e-10,0.05377003950421168,0.05376443804974256,7.2567521685472475e-06,1.9305255992034054e-12,0.604499999999989
6.084159056424232e-08,1.531505616769735e-10,0.05376325088409672,0.05375770032659792,7.137932615794856e-06,1.9308448001814464e-12,0.604999999999989
6.409360775450068e-08,1.2728416237672846e-10,0.0537564727553792,0.05375097522146728,7.054966638387208e-06,1.9314692803040073e-12,0.605499999999989
2.8211025279722968e-08,1.493577553302039e-10,0.05374971249578848,0.05374427232658176,7.295559590864568e-06,1.9321215193903157e-12,0.605999999999989
6.827423799926624e-08,4.3810552408096726e-10,0.05374294130312712,0.0537375715337256,7.389726358914424e-06,1.933245679495055e-12,0.606499999999989
1.422919255200661e-07,4.68634638040033e-10,0.0537362456493972,0.05373088991335224,7.188881902209656e-06,1.929859439977642e-12,0.606999999999989
5.972569767920266e-08,5.053836793500466e-10,0.05372968756578664,0.05372422892750408,5.762930978287376e-06,1.9297623191799097e-12,0.607499999999988
7.721573416080707e-08,1.0169968339690527e-10,0.0537230268170944,0.05371757257927416,5.376790600031696e-06,1.929234959855081e-12,0.607999999999988
1.807120151436914e-08,5.271023895137006e-11,0.05371641130130048,0.05371093664998624,5.0524282971674395e-06,1.9276112790103574e-12,0.608499999999988
5.775971152061077e-08,8.426653611004475e-10,0.05370975080509576,0.05370434681782872,5.046045819815248e-06,1.926806399504756e-12,0.608999999999988
1.2748871232315384e-07,1.2793639758701403e-10,0.05370315365668408,0.0536977833153,5.192486744868144e-06,1.9264594395629678e-12,0.609499999999988
2.3785612160431846e-08,6.24631915635554e-10,0.05369669211089776,0.05369122070036664,4.004091494245056e-06,1.9265010390450733e-12,0.609999999999988
1.1519468168241787e-07,7.125995210577329e-10,0.05369010497348688,0.0536847387703444,4.055490041732648e-06,1.926001440378058e-12,0.610499999999988
8.855438455440678e-08,3.6862671942694547e-10,0.0536837435261848,0.05367825526693504,4.436250200995784e-06,1.9181604801022474e-12,0.610999999999988
3.1964699997999446e-08,4.1473435796746116e-11,0.05367735786144672,0.05367178651182328,5.275403766533552e-06,1.911665680490388e-12,0.611499999999988
6.471535807933693e-08,3.7810311825925425e-10,0.05367084354460344,0.05366535912397768,5.172775626089288e-06,1.9064476797084947e-12,0.611999999999988
6.258596535468897e-08,1.604222379936182e-10,0.05366442766022624,0.05365889404762752,5.057506932110584e-06,1.9046157592018205e-12,0.612499999999988
4.729120608309989e-08,8.471887774641473e-11,0.05365795533256288,0.05365245058029952,5.173073951675744e-06,1.904990479801422e-12,0.612999999999988
3.530497176551517e-08,8.615040625326031e-11,0.0536514899796952,0.0536460526189864,5.0355051714333435e-06,1.904116160534805e-12,0.613499999999988
6.911647783963693e-08,4.976465628470095e-10,0.05364503609030648,0.05363967052704744,4.971062568831936e-06,1.899619758979139e-12,0.613999999999988
8.253698424026679e-08,5.551624784883025e-10,0.05363867787543696,0.05363332767057656,5.378959175045696e-06,1.894332320130296e-12,0.614499999999988
5.975694000043275e-08,7.742296387336367e-11,0.0536323287201076,0.05362694699645632,5.0335564672908475e-06,1.894512719513336e-12,0.614999999999988
8.176256568320772e-08,2.6105848038859847e-10,0.05362596009800584,0.053620614762898,4.959664655579824e-06,1.8951511197753523e-12,0.615499999999988
3.901014072188458e-08,1.0927792004622461e-10,0.05361966034342592,0.05361430772714568,4.477623997398575e-06,1.895206639396913e-12,0.615999999999988
6.065784848019451e-08,1.0639544106849641e-10,0.05361335047352416,0.05360800719608008,4.708314143967312e-06,1.894040879810068e-12,0.616499999999988
3.886474175818222e-08,3.438449594495019e-10,0.0536070452136572,0.05360175274231408,4.7729605845291195e-06,1.8932637592682143e-12,0.616999999999987
1.3653252912276814e-07,4.4811439975367406e-10,0.05360073991113152,0.05359547697295248,4.718989220276344e-06,1.894013119152255e-12,0.617499999999987
6.073447767623863e-08,9.60381357772988e-10,0.0535945523842284,0.05358921069026536,4.0183318159169115e-06,1.894165839192645e-12,0.617999999999987
1.5650329128480411e-07,1.3123953590543636e-09,0.05358833675372224,0.05358297065246376,4.001553119637328e-06,1.8932915199260276e-12,0.618499999999987
7.66524422407544e-08,6.189555187829932e-10,0.05358226099209448,0.05357676193861416,2.5178522902184875e-06,1.8939992803279626e-12,0.618999999999987
7.20922839966831e-08,6.698573570829147e-10,0.05357609430182368,0.05357052199536816,3.3746743637185037e-06,1.8939992803279626e-12,0.619499999999987
7.205767151713394e-08,3.676991974788102e-10,0.05356988466363984,0.05356430310149464,2.70032978763644e-06,1.8949151990766853e-12,0.619999999999987
1.2320004063454126e-07,1.7627320436641725e-10,0.053563700826522,0.0535581189667556,2.606048774209536e-06,1.8958728003167424e-12,0.620499999999987
5.622122695864151e-08,1.558600817852529e-10,0.05355758768579192,0.05355195784418736,2.700764280855624e-06,1.8959560805961164e-12,0.620999999999987
4.266332519903271e-08,8.125015937832103e-11,0.05355140940665952,0.05354580759127224,2.77185759875496e-06,1.896858079205384e-12,0.621499999999987
4.66921003250409e-08,9.948152024374934e-11,0.05354520231813416,0.05353966864744912,2.6713847471469918e-06,1.8970524004219454e-12,0.621999999999987
3.324353487627052e-08,6.26976803808077e-11,0.05353901120915328,0.05353354513963064,2.614083024099912e-06,1.8973021599449046e-12,0.622499999999987
2.645568863979264e-08,8.801226414334451e-10,0.05353283476911736,0.05352744024652592,2.642450059598272e-06,1.8991618394153262e-12,0.622999999999987
4.5621896323233546e-08,9.087947200336899e-10,0.05352669486056832,0.05352136706065352,2.6070214767946797e-06,1.8996752802947657e-12,0.623499999999987
1.0514915312065387e-07,7.198934365293397e-10,0.05352059290390224,0.05351526018899472,2.749878056624168e-06,1.9003136805567818e-12,0.623999999999987
1.4316414431725377e-07,1.1684055806204796e-10,0.05351457891084072,0.05350920640994496,2.9180751547484954e-06,1.900813279223797e-12,0.624499999999987
6.743913640028243e-08,9.2712704180542e-10,0.05350868766023552,0.05350313181901496,1.8057263646569035e-06,1.9025479993116422e-12,0.624999999999987
6.642313631760599e-08,6.771170429908935e-10,0.05350263654379248,0.05349705428720624,1.451693574836416e-06,1.9032002400920164e-12,0.625499999999987
6.003084800088043e-08,1.3936127946090338e-10,0.05349659428833784,0.05349098284243216,1.2930332691373036e-06,1.904907199522048e-12,0.625999999999986
6.724425320042693e-08,6.412761571761294e-10,0.05349055213098256,0.0534849452720736,1.6937773486829036e-06,1.904352079539406e-12,0.626499999999986
2.5453819357812435e-08,6.471063962454338e-11,0.05348450910856464,0.05347891008778168,1.0812484928933513e-06,1.9060174394873322e-12,0.626999999999986
3.556232663903813e-08,1.243427999453317e-10,0.05347842975015872,0.05347292554062944,1.4546374360190162e-06,1.9070582396916004e-12,0.627499999999986
6.144148024384011e-08,1.493627235782391e-10,0.05347240318656784,0.05346694295270752,1.4273492836146317e-06,1.9075300793948684e-12,0.627999999999986
5.327068840210725e-08,6.017546391734463e-10,0.05346641953524472,0.0534609764535444,1.013848297301983e-06,1.9092787196221686e-12,0.628499999999986
4.00628824837046e-08,1.0467608030362285e-10,0.05346051061777288,0.05345512387928352,1.002395450547679e-06,1.9111383194714933e-12,0.628999999999986
1.2481090287674856e-07,1.0556519200455305e-09,0.05345459292507936,0.05344919884672136,1.0831178559465914e-06,1.911818319215615e-12,0.629499999999986
7.79398969599776e-08,3.3263999887900297e-10,0.05344882490886504,0.05344320983875032,2.9820585943089834e-06,1.913622479064476e-12,0.629999999999986
7.333633720435495e-08,1.1146791822902458e-10,0.05344292789424992,0.05343725266922088,3.2514616900157598e-06,1.9063782399474788e-12,0.630499999999986
2.8851548955488582e-08,7.755596789782437e-10,0.05343698679718072,0.05343131035667288,3.692422335749712e-06,1.903783119038406e-12,0.630999999999986
1.2032656255406282e-07,7.891528402970138e-11,0.05343097981088384,0.053425370601412,3.541702903939608e-06,1.9024231195501626e-12,0.631499999999986
5.6499322720338085e-08,2.9694007669389677e-10,0.05342510505308208,0.05341944998703032,2.2621171755642155e-06,1.9014655200041714e-12,0.631999999999986
2.171185592425573e-08,1.3569063928020597e-10,0.05341930289024192,0.05341368646074672,1.593740544120632e-06,1.8978434394091885e-12,0.632499999999986
7.932631760493303e-08,3.075613652647746e-10,0.053413382885158,0.05340784382654144,1.4817512245528322e-06,1.897260560462799e-12,0.632999999999986
3.519393616119304e-08,1.3242280189063038e-10,0.05340751922466064,0.05340203986849296,1.5762478574742162e-06,1.894568239134897e-12,0.633499999999986
5.497057607717348e-08,8.262080603005373e-11,0.05340169662084048,0.05339623209094024,1.5373703294301116e-06,1.8917927205368496e-12,0.633999999999986
4.0656130642635624e-08,1.1792967991031134e-10,0.0533958856334944,0.053390447886686,1.7157633380453361e-06,1.889211440146135e-12,0.634499999999986
8.654101255750613e-08,7.573767932256281e-10,0.05339004355153152,0.0533846212971688,1.8219704034654158e-06,1.886685679376981e-12,0.634999999999985
7.445550215950947e-08,6.438252778129261e-10,0.05338422346905504,0.05337881412417024,2.5968289332493996e-06,1.8820088801323404e-12,0.635499999999985
2.5840062638227135e-08,8.29015189829363e-11,0.05337843644484688,0.05337296909574032,2.1169191122276476e-06,1.881425999491885e-12,0.635999999999985
4.8453907920686934e-08,7.127347184665567e-10,0.05337260656490752,0.05336717971355712,2.2742821339659435e-06,1.87794263917674e-12,0.636499999999985
8.834504271887367e-08,2.183865588367695e-10,0.05336677064342576,0.053361361028552,2.67298086116572e-06,1.876929599630285e-12,0.636999999999985
7.629171064338358e-08,6.920002418309146e-10,0.05336100580970632,0.05335555311382224,1.982225356745176e-06,1.8725719996696196e-12,0.637499999999985
6.847018328010046e-08,7.081576297585102e-11,0.05335523805152752,0.0533497582393236,1.5257451599363997e-06,1.8673677597849875e-12,0.637999999999985
2.7665865286186087e-08,1.4928482061637993e-11,0.05334946717312344,0.05334396568709864,8.011012600094391e-07,1.8617611995792004e-12,0.638499999999985
1.8752877278815916e-08,2.3772157853318987e-11,0.05334365960711168,0.05333821924830144,6.682221633112794e-07,1.8553357601072597e-12,0.638999999999985
1.0027933358691676e-08,3.937095788275613e-11,0.0533378856157128,0.05333250090014608,5.294636482998404e-07,1.849520960239522e-12,0.639499999999985
3.677613751723596e-08,8.74485039936701e-10,0.053332091205678,0.05332679182420736,4.513150429351205e-07,1.8441919202145073e-12,0.639999999999985
8.936012312055208e-08,4.2039224185108637e-10,0.0533263348127768,0.0533210076387848,5.046650026073602e-07,1.839848159078134e-12,0.640499999999985
3.6251219602545515e-08,8.10172762211181e-11,0.05332064490668976,0.05331524923507248,1.7667803497299674e-06,1.8328537591051934e-12,0.640999999999985
3.6194523600485695e-08,4.506461592779232e-10,0.05331486945525072,0.05330948368898128,1.5590947734099678e-06,1.8257205592313178e-12,0.641499999999985
3.8649998798656604e-08,6.302703497995665e-11,0.0533091019395948,0.05330373556564848,1.601601003459608e-06,1.825900960308424e-12,0.641999999999985
5.10112261598028e-08,2.146365585264931e-10,0.05330338850644328,0.05329805004524328,1.941625427715344e-06,1.8232641602961485e-12,0.642499999999985
3.7749023601429954e-08,6.179285624852149e-10,0.05329767099311456,0.05329234326230088,1.900190771384352e-06,1.8209604797073033e-12,0.642999999999985
3.539154695697544e-08,4.839572007031556e-10,0.05329196567516512,0.05328660838557152,2.3602558487383197e-06,1.8172134397297438e-12,0.643499999999985
9.276481984649143e-08,8.592385553063409e-10,0.0532862478681724,0.05328086874134272,2.7704914608577114e-06,1.8130779199493872e-12,0.643999999999984
1.1582094559814404e-07,4.133763956137848e-10,0.05328061517286136,0.05327516259207472,3.669273280438184e-06,1.8050426401510812e-12,0.644499999999984
2.4560631993464366e-08,1.8399128054458203e-10,0.0532749961091472,0.05326945074160304,3.1080463105547035e-06,1.8002687201087086e-12,0.644999999999984
4.663249120184787e-08,9.9140640141826e-11,0.05326924638793816,0.05326375684865008,3.0668594646486635e-06,1.7946759191061167e-12,0.645499999999984
4.5870281760451714e-08,9.267143996627425e-11,0.05326355317774184,0.053258079690388,2.705823069479736e-06,1.7892913594595413e-12,0.645999999999984
5.529317344266094e-08,6.339848784842061e-10,0.05325785253031592,0.05325241788356504,2.4696097256642158e-06,1.784545120453885e-12,0.646499999999984
6.452285119390444e-08,3.1728664140473484e-10,0.05325217667308824,0.05324671557239608,2.789134694689424e-06,1.7827549603655762e-12,0.646999999999984
7.800114591727247e-08,1.0791920135311273e-10,0.05324651250587064,0.05324101373721928,3.1647958160800715e-06,1.7805900000565688e-12,0.647499999999984
3.262960936167847e-08,4.2758592500025117e-10,0.0532408495210844,0.05323535384369824,2.5605679078726077e-06,1.7765237591009682e-12,0.647999999999984
7.481521111657452e-08,3.6547919551876973e-10,0.05323512663143688,0.05322966034851512,2.3566047173688554e-06,1.7737620793272131e-12,0.648499999999984
1.311299908796082e-07,1.2241479219188278e-09,0.05322950865689584,0.0532240356342,2.02246064157128e-06,1.7687522402802395e-12,0.648999999999984
8.444539872226597e-08,6.861632095844783e-11,0.05322394865737648,0.0532183295695244,2.75266390428784e-06,1.7689326396632798e-12,0.649499999999984
4.050413448392076e-08,7.197253557023053e-10,0.05321833930158488,0.05321266301246712,1.7236160794746716e-06,1.7690575194247594e-12,0.649999999999984
9.135731336012975e-08,2.5353855820364757e-10,0.05321266041458368,0.05320697807811648,1.4831833667354555e-06,1.7693767204028004e-12,0.650499999999984
1.1472491295849707e-07,8.630059167291648e-10,0.05320704434957904,0.0532012859568956,1.6125963670930801e-06,1.7699179998670843e-12,0.650999999999984
2.1492102798836843e-08,1.3651495905930844e-10,0.0532014288546428,0.0531955967179748,2.1327334306380075e-06,1.7704176002281656e-12,0.651499999999984
4.6569979358923597e-08,7.85942352865554e-11,0.05319571299005064,0.05318992489548344,2.0290385185505034e-06,1.7702788003272308e-12,0.651999999999984
3.326232152212061e-08,5.0048479249831246e-11,0.05319005345671528,0.0531842701710184,2.191043743493976e-06,1.770056720146922e-12,0.652499999999984
6.71603192781145e-08,4.014078444636304e-10,0.05318437725341056,0.05317867504418424,2.293674883746968e-06,1.7704314390524578e-12,0.652999999999983
7.256747280165454e-08,8.67538402227197e-11,0.05317873613807096,0.05317306464289024,2.5230121124823837e-06,1.7690019998031986e-12,0.653499999999983
3.85380945627789e-08,1.6321584361822516e-10,0.05317312280166016,0.05316743792553944,2.355648293054104e-06,1.7683636791622796e-12,0.653999999999983
5.5596907758137526e-08,2.3212864269650524e-10,0.05316745930676688,0.05316180434956416,2.510149241575088e-06,1.7692795996050682e-12,0.654499999999983
5.6911856484431755e-08,3.135224024841676e-11,0.05316185004461744,0.05315623592557472,2.5773995127741195e-06,1.767614239657142e-12,0.654999999999983
4.788241095982082e-08,7.513163216565921e-10,0.053156269329806,0.0531506426449592,2.24689932472364e-06,1.7668371191152882e-12,0.655499999999983
1.0783394847890815e-07,1.1033039759578145e-10,0.053150659482416,0.05314501721069888,2.7495250788799116e-06,1.765560320285322e-12,0.655999999999983
3.754398136129877e-08,3.7468751712399495e-10,0.0531451363141144,0.05313940043881864,2.597076105504288e-06,1.7646443998425333e-12,0.656499999999983
6.979354200131738e-08,2.3368344065355373e-10,0.05313950961662048,0.05313377240273232,2.316217786083464e-06,1.7590655189793965e-12,0.656999999999983
5.518846463853366e-08,3.801608333686701e-11,0.0531339011696492,0.05312817563126048,2.0340300823516796e-06,1.755165919897707e-12,0.657499999999983
2.05285247203979e-08,9.009607643273299e-11,0.05312830198728456,0.05312259601256056,2.3524385913274795e-06,1.7496008795529283e-12,0.657999999999983
2.6766080005180548e-08,1.0108471212855186e-09,0.05312266711167848,0.05311699456976624,2.353291576343432e-06,1.7478245599829778e-12,0.658499999999983
4.712207848228678e-08,6.076185596337602e-10,0.05311704911578464,0.05311137463917336,2.257678123674256e-06,1.7463673600759053e-12,0.658999999999983
1.258197851183862e-07,7.920083200385619e-10,0.05311144156178064,0.0531057507883536,2.2322933358608157e-06,1.7447297590917265e-12,0.659499999999983
6.387718663736219e-08,1.14659441663445e-10,0.0531059247849256,0.05310010266516712,2.5582838679570716e-06,1.7426758397199064e-12,0.659999999999983
2.8706688720570028e-08,4.0946896567861657e-10,0.05310034142710088,0.0530944918091508,3.5678253086095358e-06,1.7410938396724513e-12,0.660499999999983
1.6384973712535444e-07,8.489187963700573e-10,0.05309468616281544,0.05308890154834456,3.518917111298016e-06,1.7385263998000947e-12,0.660999999999983
4.9164532563150676e-08,4.6137121900713396e-11,0.0530891777214376,0.05308325363266248,2.498972627288248e-06,1.7357369593685263e-12,0.661499999999983
2.5523940079541507e-08,2.392320369581924e-11,0.05308356752423304,0.05307763767199016,2.213247097427192e-06,1.7328365593149335e-12,0.661999999999982
4.9464007195743065e-09,2.1942322958601324e-11,0.05307792462261592,0.05307203149616256,2.335629693290136e-06,1.7288258396749596e-12,0.662499999999982
3.710404176265891e-08,1.1905088026509247e-10,0.0530722505966664,0.05306642990501256,2.297633686227248e-06,1.7262723199420581e-12,0.662999999999982
5.94878409587718e-08,2.717225541792878e-10,0.05306660666141152,0.05306081506467648,2.1754604277311837e-06,1.7227335196264492e-12,0.663499999999982
5.32140733630615e-08,1.7012231900981334e-10,0.05306099668427672,0.05305520044327216,2.02154121715968e-06,1.7200689589563604e-12,0.663999999999982
9.259374048053992e-08,3.752999230832721e-10,0.05305538767897368,0.05304960299663032,1.6080173280701274e-06,1.7148231195896228e-12,0.664499999999982
4.0355954321336096e-08,3.115572799750055e-10,0.0530498567916904,0.0530439801099784,1.568023376322536e-06,1.7130883995017778e-12,0.664999999999982
9.083787975983082e-08,5.391696117351685e-11,0.05304424718495552,0.05303835998218096,1.4689782719683275e-06,1.710909600368478e-12,0.665499999999982
2.9227914394303056e-08,7.99270441498301e-11,0.05303867075054888,0.0530327383279644,1.0953502588843917e-06,1.7087169590227543e-12,0.665999999999982
2.6822287439720593e-08,1.1421592144289505e-10,0.05303301851058616,0.05302711814940496,1.0036243532633838e-06,1.7073846405712273e-12,0.666499999999982
7.14997942380391e-08,5.573188022189868e-10,0.05302735400836928,0.05302150406787392,9.404974235798002e-07,1.7080923992790964e-12,0.666999999999982
5.03359232767453e-08,6.072312028204685e-10,0.0530217251745,0.05301590785802456,4.7047420401223963e-07,1.7100907990293557e-12,0.667499999999982
9.548012727678135e-08,1.6958113593923407e-09,0.05301617592736272,0.0530102661645108,6.096843929759941e-08,1.708369999080966e-12,0.667999999999982
1.2178242504018444e-07,1.6712793649009683e-09,0.05301062578088912,0.05300458835591192,6.638516043826394e-07,1.7088834399604054e-12,0.668499999999982
3.289584975946225e-08,2.1629503743625378e-10,0.05300513179565544,0.05299886570319088,1.218412257628511e-06,1.7082311991800311e-12,0.668999999999982
1.4312791719872653e-07,2.545695182432084e-10,0.05299945896871328,0.0529931984888756,1.2681980792327125e-06,1.7085919996401777e-12,0.669499999999982
5.6832281762619896e-08,1.418364398153571e-09,0.05299388451924384,0.05298753245250608,2.0144206990262237e-06,1.7075511994359095e-12,0.669999999999982
2.3982897043306473e-08,4.223695698746255e-11,0.05298820572799664,0.05298185246302776,1.5028055252862394e-06,1.7074679191565354e-12,0.670499999999982
9.734060672089706e-08,4.096796027419636e-10,0.05298251804103128,0.05297618341116584,1.4639442903617678e-06,1.7059691197673574e-12,0.670999999999982
6.263827480312845e-08,2.9421118319383766e-11,0.05297686855148056,0.05297049763619176,2.385959314594048e-06,1.702943760331188e-12,0.671499999999981
2.3992415838780534e-08,3.122715974690493e-10,0.05297116460664208,0.05296482798480376,2.045643765505736e-06,1.6963656804399544e-12,0.671999999999981
5.3140458797229506e-08,5.380052792158807e-10,0.05296541587851488,0.05295911632087856,2.021748513062344e-06,1.6928268801243455e-12,0.672499999999981
6.204648423518977e-08,2.9547031488164066e-10,0.05295970688425104,0.052953381991044,1.6075733079994154e-06,1.6909255994777524e-12,0.672999999999981
8.55900304796986e-08,6.976424299365291e-11,0.05295399969279512,0.05294762043136416,2.005803715760408e-06,1.6899125599312975e-12,0.673499999999981
3.123169511898283e-08,8.030436801642615e-10,0.05294829151696448,0.05294189611866864,2.7555481979528557e-06,1.6843197606227715e-12,0.673999999999981
3.610673408177556e-08,2.623638389875893e-10,0.05294254774714752,0.0529361010892584,3.0837696472084477e-06,1.6843197606227715e-12,0.674499999999981
1.0275635927564641e-07,1.1189285609169985e-11,0.05293676138835424,0.05293028741884152,3.046349131230904e-06,1.6837646389460635e-12,0.674999999999981
4.4238824555009604e-08,4.547957566103378e-10,0.05293103306474072,0.0529245309073092,3.034215003791952e-06,1.6867067197969248e-12,0.675499999999981
1.5866464591479668e-07,1.6223962381878287e-09,0.0529252194962308,0.05291868446380768,3.3925075180883757e-06,1.6891908793899074e-12,0.675999999999981
1.0395254848583058e-07,1.5113095219732031e-09,0.0529195050094312,0.05291273274230048,3.5185717195133995e-06,1.6911754403158745e-12,0.676499999999981
5.748662647991898e-08,6.919215894685138e-11,0.05291366914838088,0.05290673755489776,3.0141887992639435e-06,1.6907729590584595e-12,0.676999999999981
1.8282844398143094e-08,6.58756799110094e-11,0.05290779662440776,0.0529007609368208,2.5692893889377275e-06,1.6913141605957123e-12,0.677499999999981
2.713986976127236e-08,4.3091608059597775e-10,0.05290179703401608,0.0528948153743452,2.5802713445742637e-06,1.6946309603521094e-12,0.677999999999981
5.315241600328813e-08,9.477463952523024e-11,0.05289575350639376,0.05288876306523392,2.585829941282184e-06,1.6974620798868804e-12,0.678499999999981
1.0126146079980636e-07,1.060423117371645e-09,0.05288968103308824,0.05288265767118304,2.180981592034704e-06,1.6996964003358067e-12,0.678999999999981
4.7989095600109444e-08,8.91065624064602e-11,0.0528836177587116,0.05287647163060728,1.558120373057896e-06,1.7018612793296512e-12,0.679499999999981
3.586387888054876e-08,8.076343760432536e-11,0.05287743521589304,0.0528702306106772,1.373125799620104e-06,1.7036792796968703e-12,0.679999999999981
1.0571858320013172e-07,7.986688393968322e-11,0.052871178089158,0.05286394144681776,1.3781390171695277e-06,1.7065242397499994e-12,0.68049999999998
2.456496887848214e-08,3.7583672285457226e-10,0.0528650378107016,0.05285758725130536,2.4478938659704236e-06,1.7079397605538693e-12,0.68099999999998
9.220106647611637e-08,2.602149606900639e-10,0.05285867917884368,0.05285108330886072,2.341921990001584e-06,1.7109373593322255e-12,0.68149999999998
1.0760691807748524e-07,6.485247755483314e-11,0.0528522586795168,0.0528444979341516,1.3395171732243197e-06,1.7149619194905576e-12,0.68199999999998
3.1768350797212186e-08,1.3335555160143286e-09,0.0528457293122324,0.05283778912968816,2.510907640890664e-06,1.7170713601780043e-12,0.68249999999998
6.22605623168404e-08,3.8616752157105694e-10,0.05283896550273704,0.05283092442455056,2.4019908649868077e-06,1.7191530402076377e-12,0.68299999999998
1.009592115255864e-07,3.917452820467737e-10,0.0528321715276692,0.05282392358953096,2.09841651474572e-06,1.7207073592183765e-12,0.68349999999998
7.246020680001797e-08,4.374737586076982e-10,0.05282527455750752,0.05281671524079816,2.0365226114931035e-06,1.720513039695881e-12,0.68399999999998
6.835960152107301e-08,8.39158000032203e-10,0.05281814479919192,0.05280931116331304,1.67950273684312e-06,1.7230665594287825e-12,0.68449999999998
6.357209351992577e-08,4.4524359893438614e-10,0.05281076263830096,0.05280163896824544,1.3795827969041841e-06,1.725786639720432e-12,0.68499999999998
1.1627033919686669e-07,1.243946404216878e-10,0.0528031575878748,0.05279376101052656,9.13099122771136e-07,1.7288396801933177e-12,0.68549999999998
3.437415344031969e-08,4.725283220263776e-10,0.05279540761650904,0.0527855794762764,1.3552107305946162e-06,1.733114079495706e-12,0.68599999999998
1.5514835599583776e-07,1.3885560062876223e-10,0.05278725701093848,0.05277705669649936,1.4092198510760959e-06,1.7341687998394294e-12,0.68649999999998
1.0080138087426027e-07,4.141143358782351e-09,0.05277891592434952,0.0527681204837048,2.0478970956809675e-06,1.73910928044055e-12,0.68699999999998
1.2162434336049355e-07,1.3741816018431052e-10,0.05277011228839848,0.05275861164144392,2.5802951078433914e-06,1.7418431995564919e-12,0.68749999999998
3.63366808794896e-08,2.5504659981190336e-09,0.05276086749673656,0.05274868668324264,3.498165347726608e-06,1.7445771203664995e-12,0.68799999999998
2.0437963696440242e-07,9.378708781815348e-10,0.05275103683316552,0.05273813522217568,3.695623757460776e-06,1.7480882396453921e-12,0.68849999999998
4.37021440008456e-08,6.636976038199016e-10,0.05274084640017288,0.05272696483389784,5.870834533489447e-06,1.7500171996346356e-12,0.68899999999998
1.3386371039425526e-08,6.387296247467589e-11,0.0527297999845516,0.0527150736627756,6.378375519284088e-06,1.7520572801821635e-12,0.689499999999979
3.4004204799154e-08,4.204984832556491e-10,0.05271801332454504,0.05270238056918272,6.382455569651096e-06,1.7550687194788778e-12,0.689999999999979
4.493214431772197e-08,4.725306396169415e-10,0.05270545707817032,0.0526886881315708,6.24384656877684e-06,1.7581218395728605e-12,0.690499999999979
6.5885727838777e-08,1.0141231604476886e-10,0.05269195842997888,0.05267387016262648,5.988233805348944e-06,1.7608696805223234e-12,0.690999999999979
5.806133952096504e-08,9.111363191705024e-10,0.05267741188690616,0.05265775219313464,5.615072387333144e-06,1.764061519202078e-12,0.691499999999979
6.339844055985866e-08,5.849887935172049e-11,0.05266164101073,0.0526402950624836,6.007133772731744e-06,1.7678363198374509e-12,0.691999999999979
1.9695260401741965e-08,1.748758360342606e-10,0.05264456026861472,0.05262118454091408,5.359444668063136e-06,1.7689743204605483e-12,0.692499999999979
1.0460758175651064e-07,6.200352037355472e-10,0.05262577309335168,0.05260020878758712,5.2617775299084e-06,1.7714999999145394e-12,0.692999999999979
3.767761296014083e-08,8.625396855088674e-10,0.05260527889066888,0.0525771959518796,6.33836216831816e-06,1.7741090392690015e-12,0.693499999999979
4.2581016559961604e-08,5.82476011867783e-11,0.05258275367023808,0.05255194712381856,6.315255912062591e-06,1.7733874400427743e-12,0.693999999999979
1.772238247821356e-08,2.0900951802627077e-10,0.05255808846161112,0.05252432905514376,5.83366415969664e-06,1.7748445603287498e-12,0.694499999999979
3.140683384195153e-08,1.0050008047990389e-10,0.05253104298837688,0.052494172742516,5.761821093492192e-06,1.771874720514141e-12,0.694999999999979
4.287181247508709e-08,4.6448807994314834e-10,0.05250147180752576,0.05246126511659976,5.283186667662679e-06,1.7710420803507265e-12,0.695499999999979
7.886738295770357e-08,4.9404640101169406e-11,0.0524692283373296,0.05242547566732192,4.955700487627592e-06,1.7698624802455236e-12,0.695999999999979
3.8205797921186946e-08,6.006895675314539e-11,0.05243419755196928,0.05238678645759528,4.254937644943424e-06,1.7677808002158901e-12,0.696499999999979
1.8757928162138615e-08,1.8404383225756327e-09,0.05239621433959544,0.05234527825683232,4.654700158105296e-06,1.7672672797153536e-12,0.696999999999979
5.765992976136669e-08,1.3111087909800645e-10,0.05235535916096512,0.05230099326657432,4.5633511650826475e-06,1.7682942394012637e-12,0.697499999999979
1.0609164912550595e-07,1.2937527993361897e-09,0.05231179580386808,0.0522539487995848,5.013367182977048e-06,1.7681138400182234e-12,0.697999999999979
1.0615377072503707e-07,3.100149581491962e-10,0.05226551950348832,0.052204372261404,3.2292426068590635e-06,1.7678223996979957e-12,0.698499999999978
8.520925671995361e-08,4.2434575991956436e-10,0.05221663649107968,0.05215259728311208,2.196492663170552e-06,1.7694739191275637e-12,0.698999999999978
4.8676834403516e-08,9.86282715220721e-10,0.05216539163602392,0.05209891879014464,1.9541773791657915e-06,1.7694044793665478e-12,0.699499999999978
1.0562386391910206e-07,2.15470884190605e-10,0.05211215584387472,0.05204367412275936,1.3133260050178554e-06,1.7709865590350999e-12,0.699999999999978
6.523514439749079e-08,4.228703984199278e-10,0.05205734894301736,0.05198722311355928,4.896266059543997e-07,1.7710559191750188e-12,0.700499999999978
3.513107967728635e-08,6.583295714124304e-11,0.05200117462112664,0.05192992082414376,-2.5154542587359587e-08,1.771389040292515e-12,0.700999999999978
5.96032335986596e-08,1.8786815852989136e-10,0.0519440063949008,0.05187211784036776,-6.351678138960053e-08,1.7700706402863772e-12,0.701499999999978
5.18415802369665e-08,1.2488296508017527e-10,0.0518862716280516,0.05181415215161728,-7.165457323317609e-07,1.7712779993553276e-12,0.701999999999978
7.242693839809577e-08,3.997885633655329e-10,0.05182829940207456,0.05175619278979336,-1.2725874696385608e-06,1.7699179998670843e-12,0.702499999999978
3.086130480334237e-08,2.738770391030876e-10,0.0517702807427448,0.05169852188620216,-1.78006008862096e-06,1.7682804005769714e-12,0.702999999999978
6.868979032098599e-08,7.623358402875091e-10,0.05171245049267504,0.05164135264779872,-1.9337598419623196e-06,1.7669203993946623e-12,0.703499999999978
5.8494336319103724e-08,4.776057604960471e-10,0.0516551357312452,0.05158482650451664,-1.7536124912727202e-06,1.7649774396448666e-12,0.703999999999978
9.577776911851021e-08,9.061319750092167e-11,0.051598436961804,0.05152909129401976,-1.6816162138328794e-06,1.7615912797485506e-12,0.704499999999978
8.537411575609832e-08,5.38517515302761e-10,0.05154256536039256,0.0514742673691576,-2.33832397804288e-06,1.7583855192352749e-12,0.704999999999978
1.3967561535849216e-07,1.1255472248672405e-10,0.05148753821803488,0.0514203762911064,-2.0768926783372e-06,1.7534172796704068e-12,0.705499999999978
8.41289852851479e-08,1.006984773344044e-10,0.05143351548812328,0.05136758995209768,-2.19265635679992e-06,1.7484628806238968e-12,0.705999999999978
5.3977422399820174e-08,7.383488820345008e-10,0.05138051513926752,0.05131587257258608,-2.6962161401990403e-06,1.7426619992015483e-12,0.706499999999978
8.475101671845398e-08,1.3298744050427302e-10,0.05132848738063296,0.05126516092954216,-2.8748909630112e-06,1.7406913601091022e-12,0.706999999999978
4.0774219438322046e-08,7.743080829292204e-10,0.0512775242450036,0.05121552838709744,-3.87580869271e-06,1.7388733597418831e-12,0.707499999999977
7.811698728155125e-08,2.2250584014171793e-10,0.0512275729297364,0.0511669273792332,-4.07877807087576e-06,1.7360423198282092e-12,0.707999999999977
7.191627807850987e-08,1.2500384061198133e-10,0.05117871108240224,0.05111937629048184,-4.811521322075761e-06,1.7354039195661931e-12,0.708499999999977
6.149517600001486e-08,3.378924778862924e-10,0.05113090456810864,0.05107286545713008,-5.01544843475824e-06,1.735237359007445e-12,0.708999999999977
1.1623013896483458e-07,4.788679175415922e-10,0.05108412191783024,0.05102739245227904,-5.004459768392481e-06,1.7338496005554543e-12,0.709499999999977
1.307152040844195e-07,3.1423335461466806e-10,0.05103844814323784,0.05098287120265112,-5.124454125495921e-06,1.7343908003986412e-12,0.709999999999977
9.588424639689341e-08,3.3613672262289285e-10,0.05099374826715832,0.05093926849956168,-5.70920891636256e-06,1.7379296803353471e-12,0.710499999999977
1.1784840824036191e-07,4.987211199569686e-10,0.05094994591512152,0.05089654727664544,-6.164633855470641e-06,1.73956727962546e-12,0.710999999999977
4.9177328320659797e-08,2.1611312808755834e-09,0.05090703295926832,0.05085470594205504,-7.109408955041202e-06,1.741385200371582e-12,0.711499999999977
1.5312199783817926e-07,1.390415442503734e-09,0.05086492317891496,0.05081362729816688,-7.213299255514719e-06,1.7420791202551588e-12,0.711999999999977
1.070407925560235e-07,4.6065608272360947e-10,0.05082379124445376,0.05077343888721824,-9.133199747934482e-06,1.7448685589926613e-12,0.712499999999977
1.8368563952514405e-07,1.1342071726261338e-10,0.05078346453021024,0.05073401029824864,-8.76504526754712e-06,1.748629439488579e-12,0.712999999999977
6.109484823602074e-08,2.3614698391183353e-09,0.0507439885592508,0.05069537409036144,-1.0075737490441599e-05,1.7532091196295532e-12,0.713499999999977
2.0234422655474038e-07,5.699351962595856e-10,0.05070508507094992,0.05065735369883664,-1.0209630502286e-05,1.7572475203062434e-12,0.713999999999977
7.738122367872968e-08,3.3508606375742822e-09,0.05066719875506504,0.05062004428291632,-1.015848870944368e-05,1.7618272004472175e-12,0.714499999999977
1.4664683192083805e-07,1.2092880169456421e-10,0.05062975698357272,0.05058335469642368,-1.082719712749936e-05,1.7659072802271103e-12,0.714999999999977
6.594963528061548e-08,1.791165549214213e-10,0.05059304971080568,0.05054732002425032,-1.2889140657681601e-05,1.7716665604732874e-12,0.715499999999977
5.3409721437192026e-08,1.3344516047730792e-09,0.05055679328020344,0.05051192738539016,-1.2741877671848081e-05,1.7744976800080584e-12,0.715999999999977
1.887982944009936e-07,3.0322231531210164e-10,0.0505211551944332,0.05047701019209336,-1.2740836899463201e-05,1.7793826392935525e-12,0.716499999999976
1.1846783479901868e-07,2.985727221016532e-10,0.05048620842004776,0.05044271138602224,-1.28606936365956e-05,1.7837264004299256e-12,0.716999999999976
1.0488769503630424e-07,8.163627204793578e-10,0.05045179334825192,0.05040889126336096,-1.291736145346512e-05,1.7886668793369804e-12,0.717499999999976
1.1395526536284173e-07,2.477693605840159e-10,0.05041782223862672,0.0503755186513572,-1.347396859568928e-05,1.790762399884972e-12,0.717999999999976
4.037438575826835e-08,6.338413613415916e-10,0.05038436670830608,0.05034265679858496,-1.442622670047536e-05,1.794870240322678e-12,0.718499999999976
8.451750135862746e-08,3.716030400058301e-10,0.05035131888927752,0.05031020155659128,-1.4396543455335679e-05,1.7986866404401565e-12,0.718999999999976
1.4894993583675076e-07,3.352513544552238e-10,0.05031874393397096,0.05027817655912688,-1.4112772289589682e-05,1.8005739992532285e-12,0.719499999999976
8.628701191754073e-08,5.86003197355911e-10,0.0502866765500104,0.05024653340630672,-1.4652750822449359e-05,1.806125119458552e-12,0.719999999999976
1.3429395367969832e-07,4.863154462464436e-10,0.0502548954255952,0.05021525748814824,-1.4925913857751922e-05,1.8103994391398433e-12,0.720499999999976
6.583991991881977e-08,7.937464574503394e-11,0.05022359364446976,0.05018436775178312,-1.560977225401008e-05,1.815575920060728e-12,0.720999999999976
9.378587415703743e-08,3.912582410836585e-10,0.05019253781780248,0.05015379824898256,-1.5764550191004877e-05,1.8185596003936948e-12,0.721499999999976
7.563399951476812e-08,4.789503169067011e-10,0.05016186652341424,0.05012353447157096,-1.6282328283364723e-05,1.8235695190617655e-12,0.721999999999976
1.4193947640156468e-07,3.5544264059828024e-10,0.05013154284159248,0.0500935749151424,-1.684844344879104e-05,1.829523039209341e-12,0.722499999999976
1.3628835583701093e-07,1.2549632166791724e-10,0.05010157679758504,0.05006391513643784,-1.6785341256597283e-05,1.832659439582698e-12,0.722999999999976
9.370994903667995e-08,5.413755208016902e-10,0.05007189462520608,0.05003452064989768,-1.611491654086816e-05,1.8344635994315588e-12,0.723499999999976
4.824273663883716e-08,2.2944367933375176e-10,0.05004241400313216,0.05000543518899304,-1.6071770344849443e-05,1.8346995201302257e-12,0.723999999999976
1.1204665664038549e-07,1.5201679984255811e-09,0.05001319933373904,0.0499766016560108,-1.613710350874224e-05,1.8355599192573877e-12,0.724499999999976
1.6239815343876973e-07,5.165735200707289e-10,0.0499843121410452,0.04994792981486744,-1.63206551050256e-05,1.8367395193625907e-12,0.724999999999976
2.404546987980205e-07,9.522439226028467e-10,0.04995573162433392,0.04991947460419032,-1.7016706740452078e-05,1.8393068796138503e-12,0.725499999999975
1.0550405544346164e-07,6.128338392308308e-10,0.0499275307347436,0.04989122528684952,-1.5189178986990239e-05,1.842762479271182e-12,0.725999999999975
1.7715944584245635e-07,7.632044787819758e-10,0.04989931164281464,0.04986322797858816,-1.570217606486304e-05,1.845288240040336e-12,0.726499999999975
1.3400957672021763e-07,1.5710423934001128e-10,0.04987136047589528,0.04983544518276128,-1.554798399420976e-05,1.848188719715026e-12,0.726999999999975
1.0199193919979699e-07,1.4654519958634538e-10,0.04984356607306272,0.0498078289083236,-1.555500033964496e-05,1.8509781601465944e-12,0.727499999999975
7.220500031906996e-08,1.428296786398775e-10,0.04981586242675576,0.049780368767976,-1.545269925172464e-05,1.8542116796236175e-12,0.727999999999975
9.597649631987171e-08,7.570828755576464e-10,0.04978826762567536,0.04975309561563552,-1.5602147777959517e-05,1.855266399967341e-12,0.728499999999975
8.649212752259716e-08,4.6475151505021017e-10,0.04976088888491856,0.04972594382585296,-1.52059693362956e-05,1.857306399199706e-12,0.728999999999975
7.858732904014731e-08,2.079887359562882e-09,0.04973366809431616,0.0496989770737412,-1.5185870433683921e-05,1.8609284797946888e-12,0.729499999999975
1.7720718328145812e-07,7.916004796104659e-10,0.04970660390473384,0.04967205355571936,-1.478018157853544e-05,1.8645228793529554e-12,0.729999999999975
2.0766496504343035e-07,6.42159755925853e-10,0.04967980981120824,0.049645317516628,-1.578489124980056e-05,1.867326160302882e-12,0.730499999999975
1.2019092559406586e-07,2.066772794573346e-10,0.04965324618483424,0.04961877300822528,-1.455031925325048e-05,1.8729466389540584e-12,0.730999999999975
1.262604826385294e-07,1.02307280702707e-10,0.04962671140964736,0.04959232822166272,-1.473095243661976e-05,1.875833279804456e-12,0.731499999999975
4.220316343617192e-08,3.1820480278499375e-10,0.04960025711129024,0.04956601907026864,-1.5220129766512882e-05,1.87923328021913e-12,0.731999999999975
1.2027415655785356e-07,2.0948904416728809e-10,0.04957378850687784,0.04953979907356272,-1.5179027727851441e-05,1.881273359072592e-12,0.732499999999975
7.933817864486103e-08,1.6779527212129608e-09,0.04954757260698896,0.04951374705271984,-1.553239851048672e-05,1.8853117597492823e-12,0.732999999999975
1.0366458040589333e-07,8.168251214302202e-10,0.04952147283772448,0.04948772998009792,-1.515994935113968e-05,1.887712639062891e-12,0.733499999999975
1.3811288000070698e-07,1.1283976530940265e-10,0.04949545212846552,0.04946183725372776,-1.5574296189521203e-05,1.8905992002921914e-12,0.733999999999975
5.350754535976554e-08,1.58233919023143e-10,0.04946961931870048,0.04943605843454568,-1.4710200967271282e-05,1.8925837595240927e-12,0.734499999999975
9.277470199714477e-08,4.3498384061368967e-10,0.04944373616288608,0.04941035582522536,-1.465196751308752e-05,1.8964417591236767e-12,0.734999999999974
1.7065841544094962e-07,8.247283203588474e-10,0.04941797900847448,0.0493847547415952,-1.5207748092701681e-05,1.897732400166067e-12,0.735499999999974
8.973346535962046e-08,3.38044002512472e-10,0.04939241014945568,0.04935918794460328,-1.4611508870901039e-05,1.9007022399806757e-12,0.735999999999974
1.1346243184578997e-07,9.476271226049882e-10,0.04936681380381656,0.04933373600009224,-1.426914877203328e-05,1.902284319649228e-12,0.736499999999974
1.1981454608317454e-07,7.923096206896574e-11,0.049341354411116,0.04930837443306136,-1.375744745719896e-05,1.902936560429602e-12,0.736999999999974
7.479993208159286e-08,2.105295937582241e-10,0.04931599370781776,0.04928308147095688,-1.365792800153656e-05,1.9028116789740566e-12,0.737499999999974
1.0193546239739559e-07,1.8646927751886366e-10,0.04929065005114712,0.04925782880169888,-1.403012514658536e-05,1.902284319649228e-12,0.737999999999974
3.531858400185328e-08,9.733375216924856e-10,0.04926536711053152,0.04923263187156992,-1.4190702071855841e-05,1.9024231195501626e-12,0.738499999999974
1.8824343159945522e-07,1.1391456805620592e-09,0.04924007364851336,0.0492074652815608,-1.4075697598897202e-05,1.902617359451561e-12,0.738999999999974
2.5220002792397667e-07,8.004292020857839e-10,0.0492150146614936,0.04918237859657896,-1.4781359098533601e-05,1.905614959923983e-12,0.739499999999974
1.5023652336076943e-07,1.502506799533343e-09,0.04919014279960784,0.04915736834827376,-1.4986116659120959e-05,1.906697439231454e-12,0.739999999999974
1.5591152448257706e-07,4.521704746740518e-10,0.04916520362784384,0.04913235819870752,-1.412465780051232e-05,1.9113326389939888e-12,0.740499999999974
1.6174849800515423e-07,2.5456215607677635e-10,0.04914029040463776,0.049107424057746,-1.5392286675269363e-05,1.911665680490388e-12,0.740999999999974
1.2066706799734872e-07,4.119071958519349e-10,0.04911545058453192,0.04908255959357632,-1.65210788399812e-05,1.9138306391053295e-12,0.741499999999974
1.4758972311651464e-07,2.4029360445876335e-10,0.0490905907666788,0.04905773516254072,-1.6033343676113522e-05,1.9146077596471833e-12,0.741999999999974
7.382156792107297e-08,5.318020745992413e-10,0.04906579870925208,0.0490329924345352,-1.494041328992072e-05,1.9132199995011267e-12,0.742499999999974
1.0404182744505608e-07,8.724738431720169e-10,0.04904096577490544,0.04900826037225936,-1.474476719129328e-05,1.9171474405557925e-12,0.742999999999974
1.4789077120574978e-07,4.603046416251644e-10,0.04901623613836736,0.04898355210273888,-1.5005521745922319e-05,1.917730319502182e-12,0.743499999999974
1.298321316012263e-07,4.103864817417424e-10,0.04899159200218656,0.0489589615599776,-1.4669888960982642e-05,1.9167311204740852e-12,0.743999999999973
6.395136024212045e-08,1.3233093579256838e-09,0.04896702769120664,0.04893440440106176,-1.4613342469548961e-05,1.9150935194899065e-12,0.744499999999973
1.9539913872351766e-07,4.400896799761078e-10,0.04894240978816296,0.04890982024584944,-1.47502065171996e-05,1.9099726395057455e-12,0.744999999999973
1.8294444423944123e-07,3.353270439099276e-10,0.04891797054352296,0.0488853213067464,-1.50858546617556e-05,1.907738319056819e-12,0.745499999999973
1.183711158467271e-07,6.96754397233601e-10,0.04889353698236144,0.04886084474503344,-1.5054066784522401e-05,1.9047961602789267e-12,0.745999999999973
1.0800315256020987e-07,8.830919190350173e-10,0.0488690696274064,0.04883638852592088,-1.546120190126744e-05,1.907266399732454e-12,0.746499999999973
1.7360413464423408e-07,1.3463432452232027e-10,0.0488446556481284,0.04881195390413704,-1.5974236362833602e-05,1.908834640576714e-12,0.746999999999973
1.366300586419511e-07,2.4955852800934153e-09,0.0488203217204656,0.04878759721370848,-1.55039826754268e-05,1.91034728048425e-12,0.747499999999973
2.4113581751500357e-07,4.976366402287269e-10,0.04879598103455064,0.04876324807666216,-1.5668687430344798e-05,1.9121097595358426e-12,0.747999999999973
1.0449445176502481e-07,4.739280010102043e-10,0.0487718218601044,0.04873891377884904,-1.6881400640142003e-05,1.9129840804965256e-12,0.748499999999973
9.384299800435647e-08,1.4248544011330466e-10,0.04874750986784024,0.04871468862175368,-1.655933669864008e-05,1.9144828798857037e-12,0.748999999999973
8.573112215970458e-08,5.91958239370971e-10,0.04872324057723848,0.0486904944356852,-1.6734990682304e-05,1.917966240200849e-12,0.749499999999973
1.0805311263795137e-07,1.35620967928185e-09,0.0486989668213812,0.04866630225904472,-1.648539246780448e-05,1.920713999835149e-12,0.749999999999973
2.0970601751629792e-07,1.061926394041457e-09,0.04867472809896936,0.04864208006802256,-1.6564842202998082e-05,1.9229622404235303e-12,0.750499999999973
2.1279805751533987e-07,8.081672830950737e-10,0.04865069882546792,0.04861790094899248,-1.689027018897352e-05,1.925765519679391e-12,0.750999999999973
1.2065487223905658e-07,3.8146567848951207e-10,0.0486266553585504,0.04859374507201384,-1.7216910259853603e-05,1.928846400431187e-12,0.751499999999973
9.864937455805745e-08,1.212850375686969e-10,0.04860253533469736,0.0485696396340988,-1.714430985319496e-05,1.931122320362219e-12,0.751999999999973
6.029843911681265e-08,3.943094462055541e-10,0.04857839663817248,0.0485455827908956,-1.7286336417620802e-05,1.9313166398847144e-12,0.752499999999973
1.256000096011567e-07,2.4517952251779107e-10,0.04855424831608504,0.0485215328477408,-1.728441103251944e-05,1.934036720176364e-12,0.752999999999972
1.0084552824057846e-07,1.876517621846041e-10,0.04853021493958312,0.04849752440347184,-1.6922450395362002e-05,1.9359796003050626e-12,0.753499999999972
8.31838227188797e-08,6.452347961483085e-10,0.04850617380627568,0.04847357308950176,-1.7085211875294642e-05,1.939560079723874e-12,0.753999999999972
1.0512275352286826e-07,2.560129601369976e-09,0.0484821415160676,0.04844963068554864,-1.729661605925872e-05,1.9392547192641912e-12,0.754499999999972
1.0706552039385642e-07,3.079499155678178e-10,0.048458235943222,0.04842562479197768,-1.7454602559779517e-05,1.943667840540483e-12,0.754999999999972
1.383022423182001e-07,4.1072927697838324e-10,0.04843430208447176,0.04840170489782328,-1.7953350957388797e-05,1.946082639993547e-12,0.755499999999972
1.1766362751491899e-07,8.942353593721641e-10,0.04841041765127856,0.04837783017356368,-1.852266023688552e-05,1.9505512791973337e-12,0.755999999999972
9.511783264498641e-08,4.575768861037055e-10,0.04838654473478304,0.04835395246908,-1.874497432138816e-05,1.9546313589772265e-12,0.756499999999972
2.4948816679942754e-07,2.560239936721942e-10,0.0483626636982824,0.04833015126548704,-1.846395478477496e-05,1.9577121601079255e-12,0.756999999999972
1.0644546624000162e-07,2.933659148940393e-10,0.04833912897624456,0.04830633557564536,-1.6547055937204558e-05,1.9599048793806804e-12,0.757499999999972
7.479385680242423e-08,1.0571048203456002e-10,0.04831534139671112,0.04828256095677008,-1.696310119020344e-05,1.96190327913094e-12,0.757999999999972
8.568565791622351e-08,3.7943312380939176e-10,0.04829149505230288,0.04825880836687176,-1.6529355532562562e-05,1.963429839177931e-12,0.758499999999972
6.834461704213757e-08,1.285271604423155e-09,0.04826769532136672,0.04823504791258856,-1.6755203678192162e-05,1.964123759061508e-12,0.758999999999972
2.0687336144131763e-07,5.406573591604236e-10,0.04824389992761496,0.04821129229246672,-1.712098936956744e-05,1.9670936005701826e-12,0.759499999999972
1.2597840983591402e-07,5.593667196102103e-10,0.04822027843431064,0.0481876157177824,-1.718596832730968e-05,1.971201439313823e-12,0.759999999999972
1.2339627519786234e-07,1.3281552246890982e-10,0.04819658966847432,0.04816399790814528,-1.696572439993616e-05,1.9753369590941794e-12,0.760499999999972
8.213644583920932e-08,3.689565597486677e-10,0.04817292831881312,0.048140353090042,-1.7208925740419118e-05,1.9790562401079915e-12,0.760999999999972
9.895783671665104e-08,3.301729584181956e-10,0.048149251593042,0.04811674191615272,-1.7697059943310878e-05,1.9812489593807464e-12,0.761499999999972
1.044249652026874e-07,5.954091247817317e-10,0.04812561883322384,0.04809311834192592,-1.780564496939264e-05,1.9861339203603064e-12,0.761999999999971
1.529571155220455e-07,5.545417597341284e-10,0.048101973896196,0.0480695028995128,-1.7935026810022718e-05,1.9916295192500032e-12,0.762499999999971
1.27794023835337e-07,1.0480610407315183e-09,0.04807840974831432,0.0480459651181176,-1.734250125845448e-05,1.9985683996013833e-12,0.762999999999971
8.072787383711644e-08,5.521747989400971e-10,0.04805486810049616,0.04802242872385936,-1.6941614476017763e-05,2.005229759771991e-12,0.763499999999971
1.57610863520119e-07,6.021928025679024e-10,0.04803134552326048,0.04799895100073336,-1.724077525505584e-05,2.0105587997970055e-12,0.763999999999971
1.5976273776141525e-07,2.903468784842822e-10,0.04800798236100616,0.04797545871885512,-1.7836744480581197e-05,2.0162209592454504e-12,0.764499999999971
1.0514153319512998e-07,1.9866110353983224e-09,0.04798456707802384,0.04795197643565208,-1.7186511204303038e-05,2.0190519991591244e-12,0.764999999999971
8.414377360155267e-08,2.898691980890433e-10,0.0479611048719188,0.04792848662953672,-1.78248886719408e-05,2.0235483990207245e-12,0.765499999999971
1.8105798423734276e-07,1.4265581632644242e-09,0.04793764827126144,0.04790501046221824,-1.746736503191416e-05,2.0277117590799913e-12,0.765999999999971
1.30469824478896e-07,3.9319159733652853e-10,0.04791426805703472,0.04788157661203888,-1.935377633138736e-05,2.0331518400421933e-12,0.766499999999971
1.1892600352420013e-07,1.886471256984379e-10,0.04789086771094,0.04785816708940328,-1.91418416069784e-05,2.0353723199727615e-12,0.766999999999971
8.18882126343845e-08,3.3043680291999777e-10,0.0478674797118572,0.04783478182587896,-1.9920120470639682e-05,2.040534799439028e-12,0.767499999999971
1.0539882080301544e-07,3.4969367679327235e-10,0.04784406902632392,0.04781142273097152,-2.000031469251384e-05,2.0428663203067837e-12,0.767999999999971
5.73336595213747e-08,2.657831940644506e-10,0.0478206855748804,0.0477880677093316,-2.040813309681048e-05,2.0449202396786038e-12,0.768499999999971
1.0709312079498767e-07,2.1667783539625063e-10,0.04779728339771024,0.04776476612100464,-2.06215822060592e-05,2.0452810401387503e-12,0.768999999999971
4.5722081204457865e-08,1.5260671892836086e-10,0.047773972922682,0.04774147498042664,-2.039842190201768e-05,2.0486672000350663e-12,0.769499999999971
8.793707135384965e-08,6.39452081563352e-10,0.04775060287370744,0.04771827492451192,-2.013707752171424e-05,2.0488337605938144e-12,0.769999999999971
7.764127640114138e-08,9.649092011509985e-10,0.04772736207793328,0.04769501991413632,-2.0396101056807283e-05,2.0516648005074883e-12,0.770499999999971
1.8382488575774403e-07,8.765216816253307e-10,0.04770409357328712,0.04767175913390792,-2.0360870704949203e-05,2.053913039401804e-12,0.77099999999997
1.5224029352445267e-07,5.836988045682112e-10,0.04768099687629616,0.04764858419196504,-1.941516453346464e-05,2.055578319728633e-12,0.77149999999997
1.2400418687719128e-07,1.0818123202804841e-09,0.04765785855168064,0.04762538202593008,-1.9802930692924398e-05,2.059186559805258e-12,0.77199999999997
1.7464681080492372e-07,4.785944834884148e-10,0.0476347253609232,0.04760215921514288,-2.0517832254207282e-05,2.0636274400452972e-12,0.77249999999997
1.219004967176196e-07,6.887990386394982e-10,0.04761162677546136,0.04757903949216512,-2.05284324110984e-05,2.0640992797485653e-12,0.77299999999997
1.4101289608214884e-07,7.217948808091457e-10,0.04758849372960624,0.0475559729504824,-2.041425613050168e-05,2.0595474398865015e-12,0.77349999999997
1.6025799672025887e-07,2.062629442245445e-09,0.0475655177594692,0.04753290168958768,-2.04051455606476e-05,2.056827359594852e-12,0.77399999999997
2.6117190616431474e-07,2.9069224111166747e-10,0.04754251118749848,0.04750976477292512,-1.9899194230399038e-05,2.0531913605544797e-12,0.77449999999997
1.2159661816335543e-07,1.62766215783261e-09,0.04751971054533872,0.04748670393182336,-1.9197674939713357e-05,2.051859120029984e-12,0.77499999999997
1.2037465087905153e-07,4.6450351898208453e-10,0.04749668072639096,0.0474636756487704,-1.8499456191728002e-05,2.0504713598839272e-12,0.77549999999997
1.0413629680100511e-07,3.92046235753174e-10,0.04747364947099608,0.04744064778008496,-1.88178498065068e-05,2.0481120800524243e-12,0.77599999999997
1.806206347196304e-07,1.4387167845963944e-10,0.04745063829754336,0.04741768372830584,-1.916191905720856e-05,2.0453920793818718e-12,0.77649999999997
6.496182792387062e-08,6.237605640335708e-10,0.04742773161209344,0.04739474364464688,-1.896542941762184e-05,2.0445871202551735e-12,0.77699999999997
6.046467360132368e-08,1.203730795595881e-09,0.04740468681589072,0.0473717984755292,-1.8857508411184882e-05,2.0412564799804182e-12,0.77749999999997
1.6711562592086615e-07,7.521674394439515e-10,0.04738167385549024,0.04734886797190728,-1.8901457066621917e-05,2.0386196799681428e-12,0.77799999999997
1.9925512711321813e-07,9.827176017385142e-10,0.04735880815395992,0.04732595799716928,-1.7930618540773044e-05,2.0358441596760295e-12,0.77849999999997
8.892369247892606e-08,7.28828004892268e-10,0.04733600682533056,0.04730312268955608,-1.684561402681656e-05,2.038397679408931e-12,0.77899999999997
2.0485683864535087e-07,4.1936711742129873e-10,0.04731312568302472,0.04728029896804824,-1.652953447478472e-05,2.038869519112199e-12,0.77949999999997
1.4443977168487887e-07,1.214184398856677e-09,0.04729043940708136,0.04725755009740536,-1.435650125258768e-05,2.0382866401658095e-12,0.779999999999969
1.2521960071620875e-07,4.4519463809900017e-10,0.0472677241896752,0.04723477670379408,-1.4006766826335041e-05,2.039174799950785e-12,0.780499999999969
2.1268800064200288e-07,3.108378415772606e-10,0.0472450284519432,0.04721199118059976,-1.360936907390768e-05,2.039507839753118e-12,0.780999999999969
1.1937281864382587e-07,8.097887638225387e-11,0.0472224216263804,0.04718925804435008,-1.2658044451274321e-05,2.040201759636695e-12,0.781499999999969
4.994488392306984e-08,3.680433596775501e-10,0.0471996760807656,0.04716656332499448,-1.2317148797596639e-05,2.0417560803414996e-12,0.781999999999969
4.82572580784435e-08,5.458683990933189e-10,0.04717684672771008,0.04714385822101768,-1.223367968308752e-05,2.0425609598471008e-12,0.782499999999969
1.464328900011025e-07,5.190013627198731e-10,0.047154017531546,0.04712117164213464,-1.228881225068216e-05,2.0415062395033774e-12,0.782999999999969
1.2041440455856645e-07,1.133256002927574e-09,0.04713135474331912,0.04709856523681472,-1.206683870980064e-05,2.0367045604972574e-12,0.783499999999969
1.7984796191888863e-07,4.975326400868951e-10,0.04710874221072136,0.04707591574583728,-1.199301259407992e-05,2.0361494405146154e-12,0.783999999999969
2.0072378416335912e-07,1.1889240286722114e-10,0.04708618011967656,0.04705334185627792,-1.1790403409122719e-05,2.0365379999385093e-12,0.784499999999969
4.157882831784532e-08,5.149078385890959e-10,0.04706372562968424,0.04703079732112936,-1.134130074487104e-05,2.0354556002521356e-12,0.784999999999969
9.613444352379874e-08,1.6300710364847149e-09,0.04704108230414328,0.0470082581034604,-1.129509558067632e-05,2.0358163990182162e-12,0.785499999999969
1.2020666255441181e-07,4.275559975508436e-10,0.04701851262250056,0.04698574291095656,-1.115566363152312e-05,2.0311256796341206e-12,0.785999999999969
2.4743131664395346e-07,8.99085597638738e-11,0.0469960002489052,0.04696326712939008,-1.1253748728262241e-05,2.029904480046812e-12,0.786499999999969
7.930041728138049e-08,1.1484383583004742e-10,0.04697369007290464,0.04694082576505856,-1.169468320677504e-05,2.0257411199875452e-12,0.786999999999969
1.1549129919768975e-07,2.2333848798128386e-09,0.04695120516291184,0.04691840969273128,-1.1586178762095921e-05,2.0227712801729365e-12,0.787499999999969
9.281991032034087e-08,8.51967177362134e-11,0.0469287781388444,0.04689595709758304,-1.0457630189669281e-05,2.0199956802597263e-12,0.787999999999969
1.3492898535971687e-07,1.0759676760674353e-09,0.04690632716980464,0.04687358049712008,-1.0042061268089199e-05,2.0167760792280925e-12,0.788499999999969
1.6771206384075255e-07,4.0777824172888444e-10,0.04688398523846912,0.04685125081157424,-9.22257517910152e-06,2.015416000118752e-12,0.788999999999969
8.491208887406732e-08,6.054476781036655e-10,0.04686172530559048,0.04682894873585744,-8.091167907730721e-06,2.0080607996856648e-12,0.789499999999968
1.0292281792112501e-07,8.367109644025206e-10,0.0468393894618472,0.0468066434422772,-7.822449733657202e-06,2.0068396000983563e-12,0.789999999999968
1.6419365936326535e-07,6.546159933562556e-10,0.04681706502257592,0.04678435710388008,-8.110733184046479e-06,2.0038696789685846e-12,0.790499999999968
9.708834559918333e-08,1.7104806390721983e-09,0.04679483597192072,0.0467621116655372,-6.630557642938879e-06,2.002565199101902e-12,0.790999999999968
1.865357894398345e-07,3.7326127605430415e-10,0.04677256352485112,0.04673983918883304,-6.165320948186721e-06,2.0009553604696025e-12,0.791499999999968
6.075616144213258e-08,5.908244796182238e-10,0.046750423973816,0.04671771892385264,-4.979521219832961e-06,1.9983463194210745e-12,0.791999999999968
2.0938149792454341e-07,1.1765658378126709e-09,0.04672816353511552,0.0466956604709644,-4.971645723522319e-06,1.994849120281637e-12,0.792499999999968
1.4802980712047553e-07,4.4369855706216654e-10,0.04670624940322896,0.0466735432656476,-4.13389445164072e-06,1.99648671957175e-12,0.792999999999968
1.8424489527796295e-07,5.701416005976512e-10,0.04668430553625808,0.0466515261290116,-4.264153993016161e-06,1.99618144042723e-12,0.793499999999968
1.1949448936593443e-07,8.125867201336234e-10,0.04666235303097312,0.0466294836590964,-4.44222358503232e-06,1.9968475200318964e-12,0.793999999999968
6.421882312035443e-08,5.859118398787722e-10,0.0466403500811928,0.04660746018998192,-4.549080973386801e-06,2.0010108800911633e-12,0.794499999999968
1.6013318455965209e-07,9.276440796068819e-10,0.04661827421187688,0.04658547583174352,-4.205829830516561e-06,2.0032313600217315e-12,0.794999999999968
1.4711681896317774e-07,2.723579139995991e-10,0.0465963764519236,0.04656349585986352,-4.041949768995439e-06,2.0030925601207967e-12,0.795499999999968
1.5423756072330264e-07,3.56027922421287e-10,0.04657443657461328,0.04654155967710656,-5.130773603422961e-06,2.003120319084544e-12,0.795999999999968
7.11654396801098e-08,7.517013608793199e-10,0.0465525440287832,0.04651967577859728,-4.3410548592744e-06,2.0037864800043735e-12,0.796499999999968
1.708066831238031e-07,2.860569559004489e-10,0.04653055170647208,0.04649780535101856,-4.1236444630327995e-06,2.002565199101902e-12,0.796999999999968
9.97719001583075e-08,2.8549463487737015e-10,0.04650875105193696,0.04647597069343336,-5.271911018511361e-06,2.0016492803531793e-12,0.797499999999968
1.0262809928274219e-07,3.124795214248799e-10,0.04648690509368176,0.04645414600941296,-5.4580327361604e-06,2.001538239415992e-12,0.797999999999968
7.380685216468175e-08,1.2829352025178764e-09,0.04646505033879752,0.04643235971620344,-4.606166665282561e-06,2.0010108800911633e-12,0.798499999999967
1.2192308104091998e-07,1.2462968157489485e-10,0.04644319111106928,0.04641055912180944,-4.77639912793664e-06,2.002815039940024e-12,0.798999999999967
1.3322185928033026e-07,1.0272598396920962e-09,0.04642142786485784,0.04638885502255536,-5.6167994475216e-06,2.002648479381276e-12,0.799499999999967
9.590593560288019e-08,3.1929200255964574e-10,0.04639971002623856,0.04636725403724992,-4.688213429942641e-06,2.00201007911926e-12,0.799999999999967
1.511707080764646e-07,4.89161516847858e-10,0.04637804586749408,0.04634570549533624,-4.0621950872784e-06,2.0011774389558454e-12,0.800499999999967
1.0558481183808865e-07,3.436096823739021e-10,0.04635657507050512,0.04632413644101192,-2.94321670293816e-06,2.0012051996136588e-12,0.800999999999967
9.102305768143859e-08,1.294266402385169e-09,0.04633499162462608,0.04630255870802176,-3.83108332857552e-06,2.000761120568204e-12,0.801499999999967
1.284650390370734e-07,3.3806039911876695e-10,0.04631340911825192,0.04628103965389296,-3.627793480370401e-06,1.999872879468066e-12,0.801999999999967
1.6792396415749034e-07,1.4363087177948763e-09,0.04629188724080592,0.04625951063339312,-3.7073085850376804e-06,1.9990402393046513e-12,0.802499999999967
9.875277088428058e-08,6.79656643465254e-10,0.04627046505752352,0.04623802491788696,-3.1515900870411207e-06,1.9996231199451067e-12,0.802999999999967
1.6640597536032864e-07,1.395822346594855e-10,0.04624900244512896,0.04621659709803456,-3.5507430623799996e-06,1.9988459197821558e-12,0.803499999999967
8.908697328446902e-08,1.9379860841106655e-09,0.04622765830078992,0.04619528869329016,-2.6164418654435198e-06,1.99926231948496e-12,0.803999999999967
8.323328712367406e-08,8.22860043991902e-11,0.04620631290229032,0.04617395875199536,-3.1075558003519205e-06,1.9975692005732865e-12,0.804499999999967
5.704235111342326e-08,4.3265664662062164e-10,0.04618498009005936,0.0461526620647888,-2.139306027936881e-06,1.9967643193736194e-12,0.804999999999967
7.345051512147593e-08,3.342323223742838e-10,0.0461636208146012,0.04613134186648312,-1.8032960349685601e-06,1.996014879868482e-12,0.805499999999967
1.2337717519850244e-07,4.897313596319286e-10,0.04614224086568472,0.04611008822064096,-1.6136010282381594e-06,1.997430398978286e-12,0.805999999999967
1.3008632800126652e-07,1.1368295887992375e-10,0.04612096906464056,0.04608885231533952,-1.5867849605107196e-06,1.9972361590768874e-12,0.806499999999967
6.783728120213217e-08,5.946058437289459e-10,0.04609975478432816,0.04606765974685576,-1.9095437577272806e-06,1.9963202403281647e-12,0.806999999999967
8.043318423800461e-08,5.083844040187913e-10,0.04607849131137512,0.04604656344239112,-2.0597728740407997e-06,1.9954319992280265e-12,0.807499999999966
8.923943791566691e-08,6.993050444270565e-10,0.04605733260217176,0.04602545317438744,-2.2410626719089606e-06,1.994682639343986e-12,0.807999999999966
1.4332896911689597e-07,8.436048387627793e-11,0.04603618720604912,0.046004355490026,-1.61150436644952e-06,1.99648671957175e-12,0.808499999999966
5.2768611362441487e-08,4.884032761554025e-10,0.04601518859948136,0.04598329908330872,-1.4948509397811997e-06,1.996014879868482e-12,0.808999999999966
5.7565740237131013e-08,3.513293614365587e-10,0.0459940693389524,0.04596226080197928,-1.4605462676227209e-06,1.9955985597867746e-12,0.809499999999966
1.0055312015672113e-07,4.0957847530220803e-10,0.04597298263915056,0.04594130735405456,-1.3627369303544007e-06,1.9938776802172877e-12,0.809999999999966
1.4160207431612726e-07,3.897489553317257e-10,0.04595202383716816,0.04592035941262296,-1.768524463846161e-06,1.9936279190002626e-12,0.810499999999966
6.026565584071886e-08,2.818345556931945e-10,0.04593114695886528,0.04589943265974328,-2.8443755254177603e-06,1.9932116006126212e-12,0.810999999999966
1.3191956983737985e-07,1.1240624819830458e-09,0.045910176997978,0.04587852966456248,-2.51048089444608e-06,1.9922956801698326e-12,0.811499999999966
9.983833031829148e-08,1.527183240979113e-10,0.04588932905176752,0.04585770374524768,-2.7160487927608803e-06,1.9911299205829878e-12,0.811999999999966
1.3215333832111709e-07,1.9396482406341953e-09,0.04586850812768168,0.04583692490575984,-1.9444993626100803e-06,1.989020479895541e-12,0.812499999999966
1.0756605856032664e-07,2.6824855531293323e-10,0.04584774925983464,0.0458160940977048,-1.8266848381683208e-06,1.987743758992606e-12,0.812999999999966
1.0109995935564386e-07,6.848001610215704e-10,0.04582700718056296,0.04579534953473648,-5.214548151606399e-07,1.988076800489005e-12,0.813499999999966
1.262203074350876e-07,1.189293198644581e-09,0.04580623707060384,0.04577462365339064,-2.857085649172806e-07,1.9854122398189162e-12,0.813999999999966
2.1146863431881213e-07,5.001628000655955e-10,0.04578554949223904,0.04575391095299288,5.258944748569597e-07,1.983191839509445e-12,0.814499999999966
1.5587209248324463e-07,1.899034401953159e-10,0.04576499206605616,0.04573326723467232,2.913812340581596e-07,1.980110960451715e-12,0.814999999999966
8.113794407876851e-08,6.450567996418854e-10,0.04574442203323104,0.04571266680453744,3.047105723579193e-07,1.977363119502252e-12,0.815499999999966
6.635365471657773e-08,1.0054956797733716e-09,0.0457238131258052,0.04569209016102008,3.307599012740791e-07,1.9755035196529274e-12,0.815999999999966
2.3345931696172606e-07,6.514091974163527e-10,0.04570317952349848,0.04567154042317448,1.4906413764487986e-07,1.9729222392622127e-12,0.816499999999965
1.644900695166318e-07,6.535554389341947e-10,0.04568281796056296,0.04565105038932864,9.797564818341042e-07,1.9697580799251085e-12,0.816999999999965
1.3410671544089592e-07,5.838000846636326e-10,0.04566240154132304,0.04563055732324144,1.6700050038957837e-06,1.969258479564027e-12,0.817499999999965
9.484903199658001e-08,5.818604834062491e-10,0.04564197930859104,0.04561020936219344,1.7604860587665355e-06,1.9671768791554908e-12,0.817999999999965
1.1719034175711185e-07,3.9280255437201816e-10,0.0456215837046208,0.04558992443664456,2.047666661675752e-06,1.9652062400630447e-12,0.818499999999965
1.292632637664437e-07,1.7697328325017025e-10,0.0456012732812528,0.04556967742234024,2.6098075662232877e-06,1.962069839689688e-12,0.818999999999965
9.107133295410685e-08,6.726483953167772e-10,0.04558103216012072,0.04554943310109728,3.358655550512048e-06,1.959072239217266e-12,0.819499999999965
5.158559823748021e-08,7.805644811065271e-10,0.04556073013206656,0.04552917599191624,3.487655599155184e-06,1.9563799195834296e-12,0.819999999999965
2.1676445047941195e-07,7.505136789820455e-10,0.04554040803781896,0.04550895651957928,3.2403210799007755e-06,1.9536043992913164e-12,0.820499999999965
7.466284911855636e-08,6.212080780332307e-10,0.04552034383728168,0.04548875140077024,3.3122772372111517e-06,1.9521888005604154e-12,0.820999999999965
9.383454935979474e-08,1.2715263217333295e-09,0.04550011068588256,0.04546859982539608,4.0727924567334e-06,1.948691599726912e-12,0.821499999999965
1.5990102263802042e-07,9.75786798584899e-10,0.04547994867691712,0.0454484800333396,4.035753408432744e-06,1.9470540800578962e-12,0.821999999999965
1.9925810056109494e-07,8.832163195249265e-10,0.04545990179601136,0.04542839011577304,5.110610561909624e-06,1.945305439830596e-12,0.822499999999965
1.3485677831381881e-07,4.412788051633143e-10,0.04543992065974992,0.04540837423232504,5.295430468760671e-06,1.9439176796845394e-12,0.822999999999965
9.341716424027258e-08,3.4098055629039337e-10,0.04541993049963504,0.0453884110137264,5.86708663483136e-06,1.9411144004286788e-12,0.823499999999965
3.048819392087454e-08,1.142422240141272e-09,0.04539990853939784,0.0453684871201012,5.511169644590176e-06,1.9376171199740784e-12,0.823999999999965
1.3848979327907296e-07,2.1686663576048204e-10,0.04537987602256424,0.04534855431551304,5.164339250352408e-06,1.934369759978697e-12,0.824499999999965
1.4592246895539507e-07,1.0213898338218286e-09,0.04535998695886152,0.04532869835117936,6.436368911317136e-06,1.931760720624235e-12,0.824999999999965
9.089844887899545e-08,2.3708152108170566e-10,0.04534014922755656,0.0453089439218336,7.176395496133896e-06,1.9308448001814464e-12,0.825499999999964
1.2647324023479234e-07,5.143022396847385e-10,0.04532028765371472,0.04528926790068256,7.5988423360322315e-06,1.9287908791155604e-12,0.825999999999964
1.1270862760454081e-07,7.605090446283214e-10,0.04530057870533072,0.04526963966460088,7.320829416096887e-06,1.9278471997090244e-12,0.826499999999964
6.8001948079488e-08,4.367503997348976e-10,0.04528093519113992,0.04525001458043872,6.090714944978903e-06,1.9259043195803257e-12,0.826999999999964
1.6920258599784077e-07,8.321299968527818e-10,0.0452613484821448,0.0452304817001456,5.71390601508724e-06,1.9273198403841956e-12,0.827499999999964
1.352202334409247e-07,1.030974638993598e-09,0.04524184186240136,0.04521101754690504,6.543466366249344e-06,1.9281802395113576e-12,0.827999999999964
6.244031831859065e-08,3.6899503591536487e-10,0.04522236976714624,0.04519150030335656,6.8949196661009915e-06,1.9280137602677725e-12,0.828499999999964
1.600293743214687e-07,8.880804772126716e-10,0.04520286975244168,0.04517207083436592,7.1746228225703995e-06,1.9276251195287156e-12,0.828999999999964
4.560991295754491e-08,1.230201440716172e-09,0.04518346072578448,0.04515260950908432,7.327780084054752e-06,1.9278471997090244e-12,0.829499999999964
1.5656455359946975e-07,1.4341088039326877e-10,0.04516395272657304,0.04513314161241592,7.380876269503104e-06,1.927347599347943e-12,0.829999999999964
7.421040471716767e-08,2.9313175498035804e-10,0.0451445865888,0.04511376701758776,9.008099353780422e-06,1.9284855999710405e-12,0.830499999999964
9.660402008199176e-08,3.5721040014813354e-10,0.04512514159427552,0.0450944468284084,8.679525391797486e-06,1.9288741593949344e-12,0.830999999999964
8.429263047976532e-08,4.593080013548523e-10,0.04510578006727984,0.04507521422164136,8.913978420510985e-06,1.929790079837723e-12,0.831499999999964
4.4320095760053135e-08,2.0415521564953742e-09,0.04508650148996016,0.04505601105414984,9.26706075363202e-06,1.930428480099739e-12,0.831999999999964
1.909767462435208e-07,9.80557440799501e-10,0.04506720104754264,0.04503677742005472,9.389264646942211e-06,1.9332317593555998e-12,0.832499999999964
1.1885406384082309e-07,7.675088758984927e-10,0.04504810497628944,0.04501756771141312,1.115428689443852e-05,1.9377281592172e-12,0.832999999999964
1.2200210632029584e-07,1.501712559859314e-09,0.04502894749237864,0.04499841041498424,1.1967255469231143e-05,1.9392547192641912e-12,0.833499999999964
2.0081800335830513e-07,6.455683210226937e-10,0.04500984199599512,0.04497924176936424,1.2494939793606256e-05,1.9406979990318086e-12,0.833999999999964
1.9111219928119594e-07,6.24893602141352e-10,0.04499086203747784,0.0449601595358824,1.2363979380592288e-05,1.9424188802953614e-12,0.834499999999963
1.5407232543951377e-07,1.1678655958968776e-09,0.04497188249115656,0.04494116186576,1.2855727164807079e-05,1.9432237598009626e-12,0.834999999999963
2.0947158359957418e-07,6.799650426048132e-10,0.04495290434283832,0.04492219566084616,1.2606190251951848e-05,1.9436124005400195e-12,0.835499999999963
6.948186712096849e-08,5.245150425103873e-10,0.04493406228708208,0.04490330229052608,1.2270198958664191e-05,1.9447225591901407e-12,0.835999999999963
1.334497024760295e-07,7.119584088943753e-11,0.04491509824541688,0.04488447850468272,1.2537518492256464e-05,1.946387919138067e-12,0.836499999999963
6.416462567521153e-08,1.0933784433397875e-10,0.04489624747199016,0.0448656867180384,1.3663039419576232e-05,1.9473316002386687e-12,0.836999999999963
4.1528395042234045e-08,9.118380009387472e-10,0.04487733993040872,0.04484694448000752,1.3337083788562e-05,1.948608399068635e-12,0.837499999999963
3.998028736545978e-08,6.349214418110982e-10,0.044858488451606,0.04482820045486384,1.3233226189874192e-05,1.9485806401048876e-12,0.837999999999963
1.6034310904022853e-07,3.3196063953244703e-10,0.04483968037586072,0.0448095208132044,1.3255601139406248e-05,1.948996960186595e-12,0.838499999999963
7.991930240508482e-08,4.076200835201327e-10,0.04482104453937952,0.0447909007519668,1.3167901876221392e-05,1.9491079994297163e-12,0.838999999999963
8.690202248085033e-08,2.7951128217518217e-10,0.04480237008159344,0.04477232035636224,1.2753640338814416e-05,1.9485806401048876e-12,0.839499999999963
8.753843575709519e-08,1.273226475639877e-09,0.04478372378118816,0.04475377491717448,1.250019965118352e-05,1.9499684002509442e-12,0.839999999999963
7.919760536267972e-08,3.7030351701661246e-10,0.0447651618873404,0.04473522796034176,1.1750117538567456e-05,1.949385519610489e-12,0.840499999999963
1.4580163231608934e-07,1.104930480444466e-09,0.04474660843528312,0.04471677488658896,1.2075925922117464e-05,1.9488859192494075e-12,0.840999999999963
1.0967099040026795e-07,8.137742424363381e-10,0.04472817473771528,0.04469832543684888,1.1672237524879432e-05,1.948996960186595e-12,0.841499999999963
1.3426530392351976e-07,2.772451226928929e-10,0.04470976493742008,0.0446799241071284,1.2036721463521288e-05,1.9488859192494075e-12,0.841999999999963
1.213051111226271e-07,9.18522244375275e-10,0.0446914648780076,0.04466162766163968,1.0805325149077377e-05,1.9473871198602295e-12,0.842499999999963
9.826542392288307e-08,3.769580828039132e-10,0.04467311766128304,0.04464333566260504,1.1629804504309928e-05,1.9551032003745604e-12,0.842999999999963
1.0082241863607067e-07,8.834589587669583e-10,0.04465484631856592,0.0446250556162536,1.1668557429650872e-05,1.961542480364859e-12,0.843499999999963
9.379900264144814e-08,1.3551368360786853e-10,0.04463656694581016,0.04460681824389368,1.1606263902480967e-05,1.969008720041068e-12,0.843999999999962
9.241347367905384e-08,3.514311203156595e-10,0.04461831715998008,0.044588643179146,1.2024935033328336e-05,1.966649519830662e-12,0.844499999999962
1.0069051512018312e-07,1.0213663942382212e-10,0.04460011573001216,0.04457053448736856,1.125780732380608e-05,1.965705840424126e-12,0.844999999999962
6.641275720337125e-08,1.1565752036646337e-09,0.04458194724771536,0.04455252569152792,1.1157242394033576e-05,1.9740880005431234e-12,0.845499999999962
1.0883352184049011e-07,1.281347680737177e-09,0.04456380813812424,0.04453448549677408,1.1229672748747512e-05,1.982248160102909e-12,0.845999999999962
1.257314319186298e-07,3.819734389898244e-10,0.04454582806643792,0.04451649226275304,1.2126087642617007e-05,1.990685839843467e-12,0.846499999999962
1.168524189562592e-07,5.20624800215419e-10,0.04452790051247824,0.04449858591104792,1.2107531637967496e-05,1.996514480229563e-12,0.846999999999962
1.4602660791673827e-07,6.816844796975197e-10,0.04451002988690416,0.04448072390895504,1.3035776840364815e-05,1.9962924796703514e-12,0.847499999999962
1.3815931424604466e-07,3.732192818683977e-10,0.04449221856404768,0.04446284313914552,1.3814237642684616e-05,2.00273175966065e-12,0.847999999999962
8.285955008235923e-08,4.4986151609416325e-10,0.04447438954875016,0.04444501811016736,1.3040708075673792e-05,2.0001504792699354e-12,0.848499999999962
9.604672152052629e-08,7.868264789712143e-10,0.04445652948538152,0.04442725424698032,1.2891331352210968e-05,1.999012480340904e-12,0.848999999999962
1.390518448787792e-07,8.613554383640754e-10,0.04443870664642664,0.0444095116657024,1.3038181049113567e-05,1.99926231948496e-12,0.849499999999962
1.026226868761082e-07,6.274731151334478e-10,0.04442099954050768,0.0443917985007248,1.299075298638639e-05,1.9970140805906445e-12,0.849999999999962
1.3920313495646708e-07,5.794625612676185e-10,0.04440328648228312,0.04437415109119184,1.324947826850152e-05,2.0054239996733893e-12,0.850499999999962
1.0229813456053005e-07,7.43453631990576e-11,0.04438566085358784,0.04435656386122704,1.3639713746988336e-05,2.012723760106013e-12,0.850999999999962
6.689165776146977e-08,9.344828799662253e-10,0.04436805280081392,0.0443390336982812,1.4429005324640289e-05,2.020994879287823e-12,0.851499999999962
1.3473942248043436e-07,5.804011993237879e-10,0.04435043854165848,0.04432152107594344,1.4487740027741431e-05,2.027378719277658e-12,0.851999999999962
1.200532368031415e-07,7.425205589273176e-10,0.0443329406100104,0.0443040891803124,1.5497585648588806e-05,2.0347339197107454e-12,0.852499999999962
1.342674105578312e-07,1.0719811219250808e-09,0.04431548947111992,0.04428665868587568,1.6538625474516327e-05,2.038314399129557e-12,0.852999999999961
1.3955396400283648e-07,5.673866376731951e-10,0.04429811827872768,0.04426926514336848,1.6063969815849767e-05,2.0430883191719295e-12,0.853499999999961
9.967125616516803e-08,6.412095993058031e-10,0.0442807711557056,0.04425193359262104,1.655683911472348e-05,2.0470295990508876e-12,0.853999999999961
1.1247333168290519e-07,2.165896836880954e-10,0.0442634101567444,0.04423488269078328,1.6557714025589456e-05,2.0486672000350663e-12,0.854499999999961
7.403418328388867e-08,1.6584943834940802e-10,0.04424626823091392,0.04421777529406888,1.772321871243472e-05,2.0513040000473418e-12,0.854999999999961
4.8514736804283753e-08,6.392284826461925e-10,0.04422911535737976,0.04420064375513448,1.757644391536848e-05,2.0512207197679677e-12,0.855499999999961
1.1896776951764165e-07,1.0676928091646332e-10,0.04421193705810152,0.0441835205416192,1.753214925992496e-05,2.055800399908942e-12,0.855999999999961
5.70155233650671e-08,5.361693658501032e-10,0.04419484091381352,0.04416650663332496,1.72014394089208e-05,2.05832615898403e-12,0.856499999999961
7.642142992037027e-08,1.3082816080478565e-10,0.04417769648193208,0.04414954408376904,1.7570586091947682e-05,2.06495976019089e-12,0.856999999999961
8.523270048077514e-08,6.147214404172985e-10,0.04416068577026784,0.04413261854490544,1.796911660123568e-05,2.0690953595923437e-12,0.857499999999961
4.846591200591277e-08,1.1111991882195582e-10,0.04414373679100136,0.04411571160508656,1.828613074803016e-05,2.0730366394713018e-12,0.857999999999961
8.543109519809633e-08,8.016603214588969e-10,0.04412678892068064,0.0440988425186052,1.843461615802552e-05,2.079920000201121e-12,0.858499999999961
9.292070671934605e-08,6.933653581842059e-10,0.0441098886599924,0.04408196949985088,1.843406233040288e-05,2.084804959486615e-12,0.858999999999961
1.3050730783559228e-07,4.867516806283945e-10,0.04409302972098792,0.04406514595960992,1.866122827939896e-05,2.088274399662305e-12,0.859499999999961
1.281949488785017e-07,9.744871229400154e-10,0.04407626534589896,0.04404835261333144,1.8465980773402637e-05,2.092659839901881e-12,0.859999999999961
1.4165677327676596e-07,1.4252105606793464e-09,0.04405952337374832,0.04403162804004248,1.93066143454328e-05,2.0919104003967433e-12,0.860499999999961
1.4703469199822683e-07,1.0305800796084341e-09,0.04404284259107184,0.04401496407540296,2.011872225848904e-05,2.0950467990760342e-12,0.860999999999961
2.2927282496143508e-07,2.972479207219436e-10,0.04402623297463368,0.04399834748626056,1.907920312846408e-05,2.095019040112287e-12,0.861499999999961
6.595974903766955e-08,2.6399687991229825e-10,0.04400979251151312,0.04398181801107128,1.861909327843848e-05,2.0972116797639447e-12,0.86199999999996
9.2883830800361e-08,8.238943208227489e-10,0.04399324020202712,0.0439653948047744,1.841085285772576e-05,2.0977667997465867e-12,0.86249999999996
7.049401919839715e-08,9.65183204193476e-10,0.04397670528919704,0.04394896608192248,1.773669102642136e-05,2.097628079466749e-12,0.86299999999996
1.2145384047784757e-07,6.125319695904352e-11,0.04396028460716248,0.04393255011049592,1.73788245572408e-05,2.0982941590714154e-12,0.86349999999996
1.4155786311892404e-07,3.0064280232000584e-10,0.04394392548495264,0.04391617952630424,1.6297527891396137e-05,2.0988492790540575e-12,0.86399999999996
2.0381817115999734e-08,5.331502392347254e-10,0.04392759528605288,0.04389989574952128,1.488740981359136e-05,2.100375839101049e-12,0.86449999999996
7.712219359662376e-08,8.29677646030369e-11,0.04391113837158928,0.04388360931521496,1.4874138933946159e-05,2.100375839101049e-12,0.86499999999996
1.0669452495809528e-07,6.190608789480301e-10,0.04389485781562056,0.04386740630539968,1.41905100648214e-05,2.1014583201025856e-12,0.86549999999996
5.69943404832296e-08,1.281387981832971e-10,0.0438786528251916,0.04385119984823144,1.3425744198464632e-05,2.1022354389503735e-12,0.86599999999996
1.28116000565337e-07,3.6458807500805435e-10,0.04386238614832848,0.04383504093248144,1.3209549909604528e-05,2.1020689597067883e-12,0.86649999999996
4.989904047597582e-08,3.1205216188823215e-10,0.0438462444865616,0.0438189959233872,1.4148226644417488e-05,2.101652639625081e-12,0.86699999999996
6.671259991652967e-08,1.0091560226355156e-10,0.04383005055636216,0.04380296590972448,1.4322785422322e-05,2.1042061593579825e-12,0.86749999999996
7.480070304127784e-08,1.204354393991025e-10,0.04381392838648368,0.04378701527858536,1.4649441474418473e-05,2.1052331190438926e-12,0.86799999999996
5.375173239841047e-08,2.728264003604153e-10,0.04379795728347408,0.04377109671928312,1.4171796481888136e-05,2.1065098399468277e-12,0.86849999999996
3.1289117442823144e-08,1.6360663518399932e-10,0.043782042373086,0.04375522418173432,1.4113568397589465e-05,2.1039840791776737e-12,0.86899999999996
1.0035557544002538e-07,6.761076767891616e-10,0.04376605973801344,0.04373939181311784,1.4231944026999328e-05,2.1078420804713236e-12,0.86949999999996
8.516749712417226e-08,6.578633610088147e-10,0.04375023055428272,0.0437236415502104,1.4513330938659568e-05,2.110867439907493e-12,0.86999999999996
1.1778027976527827e-07,9.878423773423961e-11,0.04373448183972568,0.04370786343919944,1.4392723940992872e-05,2.1128936003155657e-12,0.87049999999996
4.156693512308296e-08,3.4850999863778043e-10,0.0437187864530812,0.04369217614273792,1.5269341971213966e-05,2.114892000065825e-12,0.870999999999959
1.3496683207853133e-07,2.0334912226305235e-10,0.04370298996634656,0.04367651454081616,1.5252734602150688e-05,2.1166406402931253e-12,0.871499999999959
4.7203319676614175e-08,5.128589566916197e-10,0.04368733599768864,0.04366087871745344,1.4115621665367489e-05,2.1186112793855714e-12,0.871999999999959
7.244451256244178e-08,3.776528048615724e-10,0.04367163792235384,0.04364526328332744,1.405968116685628e-05,2.1231076792471715e-12,0.872499999999959
1.21570183760078e-07,2.551126462857489e-10,0.0436560497865592,0.04362968843090544,1.4253792941815592e-05,2.1248284791955613e-12,0.872999999999959
6.13985004019324e-08,2.7100176269723164e-10,0.04364053763426408,0.04361423477054608,1.4098684295583007e-05,2.1265771194228615e-12,0.873499999999959
1.1602202328042654e-07,1.1273516842269515e-09,0.04362497576565864,0.04359877186895424,1.40620085911096e-05,2.129991039976991e-12,0.873999999999959
3.356285391969971e-08,3.182361665854394e-10,0.04360957519256328,0.04358334805972992,1.4116323446972536e-05,2.126382799900366e-12,0.874499999999959
1.6577358927932773e-07,5.746435202680367e-10,0.04359408805332168,0.04356802313836952,1.4239320646370216e-05,2.1301853594994863e-12,0.874999999999959
7.607207239829217e-08,1.7917928252231263e-10,0.04357882197384176,0.04355270652850192,1.3612508591054767e-05,2.131739680204291e-12,0.875499999999959
9.88628307968531e-08,2.477274427259424e-10,0.04356354422206448,0.043537421346564,1.40472329730472e-05,2.1350147991634197e-12,0.875999999999959
6.361337751698004e-08,3.7046176543098497e-10,0.0435483142675888,0.043522183228978,1.3840342967142296e-05,2.1371242398508664e-12,0.876499999999959
6.138325256421773e-08,6.336987254385029e-10,0.04353304334213712,0.04350700329145656,1.3804567214198857e-05,2.1395944793043938e-12,0.876999999999959
1.1537065487676745e-07,2.0285560037303085e-10,0.04351780916010448,0.04349186865243704,1.3396410015964904e-05,2.1423145595960433e-12,0.877499999999959
1.0376553920277143e-07,1.5563768329673877e-10,0.04350270870731128,0.0434767613121092,1.3045399860384536e-05,2.1457839997717333e-12,0.877999999999959
5.14617158400843e-08,1.3109757585061388e-09,0.04348761758985528,0.04346169731789488,1.2964660145748248e-05,2.1459504790153185e-12,0.878499999999959
8.447920608195547e-08,6.745155198273345e-10,0.0434725015792996,0.0434466293195208,1.333867254982344e-05,2.148587279027594e-12,0.878999999999959
2.134482140758731e-07,1.1316120748783298e-09,0.04345746592849328,0.0434316546410012,1.2733000162857143e-05,2.1499750391736506e-12,0.879499999999959
1.8201036968562567e-07,1.17192797133292e-10,0.04344262631181232,0.04341675865650896,1.389338993745868e-05,2.1554428790996e-12,0.879999999999958
9.517580559781358e-08,8.830792347369609e-11,0.04342782422425432,0.0434019267677508,1.5116489712252855e-05,2.1527228801231134e-12,0.880499999999958
4.434900648109252e-08,9.344708756797715e-10,0.0434130167505888,0.04338717432274056,1.5572689327892225e-05,2.151751440058764e-12,0.880999999999958
7.650275535980855e-08,3.575787999032798e-10,0.04339811980138352,0.04337236179010552,1.5429688881352526e-05,2.1490868793886753e-12,0.881499999999958
8.984689479907271e-08,4.933902383874589e-10,0.04338328013900944,0.04335768173500128,1.4709651242617455e-05,2.1490313597671146e-12,0.881999999999958
7.067756527950886e-08,4.4501576035305135e-10,0.04336855885695344,0.04334298854710032,1.4828251860638391e-05,2.146921919079668e-12,0.882499999999958
1.0949397800247285e-07,2.0446327964052102e-10,0.0433538689916616,0.04332830423666576,1.5012753491556048e-05,2.1496697600291307e-12,0.882999999999958
9.93619905589882e-08,5.831875954376287e-10,0.04333922770937256,0.0433137338783816,1.4608655745291112e-05,2.1450900798881565e-12,0.883499999999958
9.048616728124514e-08,1.1020265602845747e-09,0.043324605508938,0.04329918377927904,1.433427491592852e-05,2.1447570400858233e-12,0.883999999999958
1.5757666736032627e-07,3.440839974055976e-10,0.04331004208667912,0.04328462698125168,1.4352996476175032e-05,2.143535759183352e-12,0.884499999999958
8.056954568097519e-08,8.314950464272108e-10,0.04329559500151376,0.0432701391537712,1.2483834548049784e-05,2.1420924794157345e-12,0.884999999999958
1.1139898551532079e-07,8.900459189109533e-10,0.04328109927387176,0.04325568907069776,1.299731352327791e-05,2.1422312793166693e-12,0.885499999999958
9.817688920166212e-08,1.5082920329367866e-10,0.04326666678243392,0.04324126427868184,1.2399127956142377e-05,2.1404548801256217e-12,0.885999999999958
1.3463861520124354e-07,9.077015250547049e-10,0.04325227098398792,0.04322688878204056,1.2411222389985688e-05,2.1383732000959882e-12,0.886499999999958
4.7864967517297075e-08,3.582529620183017e-10,0.04323794007901912,0.043212550010012,1.3622226724352847e-05,2.1390948789433125e-12,0.886999999999958
1.4667885984281925e-07,5.928475974026348e-10,0.04322353389520352,0.0431982849447336,1.3911746896494864e-05,2.1395111990250197e-12,0.887499999999958
1.1079718760520496e-07,8.19579959454586e-11,0.0432093099286068,0.04318414346851088,1.4486173444905753e-05,2.139150400258939e-12,0.887999999999958
6.208857736278439e-08,4.545693543800411e-10,0.04319508889853792,0.04317010013658096,1.409361304699528e-05,2.1379013603927202e-12,0.888499999999958
5.3397167514013244e-08,5.8767551935901e-10,0.04318096748656736,0.0431560216549064,1.42226692803342e-05,2.137651599175695e-12,0.888999999999957
1.0805780575884327e-07,1.2171255669990444e-10,0.04316678717510672,0.04314198238020832,1.4315953410920936e-05,2.1383732000959882e-12,0.889499999999957
7.727937351847958e-08,9.754102386905217e-10,0.043152788025308,0.04312797369326632,1.3923999181237192e-05,2.137096479193053e-12,0.889999999999957
4.751929184171333e-08,1.0506959885470124e-10,0.04313875843469576,0.043113941934326,1.478667192272896e-05,2.136458080625103e-12,0.890499999999957
1.5287130319951991e-07,4.055513633249852e-10,0.04312470317393864,0.04309996787486296,1.4808362308355456e-05,2.1347095200188997e-12,0.890999999999957
4.737267464416384e-08,5.8257472457246e-10,0.04311079120425776,0.04308611328530768,1.4916343450105823e-05,2.133321759872843e-12,0.891499999999957
6.220591727834623e-08,9.494600244908113e-11,0.04309679199427088,0.04307226516536368,1.4938662419445175e-05,2.1318784004841287e-12,0.891999999999957
1.1284975463821123e-07,1.0885640305824396e-10,0.04308292413421432,0.04305844150837208,1.464948057974856e-05,2.127798400325333e-12,0.892499999999957
4.619171824205015e-08,4.86399039101304e-10,0.0430691410082788,0.04304466075762272,1.464194213449164e-05,2.1263550392425527e-12,0.892999999999957
9.071366408042181e-08,6.523022400006795e-10,0.04305529443239256,0.04303090246958544,1.477719844456036e-05,2.1237460795091876e-12,0.893499999999957
7.640791568203076e-08,2.1442903702650895e-10,0.04304152865791264,0.04301719751894232,1.5385366088916257e-05,2.1198047200091325e-12,0.893999999999957
9.082430959400645e-08,1.159968641972764e-09,0.04302779095043648,0.0430035232098488,1.494387249120808e-05,2.1162520791751654e-12,0.894499999999957
8.629529672093961e-08,4.1104040310324663e-10,0.04301412424907424,0.0429898606800468,1.5588406665101727e-05,2.1130879198380612e-12,0.894999999999957
1.6029355032198822e-07,9.18048831399787e-11,0.04300050163701832,0.04297630688232872,1.5530162029986784e-05,2.107564560290551e-12,0.895499999999957
3.4593316482200986e-08,5.159793564635251e-10,0.0429870128929932,0.04296279087845584,1.5826228986465664e-05,2.1060935198651204e-12,0.895999999999957
6.107386408410465e-08,2.3076528188337164e-10,0.04297339143469728,0.04294928586473664,1.5824361194766584e-05,2.1039840791776737e-12,0.896499999999957
1.0877782584406415e-07,2.1775792280465112e-10,0.04295984509564384,0.0429358371278344,1.5665166773926463e-05,2.103290159294097e-12,0.896999999999957
6.20302468001821e-08,2.869740833855161e-10,0.04294638738274104,0.04292243166435392,1.4854500579836599e-05,2.103234639672536e-12,0.897499999999957
7.240615743780987e-08,7.889142394912341e-10,0.04293294122995368,0.04290906020793264,1.5112393122157935e-05,2.1026518403472437e-12,0.897999999999956
7.16426547253679e-08,4.4815768457384664e-10,0.04291954041714496,0.04289571997603096,1.5611081920164232e-05,2.099820719118407e-12,0.898499999999956
1.5842057744103188e-07,1.2617248218438348e-10,0.04290619883363688,0.04288241985889568,1.5364010091584592e-05,2.099820719118407e-12,0.898999999999956
6.289239712353734e-08,9.91334479782946e-10,0.04289298650462152,0.0428691583277976,1.5644721995445185e-05,2.0972116797639447e-12,0.899499999999956
9.14607449567506e-08,6.950049633025479e-10,0.0428797170224404,0.0428559108164872,1.518224449270676e-05,2.0973504796648794e-12,0.899999999999956
1.2933143992560625e-07,4.830193606197852e-10,0.04286647757673136,0.04284271253815104,1.509536170113444e-05,2.097072959484107e-12,0.900499999999956
1.5146916127611876e-07,9.566879927147554e-11,0.04285334001592896,0.04282961014451712,1.455550105186652e-05,2.095657440374303e-12,0.900999999999956
4.622297600231917e-08,4.399415207134716e-10,0.0428402699255848,0.04281658459518544,1.5170403672909873e-05,2.0967953596822374e-12,0.901499999999956
4.0254549200924306e-08,9.657848132338387e-11,0.04282713157483472,0.0428036183849232,1.5131437522908777e-05,2.0923822401000113e-12,0.901999999999956
5.8588056878194905e-08,4.646302440014516e-10,0.04281408437832424,0.04279065057766832,1.51023918913422e-05,2.0879968794815327e-12,0.902499999999956
7.93085772818336e-08,1.1764585555740226e-09,0.04280105739151008,0.04277769959650848,1.5197135749240176e-05,2.0863870391551673e-12,0.902999999999956
1.1168586880327958e-07,5.994459997826773e-10,0.04278811689685632,0.04276479692742928,1.5771758211380754e-05,2.084305359125534e-12,0.903499999999956
1.7579545807944186e-07,7.349520783628272e-10,0.0427752702830388,0.0427519271826436,1.5141911192978895e-05,2.0821681594743397e-12,0.903999999999956
5.0661347922309474e-08,8.751536301199181e-11,0.04276249746365024,0.0427390724532916,1.553566381098979e-05,2.0761729602235615e-12,0.904499999999956
7.124462087643169e-08,8.818464777848867e-10,0.04274961568362296,0.042726319952486,1.5258928337564128e-05,2.0694839190162377e-12,0.904999999999956
6.137257935884266e-08,1.479510403079587e-10,0.04273682584915632,0.04271358171042768,1.5258751873220991e-05,2.0615180789789475e-12,0.905499999999956
7.016030512119187e-08,1.3201927745454256e-10,0.04272404976404224,0.04270093174940752,1.4708836770128e-05,2.0491390397383343e-12,0.905999999999956
5.597485575742356e-08,1.4144591747866642e-10,0.04271132028559152,0.04268827023840464,1.4169855772822464e-05,2.0408679205565243e-12,0.906499999999956
7.202342656303928e-08,3.505717591223423e-10,0.042698655080352,0.04267567405085504,1.456604967858864e-05,2.031930640454885e-12,0.906999999999956
5.015127720053858e-08,8.021014408221561e-10,0.04268599179396304,0.04266309569174168,1.4295804860065417e-05,2.0219940800099857e-12,0.907499999999955
1.192207629632791e-07,5.469367181376583e-10,0.04267337430439928,0.04265051873585416,1.433935497685599e-05,2.0134731199900535e-12,0.907999999999955
1.1135307000087469e-07,8.747711582879347e-11,0.04266084446410904,0.04263801888215864,1.3881713424285663e-05,2.005646079853698e-12,0.908499999999955
5.2056383523235716e-08,6.176086378428813e-10,0.04264837974025536,0.04262556965991688,1.3517644975064448e-05,1.9965422391933106e-12,0.908999999999955
5.8895241440704016e-08,5.951061587960993e-10,0.04263585601756952,0.04261315461345176,1.3629245224272984e-05,1.9880490398311917e-12,0.909499999999955
8.351918023841165e-08,3.9021304243380683e-10,0.04262340312454608,0.04260074447410512,1.3107387930061816e-05,1.9793892799103248e-12,0.909999999999955
1.300590362421361e-07,2.9394599948551203e-10,0.04261098920071952,0.042588406227766,1.2738819051200536e-05,1.970646319331181e-12,0.910499999999955
5.098381056223289e-08,1.357327999995661e-10,0.04259871854121864,0.0425760882535524,1.2306808350626569e-05,1.9622640795910863e-12,0.910999999999955
8.170438071941621e-08,1.0576047260180133e-09,0.0425863574395744,0.0425638195247184,1.2445143388412496e-05,1.9540207193730237e-12,0.911499999999955
8.233915808203429e-08,5.007252737443402e-10,0.04257407244553928,0.0425515851390252,1.2298495788959791e-05,1.9417804800333453e-12,0.911999999999955
1.1354192160084597e-07,9.431957576078176e-10,0.04256183851337392,0.04253939542151912,1.2288929534920872e-05,1.932621119751397e-12,0.912499999999955
7.250386695883959e-08,5.152285612042284e-10,0.042549666810778,0.04252722435321632,1.2859324876852024e-05,1.9244610398127084e-12,0.912999999999955
3.6472441754253904e-08,8.587110397750841e-10,0.0425374969029832,0.04251512071053984,1.203811193095692e-05,1.919076400545036e-12,0.913499999999955
1.3336660312224247e-07,5.592726351477673e-10,0.04252531702178368,0.04250302266183328,1.1887317703824096e-05,1.911582400211014e-12,0.913999999999955
6.942263704179386e-08,6.139494398982315e-10,0.04251330909446872,0.04249104863417424,1.1458950723075992e-05,1.9060312800056904e-12,0.914499999999955
1.325451181588555e-07,1.1844899991397817e-09,0.04250124593505184,0.04247916312568568,1.1050419822661728e-05,1.898925920410725e-12,0.914999999999955
1.3630215095483678e-07,2.6616455567340935e-10,0.04248945530202888,0.04246719957655896,1.1537250793669945e-05,1.8923478405194916e-12,0.915499999999955
7.2758199839984e-08,1.9620584323920554e-10,0.04247762589858312,0.0424552520738908,1.2225153947276616e-05,1.886158320052152e-12,0.915999999999955
1.0090724128497541e-07,1.0884248363707272e-10,0.04246569508437024,0.04244337193162848,1.128769904210112e-05,1.878109199735488e-12,0.916499999999954
6.714664375906398e-08,7.356079217979428e-10,0.04245379799005968,0.04243151566422792,1.0500934171598232e-05,1.870559679779905e-12,0.916999999999954
8.594495824049142e-08,1.068483600208392e-09,0.04244189801255536,0.04241967709706784,1.0839757544317968e-05,1.8632877596261917e-12,0.917499999999954
6.557028879583537e-08,1.1328920440645263e-10,0.0424300403093924,0.04240789519664728,1.121332559087016e-05,1.8601236002890875e-12,0.917999999999954
1.5465741751846673e-07,4.831775951563699e-11,0.04241823318203816,0.0423961570038332,1.071266139254832e-05,1.8569871999157307e-12,0.918499999999954
3.138413423586783e-08,1.0744088257963469e-10,0.0424065584624492,0.04238449033412856,1.0999535658918071e-05,1.8557104790127956e-12,0.918999999999954
1.8526705038157676e-08,7.146935820934175e-11,0.04239475714433992,0.0423728423060244,1.0956388809435927e-05,1.852129999593984e-12,0.919499999999954
5.230979008286063e-08,1.303130450769352e-10,0.04238301745006648,0.04236123603832304,1.102567598970692e-05,1.849354399680774e-12,0.919999999999954
2.387590071484258e-08,5.601155997347895e-10,0.04237132558103952,0.04234963875363536,1.1038789758416752e-05,1.8458849595050838e-12,0.920499999999954
6.475156943963611e-08,5.866768182372084e-11,0.04235965908061768,0.0423381003707136,1.11640819218388e-05,1.8428040804473536e-12,0.920999999999954
1.067434308790749e-07,3.666830450388403e-10,0.0423480919582176,0.04232661078704272,1.123919141460304e-05,1.8376693599448345e-12,0.921499999999954
2.8711884002274868e-08,7.050851985601625e-10,0.0423366138821676,0.04231512812059192,1.1435411818306192e-05,1.834782719094437e-12,0.921999999999954
1.0558570696234115e-07,1.2611936495154907e-10,0.04232506924237832,0.04230368532563984,1.1414889276279296e-05,1.8306749599718937e-12,0.922499999999954
7.17462239965827e-08,1.2241602453944012e-09,0.04231364071781616,0.04229227126078328,1.2394289676448824e-05,1.8255956794698382e-12,0.922999999999954
1.2135508616062385e-07,2.869523993420664e-10,0.04230223160937008,0.04228086616920104,1.2435769163988015e-05,1.8219319197716527e-12,0.923499999999954
1.2866026935509645e-07,4.0532664030701326e-10,0.04229089279847088,0.0422695069893972,1.22811642988556e-05,1.8172134397297438e-12,0.923999999999954
4.1933919753267546e-08,6.452592626882137e-11,0.042279587085552,0.0422581880672212,1.3691712320296625e-05,1.8126338392098667e-12,0.924499999999954
4.7589598560493496e-08,4.797976807524584e-10,0.0422682201539632,0.04224693843435568,1.3734254036668487e-05,1.8057226398952029e-12,0.924999999999954
3.224664792134124e-08,1.1336664246242023e-10,0.04225687286975728,0.04223569897686792,1.3812331148638647e-05,1.8009764805106436e-12,0.925499999999953
6.425785279567942e-08,1.030520078992847e-09,0.04224556984503192,0.04222453037674824,1.3761962873476847e-05,1.7931493590591253e-12,0.925999999999953
3.921787360139373e-08,3.0088680158524284e-10,0.04223434505874744,0.04221336061464992,1.4072716984309543e-05,1.7867656003844531e-12,0.926499999999953
1.374678985574529e-07,5.651092788161449e-10,0.04222314109408512,0.04220222190952,1.4077779360494463e-05,1.7786609604462282e-12,0.926999999999953
5.082405903772402e-08,8.874743995246348e-11,0.04221211174330344,0.0421911161087908,1.5545431511166257e-05,1.771472320571889e-12,0.927499999999953
9.789084640110524e-08,2.3956975986338946e-10,0.04220097707660752,0.0421800877342,1.5646155032412047e-05,1.7633121593180374e-12,0.927999999999953
3.162700471653901e-08,4.184883203861567e-10,0.04218993402390008,0.04216909288577968,1.634545767309523e-05,1.757844319392088e-12,0.928499999999953
8.906890808235701e-08,1.1605168215300665e-10,0.04217887417843584,0.04215809600076608,1.6510978029544023e-05,1.7497674401116764e-12,0.928999999999953
5.578049055987577e-08,6.809250385764187e-10,0.04216791219660648,0.0421471677281992,1.631597376122771e-05,1.7454652801514748e-12,0.929499999999953
3.028943759697533e-08,2.3743437771450715e-11,0.04215691286660416,0.04213626643658832,1.618648073714633e-05,1.7371664003118514e-12,0.929999999999953
7.981819367952614e-08,1.285532791328592e-10,0.04214598705351672,0.0421254193317712,1.6353000103691982e-05,1.73217040008917e-12,0.930499999999953
1.8212448320287233e-08,8.620484812094098e-10,0.0421351207487228,0.04211457656414328,1.5642511318858944e-05,1.7263971997035377e-12,0.930999999999953
1.0591466023668339e-07,5.70298960833604e-10,0.04212419639352776,0.0421037425528512,1.5633312147073513e-05,1.7210959203363364e-12,0.931499999999953
5.8337234078165157e-08,3.338031170918576e-10,0.0421133886356088,0.04209295103562768,1.6028371663451703e-05,1.7138794401830868e-12,0.931999999999953
1.1718219512096839e-07,1.1538531172194944e-09,0.0421025784895296,0.04208217738485256,1.5486701889250592e-05,1.707911999896056e-12,0.932499999999953
8.895687064053304e-08,9.264959632826475e-11,0.0420918700747052,0.04207141744861224,1.5736609971284545e-05,1.7019445596090253e-12,0.932999999999953
4.5251581842764566e-08,4.746152776347046e-10,0.04208117623548096,0.04206072106012024,1.5681597450301486e-05,1.694589359175938e-12,0.933499999999953
8.147380063661114e-08,2.833412809932767e-10,0.04207044613972368,0.04205008442779056,1.6245649555796528e-05,1.6882055191861029e-12,0.933999999999953
1.3224627847668868e-07,8.766163211992861e-10,0.0420597822317924,0.04203947125280976,1.578093912771348e-05,1.680572800266309e-12,0.934499999999952
3.8115248318648653e-08,8.511496368823757e-11,0.04204922692201416,0.04202887350213808,1.4612863794033903e-05,1.6742722405558479e-12,0.934999999999952
1.2574361311912252e-07,2.9686192393185706e-10,0.0420385928252876,0.04201831920147504,1.4686137924907895e-05,1.6677496802861751e-12,0.935499999999952
5.746955176327839e-08,1.490535195269871e-10,0.04202809362062112,0.0420078240972808,1.406069230272575e-05,1.6593397595093644e-12,0.935999999999952
6.276730104420869e-08,2.8112256272860847e-10,0.04201757889856272,0.0419973414260872,1.4402726772278368e-05,1.654427039566057e-12,0.936499999999952
7.361796080379568e-08,7.489320275055888e-11,0.04200705737373592,0.04198687601827064,1.4407360648116968e-05,1.6474604002509295e-12,0.936999999999952
2.5177862801595285e-08,1.5499127675733249e-10,0.04199656315430536,0.04197652025526448,1.4649927461169311e-05,1.6413263994051507e-12,0.937499999999952
7.233466711720205e-08,9.042618390187052e-10,0.04198605403158864,0.04196619019777952,1.463084482272768e-05,1.6329164803224059e-12,0.937999999999952
8.731053392080357e-08,4.494919991770985e-10,0.04197574387028384,0.04195589170864328,1.4012890920956239e-05,1.6240068795634168e-12,0.938499999999952
1.0773414760301137e-07,6.129335164417604e-10,0.04196542106943048,0.04194557033764384,1.3339787933497752e-05,1.6150140798402166e-12,0.938999999999952
5.423777655472195e-08,5.912328265855749e-11,0.04195518248780104,0.04193527099039,1.3286103828364239e-05,1.608352799290706e-12,0.939499999999952
5.724716951871489e-08,4.895178429276115e-10,0.04194486063178368,0.04192500707713656,1.26636428187392e-05,1.598582799404555e-12,0.939999999999952
3.508522496142863e-08,5.256927948504853e-10,0.04193458416274968,0.04191477878747576,1.2986544400240143e-05,1.5916716797109882e-12,0.940499999999952
1.0280758016428804e-07,9.073116841173956e-10,0.04192430961928976,0.04190458962166176,1.2932735499016503e-05,1.5851491194413155e-12,0.940999999999952
7.410434176013947e-08,9.125848826618821e-10,0.04191414837804768,0.04189440719130432,1.2925464877134176e-05,1.5783212004060257e-12,0.941499999999952
1.4423378392330877e-07,1.23918383887478e-09,0.04190397995998504,0.04188424247697784,1.2304871384094952e-05,1.5730199193447585e-12,0.941999999999952
9.370700999877801e-08,4.073947151850277e-10,0.04189392068307776,0.04187407423607024,1.2085651077492911e-05,1.5679128798789556e-12,0.942499999999952
1.3340357312568996e-07,3.2938848176788937e-10,0.04188383064823976,0.04186399348088744,1.286450477580623e-05,1.56322216049486e-12,0.942999999999952
8.804749544039092e-08,7.964787995806688e-10,0.04187379006419928,0.04185398646141512,1.137001962070492e-05,1.561640160447405e-12,0.943499999999951
7.444280424040439e-08,9.140480039526722e-11,0.04186373855927096,0.04184395822199008,1.0997047894201624e-05,1.5587535195970073e-12,0.943999999999951
1.237811537574407e-07,5.69404565164966e-10,0.04185373551395824,0.04183397109119864,1.110115632346796e-05,1.5563387997650406e-12,0.944499999999951
1.0918860272185471e-07,6.372336755489094e-10,0.04184377052921424,0.04182399354588,1.0516773271602031e-05,1.5558391994039593e-12,0.944999999999951
1.1466651456126797e-07,5.186700027803859e-10,0.0418338267875036,0.04181407382222616,1.0602037578827807e-05,1.5563387997650406e-12,0.945499999999951
6.216464919911457e-08,3.586247965259304e-11,0.04182393712069008,0.04180415382638248,1.1236461377240192e-05,1.5562277605219192e-12,0.945999999999951
8.880228736379836e-08,5.128493602013506e-10,0.04181400970820696,0.04179428891755856,1.0857127321351336e-05,1.5538130389958866e-12,0.946499999999951
2.840509840534855e-08,2.587796782416163e-10,0.04180413497258616,0.04178448267736528,1.163798755321508e-05,1.5517591196240665e-12,0.946999999999951
8.398927472258455e-08,6.128943186300972e-10,0.04179424611213848,0.04177468462073328,1.1557193840966856e-05,1.5507321599381564e-12,0.947499999999951
7.138909736276178e-08,5.08383196651252e-11,0.04178442152491488,0.04176487445375832,1.2136435618232279e-05,1.5493443997920998e-12,0.947999999999951
9.377704184021507e-08,7.677688346197087e-11,0.041774627866674,0.04175512320290448,1.2541814865291583e-05,1.546763119401385e-12,0.948499999999951
2.3984349756256407e-08,1.10941041076007e-10,0.0417648486231712,0.04174542617959216,1.276979021466771e-05,1.5460970397967186e-12,0.948999999999951
2.8331664403413725e-08,6.537932834005389e-10,0.04175504336418968,0.04173574441921192,1.2807850392316113e-05,1.545347600291581e-12,0.949499999999951
4.389720383718432e-08,3.675830403948588e-10,0.04174527325741032,0.04172607921793696,1.2887247698684528e-05,1.542349999819159e-12,0.949999999999951
1.3029732048169818e-07,1.1784046377583124e-09,0.04173557722759968,0.04171643984222416,1.2625929220189552e-05,1.5394911992476718e-12,0.950499999999951
8.292728600339805e-08,7.723308798057715e-10,0.04172602203753352,0.04170677934561232,1.3257472894212952e-05,1.535105840323259e-12,0.950999999999951
9.307316392592746e-08,1.130291915618642e-09,0.04171641452115864,0.04169722986701504,1.3803203715468265e-05,1.52863872005405e-12,0.951499999999951
9.417153751939411e-08,8.800513651152642e-10,0.041706814953444,0.04168764664215544,1.313077081771572e-05,1.523837039353864e-12,0.951999999999951
5.556887640312258e-08,5.791968293866745e-11,0.04169733001113544,0.04167809886829656,1.2364223094224896e-05,1.5170091999396713e-12,0.95249999999995
1.4213308640459443e-07,5.99256755329236e-11,0.04168776815578656,0.041668611377014,1.1877581480080208e-05,1.5178140794452726e-12,0.95299999999995
3.3099185593743474e-08,8.205072038469652e-11,0.04167832113183392,0.04165916958182424,1.024736406204972e-05,1.5163152800560945e-12,0.95349999999995
2.781379511429538e-08,8.087741587559094e-10,0.04166879337725368,0.04164972856877792,1.0204133507080583e-05,1.5147332003875424e-12,0.95399999999995
3.2521774481764076e-08,8.389604011505014e-10,0.04165927272736512,0.04164034087974096,1.0056106290873704e-05,1.5141780804049003e-12,0.95449999999995
8.182520232213886e-08,1.0489679957981224e-10,0.04164976887344752,0.0416310023819892,1.0126134912886031e-05,1.5131511190249244e-12,0.95499999999995
4.5045360316797733e-08,1.957505366134704e-09,0.04164040782509544,0.04162170507172144,9.58195189085285e-06,1.5119576800954292e-12,0.95549999999995
1.4666689304027036e-07,3.7502904254305136e-10,0.04163108394819936,0.04161232040989912,1.002147407833152e-05,1.5116800802935596e-12,0.95599999999995
1.4748476399872867e-07,7.841887555981586e-11,0.04162187333242816,0.04160299551891008,8.385847446196618e-06,1.512179678960575e-12,0.95649999999995
4.987130088063285e-08,5.539270361842874e-10,0.04161265369812616,0.04159372294435976,7.62418923172568e-06,1.511235999554039e-12,0.95699999999995
3.420174728152592e-08,4.16959605731293e-10,0.04160335606136976,0.04158446310711728,7.902993731740287e-06,1.511235999554039e-12,0.95749999999995
1.0135320135939985e-07,5.507259231984918e-10,0.0415940311439284,0.04157521981189016,7.945138510962327e-06,1.5105144003278118e-12,0.95799999999995
6.905453407701767e-08,6.27131041541773e-10,0.04158481764956208,0.04156599933872928,8.104003104220528e-06,1.5109307204095191e-12,0.95849999999995
5.274251336367941e-08,1.1224444845803205e-09,0.04157557100203456,0.04155682739525456,8.599835765871625e-06,1.512262959239949e-12,0.95899999999995
1.046046904026876e-07,8.515031735267797e-11,0.0415663552919592,0.04154773048072312,8.557006210830201e-06,1.5125128000780712e-12,0.95949999999995
1.0850480360036219e-07,3.5731160391572203e-10,0.04155726137551376,0.04153863299175784,8.882072246752396e-06,1.511791119536681e-12,0.95999999999995
7.46971400775176e-08,2.7855920348152097e-10,0.04154823492561336,0.04152953408276392,8.783641633453446e-06,1.5123184805555757e-12,0.96049999999995
6.277184320252482e-08,1.0212352491434373e-10,0.04153914620539648,0.04152048007919616,8.284614606779853e-06,1.5127625596010304e-12,0.96099999999995
3.4666971356067666e-08,4.131123221284838e-10,0.04153004621917968,0.04151144381370128,8.680118242926785e-06,1.5115968000141856e-12,0.96149999999995
4.2789946398669176e-08,2.2624632028955816e-10,0.04152094974390768,0.04150241860253064,8.969219026683665e-06,1.5110971996531043e-12,0.961999999999949
1.1451431328191042e-07,6.342399522241138e-11,0.04151189130686696,0.0414934249003104,8.894555308531097e-06,1.5121241593390143e-12,0.962499999999949
3.880793767591095e-08,5.240915201820684e-10,0.04150294350886472,0.0414844880157332,7.93608903418328e-06,1.5132621599621117e-12,0.962999999999949
5.758490272123051e-08,3.994024000419927e-10,0.04149393412430792,0.04147562408081104,7.922585713388424e-06,1.5137062390075664e-12,0.963499999999949
9.787147792206241e-08,1.0141088663262465e-10,0.04148499841231816,0.04146671845367848,7.583277445322592e-06,1.5145944004866076e-12,0.963999999999949
2.536670767883109e-08,6.450269623980986e-10,0.0414761540604492,0.04145786676854976,6.89996249830836e-06,1.5148442396306638e-12,0.964499999999949
4.5527137677858764e-08,1.9721151794938052e-10,0.04146719402782936,0.04144898776092064,6.948108900367992e-06,1.5170924005979483e-12,0.964999999999949
7.574842639940238e-08,7.869199736276755e-11,0.04145828849868696,0.04144014866488488,7.222050063371712e-06,1.5190630396903944e-12,0.965499999999949
7.056825288009883e-08,5.959909579744682e-10,0.04144945017225304,0.04143132242527272,6.862349384740152e-06,1.521089200098467e-12,0.965999999999949
5.459817375985665e-08,8.363368331210097e-11,0.04144063825114888,0.04142250834171008,6.839158178729024e-06,1.5240313605704254e-12,0.966499999999949
2.6051759118017603e-08,1.2688148032236057e-09,0.04143180037155592,0.04141371635810608,6.557476732449864e-06,1.5263905590867655e-12,0.966999999999949
6.188876319757064e-08,7.699599152699577e-10,0.0414229636365876,0.04140490355226552,6.356856089740216e-06,1.5283611998732774e-12,0.967499999999949
1.234272924005575e-07,4.5510240020973924e-10,0.04141418450144672,0.04139612268149752,6.6581733334796e-06,1.5323302404100488e-12,0.967999999999949
1.1489096712197222e-07,6.157272608442454e-11,0.041405484848992,0.04138738015624632,5.566248453881408e-06,1.535022560043885e-12,0.968499999999949
3.925163991752578e-08,8.811647939088729e-11,0.04139680168942264,0.04137874775560584,4.313809585543704e-06,1.534467440061243e-12,0.968999999999949
3.5710386959986185e-08,4.1834863351297713e-10,0.04138804210026176,0.04137012116088384,4.348645518987152e-06,1.5345229596828037e-12,0.969499999999949
3.706991823920758e-08,6.386734405228189e-10,0.04137936955917816,0.04136150915693912,4.348608301313768e-06,1.5306371198043093e-12,0.969999999999949
5.723019967651677e-08,1.8491936454312352e-10,0.0413707038596336,0.04135288297569392,4.4135013508865676e-06,1.5267791202047253e-12,0.970499999999949
1.282313274383884e-07,5.367127228761426e-10,0.04136209573334384,0.04134429075730312,4.084532730264528e-06,1.523198639091848e-12,0.970999999999948
6.489758743594143e-08,1.1356606419155035e-09,0.04135360610332768,0.04133568996275312,5.587493248749168e-06,1.5203398402144266e-12,0.971499999999948
8.989054368219174e-08,6.397860019546897e-10,0.04134503542963864,0.04132711217933424,6.0543651126680876e-06,1.5164540799570293e-12,0.971999999999948
5.191076112021076e-08,1.4749704235761385e-10,0.0413365049553272,0.0413185641914496,5.382634189560623e-06,1.5119299194376159e-12,0.972499999999948
7.862463008434517e-08,6.636121582803689e-10,0.04132793121610544,0.041310023941946,5.45386117437084e-06,1.5107919205085843e-12,0.972999999999948
6.73420449612272e-08,9.80017594853777e-11,0.04131939476783992,0.04130152113514768,4.797439004889248e-06,1.506351040268545e-12,0.973499999999948
1.0079311071886643e-07,1.0790816781791612e-09,0.0413108907510944,0.04129304691699904,5.238148144959688e-06,1.5037142402562695e-12,0.973999999999948
5.6995005444371305e-08,3.7509439998473226e-11,0.04130244777378696,0.04128456296705904,5.2219502866828e-06,1.499661919440124e-12,0.974499999999948
5.578507591974535e-08,9.884514456937055e-10,0.0412939663751272,0.04127613669461824,4.796509087551672e-06,1.4993288796377909e-12,0.974999999999948
8.870379736292122e-08,4.69930962199161e-10,0.04128549696600136,0.04126769580310032,4.39275867028564e-06,1.5002448000805794e-12,0.975499999999948
7.34487883152779e-08,1.3285264555129572e-10,0.04127707213923376,0.04125930117579144,3.577108537822656e-06,1.5023264801102129e-12,0.975999999999948
5.170712327751126e-08,9.962914451766558e-10,0.0412686596083248,0.04125093144661832,2.592333532003704e-06,1.5074057606122683e-12,0.976499999999948
3.573889336555558e-08,8.682341581800479e-10,0.04126023951701192,0.04124254830574624,2.6956961898254395e-06,1.510847440130145e-12,0.976999999999948
1.1288132727854672e-07,1.1328680354916187e-10,0.04125183161899136,0.04123421266521824,2.737817266035704e-06,1.516426319299216e-12,0.977499999999948
1.0122927127792503e-07,4.304951534139789e-11,0.04124352069914112,0.04122592230056064,2.215200051864248e-06,1.5216165594232958e-12,0.977999999999948
4.5881924877477775e-08,5.682032622189581e-11,0.04123525872219392,0.04121772698521008,3.1455817111618395e-06,1.5287775199549847e-12,0.978499999999948
1.2415356638595387e-08,5.491025620307788e-10,0.04122694887789288,0.04120949875550304,3.4104710826270235e-06,1.5348282405213895e-12,0.978999999999948
3.749305584055396e-08,5.830466387468647e-10,0.04121864535584488,0.04120127889770152,3.50316543384952e-06,1.5372984799749169e-12,0.979499999999948
7.48001346417837e-08,2.7159111765096e-10,0.04121039148684664,0.0411930432930044,3.4967866250627916e-06,1.5382144004177055e-12,0.979999999999947
5.157239240521916e-08,4.2178448234064803e-10,0.04120222584458712,0.04118485761818024,3.566639962482728e-06,1.5372984799749169e-12,0.980499999999947
6.557204856177945e-08,1.3488380828929891e-09,0.04119403112148616,0.0411766810762188,3.1571431300951677e-06,1.528805280612798e-12,0.980999999999947
3.660413351591618e-08,1.326176238269916e-09,0.0411858601867772,0.04116846282148512,2.4765489949345276e-06,1.522893359947328e-12,0.981499999999947
1.242900488779286e-07,5.949844783526004e-10,0.04117766017291872,0.04116024048778128,2.06096809862764e-06,1.5163985603354685e-12,0.981999999999947
1.6377206984302672e-07,3.521630417835375e-10,0.04116957534534304,0.0411520764733172,9.597145894661762e-07,1.5157323994156391e-12,0.982499999999947
9.662990863718024e-08,4.788091173546505e-10,0.0411615508251556,0.0411439937324892,-1.7194263862664077e-07,1.5156768797940784e-12,0.982999999999947
6.471169439886681e-08,3.6499935712752674e-10,0.04115345364932608,0.04113591164133952,4.5616313246215945e-07,1.5157879190371999e-12,0.983499999999947
3.607583679704485e-08,4.647478374364411e-10,0.04114535765503336,0.04112783396411312,6.536438373343193e-07,1.5162319997767204e-12,0.983999999999947
1.0843463504189854e-07,5.4590158782286125e-11,0.04113726036319456,0.041119772763874,4.4489911302279983e-07,1.5178973597246466e-12,0.984499999999947
8.560357679654462e-08,3.2192128129882036e-10,0.04112921790295816,0.04111174345150536,7.075505769064795e-07,1.5196736792945972e-12,0.984999999999947
2.5352144085444284e-08,8.158992231832585e-11,0.04112118802845192,0.04110374184812328,5.275703078293602e-07,1.5207839192598813e-12,0.985499999999947
9.758829880301967e-08,2.6952207826669294e-10,0.04111308921824672,0.04109577114600952,6.688829314598403e-07,1.5218386396036046e-12,0.985999999999947
2.9510160960699583e-08,3.885415184035068e-10,0.04110514196339792,0.0410878067866972,4.1137037027199824e-08,1.5275285597098629e-12,0.986499999999947
7.917546528124486e-08,2.8532488177690496e-10,0.0410971091227188,0.04107988117887584,1.1019068443848005e-07,1.5278060798906354e-12,0.986999999999947
6.675254391602659e-08,6.354503728767114e-11,0.041089197512968,0.0410719290890324,-4.7392207147512105e-07,1.5289163198559195e-12,0.987499999999947
6.582681248007427e-08,7.290976156149043e-11,0.04108125429082856,0.0410640399682132,-3.529371660478404e-07,1.5273342401873674e-12,0.987999999999947
2.4833287683156957e-08,8.961344166724672e-11,0.04107333397625384,0.04105614553244728,-6.335407863596005e-07,1.5276395193318873e-12,0.988499999999947
2.9907826319675035e-08,5.400331223870403e-10,0.04106536587432088,0.04104826222748392,-7.498492895770407e-07,1.5270567200065949e-12,0.988999999999946
6.141388783631463e-08,3.260293632290079e-10,0.04105741068311832,0.04104036520227648,-7.780304769329602e-07,1.527139918970806e-12,0.989499999999946
6.00734136810277e-08,5.4123434900521517e-11,0.04104952484218776,0.04103250271142984,-4.355363427406399e-07,1.5284722391163989e-12,0.989999999999946
3.304552448346598e-08,1.5733912089865854e-10,0.04104164236466272,0.04102466734291488,8.666391193608026e-08,1.5299432795418295e-12,0.990499999999946
4.5170803680827376e-08,3.0201752210246013e-10,0.0410337558507644,0.04101684195429424,2.660631849287201e-07,1.5305539191460323e-12,0.990999999999946
1.078990576053318e-08,3.761406464075634e-10,0.0410258902669284,0.04100900639888656,3.8085432346776e-07,1.5287775199549847e-12,0.991499999999946
8.74333363209967e-08,1.3075376198434796e-10,0.04101800390570328,0.04100119610468992,3.860814990212795e-07,1.529193840036692e-12,0.991999999999946
6.849222135979494e-08,6.966272003694485e-11,0.04101024093419424,0.0409934344334108,1.0452194932623998e-06,1.5292215990004394e-12,0.992499999999946
3.9633897441770927e-08,7.495423726133765e-11,0.04100247097638816,0.04098566672249536,7.181760534883996e-07,1.5297767189830815e-12,0.992999999999946
4.522488672442648e-08,1.0470863759381999e-10,0.0409947057258908,0.04097791886209864,4.249885151023996e-07,1.528805280612798e-12,0.993499999999946
2.3263095040582105e-08,4.84484813378927e-11,0.04098692780800336,0.04097021701602608,5.113170773456001e-07,1.5283334392154641e-12,0.993999999999946
2.2094145034345924e-08,5.049937620849043e-10,0.04097913888380168,0.04096252459644344,5.356140931616001e-07,1.528805280612798e-12,0.994499999999946
7.829406632048341e-08,6.28481523767821e-10,0.04097140163187664,0.04095480352468872,4.03935768278799e-07,1.529748960019334e-12,0.994999999999946
6.575194800434447e-08,5.602459191011988e-10,0.04096372230296608,0.04094709587545376,-1.983146947488809e-07,1.5289163198559195e-12,0.995499999999946
7.364123903730313e-08,4.3924992115806916e-10,0.04095605890562312,0.04093939327056032,1.8807465010415974e-07,1.528166880350782e-12,0.995999999999946
4.0257634004170484e-08,6.107115993470025e-10,0.0409483915155272,0.04093169859053568,4.0342034807224e-07,1.5293048792798134e-12,0.996499999999946
2.51847819959794e-08,4.725712182684916e-11,0.04094068853143024,0.04092401563459712,7.683864320655206e-07,1.5310257605433662e-12,0.996999999999946
1.0550406831510983e-07,1.4316759583410388e-10,0.04093298150741592,0.04091639818651824,5.715714858915991e-07,1.531081280164927e-12,0.997499999999946
2.1180371359563743e-08,9.798632044644151e-11,0.04092539204150832,0.04090879501578944,6.667877708037593e-07,1.528722000333424e-12,0.997999999999945
6.619204136193435e-08,6.337429608871403e-10,0.0409177281627904,0.04090120892235248,6.814002765091995e-07,1.5214223195218974e-12,0.998499999999945
3.664264152519747e-08,5.534536023921177e-11,0.04091013077251936,0.04089359170681856,4.885673964842392e-07,1.5225879994876452e-12,0.998999999999945
3.770530392077642e-08,2.8328807355482155e-10,0.04090250044388344,0.04088601111663832,2.7419863887807945e-07,1.5245309592374408e-12,0.999499999999945
4.243239271756183e-08,4.068696005110617e-10,0.0408949069398672,0.04087842008389552,4.858039566461591e-07,1.525724399861002e-12,0.999999999999945
1.6478677264397668e-07,1.6797992163919417e-10,0.04088731056312816,0.04087088537583184,5.056235758697592e-07,1.526584798988164e-12,1.00049999999995
3.001487776377321e-08,2.1505383585029847e-10,0.04087986473473336,0.04086334569119664,7.60312931391999e-07,1.5275007990520496e-12,1.00099999999995
3.601755624305092e-08,3.207618406997348e-10,0.04087233032118136,0.04085581278444784,1.044681271212135e-06,1.5276117603681399e-12,1.00149999999995
8.348050640344384e-08,3.569496018207552e-10,0.04086476733701776,0.04084829217113448,1.1672149596857284e-06,1.5279171191337568e-12,1.00199999999995
3.7954442796972465e-08,3.337917581225369e-10,0.04085729748043728,0.04084077482176464,1.92817283353784e-06,1.528166880350782e-12,1.00249999999995
8.160436951870631e-08,4.490155955383379e-10,0.04084975993822912,0.04083328944495176,1.8414687182337441e-06,1.533912320078601e-12,1.00299999999995
7.894432696442522e-08,5.760023708001327e-11,0.04084230158463928,0.0408258038236152,1.813723438465624e-06,1.532968638977999e-12,1.00349999999994
9.015939200079925e-08,2.1648303982768624e-10,0.04083483576395168,0.040818339983402,2.118160994657872e-06,1.5356054389902745e-12,1.00399999999994
3.415373583948167e-08,1.1935647609151445e-10,0.04082741114539808,0.04081087646761976,2.1038790830878237e-06,1.5353555998462182e-12,1.00449999999994
7.275673703788232e-08,3.8592439660645184e-10,0.04081991371350664,0.04080342292960352,2.2902516322313838e-06,1.5370487204519577e-12,1.00499999999994
6.946212335878776e-08,6.392263801613396e-11,0.04081247537277,0.04079598939052064,2.6852723651608956e-06,1.5376870393988109e-12,1.00549999999994
3.3921513598045294e-08,5.157239912900735e-11,0.04080504888169032,0.04078856538677936,3.2002306421256957e-06,1.5396022401848591e-12,1.00599999999994
2.3557958563069636e-08,3.154623992585037e-10,0.04079760530028296,0.04078119583031184,3.13621763470316e-06,1.5401018405459405e-12,1.00649999999994
3.892345736000724e-08,1.0052739196630966e-09,0.0407901464105972,0.0407738415143284,3.1607707167706555e-06,1.5405736802492085e-12,1.00699999999994
7.450366536210229e-08,2.1592592297503543e-10,0.0407827742417144,0.04076643540004008,2.7007079203560157e-06,1.5422111999182243e-12,1.00749999999994
7.687635392161773e-08,7.037866400771975e-10,0.04077543833908056,0.04075908264752328,3.24846158575352e-06,1.5438210402445897e-12,1.00799999999994
5.487538839998862e-08,6.99178423491098e-11,0.04076808645307112,0.04075175110688528,2.8829870385720157e-06,1.5442928799478577e-12,1.00849999999994
7.150938904215698e-08,5.4342794153505736e-11,0.04076075550903008,0.04074440223785616,3.250144067851608e-06,1.5467353604376377e-12,1.00899999999994
3.428410096095735e-08,1.3780496188608993e-10,0.0407534677168092,0.04073708948049136,4.007702165826224e-06,1.548178640205255e-12,1.00949999999994
2.8915619842972973e-08,5.407991207628804e-10,0.04074612054582288,0.04072975990466976,3.966006606126871e-06,1.5488170404672711e-12,1.00999999999994
4.077278671632545e-08,2.0142335716011317e-10,0.04073874734364688,0.04072243846876632,3.7403417322283514e-06,1.5525363197870174e-12,1.01049999999994
8.998912792018698e-08,6.602660779231329e-10,0.04073141903753384,0.0407151341934804,3.757840105006888e-06,1.554312639356968e-12,1.01099999999994
9.556719168107852e-08,3.8405439939381836e-10,0.04072414564860416,0.04070786393200928,3.566851924208672e-06,1.5541461601133828e-12,1.01149999999994
5.459351928166489e-08,6.267080604471786e-11,0.0407169142626932,0.04070057277660728,3.477056053858152e-06,1.5554783989438128e-12,1.01199999999994
4.056265408280968e-08,7.141055802240004e-11,0.0407096673395616,0.04069333360910344,3.0017173128231514e-06,1.5551731197992929e-12,1.01249999999994
5.711972655975117e-08,7.135894375398522e-10,0.04070241504092056,0.04068611435990416,2.9057804318281916e-06,1.555034319898358e-12,1.01299999999994
3.299212383844896e-08,1.0179896509088238e-10,0.04069517117537504,0.04067887467278088,3.37240068260012e-06,1.557476800388138e-12,1.01349999999994
8.106832824483767e-08,3.504322387826164e-10,0.04068787394872048,0.04067166892936816,3.396372091957624e-06,1.5569772000270567e-12,1.01399999999994
3.596829271923507e-08,1.1183815679105535e-10,0.04068070773356048,0.04066443158683912,3.1567782843027037e-06,1.5583371995153e-12,1.01449999999994
7.663689079867586e-08,9.019399810350492e-11,0.04067347330505832,0.04065719607271968,3.0438334493736238e-06,1.5580041597129668e-12,1.01499999999994
4.289133143792201e-08,8.256944433737701e-11,0.04066625978506088,0.04064999326136672,3.396636894082296e-06,1.5578375991542187e-12,1.01549999999994
9.338237759448642e-09,4.481400806000124e-10,0.04065901440549528,0.04064280746928864,3.1368554738735274e-06,1.5571992005862685e-12,1.01599999999994
5.1561539683719904e-08,9.927415833832498e-11,0.04065174569207232,0.0406356084403484,3.0625005606470318e-06,1.5573657594509507e-12,1.01649999999994
5.785055032236919e-08,4.2522248222542913e-10,0.04064453581287776,0.04062843953632112,3.01144477954416e-06,1.5518979195250013e-12,1.01699999999994
6.886257439969734e-08,2.067266358096731e-10,0.04063738505976312,0.0406212784436732,2.4134860943107836e-06,1.5532856796710579e-12,1.01749999999994
2.0992018880117147e-08,2.0385360066654812e-10,0.04063025101194616,0.04061410572534904,1.9282863852059034e-06,1.5512039996414245e-12,1.01799999999994
6.189236800152598e-08,4.24267218579466e-11,0.0406230501380216,0.04060694671741704,1.8232835196645194e-06,1.5512039996414245e-12,1.01849999999994
8.329500528203582e-08,1.212028047370417e-10,0.04061589796407824,0.0405997961494308,2.0091828721595436e-06,1.5511207989831475e-12,1.01899999999994
2.5753478238854655e-08,1.881582389895442e-10,0.04060878964056544,0.040592637455,1.2403587839886316e-06,1.5512317602992378e-12,1.01949999999994
3.714947048594208e-08,1.2649631342398493e-10,0.04060163079641384,0.04058549675696688,1.2138672300658715e-06,1.5529526398687247e-12,1.01999999999994
5.2310531434285323e-08,7.053794423561577e-10,0.0405944716080336,0.04057835157587848,1.4934509501578314e-06,1.552980400526538e-12,1.02049999999994
3.483582423913223e-08,4.885324852987871e-10,0.04058732909233112,0.04057118763814344,1.7199503461189198e-06,1.5545902391588375e-12,1.02099999999994
9.730881896097276e-08,7.204047774989064e-11,0.04058018754877224,0.04056403271966256,1.7012272708620635e-06,1.55731023982939e-12,1.02149999999994
4.0822445999955104e-08,4.625767963117866e-10,0.04057310473481,0.04055691587135,1.6287695626675355e-06,1.560141359364161e-12,1.02199999999994
4.351206816383124e-08,1.0120591864559714e-10,0.04056596734192048,0.04054978682282408,1.86366881982412e-06,1.5604466402027468e-12,1.02249999999994
6.888671648386246e-08,2.372270435646584e-10,0.04055883811918048,0.04054266594091784,1.3318554252243836e-06,1.5624450399530062e-12,1.02299999999994
3.0075406720619924e-08,2.534933582487575e-10,0.04055173955818672,0.04053558685673736,1.645398063244024e-06,1.5630834402150223e-12,1.02349999999994
4.264049976304696e-08,2.2999224053021905e-10,0.0405445974824468,0.0405284983738776,1.6308446897932238e-06,1.5639438393421842e-12,1.02399999999994
7.653787167938297e-08,5.080340800822647e-10,0.0405375028413568,0.04052140861610616,1.4850986219398876e-06,1.5644156790454522e-12,1.02449999999994
7.248145447724674e-08,2.5964447952775416e-10,0.04053046655955328,0.0405143355466924,1.2972015813188314e-06,1.5645267199826396e-12,1.02499999999994
6.603198639959507e-08,1.0248280002400634e-10,0.04052344311074856,0.04050725555500136,1.0906458991215356e-06,1.5632499194586074e-12,1.02549999999994
5.776621239683699e-08,1.567849600148108e-10,0.0405164372702856,0.04050023221296384,4.957363121398398e-07,1.562278479394258e-12,1.02599999999994
4.9226457597695283e-08,4.138104442441559e-11,0.04050936417403736,0.0404931817654756,3.8750416056543933e-07,1.5638328000990628e-12,1.02649999999994
5.5116123442999765e-08,5.741989592134011e-10,0.04050232590788184,0.04048612472269488,6.875749463956791e-07,1.5644989593248263e-12,1.02699999999994
1.9952953761448455e-08,3.1194241634224795e-11,0.04049527743502112,0.04047905062687656,1.116336743823143e-06,1.5638328000990628e-12,1.02749999999994
5.809340520440687e-08,4.883607407357715e-11,0.04048819368457616,0.04047199990588576,1.113666127206408e-06,1.5643879200817048e-12,1.02799999999994
9.944883840040664e-09,3.847647894739126e-11,0.040481138774792,0.04046495409972184,5.024076272790392e-07,1.5651373595868424e-12,1.02849999999994
4.380737760045772e-08,2.074066404733621e-10,0.04047404331027992,0.04045791910653368,5.0105711038624e-07,1.566525119732899e-12,1.02899999999994
1.722953847649311e-08,2.4238935858456045e-10,0.04046699741407776,0.04045089832181016,5.989810782651195e-07,1.5663030395525902e-12,1.02949999999994
4.391997240199563e-08,1.1156617574226146e-09,0.04045995354716576,0.04044387550683864,5.391674714476791e-07,1.5654426404254282e-12,1.02999999999994
8.094320904511454e-08,2.3265591536647534e-10,0.0404529231247864,0.04043680621314152,9.280567821183599e-07,1.566913679156793e-12,1.03049999999994
5.4455595199787155e-08,1.2592128034727423e-10,0.04044594594780736,0.0404297911923604,8.000858085781596e-07,1.5682736803391021e-12,1.03099999999994
4.331527768408616e-08,2.015214384254449e-10,0.0404389439751304,0.04042281825808256,2.5748050175344e-07,1.5676075990403698e-12,1.03149999999994
6.31372373618988e-08,4.0370751880347555e-10,0.04043194599046976,0.04041583411543136,2.733048760087997e-07,1.5702720800893615e-12,1.03199999999994
3.740454960349249e-08,2.734379181412727e-10,0.04042500870259664,0.04040885964675768,2.9278270419599826e-08,1.5719096793794744e-12,1.03249999999994
6.401811295658755e-08,3.0603519718397365e-11,0.04041805844450992,0.04040186812293192,-2.478008904456808e-07,1.5744631991123758e-12,1.03299999999994
1.5948165205115217e-08,7.934896489869558e-11,0.04041109932433456,0.04039486047689864,-8.824426905303204e-07,1.5766004004576359e-12,1.03349999999994
5.266420999988641e-08,3.722135794026471e-11,0.04040406491326816,0.04038782642260176,-8.414936730756796e-07,1.5780436802252532e-12,1.03399999999994
2.39677643981695e-08,6.031584051657823e-10,0.04039705276654312,0.04038084706890664,-1.4185898092595996e-06,1.5800420799755126e-12,1.03449999999994
3.70427918339189e-08,7.572406451883396e-10,0.04039000679859912,0.04037380429759752,-1.3192517288036806e-06,1.5819294404826505e-12,1.03499999999994
7.178741344426864e-08,1.219072828795298e-10,0.04038300526211488,0.04036675908452064,-1.2709092833958395e-06,1.583067439411682e-12,1.03549999999994
1.0904449800064331e-07,9.3525923117177e-11,0.04037603689749208,0.04035971882263104,-7.76570015042641e-07,1.5824845604652926e-12,1.03599999999994
3.5339024796743335e-08,4.5221480032830996e-10,0.04036912079997752,0.04035266764256728,-1.0660322463380796e-06,1.584482960215552e-12,1.03649999999994
5.002974967638352e-08,3.947296794981625e-10,0.0403620848011232,0.04034560717978552,-1.2707186596845606e-06,1.5873972804086e-12,1.03699999999994
9.103797263959601e-08,2.8466207863120374e-10,0.04035503900291336,0.04033851389188912,-9.958341623812808e-07,1.5885630399954448e-12,1.03749999999994
5.464220839690448e-08,2.8188400225115373e-10,0.04034803494674352,0.04033140553847776,-1.0627498959187998e-06,1.5884797597160707e-12,1.03799999999994
4.5352315999891424e-08,3.9019336373069535e-10,0.04034097944794416,0.040324273446452,-7.373381226967199e-07,1.5916994403688016e-12,1.03849999999994
5.877303184409488e-08,4.578135787136617e-11,0.04033388230594888,0.04031711597208008,-1.2843513028932798e-06,1.5930316791992315e-12,1.03899999999994
6.443409264478284e-08,1.2030024199027878e-10,0.04032676316492176,0.04031000067842816,-8.918189025038404e-07,1.5948912790485562e-12,1.03949999999994
3.68109047202414e-08,2.9346157448539856e-11,0.04031967516093848,0.04030280289383608,-1.3204383783559997e-07,1.5955574399683856e-12,1.03999999999994
4.375283191998536e-08,7.693984338530413e-11,0.04031254651629984,0.04029556864057576,-7.451231076160275e-09,1.5974170398177102e-12,1.04049999999994
2.1748087442041708e-08,5.531312213813422e-11,0.04030534422427,0.04028827209451056,-1.4793385099840924e-08,1.597805680556767e-12,1.04099999999994
3.4916484960290095e-08,2.592815545598981e-11,0.04029806579636064,0.04028090859183896,1.3440464856795831e-09,1.5996930393698391e-12,1.04149999999994
3.124452215702567e-08,5.775320499612491e-11,0.04029077270387952,0.04027347174863408,1.0097667974040015e-07,1.6007199990557492e-12,1.04199999999994
1.0429100319453433e-08,1.0075944245624413e-10,0.04028339600103768,0.04026592986333968,-5.549298756583983e-08,1.603384480104741e-12,1.04249999999994
2.2156522477834173e-08,3.687555191755898e-10,0.04027593105346768,0.04025827792252216,-5.32198737019999e-08,1.602829439743196e-12,1.04299999999994
3.3335076962681676e-08,7.210572000593274e-10,0.04026839208756424,0.04025051459109656,-3.473824533543986e-08,1.6049943204311063e-12,1.04349999999994
6.915161479548182e-08,2.4121600550319755e-10,0.04026078838808368,0.0402425345001672,7.8206724988793e-09,1.60668743934278e-12,1.04399999999994
1.409056248069529e-08,2.49069355418019e-10,0.04025309670266688,0.04023437520126256,-2.8816838537575995e-07,1.6131267193330787e-12,1.04449999999994
6.551230768286898e-08,1.3609447596651947e-10,0.04024515768820352,0.04022601308379688,-3.398691599816794e-07,1.6164295989500206e-12,1.04499999999994
1.664488736424774e-08,1.2886344075146994e-10,0.04023711095461568,0.04021732458680984,2.018701114607201e-07,1.6227023996967342e-12,1.04549999999994
3.7514725520493286e-08,9.891416158369637e-11,0.04022880788975632,0.0402082381021616,1.3793260969551993e-07,1.626310639773359e-12,1.04599999999994
3.6878112320837264e-08,5.064425545597828e-10,0.0402202106745224,0.04019870808097584,-3.91124121201361e-07,1.6324168799613245e-12,1.04649999999994
5.975386888068535e-08,7.160520093529854e-11,0.04021124531047168,0.04018863957302352,-8.225302259019995e-07,1.6372740802830712e-12,1.04699999999994
4.83268089573885e-08,1.1753681361525992e-11,0.04020187054320376,0.04017793217470112,-6.667173557124804e-07,1.6414929599638988e-12,1.04749999999994
1.8858996961301777e-08,4.977866382982477e-10,0.04019196727802664,0.04016643376313648,-9.785471746233598e-07,1.6475159198724902e-12,1.04799999999994
5.2418363365169807e-08,8.781526408818685e-10,0.04018143164391152,0.04015397045423232,-9.984841970452002e-07,1.6488481603969861e-12,1.04849999999994
4.7434842796734156e-08,2.955204830845659e-10,0.04017017561862024,0.04014036309272896,-1.97022497389024e-06,1.6468497589526608e-12,1.04899999999994
5.345854984378784e-08,3.847804783130293e-10,0.04015800393127872,0.04012548148115072,-2.4602753685427994e-06,1.6463501602856454e-12,1.04949999999994
5.979940832095965e-08,1.1389243229076307e-09,0.04014476835222032,0.04010910436470416,-2.18325487044656e-06,1.6495419989654e-12,1.04999999999994
7.155347663684308e-08,4.319627155968675e-10,0.0401302949963156,0.04009106417509488,-2.8275720998223194e-06,1.6522065596354888e-12,1.05049999999994
9.61013184794246e-08,3.309815616026057e-11,0.04011440531450168,0.04007125427621168,-3.6438225738118406e-06,1.654343759286683e-12,1.05099999999994
1.3139362563252543e-08,3.759886429977044e-10,0.0400969227971024,0.04004963500124392,-4.0763204500467195e-06,1.6542882396651222e-12,1.05149999999994
4.9979750234296905e-08,3.95285519594335e-10,0.04007759874312528,0.04002619534396448,-4.056139822988401e-06,1.654260479007309e-12,1.05199999999994
7.621059695817056e-08,8.156415820526064e-11,0.04005646967778984,0.0400009832690192,-4.57623289107328e-06,1.6558703193336743e-12,1.05249999999994
6.179102071679488e-08,8.528081019143485e-12,0.0400335536833852,0.03997420172109288,-4.248689409763361e-06,1.6568417593980237e-12,1.05299999999994
2.2122591918083412e-08,1.3062079196046739e-11,0.04000885670498976,0.039946114540892,-5.06954440010432e-06,1.6580075189848685e-12,1.05349999999994
9.464971438555292e-09,5.78184403132731e-10,0.03998245173703576,0.0399169593397524,-5.133092359415761e-06,1.6568417593980237e-12,1.05399999999994
1.547393919942852e-08,4.958735505544709e-11,0.03995464058299288,0.03988699178359144,-5.167697867708e-06,1.6532612799792122e-12,1.05449999999994
6.573443248059085e-08,5.277704800965566e-10,0.03992572096656352,0.0398565947326748,-5.2160207684721595e-06,1.646627680466418e-12,1.05499999999994
1.606836831646863e-08,9.390503652451088e-11,0.03989601861880968,0.03982591633075,-5.80487275048072e-06,1.6411598405404685e-12,1.05549999999994
5.008908175729854e-08,2.961620809704968e-10,0.0398656958577656,0.03979520702311456,-5.91262523111328e-06,1.6347760801717305e-12,1.05599999999994
7.516948375557719e-08,4.4121527958962403e-10,0.03983508291843144,0.0397646052215828,-5.861435264680881e-06,1.6290028797860982e-12,1.05649999999994
1.0354421960123705e-07,3.4979832225223717e-10,0.03980440982183936,0.03973422785717768,-6.5992861436044e-06,1.6198991204408736e-12,1.05699999999994
1.3863182317386258e-08,1.2073071709028937e-10,0.0397738803142436,0.03970417000639192,-7.803761537971841e-06,1.6098238397161367e-12,1.05749999999994
6.610229063425122e-08,1.1738207628120279e-10,0.03974344262334208,0.03967453034465128,-7.776698975863839e-06,1.5996652804060917e-12,1.05799999999994
7.108578375936148e-08,5.0725118549976855e-11,0.0397133499639436,0.03964532693765968,-8.350942672874081e-06,1.5906724789888256e-12,1.05849999999994
6.538444519837983e-08,6.658616782950766e-10,0.03968363030007104,0.03961668672439192,-8.471068786596962e-06,1.5846217601164867e-12,1.05899999999994
3.258473928180461e-08,8.717901608945589e-10,0.03965432408362448,0.0395884581000464,-8.32857980570488e-06,1.579597999235992e-12,1.05949999999994
6.245784312658431e-08,9.443160836619668e-10,0.03962550832618544,0.03956069836952032,-8.24122952386384e-06,1.5740191200669211e-12,1.05999999999994
6.728984095621948e-08,6.330970400703073e-10,0.03959721080094592,0.0395333888334016,-9.006660165372241e-06,1.5684402392037843e-12,1.06049999999994
7.019855775836081e-08,3.364163184138569e-10,0.03956940309130408,0.03950656289672304,-9.8909965572376e-06,1.5641936801803064e-12,1.06099999999994
8.718405968000109e-08,7.413263752864552e-11,0.03954203983860096,0.03948025084670664,-1.04023290554696e-05,1.5600303201210395e-12,1.06149999999994
7.753029999946204e-08,3.6508535777857176e-10,0.03951515495542296,0.03945437811759152,-1.1321624559634401e-05,1.556755119846748e-12,1.06199999999994
7.994197415844839e-08,4.883727172666497e-10,0.03948874446979656,0.03942894029357272,-1.10260775945388e-05,1.5549788002767974e-12,1.06249999999994
8.697034088039901e-08,1.2442488012132102e-10,0.03946279917347336,0.03940389820019944,-1.172733101534272e-05,1.5537575193743259e-12,1.06299999999994
5.517011351929835e-08,1.7102663729673395e-10,0.03943729951600488,0.03937926939271888,-1.195697266911888e-05,1.5530914397696594e-12,1.06349999999994
5.277912456386202e-08,7.167967608356918e-11,0.03941217666482768,0.03935502657034592,-1.2415372362877922e-05,1.5541461601133828e-12,1.06399999999994
5.4912160082909445e-08,4.4261264098288677e-10,0.03938743870757384,0.03933119316345928,-1.249626063784496e-05,1.5517868802818798e-12,1.06449999999994
5.087466736081181e-08,1.7344543856712136e-10,0.0393630976554236,0.0393076730246492,-1.19837149661624e-05,1.5508987204969045e-12,1.06499999999994
9.603967119492518e-08,1.0651095214142536e-09,0.0393391366788096,0.03928450107851776,-1.207532949631896e-05,1.551481599443294e-12,1.06549999999994
8.57528214409653e-08,8.303176757262776e-10,0.03931559578329544,0.03926165383598824,-1.2564137581494e-05,1.5504824004151973e-12,1.06599999999994
1.1054006008454076e-07,2.590277575764688e-10,0.03929236787341848,0.03923914570940864,-1.332645712639984e-05,1.5534799991935534e-12,1.06649999999994
8.070498424411765e-08,2.1326292815038173e-09,0.03926951543209232,0.03921694622783744,-1.3620709342659521e-05,1.5538963192752607e-12,1.06699999999994
5.3552642161058817e-08,9.057880764884452e-10,0.0392469874394904,0.03919497015673816,-1.42867762368544e-05,1.5515371190648547e-12,1.06749999999994
2.1596236775972555e-07,3.332147120727047e-09,0.03922470070627712,0.03917329800947624,-1.4294416812026961e-05,1.5524808001654566e-12,1.06799999999994
1.7679748511717497e-07,1.0089176022409774e-10,0.03920290484833856,0.03915184152380864,-1.712109672699592e-05,1.5498162394953678e-12,1.06849999999994
1.7201639191527507e-07,1.2282239808536488e-10,0.03918132631072528,0.0391307693235836,-1.767003809910416e-05,1.55139831916392e-12,1.06899999999994
7.515544808017749e-08,1.2022472600792256e-10,0.0391600203448892,0.03910997538628672,-2.0049752133377123e-05,1.5523697592282693e-12,1.06949999999994
5.512147351754981e-08,1.1170039893038108e-10,0.03913886599489024,0.0390894464520844,-2.0379168766098802e-05,1.552036719425936e-12,1.06999999999994
5.2646063758432504e-08,3.068383186421997e-10,0.03911793916551664,0.03906918344521936,-2.051050195739328e-05,1.5526473590301388e-12,1.07049999999994
5.9364363279301724e-08,2.416210356792625e-10,0.0390972651569592,0.03904914128296152,-2.025847416609008e-05,1.5527860793099766e-12,1.07099999999994
9.630776311858602e-08,1.9761055986000642e-10,0.03907686881050712,0.03902934226659176,-2.028511740639848e-05,1.5525363197870174e-12,1.07149999999994
7.789541831698665e-08,8.268048051762733e-11,0.03905677205902304,0.03900977758935104,-1.9816428569046802e-05,1.552980400526538e-12,1.07199999999994
9.008380703889873e-08,1.3709119950355841e-10,0.03903689635146656,0.0389904581752968,-1.9470367138229677e-05,1.55456248019509e-12,1.07249999999994
5.401417432077116e-08,1.588066476931882e-09,0.03901727106054848,0.03897136120037416,-1.921985873928848e-05,1.5559224796833334e-12,1.07299999999994
4.885335767867982e-08,1.7627337575709667e-09,0.0389978673041228,0.03895240342061568,-1.9047801024490562e-05,1.5549788002767974e-12,1.07349999999994
1.333714405582498e-07,7.496384762939456e-10,0.03897868364647064,0.038933642292008,-1.8726073129332163e-05,1.5553118400791306e-12,1.07399999999994
1.550519035942166e-07,2.768064041869245e-10,0.03895979581493048,0.0389151121821552,-1.9489968734548e-05,1.5549232789611707e-12,1.07449999999994
1.078910190424609e-07,9.381327659152561e-11,0.03894115480715856,0.03889681440561784,-2.051859739712848e-05,1.5554783989438128e-12,1.07499999999994
4.802474343895691e-08,8.305793622320756e-10,0.03892264686615048,0.038878734729446,-2.126827553069992e-05,1.555339599042878e-12,1.07549999999994
4.091313111909134e-08,1.9519363209097307e-09,0.03890427434986488,0.03886081149717576,-2.1756511154657595e-05,1.554479199915716e-12,1.07599999999994
1.0347628103674067e-07,3.250810454158426e-10,0.03888608483979424,0.03884305876948704,-2.168508909000624e-05,1.5548955199974233e-12,1.07649999999994
1.5034881375997067e-07,8.396998374404774e-10,0.03886816601335824,0.03882553438941632,-2.184161550547416e-05,1.5543404000147813e-12,1.07699999999994
7.178327679491225e-08,1.1833997601295998e-09,0.03885049424792168,0.03880815424335456,-2.2824839806006715e-05,1.5540628798340088e-12,1.07749999999994
1.2720960704259987e-07,2.2842488317520449e-10,0.03883291227520256,0.03879097977208288,-2.294545181286088e-05,1.5537575193743259e-12,1.07799999999994
7.864629440051951e-08,3.369652751272767e-10,0.03881556160638528,0.03877398906937784,-2.366314750987208e-05,1.554395919636342e-12,1.07849999999994
6.694275303531505e-08,7.753616845795896e-10,0.03879835133053256,0.03875718682134088,-2.449412519331352e-05,1.5543404000147813e-12,1.07899999999994
1.331937904830438e-07,7.260987991419832e-10,0.03878130082660056,0.03874052862711184,-2.435850332158056e-05,1.5528416006256032e-12,1.07949999999994
1.0929132727988122e-07,1.104904404081175e-09,0.03876449310486824,0.0387240143814088,-2.430954312015968e-05,1.5530359201480987e-12,1.07999999999994
9.035045792082919e-08,1.3453124794726712e-09,0.03874781440807792,0.03870766144695816,-2.470011531166504e-05,1.5491778392333518e-12,1.08049999999994
1.1512832040483367e-07,2.363829916529614e-09,0.0387313278068588,0.0386914678257512,-2.5590357861926077e-05,1.5449312802098738e-12,1.08099999999994
1.225345082414564e-07,1.706011998336976e-10,0.03871499397574712,0.03867537538394496,-2.6459575716008638e-05,1.5429884000811751e-12,1.08149999999994
1.3273976088440387e-07,8.976000498428505e-11,0.0386988144509796,0.03865956180605672,-2.690196583096616e-05,1.5412119991960616e-12,1.08199999999994
6.10138513601477e-08,1.8392103812159277e-10,0.03868280134910424,0.03864389587548104,-2.828974179125376e-05,1.5396854391490702e-12,1.08249999999994
8.45650807226872e-08,1.8652503847027546e-10,0.03866692185562376,0.03862838524361608,-2.8428239768146397e-05,1.5388250400219083e-12,1.08299999999994
5.66799840048815e-08,4.691395952272082e-10,0.03865117098986544,0.03861299089668944,-2.8167987998150716e-05,1.5371042400735184e-12,1.08349999999994
5.349272383381454e-08,3.169081594367462e-10,0.03863553910971616,0.03859773354538344,-2.779664954138904e-05,1.5361882400096328e-12,1.08399999999994
7.045244383718785e-08,1.3988911973239482e-09,0.03862004938324656,0.03858260520623208,-2.770502951290848e-05,1.538492000219575e-12,1.08449999999994
1.0413005319814816e-07,1.1991144188705505e-10,0.03860470893488256,0.0385675960200416,-2.7634462810454796e-05,1.5408234397721677e-12,1.08499999999994
1.4790020064214815e-07,6.385175235767981e-10,0.03858959661254184,0.03855274212032504,-2.8303766296144557e-05,1.542349999819159e-12,1.08549999999994
6.011401847832998e-08,4.811932796666696e-10,0.03857468628560136,0.03853803637833456,-2.872315224458592e-05,1.5437099993074023e-12,1.08599999999994
1.1377007375773518e-07,1.419031975258278e-10,0.03855977432087696,0.03852343995550984,-2.892086505024104e-05,1.543293679225695e-12,1.08649999999994
9.073867231895738e-08,9.128960087867455e-11,0.03854506776149368,0.0385089926634228,-2.8531671135756e-05,1.5444039191909792e-12,1.08699999999994
6.281185984530202e-08,2.34500481532951e-10,0.03853045275815432,0.03849471407403328,-2.786099652315976e-05,1.5445149601281665e-12,1.08749999999994
4.82284324004878e-08,1.868820861949949e-10,0.03851595630927904,0.0384805689596892,-2.802019565759056e-05,1.5463190403559304e-12,1.08799999999994
3.896365088212894e-08,6.496855831095161e-11,0.038501585149704,0.03846655681039,-2.8194978091394398e-05,1.546291279698117e-12,1.08849999999994
3.710446815768931e-08,2.401119997275103e-10,0.03848735945999296,0.03845266714238528,-2.783249899865296e-05,1.5429884000811751e-12,1.08899999999994
8.645470447876669e-08,3.8142143610198076e-10,0.03847324269917208,0.03843890134459808,-2.768969401423192e-05,1.543210398946321e-12,1.08949999999994
3.075042567801667e-08,3.6413472237484257e-10,0.0384593378370004,0.03842530861195248,-2.7555592423122558e-05,1.5415728792773052e-12,1.08999999999994
1.3124140432058118e-07,8.66910321306591e-10,0.03844546479502224,0.0384117765575432,-2.767914925769176e-05,1.5415451203135578e-12,1.09049999999994
3.790711784051881e-08,4.2576223796553236e-10,0.03843192601071808,0.03839832162504184,-2.833487641901128e-05,1.5406846398712329e-12,1.09099999999994
9.930882272080055e-08,9.8845863438779e-10,0.03841834562628792,0.03838499011496536,-2.8068947317660557e-05,1.5381034391016152e-12,1.09149999999994
8.608011319716224e-08,9.781952331477939e-11,0.03840493548078832,0.03837177894444256,-2.8788148692615196e-05,1.5350780796654457e-12,1.09199999999994
6.099698600381398e-08,2.5207783777014825e-10,0.03839161615125584,0.03835866878218088,-2.88341401496468e-05,1.5339678397001616e-12,1.09249999999994
7.039214584142472e-08,5.861609600477102e-10,0.03837837398996104,0.03834568115728352,-2.812788684258784e-05,1.5320804791930237e-12,1.09299999999994
4.1611368642446855e-08,2.1781015879795973e-10,0.03836524582038064,0.03833278682931664,-2.8695394323207756e-05,1.5304151192450976e-12,1.09349999999994
1.1892680504277386e-07,1.0559807889221062e-10,0.03835218583871584,0.03832002345913,-2.87862254937372e-05,1.5296101601183993e-12,1.09399999999994
6.476641319780319e-08,1.0331760794124456e-09,0.038339329235306,0.03830737629264616,-2.8778783302873676e-05,1.5273342401873674e-12,1.09449999999993
7.428263047726258e-08,1.6831088606172884e-10,0.03832652781547864,0.03829480113180744,-2.846380347065704e-05,1.5265016000239528e-12,1.09499999999993
9.325976016438808e-08,2.8032728222049386e-10,0.03831383771152288,0.03828236387963208,-2.808013730254368e-05,1.5298599992624555e-12,1.09549999999993
1.4772654528122375e-07,9.496591707458535e-11,0.03830127968604096,0.038270015076056,-2.8447426108718237e-05,1.5328575997348775e-12,1.09599999999993
7.74113488796746e-08,3.706410386938863e-10,0.0382889009792276,0.03825778290699528,-2.7359333757081678e-05,1.5396854391490702e-12,1.09649999999993
5.8071195359332695e-08,1.0779765621804493e-09,0.03827651696413368,0.03824563292770256,-2.6982573857691916e-05,1.5468186390229458e-12,1.09699999999993
9.353572640036223e-08,3.6699992350675004e-10,0.03826423517489808,0.03823355642060104,-2.666753042632152e-05,1.5485950399080593e-12,1.09749999999993
7.921436168123464e-08,2.7579903638663694e-10,0.03825206761427656,0.03822159158624944,-2.6636523671213598e-05,1.5455974394356373e-12,1.09799999999993
9.951785519962675e-08,5.102800057499302e-10,0.03824001185817384,0.03820973486103944,-2.6519449513733996e-05,1.543765520623029e-12,1.09849999999993
9.614117415374102e-08,1.917718414623515e-10,0.03822805896290488,0.03819796506058816,-2.5375775991986638e-05,1.5416006399351185e-12,1.09899999999993
9.304795848402714e-08,3.643647189521815e-10,0.03821621074420368,0.03818628600922248,-2.4507473725121198e-05,1.541239759853875e-12,1.09949999999993
3.482961943856999e-08,7.299615772948798e-11,0.0382044578593412,0.03817474597947264,-2.4223820367985202e-05,1.5411842402323142e-12,1.09999999999993
8.554958463857787e-08,1.7498943960525537e-10,0.03819271404114328,0.038163297893144,-2.4045519777498716e-05,1.5397131998068836e-12,1.10049999999993
3.498896199854995e-08,2.1173623965253796e-10,0.03818111123562344,0.0381519300067444,-2.4576452064161837e-05,1.5396576801853228e-12,1.10099999999993
3.764697447533605e-08,2.847784855153357e-10,0.03816958892910168,0.03814063992988,-2.4626689825501677e-05,1.540379359032647e-12,1.10149999999993
1.744019072213998e-08,8.302464826748235e-10,0.03815815492870768,0.03812942892912952,-2.442650808537296e-05,1.523281919371222e-12,1.10199999999993
4.728828799371865e-08,6.560047643988653e-11,0.03814676378679344,0.03811828934666744,-2.445220543317816e-05,1.5229488795688887e-12,1.10249999999993
9.337182472340944e-08,5.162472810349428e-10,0.0381355047884664,0.03810726020113232,-2.4179096654724636e-05,1.523198639091848e-12,1.10299999999993
8.731181855986536e-08,5.528518406960892e-10,0.03812439638834856,0.03809630524938504,-2.3596715044454476e-05,1.5275007990520496e-12,1.10349999999993
2.04495179192965e-08,5.021827953477498e-10,0.03811337474705192,0.03808546787736616,-2.3387084161496475e-05,1.5319972006077156e-12,1.10399999999993
8.404769064052076e-08,6.838469582270967e-10,0.03810234584258936,0.03807469280377296,-2.342735837471088e-05,1.537465040533665e-12,1.10449999999993
9.739749463888447e-08,8.370259207968189e-10,0.03809152993942416,0.0380639939007392,-2.3496543222783596e-05,1.5407401594927936e-12,1.10499999999993
2.581043576088682e-08,7.343925606528856e-10,0.03808077436104728,0.03805336806895152,-2.3754149224952236e-05,1.5401850395101516e-12,1.10549999999993
1.3888948423995684e-07,1.8637103665897214e-10,0.0380700212960208,0.03804284690430704,-2.3506176558745917e-05,1.5278338405484487e-12,1.10599999999993
8.040206472131883e-08,5.328352342681697e-11,0.0380594890629176,0.03803245793132824,-2.458724914949872e-05,1.5293048792798134e-12,1.10649999999993
6.106456823529172e-08,2.0680487877733356e-10,0.03804898229186424,0.03802212916413088,-2.4123243521189758e-05,1.5265571196455135e-12,1.10699999999993
2.2833357760099204e-08,5.253124046866731e-10,0.03803855241850768,0.038011861034134,-2.3966356645476878e-05,1.5245309592374408e-12,1.10749999999993
4.9887340473897535e-08,3.3452208364481706e-10,0.03802812187238264,0.03800163796507424,-2.395290012566176e-05,1.523837039353864e-12,1.10799999999993
4.240380880454753e-08,8.520679994905578e-11,0.0380178023807468,0.03799150559816584,-2.3541396495546238e-05,1.5236982394529293e-12,1.10849999999993
1.0634576912138538e-07,5.31295035743895e-10,0.03800754733792912,0.03798147948253416,-2.3561094044860075e-05,1.5212002393415885e-12,1.10899999999993
4.110515015864902e-08,5.721215862175555e-11,0.0379974208181996,0.03797150358978768,-2.2878698127559275e-05,1.5190908003482077e-12,1.10949999999993
2.9302561918576053e-08,3.911096793651758e-10,0.0379873197413488,0.03796167908122688,-2.29903469533828e-05,1.5195903990152231e-12,1.10999999999993
3.725140152593953e-08,3.467704040582831e-10,0.03797729189512072,0.03795187545662496,-2.276214337382192e-05,1.5198402398533453e-12,1.11049999999993
4.5451290800468946e-08,5.920363990719046e-10,0.037967362197136,0.03794213353921216,-2.2372095789202235e-05,1.5203953598359873e-12,1.11099999999993
1.0860975968585151e-07,1.0425055957385965e-10,0.03795755432332808,0.0379324431902916,-2.2502950553587437e-05,1.5208394405755079e-12,1.11149999999993
8.856071783552855e-08,9.89895249103867e-11,0.03794786053371736,0.03792291281627856,-2.22948820683684e-05,1.5205063990791088e-12,1.11199999999993
3.777163264107042e-08,6.786263911928714e-11,0.0379382255375492,0.03791341321397512,-2.323958837716032e-05,1.5218941592251654e-12,1.11249999999993
3.900251752120276e-08,5.575644043687156e-10,0.0379285836150056,0.03790399113696232,-2.322646639185648e-05,1.5198680005111586e-12,1.11299999999993
4.243482071980553e-08,6.698575721886257e-11,0.03791904982104504,0.03789459139499832,-2.3233857863208082e-05,1.520450879457548e-12,1.11349999999993
6.24117068026564e-08,5.2820234297534796e-11,0.0379095818285108,0.03788527267268368,-2.321971038707304e-05,1.520617360395199e-12,1.11399999999993
5.608481792179765e-08,7.301622431676869e-10,0.0379001778120132,0.03787603886102512,-2.2711649107220556e-05,1.5197847202317845e-12,1.11449999999993
2.9900433198837284e-08,1.2581408137535277e-10,0.03789083696880864,0.03786682008738184,-2.304423654345088e-05,1.518868799788996e-12,1.11499999999993
6.530281887462408e-08,9.418151675211206e-11,0.03788153109990208,0.03785768662189352,-2.3201103895420076e-05,1.5193684001500772e-12,1.11549999999993
7.655440815990122e-08,4.845659984376027e-10,0.03787232712482736,0.0378486500142432,-2.298940542627648e-05,1.51895208006837e-12,1.11599999999993
4.756037327857676e-08,6.513012004716323e-10,0.03786319526963456,0.03783965693880272,-2.367336636824272e-05,1.5201177600341178e-12,1.11649999999993
5.611549824119377e-08,7.12158457205625e-11,0.03785410012389024,0.03783072077940072,-2.362360919069784e-05,1.521089200098467e-12,1.11699999999993
7.929536743889187e-08,1.3042071589364213e-10,0.03784510422888944,0.03782186176769792,-2.3208556408804236e-05,1.523281919371222e-12,1.11749999999993
5.307306431834302e-08,4.1264919953265533e-10,0.03783618476166272,0.03781307778096104,-2.372047922535824e-05,1.52375375907449e-12,1.11799999999993
4.141610607938384e-08,4.271341613737434e-10,0.0378272990004148,0.0378043538210844,-2.4094199013418717e-05,1.5252803191214814e-12,1.11849999999993
7.202650328247406e-08,8.061656203706136e-11,0.03781845993625968,0.03779567207254944,-2.394002176941928e-05,1.5274452794304888e-12,1.11899999999993
9.897273903908266e-08,1.1820679851615168e-10,0.03780972179972864,0.03778710467041816,-2.35267702238524e-05,1.5288330395765454e-12,1.11949999999993
3.732147384194473e-08,6.826177609275952e-10,0.03780108194084328,0.03777856374735176,-2.2657045094742316e-05,1.529193840036692e-12,1.11999999999993
3.995140591961377e-08,3.877137638719219e-10,0.03779245582204216,0.0377700674780332,-2.2699694457700236e-05,1.5287497592971714e-12,1.12049999999993
2.2528263358967404e-08,6.254795154037041e-10,0.03778386423366032,0.03776163741534776,-2.25596733267604e-05,1.5299155205780821e-12,1.12099999999993
6.571432455831916e-08,4.018048810339181e-10,0.0377753172756496,0.0377532675909536,-2.249940957918488e-05,1.528805280612798e-12,1.12149999999993
7.362252327919316e-08,3.714112351005383e-11,0.0377668970689676,0.03774498378333464,-2.2426593155877116e-05,1.52722319925018e-12,1.12199999999993
6.334266992175097e-08,9.589784522034961e-11,0.03775853513291736,0.03773675191787784,-2.193665734379024e-05,1.5249750399769614e-12,1.12249999999993
3.418133040500315e-08,5.508043188218181e-10,0.03775024396444056,0.03772858223471296,-2.1344227363828242e-05,1.5252247994999206e-12,1.12299999999993
2.3002155839779714e-08,5.077636019978904e-10,0.03774198010558272,0.03772043446654648,-2.1783321979828716e-05,1.5254746403380428e-12,1.12349999999993
8.523012696298737e-08,2.2086055900816248e-10,0.03773373782061248,0.03771235018807312,-2.168319841167016e-05,1.5264738393661395e-12,1.12399999999993
9.256067463880857e-08,2.3377583896477816e-10,0.037725622963216,0.03770432827806048,-2.1503376611414323e-05,1.5257799194825627e-12,1.12449999999993
7.978994344404189e-08,1.7492880061142912e-10,0.037717572598084,0.03769637112852824,-2.210155219267664e-05,1.5285832800535862e-12,1.12499999999993
6.447259959935225e-08,3.665411169029298e-10,0.03770956387680744,0.0376884949208076,-2.1461085857321202e-05,1.529027359099041e-12,1.12549999999993
7.945169872014546e-08,4.778592105347812e-11,0.03770159542646304,0.03768064796498144,-2.19456345738052e-05,1.5275285597098629e-12,1.12599999999993
4.521386048200737e-08,1.202887234263983e-10,0.03769373586312832,0.0376728669134824,-2.189718541703536e-05,1.5303873602813501e-12,1.12649999999993
2.8257068719617084e-08,8.78448237762175e-10,0.03768585178485512,0.03766511980572312,-2.163717157233024e-05,1.5311089595075773e-12,1.12699999999993
2.9044592085580856e-08,8.65465678290267e-10,0.0376780028954008,0.03765739875791288,-2.1500190465511683e-05,1.5308591999846181e-12,1.12749999999993
1.6157755648033012e-07,8.73603203666029e-11,0.03767020245733888,0.03764972464877504,-2.15961211000588e-05,1.5296379190821467e-12,1.12799999999993
7.229009735959524e-08,3.16570880620759e-10,0.03766260231098192,0.03764214993253864,-2.045597963609656e-05,1.5294436791807482e-12,1.12849999999993
8.545436575718712e-08,3.1395183675009264e-10,0.03765495446005504,0.03763462401457496,-1.996652211022592e-05,1.530997999885553e-12,1.12899999999993
3.4367054480011205e-08,1.3141648186332233e-10,0.03764738247101576,0.03762718588543752,-2.0229845882873842e-05,1.5313310396878861e-12,1.12949999999993
6.074996120042364e-08,6.907088095919889e-11,0.03763980355025656,0.03761976660856784,-2.01258798608324e-05,1.5344119204396822e-12,1.12999999999993
6.24298863993733e-08,5.910783182350166e-10,0.03763229625454824,0.03761244329645736,-1.9793098795628083e-05,1.5369654401725837e-12,1.13049999999993
3.836042199861778e-08,7.318398387301528e-10,0.03762488993718528,0.03760511390748472,-1.9392347434421117e-05,1.5377425590203716e-12,1.13099999999993
6.879625135541856e-08,9.842551773608932e-11,0.03761747858723304,0.03759786174121984,-1.952399649637848e-05,1.5405181589335818e-12,1.13149999999993
6.694084296599012e-08,6.523847226325152e-10,0.03761017899917424,0.03759064947104016,-1.910712728297968e-05,1.5427108002793056e-12,1.13199999999993
6.877745671596269e-08,6.521727186070692e-10,0.03760290564792936,0.0375834857392012,-1.882066023486904e-05,1.5452920789759544e-12,1.13249999999993
7.749017384012236e-08,6.308860794890236e-10,0.03759570139165584,0.037576373588292,-1.8693006128194962e-05,1.5461525594182794e-12,1.13299999999993
7.894812720232736e-08,9.039775872299316e-11,0.0375885726991436,0.03756929028717456,-1.7925927603495523e-05,1.5484562400071246e-12,1.13349999999993
1.1279989255846834e-07,7.022648781940255e-10,0.0375814922090996,0.03756226045983392,-1.831225419757176e-05,1.549982800054116e-12,1.13399999999993
4.757961007822997e-08,8.527764813748284e-10,0.03757445462548832,0.03755525594786232,-1.7929256390463843e-05,1.5507599205959698e-12,1.13449999999993
8.862209439908231e-08,1.895539211704822e-10,0.03756738340150192,0.03754828774919384,-1.8207838781230802e-05,1.5518979195250013e-12,1.13499999999993
6.415304184409498e-08,7.059009626830814e-10,0.03756038475022848,0.03754143629450432,-1.8180994875660158e-05,1.5525363197870174e-12,1.13549999999993
1.3182790768034858e-07,4.975036008159073e-10,0.0375534225505756,0.0375346173769888,-1.79903767932028e-05,1.5593919198590234e-12,1.13599999999993
8.074849439793086e-08,8.223185604672167e-10,0.03754662790696544,0.03752783232212432,-1.877763751251216e-05,1.5661087996511917e-12,1.13649999999993
1.101999808766907e-07,8.139855178779243e-10,0.0375398081245048,0.03752107070379752,-1.9046301439756403e-05,1.5735750393274005e-12,1.13699999999993
7.105795279960248e-08,1.2863231174664591e-09,0.0375330578625432,0.03751435995312144,-1.948260784206912e-05,1.579514718956618e-12,1.13749999999993
5.892310744187723e-08,6.418987216760819e-10,0.0375262968086912,0.0375076770510768,-1.9378448529199923e-05,1.58567648046021e-12,1.13799999999993
7.113925255819442e-08,5.483720838528328e-10,0.0375195774549872,0.03750103822394024,-1.981852890200984e-05,1.5920879997926955e-12,1.13849999999993
1.3515110647982498e-07,5.182672832559909e-10,0.03751291308140312,0.0374944558211812,-1.993627298957312e-05,1.5961125599510276e-12,1.13899999999993
9.65841782385457e-08,4.278572010574244e-10,0.03750633217123368,0.03748796344526392,-1.9595397101168237e-05,1.598277520260035e-12,1.13949999999993
6.576440720468257e-08,6.513279499076319e-11,0.03749977450007288,0.0374814866323712,-1.8713940115044482e-05,1.601025279894335e-12,1.13999999999993
6.589742584245384e-08,5.662392082994572e-11,0.03749325009564592,0.03747510233236496,-1.8747678672825358e-05,1.6047723198718946e-12,1.14049999999993
3.7967573758568296e-08,2.6300183558758405e-10,0.03748677295175304,0.03746875293273152,-1.8784496250950477e-05,1.6078532006236906e-12,1.14099999999993
4.668132520119217e-08,1.053771236936285e-10,0.03748029092470688,0.0374624471650168,-1.8765514781970558e-05,1.6110727999612585e-12,1.14149999999993
1.9190118161205305e-08,3.8829544440899255e-10,0.0374738795216256,0.0374562015047412,-1.91076851063228e-05,1.6124050404857544e-12,1.14199999999993
5.279177712341765e-08,5.3713838932267777e-11,0.03746750344307208,0.03744995597204432,-1.9118245628224163e-05,1.6134320001716645e-12,1.14249999999993
2.001775768062375e-08,5.092316845978218e-10,0.0374612099626668,0.03744376998336672,-1.961423069152216e-05,1.614181439676802e-12,1.14299999999993
5.412823735756467e-08,1.9938672241037736e-10,0.0374548976107108,0.0374376109585692,-1.970028112527288e-05,1.6148198399388181e-12,1.14349999999993
2.4847114879489318e-08,6.994242407465379e-10,0.03744866747808992,0.03743148439429496,-1.93708069958216e-05,1.6175953602309313e-12,1.14399999999993
5.583676952053418e-08,2.791399750234902e-11,0.03744245019427048,0.03742541329089552,-1.933720204655392e-05,1.617956158997012e-12,1.14449999999993
1.2275413640433497e-07,3.945015841777533e-11,0.0374363415632744,0.03741938791384016,-2.0262409121423842e-05,1.6178451993749876e-12,1.14499999999993
1.5634774239159377e-08,2.418358430178458e-10,0.0374303520081408,0.03741342997087848,-2.0804866225714963e-05,1.6193162398004182e-12,1.14549999999993
2.1858598563129217e-08,3.353711752751565e-11,0.03742423258506496,0.03740748800201272,-2.0687498440696398e-05,1.6221195190562789e-12,1.14599999999993
5.297721199226668e-09,4.682575854841886e-11,0.0374182052952904,0.03740157990004072,-2.0686411138059603e-05,1.6235905594817095e-12,1.14649999999993
5.009921640042325e-08,4.9096005039217516e-11,0.0374121606849672,0.03739571208378392,-2.0727907311168403e-05,1.625672239511343e-12,1.14699999999993
2.2408395604356368e-08,5.5068803683777645e-11,0.03740623772596992,0.03738986545470032,-2.0175620987716397e-05,1.6278927194419111e-12,1.14749999999993
3.7802779198625736e-08,8.677997626049816e-10,0.03740032905535424,0.03738406069700368,-2.028476109971992e-05,1.628198000280497e-12,1.14799999999993
9.62237719365211e-09,1.936399651736309e-11,0.03739444218722136,0.03737825282799568,-2.050968392483488e-05,1.6301964000307563e-12,1.14849999999993
5.6492401277752347e-08,4.208735443489431e-11,0.03738855084754144,0.03737250997905064,-2.05150960078944e-05,1.6326666394842837e-12,1.14899999999993
4.05826051236291e-08,8.633504328114938e-11,0.03738276997009376,0.03736681304777256,-1.9897043595617597e-05,1.6333883200256739e-12,1.14949999999993
1.5188792078235647e-08,1.6967375421339526e-10,0.03737700677314456,0.03736115673674208,-1.9466652652594003e-05,1.6325000806196015e-12,1.14999999999993
2.7638148880626545e-08,7.709793636845319e-10,0.03737125923493208,0.03735553505209496,-1.958575054311584e-05,1.6348315997932912e-12,1.15049999999993
3.775159575919451e-08,2.426117570730746e-10,0.03736554943037896,0.0373499233004828,-1.9735816759735677e-05,1.6357475202360798e-12,1.15099999999993
8.358730071988951e-08,3.2444479741711163e-10,0.03735989433356392,0.0373443490647288,-1.99537967671688e-05,1.6361083190021605e-12,1.15149999999993
6.036850576374153e-08,2.2336759525343197e-10,0.03735433487336848,0.03733882455391776,-1.9386683623473118e-05,1.636857760201364e-12,1.15199999999993
5.81325849610681e-08,5.313576662002717e-11,0.0373487836524644,0.0373333227138344,-1.9014239302616722e-05,1.6392724800333306e-12,1.15249999999993
6.057439552037414e-08,2.83315843008225e-10,0.03734325115443704,0.03732792995774208,-1.941561218424216e-05,1.6404382396201754e-12,1.15299999999993
6.253138344625153e-08,6.657360079875829e-11,0.0373377590085756,0.03732253265941096,-1.8940455934812323e-05,1.6418815193877927e-12,1.15349999999993
1.9514412086252264e-08,4.465616071369638e-11,0.03733231084096,0.03731715619848744,-1.9269369221280402e-05,1.6422423198479393e-12,1.15399999999993
5.048119279538188e-08,1.1453080150936046e-10,0.03732690004134352,0.03731180610569376,-1.935924619000896e-05,1.6438521601743047e-12,1.15449999999993
3.495994903984778e-08,1.5245776169292569e-10,0.03732151828315984,0.03730648704314936,-1.905421589851144e-05,1.6426308792718333e-12,1.15499999999993
3.130057864286773e-08,2.811888777376481e-10,0.03731612104495672,0.03730118678076744,-1.9178239750755204e-05,1.6414651993060855e-12,1.15549999999993
4.999011551931609e-08,7.77043221433793e-11,0.0373107668080828,0.03729593969256672,-1.90973828710912e-05,1.642769679172768e-12,1.15599999999993
4.573975247862405e-08,6.161128551784856e-11,0.03730544996082128,0.03729073074855192,-1.8967958788473443e-05,1.6439076797958654e-12,1.15649999999993
7.759082767955228e-08,7.859752432226585e-11,0.0373001745719584,0.03728555535818744,-1.904582822495576e-05,1.6424088804066874e-12,1.15699999999993
1.921259304427103e-08,2.1851399856220866e-10,0.0372949836347328,0.03728041142353384,-1.8527189738548163e-05,1.64371336027337e-12,1.15749999999993
1.4699523681604987e-08,3.075838403421294e-10,0.03728973459766608,0.03727533860278224,-1.853872900853216e-05,1.644823600238654e-12,1.15799999999993
3.0879072319967005e-08,1.0151104262723365e-10,0.03728456249228544,0.03727025492081736,-1.8511254713804003e-05,1.6436855996155566e-12,1.15849999999993
5.0746886484653864e-08,6.037715258311316e-10,0.03727942607873048,0.03726530516380824,-1.8515986552502643e-05,1.6429362397315161e-12,1.15899999999993
6.358682912155356e-08,5.440584094351664e-11,0.03727437751173824,0.03726032417138104,-1.9085152277553283e-05,1.6431304796329146e-12,1.15949999999993
2.529391687766669e-08,9.908072279296576e-11,0.0372694417299888,0.03725535774315424,-1.9321490825424243e-05,1.640327200377054e-12,1.15999999999993
5.214925376251234e-08,8.073944290920565e-11,0.03726441297733784,0.03725043685187048,-1.928876222473352e-05,1.6404937592417361e-12,1.16049999999993
2.8708420883594155e-08,6.069576785616704e-10,0.037259486832702,0.03724550828642536,-1.973343488859096e-05,1.6389394402309973e-12,1.16099999999993
4.894107039771223e-08,1.708683264323163e-10,0.03725453353349792,0.037240625620372,-1.98306209459316e-05,1.6376071200854044e-12,1.16149999999993
7.836470624494885e-08,9.881614415618856e-10,0.03724960956980144,0.03723576825431752,-2.0358516330920162e-05,1.6361915992815345e-12,1.16199999999993
7.013550104573163e-08,5.182263645986396e-11,0.03724476917197832,0.037230906411018,-1.9393226269620162e-05,1.6353867197759333e-12,1.16249999999993
7.822464152124065e-08,5.385872303698136e-11,0.03723992986706408,0.03722611118330936,-1.9486429960690718e-05,1.6351368789378111e-12,1.16299999999993
4.9845236563261786e-08,1.6268568436839104e-10,0.03723512760424712,0.03722133920138664,-2.0137093572541602e-05,1.6341931995312751e-12,1.16349999999993
4.3211670554266224e-08,1.1798904214765926e-10,0.03723030476208648,0.0372165788743892,-1.946808267375104e-05,1.6338046401073811e-12,1.16399999999993
1.5917361435857647e-08,3.705776657758619e-11,0.03722551444772464,0.037211910166646,-1.976201781789216e-05,1.6347760801717305e-12,1.16449999999993
5.946819447988361e-08,2.9708232401892687e-10,0.03722073004976848,0.03720724514595544,-1.9718015412950162e-05,1.6355809596773317e-12,1.16499999999993
2.8110709197892714e-08,2.397951975874335e-11,0.03721604144205288,0.03720257408890416,-1.9981514779359843e-05,1.6348593604511045e-12,1.16549999999993
1.2280570796385781e-08,4.884976451124956e-11,0.0372113057398412,0.037197949308502,-1.985085118250088e-05,1.6362748795609085e-12,1.16599999999993
6.176326520362929e-08,7.371120380739171e-11,0.03720658688589216,0.03719334056907944,-1.9754393172921203e-05,1.6387728796722493e-12,1.16649999999993
9.056601441015388e-09,4.388599900151391e-11,0.03720197662628248,0.03718875345148248,-1.9209857154311598e-05,1.6410210389454678e-12,1.16699999999993
1.8216405439641647e-08,6.802096386149259e-11,0.03719731106716216,0.03718420526401976,-1.921618822928144e-05,1.6402716790614273e-12,1.16749999999993
2.99820793608907e-08,6.484471987144858e-11,0.0371926866689788,0.03717967178215464,-1.9243426123804643e-05,1.6424366393704348e-12,1.16799999999993
3.833101856060006e-08,1.314576225652786e-11,0.03718809051018544,0.03717516914153056,-1.9340958597429843e-05,1.645128879383174e-12,1.16849999999993
1.7094869284028924e-08,5.291192831102798e-10,0.0371835424847952,0.03717070003509032,-1.9402483396629523e-05,1.644823600238654e-12,1.16899999999993
1.6910556885352257e-08,8.967879910892762e-11,0.03717898783860032,0.03716626730475304,-1.9322703164514478e-05,1.64474031995928e-12,1.16949999999993
1.0390446003594178e-08,2.0069036710257393e-11,0.0371744705588472,0.03716184932852848,-1.919360870272736e-05,1.6451011204194265e-12,1.16999999999993
7.103166047711662e-08,7.866152174074159e-11,0.03717001814646504,0.03715745893601944,-1.9191717984506477e-05,1.6453509595634828e-12,1.17049999999993
3.0215138641098704e-08,3.052650424106851e-10,0.03716563394219992,0.03715312700291424,-1.968668948609768e-05,1.6469885605476615e-12,1.17099999999993
1.995291903922336e-08,4.303533640559465e-10,0.03716122534027984,0.03714883459923352,-1.977969015043392e-05,1.6490424002983846e-12,1.17149999999993
3.1750094317550825e-08,3.065101575328022e-10,0.03715684558431048,0.03714454156739,-1.970290254776864e-05,1.6495143196227496e-12,1.17199999999993
7.923782648078248e-08,5.282232290459987e-11,0.03715253356388936,0.03714024821399832,-1.962010006370488e-05,1.650957599390367e-12,1.17249999999993
2.8628900958227455e-08,4.136159470480294e-11,0.03714828087655144,0.03713597919741848,-1.8828202609954642e-05,1.6517902395537815e-12,1.17299999999993
4.571294288241434e-08,3.2373447672595645e-10,0.0371439880941324,0.03713172763854384,-1.892788801269264e-05,1.652151040013928e-12,1.17349999999993
1.9759499356175603e-08,4.3040640496094795e-11,0.03713973118671624,0.03712753080006104,-1.935930757185304e-05,1.6536220804393587e-12,1.17399999999993
2.7195859439443915e-08,2.287744299556138e-11,0.03713544203755744,0.03712334285705608,-1.928472248355312e-05,1.653788639304041e-12,1.17449999999993
4.219855872372724e-08,1.3241827148680052e-09,0.03713121895807624,0.03711920640887872,-1.9356402848863123e-05,1.654343759286683e-12,1.17499999999993
1.2347732801509803e-08,2.2312082736952732e-11,0.0371270191929964,0.03711501400197112,-1.910784552797096e-05,1.657979760021121e-12,1.17549999999993
7.859529616016658e-08,5.696455807058243e-11,0.0371228410153168,0.03711090768287208,-1.9087246470233683e-05,1.6572025598581702e-12,1.17599999999993
1.9404834718239616e-08,3.059319464426835e-11,0.03711874473275208,0.03710680472355456,-2.0319026608983198e-05,1.6580907196431455e-12,1.17649999999993
9.265062883567765e-09,4.98407981552873e-11,0.03711458487793424,0.03710272657000472,-2.032958895770112e-05,1.656314400073195e-12,1.17699999999993
2.5320916079152322e-08,2.2687936251930552e-10,0.03711044477949528,0.03709870430421464,-2.033655518135456e-05,1.6555927195318048e-12,1.17749999999993
3.060226287654455e-08,3.3451496433967165e-10,0.03710632885379656,0.03709467641844792,-2.038266570802928e-05,1.656397680352569e-12,1.17799999999993
4.055853824319611e-08,3.233743828268132e-11,0.0371022426519032,0.03709066421581088,-2.0398681552207917e-05,1.6568972790195844e-12,1.17849999999993
6.690271384113267e-08,7.712368244039425e-11,0.03709824822910352,0.0370866936124472,-1.9875632266519043e-05,1.6591454399868689e-12,1.17899999999993
1.2971084720203585e-08,3.751263882856293e-11,0.03709426754940656,0.037082731744036,-1.937355743006312e-05,1.6615879204766489e-12,1.17949999999993
9.855901365873887e-09,2.90508644917864e-10,0.03709024186476632,0.03707879150201392,-1.935684430068264e-05,1.6632810393883224e-12,1.17999999999993
2.7683419681623356e-08,1.720439762875614e-11,0.03708624842082856,0.03707486515020416,-1.936090715520768e-05,1.664280240110485e-12,1.18049999999993
1.3259444396618303e-08,7.122072376297695e-11,0.03708228909962552,0.0370709673788012,-1.9336842123379282e-05,1.6668337598433865e-12,1.18099999999993
5.50968560844578e-08,7.68700034181613e-11,0.03707832834208136,0.0370670974899256,-1.9310717292303038e-05,1.6703587196406373e-12,1.18149999999993
3.151345304153175e-08,3.7908877426051646e-11,0.03707444631708088,0.03706326136363776,-1.97620496086288e-05,1.672773439472604e-12,1.18199999999993
1.8849294000644612e-08,2.2892639867100328e-10,0.03707055013104976,0.03705942763274992,-1.9867634840825123e-05,1.6753547198633187e-12,1.18249999999993
2.7519753358073995e-08,3.2774963298898285e-11,0.03706669213464656,0.03705561059605288,-1.9803098450898563e-05,1.6775751997938869e-12,1.18299999999993
2.1429874000333804e-08,1.4972319911654708e-10,0.03706284243173232,0.03705182300576936,-1.9779615744508083e-05,1.6804617593291216e-12,1.18349999999993
4.0133126960606447e-08,5.009131234801067e-10,0.03705900078298928,0.03704811380070648,-1.9695294699583923e-05,1.6806837598883333e-12,1.18399999999993
3.8744891600606124e-08,3.05028557967546e-10,0.03705520849677512,0.03704436870800536,-1.937809876173496e-05,1.6835426400809176e-12,1.18449999999993
3.3634713361707647e-08,5.018498394626647e-10,0.03705147909047448,0.03704063024990224,-1.8979411978508717e-05,1.6857630403903888e-12,1.18499999999993
3.409668559994916e-08,3.249147964567989e-10,0.0370477638865336,0.03703691764673512,-1.925046505851752e-05,1.6874561593020624e-12,1.18549999999992
3.0316881116654315e-08,7.862639705980001e-11,0.0370440508622884,0.0370332468203688,-1.961168167244304e-05,1.6886496795467205e-12,1.18599999999992
6.423296280283486e-08,2.024872006178846e-10,0.03704034478802336,0.03702958644377984,-2.007945523579928e-05,1.6891215192499885e-12,1.18649999999992
4.7160160880632684e-08,8.462384265550682e-11,0.03703671277658008,0.03702595589474016,-1.9500940022009837e-05,1.6911754403158745e-12,1.18699999999992
1.9256127914424326e-08,1.104322397416091e-10,0.03703305157077656,0.03702233375407064,-1.91131755937764e-05,1.691203119658525e-12,1.18749999999992
5.7090029599582426e-08,3.8177695727004135e-10,0.037029368449096,0.03701871406870784,-1.91271146649792e-05,1.6930905597867599e-12,1.18799999999992
3.731165695852745e-08,1.1427376406247802e-10,0.03702577325198888,0.0370151806450624,-1.959223320219208e-05,1.6934235995890931e-12,1.18849999999992
3.206218039675246e-08,7.05042413340351e-11,0.03702215171766352,0.03701161990488624,-1.971149320081872e-05,1.694839120392963e-12,1.18899999999992
6.908693375717867e-08,8.455185579459013e-10,0.03701857550517752,0.03700807658596224,-1.9729885145230563e-05,1.6976147203061733e-12,1.18949999999992
1.86081032804708e-08,5.809679820556468e-11,0.03701505582843328,0.03700451948332416,-1.9221190694251437e-05,1.6965322393046366e-12,1.18999999999992
3.558687112353853e-08,3.9045440491936034e-11,0.03701147447743488,0.0370010038872272,-1.923556736077536e-05,1.700112720417514e-12,1.19049999999992
1.0359389055608625e-07,1.9931847838883243e-10,0.03700792012855168,0.03699750930572536,-1.927962287415168e-05,1.7030825602321227e-12,1.19099999999992
1.3677617365093209e-08,8.626951930601479e-11,0.0370044722083652,0.03699403023137112,-1.932768837034592e-05,1.7059968804251707e-12,1.19149999999992
3.4074856082588756e-08,5.784586420976012e-10,0.03700093887285016,0.03699060487242272,-1.930014734763352e-05,1.7092165593838356e-12,1.19199999999992
3.42889613577646e-08,5.3034798774831415e-11,0.03699744195722352,0.03698717093843944,-1.95612476456548e-05,1.7115479989364283e-12,1.19249999999992
3.114862575509525e-08,6.060589599621302e-10,0.03699396682464896,0.03698374499066232,-1.9459567411672238e-05,1.71279695918155e-12,1.19299999999992
5.001141263616393e-08,9.451418397921074e-10,0.03699053356083632,0.03698031673610256,-1.956721343881984e-05,1.7152949592928908e-12,1.19349999999992
3.119471103651961e-08,5.3855038484318385e-11,0.03698712142441264,0.03697688757820032,-1.9019364159599918e-05,1.7172656797004998e-12,1.19399999999992
8.037669559785021e-08,1.1258104171130157e-10,0.03698369328844144,0.03697351365128496,-1.9130627487067997e-05,1.7208460794982143e-12,1.19449999999992
6.042346672313625e-08,3.4834200107747293e-10,0.03698032739455464,0.03697015512688224,-1.8224839310964798e-05,1.7239547192137578e-12,1.19499999999992
4.253935168008205e-08,4.143176010606986e-10,0.03697696299961024,0.0369668183063212,-1.731737364413192e-05,1.7262307204599526e-12,1.19549999999992
2.7690457281293046e-08,4.699599737145732e-11,0.03697360628898336,0.03696349682835936,-1.7470810349167922e-05,1.7289507194364392e-12,1.19599999999992
6.009162863834794e-08,4.3825360007687664e-10,0.03697025257181904,0.03696019569766328,-1.7646459177150397e-05,1.7321148804676093e-12,1.19649999999992
4.707187448160788e-08,3.6563675698264575e-11,0.03696696212084216,0.0369569110899168,-1.8236155842010323e-05,1.7343908003986412e-12,1.19699999999992
9.654068239273172e-09,3.194503689352146e-11,0.03696365505505912,0.03695368013134376,-1.788646326675264e-05,1.7373329591765336e-12,1.19749999999992
5.2673872159847424e-08,6.340869634913204e-10,0.0369603209849416,0.03695046524181624,-1.7890265064989922e-05,1.7381933599977615e-12,1.19799999999992
5.513217807978643e-08,1.846175989861365e-11,0.0369570738709736,0.0369472058977336,-1.755664676425472e-05,1.7406080798297282e-12,1.19849999999992
6.975920320562157e-09,3.8494128024035845e-10,0.03695385015947056,0.036944002974128,-1.6925684469120798e-05,1.7413297603711183e-12,1.19899999999992
8.922453360177274e-08,5.442304246150442e-11,0.03695058803114336,0.0369407992645352,-1.687184975021584e-05,1.740746879730663e-12,1.19949999999992
3.314601815934681e-08,5.547095421887249e-11,0.03694743264637672,0.03693762510313912,-1.6939076995125683e-05,1.743189360220443e-12,1.19999999999992
3.726522535690835e-08,9.586402435757257e-10,0.03694421254831976,0.03693446968802224,-1.6882639867737522e-05,1.7428285597602964e-12,1.20049999999992
1.996806120452277e-08,4.685380000646333e-10,0.0369410262283428,0.03693131200321688,-1.6467071867614802e-05,1.741385200371582e-12,1.20099999999992
5.646485128074641e-08,1.6977766414960627e-11,0.03693781734204632,0.03692815522607296,-1.6475247895108718e-05,1.743439119743402e-12,1.20149999999992
1.964670488102671e-08,6.850771963606839e-10,0.03693468428373336,0.03692504571214528,-1.7319667804576877e-05,1.7440497593476049e-12,1.20199999999992
4.9029009685508385e-08,4.0092807546132647e-10,0.03693152134163136,0.03692193856434232,-1.7323505533350482e-05,1.745409760529914e-12,1.20249999999992
3.272588082470218e-09,1.2011874411799184e-09,0.03692838769601256,0.03691883859131096,-1.6997562566844637e-05,1.7530148001070577e-12,1.20299999999992
2.9402450404947267e-08,3.5323911851126155e-10,0.03692523923685136,0.03691573615368408,-1.697106153991616e-05,1.7551519997582518e-12,1.20349999999992
6.778413935704108e-08,2.809627530631076e-13,0.03692213881064416,0.0369126695039236,-1.6675589204206562e-05,1.7595095997189171e-12,1.20399999999992
7.26908144788041e-08,1.6208344388868312e-10,0.0369191156117532,0.0369096386718096,-1.6556445040976797e-05,1.7586214399339418e-12,1.20449999999992
6.371580511810304e-08,6.055784762537542e-10,0.03691611194712168,0.03690663803314104,-1.788074225703112e-05,1.7613692791893388e-12,1.20499999999992
1.0863625679591316e-08,1.994031190166723e-10,0.036913091908814,0.0369036512520252,-1.8645760183926958e-05,1.7644778392837852e-12,1.20549999999992
2.1440516161097545e-08,8.581281518704742e-12,0.03691002950573224,0.03690066818619912,-1.864408196344768e-05,1.7680583203966626e-12,1.20599999999992
4.018384679865816e-08,3.873640297413772e-11,0.03690702455754416,0.03689770865637456,-1.8245935221982802e-05,1.7726935201591975e-12,1.20649999999992
4.6942813761163826e-08,9.592911881517452e-11,0.0369040260271936,0.0368947918336176,-1.8730666806576323e-05,1.7764683191005045e-12,1.20699999999992
1.5522434483605796e-08,3.429554348843844e-10,0.03690105475707456,0.03689185879545104,-1.821453830891344e-05,1.7800487205922848e-12,1.20749999999992
1.7857015595368342e-08,7.543567853707245e-11,0.03689809371604248,0.03688892726964376,-1.8256012110722963e-05,1.7815752789452103e-12,1.20799999999992
5.35593900827247e-08,3.26801571914892e-11,0.0368951260771368,0.0368860114652588,-1.8200701374315277e-05,1.7837957605698444e-12,1.20849999999992
1.276900463836883e-08,3.9205128032904213e-10,0.03689220518000008,0.03688311002043832,-1.8608145222864403e-05,1.784628399039193e-12,1.20899999999992
2.428448975938524e-08,7.136655849615536e-11,0.0368892471824132,0.03688022489530952,-1.8710063484333603e-05,1.7863770392664933e-12,1.20949999999992
4.616756679731715e-08,5.28404819899464e-11,0.03688631204994712,0.03687736406042672,-1.87153006496184e-05,1.7895688796403138e-12,1.20999999999992
1.5027633040731736e-08,3.318279678810043e-11,0.03688342222284016,0.0368745103977172,-1.817772425327616e-05,1.7892913594595413e-12,1.21049999999992
2.3628061597558148e-08,1.0440303205294654e-09,0.03688052036083336,0.03687166884059456,-1.822451702510008e-05,1.7908179195065327e-12,1.21099999999992
4.821789360148765e-08,2.8792322692705596e-11,0.03687764331234096,0.0368688198023836,-1.833706206566488e-05,1.79092896044372e-12,1.21149999999992
1.2967167117849954e-08,1.1074590411386254e-09,0.03687481167551456,0.03686602590172208,-1.8847069502475197e-05,1.7922056796525893e-12,1.21199999999992
7.661404344272427e-08,5.615651207935279e-10,0.03687196108583192,0.03686320682337192,-1.879901792001216e-05,1.7916227990121339e-12,1.21249999999992
2.216263415844022e-08,1.7016880959896952e-11,0.03686921561270152,0.03686038502975592,-1.7888843503538083e-05,1.790290560181704e-12,1.21299999999992
1.0636180504397519e-07,4.717152363165056e-11,0.0368664119495572,0.03685760264239416,-1.790653523514552e-05,1.7878203190341106e-12,1.21349999999992
5.933008192376965e-08,3.0544559936895865e-11,0.03686370257400272,0.03685484677718832,-1.825066732249984e-05,1.7892080791801672e-12,1.21399999999992
8.558761678545412e-09,2.703087198518972e-10,0.03686093344788552,0.03685210018461872,-1.808452566812128e-05,1.7891803202164198e-12,1.21449999999992
3.151241447646447e-08,9.337512013596339e-11,0.03685810160408872,0.03684934759834616,-1.8098889170175682e-05,1.7910122390290282e-12,1.21499999999992
2.0522471839978795e-08,1.775757596522709e-10,0.03685531585072216,0.03684661035466264,-1.7937857315907923e-05,1.792427759832898e-12,1.21549999999992
3.214776872484393e-08,3.9578479382740284e-11,0.0368525253068912,0.03684388885183232,-1.7949695775953522e-05,1.7918448791924427e-12,1.21599999999992
4.425103591887414e-08,3.8685928072101916e-10,0.03684976843957128,0.03684119410916328,-1.76343849329348e-05,1.797534799298701e-12,1.21649999999992
3.790479600335184e-08,2.7924558498870766e-11,0.03684703694667504,0.0368384988261824,-1.758511666743968e-05,1.7988670398231968e-12,1.21699999999992
4.4271359980752045e-09,2.1841840835978843e-11,0.03684432187565864,0.03683585551986312,-1.79987538726496e-05,1.8020867204759277e-12,1.21749999999992
5.038250960182067e-08,1.2712879360332607e-11,0.03684159164277936,0.03683323186655088,-1.79643316273732e-05,1.8053896000928696e-12,1.21799999999992
1.0144066642236993e-08,6.969283206093024e-10,0.03683892571706912,0.03683061645749576,-1.854480548027464e-05,1.8094419192149491e-12,1.21849999999992
5.0463341561002295e-09,3.5091124450659095e-11,0.03683623527136464,0.03682797270446792,-1.862666044102856e-05,1.8115513599023959e-12,1.21899999999992
1.4344948721933815e-08,1.7693271847640801e-10,0.0368335756978308,0.03682534456427912,-1.8666087092555438e-05,1.8136607192746797e-12,1.21949999999992
6.449341311692836e-08,4.570527983860373e-11,0.03683093354301832,0.03682278805375864,-1.855443692608216e-05,1.8138827994549885e-12,1.21999999999992
1.053619119728566e-08,7.041511818073332e-11,0.0368283563721764,0.03682022260761008,-1.8369833725828243e-05,1.8174355199100526e-12,1.22049999999992
4.2156016080707737e-08,4.996791869160688e-11,0.03682570731006088,0.03681765850546056,-1.8374127577435843e-05,1.819267359101564e-12,1.22099999999992
2.274573855653994e-08,4.9487358655397884e-11,0.03682317473271712,0.0368150903889492,-1.887901438868368e-05,1.822598078997416e-12,1.22149999999992
2.0084626559113694e-08,1.3092569597916714e-09,0.03682059912108456,0.03681252430968792,-1.886989749388904e-05,1.825262560046408e-12,1.22199999999992
5.391910343904849e-08,6.62189608702235e-11,0.0368180219431064,0.03680995160877656,-1.895022969156072e-05,1.827705040536188e-12,1.22249999999992
1.7789161435577405e-08,3.2185647896865177e-10,0.03681547684064544,0.03680740785301264,-1.969476227467416e-05,1.8305639190347063e-12,1.22299999999992
3.449591680360076e-08,1.8504999615975848e-10,0.0368128801062124,0.03680486328464592,-1.9684360051896558e-05,1.833061919146047e-12,1.22349999999992
3.163911248271756e-08,5.295623661805138e-11,0.03681035555752408,0.03680234490806208,-2.008878792461544e-05,1.8367256805382984e-12,1.22399999999992
5.8163954562429065e-08,3.8092397292022184e-11,0.03680782108074776,0.036799830995642,-1.992254090218928e-05,1.839057120090891e-12,1.22449999999992
3.264837631494766e-08,7.054527795258281e-11,0.03680531739113992,0.0367973336115676,-2.0390427541816078e-05,1.842276719428459e-12,1.22499999999992
2.3414294558765647e-08,4.4346239874704096e-10,0.03680281016662376,0.03679485076422992,-2.0698262377022002e-05,1.847078479749742e-12,1.22549999999992
9.768917279273648e-09,3.041720347818355e-11,0.03680027560840464,0.03679236921857376,-2.059831665326928e-05,1.8493266390229605e-12,1.22599999999992
2.328200400525393e-08,7.096579227039435e-10,0.0367977455722648,0.03678990096510768,-2.0521153523716643e-05,1.8522410405311714e-12,1.22649999999992
4.808585767762663e-08,2.7972135718812297e-10,0.03679524427742664,0.03678742116366736,-2.057890917281328e-05,1.8546002390475115e-12,1.22699999999992
4.60164043952771e-08,7.428856002578144e-10,0.03679278130082064,0.03678495638803368,-2.0987024392321117e-05,1.859457439369258e-12,1.22749999999992
4.878118416151711e-08,8.205559842711097e-11,0.03679034104713936,0.03678249680351112,-2.04770896396196e-05,1.862510559463241e-12,1.22799999999992
1.48913414377283e-08,4.612258353020593e-10,0.03678791170926552,0.03678007984936488,-2.1105544322469038e-05,1.863787359987273e-12,1.22849999999992
6.013685575900762e-08,4.812753598426589e-10,0.03678543405526744,0.03677766269689824,-2.107640054646544e-05,1.8651751201333297e-12,1.22899999999992
3.311841031972129e-08,6.536629570952357e-10,0.03678302646507624,0.03677524376195128,-2.103397695463152e-05,1.8662853600986138e-12,1.22949999999992
5.619183847394016e-08,3.932814421347963e-10,0.03678060935052056,0.03677282839989288,-2.0778428425654718e-05,1.867395520442801e-12,1.22999999999992
5.5529673199938845e-08,9.247431986825205e-11,0.03677821204134376,0.03677043346382488,-2.041264823218712e-05,1.8672845591267105e-12,1.23049999999992
2.50861790368484e-08,2.5445041906824173e-11,0.0367758365405064,0.0367680591090232,-1.9848698175894563e-05,1.8695049594361817e-12,1.23099999999992
5.561869551723442e-08,6.619328002388514e-11,0.03677341961773848,0.03676570483412088,-1.982404805544968e-05,1.871114799762547e-12,1.23149999999992
2.4818385201130777e-08,8.669880091627391e-11,0.0367710479948656,0.03676336134329104,-2.0031037818557122e-05,1.874667520217611e-12,1.23199999999992
1.5418146565027158e-08,1.1133517718864283e-11,0.03676865254155472,0.0367610206057956,-2.01154918933184e-05,1.8742789590996513e-12,1.23249999999992
2.3808027126148712e-08,5.879879916292907e-11,0.03676625616893216,0.03675869745171216,-2.0086214072511762e-05,1.874723039839172e-12,1.23299999999992
3.1980721598712236e-08,6.238064231833818e-11,0.03676388746456904,0.03675639441838784,-2.00099609080624e-05,1.875611199624147e-12,1.23349999999992
1.0050850880738427e-08,3.0799918171453555e-11,0.03676153704091568,0.03675410607280264,-2.00072293175808e-05,1.878025919456114e-12,1.23399999999992
1.8895085683590107e-08,3.284128524683183e-11,0.03675917686624064,0.03675184501021368,-2.0005971097885762e-05,1.8803019190082428e-12,1.23449999999992
2.7573367041011654e-08,2.151348821310961e-10,0.03675685281004832,0.03674957679512384,-1.9944879917687843e-05,1.8811623198294707e-12,1.23499999999992
1.8417193124731224e-08,7.02335967162071e-11,0.03675457875846456,0.03674729514641808,-2.009113069167912e-05,1.8809124789913485e-12,1.23549999999992
7.112504162021249e-09,7.146112174227781e-11,0.03675228276218584,0.03674501985828088,-2.011700393439408e-05,1.8806904801262027e-12,1.23599999999992
3.1391701280081286e-08,3.443207524655989e-11,0.03674997982158984,0.03674276154096288,-2.0063605930431123e-05,1.8790251201782765e-12,1.23649999999992
2.305208767622302e-08,8.390482753029005e-12,0.03674771810941768,0.03674053532812984,-1.968247653258384e-05,1.8776095993744066e-12,1.23699999999992
3.538073119896401e-08,1.122331519387565e-09,0.03674544300682448,0.03673830746256104,-1.964079862312688e-05,1.8766381593100573e-12,1.23749999999992
5.656531951864219e-08,1.5853755808148406e-11,0.03674319538509392,0.03673605306787848,-1.969171003138272e-05,1.874334480415278e-12,1.23799999999992
5.2711411208106185e-09,6.327623841562158e-11,0.03674098522354864,0.03673385781029552,-2.0610499340350638e-05,1.8727246400889125e-12,1.23849999999992
1.9870985919212547e-08,1.6137584324393828e-10,0.0367387226147116,0.03673169040123336,-2.0651656394643042e-05,1.8711425604203604e-12,1.23899999999992
2.2083920324378337e-08,6.280184011719925e-11,0.03673648415532928,0.0367294969580704,-2.05783114298748e-05,1.867645359586857e-12,1.23949999999992
1.3726835119964864e-08,4.4977521707068036e-11,0.03673428030811968,0.03672730319519848,-2.0595567015446323e-05,1.8660910405761183e-12,1.23999999999992
3.259959695939285e-08,3.1855167809125007e-10,0.03673209715258536,0.03672512618289968,-2.0487143232050402e-05,1.8641203997896063e-12,1.24049999999992
2.9116608721291293e-08,2.1158511748220477e-10,0.03672992542719344,0.03672294066141696,-2.09939165425328e-05,1.861983200138412e-12,1.24099999999992
3.973713048194272e-08,7.508008104117891e-11,0.0367277356476884,0.03672078552866712,-2.0924266233873358e-05,1.8599015201087787e-12,1.24149999999992
3.4310396634928964e-08,3.235087892017319e-11,0.03672557744121528,0.03671864579122776,-2.0448757194923683e-05,1.8583194404402266e-12,1.24199999999992
2.0561402004626306e-08,7.309872152028163e-11,0.03672341044821448,0.0367165055202024,-1.9969234879734882e-05,1.8569039196363567e-12,1.24249999999992
2.7875325200876766e-08,3.4160631962043553e-10,0.0367212471866704,0.03671438053326688,-1.9946782934681763e-05,1.854183918965804e-12,1.24299999999992
2.6175407286110897e-08,3.4548953975477303e-11,0.03671909227928272,0.0367122917837964,-2.008392676242048e-05,1.8541283993442435e-12,1.24349999999992
3.2566227915753476e-08,2.4726956593390526e-11,0.03671695052727368,0.03671020819691464,-2.0139891963393918e-05,1.8520189603508626e-12,1.24399999999992
5.869080128145798e-08,4.280368420817027e-11,0.03671484426313656,0.03670812327212064,-2.008331100045128e-05,1.8506034395469927e-12,1.24449999999992
1.1485803037836195e-08,2.137716809125223e-10,0.03671281218624616,0.03670603930929448,-1.9549118664751838e-05,1.8482442393365868e-12,1.24499999999992
7.917536959389793e-09,3.944744808581646e-10,0.03671069102994848,0.0367039769929816,-1.9566763319100563e-05,1.8446082402962145e-12,1.24549999999992
1.3221290479092929e-08,1.1564407209618821e-09,0.036708568279168,0.03670188697166272,-1.9579073214980963e-05,1.8441364005929465e-12,1.24599999999992
9.336827711675655e-08,1.2775440427770235e-11,0.03670646135282352,0.03669976655480016,-1.9558377596234484e-05,1.8415551202022318e-12,1.24649999999992
3.252863688130159e-08,2.627200540450403e-11,0.03670450532541328,0.03669769127966192,-2.1385777698889763e-05,1.8400285601552404e-12,1.24699999999992
9.705744798138571e-09,1.155591601575967e-09,0.03670244581576088,0.0366956417856276,-2.1881764587338798e-05,1.8359484803753476e-12,1.24749999999992
4.614811754954928e-09,3.302839945984459e-11,0.03670033221173624,0.03669355425525872,-2.1886584706087442e-05,1.834310879391169e-12,1.24799999999992
3.720270871920839e-08,1.9754311381126044e-10,0.03669821778519408,0.03669151248623256,-2.1850462047944958e-05,1.83134103957656e-12,1.24849999999992
5.895279648476803e-08,6.728844009762369e-10,0.03669617140342896,0.03668946995000008,-2.2452235319297517e-05,1.8288430394652194e-12,1.24899999999992
3.122814407757746e-08,1.416020078970348e-13,0.03669416208894456,0.036687427748794,-2.1558016493061358e-05,1.8280659206174315e-12,1.24949999999992
4.066697007615305e-08,5.89824786234594e-11,0.03669212065945384,0.03668541113276496,-2.2176437675768958e-05,1.825040559487196e-12,1.24999999999992
4.777342722805944e-09,5.402039232604849e-10,0.03669007821051,0.03668339535089312,-2.2266190382924235e-05,1.8234029601970833e-12,1.25049999999992
6.4971510393974086e-09,4.531489627979113e-10,0.03668801032500656,0.0366813676438216,-2.2228453811001355e-05,1.8215433603477587e-12,1.25099999999992
2.9784290478396258e-08,3.3313719838279354e-10,0.03668594673471976,0.03667934614616064,-2.2181309356716476e-05,1.8186567991184581e-12,1.25149999999992
2.4356827998950337e-08,3.833821593524078e-10,0.03668392879488768,0.03667733928291664,-2.211986315711584e-05,1.8161587990071174e-12,1.25199999999992
5.599155175617376e-08,1.254857606713955e-10,0.0366819219402624,0.03667533716730808,-2.17693576639584e-05,1.8149097591408985e-12,1.25249999999992
5.004918311735107e-08,1.3378000096597731e-11,0.03667997027713264,0.03667336928414504,-2.170439696613752e-05,1.8123284804442497e-12,1.25299999999992
5.152812503766979e-08,1.858008816246759e-10,0.03667801452233152,0.03667145070375096,-2.1739740789810797e-05,1.8107463990816317e-12,1.25349999999992
2.935832423694995e-08,3.7006959996421784e-11,0.03667605342420352,0.03666950575391984,-2.2329028692674317e-05,1.8071936803206335e-12,1.25399999999992
4.77797400255664e-09,2.161040096870792e-11,0.0366740803913784,0.0366675583940544,-2.2712827775022798e-05,1.8053896000928696e-12,1.25449999999992
5.14333288459401e-09,1.1075036721042153e-11,0.03667211312809872,0.03666562606380096,-2.267478451908848e-05,1.8010320001322043e-12,1.25499999999992
3.565268327787585e-08,5.837431926725145e-11,0.03667012755299504,0.0366637038860256,-2.2714853050359117e-05,1.7984229590836762e-12,1.25549999999992
1.0560970806205994e-08,2.713176211477375e-11,0.0366681848339712,0.03666177350461064,-2.2206316033307038e-05,1.7947591993854907e-12,1.25599999999992
6.584038869661413e-13,2.4027815848093326e-10,0.036666222022406,0.03665986152364216,-2.2289905038718877e-05,1.7921223993732152e-12,1.25649999999992
6.096009391720614e-08,5.068712116695906e-11,0.03666425419274072,0.03665794889906832,-2.22899050411336e-05,1.7885142406117533e-12,1.25699999999992
1.6849502723625953e-08,4.7916476342280134e-11,0.03666238559625544,0.03665604787815624,-2.1888358262305996e-05,1.783601439353283e-12,1.25749999999992
9.72625079781464e-09,5.745864201101014e-11,0.03666045533014864,0.03665415745567208,-2.19143492527492e-05,1.781547519981463e-12,1.25799999999992
1.5096781838530582e-08,7.3861597393865e-11,0.03665851619920232,0.03665226282593112,-2.19920291617544e-05,1.777384239543293e-12,1.25849999999992
1.1784976321205232e-08,6.736278201913137e-14,0.03665660414513496,0.03665037156042392,-2.211158172679656e-05,1.773359679384961e-12,1.25899999999992
3.0305205921121736e-08,2.4962711758780287e-10,0.03665468852621696,0.0366484970084692,-2.2203288155664e-05,1.7704176002281656e-12,1.25949999999992
3.776301567975926e-08,3.911911766740772e-11,0.03665279480664272,0.0366466234506604,-2.2212570806700717e-05,1.7674199997557436e-12,1.25999999999992
1.0616066484225861e-08,5.5658158637506006e-11,0.03665091057344152,0.03664475625486576,-2.236303653996256e-05,1.765643600564696e-12,1.26049999999992
4.826760512111061e-08,2.708631929859706e-11,0.0366490041952484,0.03664293257816192,-2.236899982205288e-05,1.7624794395335259e-12,1.26099999999992
4.688977678357631e-09,6.782632094859409e-11,0.03664717362116192,0.0366411147598788,-2.3054198734495196e-05,1.7592043205743972e-12,1.26149999999992
2.993819816360377e-08,2.6671967412461584e-10,0.03664528331616896,0.03663931306321504,-2.3017256705809116e-05,1.756900639985552e-12,1.26199999999992
2.6322783362731084e-08,9.500038394838484e-10,0.03664345749923296,0.03663750148062048,-2.306427942300136e-05,1.753347919530488e-12,1.26249999999992
3.49013224015815e-08,4.5464798592576017e-11,0.03664165110928424,0.0366356545423952,-2.263579603262136e-05,1.750988639698985e-12,1.26299999999992
3.956819784323162e-08,2.8869728135871853e-10,0.03663985900809152,0.03663382136495744,-2.2642789082066396e-05,1.7471028794415876e-12,1.26349999999992
8.156844767681637e-08,4.015367205401077e-10,0.03663807402432776,0.03663199435743032,-2.313509533230464e-05,1.746186958998799e-12,1.26399999999992
1.592039376024923e-08,1.2415443673141624e-11,0.03663631839916384,0.0366301697684784,-2.2041953268658476e-05,1.744216319906353e-12,1.26449999999992
3.3952240158230396e-08,8.970919840312064e-11,0.0366344740963312,0.0366283680539776,-2.20862896257996e-05,1.7421068792189062e-12,1.26499999999992
3.1735866240500954e-08,1.2890480349803113e-11,0.03663265329489944,0.0366265698050464,-2.168500606961016e-05,1.739581120143818e-12,1.26549999999992
1.0054350005339607e-08,4.376804821348834e-10,0.03663082920792136,0.03662478279733656,-2.1390589925951042e-05,1.7375549597357454e-12,1.26599999999992
2.2026263840624338e-08,2.982736280188192e-11,0.03662898956554584,0.03662297696771928,-2.13925857762416e-05,1.7352235201831528e-12,1.26649999999992
2.699047391835352e-08,2.395336012872562e-11,0.03662717895752736,0.03662119995605952,-2.139498284164888e-05,1.7347516804798848e-12,1.26699999999992
3.822941344044928e-08,3.471204781946291e-10,0.03662537452459712,0.03661943717390464,-2.134810504583712e-05,1.7343630397408279e-12,1.26749999999992
2.1109024084253747e-08,3.9573844201612474e-11,0.03662359203340776,0.0366176872859056,-2.1830790023907438e-05,1.7319760805666745e-12,1.26799999999992
1.0424144637755095e-08,6.152032355766224e-11,0.03662180257054408,0.0366159345493864,-2.1915292205492797e-05,1.7326144791346247e-12,1.26849999999992
1.3435994795918393e-08,1.858936060639138e-10,0.03662000288291544,0.03661418967042664,-2.200022663068024e-05,1.7311989600248207e-12,1.26899999999992
2.143089416345445e-08,2.912919905284639e-11,0.03661823987203808,0.03661245522138152,-2.1893825990576076e-05,1.7308381595646741e-12,1.26949999999992
3.004523672217596e-08,3.3470164140236847e-11,0.03661648091028104,0.03661072200731232,-2.225053994225856e-05,1.7299499201586018e-12,1.26999999999992
3.756023071732617e-08,2.1645200215525406e-10,0.03661472584994136,0.03660899777185872,-2.2333177241206796e-05,1.7312822403041947e-12,1.27049999999992
9.932556645220192e-09,2.462394385616129e-10,0.03661302532146424,0.03660726576455768,-2.2696328192711276e-05,1.7305050401412439e-12,1.27099999999992
1.0502513518584333e-08,2.706683210895733e-10,0.03661127363172256,0.03660556709659792,-2.2701483258252397e-05,1.7295058394190812e-12,1.27149999999992
2.3721404160403914e-08,6.715279721181133e-11,0.03660952495603264,0.03660384369907408,-2.2785088718834796e-05,1.7291450389589347e-12,1.27199999999992
6.483341048052482e-08,1.0917204640303879e-11,0.0366077944207696,0.03660217777537928,-2.2839883243308078e-05,1.7265637602622858e-12,1.27249999999992
5.034608632076276e-08,2.0370483078124835e-11,0.03660619516780528,0.03660050167766944,-2.28650358391476e-05,1.7265915192260332e-12,1.27299999999992
3.3326490157803423e-08,4.8588161272178354e-11,0.03660453666139368,0.03659881652577728,-2.329976275239304e-05,1.7249816805937337e-12,1.27349999999992
1.886741208406706e-08,1.4306882067938176e-11,0.03660285629728128,0.03659713633588528,-2.3294158421726798e-05,1.7236771990329853e-12,1.27399999999992
3.5472721635065874e-09,7.546104019429123e-11,0.03660114370412592,0.03659545507232816,-2.3288631490980396e-05,1.720041199992613e-12,1.27449999999992
1.0957190162141917e-08,2.5746078879951284e-11,0.0365994110045604,0.0365937707517692,-2.3317460865423678e-05,1.7190419992704504e-12,1.27499999999992
1.700029006457271e-13,7.176079175330585e-12,0.0365976930052096,0.0365921001950008,-2.340441868853248e-05,1.7174876802597116e-12,1.27549999999992
2.3988046958522968e-08,4.0310796367570845e-11,0.0365959724405272,0.03659043540992376,-2.3404418690697436e-05,1.7159333595549069e-12,1.27599999999991
1.7916785839677818e-08,2.1151684570508422e-11,0.0365942888972452,0.03658877386745264,-2.351819952875432e-05,1.71279695918155e-12,1.27649999999991
8.924373282037656e-09,3.94247280655069e-10,0.03659260277178776,0.03658712673066744,-2.3577227595355676e-05,1.7095218402224215e-12,1.27699999999991
1.5080361834285405e-08,5.095023708490132e-11,0.03659091716116952,0.0365854689724096,-2.357020544799208e-05,1.7078009589588687e-12,1.27749999999991
1.01380083980529e-08,3.504835310863541e-13,0.03658924565461776,0.0365838182855944,-2.3615841154844396e-05,1.7060246393889181e-12,1.27799999999991
4.5349078159340195e-08,4.9056474160646957e-11,0.03658757842702296,0.0365821846327244,-2.3695140090540076e-05,1.703887439737724e-12,1.27849999999991
1.987821408172552e-08,3.082688271316414e-11,0.0365859646814152,0.03658054874783504,-2.3199551356600396e-05,1.7015560001851313e-12,1.27899999999991
8.731823604446465e-09,2.0215995544248244e-11,0.03658431208024768,0.0365789247046252,-2.3121834195810157e-05,1.6986416799920833e-12,1.27949999999991
1.0208261916333505e-08,2.4012503790915574e-10,0.03658265070681904,0.03657735009387408,-2.3112878154040877e-05,1.6981698402888153e-12,1.27999999999991
2.033470600237841e-08,1.367278373853864e-10,0.03658100861989152,0.03657573294533928,-2.31165485952696e-05,1.6979477601085065e-12,1.28049999999991
6.85122335947197e-09,3.4523280068032847e-11,0.03657937609784336,0.03657411520964656,-2.3120881268878397e-05,1.6968097594854091e-12,1.28099999999991
3.764363832453599e-08,5.613032261209128e-11,0.0365777538128788,0.03657252159652304,-2.3068387341645517e-05,1.6942562397525077e-12,1.28149999999991
4.58921427179404e-08,4.15682419041552e-11,0.03657619780307744,0.03657094023165952,-2.347766934965256e-05,1.6930627991289466e-12,1.28199999999991
1.3902988725555954e-08,2.9508687854340465e-10,0.03657462693152064,0.03656934694321744,-2.3598298070636878e-05,1.6919803198214758e-12,1.28249999999991
1.5075128714792108e-08,1.4658316227489365e-11,0.03657302338155592,0.03656774928489288,-2.3709207007671197e-05,1.6891770405656151e-12,1.28299999999991
2.231887095971441e-08,2.270406085358445e-13,0.03657141451564808,0.03656615922699528,-2.3750403747607282e-05,1.6875672002392497e-12,1.28349999999991
1.4710862000777425e-08,3.983807728147326e-11,0.03656982653951496,0.0365645831533752,-2.3767822413561356e-05,1.6857907993541362e-12,1.28399999999991
2.8751197762855174e-08,5.2485044088612653e-11,0.03656822349766592,0.03656301066947024,-2.37369056421684e-05,1.6857907993541362e-12,1.28449999999991
1.8111900867978648e-13,2.5774456180460703e-10,0.0365666515921184,0.03656143223647192,-2.3344290253967758e-05,1.6843752802443322e-12,1.28499999999991
2.2717533278149293e-08,1.3614560867569736e-11,0.0365650435686692,0.03655985295298896,-2.334429025604944e-05,1.6834315991437303e-12,1.28549999999991
1.1524463758294523e-08,3.695727751606981e-11,0.0365634710494764,0.03655828667130128,-2.3444173473885038e-05,1.6833760795221695e-12,1.28599999999991
1.2912693678202025e-08,2.1666397842512453e-11,0.03656188149524944,0.03655672836396296,-2.343809549140664e-05,1.6833205599006088e-12,1.28649999999991
3.760494519944313e-08,6.15762239808415e-10,0.03656029930304696,0.03655517900266048,-2.3466589354092637e-05,1.6822658395568854e-12,1.28699999999991
1.191045623932796e-08,1.7515351669050716e-10,0.03655875516640448,0.03655361962090808,-2.373930254059808e-05,1.6811833602494147e-12,1.28749999999991
8.237755914908274e-09,4.964231803405994e-11,0.03655718715135704,0.0365520663922764,-2.364951327821176e-05,1.682709920296406e-12,1.28799999999991
5.877089656602941e-08,7.45575823302147e-12,0.0365556157549352,0.03655052408390072,-2.3584271295895122e-05,1.683015279062023e-12,1.28849999999991
3.832465320097178e-08,2.27608001890367e-11,0.03655412591972536,0.03654900028844256,-2.2975653429651678e-05,1.683015279062023e-12,1.28899999999991
1.742767848089688e-08,1.1375442254824009e-11,0.03655260847053288,0.03654747859033424,-2.3313102546218077e-05,1.6823491198362595e-12,1.28949999999991
4.13842571322931e-13,5.919031931256313e-11,0.0365510597113064,0.03654595744914176,-2.3340787181136e-05,1.681682960610496e-12,1.28999999999991
1.5164020233937592e-08,3.9110638339057147e-11,0.03654949624619976,0.03654443940823936,-2.3340787180858397e-05,1.681516479672845e-12,1.29049999999991
1.2955310962903255e-08,4.536080538963816e-11,0.03654796085955952,0.0365429203496896,-2.3384929351499442e-05,1.6819327997545522e-12,1.29099999999991
9.565120799581717e-09,2.430699252986557e-10,0.03654642334471184,0.0365414049909536,-2.3402726718857038e-05,1.681988319376113e-12,1.29149999999991
2.5416640077324804e-08,7.137368474019468e-11,0.03654488716491184,0.03653989279300624,-2.332704305607568e-05,1.6823768804940728e-12,1.29199999999991
1.7374988163509908e-08,7.89751597451982e-12,0.03654337270537024,0.036538382942958,-2.328760409875352e-05,1.6817662391958041e-12,1.29249999999991
3.1042785120227734e-08,1.0274316120106874e-11,0.03654184931291616,0.03653689078961088,-2.3423102593844318e-05,1.6822103199353247e-12,1.29299999999991
3.114973368134599e-08,4.2325623561545456e-10,0.03654035958730856,0.03653540379639736,-2.3920168565782638e-05,1.6810723989333243e-12,1.29349999999991
1.0568630484653063e-08,4.031048411734517e-11,0.03653886144055456,0.03653389115594488,-2.3755258661411597e-05,1.6803507200860001e-12,1.29399999999991
5.083290240126548e-09,4.0875677842500124e-11,0.0365373516553052,0.03653240492675144,-2.3673566917153516e-05,1.6792127194629027e-12,1.29449999999991
8.33345711881428e-09,5.1202000972416783e-11,0.03653583929524592,0.03653094584386384,-2.371341752244144e-05,1.678213520434806e-12,1.29499999999991
5.39761278381401e-08,1.2177203689844873e-11,0.03653433453312768,0.03652947878288904,-2.364694352924256e-05,1.6779360002540334e-12,1.29549999999991
2.043923447853091e-08,8.842482301929522e-12,0.03653288720706912,0.03652801639892624,-2.3066813280736158e-05,1.6785466398582362e-12,1.29599999999991
2.561579551946247e-08,3.583904006898564e-11,0.03653142684217208,0.03652657501820656,-2.3228230029980878e-05,1.6775474391360736e-12,1.29649999999991
2.7959579096403786e-13,3.646592056094633e-11,0.03652995486506808,0.03652512631066176,-2.3115899251468636e-05,1.6773808802713914e-12,1.29699999999991
2.2927493237290264e-13,1.4748224169691682e-10,0.0365284621980484,0.0365236703399636,-2.311589925166296e-05,1.6763816795492287e-12,1.29749999999991
1.523841224038147e-08,4.394579145028388e-10,0.036526975802638,0.03652223838441208,-2.311589925094128e-05,1.6745775993214649e-12,1.29799999999991
1.8613442474835207e-08,2.5697922956258168e-11,0.03652553333269704,0.03652078326781568,-2.3157943991491518e-05,1.6731897595543112e-12,1.29849999999991
2.860141855992593e-08,4.150711718775568e-11,0.03652408044336464,0.03651933382376768,-2.317377389726664e-05,1.6719407993091894e-12,1.29899999999991
3.7576329520172536e-08,2.1399999827753646e-11,0.03652267337429864,0.03651789422857768,-2.356735290850968e-05,1.6705530391631328e-12,1.29949999999991
8.476077596741849e-09,7.357883191616565e-10,0.03652126965855864,0.03651645833160848,-2.420604142511176e-05,1.6678329605655491e-12,1.29999999999991
2.0081533200211332e-08,1.0245845838419143e-11,0.0365198114793844,0.03651499938146512,-2.427439426974608e-05,1.6659456000584112e-12,1.30049999999991
1.223267904332248e-08,4.377287421419851e-11,0.03651836721074456,0.03651359170360072,-2.411852461814368e-05,1.663253280424575e-12,1.30099999999991
5.060176296034502e-08,6.372316008196321e-10,0.03651691935177832,0.03651217297280152,-2.42132517816736e-05,1.6607830392769817e-12,1.30149999999991
1.7314421604797126e-08,3.2883647888004575e-10,0.03651551345409928,0.03651076429868032,-2.3567504763593756e-05,1.6611438397371283e-12,1.30199999999991
2.071690088228939e-08,2.856320041599858e-11,0.03651409581155192,0.03650933869375416,-2.3519894586653917e-05,1.6599503991135672e-12,1.30249999999991
4.877832554539552e-09,2.5219042132373914e-11,0.03651267019023648,0.03650793194354968,-2.3446294269452e-05,1.6592564792299903e-12,1.30299999999991
6.881344167403158e-08,7.011523306399425e-12,0.03651125604404432,0.03650652907605216,-2.34077168259068e-05,1.6577854404986256e-12,1.30349999999991
2.3122998078772827e-08,4.500702449616867e-10,0.036509911515634,0.03650513172523864,-2.3565121775231516e-05,1.6560091192346091e-12,1.30399999999991
1.0560574401075051e-08,3.607399795546584e-11,0.03650850216927208,0.03650372232243592,-2.3474664854472155e-05,1.6557592800905529e-12,1.30449999999991
5.125552759999152e-13,3.636504847248645e-10,0.03650706991564504,0.03650231605030904,-2.347682010855848e-05,1.6565087195956904e-12,1.30499999999991
4.2177146081234795e-08,8.279151669787765e-11,0.03650563688582272,0.0365009081022332,-2.347682010994624e-05,1.6550099202065124e-12,1.30549999999991
1.267703656632202e-08,2.449735553300414e-11,0.0365042593099912,0.03649951396623224,-2.315388022727752e-05,1.6556482391533655e-12,1.30599999999991
4.761772080807969e-09,4.660328373207179e-11,0.03650284259591432,0.03649812668613008,-2.3254581571457595e-05,1.6546767990890162e-12,1.30649999999991
6.095704471742458e-08,3.38771163899132e-11,0.0365014270530756,0.0364967458417328,-2.3216639608969036e-05,1.6548711203055776e-12,1.30699999999991
1.7314405041657377e-08,4.109512036221119e-11,0.0365000785830176,0.03649536716406416,-2.299962492890952e-05,1.6519012804909689e-12,1.30749999999991
9.913256160398731e-09,3.1418855711562443e-10,0.03649867376505952,0.03649399789699416,-2.305547549843984e-05,1.651595920031286e-12,1.30799999999991
2.6874344555283258e-08,1.888616762979467e-10,0.0364972695892488,0.03649261287142184,-2.305774581495792e-05,1.652067759734554e-12,1.30849999999991
2.3444938324068687e-08,1.65145605524053e-11,0.0364958878856156,0.03649123918553216,-2.3192417828304478e-05,1.6512351195711395e-12,1.30899999999991
1.0376726485017418e-08,3.0711583970388645e-10,0.03649450448710632,0.03648988100309576,-2.3093169625176397e-05,1.6514571997514483e-12,1.30949999999991
8.878599024042533e-08,2.156015643794973e-11,0.0364931125154304,0.03648853352620936,-2.317570404666808e-05,1.6538996802412283e-12,1.30999999999991
5.094474883615696e-09,1.0489914492595176e-11,0.03649185430000824,0.03648718156158032,-2.2653781327458077e-05,1.654343759286683e-12,1.31049999999991
8.074390316081814e-09,1.5968476541061705e-13,0.0364904806348192,0.03648583580450192,-2.2693617506396956e-05,1.655453999251967e-12,1.31099999999991
1.237913951901426e-08,1.964479967586641e-11,0.03648909601930792,0.03648449296972752,-2.2628697900900076e-05,1.6548711203055776e-12,1.31149999999991
1.043024559777006e-08,5.068807179542389e-10,0.03648773754380592,0.03648317009855496,-2.2647085162308e-05,1.6573691204169183e-12,1.31199999999991
2.0752149998415348e-13,4.7280644677183403e-11,0.036486372649488,0.03648182912481,-2.2645869909853757e-05,1.6602279192943397e-12,1.31249999999991
1.5145998080723366e-08,2.4863807540631555e-10,0.03648499892512816,0.03648048972411744,-2.26458699094652e-05,1.6624483992249079e-12,1.31299999999991
2.773301760461422e-08,6.20812776186419e-11,0.03648365876976704,0.03647913964717344,-2.268946157954432e-05,1.6649463993362486e-12,1.31349999999991
4.004437319932164e-08,1.343994360247791e-13,0.0364823578669184,0.03647780056249904,-2.318589683711304e-05,1.6670835989874427e-12,1.31399999999991
3.436934239986478e-08,3.1584873605439157e-11,0.03648106127134536,0.03647647721246448,-2.362346882400736e-05,1.6669170401227605e-12,1.31449999999991
3.55643307997644e-08,1.7119680673083337e-11,0.03647973071433192,0.03647515662427392,-2.3706763757319195e-05,1.6680272800880446e-12,1.31499999999991
1.2812917359050768e-08,6.665353616264191e-10,0.03647840935064216,0.0364738397219604,-2.3273232425291116e-05,1.6704419999200113e-12,1.31549999999991
1.743282911775834e-08,4.820080445888664e-11,0.03647705976628032,0.03647250745044704,-2.329285071281344e-05,1.6731897595543112e-12,1.31599999999991
6.183932935860392e-08,3.016167871017217e-11,0.03647571537586288,0.0364711808279052,-2.31567068662004e-05,1.6755490393858142e-12,1.31649999999991
5.081168395759672e-09,1.0048559206943253e-11,0.03647444196221152,0.03646986238569744,-2.235686994969632e-05,1.6770755994328056e-12,1.31699999999991
1.55384189612362e-08,7.29651200570558e-11,0.03647310461740064,0.03646855951705816,-2.231712001698984e-05,1.6796013602019596e-12,1.31749999999991
5.369759838169674e-09,4.93871436801907e-10,0.03647177231879208,0.0364672447184492,-2.235549179782592e-05,1.6807670401677074e-12,1.31799999999991
1.0272362717389516e-08,2.0282879542588006e-11,0.03647042803396648,0.03646592442853968,-2.231371889563304e-05,1.6804617593291216e-12,1.31849999999991
3.258139288225825e-08,3.628240069497579e-11,0.03646910266159168,0.03646462890679944,-2.2395221226628316e-05,1.6812666405287887e-12,1.31899999999991
1.0339705439066371e-08,4.154983995752204e-11,0.03646779334985936,0.03646333749626,-2.241724205359576e-05,1.6799621589680402e-12,1.31949999999991
2.7794563116356752e-08,4.3446912040279173e-10,0.03646647106715208,0.03646204602799064,-2.2418684661712078e-05,1.683098559341397e-12,1.31999999999991
2.0881668082173288e-08,3.373767931691418e-11,0.03646517713151104,0.03646074189080112,-2.19518015872884e-05,1.6835426400809176e-12,1.32049999999991
1.5070550481166567e-08,2.310455993193017e-11,0.03646387809471328,0.0364594550024416,-2.1954655559874397e-05,1.6837091193245028e-12,1.32099999999991
1.7026246079687724e-08,3.9935136447732944e-10,0.0364625693197968,0.03645817202230824,-2.199628324561736e-05,1.6845418391090144e-12,1.32149999999991
3.3169627280948966e-08,2.883090363670071e-10,0.03646126536517696,0.03645687961530144,-2.195088104892064e-05,1.6848471199476002e-12,1.32199999999991
1.0097151281751593e-08,1.4013436244741939e-11,0.03645998423045336,0.03645558986922256,-2.159897871928344e-05,1.6840699994057464e-12,1.32249999999991
5.1438020509664284e-14,5.492863802691872e-11,0.0364586835435112,0.03645432250727832,-2.1522039859583443e-05,1.6854022399302422e-12,1.32299999999991
5.4257376314037487e-08,4.727463559506262e-11,0.03645737418327304,0.03645305421588064,-2.15220398601108e-05,1.6880112792847044e-12,1.32349999999991
4.882550960760845e-09,1.1462483739954621e-11,0.03645613875381608,0.03645178425773584,-2.1521263028650563e-05,1.6891215192499885e-12,1.32399999999991
7.007995038443848e-09,2.3504080626235435e-11,0.03645484545066536,0.03645052860105808,-2.1482409102629603e-05,1.6897598398909076e-12,1.32449999999991
2.5167932161951345e-08,3.5020319977263625e-11,0.03645356589080344,0.03644929111847464,-2.1537024449985277e-05,1.691924800199915e-12,1.32499999999991
1.0236414001163485e-08,2.8856752404271546e-10,0.03645230027511192,0.03644805991793448,-2.1578778462371763e-05,1.69167503898289e-12,1.32549999999991
1.5299295039183924e-08,5.49394418847271e-11,0.03645101924904944,0.03644680033376064,-2.1580528732411843e-05,1.6928407189486377e-12,1.32599999999991
2.2615948322424195e-08,2.6842312400576773e-10,0.0364497684197456,0.03644554472813656,-2.162204364528032e-05,1.6927296797055163e-12,1.32649999999991
3.0963549835227866e-08,6.044159617246692e-11,0.03644852205131272,0.03644428834264456,-2.16080535995196e-05,1.6933125603459716e-12,1.32699999999991
4.396671064027524e-08,2.2407201094587492e-11,0.0364472999547652,0.03644303924251432,-2.126522189507776e-05,1.6949779202938978e-12,1.32749999999991
2.0905012158844993e-08,2.3942160753964714e-11,0.03644608055240848,0.0364417922728784,-2.086091782599288e-05,1.6943117593740684e-12,1.32799999999991
4.464484337773911e-14,3.966279180089849e-10,0.03644483036757744,0.03644055804421008,-2.086742429824272e-05,1.6935901601478412e-12,1.32849999999991
1.9902101598689992e-08,3.228016465239847e-11,0.03644355346627096,0.0364393074234164,-2.086742429863136e-05,1.6932847996881583e-12,1.32899999999991
2.229237792278349e-08,3.030831835504344e-11,0.03644230948673872,0.03643809924345168,-2.0790948352777522e-05,1.6910088797571264e-12,1.32949999999991
2.8360255116544053e-08,5.772096065004284e-10,0.03644106665118552,0.03643687333294968,-2.0706585077245442e-05,1.6906480792969799e-12,1.32999999999991
2.2018195759698767e-08,3.033272244490348e-11,0.03643983543254912,0.03643561926052216,-2.0304477178378483e-05,1.6904537597744844e-12,1.33049999999991
1.0372389516732916e-08,1.906796803785582e-10,0.0364386049533892,0.03643439232842408,-2.0323158121143357e-05,1.689093760286241e-12,1.33099999999991
1.5697122317248624e-08,1.527472801021723e-10,0.03643737582222616,0.03643316664234648,-2.03245454960528e-05,1.6875672002392497e-12,1.33149999999991
7.011657639915958e-08,5.512128808948802e-10,0.03643613880317248,0.03643193926853928,-2.0369010538034557e-05,1.6875672002392497e-12,1.33199999999991
3.1341530322415156e-08,6.400852070598262e-13,0.03643498811620944,0.03643070107557424,-2.05593462637428e-05,1.6881500791856392e-12,1.33249999999991
3.360210887315418e-08,4.355784760656789e-10,0.03643379100746608,0.03642948867066976,-2.000719895625624e-05,1.6870953605359817e-12,1.33299999999991
3.98455672831477e-08,6.839181998508082e-13,0.0364325875428944,0.03642827541416712,-2.051309232967104e-05,1.6857630403903888e-12,1.33349999999991
4.580016921273966e-13,1.3507119728251027e-10,0.0364313939268828,0.03642707971504408,-2.117458355016488e-05,1.6852079204077467e-12,1.33399999999991
1.2022547443701903e-08,3.273870410880342e-10,0.03643014306880032,0.0364258749420408,-2.1174583549137923e-05,1.6857907993541362e-12,1.33449999999991
4.926934016324935e-08,4.638384121236072e-11,0.03642889907369576,0.0364246620367756,-2.1192133188074478e-05,1.6865124798955263e-12,1.33499999999991
3.4342220879557406e-08,4.4753295513899616e-10,0.03642773998042712,0.03642345369946424,-2.0551281061514483e-05,1.6867900000762989e-12,1.33549999999991
1.042189560346296e-08,4.47762452115974e-11,0.03642655115791712,0.0364222336517572,-2.0869677362838718e-05,1.687039839220355e-12,1.33599999999991
4.2212840639654914e-08,5.628586416395187e-10,0.03642533319798064,0.03642103045429032,-2.0952226391035122e-05,1.6877336794828349e-12,1.33649999999991
1.5306798162306734e-08,1.1685277745421274e-11,0.03642413869449568,0.03641983017399128,-2.1226319197514398e-05,1.6863736799945916e-12,1.33699999999991
4.492398408134646e-08,9.29179122532986e-10,0.03642291162384624,0.03641864973717712,-2.118468904996296e-05,1.6868455196978596e-12,1.33749999999991
4.8716638320622785e-08,3.86996060197653e-11,0.0364217175409536,0.03641743008092992,-2.0719397223089683e-05,1.6868177590400463e-12,1.33799999999991
8.31678480250897e-09,6.981831779384606e-11,0.03642055888671856,0.03641624635176184,-2.0664639611228243e-05,1.6850136805063483e-12,1.33849999999991
4.316305848156565e-08,1.9681679896965676e-11,0.03641933794164136,0.03641505408360592,-2.0597963122148243e-05,1.6848193592897869e-12,1.33899999999991
3.671331735843886e-08,4.833804814752263e-10,0.0364181821203236,0.03641387707746184,-2.149769790607504e-05,1.6828487201973408e-12,1.33949999999991
2.023413776114369e-08,1.510880309751883e-11,0.0364169982029648,0.03641268439043952,-2.124343915313424e-05,1.6828209595395275e-12,1.33999999999991
2.0340325194989628e-08,6.310000438825014e-11,0.03641578305635936,0.0364115170292036,-2.1250174417008642e-05,1.6820993603133003e-12,1.34049999999991
2.565945592114538e-08,1.4823760274840225e-11,0.03641456863586984,0.03641034126778952,-2.1251126632453998e-05,1.6816552795737797e-12,1.34099999999991
2.0847142956359477e-08,7.475201013740218e-13,0.03641338551170936,0.03640917710572904,-2.1565138280165843e-05,1.6801564005635046e-12,1.34149999999991
3.342898152042251e-08,4.480912169091411e-11,0.03641221777158576,0.03640803508324728,-2.11651132475672e-05,1.6795180799225855e-12,1.34199999999991
5.100978077432483e-09,2.8385992167923035e-10,0.03641104036856696,0.0364068878402068,-2.142851801153992e-05,1.6773808802713914e-12,1.34249999999991
4.886534399339837e-09,1.5360629435079431e-13,0.036409835708996,0.03640572210124816,-2.138837097853632e-05,1.6750771996825462e-12,1.34299999999991
1.5932200322921197e-08,3.189128128244789e-11,0.03640865010830456,0.03640455339193768,-2.134944869938664e-05,1.675382480521132e-12,1.34349999999991
1.709707807967531e-08,7.146720715223154e-12,0.036407488508516,0.03640340638684144,-2.1475075564658243e-05,1.6735506396355548e-12,1.34399999999991
3.121395328320453e-08,3.8057765272547783e-11,0.03640632038492968,0.03640224395078576,-2.1344198783662238e-05,1.671996320624816e-12,1.34449999999991
4.993716641588097e-09,4.964512134719712e-11,0.03640518194043096,0.0364010840330356,-2.0742082255109203e-05,1.6713301597049866e-12,1.34499999999991
1.1353234803668233e-08,2.0483843787832967e-11,0.03640399380770912,0.03639992369751408,-2.0781687236181682e-05,1.670108960117678e-12,1.34549999999991
2.471148285998481e-13,2.358231665500199e-11,0.03640281632036616,0.03639877029721528,-2.077578120046568e-05,1.6699979191804907e-12,1.34599999999991
3.5082612787062928e-09,3.878927734568549e-11,0.03640163086270968,0.03639762819532544,-2.0775781199327683e-05,1.6689709594945807e-12,1.34649999999991
2.5520416800650647e-08,6.693735218887831e-10,0.03640045482718472,0.0363964801305788,-2.0804607210655603e-05,1.66891543987302e-12,1.34699999999991
5.19319512393146e-09,5.400818681167152e-13,0.03639930493201408,0.03639531835924032,-2.0772181217098717e-05,1.6689709594945807e-12,1.34749999999991
2.2651417200258983e-08,9.638081999163717e-12,0.03639813899116624,0.03639417912463664,-2.0731309462673357e-05,1.6695260794772227e-12,1.34799999999991
4.869875455670858e-08,4.487728244573219e-11,0.0363969880268264,0.03639304514969352,-2.0797242959779842e-05,1.6693317599547272e-12,1.34849999999991
4.841129365440455e-09,6.198786414723934e-10,0.03639588865022,0.03639190435033128,-2.133663410272504e-05,1.6701644001181418e-12,1.34899999999991
5.919223444728061e-13,1.3045758917584749e-11,0.03639471851601832,0.03639074350939936,-2.1297862029145517e-05,1.6721350392105878e-12,1.34949999999991
1.2469855925623108e-08,5.101171984822628e-10,0.03639355670960136,0.03638962677308936,-2.1297862027813283e-05,1.6709138396232793e-12,1.34999999999991
3.429662087661711e-08,3.4087434264140626e-11,0.03639240762572568,0.03638847560807976,-2.13147535881304e-05,1.6729955196529128e-12,1.35049999999991
1.014522240522231e-08,3.02661576356833e-11,0.03639129145056592,0.03638735373147048,-2.184982427180752e-05,1.675215919962384e-12,1.35099999999991
3.210760511629385e-08,2.425858403043435e-10,0.03639015821505608,0.03638622993867048,-2.1852625729900796e-05,1.6783523203357407e-12,1.35149999999991
4.744182464239133e-08,7.486802844347551e-12,0.03638905348782784,0.03638510483058032,-2.2399817849321917e-05,1.6800454392474143e-12,1.35199999999991
2.1406642805588127e-08,3.5494877870245745e-11,0.03638796007688792,0.03638398008412608,-2.2866527477515918e-05,1.681516479672845e-12,1.35249999999991
5.280012538300127e-13,4.812065607096017e-10,0.03638682454513888,0.03638285698637704,-2.303736599959488e-05,1.684430799865893e-12,1.35299999999991
2.055907904335852e-08,1.2388236270144404e-11,0.03638566789318496,0.03638172473027536,-2.3037365999761358e-05,1.6867067197969248e-12,1.35349999999991
5.188586484072832e-09,3.927591585295431e-11,0.0363845368303644,0.03638060047444112,-2.3411618672447118e-05,1.6881778398434525e-12,1.35399999999991
1.5344651195514647e-08,0.0,0.03638339015137104,0.03637948085643672,-2.337142909541968e-05,1.6888716801059323e-12,1.35449999999991
3.423871224039754e-08,4.136647968611129e-11,0.036382255476464,0.03637836805198112,-2.333360142742168e-05,1.6897598398909076e-12,1.35499999999991
2.0329186084522277e-08,3.984175211968477e-10,0.03638116103499048,0.03637725564545552,-2.2928040738750638e-05,1.6917860002989803e-12,1.35549999999991
1.7592177714575996e-13,1.4208904192125615e-10,0.03638002678886096,0.03637613115334784,-2.3009846048055036e-05,1.6953664797177918e-12,1.35599999999991
3.444203320462913e-08,3.073071658254989e-11,0.03637887997359088,0.036375014269784,-2.300984604663952e-05,1.6963101591243278e-12,1.35649999999991
4.532304656579278e-08,4.643759682343429e-11,0.03637779614798264,0.0363739165907368,-2.2556138622092475e-05,1.699085759037538e-12,1.35699999999991
2.2312013348013693e-13,2.9705599091656154e-11,0.03637670924557888,0.03637281939194808,-2.2098165831790476e-05,1.702000079230586e-12,1.35749999999991
6.671260766033527e-13,1.3659517961173151e-11,0.0363755699617208,0.0363717549730444,-2.2098165830957836e-05,1.7024996795916673e-12,1.35799999999991
1.71927199976718e-08,5.247111772854751e-11,0.03637444079218296,0.03637069301773384,-2.209816583009744e-05,1.7023886403485459e-12,1.35849999999991
2.583401055578083e-08,1.724892034760117e-10,0.03637333966745104,0.03636959400676936,-2.2044810058352157e-05,1.703415600034456e-12,1.35899999999991
1.3019353997667515e-08,4.191255675856098e-11,0.03637227189194552,0.03636848909706552,-2.2168877886751915e-05,1.7039152003955373e-12,1.35949999999991
1.0081182319487958e-08,1.231504481724599e-11,0.0363711618288504,0.03636738944734264,-2.2072331138628e-05,1.7042482401978705e-12,1.35999999999991
4.935046482579253e-09,8.953282559787112e-12,0.03637006753512736,0.03636629550629728,-2.2073919618447836e-05,1.704275999161618e-12,1.36049999999991
1.019855543765713e-08,3.4776199975272704e-10,0.03636895610961776,0.03636520970534288,-2.2034491375610556e-05,1.7043870400988053e-12,1.36099999999991
3.1641785115665844e-08,5.188999924188309e-11,0.03636784565000632,0.03636411019043728,-2.203443676304608e-05,1.7079675195176168e-12,1.36149999999991
1.7066061119841436e-08,1.737752788888436e-10,0.036366773700124,0.036363010640556,-2.1539376606038562e-05,1.7125194390007776e-12,1.36199999999991
1.5784457678413855e-08,3.422672770203583e-10,0.03636568493883496,0.03636194691337816,-2.1410103557661517e-05,1.7144900797872896e-12,1.36249999999991
5.8953201119427145e-08,2.5270077697037152e-11,0.03636458910133704,0.03636084669819792,-2.145497375821664e-05,1.717598719502833e-12,1.36299999999991
5.435998873259962e-13,2.67803973441616e-11,0.036363576644436,0.03635976453416568,-2.059070009999232e-05,1.720596319975255e-12,1.36349999999991
2.3950661121041605e-08,9.447997939560082e-14,0.03636249307015592,0.036358684373604,-2.059070009932616e-05,1.7189587189910763e-12,1.36399999999991
1.0352312326822322e-08,3.466992665179802e-11,0.03636140331853464,0.0363576077591268,-2.0485384251200484e-05,1.7203187201733855e-12,1.36449999999991
2.917896543830345e-08,3.3544160504828113e-11,0.03636029616420712,0.03635656371702272,-2.049020728395144e-05,1.7210126400569624e-12,1.36499999999991
1.0425654721479827e-08,4.663328057041838e-11,0.03635922265428816,0.03635549600798432,-2.0010307025585917e-05,1.7215677600396044e-12,1.36549999999991
5.166228403408191e-09,4.985480084318539e-11,0.03635812494791608,0.0363544191614076,-2.0094039763773438e-05,1.7219563194634984e-12,1.36599999999991
1.0031135116994605e-08,2.192832027070324e-11,0.03635705209698904,0.03635334640481248,-2.013522412802576e-05,1.7242600796734406e-12,1.36649999999991
3.3307573442387106e-08,2.1095444835417254e-11,0.03635596605917872,0.03635228162383272,-2.013729602515184e-05,1.7271466392086753e-12,1.3669999999999
1.3675543357460906e-08,2.909623930680283e-11,0.03635489782086936,0.03635121717694848,-2.0243468459496078e-05,1.7280070400299032e-12,1.3674999999999
2.1529233604211662e-08,4.2568081004557e-11,0.03635381744869048,0.0363501463617764,-2.0353650307835678e-05,1.7317263193496494e-12,1.3679999999999
4.849956394825661e-09,2.592847464510939e-11,0.0363527487169352,0.03634907377570216,-2.019200909736352e-05,1.7333083990182015e-12,1.3684999999999
1.9486057122042322e-08,1.612807110085157e-13,0.03635166029967,0.0363480343265276,-2.0153230762764557e-05,1.7309768798445119e-12,1.3689999999999
1.592715015430457e-08,3.363211237283892e-10,0.0363505845230464,0.0363469763692184,-2.0084839847056157e-05,1.7336136798567874e-12,1.3694999999999
1.0371483755156063e-08,3.6181675711066674e-11,0.03634950591233632,0.03634590358377752,-2.021111410940816e-05,1.7319760805666745e-12,1.3699999999999
1.4768047895685754e-13,4.220127719500866e-11,0.03634845082514736,0.03634484745111632,-2.021364419710304e-05,1.7323091999901048e-12,1.3704999999999
2.792991240369025e-08,1.003015726031009e-11,0.03634736996257472,0.03634378846553936,-2.0213644195548723e-05,1.7330585598741453e-12,1.3709999999999
1.064398064132277e-08,3.8254718837116286e-11,0.03634632823460824,0.03634276260375336,-2.062264452473664e-05,1.7298666398792278e-12,1.3714999999999
1.509595735915692e-08,2.76848322044998e-10,0.03634526453609208,0.03634170673474104,-2.062476015524072e-05,1.7307271203215527e-12,1.3719999999999
5.208604159090413e-09,6.031095761693805e-11,0.0363442018391268,0.0363406442159288,-2.0585683362827758e-05,1.7305050401412439e-12,1.3724999999999
2.9319470157274097e-08,3.475248561146671e-11,0.03634313309405144,0.036339583504104,-2.0626874887463442e-05,1.7302275199604714e-12,1.3729999999999
5.356611605666917e-09,5.424247856433695e-11,0.0363421136013824,0.0363385294843432,-2.0602555874077037e-05,1.7304217598618698e-12,1.3734999999999
2.757617727916495e-08,4.791256280611833e-11,0.03634103948624952,0.03633747384959184,-2.0645472837809844e-05,1.729256079896122e-12,1.3739999999999
2.8683446721966543e-08,2.3086477174416586e-11,0.03634000496762096,0.03633642838359496,-2.1038356808527763e-05,1.729339280554399e-12,1.3744999999999
8.12081447920665e-09,1.2412799954564235e-11,0.03633896979279208,0.03633538814126288,-2.0982213972064557e-05,1.7278682401289684e-12,1.3749999999999
1.2105138398610382e-08,2.459071835048121e-11,0.03633790288736464,0.03633435016733904,-2.091972914416944e-05,1.7285066403909845e-12,1.3754999999999
1.4976393923615827e-08,0.0,0.0363368452685516,0.03633333151909248,-2.090372333263216e-05,1.7269245590283665e-12,1.3759999999999
1.4976237999730913e-08,4.0483678909186693e-11,0.03633578629949144,0.0363322903871708,-2.0785457130078723e-05,1.7271743998664886e-12,1.3764999999999
5.069458720863285e-09,4.506488238131823e-11,0.03633473032314864,0.03633125186405184,-2.074731585421888e-05,1.7282013595523987e-12,1.3769999999999
5.149355518374588e-09,5.830266408546336e-10,0.0363336794970036,0.03633020618019984,-2.070833322165248e-05,1.726980080343993e-12,1.3774999999999
1.0170886959037784e-08,3.4614720811898536e-11,0.03633264499988024,0.03632914202330736,-2.066796238348e-05,1.7275629592903826e-12,1.3779999999999
2.2318529920017927e-08,2.961887679564512e-11,0.03633159340843992,0.03632811714480336,-2.0667815999103198e-05,1.726175199144326e-12,1.3784999999999
3.460295239926525e-08,3.244551849412858e-11,0.03633055441381984,0.03632711893717224,-2.0692934188659282e-05,1.7224559198245797e-12,1.3789999999999
1.2218932955720962e-08,2.843119975559638e-10,0.03632954183033296,0.03632609502038832,-2.115416390338592e-05,1.7211514399578971e-12,1.3794999999999
3.5732485519079926e-08,2.745384475311141e-11,0.03632849541174328,0.036325058164962,-2.1169584325935843e-05,1.7192363204870118e-12,1.3799999999999
1.3854626085274546e-08,1.3893407951881542e-10,0.03632751869223488,0.036324025196334,-2.079705892896144e-05,1.7191807991713852e-12,1.3804999999999
2.4747649117473625e-08,3.742087889557766e-11,0.03632650576133744,0.03632298992263672,-2.085228692563736e-05,1.7173766393225242e-12,1.3809999999999
1.0469093682241581e-08,1.4706798279195965e-11,0.03632548459653088,0.036321957593774,-2.125037705596976e-05,1.7180150395845403e-12,1.3814999999999
2.8321119678598183e-08,0.0,0.03632444412268992,0.03632097194607536,-2.1333227084973757e-05,1.715544800131013e-12,1.3819999999999
1.7797271677222337e-08,9.367513709168662e-12,0.036323434296846,0.036319951426536,-2.1651513279901756e-05,1.716571759816923e-12,1.3824999999999
4.948715763564149e-09,5.589175650078104e-11,0.0363224023413248,0.03631893156717312,-2.179067660754112e-05,1.7152395192924271e-12,1.3829999999999
4.870326558714666e-09,1.1615278183718658e-11,0.0363213522657064,0.0363179346475168,-2.175106509361104e-05,1.7131300802990463e-12,1.3834999999999
5.3677882416725e-09,3.036340762152534e-10,0.0363203361518632,0.03631691615055336,-2.171194486763576e-05,1.713574159344501e-12,1.3839999999999
4.914307683012709e-09,4.24371995877415e-11,0.0363192976360152,0.03631588122759104,-2.1754176695476076e-05,1.7121863991984444e-12,1.3844999999999
2.0768882724730986e-08,5.02519206801999e-11,0.036318260107546,0.03631485665041952,-2.1715398407395438e-05,1.7113536794139328e-12,1.3849999999999
1.017896839733412e-08,9.855435911809707e-12,0.03631726528626352,0.0363138393240796,-2.1722545175433917e-05,1.711686800531429e-12,1.3854999999999
3.100506856118512e-08,2.0109944265378488e-10,0.03631623997186184,0.03631283256350104,-2.1645345753995117e-05,1.7120475992975096e-12,1.3859999999999
2.7461600958511578e-08,6.682752268227787e-11,0.03631525877483272,0.03631181132472952,-2.114785103990392e-05,1.7143512798863548e-12,1.3864999999999
1.2625489841100457e-08,6.664876983641932e-12,0.03631424442939696,0.03631078546807168,-2.1125826150380642e-05,1.7181816001432884e-12,1.3869999999999
1.9212985202798905e-08,4.1959143798342424e-10,0.0363132174526864,0.03630980744109976,-2.1141427226922398e-05,1.7202910391366693e-12,1.3874999999999
1.5378426559964353e-08,3.2443277231397616e-11,0.03631220730551576,0.0363087853188176,-2.1537568841655922e-05,1.7233718402673683e-12,1.3879999999999
1.702763439970223e-08,1.84980780693067e-11,0.03631118200481184,0.03630779533042952,-2.158238495189552e-05,1.7186534398465564e-12,1.3884999999999
3.407049296161313e-08,6.152695714023437e-11,0.03631018333656544,0.03630678744415312,-2.1447840964222243e-05,1.7147399206254117e-12,1.3889999999999
1.0520939119906814e-08,1.8630798293006734e-11,0.0363091891610272,0.03630577557845536,-2.1914059880611836e-05,1.712241920514071e-12,1.3894999999999
1.3875727837564522e-08,3.8511872163526917e-10,0.03630816248381336,0.03630478872124504,-2.19177524922172e-05,1.7095218402224215e-12,1.3899999999999
2.785313456266092e-08,0.0,0.03630717292800448,0.03630376771813512,-2.1948270747279116e-05,1.7099103996463154e-12,1.3904999999999
1.2248926720137554e-08,3.513352109241197e-11,0.0363061672616184,0.036302755669006,-2.20107281184152e-05,1.708689200059007e-12,1.3909999999999
2.1690338559976485e-08,2.8595598111635923e-11,0.03630514329979768,0.03630174746643488,-2.2030494009811036e-05,1.7085781591218195e-12,1.3914999999999
6.830204561658615e-09,2.617520089565062e-11,0.03630413150755312,0.0363007419981644,-2.240398541356008e-05,1.7074123995349747e-12,1.3919999999999
5.355385274130597e-09,4.341191989221116e-11,0.03630312866684032,0.03629974163960704,-2.235328994079592e-05,1.7067463199303082e-12,1.3924999999999
1.005638583517765e-08,3.3151953404697565e-13,0.03630210004158432,0.03629873612276632,-2.2394957196913517e-05,1.7072459202913896e-12,1.3929999999999
5.1438054371466535e-09,4.0885836383175445e-11,0.0363010802733084,0.03629775020159064,-2.2314729189176316e-05,1.70696832048952e-12,1.3934999999999
1.048357455707416e-08,1.3998047859731244e-10,0.03630006511183352,0.03629676432089248,-2.235612039905256e-05,1.7061634392898529e-12,1.3939999999999
4.4653497843771817e-08,4.93287979907997e-11,0.03629905484008312,0.03629576450353232,-2.2358440143532398e-05,1.70696832048952e-12,1.3944999999999
2.0495351922555916e-08,8.870351675405175e-11,0.03629812714697048,0.03629475626602448,-2.19387613004936e-05,1.70799528017543e-12,1.3949999999999
1.5035998161827546e-08,2.0170795589358193e-11,0.03629715458624472,0.03629375272317672,-2.194745025690904e-05,1.707440160192788e-12,1.3954999999999
1.765961936406324e-08,1.493596912816031e-13,0.0362961437131372,0.0362927583274256,-2.191320866920488e-05,1.7063021595696906e-12,1.3959999999999
2.3063588962257686e-08,9.098242992333638e-12,0.03629513028096456,0.03629176643541384,-2.2050747650131517e-05,1.70696832048952e-12,1.3964999999999
2.228335047732566e-08,3.264728071217249e-11,0.03629412421407032,0.03629080296032896,-2.211878652022504e-05,1.706329920227504e-12,1.3969999999999
1.5799506883351633e-08,2.3866160436814e-10,0.03629313794494272,0.03628980506568488,-2.2112722866978882e-05,1.704054000296472e-12,1.3974999999999
5.370516961700211e-09,1.5299000261093099e-10,0.03629212275348384,0.03628880871308424,-2.2074548520961276e-05,1.70349888031383e-12,1.3979999999999
5.084593357462808e-09,2.4580636137638834e-11,0.03629110624278816,0.03628782217986864,-2.2117461597525677e-05,1.7029159996733746e-12,1.3984999999999
3.17429992777174e-08,2.0867918504308136e-11,0.0362901213505648,0.0362868266579364,-2.2157624694346238e-05,1.7019445596090253e-12,1.3989999999999
3.7298368560367834e-08,3.6914082901517986e-11,0.03628917864614784,0.0362858375566324,-2.2757592174016e-05,1.7008620803015545e-12,1.3994999999999
1.0269698959286533e-08,2.3169032664638323e-10,0.03628821807637248,0.0362848461678516,-2.310216815190568e-05,1.6997795993000178e-12,1.3999999999999
5.082581119864038e-09,2.365440482376968e-11,0.03628720989424256,0.03628384381911008,-2.31042515279052e-05,1.6988914395150425e-12,1.4004999999999
5.2585620025080715e-09,4.4179847974445963e-10,0.03628619828718744,0.03628284932416144,-2.3144012298109282e-05,1.6984473604695878e-12,1.4009999999999
4.756817104101252e-08,1.011112027438088e-11,0.03628518597823928,0.03628184140021176,-2.310274474301392e-05,1.6956718401774746e-12,1.4014999999999
1.3397938800063791e-08,2.8125675399781613e-11,0.03628424578028008,0.0362808552965632,-2.3744079772846798e-05,1.69655999996245e-12,1.4019999999999
2.0615177759308878e-08,2.9419924829632293e-11,0.03628324710312352,0.03627986545615256,-2.369534132717856e-05,1.6947835990773364e-12,1.4024999999999
3.970425487692664e-08,5.7530001595917923e-11,0.03628224881920096,0.03627888515143064,-2.3781829579682796e-05,1.694672639455312e-12,1.4029999999999
1.0220393198423494e-08,4.579768508872206e-11,0.03628127968573888,0.036277896762954,-2.338448789568304e-05,1.6932015990298813e-12,1.4034999999999
1.45283087227277e-08,1.3723362723983001e-11,0.0362802688466572,0.03627691191671344,-2.338518052574744e-05,1.6922578400022483e-12,1.4039999999999
2.4453879997332617e-08,4.0097598852373295e-11,0.03627926800707968,0.03627594448982936,-2.3276531273763276e-05,1.6927296797055163e-12,1.4044999999999
2.0745720322179473e-08,1.8771276200091336e-11,0.03627828482373144,0.03627496614065664,-2.3250225371362478e-05,1.6911476796580612e-12,1.4049999999999
3.203201592860694e-13,2.4941063797578877e-10,0.03627729881182216,0.0362739814584672,-2.3341312372692876e-05,1.6884275993664117e-12,1.4054999999999
9.995900725201512e-09,7.351783765097153e-11,0.03627628878155208,0.03627300843617592,-2.3341312372609596e-05,1.686956558940981e-12,1.4059999999999
2.2726333280542743e-08,2.148040079141822e-11,0.03627529414636352,0.0362720115516304,-2.334103107365328e-05,1.684985919848535e-12,1.4064999999999
0.0,3.07426376022768e-11,0.03627431113332952,0.03627102794581768,-2.338869851883872e-05,1.685929599255071e-12,1.4069999999999
2.992809520346862e-08,2.01908767483161e-11,0.0362733012988032,0.0362700526611248,-2.338869851958816e-05,1.6851247197494697e-12,1.4074999999999
1.882478248282915e-08,3.249236782409959e-10,0.03627236052752496,0.0362690810686876,-2.3730276612482077e-05,1.685929599255071e-12,1.4079999999999
4.9323630159359144e-08,1.788208470188124e-11,0.03627138555658792,0.03626809226598048,-2.358859577428168e-05,1.6847638396682262e-12,1.4084999999999
2.3607692717364515e-08,3.716887908566946e-11,0.03627044750908824,0.03626710836172592,-2.31037741031388e-05,1.6824046394578202e-12,1.4089999999999
1.0023563118410905e-08,2.0189037941431565e-11,0.0362694683804872,0.03626612311135232,-2.300500483409752e-05,1.678768640417448e-12,1.4094999999999
5.127367204427191e-09,2.0505437625661926e-11,0.03626846970565312,0.03626514861045968,-2.3084151124313595e-05,1.6784633595788622e-12,1.4099999999999
3.1369965652894294e-09,3.0554807989302546e-10,0.03626746543258184,0.03626416941277112,-2.3124641683413678e-05,1.676326159927668e-12,1.4104999999999
2.2991017839535388e-08,3.334371181940021e-10,0.0362664619304448,0.03626318733183064,-2.310055017801192e-05,1.6746607999797419e-12,1.4109999999999
1.0608811364110071e-08,4.31706406733845e-11,0.0362654871240408,0.03626219727899848,-2.300435840224504e-05,1.6729955196529128e-12,1.4114999999999
3.2869967921123067e-08,2.481556626854342e-13,0.03626449674667128,0.03626124298705744,-2.308827414149128e-05,1.670330958982824e-12,1.4119999999999
1.0191847366058937e-13,2.490320449854977e-11,0.0362635569037576,0.03626027273736848,-2.3630857170441996e-05,1.6686378400711504e-12,1.4124999999999
2.9708053524146738e-08,3.90192954335955e-10,0.03626255618693144,0.0362593032468148,-2.363085717155224e-05,1.6683048002688172e-12,1.4129999999999
1.511122944136689e-08,0.0,0.03626160968934992,0.03625834960546216,-2.421907315344712e-05,1.6658345591212239e-12,1.4134999999999
2.218349567928435e-08,3.187151237371566e-10,0.03626062566397472,0.03625737593587288,-2.410167158928232e-05,1.6645300792545413e-12,1.4139999999999
2.8454969117075457e-08,3.108287932596099e-11,0.03625968623671656,0.03625642193109296,-2.455765992515024e-05,1.6625039205405345e-12,1.4144999999999
1.5242451280317315e-08,1.2783983593944725e-10,0.03625873007826624,0.03625544890350832,-2.498958111946072e-05,1.6613104002958764e-12,1.4149999999999
3.381102935823277e-08,4.9326161211116215e-11,0.03625774415980168,0.03625448229089448,-2.486788337524536e-05,1.660172399672779e-12,1.4154999999999
2.2726337922662765e-08,1.4058240682679468e-11,0.03625684395531176,0.036253506721868,-2.4504750132242158e-05,1.6581462392647062e-12,1.4159999999999
1.0014733362040396e-08,1.67891187063951e-11,0.03625588346597944,0.03625257845931288,-2.407609599025488e-05,1.6571192795787962e-12,1.4164999999999
2.6015826160019628e-08,3.081632171664239e-13,0.03625489436054792,0.03625161267887904,-2.399572191499848e-05,1.6555095205675937e-12,1.4169999999999
6.879219416333626e-13,5.888184384517103e-11,0.03625392403205712,0.03625067593867176,-2.4042451418848236e-05,1.6543992806023096e-12,1.4174999999999
4.66459200432201e-09,5.6259677472247915e-11,0.03625297425671024,0.03624970508232328,-2.404245141981968e-05,1.652456400473611e-12,1.4179999999999
5.141266475050532e-09,3.770832812666214e-10,0.03625198464885104,0.036248735699594,-2.407989768515816e-05,1.6522065596354888e-12,1.4184999999999
4.127464144076942e-08,1.679779995655828e-10,0.03625099618046584,0.03624774784575296,-2.4041171951205277e-05,1.6469885605476615e-12,1.4189999999999
2.1021371199303474e-08,2.4103274931519536e-11,0.0362500724411696,0.03624677597823456,-2.3711784158691597e-05,1.6439631994174262e-12,1.4194999999999
5.40982231928e-09,3.395751735357777e-11,0.03624909288584264,0.03624580705985448,-2.38218446430012e-05,1.6405769599000131e-12,1.4199999999999
2.7834358803935366e-08,3.679623966634793e-11,0.03624810336413336,0.03624483998891248,-2.3865236709940802e-05,1.6395222395562898e-12,1.4204999999999
2.454617784031221e-08,4.8743682701246627e-11,0.03624713259874192,0.03624386779291424,-2.3845065411309357e-05,1.6385785601497537e-12,1.4209999999999
5.032799760273932e-09,3.32241179012982e-13,0.03624618042321112,0.03624291728463152,-2.33993850004828e-05,1.6379957591303954e-12,1.4214999999999
1.5327996476244277e-08,6.88300805240516e-11,0.0362451917084984,0.03624195684644544,-2.3440009923935838e-05,1.637412880184006e-12,1.4219999999999
3.805010551777288e-08,2.5844965056975866e-11,0.03624420879527408,0.03624098410522832,-2.34037211407352e-05,1.6340821602881537e-12,1.4224999999999
9.933808477191608e-09,4.4112968139442543e-10,0.03624326790302392,0.0362400219729768,-2.34650298268908e-05,1.631417679239162e-12,1.4229999999999
7.31123495079089e-13,2.81360240661499e-10,0.03624228100545376,0.036239044429076,-2.3390391027971597e-05,1.6313066399960404e-12,1.4234999999999
2.122605528148691e-08,1.9896584380063587e-13,0.03624130655287808,0.03623805845306768,-2.3390391029109596e-05,1.6310567991579183e-12,1.4239999999999
1.4591056481105813e-08,2.8900562498712645e-11,0.03624034419727728,0.03623710176218816,-2.3368940622436478e-05,1.6296412800481143e-12,1.4244999999999
3.8319039039058644e-08,2.2030724466937102e-11,0.03623937271933432,0.03623614157476032,-2.333595908057776e-05,1.6284755204612695e-12,1.4249999999999
4.9617593575468355e-09,4.2159997715174313e-11,0.0362384259589052,0.03623517911349368,-2.296870230011864e-05,1.6274208797386431e-12,1.4254999999999
2.1708938563458346e-08,5.584978451933509e-10,0.03623744183065008,0.0362342171444708,-2.2931956513316396e-05,1.6260330399714895e-12,1.4259999999999
1.0137237757557038e-08,4.821799903798052e-11,0.03623648122843384,0.03623323498425336,-2.2514370557557676e-05,1.6242844793652863e-12,1.4264999999999
2.1215704880395148e-08,5.375615924618771e-11,0.03623551411106848,0.03623226481448936,-2.2513646231874957e-05,1.6205929590092875e-12,1.4269999999999
4.954207424162638e-08,2.064863557915686e-11,0.0362345460450456,0.03623129294128328,-2.25962179814516e-05,1.6190386399985487e-12,1.4274999999999
2.7620251037696608e-08,2.467016799179156e-10,0.03623362637590864,0.03623033208870088,-2.3122739248204318e-05,1.616623920166582e-12,1.4279999999999
5.1431438413684916e-09,2.064968335213635e-11,0.03623266604553624,0.0362293668967596,-2.27109462175852e-05,1.6132099996124527e-12,1.4284999999999
2.0492344397771145e-08,1.951960121315821e-11,0.03623167750200392,0.036228400529576,-2.2669939007374395e-05,1.6113226391053148e-12,1.4289999999999
2.0352060238482128e-08,2.746641594719712e-10,0.03623070204211072,0.03622744702208928,-2.2673434310893196e-05,1.6078254399658773e-12,1.4294999999999
2.447079808232111e-08,5.959191473614567e-13,0.0362297305130032,0.03622648071736144,-2.26769854417548e-05,1.6042171998892525e-12,1.4299999999999
1.5280844478660072e-08,5.403808650550346e-11,0.03622878258304512,0.03622552954213416,-2.3148681744827437e-05,1.6038286404653586e-12,1.4304999999999
5.127616487660136e-08,4.1495439029315406e-11,0.03622781027195184,0.03622458371621832,-2.311143728911352e-05,1.5991101604234496e-12,1.4309999999999
5.024915920859296e-09,1.0473434619573396e-11,0.03622689622248968,0.03622362600986648,-2.386130569123584e-05,1.5955574399683856e-12,1.4314999999999
1.9755462474235763e-08,2.926207887110621e-11,0.03622591903151488,0.03622266800032776,-2.3822452013238637e-05,1.5906724789888256e-12,1.4319999999999
1.043514552545588e-08,2.1058717269983873e-11,0.0362249457699064,0.03622172557710752,-2.3748598615452397e-05,1.5856487198023968e-12,1.4324999999999
1.1170106402336177e-08,0.0,0.03622398220155144,0.03622077775367296,-2.3831052892053357e-05,1.5790706399111632e-12,1.4329999999999
4.0688286073731206e-13,8.470245338454419e-12,0.03622301472176496,0.0362198200913192,-2.3747406937945758e-05,1.5777383993866674e-12,1.4334999999999
5.192174003243455e-09,2.65292857126731e-11,0.03622203907253352,0.03621888373591992,-2.37474069375572e-05,1.5742966402476936e-12,1.4339999999999
9.90545032109047e-09,4.815856047279965e-11,0.03622106411567464,0.03621793038883496,-2.37069236764804e-05,1.5705774405490444e-12,1.4344999999999
5.156125519600874e-09,2.4143999299841568e-11,0.03622009890487008,0.03621697643206216,-2.370544346336168e-05,1.5646932805413877e-12,1.4349999999999
1.675308728549263e-08,3.2631536361904523e-13,0.0362191580598132,0.03621602894073624,-2.374585820752408e-05,1.5582816798937393e-12,1.4354999999999
1.0788093682267963e-08,4.6983042456538726e-11,0.03621820893742224,0.0362150865048608,-2.3703817270736716e-05,1.5575878396312595e-12,1.4359999999999
2.2903604478263784e-08,8.312101007490469e-14,0.03621724113580328,0.0362141470767948,-2.378958555407328e-05,1.5550620805561714e-12,1.4364999999999
3.32241179012982e-13,1.97758476261356e-13,0.0362162799138312,0.03621319860443384,-2.3888794398435195e-05,1.5539518405908873e-12,1.4369999999999
5.325879598450101e-09,4.773415690495497e-11,0.0362153012618184,0.0362122467053616,-2.3888794399434396e-05,1.5528693595893506e-12,1.4374999999999
1.549298312558678e-08,2.968192358565602e-11,0.0362143591120592,0.03621128781833952,-2.392993627695032e-05,1.550149360612864e-12,1.4379999999999
1.1655953979783362e-13,3.310680202206484e-11,0.03621340980176496,0.03621032856374688,-2.3973130456572237e-05,1.5469019193023199e-12,1.4384999999999
8.923457042731009e-09,1.2339518296045071e-11,0.03621243857682608,0.03620937456394464,-2.39731304561004e-05,1.5431548793247603e-12,1.4389999999999
1.865808944151448e-08,3.69307986969325e-11,0.036211475072726,0.03620841552307512,-2.3991096412434156e-05,1.5414618400341838e-12,1.4394999999999
1.5962551197512553e-08,2.8793918638303495e-11,0.03621051689961152,0.0362074623827196,-2.4007616182125197e-05,1.5376315197772501e-12,1.4399999999999
3.0127983441374795e-13,2.158472012236956e-11,0.03620955692308016,0.03620650315589216,-2.38822422752856e-05,1.534855999485137e-12,1.4404999999999
1.0525003840688996e-08,3.7420479909178184e-10,0.03620858377110168,0.03620554756537088,-2.3882242276728877e-05,1.5316085598686587e-12,1.4409999999999
4.352423160075558e-08,8.836882614549069e-12,0.03620762944652576,0.03620457636071768,-2.3965954386250956e-05,1.529027359099041e-12,1.4414999999999
1.312821552162946e-08,1.7728887802270776e-10,0.03620671352408936,0.0362036431284508,-2.342555220266568e-05,1.5239480802910514e-12,1.4419999999999
3.734541943745118e-08,3.14453602046072e-11,0.0362057560378976,0.03620270967343008,-2.337632308710384e-05,1.5190630396903944e-12,1.4424999999999
1.0554455920352979e-08,5.417854359590635e-10,0.03620482485330472,0.03620175730136352,-2.2967559475283835e-05,1.514150319747087e-12,1.4429999999999
1.7894260802286954e-08,8.416184416049077e-14,0.03620385337646976,0.0362008388606076,-2.2970232541468956e-05,1.5088212797220724e-12,1.4434999999999
8.222381109312948e-13,4.873791994985943e-10,0.03620290350968768,0.03619989353294584,-2.2841849024457117e-05,1.5085991995417635e-12,1.4439999999999
2.3126257443772946e-08,9.657760702275198e-12,0.03620195268502432,0.03619891402783336,-2.2841849025955918e-05,1.5027428001919202e-12,1.4444999999999
6.390706079606456e-08,3.3602504112550946e-10,0.03620103363376016,0.03619794785228064,-2.2771540776649998e-05,1.4986904793757748e-12,1.4449999999999
4.330510015859712e-08,2.288631784086448e-11,0.03620015764267672,0.03619700780422544,-2.1695902274492962e-05,1.495248799857898e-12,1.4454999999999
2.0823431284844318e-08,4.371943779224452e-11,0.03619923566449536,0.03619605320971056,-2.176624262115136e-05,1.488948240147437e-12,1.4459999999999
4.846446799433579e-09,4.5831914652350036e-11,0.03619831009683048,0.03619509183861232,-2.17741989178284e-05,1.4851457601694137e-12,1.4464999999999
5.0638983215001154e-09,2.7084404163879583e-11,0.03619732481426864,0.03619413049409896,-2.173703093583072e-05,1.4791505592245697e-12,1.4469999999999
7.263981083305282e-13,1.676647709558665e-11,0.0361963331200328,0.03619317227783952,-2.1777348118506398e-05,1.4745153594620348e-12,1.4474999999999
2.6312406399553456e-08,7.54735857144695e-12,0.03619537298972328,0.03619222117607848,-2.177734811825664e-05,1.4708516793849463e-12,1.4479999999999
2.280581951757954e-08,2.105512292294165e-11,0.03619442224615208,0.03619126599695488,-2.190681983724144e-05,1.4657446399191434e-12,1.4484999999999
1.5138787841373347e-08,1.4897916233991282e-11,0.036193460862864,0.03619031152879624,-2.2009583825699122e-05,1.4614424799589418e-12,1.4489999999999
5.583172812961834e-13,2.3792079417717105e-13,0.0361924837557036,0.03618936329686056,-2.1970230915463035e-05,1.456807359817504e-12,1.4494999999999
1.520809631699871e-08,2.9963996561743755e-11,0.03619150234948576,0.03618841209491368,-2.19702309157128e-05,1.45672407953813e-12,1.4499999999999
3.323420073864103e-09,3.353600036559712e-11,0.03619053721821176,0.036187474897454,-2.208438564710272e-05,1.4528937592811963e-12,1.4504999999999
9.897919844847891e-09,2.8124239048743505e-11,0.03618956727321688,0.03618652237187688,-2.2058288125070397e-05,1.4483418397980355e-12,1.4509999999999
4.908516641755067e-09,2.0669035927234347e-11,0.03618860550283648,0.03618557036906608,-2.1984411220337836e-05,1.4430127997730208e-12,1.4514999999999
2.687822680397245e-08,2.577590918484418e-13,0.03618763490803368,0.036184622427732,-2.1945329976402316e-05,1.4396821594982656e-12,1.4519999999999
5.218552236174734e-09,3.724375668978652e-11,0.0361866846202932,0.03618367186438168,-2.1908169920425598e-05,1.4392935204532746e-12,1.4524999999999
4.823229995953859e-09,6.96747680384302e-10,0.03618574398074728,0.03618271021484288,-2.194956125542392e-05,1.4360461604578934e-12,1.4529999999999
3.803207748731552e-13,2.3133096133109987e-10,0.03618477541784456,0.0361817324303208,-2.1911209345859117e-05,1.43152199993848e-12,1.4534999999999
1.0402457839564505e-08,2.427968243123857e-11,0.03618380952487592,0.03618076974606736,-2.1911209345276236e-05,1.429246000386351e-12,1.4539999999999
1.0413760555272322e-08,1.1492723439587849e-11,0.0361828478721556,0.03617980653162616,-2.199437561237152e-05,1.4246386392086606e-12,1.4544999999999
2.319368864328597e-08,3.721606356421603e-13,0.03618188306833352,0.03617884335828408,-2.2077283391596796e-05,1.4229177596391737e-12,1.4549999999999
1.509854487963258e-08,3.750402766122818e-13,0.0361809558063676,0.03617789330736776,-2.2556890259539196e-05,1.4217242393945156e-12,1.4554999999999
4.059817480112082e-08,5.634784305819096e-11,0.03618000270391168,0.03617694291071848,-2.252041566075352e-05,1.4209193598889143e-12,1.4559999999999
4.88464600018057e-09,1.4288639715864804e-11,0.03617906979057688,0.03617597699036296,-2.1845643701556398e-05,1.4193372802203622e-12,1.4564999999999
5.19681520039228e-13,1.3597123427189217e-11,0.03617809589073088,0.03617501508357968,-2.180672772281136e-05,1.4170613602893303e-12,1.4569999999999
1.050471968438993e-08,2.3476637300845482e-11,0.03617711995946304,0.03617405255250464,-2.180672772222848e-05,1.4154792806207782e-12,1.45749999999989
5.146987044901685e-09,2.1306208186633313e-10,0.03617614712540584,0.03617309137974864,-2.188943834446856e-05,1.4133976005911448e-12,1.45799999999989
5.183360886340527e-09,4.200758352279621e-10,0.03617516922915984,0.03617212232661832,-2.19309308708e-05,1.4100669603163895e-12,1.45849999999989
4.849877360130206e-08,2.515210262288292e-13,0.03617419462994928,0.03617113229824776,-2.18927258539832e-05,1.4115102400840069e-12,1.45899999999989
1.531722208097941e-08,8.845597865292376e-12,0.0361732749595252,0.03617016829989904,-2.1452645015850963e-05,1.4109828790651122e-12,1.45949999999989
0.0,1.0899600666469667e-11,0.0361723115599064,0.03616924913439768,-2.149982566151912e-05,1.4105943196412183e-12,1.45999999999989
4.857675595104638e-09,7.002039920100955e-11,0.0361713226757068,0.03616829817034688,-2.1499825660159118e-05,1.4093730404328127e-12,1.46049999999989
3.8986771921933894e-08,2.870139959032514e-10,0.0361703405847836,0.03616733407441776,-2.146128850136168e-05,1.4099559193792022e-12,1.46099999999989
1.0133584638083448e-08,2.617919769853927e-11,0.03616940271021856,0.03616635283865856,-2.103796329994088e-05,1.4094840796759342e-12,1.46149999999989
2.4291623837435772e-08,3.249544383576719e-11,0.03616842778993824,0.03616538737249792,-2.1042739433873682e-05,1.4090122399726662e-12,1.46199999999989
2.502107696034095e-08,3.5288912070274847e-10,0.03616746465485272,0.03616442405941216,-2.1012272634845602e-05,1.407818719728008e-12,1.46249999999989
1.579469167956038e-08,1.0804961092514276e-11,0.03616655039268176,0.03616344060312248,-2.1420494268064718e-05,1.4087901597923573e-12,1.46299999999989
2.3156200082419254e-08,3.6733503738783924e-10,0.03616559449776024,0.03616247792212768,-2.1468671695889602e-05,1.4090399989364136e-12,1.46349999999989
3.723614759587601e-08,2.2534078769620436e-11,0.03616463009408608,0.03616149181847656,-2.1650018136725836e-05,1.4089011990354788e-12,1.46399999999989
8.765097196661298e-09,3.6324956931288455e-11,0.0361636828552956,0.03616051916363048,-2.1251238250918482e-05,1.4101224799379503e-12,1.46449999999989
2.1872071598316722e-08,7.603445650872231e-12,0.03616270186957232,0.03615954437262792,-2.132052321057688e-05,1.4094563190181209e-12,1.46499999999989
1.8720092878621308e-08,6.712880251669162e-12,0.03616174172861048,0.03615857447273048,-2.1774046501332318e-05,1.40978936051452e-12,1.46549999999989
0.0,3.0360983865884705e-10,0.03616076372828464,0.03615761467410792,-2.1794592686640958e-05,1.4103167198393487e-12,1.46599999999989
2.0938332082054423e-08,6.140880165483864e-11,0.03615976213759112,0.03615663366930856,-2.179459268519768e-05,1.4099281604154548e-12,1.46649999999989
1.4743088243285296e-08,3.757431865647476e-11,0.03615878361167168,0.0361556526753464,-2.1712686531255115e-05,1.4114547204624461e-12,1.46699999999989
3.832511703827368e-08,1.560002127476423e-13,0.03615780236972736,0.03615467855585608,-2.167474331488072e-05,1.411676719327592e-12,1.46749999999989
1.593449832498761e-08,9.704723136216842e-12,0.03615685540445088,0.03615371171956,-2.1833034270029678e-05,1.4135919201136403e-12,1.46799999999989
5.3450471201865746e-09,1.4574527695820905e-10,0.03615587492630976,0.03615274528087184,-2.1957219381390638e-05,1.4136196790773877e-12,1.46849999999989
5.104497845243028e-09,3.126247871687582e-11,0.03615487700043168,0.0361517751877724,-2.1999936527238956e-05,1.413175520410836e-12,1.46899999999989
3.262298336331737e-08,3.843432516692502e-11,0.03615388643420864,0.03615080200704304,-2.196035311607904e-05,1.4147298394215748e-12,1.46949999999989
1.7473070400286783e-08,1.1797923749057304e-11,0.03615292391618128,0.03614982794900448,-2.1965043870030957e-05,1.416950319352143e-12,1.46999999999989
1.0648063840379418e-08,2.4009842725103425e-11,0.03615196549164656,0.03614885963823792,-2.235035325201488e-05,1.4151184801606317e-12,1.47049999999989
1.955222911353971e-08,5.282400211692462e-11,0.03615098371426408,0.03614791361877192,-2.2435420276633676e-05,1.4151184801606317e-12,1.47099999999989
2.4040491819476983e-13,3.5197111891704935e-10,0.03615000760652304,0.03614695231652696,-2.253567717699872e-05,1.4160344006034203e-12,1.47149999999989
4.4733454801493266e-08,2.9826079106509695e-11,0.03614901456481088,0.03614596481350856,-2.2535677175638637e-05,1.4138139189787862e-12,1.47199999999989
2.0478381199118267e-08,0.0,0.03614810246073608,0.03614498151877008,-2.2125376642450717e-05,1.4130645590947457e-12,1.47249999999989
4.454872847697855e-08,1.2904080581854771e-11,0.03614714572342384,0.03614400493993016,-2.2135844465087197e-05,1.413730640393478e-12,1.47299999999989
3.591224539967186e-13,1.417223977062676e-11,0.0361461995642408,0.03614306912954688,-2.266604352685288e-05,1.412537199769917e-12,1.47349999999989
6.599581992006165e-14,1.2131903814882605e-10,0.03614519710507896,0.03614211563496704,-2.2666043526214476e-05,1.4098448801360807e-12,1.47399999999989
3.292782713160136e-13,1.1434561630885298e-11,0.03614419096540856,0.03614114972008376,-2.2666043524993278e-05,1.4090399989364136e-12,1.47449999999989
9.361608710456437e-13,4.2369720232304786e-10,0.03614319325318992,0.03614017845028152,-2.2666043525714875e-05,1.4063754399603907e-12,1.47499999999989
2.3472986325490108e-08,1.418271750042166e-11,0.03614223991643416,0.03613918465175344,-2.26660435236332e-05,1.404821119255586e-12,1.47549999999989
2.12503679167253e-08,2.3329282949902108e-11,0.0361413014493092,0.0361382041293148,-2.301016912456504e-05,1.403322319866408e-12,1.47599999999989
1.0310205925123661e-08,4.300679951052544e-11,0.03614032993646168,0.03613722374302688,-2.2939624324452398e-05,1.4010741605931893e-12,1.47649999999989
3.0090945041250095e-08,2.799903225936262e-10,0.03613933848607312,0.036136238313632,-2.286155734218488e-05,1.3997140797897831e-12,1.47699999999989
4.863907519803146e-09,7.037199989401444e-11,0.03613838227192992,0.03613524968076392,-2.3459960445226395e-05,1.3993532793296366e-12,1.47749999999989
7.39329799465116e-09,2.1260215810059435e-10,0.03613738635966984,0.03613428220415616,-2.342355347581496e-05,1.3964944804522152e-12,1.47799999999989
2.6175110565129778e-08,2.6409596731724605e-11,0.03613639310467016,0.03613330120734912,-2.3480194847269198e-05,1.3958005605686384e-12,1.47849999999989
3.5861601674347376e-08,5.085387944081532e-10,0.0361354275369024,0.03613231976582024,-2.3984100310902718e-05,1.3934691193219799e-12,1.47899999999989
3.4455598804661314e-08,4.985691998138364e-10,0.0361344562479176,0.03613131546927232,-2.395921542888656e-05,1.3918870396534277e-12,1.47949999999989
4.814780280026909e-08,0.0,0.03613349266128576,0.03613030589547304,-2.424581817789216e-05,1.391442960607973e-12,1.47999999999989
3.643896368671351e-08,9.630393704718188e-12,0.03613257086166936,0.03612931571233512,-2.379906860464032e-05,1.3926363995374683e-12,1.48049999999989
0.0,1.571207747241843e-11,0.03613160863299704,0.03612833356887608,-2.429848109922152e-05,1.3907490390303303e-12,1.48099999999989
1.504523504392008e-08,3.463920122959152e-11,0.03613058665604504,0.03612735166750616,-2.429848110022072e-05,1.3896665597228595e-12,1.48149999999989
0.0,1.020288020736615e-11,0.03612958045551088,0.03612636534495344,-2.4264695780123597e-05,1.3876126403510394e-12,1.48199999999989
3.285926016005636e-08,1.1525599918904561e-11,0.03612855898385568,0.0361253863539812,-2.426469578009584e-05,1.384892639680487e-12,1.48249999999989
1.995846200114615e-08,4.200904207829481e-11,0.0361275853260444,0.03612440279891576,-2.375405983598376e-05,1.3823946395691462e-12,1.48299999999989
4.96878103939391e-09,2.635059184741273e-10,0.03612658983015992,0.03612341330991528,-2.3680270454267838e-05,1.378508879311749e-12,1.48349999999989
2.5160714477168167e-08,2.6065677394271347e-11,0.03612558253131088,0.03612241698692168,-2.372022037072608e-05,1.3780924796089446e-12,1.48399999999989
1.0853395120136167e-08,5.464795282961177e-13,0.0361246007923244,0.03612143015148112,-2.349043583846312e-05,1.3702099198510285e-12,1.48449999999989
1.011186927940555e-08,3.483512020507895e-10,0.0361235994908736,0.03612045508555728,-2.357718699602616e-05,1.3707095202121098e-12,1.48499999999989
1.8352152478251504e-08,4.1533976258278926e-10,0.03612259836610176,0.03611948246228848,-2.3657595316444877e-05,1.367489919180476e-12,1.48549999999989
1.0400132165189202e-08,2.0182557014525315e-11,0.03612160821679432,0.03611848240147376,-2.365097975415248e-05,1.3622995994352991e-12,1.48599999999989
3.387982488306518e-08,3.9400427365166024e-13,0.03612063115748432,0.03611748791342392,-2.365192593234376e-05,1.3574423991135525e-12,1.48649999999989
5.272759923125037e-09,2.6110960615888246e-11,0.03611967943257704,0.03611650707540688,-2.41890049492428e-05,1.3584138391779018e-12,1.48699999999989
5.409332960726321e-09,9.170643411327006e-12,0.03611867722928544,0.0361155210098896,-2.4230856463497037e-05,1.3528071993510176e-12,1.48749999999989
2.534279271854123e-08,2.364664020149121e-11,0.03611766698752728,0.03611453798371256,-2.427362228793432e-05,1.3469784793438246e-12,1.48799999999989
1.0976298238374316e-08,2.955831412965182e-11,0.03611668665518984,0.03611355537302192,-2.3815273804128155e-05,1.3419269594995824e-12,1.48849999999989
1.4641963440309436e-08,1.0139999950808942e-11,0.03611568777373752,0.03611256783809912,-2.3901952673710082e-05,1.3362926403300479e-12,1.48899999999989
9.818218564550119e-09,1.8360313269738526e-13,0.03611469126014072,0.0361115805949944,-2.387223984595632e-05,1.3317962404684478e-12,1.48949999999989
5.173767435306953e-09,1.2054079956413943e-11,0.03611369733944352,0.03611059504795624,-2.387594481501008e-05,1.3285210401941562e-12,1.48999999999989
1.5658356160297426e-08,2.847575647502154e-11,0.03611268585335632,0.03610960496867328,-2.391667327289416e-05,1.3236083202508488e-12,1.49049999999989
4.712202850143399e-14,4.240432310842479e-11,0.03611169154804952,0.03610861660765656,-2.3881844790240716e-05,1.3171135189449235e-12,1.49099999999989
4.711142399804746e-09,6.462004542573396e-12,0.03611067625040864,0.036107622601778,-2.388184479262768e-05,1.308731360519992e-12,1.49149999999989
1.1982301845181453e-08,1.724916806611354e-10,0.03610966892598016,0.03610662917553768,-2.384650273801152e-05,1.2998217597610029e-12,1.49199999999989
1.0636710560951723e-08,1.3951408084356132e-10,0.0361086753605388,0.03610563031412968,-2.386788890462688e-05,1.291633919164501e-12,1.49249999999989
1.0412138637394541e-08,4.892591887184494e-11,0.03610767515263736,0.03610462561626624,-2.3951995563209036e-05,1.2843619193896906e-12,1.49299999999989
3.8395509438515774e-08,2.1445442643930335e-11,0.036106673956554,0.03610361929507464,-2.4034420812057516e-05,1.277311999795189e-12,1.49349999999989
3.2927945280147863e-08,3.376032092772263e-11,0.03610571657352288,0.0361026192095888,-2.446103147218896e-05,1.2674310402870136e-12,1.49399999999989
1.9030796001573425e-08,3.5160069300488317e-13,0.03610475138245576,0.03610161965417224,-2.483515313958472e-05,1.2566618396786999e-12,1.49449999999989
5.165036398580014e-09,6.979999911393975e-12,0.0361037517594532,0.03610063874348296,-2.4929802963202396e-05,1.2554683990551388e-12,1.49499999999989
8.693904159084997e-09,2.7836163929428892e-11,0.03610273175250272,0.03609965274745632,-2.4971119687827278e-05,1.2500837597874664e-12,1.49549999999989
9.850849920500782e-09,1.845112257425896e-11,0.0361017103366824,0.03609865452455712,-2.5040978034962077e-05,1.2442551194013704e-12,1.49599999999989
1.2717467363920765e-08,1.9290714858843927e-11,0.03610071092706592,0.03609769690335152,-2.4970034650933598e-05,1.239342399458063e-12,1.49649999999989
1.570271696005321e-08,2.294400086588766e-11,0.0360997087809784,0.03609670427913784,-2.48719821686612e-05,1.2347904799749022e-12,1.49699999999989
0.0,6.118966444645935e-12,0.03609870787514336,0.03609571171311168,-2.4835254564258957e-05,1.2304606389779843e-12,1.49749999999989
5.325507201892066e-09,1.9105522719442547e-11,0.03609767956348952,0.0360947388579224,-2.483525456356504e-05,1.2276295194432133e-12,1.49799999999989
1.513712095946307e-08,3.549979199490849e-10,0.03609666738633088,0.03609376245341976,-2.4876773605658317e-05,1.219413919882964e-12,1.49849999999989
1.4818459681542606e-08,4.708040832190896e-10,0.03609567554898048,0.03609274954929272,-2.492273372006704e-05,1.2111982390075517e-12,1.49899999999989
5.782424240818873e-09,2.1384720383377243e-11,0.03609467544577936,0.03609171198797,-2.489244622588776e-05,1.2042315996924242e-12,1.49949999999989
4.689000562829726e-09,3.727936015440747e-11,0.03609373604100208,0.0360906848888608,-2.4852016331427677e-05,1.1967653600162154e-12,1.49999999999989
1.6109342637626867e-08,1.2455363129770802e-11,0.03609273828012368,0.03608966391558712,-2.4817095924417196e-05,1.1893545603404703e-12,1.50049999999989
8.756586719615989e-09,2.7824798021214292e-11,0.03609172924739912,0.03608864278941896,-2.49449171902112e-05,1.1828875196923582e-12,1.50099999999989
3.872837256446715e-08,3.545364765655812e-10,0.03609070246102704,0.03608761639554368,-2.5014074029549677e-05,1.1774474404242221e-12,1.50149999999989
3.388057152192703e-08,2.263064041718721e-11,0.03608970940210504,0.03608657568520944,-2.4692615251564315e-05,1.172146159362955e-12,1.50199999999989
1.0104922482101486e-08,2.1014641415906254e-11,0.03608869847287592,0.03608553885654824,-2.4246914032188395e-05,1.167982799303688e-12,1.50249999999989
1.0550053358704403e-08,1.461856330431388e-11,0.0360876468768672,0.03608449756858,-2.4246127989623997e-05,1.164763120345023e-12,1.50299999999989
1.544823911847626e-08,1.5473296255397173e-10,0.03608660014175232,0.03608345713015936,-2.433063980353216e-05,1.1605165596274792e-12,1.50349999999989
2.8997066005287397e-08,1.4003360970793466e-11,0.03608554991031088,0.03608240197157152,-2.4384788604169917e-05,1.1569083195508544e-12,1.50399999999989
2.2895804398237463e-08,3.2337202360288586e-11,0.0360845302616032,0.03608135710748904,-2.3980471393846962e-05,1.1512461601024095e-12,1.50449999999989
5.041281683770826e-09,1.910416269623738e-13,0.03608348715481464,0.03608030143707768,-2.361304145909136e-05,1.1473881605028255e-12,1.50499999999989
1.0442400243115824e-08,8.70063743274585e-12,0.03608241382143128,0.0360792392570396,-2.3652316566146875e-05,1.1463056795012888e-12,1.50549999999989
1.7459093039351448e-08,1.1320111514834252e-13,0.03608134762903496,0.03607816474184208,-2.3654716893999995e-05,1.142697439424664e-12,1.50599999999989
0.0,3.561480277358697e-11,0.03608027112326888,0.0360770820504084,-2.3709370569835037e-05,1.1416982403965673e-12,1.50649999999989
9.826769439835736e-09,1.3268719456505096e-11,0.03607916440654288,0.03607598495530512,-2.3709370570584397e-05,1.135619840487512e-12,1.50699999999989
9.33072832193238e-09,6.6974412127329686e-12,0.03607806605418344,0.0360748933882856,-2.3717549663626155e-05,1.1295968805789206e-12,1.50749999999989
1.0452200958910307e-08,3.0871916134600497e-11,0.03607695259970896,0.03607379308456728,-2.3645627085483036e-05,1.1234351190753285e-12,1.50799999999989
1.0390638474633285e-08,2.931527937066747e-11,0.03607583669573072,0.03607266379796624,-2.36530079909532e-05,1.1173011199236155e-12,1.50849999999989
4.6879167214797235e-14,5.0007914476069e-13,0.03607472092697264,0.03607151994053776,-2.373528023530368e-05,1.1098903998689675e-12,1.50899999999989
1.020109599569885e-08,2.453592884421596e-13,0.0360735665392844,0.03607035901465512,-2.373528023560904e-05,1.1097238393102194e-12,1.50949999999989
2.2690473444608728e-08,4.584176094279968e-11,0.03607240376413304,0.03606917406550184,-2.381428972658656e-05,1.108113998983854e-12,1.50999999999989
2.894420814136822e-13,1.530903875890388e-11,0.03607123504934056,0.03606795556933104,-2.3991838506320477e-05,1.1004535194062467e-12,1.51049999999989
1.5772649276935002e-08,1.2902327817254644e-10,0.03607001498841776,0.03606670966143992,-2.3991838506487037e-05,1.0924599204052091e-12,1.51099999999989
1.0908444002255546e-08,3.112696211893251e-11,0.03606880065358928,0.03606542575169992,-2.38827409240468e-05,1.0871585597228449e-12,1.51149999999989
4.470689519975313e-09,2.2697976137520115e-10,0.0360675336708872,0.03606411426585672,-2.3970661429950242e-05,1.0773053591784168e-12,1.51199999999989
5.697684543615189e-08,4.35162392231625e-11,0.03606622888935528,0.03606275095785176,-2.3937656223715515e-05,1.066924719688063e-12,1.51249999999989
1.2801395686545813e-08,1.1956720336048221e-11,0.0360649682521328,0.03606135233900552,-2.4010045635957756e-05,1.054406960167612e-12,1.51299999999989
3.201313959755314e-08,2.4578719615142575e-10,0.03606359734520712,0.03605990115042536,-2.410788476098168e-05,1.0423887993141765e-12,1.51349999999989
5.995190878460566e-09,1.0337355971223872e-11,0.03606219490743224,0.0360583834689728,-2.453002674068744e-05,1.0317307192641472e-12,1.51399999999989
1.1878334878201446e-08,3.383879981777582e-11,0.03606069736307056,0.03605681158730976,-2.457897648361312e-05,1.028011439944401e-12,1.51449999999989
3.5566760883676274e-08,2.2830320967059947e-11,0.03605913208243232,0.03605516349841288,-2.460170286963616e-05,1.0251526393729136e-12,1.51499999999989
9.447194318501495e-09,2.9031999027040456e-11,0.03605754155236608,0.03605342712121192,-2.52271261506616e-05,1.0242089599663776e-12,1.51549999999989
4.39414096081725e-09,0.0,0.03605582111278408,0.0360515829165956,-2.515482278844752e-05,1.0196570404832168e-12,1.51599999999989
1.2728645519544113e-08,1.5873358183426944e-11,0.036054003514436,0.03604962403564048,-2.5122820678152397e-05,1.021794160513314e-12,1.51649999999989
1.5185193755207216e-08,1.234727597942964e-11,0.036052085227232,0.03604753036949616,-2.522086974671112e-05,1.0191574401221355e-12,1.51699999999989
5.830353921876252e-09,1.1454316661829722e-11,0.03605003447271528,0.03604531141377976,-2.5260371491253197e-05,1.0176863996967048e-12,1.51749999999989
2.5224267119483557e-13,2.2713282643582744e-11,0.036047829580568,0.03604289704661928,-2.5308306420307038e-05,1.0155492000455107e-12,1.51799999999989
3.1176450310255177e-13,1.881550470983484e-13,0.03604547319142048,0.036040268164546,-2.530830641858616e-05,1.0120519992120073e-12,1.51849999999989
1.6184058322654682e-08,5.280843193289364e-10,0.03604292149429128,0.03603741197626504,-2.5308306417253918e-05,1.0142723995214785e-12,1.51899999999989
1.0092300481434613e-08,3.499583955957064e-11,0.03604015625962728,0.03603425630651664,-2.535612049106528e-05,1.0127736001323004e-12,1.51949999999989
4.958411355115988e-09,5.264520833159203e-10,0.03603712288705208,0.03603080284934768,-2.53634972023904e-05,1.009748239002065e-12,1.51999999999989
3.688280471314531e-08,1.7596882284642845e-11,0.0360337897983832,0.03602698281222464,-2.532973900143352e-05,1.0077220802880583e-12,1.52049999999989
1.980497727621655e-08,2.166111734425158e-11,0.03603016689612224,0.03602278523191248,-2.599598833002936e-05,1.004391440013303e-12,1.52099999999989
5.314113360466166e-08,2.2585364134464214e-11,0.03602613866979384,0.0360181373347024,-2.6090608100298316e-05,1.0047244798156362e-12,1.52149999999989
5.507985997854625e-09,2.962352585456074e-13,0.03602173176428104,0.03601298829450832,-2.707053022288312e-05,1.0032534393902056e-12,1.52199999999989
1.7417973917355223e-08,4.432335748427718e-11,0.03601675694426168,0.03600727122567904,-2.711505205565912e-05,1.0002835995755969e-12,1.52249999999989
5.7332688804812015e-09,2.9898000741823694e-11,0.03601124559602032,0.03600093277357728,-2.7198451634402158e-05,9.987570395286055e-13,1.52299999999989
5.895186561133414e-09,1.2955678196924225e-11,0.03600511785142784,0.03599389949889992,-2.7245441549611037e-05,9.973415204188015e-13,1.52349999999989
1.0785064959162316e-08,7.758002573687861e-12,0.03599832556826112,0.03598613946562952,-2.7294008658112638e-05,9.95648399813062e-13,1.52399999999989
8.822809920150387e-09,4.100301626008829e-10,0.03599084064923704,0.03597759913537536,-2.7380018920774715e-05,9.957871997139968e-13,1.52449999999989
1.9634128239909288e-08,5.7343997605929786e-11,0.03598258198445568,0.03596822961562072,-2.739017639019584e-05,9.972582401394274e-13,1.52499999999989
9.095088321364742e-09,5.877383996155672e-11,0.03597354034338568,0.03595804403154648,-2.748442768873936e-05,9.96592160534761e-13,1.52549999999989
3.324640840407511e-08,5.28218371820266e-11,0.03596367300775872,0.03594705419484088,-2.7497734911618558e-05,9.955096795332243e-13,1.52599999999989
1.920186864373674e-08,1.953375655672218e-11,0.03595301660168672,0.03593529713737704,-2.7999843943970637e-05,9.95176560109794e-13,1.52649999999989
1.6798728477707137e-08,2.265967968817506e-11,0.03594154785099208,0.03592280443088688,-2.812013278932728e-05,9.93289199602656e-13,1.52699999999989
2.6141835765547405e-08,6.372818939226477e-13,0.03592931896262744,0.03590964896409416,-2.825473873196936e-05,9.92178959637372e-13,1.52749999999989
1.3833113599037716e-08,3.871680059885918e-11,0.03591640496161984,0.03589592589498648,-2.8465881777183916e-05,9.938998392068589e-13,1.52799999999989
8.467715514881569e-09,1.7415277553389785e-11,0.03590286274988144,0.03588170335483696,-2.8495197577582236e-05,9.907356798697546e-13,1.52849999999989
3.523153990769856e-13,1.1974400637715377e-11,0.03588879557150528,0.03586711450583136,-2.8563889300614157e-05,9.883764796593487e-13,1.52899999999989
1.6204909920880528e-08,2.2517522568765713e-11,0.03587430399015112,0.03585223619017632,-2.8563889299115356e-05,9.8643359953065e-13,1.52949999999989
5.924838959725509e-09,3.488191679945629e-11,0.03585951395397824,0.03583717599887832,-2.8690282045467756e-05,9.768856798248078e-13,1.52999999999989
3.895060718406285e-09,5.62324839470385e-11,0.0358445146938528,0.03582200565508392,-2.873942929257312e-05,9.671711995602175e-13,1.53049999999989
9.210413598470524e-09,5.7226001715093844e-11,0.0358293623669784,0.0358068356164776,-2.8714028590614722e-05,9.5745680061079e-13,1.53099999999989
2.914556160305004e-08,1.784191544507152e-11,0.0358141723095108,0.0357917086350296,-2.8739309201608155e-05,9.500737598987924e-13,1.53149999999989
2.506988831807444e-08,9.77612560348895e-10,0.0357990264461608,0.03577668603398064,-2.886229363685504e-05,9.406368794360716e-13,1.53199999999989
3.2841312322395844e-08,4.4487815514804296e-10,0.0357839852768116,0.03576177473002216,-2.8957280537894158e-05,9.336979990846915e-13,1.53249999999989
4.333563247832517e-08,8.294383929685623e-11,0.0357690976417724,0.03574705320856648,-2.9779565245052316e-05,9.267868793911248e-13,1.53299999999989
7.53977663636718e-09,3.65713570538162e-11,0.0357543916455312,0.03573257371270184,-3.059624992346424e-05,9.177107993885505e-13,1.53349999999989
5.6089901522005103e-08,3.1843604142434145e-11,0.03573982435719872,0.03571835211490936,-3.053727182700208e-05,9.111882391188778e-13,1.53399999999989
4.390570351731071e-08,3.039464513410195e-11,0.03572554000060136,0.03570438520737392,-3.10617868526648e-05,9.036109601995475e-13,1.53449999999989
1.7215915359969358e-08,5.829847715688175e-11,0.03571150807432568,0.0356906887158164,-3.163016603252536e-05,8.958948796852165e-13,1.53499999999989
1.898772968023099e-08,5.802271857424657e-11,0.03569769509761824,0.03567725635742,-3.172134157816656e-05,8.897331198756903e-13,1.53549999999989
2.360088624531187e-08,6.911319433422491e-11,0.03568414118464912,0.03566408304524576,-3.183922180088848e-05,8.798521603675148e-13,1.53599999999989
3.4366065201907325e-08,6.924819190290421e-10,0.03567085762775696,0.03565117915977168,-3.193128864503696e-05,8.749116797663941e-13,1.53649999999989
5.898933112119531e-08,3.256896141667909e-11,0.03565785161858872,0.03563853235457872,-3.20623318798004e-05,8.674731990539327e-13,1.53699999999989
2.8491982717593345e-08,3.744495963298178e-10,0.03564515694536368,0.0356261722460548,-3.176781864100376e-05,8.614779998031546e-13,1.53749999999989
3.5050970480232646e-08,1.351192074894314e-11,0.03563270629397272,0.03561404535328688,-3.242490404192736e-05,8.546500790737989e-13,1.53799999999989
2.577122112240593e-08,5.4363180623795415e-12,0.03562050746873472,0.03560218481971112,-3.293290079942016e-05,8.487103994445815e-13,1.53849999999989
2.0844145916243395e-08,3.0878959805802353e-10,0.03560856433322168,0.03559056022983768,-3.3431044779346876e-05,8.421878391749087e-13,1.53899999999989
2.29826433578717e-08,2.042655627976231e-11,0.0355968486306424,0.03557914774246192,-3.381226506798912e-05,8.354710390038374e-13,1.53949999999989
2.0081565521579137e-08,5.4434644292111756e-11,0.03558536725338968,0.03556796620429544,-3.43496594503996e-05,8.305304804756856e-13,1.53999999999989
3.1423273566533183e-09,4.5900440392987463e-10,0.0355740882999796,0.0355570099811116,-3.421439413814296e-05,8.32445679567668e-13,1.54049999999989
2.9406788323860233e-08,7.193577608588519e-10,0.03556301468782864,0.03554623844472472,-3.419428507309096e-05,8.332505590732692e-13,1.54099999999989
3.1902823445506545e-08,2.572296542435737e-11,0.03555218935815416,0.03553564020604744,-3.472969772141912e-05,8.355264790043011e-13,1.54149999999989
2.4046695600021817e-08,2.159352835429118e-10,0.03554154417824096,0.03552530334038544,-3.489069666848216e-05,8.368310401861466e-13,1.54199999999989
2.8027225040805348e-08,3.966792172516165e-11,0.03553108798748336,0.03551512146812464,-3.508246980510288e-05,8.385795990982839e-13,1.54249999999989
4.955266408313008e-08,5.6749119292653916e-11,0.03552086028628032,0.03550511472983552,-3.519519669717376e-05,8.392457600181133e-13,1.54299999999989
4.875224783595922e-08,1.5195895930464332e-10,0.03551081678585592,0.03549527874216888,-3.581502035721008e-05,8.405225605421455e-13,1.54349999999989
2.0486246081474757e-08,1.0213934420466586e-09,0.03550093997736688,0.03548560582184984,-3.618794331131064e-05,8.409666395876002e-13,1.54399999999989
9.525766999501917e-08,5.633976618568681e-11,0.0354911825791276,0.03547608777663688,-3.611439335238176e-05,8.417159994716407e-13,1.54449999999989
3.313088119821783e-08,4.339599513070169e-11,0.03548171380722568,0.03546671483143968,-3.6058676197714e-05,8.419935992735102e-13,1.54499999999989
4.847199576440975e-08,7.612407926238518e-11,0.03547230424839168,0.03545749437419352,-3.605764346314944e-05,8.426596805722426e-13,1.54549999999989
1.687037175929218e-08,5.060775964960129e-10,0.03546304552027936,0.03544841454894368,-3.647633243986048e-05,8.435201593205016e-13,1.54599999999989
4.917954855854223e-08,1.8325604922431182e-11,0.03545387687190312,0.03543945365159552,-3.6360039147892e-05,8.436033599787786e-13,1.54649999999989
2.041791368617707e-08,2.599462381458473e-10,0.03544489647935552,0.03543064653493104,-3.6993096933224e-05,8.446025590068754e-13,1.54699999999989
6.465618895834524e-08,7.592792367061563e-11,0.03543601284560688,0.0354219661841332,-3.712051950940888e-05,8.433813594195668e-13,1.54749999999989
6.203191152409637e-08,4.9707842009194536e-11,0.0354273239025108,0.03541339810772008,-3.7298370024585036e-05,8.439364794022089e-13,1.54799999999989
2.3714233438054677e-08,5.938071562239244e-11,0.03541872631583568,0.03540494180948728,-3.721235173265128e-05,8.355264790043011e-13,1.54849999999988
3.250685064182246e-08,4.30849918242604e-10,0.03541020086278008,0.03539659953901104,-3.71251796802692e-05,8.295590404113363e-13,1.54899999999988
4.7598109516322484e-08,1.9996704292424283e-10,0.035401802580662,0.0353883396486952,-3.7245452191191995e-05,8.227311993030777e-13,1.54949999999988
4.2742258725414484e-08,1.5250727763982397e-10,0.03539354824106992,0.03538021232246008,-3.780913195822144e-05,8.141824803193981e-13,1.54999999999988
6.726862879224971e-09,2.94488808338933e-11,0.03538537767652376,0.03537217424899808,-3.784002199982944e-05,8.063554401830427e-13,1.55049999999988
6.548537655887143e-08,5.080661585887825e-10,0.03537726711645736,0.03536425237965264,-3.779461651351416e-05,8.00943040257557e-13,1.55099999999988
4.518775423983934e-08,3.329743147872932e-10,0.03536933647587368,0.03535640217121248,-3.804006955984664e-05,7.963356790798666e-13,1.55149999999988
2.1671141686718798e-08,1.7139920038822254e-10,0.0353614926338492,0.03534865788785704,-3.851789049613656e-05,7.915616794163969e-13,1.55199999999988
4.352684208203117e-08,1.8445839994329916e-10,0.03535369433996464,0.03534099260661344,-3.84438383977388e-05,7.887028805389756e-13,1.55249999999988
6.982174168002064e-08,5.1853445148797306e-11,0.03534602427683648,0.03533343350865648,-3.8937732021876e-05,7.854831998862447e-13,1.55299999999988
9.28080847589774e-09,2.656327935390834e-10,0.03533847640470048,0.03532594948415824,-3.8437565219289915e-05,7.822080792330502e-13,1.55349999999988
1.5656263840924112e-08,3.865999187446789e-10,0.03533091783859632,0.03531854084225776,-3.84595298021924e-05,7.786831194357994e-13,1.55399999999988
6.289895023575687e-08,9.264735506553379e-11,0.03532345044706432,0.03531121382913704,-3.851239934995992e-05,7.769344792084992e-13,1.55449999999988
4.9265564155964725e-08,2.8668111634599924e-10,0.03531612947430152,0.03530396171636824,-3.89642167754052e-05,7.746308003137199e-13,1.55499999999988
1.155562864146864e-08,1.5846279843856337e-10,0.03530888628520912,0.03529678586978248,-3.935803409352248e-05,7.721328002023792e-13,1.55549999999988
6.246364839951335e-08,5.252700774338592e-10,0.0353016557388516,0.03528969078466208,-3.93596301010708e-05,7.702731190378917e-13,1.55599999999988
1.0354726648342805e-07,8.428319847597621e-11,0.03529456195599664,0.0352826437907524,-3.894211717553288e-05,7.679971991068598e-13,1.55649999999988
1.4508195117501899e-08,3.7696071958359667e-10,0.03528759337648992,0.03527574266947976,-3.850669864344192e-05,7.632509601012034e-13,1.55699999999988
3.938455583885059e-08,2.454596040313284e-10,0.0352805691706928,0.03526885306006616,-3.84848740745676e-05,7.598370395470741e-13,1.55749999999988
4.961594632368893e-08,3.029895778716707e-11,0.03527369951395152,0.0352620213205376,-3.880173842837856e-05,7.575055999944815e-13,1.55799999999988
2.980602191449133e-08,2.2858143849946444e-10,0.03526687330190936,0.0352552709538208,-3.93660173370332e-05,7.538973599178567e-13,1.55849999999988
3.0946538082110564e-08,4.49288037329687e-11,0.03526007654108808,0.0352485816263276,-3.9821137947898076e-05,7.500948799398334e-13,1.55899999999988
3.743828496521884e-08,5.3878637662485573e-11,0.03525338270651768,0.03524194821637336,-3.976168369018664e-05,7.47929919630826e-13,1.55949999999988
2.2848667839692194e-08,2.6722920404287365e-10,0.0352467235573644,0.0352353696390952,-3.940281632647216e-05,7.451543993387127e-13,1.55999999999988
5.645165568335386e-08,5.570979996760705e-10,0.03524010349160712,0.03522884089799696,-3.941259213718864e-05,7.424065600833158e-13,1.56049999999988
1.0510566084143136e-08,6.018304604671343e-11,0.03523356906486864,0.03522235371511152,-3.923184718326824e-05,7.40213839116495e-13,1.56099999999988
2.5454954241665995e-08,7.832176573963068e-11,0.03522703840932488,0.0352159347749316,-3.915600601161984e-05,7.369664791211138e-13,1.56149999999988
5.07533399959903e-08,4.1733443090219424e-11,0.03522058943708872,0.03520956937450032,-3.89147242536576e-05,7.343574397666516e-13,1.56199999999988
3.138054863877082e-08,7.405039775809641e-11,0.03521422617589232,0.03520326179080264,-3.93149794376264e-05,7.310545601497097e-13,1.56249999999988
1.3487420159885577e-08,7.073839430882245e-11,0.03520788608067432,0.03519700296653944,-3.9330721521096556e-05,7.29028399741637e-13,1.56299999999988
2.843634711729992e-08,1.7603760116280398e-10,0.03520157557192968,0.03519085368989464,-3.923616252471352e-05,7.266968805679473e-13,1.56349999999988
1.6010420003653714e-08,1.6157504501013165e-10,0.0351953877001348,0.03518470953153272,-3.919351856113096e-05,7.240879191405163e-13,1.56399999999988
7.682181776130781e-08,7.809648067125252e-11,0.03518919851901776,0.03517859360891,-3.916119015182032e-05,7.217563999668266e-13,1.56449999999988
1.7185760078919365e-08,4.736280048711627e-10,0.03518311892965184,0.0351725200266932,-3.8530283718223996e-05,7.193694390986074e-13,1.56499999999988
4.611914007635054e-08,2.4275575993826237e-10,0.03517701516901552,0.03516649523314488,-3.840598210164096e-05,7.170657602038281e-13,1.56549999999988
5.749882375782889e-08,9.074379164752955e-10,0.03517099721780352,0.03516051628043608,-3.808676289968016e-05,7.163163190046246e-13,1.56599999999988
3.899104704385703e-08,5.600319513687779e-11,0.03516502629346944,0.03515455895331176,-3.865164141234016e-05,7.142901602906178e-13,1.56649999999988
6.4102872315841e-08,3.925627184431235e-10,0.03515909391063928,0.03514866724422912,-3.842214690982736e-05,7.123750391256666e-13,1.56699999999988
1.7106361119290092e-08,3.1581759429855083e-10,0.03515324525472504,0.03514280426369384,-3.860250659606888e-05,7.099603192936999e-13,1.56749999999988
9.377387512332636e-08,2.554665576304238e-10,0.03514736810742232,0.03513697982738632,-3.890705526088344e-05,7.092108797885624e-13,1.56799999999988
4.381848999618354e-08,1.08148955069165e-10,0.03514161265773432,0.0351312013942752,-3.798706165175592e-05,7.062132793161403e-13,1.56849999999988
7.377898279814499e-08,4.607079995277985e-11,0.03513582711691552,0.03512549379671312,-3.770650656950664e-05,7.04381440124629e-13,1.56899999999988
3.277698312070809e-08,6.598992186024333e-11,0.03513012544085072,0.03511980993759736,-3.7909707389316e-05,6.996907190464675e-13,1.56949999999988
1.6410913600273247e-08,1.9583272503620464e-10,0.03512443427840872,0.0351141617228028,-3.791311535863944e-05,6.962768001864041e-13,1.56999999999988
3.8338949674698863e-08,6.619728376566769e-11,0.03511873496835576,0.03510854362761432,-3.7925065393184635e-05,6.952775994642415e-13,1.57049999999988
2.873174903550435e-08,3.6139424092196393e-10,0.0351131043581864,0.03510297422213688,-3.756082789302352e-05,6.902538402778127e-13,1.57099999999988
4.264958847893796e-08,3.5201515313776355e-11,0.03510749496181816,0.03509742364145384,-3.761824603015728e-05,6.855075995780904e-13,1.57149999999988
3.6203007681978594e-08,2.203658436283895e-10,0.03510192619293424,0.03509193981201656,-3.774469481518344e-05,6.816495999785064e-13,1.57199999999988
5.2423053037431444e-08,9.880485596358568e-10,0.03509640866213688,0.03508647554261928,-3.82807619910548e-05,6.762927992956785e-13,1.57249999999988
1.9286495199499765e-08,6.393096468881865e-11,0.03509093034477592,0.0350810015430716,-3.866739675820144e-05,6.694371196025754e-13,1.57299999999988
8.041169079903154e-08,4.37108751971671e-11,0.03508543639659672,0.03507559617297112,-3.861553392236992e-05,6.604998395009359e-13,1.57349999999988
2.1052557759582147e-08,6.022079362955068e-11,0.03508008441446752,0.03507022685480864,-3.881911282208008e-05,6.526727993645806e-13,1.57399999999988
7.130819920653231e-09,4.838844810950427e-10,0.03507467140934504,0.03506487874170528,-3.866497081772512e-05,6.553928000351331e-13,1.57449999999988
8.276290967834665e-08,3.1771960062876303e-10,0.03506928903594144,0.03505955405744672,-3.8613732446124e-05,6.575022390285139e-13,1.57499999999988
4.0073518878247505e-08,2.035120752474917e-10,0.03506401203334216,0.03505424102195544,-3.80302117290172e-05,6.475379992409644e-13,1.57549999999988
6.823535847466644e-08,2.6080401727135438e-11,0.03505871174614,0.035048968384014,-3.7883592802656236e-05,6.483151994039153e-13,1.57599999999988
3.143638103997315e-08,6.218792147905106e-11,0.03505345802026168,0.03504373737486552,-3.7447402684575676e-05,6.518124002374186e-13,1.57649999999988
3.88071099977072e-08,2.1526160021156926e-10,0.03504819681581536,0.0350385379773684,-3.74881538066636e-05,6.529503195453531e-13,1.57699999999988
6.345170519561627e-08,1.384541203908185e-09,0.0350429752304892,0.03503340421302632,-3.8268321472439516e-05,6.541160791321979e-13,1.57749999999988
4.4880306318551e-08,5.008399944772535e-11,0.03503784403029,0.03502825030141312,-3.775316618154184e-05,6.560034396393358e-13,1.57799999999988
3.2965581521493537e-08,4.1164072150934317e-10,0.03503269912342976,0.03502314081248256,-3.7407716561771036e-05,6.646076799386421e-13,1.57849999999988
3.52368294403993e-08,5.086347246163747e-10,0.0350275591676504,0.03501804193646872,-3.703198075033456e-05,6.736837599412163e-13,1.57899999999988
3.409738640047788e-08,6.508264066562575e-11,0.03502245240391344,0.03501295777439816,-3.676510123462552e-05,6.79401439011222e-13,1.57949999999988
7.345860136148685e-08,3.608070370253458e-10,0.03501737009941368,0.035007909101832,-3.643479663778496e-05,6.871452005622692e-13,1.57999999999988
2.4476982878052223e-08,9.253959404320611e-11,0.03501236921194336,0.03500289079172288,-3.65063944655904e-05,6.930293605699259e-13,1.58049999999988
3.5457820166118204e-08,2.460271986137741e-10,0.03500732656227248,0.03499790253062568,-3.657447957999784e-05,6.989968804780537e-13,1.58099999999988
5.6838896637934067e-08,2.2626552020899027e-10,0.03500230888520056,0.03499292919402664,-3.66914984510076e-05,7.058802395138071e-13,1.58149999999988
1.0212489896105348e-07,4.936296510438254e-11,0.03499735667474744,0.03498797951941032,-3.723661727836296e-05,7.056859199913116e-13,1.58199999999988
1.8382104560732415e-08,1.0739679978666317e-11,0.03499248622919048,0.03498306897750216,-3.725361337911192e-05,7.072679996598637e-13,1.58249999999988
1.229035808542056e-08,8.84960160707493e-12,0.03498753476460856,0.03497819444435784,-3.7277635930615515e-05,7.080174391650013e-13,1.58299999999988
2.4558526399987013e-08,2.0609840223340115e-11,0.03498261223217176,0.0349733501196024,-3.7266151610148716e-05,7.117366405577164e-13,1.58349999999988
7.758377273958672e-13,5.5649915231548164e-11,0.03497775406666368,0.034968536960782,-3.74085398634756e-05,7.121529589453578e-13,1.58399999999988
1.5251706557417588e-08,9.015843974169435e-10,0.03497286917672864,0.03496374299831192,-3.740853986158824e-05,7.142346389749912e-13,1.58449999999988
7.775920247976575e-08,3.027789616250054e-10,0.03496802141012904,0.0349589274064196,-3.746720452169016e-05,7.150395997957554e-13,1.58499999999988
2.9111259840230996e-08,2.6253568069511957e-10,0.0349632710401392,0.0349541277236768,-3.6750120679606796e-05,7.170934395464785e-13,1.58549999999988
8.518357855896719e-08,6.543727226748786e-10,0.0349584821641484,0.03494936517440792,-3.721403468526184e-05,7.186199995934698e-13,1.58599999999988
2.643850415678939e-08,5.2779280945713936e-11,0.03495377861615656,0.03494459385691896,-3.720419472733008e-05,7.188420797737786e-13,1.58649999999988
2.5323921279407635e-08,4.2508878361768865e-11,0.03494904210660328,0.0349398861916624,-3.7646210329089355e-05,7.15483680535276e-13,1.58699999999988
3.8011230642232e-08,8.127423734016759e-11,0.03494430077093448,0.0349352052882924,-3.76176041425864e-05,7.097104801496437e-13,1.58749999999988
4.15199533573829e-08,3.9758615844043277e-10,0.0349395889619096,0.03493054762633256,-3.82151545701144e-05,7.052973605674176e-13,1.58799999999988
2.0638198955369447e-08,2.37082797838184e-10,0.03493490575781624,0.03492588817430944,-3.814352035566528e-05,6.995241601817853e-13,1.58849999999988
6.562265175702464e-08,3.003605558715705e-10,0.03493022138548632,0.03492124811831568,-3.807112347242696e-05,6.957771998253228e-13,1.58899999999988
1.553605712134587e-08,2.87561523204527e-10,0.03492560313327432,0.03491664990787984,-3.821420871963312e-05,6.916693593876167e-13,1.58949999999988
2.9400174718363647e-08,3.58396784472248e-11,0.03492097064239312,0.0349120565517808,-3.809858132799952e-05,6.884219993922355e-13,1.58999999999988
4.747984471559219e-08,1.5976615863610988e-10,0.03491636854774104,0.0349074860702136,-3.774666330647008e-05,6.847027200724892e-13,1.59049999999988
1.8051970959720443e-08,5.048688758724218e-10,0.03491181674602912,0.03490293421768496,-3.78346316017848e-05,6.801230399315151e-13,1.59099999999988
3.9036156480876105e-08,8.09074800212084e-10,0.03490723443610648,0.03489838932309928,-3.785671805323032e-05,6.767368800351991e-13,1.59149999999988
9.47785649546562e-08,6.056928777975479e-10,0.0349027062244528,0.0348938293956928,-3.842477946355792e-05,6.726845592190537e-13,1.59199999999988
9.824523080487202e-08,6.009336084300543e-11,0.03489824980888696,0.03488930080507448,-3.756995228842944e-05,6.66883679490771e-13,1.59249999999988
3.517767663968607e-08,2.6185120044486254e-10,0.03489381758713264,0.03488480333654176,-3.688355784856e-05,6.613325592854475e-13,1.59299999999988
2.7004259037233247e-08,3.7615335846119535e-10,0.03488930192590576,0.03488036896553144,-3.673677091836592e-05,6.565307989641646e-13,1.59349999999988
7.042250176059195e-08,2.0489344249030594e-10,0.03488478812679032,0.03487591810260176,-3.669395486699488e-05,6.515625593992965e-13,1.59399999999988
4.5143056313923235e-08,9.060584227338353e-11,0.03488039964668192,0.03487149017116544,-3.593873365120808e-05,6.457616796710138e-13,1.59449999999988
1.8006685836846614e-08,3.6389407459536116e-10,0.0348759665782788,0.0348670957070684,-3.578435576023736e-05,6.406268795473976e-13,1.59499999999988
3.124930256226399e-08,3.390001612757487e-10,0.03487151488982144,0.0348626946048048,-3.565011359846176e-05,6.349924790627001e-13,1.59549999999988
5.035953008075689e-08,3.5571192519290307e-10,0.03486708393999736,0.03485830052325992,-3.557696230382888e-05,6.286919989733361e-13,1.59599999999988
4.9920550235227346e-08,5.0317278121880804e-11,0.03486271489040312,0.03485392424160736,-3.531873123072088e-05,6.234183989487852e-13,1.59649999999988
3.475473696334941e-08,3.7636879723912386e-11,0.03485835973863056,0.03484962606927352,-3.600737440803648e-05,6.214199991985258e-13,1.59699999999988
3.282593175751858e-08,6.703689547915559e-10,0.03485401776086888,0.03484531254307872,-3.594275767015944e-05,6.198101605662263e-13,1.59749999999988
4.429798960287057e-08,3.584691155023023e-10,0.03484966281944968,0.03484098919793736,-3.604134351151104e-05,6.186444806004785e-13,1.59799999999988
4.632656520203726e-08,2.9956608027514875e-10,0.0348453670241676,0.03483668601748784,-3.572430675502464e-05,6.179783196806491e-13,1.59849999999988
6.584054904057446e-08,4.2689685120222975e-11,0.03484107187807072,0.0348323948138576,-3.56770486926168e-05,6.150362405238537e-13,1.59899999999988
1.2129900556212547e-08,3.976583645703968e-11,0.0348368049539716,0.03482812230780816,-3.5276236452829836e-05,6.117610402495621e-13,1.59949999999988
3.8621388032122894e-09,3.015680066775772e-11,0.03483248712809016,0.03482386677911456,-3.526550346835648e-05,6.089300003358881e-13,1.59999999999988
1.1617084239023967e-08,5.453711787728466e-11,0.03482817903762752,0.03481964601779992,-3.523643609085152e-05,6.062099200442386e-13,1.60049999999988
1.3401717520455936e-08,2.496939252583097e-10,0.03482390522445016,0.03481543277316664,-3.5259611445403595e-05,6.028792797694834e-13,1.60099999999988
2.6870447360216598e-08,4.088367838717133e-11,0.03481965339733584,0.03481125992971008,-3.523962575399624e-05,5.98521679808818e-13,1.60149999999988
3.9716174876636146e-08,2.2074127942195432e-10,0.03481546697373928,0.03480708429575504,-3.527808467043664e-05,5.95135440291405e-13,1.60199999999988
2.0254534965902238e-08,3.458912323228702e-11,0.03481129512093432,0.03480292249718176,-3.499498859971208e-05,5.913884799349425e-13,1.60249999999988
3.6795291917524064e-08,3.3806096116917317e-10,0.03480710177240552,0.03479877077218096,-3.4950573418817836e-05,5.88279840219399e-13,1.60299999999988
3.9715394958839134e-08,2.0814322487794357e-11,0.03480296590484168,0.0347946183850424,-3.535914899929728e-05,5.895843997071786e-13,1.60349999999988
5.546951183793558e-08,2.0707519032825417e-11,0.0347988280078452,0.03479047599552952,-3.505653919139112e-05,5.921656004767963e-13,1.60399999999988
2.5214559364050704e-08,1.1660203982910566e-09,0.0347947163126624,0.0347863610447044,-3.590897475236288e-05,5.94663600588137e-13,1.60449999999988
2.5174694155694066e-08,7.771416149493504e-11,0.0347905639082436,0.03478221012458568,-3.597512977440664e-05,5.972448792847859e-13,1.60499999999988
1.7302926640094807e-08,1.8833518078409384e-11,0.03478642490502784,0.03477809031218888,-3.603440049351712e-05,5.985494404666314e-13,1.60549999999988
1.9450630321660167e-08,3.835671225083104e-10,0.03478228737000816,0.03477400235886128,-3.59950799923288e-05,6.021299198854429e-13,1.60599999999988
2.0753817761565152e-08,2.3039764540655483e-11,0.03477816805376464,0.03476990807283888,-3.595416415749744e-05,6.039617590769542e-13,1.60649999999988
3.8972983763818636e-08,6.598352420006393e-11,0.03477406602922432,0.03476583678989168,-3.59814484116312e-05,6.059046392056528e-13,1.60699999999988
1.7442648402032912e-08,5.500165600746953e-10,0.03476999646850232,0.0347618172303612,-3.55094110264516e-05,6.064320002245474e-13,1.60749999999988
4.157970151519308e-08,2.5623575483635364e-10,0.03476596209558568,0.0347577662076976,-3.546538267987192e-05,6.077919997127907e-13,1.60799999999988
4.119912592331909e-08,7.269240070995053e-11,0.03476194589946552,0.0347537269929324,-3.59556833944004e-05,6.067372793690674e-13,1.60849999999988
1.994616671829874e-08,5.678536113551402e-11,0.03475792457982104,0.03474970413237064,-3.545853864123048e-05,6.084581589385542e-13,1.60899999999988
4.91987839218444e-08,6.080702399935412e-10,0.0347538930591656,0.03474569793235216,-3.55518987596444e-05,6.090132806152622e-13,1.60949999999988
4.333559223967942e-08,2.1481920409183175e-11,0.0347499312661416,0.03474168236360424,-3.582035933821736e-05,6.095961595616517e-13,1.60999999999988
4.017482455737076e-08,5.5301041523847516e-11,0.03474594787381528,0.03473774955148208,-3.644879255126864e-05,6.09623920219465e-13,1.61049999999988
1.9928995766138602e-08,5.999407914902832e-11,0.03474196792172288,0.03473380126888248,-3.616093504776832e-05,6.094018400391562e-13,1.61099999999988
2.8651803679613508e-08,1.5273754483402513e-11,0.03473797433670584,0.03472986531394032,-3.6259353737827116e-05,6.092630401382214e-13,1.61149999999988
1.3886539841634349e-08,4.9385280587177505e-11,0.03473401406489896,0.03472592581672008,-3.63547320417208e-05,6.090965592005703e-13,1.61199999999988
1.856665968191784e-08,5.952328213654212e-11,0.0347300424585648,0.03472199504883664,-3.6337693984033835e-05,6.094018400391562e-13,1.61249999999988
1.2226080474408985e-08,5.6941680537381245e-11,0.03472610425981328,0.03471806894510232,-3.648345455345384e-05,6.080001597536444e-13,1.61299999999988
3.627496536484642e-08,3.553376343168324e-11,0.03472215627803712,0.03471414997549224,-3.639173252761816e-05,6.09471200179075e-13,1.61349999999988
1.1715501915809945e-08,2.4696904243892703e-10,0.03471823841720136,0.03471024240383544,-3.635282562770808e-05,6.080973601724736e-13,1.61399999999988
1.4244765922377667e-08,3.1781445530842944e-11,0.03471430850634264,0.03470634177425928,-3.6347393924620716e-05,6.078059198522459e-13,1.61449999999988
2.6803907364481017e-08,4.7776484157768806e-11,0.03471038742198312,0.03470246186151024,-3.632136917199008e-05,6.073756796310835e-13,1.61499999999988
5.135596399530318e-08,2.7767384225274583e-10,0.03470649929623512,0.03469861338176784,-3.633309327104272e-05,6.071952802480431e-13,1.61549999999988
1.59835244761819e-08,3.798706418867148e-10,0.0347026820261056,0.0346947411455064,-3.67844198877472e-05,6.080001597536444e-13,1.61599999999988
7.035598247745467e-08,2.5674455617075154e-10,0.03469881707360848,0.03469091214564424,-3.674391692241832e-05,6.059879194850269e-13,1.61649999999988
4.309580200340113e-08,1.1812977609992892e-09,0.03469506027062632,0.0346870620229112,-3.7197369497532075e-05,6.079585602715388e-13,1.61699999999988
4.7632770401595526e-08,3.0509327703098776e-10,0.03469123214629296,0.03468319554778128,-3.747627853992144e-05,6.109284000861475e-13,1.61749999999988
1.6230983682086197e-08,9.887916874173897e-12,0.03468740406022688,0.03467936210934712,-3.701874271552728e-05,6.123994405115782e-13,1.61799999999988
6.527554664154112e-08,3.9011735508687195e-10,0.03468354128006296,0.03467554936023216,-3.704914454756528e-05,6.142867993246502e-13,1.61849999999988
1.086432448171859e-08,1.3840928819730536e-09,0.03467975754603112,0.03467172779240176,-3.736780910468208e-05,6.152721595284547e-13,1.61899999999988
4.4857364316086556e-08,7.42371997208835e-11,0.03467591843412776,0.0346678806444588,-3.7457483179431196e-05,6.170346402741131e-13,1.61949999999988
4.46051752825416e-08,4.5532384113089464e-10,0.03467211162803912,0.03466407340845464,-3.713324046380984e-05,6.162158389349907e-13,1.61999999999988
5.1175633918043584e-08,4.088431676541049e-11,0.034668323317274,0.03466026475315752,-3.673831775249896e-05,6.178672804375276e-13,1.62049999999988
6.768141512514259e-08,4.513933601901776e-10,0.03466456690835008,0.03465649788367352,-3.724844364866264e-05,6.200322390524692e-13,1.62099999999988
4.871694023883544e-08,3.634384806994184e-10,0.03466083022469744,0.03465272781978856,-3.748747705553624e-05,6.218780000775016e-13,1.62149999999988
2.4430985116896675e-08,4.894540814315285e-10,0.034657072433748,0.03464896395373984,-3.713489250506368e-05,6.219195995596071e-13,1.62199999999988
3.7018905649222056e-09,2.7112647543736657e-10,0.03465329302175336,0.0346452559441596,-3.693042608511568e-05,6.232935191873056e-13,1.62249999999988
7.035956656187281e-08,4.465047775958908e-11,0.03464950670829888,0.03464152693088152,-3.690262267407e-05,6.227522397230217e-13,1.62299999999988
2.1425132723518203e-08,2.0109127557565998e-10,0.0346458846696368,0.03463781108798768,-3.726727786887384e-05,6.24986560171948e-13,1.62349999999988
5.969620679724397e-08,4.407584019983091e-11,0.03464215637036704,0.03463409268639288,-3.7260440842304e-05,6.266241594620608e-13,1.62399999999988
5.422871041105282e-09,3.869455172944569e-10,0.0346384716806796,0.03463039841894832,-3.682618550566968e-05,6.278315202250771e-13,1.62449999999988
1.7612084880769263e-08,4.144408427553259e-11,0.03463474479545568,0.03462668763653912,-3.686794708662688e-05,6.296772795560436e-13,1.62499999999988
4.827578264227084e-08,2.3744881061382728e-11,0.03463103022260152,0.03462300623157496,-3.68234406992736e-05,6.308430391428884e-13,1.62549999999988
2.754616439809565e-08,2.1342880240915463e-10,0.034627348215978,0.0346194069602924,-3.633743490891144e-05,6.302463196781408e-13,1.62599999999988
9.145134399757282e-09,4.2158880553255784e-11,0.03462364486406864,0.03461575912542552,-3.647550828172984e-05,6.26554799322142e-13,1.62649999999988
3.958886928001615e-08,2.2200317972842498e-11,0.03461999226502936,0.03461209628347032,-3.649009490908032e-05,6.225024802000625e-13,1.62699999999988
1.0423929282243893e-08,3.5286087940455957e-10,0.03461634276812968,0.034608457275078,-3.610040363655152e-05,6.156191194702431e-13,1.62749999999988
1.67573802403731e-08,9.454478866466332e-12,0.03461266213494608,0.03460479432729728,-3.602196629583176e-05,6.083471196954328e-13,1.62799999999988
5.4051042565339547e-08,2.2789951870105796e-10,0.03460900009011272,0.0346011493343236,-3.6160820651636876e-05,6.100818397832778e-13,1.62849999999988
5.1056987249165076e-09,1.6923024093173922e-10,0.03460536968157968,0.03459750119804432,-3.568024517132352e-05,6.104981598649851e-13,1.62899999999988
5.3093939196557915e-08,4.045795989893186e-10,0.03460169626879504,0.03459386735494736,-3.57190807526576e-05,6.11913760289952e-13,1.62949999999988
1.5908196079883474e-08,4.555512217452318e-11,0.03459809030513896,0.03459022976009216,-3.523159599298736e-05,6.120524805697898e-13,1.62999999999988
7.824719144150505e-08,3.260455794240613e-11,0.0345944646088604,0.03458664175332816,-3.511022976727912e-05,6.140648004595043e-13,1.63049999999988
7.621542286173622e-13,1.0590376492425335e-10,0.03459092862662928,0.034583079093204,-3.4831156368000476e-05,6.101235205805463e-13,1.63099999999988
3.4579841358406416e-08,2.5395761882318624e-11,0.03458733181801848,0.03457951106768864,-3.483115636759808e-05,6.109145595677894e-13,1.63149999999988
2.6811090479694766e-08,2.965207940297532e-11,0.034583744462522,0.034575940911528,-3.497207603750344e-05,6.094018400391562e-13,1.63199999999988
1.4397656560027894e-08,1.783791864218287e-11,0.03458015223148776,0.03457238323218216,-3.484860346342168e-05,6.083471196954328e-13,1.63249999999988
1.3584640155828165e-08,1.34997200917919e-10,0.03457656604297128,0.03456881923268904,-3.489980947202168e-05,6.092630401382214e-13,1.63299999999988
1.80478035224918e-08,4.046479817887416e-11,0.03457298382676632,0.0345652901833644,-3.479459609817504e-05,6.074311992526442e-13,1.63349999999988
8.987675596816569e-09,3.295728273622345e-11,0.03456940855478232,0.03456174922764224,-3.493492502484832e-05,6.065846389497745e-13,1.63399999999988
3.535388864300826e-08,2.130719906068279e-11,0.03456583242242384,0.03455820522600744,-3.494410297014096e-05,6.06237679007986e-13,1.63449999999988
2.2687589036618494e-08,8.090116007664072e-10,0.0345623289718356,0.03455467069910568,-3.528126526809688e-05,6.052524001193445e-13,1.63499999999988
2.529030863895887e-08,3.1478403217377604e-11,0.03455879871923576,0.03455110600667,-3.5355423097154875e-05,6.052662389436367e-13,1.63549999999988
6.597604983865635e-08,4.385480173452194e-11,0.03455526025313464,0.03454756103586056,-3.533144213148336e-05,6.044891200958488e-13,1.63599999999988
2.839725543601901e-08,3.7425119947531726e-10,0.0345517658387968,0.03454403217959272,-3.458978460789368e-05,6.039062394553934e-13,1.63649999999988
1.9558199115810027e-08,3.942416809676885e-10,0.03454825227819736,0.03454050245550272,-3.497674730633352e-05,6.030735992919789e-13,1.63699999999988
2.4986836322238304e-08,4.9173040639338694e-11,0.03454472388942232,0.03453697376617408,-3.4988353080161596e-05,6.003812796581427e-13,1.63749999999988
6.66589665548889e-08,2.4885440236266376e-10,0.03454119995912856,0.03453345993188528,-3.474262620506384e-05,5.981330390697611e-13,1.63799999999988
2.2544065197971364e-08,1.8933696277478873e-10,0.034537733580702,0.0345299535451928,-3.3952994279578635e-05,5.956350389584204e-13,1.63849999999988
2.9119942158983836e-08,3.4486961897339796e-11,0.03453422878988672,0.03452645653581632,-3.3935381652791116e-05,5.916104804941542e-13,1.63899999999988
3.960700264288297e-08,1.0115033810542684e-11,0.03453072773873904,0.034522986576746,-3.39664173759908e-05,5.896259991892841e-13,1.63949999999987
2.1915902315150504e-08,2.950143185298515e-10,0.03452724336642472,0.03451951890725376,-3.451921245181632e-05,5.854210396479117e-13,1.63999999999987
4.245744272129981e-08,1.8388561506821333e-11,0.03452376709381408,0.03451607533262728,-3.462056141542672e-05,5.845606405207497e-13,1.64049999999987
4.515185843267933e-09,2.124448811313684e-10,0.03452030047553728,0.03451262457711744,-3.423641021520168e-05,5.82451199833303e-13,1.64099999999987
4.258541998203302e-09,7.937112078693076e-11,0.03451681623129704,0.03450915822757176,-3.420184176480784e-05,5.804111192857751e-13,1.64149999999987
2.6328863041158446e-08,7.885272296226375e-11,0.03451333977310496,0.03450569307933752,-3.416958910353e-05,5.784959998148898e-13,1.64199999999987
2.0982111360867695e-08,5.937376285070073e-11,0.03450989328518464,0.03450223798347144,-3.446430029224688e-05,5.769555992495403e-13,1.64249999999987
2.0674957919297743e-08,4.4073511507036756e-10,0.03450643129429072,0.0344987899024624,-3.430427332945472e-05,5.752208791616953e-13,1.64299999999987
5.2996624956558325e-08,3.867360806597553e-10,0.0345029741123872,0.03449532987018728,-3.431895600566848e-05,5.744020795166388e-13,1.64349999999987
6.230352335434564e-08,6.791990372900791e-10,0.03449957418734696,0.03449188253665976,-3.496461714877456e-05,5.729587997490215e-13,1.64399999999987
2.6336424645279077e-08,6.230303217780175e-10,0.03449617848722376,0.03448841741719112,-3.460581152574208e-05,5.720427996851359e-13,1.64449999999987
3.1343100635738974e-08,3.6864317154439163e-11,0.03449274620987056,0.03448496359169232,-3.4924437368507676e-05,5.708909602377462e-13,1.64499999999987
1.0776476040003091e-07,6.481121195278661e-12,0.03448931669234616,0.03448155607421704,-3.44627624606904e-05,5.688925604874868e-13,1.64549999999987
2.5099336720124654e-08,3.422788025231327e-10,0.03448599792370624,0.03447816656379056,-3.4325645911742075e-05,5.669080791826167e-13,1.64599999999987
9.661572000774221e-09,3.949166341166155e-10,0.0344825716994436,0.03447479643635264,-3.452164435058208e-05,5.634108800431793e-13,1.64649999999987
4.6767428318883475e-08,6.492795259771533e-10,0.03447912595252648,0.03447143114332928,-3.4520739724985355e-05,5.626891995017891e-13,1.64699999999987
6.322900703709111e-08,4.352863902656878e-11,0.0344757771990052,0.03446801776698336,-3.4167106447824e-05,5.599414398674892e-13,1.64749999999987
3.5935078482318694e-08,4.037461615036264e-10,0.03447245666139512,0.0344646417579616,-3.4327296752803115e-05,5.579568789415221e-13,1.64799999999987
2.754225152112877e-08,2.6613823644883183e-10,0.03446906093486248,0.03446125527515376,-3.4336181851112956e-05,5.557641596687672e-13,1.64849999999987
5.241658808385896e-08,8.195624040530092e-11,0.03446566728531056,0.0344578678613596,-3.467929663752936e-05,5.517118405466877e-13,1.64899999999987
1.737369408061351e-08,1.2391997150640321e-11,0.03446231231383032,0.03445450380914024,-3.443118156340424e-05,5.496302401381513e-13,1.64949999999987
4.4028413276331335e-08,3.223479816405472e-11,0.03445892159370136,0.0344511462289156,-3.4452366902401197e-05,5.478400004287455e-13,1.64999999999987
1.7064789838150407e-08,3.07264769183746e-11,0.03445558087386616,0.03444781000219008,-3.4834828525231596e-05,5.443150389374289e-13,1.65049999999987
7.950482716623242e-09,1.7713128186436222e-10,0.03445219613020168,0.03444446749927392,-3.4894163033205115e-05,5.431076798684785e-13,1.65099999999987
2.3351634959034584e-08,5.893728560746325e-11,0.03444882070819296,0.03444111163557936,-3.4831968295817116e-05,5.395410392739592e-13,1.65149999999987
3.423187536211181e-08,7.078696032114529e-10,0.03444546056017344,0.03443776216359104,-3.481071311993392e-05,5.389303996697565e-13,1.65199999999987
3.160630655807406e-08,6.711479982879354e-11,0.03444210706635184,0.03443440211514,-3.480457167029344e-05,5.371124806177003e-13,1.65249999999987
8.14412019212174e-08,4.2247517983984295e-11,0.03443876538480552,0.0344310775400796,-3.513209213601392e-05,5.363492005942046e-13,1.65299999999987
3.8938573282409905e-08,1.360439191855356e-10,0.03443548006114136,0.03442774955178536,-3.491526054613624e-05,5.36293679278578e-13,1.65349999999987
2.3808125915181222e-08,4.9025679349501416e-11,0.03443218307512928,0.0344244311175336,-3.5146543121436075e-05,5.356968801927334e-13,1.65399999999987
4.6881643359086844e-08,4.212456078400706e-11,0.0344288464234988,0.03442114231675472,-3.504805466211752e-05,5.371540800998059e-13,1.65449999999987
2.4653474962887945e-08,4.310116777372919e-10,0.0344255327624364,0.034417845269652,-3.480433548155816e-05,5.375981591452606e-13,1.65499999999987
2.3453998000688703e-08,1.9471362022738248e-11,0.03442222479216256,0.03441455269905976,-3.486552923012656e-05,5.383891998265696e-13,1.65549999999987
3.8383156958365916e-08,5.6289278793641984e-11,0.03441892961022952,0.03441125722015976,-3.4843411368625916e-05,5.380144792269679e-13,1.65599999999987
1.9392557358555162e-08,7.626392850568209e-10,0.0344156349285548,0.03440796290847584,-3.438424974475064e-05,5.390414406069438e-13,1.65649999999987
3.531533575990009e-08,2.4563281963985162e-11,0.03441231215006136,0.034404640064852,-3.439281618972072e-05,5.390276000885857e-13,1.65699999999987
5.709065736131391e-08,5.209746453682662e-10,0.0344090153401416,0.03440133842387248,-3.416242882688064e-05,5.39999040152935e-13,1.65749999999987
3.373911328097279e-08,3.2922400916568506e-11,0.03440575276648744,0.03439802693906632,-3.381405804181408e-05,5.394023189941215e-13,1.65799999999987
1.3835221440716694e-08,1.921240250224443e-11,0.03440245715159392,0.03439474963696208,-3.401747009118504e-05,5.401516805722279e-13,1.65849999999987
7.491044151652915e-08,2.1149720169644226e-10,0.03439914395933944,0.0343914759900528,-3.398852847749616e-05,5.401516805722279e-13,1.65899999999987
4.031809518190155e-09,3.7419631976343126e-10,0.03439593442477568,0.03438819961194968,-3.39661589577596e-05,5.402349591575361e-13,1.65949999999987
1.3997058803671969e-08,2.870044757408152e-10,0.03439263082635312,0.03438492248451304,-3.393536748448568e-05,5.412341598796987e-13,1.65999999999987
6.404898648254553e-08,3.548261545693876e-10,0.03438934168060144,0.0343816617756864,-3.397764507137536e-05,5.41178640258138e-13,1.66049999999987
2.570123543849112e-08,6.917456815691558e-10,0.0343861299528524,0.0343783993142164,-3.417106252216712e-05,5.418447994839015e-13,1.66099999999987
6.32807920855627e-08,1.0091517899102342e-11,0.03438286293527416,0.03437511725235056,-3.4180607586267277e-05,5.417475990650723e-13,1.66149999999987
6.53345359202806e-08,5.882766426767994e-10,0.0343796545404504,0.03437187014013232,-3.428132213070768e-05,5.414561604389105e-13,1.66199999999987
5.407742080520972e-09,1.060151966214562e-11,0.03437644143478168,0.03436860135691248,-3.3668615077433596e-05,5.416644001008612e-13,1.66249999999987
5.789983863885295e-08,4.0339676043998907e-11,0.03437315697417672,0.03436536505451072,-3.371220368328336e-05,5.396520802111466e-13,1.66299999999987
1.3371669840833711e-08,6.360311582964684e-11,0.03436994417451872,0.03436212547959504,-3.300804751736568e-05,5.380977595063419e-13,1.66349999999987
1.5727982881352798e-08,3.261672182341968e-11,0.03436667822794544,0.03435889485889512,-3.2904462273635836e-05,5.379589596054071e-13,1.66399999999987
2.1257329681223514e-08,4.3082801215454936e-11,0.0343634101152196,0.03435566931242192,-3.295600744565544e-05,5.361964805538147e-13,1.66449999999987
2.1213688639054595e-08,4.158019206723651e-10,0.03436015086715072,0.03435244886122872,-3.279208812546856e-05,5.336013596447418e-13,1.66499999999987
1.5924834000091703e-08,3.727219990978803e-10,0.0343569134224764,0.0343492180743252,-3.287842000114464e-05,5.335735989869285e-13,1.66549999999987
4.501369903903152e-08,3.5594863861954096e-10,0.03435366518418752,0.03434598648452448,-3.283624789131256e-05,5.327687194813273e-13,1.66599999999987
1.1871731764312443e-08,3.8034344423953925e-10,0.03435045696438416,0.03434275857532176,-3.248938209152136e-05,5.306037591723198e-13,1.66649999999987
6.842531391493267e-08,4.120984109512449e-11,0.03434721540554352,0.0343395325376432,-3.240005891307032e-05,5.282861601380853e-13,1.66699999999987
4.237173632098967e-08,2.5189600405539636e-11,0.0343440482444128,0.0343363291586472,-3.155155169741424e-05,5.263848794914922e-13,1.66749999999987
5.097497278450103e-09,5.640693606645542e-10,0.03434085835525632,0.0343331300537172,-3.212083322558192e-05,5.259130397882242e-13,1.66799999999987
8.866023288450764e-08,7.753023986700747e-10,0.03433762681181224,0.03432991447254936,-3.20809037066684e-05,5.249415997238749e-13,1.66849999999987
5.068029329535761e-13,1.412496078434522e-09,0.03433448382013208,0.03432672155823008,-3.2487731978599995e-05,5.229431999736155e-13,1.66899999999987
5.997141200309031e-08,2.0880241979881475e-11,0.0343312449514092,0.03432348358029024,-3.248773197626856e-05,5.223880799909734e-13,1.66949999999987
9.158413624005268e-08,3.9101648308115244e-10,0.034328087782174,0.03432028690302048,-3.294855167684752e-05,5.202787206186896e-13,1.66999999999987
6.966528562357688e-09,2.7473224389895634e-10,0.03432495084410736,0.03431709608308432,-3.198529301265368e-05,5.199040000190879e-13,1.67049999999987
5.8887705593757556e-08,3.675864057584022e-10,0.03432172447382512,0.03431391014740064,-3.2039857319670716e-05,5.192378390992585e-13,1.67099999999987
3.481148048295468e-08,7.513863836683399e-11,0.03431860320084152,0.0343107217300144,-3.213681835591248e-05,5.181137603096821e-13,1.67149999999987
4.612843871459882e-08,4.120037644383956e-13,0.03431542909724784,0.03430755026923832,-3.1941837095108716e-05,5.173227196283731e-13,1.67199999999987
9.127710400014255e-09,6.892750259446245e-13,0.03431226271826664,0.0343043973244884,-3.154986396475224e-05,5.192100801355111e-13,1.67249999999987
1.4543977036596267e-08,1.1865362858909378e-11,0.03430905397902216,0.0343012688957528,-3.147929127070248e-05,5.208060799435183e-13,1.67299999999987
5.731179419932175e-13,3.425391914557707e-11,0.03430586562568248,0.03429812773443072,-3.152273290915568e-05,5.196125596988602e-13,1.67349999999987
4.543879043861221e-09,3.0060162692358006e-11,0.03430268289738496,0.03429498609694976,-3.152273290563072e-05,5.17947199750934e-13,1.67399999999987
1.6294007358641505e-08,8.384472005573684e-10,0.03429950477385072,0.03429185217100864,-3.148778079534136e-05,5.18335840489991e-13,1.67449999999987
2.8676444316366734e-08,2.7930394108643952e-11,0.03429633886002712,0.03428868161698664,-3.136347553403488e-05,5.158516792029425e-13,1.67499999999987
5.7177408398223495e-08,1.8133280293985976e-10,0.03429321159399016,0.0342855320499228,-3.1805109448556796e-05,5.146998397555528e-13,1.67549999999987
1.4865571440481062e-08,7.289951975408826e-11,0.03429012128601384,0.03428237899388032,-3.190674590672304e-05,5.134647200287891e-13,1.67599999999987
1.876051512056387e-08,5.5344957783365345e-11,0.03428695350339016,0.03427923698106352,-3.195814802459072e-05,5.117855195625048e-13,1.67649999999987
2.9324913920769635e-08,3.015217589497077e-10,0.03428378806082912,0.03427610659979808,-3.188982022539432e-05,5.096483199113107e-13,1.67699999999987
2.9885346239377775e-08,3.2733600552337094e-11,0.0342806498742552,0.03427298135837952,-3.197561825295192e-05,5.072891197009047e-13,1.67749999999987
4.9495551365796864e-08,5.714112516486125e-11,0.03427752380089832,0.03426987317827104,-3.246260212355592e-05,5.044857591298812e-13,1.67799999999987
5.024398563868715e-09,3.810134430182188e-10,0.03427441831112136,0.03426676020021696,-3.2111674964918156e-05,5.019044804332323e-13,1.67849999999987
2.9160325362709294e-08,2.9292079872789145e-10,0.03427128167533704,0.03426362707424512,-3.2151545267866236e-05,4.980742397973957e-13,1.67899999999987
2.2602588481412944e-08,4.9989200279210166e-11,0.03426817033264736,0.03426050174646376,-3.224781473970496e-05,4.947712805593567e-13,1.67949999999987
7.613093928188208e-08,3.0266944506252003e-10,0.03426504475730312,0.03425739932973936,-3.222966684897312e-05,4.924815201099667e-13,1.67999999999987
8.681421283240898e-09,6.451528200557277e-11,0.03426199482623328,0.034254288574818,-3.236709348798616e-05,4.94632560279519e-13,1.68049999999987
5.2766324080966154e-08,1.1136667976696657e-09,0.03425887565674472,0.03425117922443504,-3.230104464739496e-05,4.963533602279089e-13,1.68099999999987
5.090607303748218e-08,3.582079771691227e-11,0.03425579505873112,0.0342480445837364,-3.204636150101704e-05,4.986709592621433e-13,1.68149999999987
9.925190216225621e-08,1.4262711844903464e-10,0.03425270880931896,0.03424493674511424,-3.1643719716866875e-05,4.997672790879723e-13,1.68199999999987
1.8846889278389956e-08,2.9975096016432445e-10,0.03424968459705352,0.03424185302814576,-3.114661601731584e-05,5.016407990767521e-13,1.68249999999987
5.0570882342837464e-09,2.4108243179554734e-11,0.03424657759213504,0.0342387506576908,-3.108698300383032e-05,4.993371201819728e-13,1.68299999999987
7.844013303476283e-08,4.791079200039405e-10,0.03424343940742888,0.03423566289897304,-3.112766163856872e-05,5.016547192162072e-13,1.68349999999987
1.0124890641172168e-08,1.1882238248883681e-11,0.03424040932244736,0.03423256786730176,-3.102540165482408e-05,4.993648791457202e-13,1.68399999999987
1.4787885034561743e-08,1.4382717239413978e-11,0.0342373030436272,0.03422952147929872,-3.102520077395656e-05,5.016407990767521e-13,1.68449999999987
4.9516013116146507e-08,2.4164256012815244e-10,0.03423420000487632,0.0342264528103084,-3.099891632468664e-05,5.036947201426381e-13,1.68499999999987
9.725553695716371e-13,2.838679985517345e-11,0.03423113541611624,0.03422337679436336,-3.1611398926087035e-05,5.05262959292832e-13,1.68549999999987
3.038496360074916e-08,3.879983834220724e-11,0.03422804704527192,0.03422029852548056,-3.1611398924324556e-05,5.068033598581816e-13,1.68599999999987
2.6622128800057876e-08,3.5278162335838914e-11,0.03422497763878048,0.03421722499633944,-3.117905016067304e-05,5.085658406038399e-13,1.68649999999987
4.276432805094821e-09,3.2322158838304915e-11,0.03422189631666032,0.03421416015725744,-3.131659742151808e-05,5.106475189394074e-13,1.68699999999987
1.2908634876296343e-08,2.290152095740794e-11,0.03421878573066192,0.0342111063966748,-3.128365905621888e-05,5.148108789986743e-13,1.68749999999987
3.2461689038199015e-08,3.363791883925771e-11,0.034215695730216,0.0342080598072156,-3.126295582608864e-05,5.115356804184486e-13,1.68799999999987
1.236915424251972e-08,2.02216021705226e-11,0.0342126359525752,0.03420503539152888,-3.1280361472596076e-05,5.070948001784092e-13,1.68849999999987
8.864568315503085e-09,5.3159039670180874e-11,0.03420956881352304,0.03420200026263416,-3.118904361476504e-05,5.036531189664666e-13,1.68899999999987
1.4783968001197412e-08,2.9918439947707043e-10,0.03420650275499496,0.03419895500412688,-3.112130657208184e-05,5.000171199260944e-13,1.68949999999987
1.2280772156147979e-08,5.045935891345721e-11,0.03420345917307272,0.03419589379573984,-3.109089740141416e-05,4.98018720175835e-13,1.68999999999987
4.9103280400086824e-08,5.3354799744997905e-11,0.0342004049797484,0.03419285058951024,-3.104920159636936e-05,4.961313596686971e-13,1.69049999999987
2.2339513197633387e-08,1.8975598869985788e-11,0.0341973928445692,0.03418979964472368,-3.054917654801664e-05,4.920651204071624e-13,1.69099999999987
2.5494287202165733e-08,5.167039712761223e-11,0.0341943460830176,0.03418675760405536,-3.051062093148384e-05,4.901499992422112e-13,1.69149999999987
1.3912093921319979e-08,4.7559359228621645e-11,0.0341913024659136,0.0341837170821924,-3.064238655353616e-05,4.884569599516346e-13,1.69199999999987
1.4527418878973464e-08,4.772735678892914e-11,0.034188241805006,0.03418071145472656,-3.060796507268992e-05,4.889703991370082e-13,1.69249999999987
2.6419738639871237e-08,1.8062840112520462e-10,0.03418519101325088,0.03417769756890016,-3.065474524736832e-05,4.882903993928865e-13,1.69299999999987
1.871913767742539e-08,8.001679874247714e-11,0.0341821565547028,0.0341746681037732,-3.072117467484104e-05,4.885401606099116e-13,1.69349999999987
1.2439544963549487e-08,3.175967822066639e-11,0.03417915377835664,0.03417163053110968,-3.0656253125385275e-05,4.886789605108464e-13,1.69399999999987
6.058725408181198e-08,6.777024080806271e-11,0.034176127446744,0.03416860354031872,-3.064148118822568e-05,4.883597595328054e-13,1.69449999999987
1.6986158639376026e-08,1.9589843636147464e-11,0.0341731502634492,0.03416557764278488,-3.100088438059936e-05,4.877491199286026e-13,1.69499999999987
2.1613772084594363e-08,1.3650400254583417e-11,0.0341701176396656,0.03416256315031208,-3.0953889957371516e-05,4.860143998407576e-13,1.69549999999987
9.28768088132026e-09,3.017704003349664e-10,0.0341670895910784,0.0341595513582708,-3.105158336105768e-05,4.831695194087255e-13,1.69599999999987
6.857492879097649e-09,4.5562560668788166e-11,0.0341640537032852,0.03415652560870992,-3.097943617492952e-05,4.810461602758895e-13,1.69649999999987
4.363483792346745e-08,7.988552180870911e-11,0.03416101555362048,0.03415353897777064,-3.103013215321984e-05,4.815874397401734e-13,1.69699999999987
3.396813423595102e-08,2.956296318856744e-11,0.03415803314985928,0.03415052932760272,-3.062281821829232e-05,4.800469595537269e-13,1.69749999999987
3.4091992555385087e-08,5.6885274268836383e-11,0.03415503578356696,0.03414751997748416,-3.0671175452883916e-05,4.81240479798385e-13,1.69799999999987
2.021987127731606e-08,1.369816066132401e-11,0.03415205943222784,0.03414452627545416,-3.079368177155664e-05,4.80449439117076e-13,1.69849999999987
1.6833710959895942e-08,6.248392081520393e-11,0.0341490548077024,0.03414153957189312,-3.087106125028392e-05,4.80768640095117e-13,1.69899999999987
2.0928435116862598e-08,4.1110240212027804e-11,0.03414603422358192,0.03413853638372944,-3.081568702903392e-05,4.819343996819618e-13,1.69949999999987
1.8927593284367994e-08,4.419383609066685e-11,0.03414303192733856,0.0341355766783164,-3.098126634877528e-05,4.828225594669371e-13,1.69999999999987
1.2982967277641588e-08,4.9656320721958025e-11,0.03414004462952008,0.03413260577166632,-3.091679763542144e-05,4.818927205787592e-13,1.70049999999987
2.0645902557014928e-08,2.5971440276162383e-11,0.03413703566737936,0.03412962827807664,-3.095101379121904e-05,4.808935198565966e-13,1.70099999999987
2.424539471967968e-08,4.194976310767373e-11,0.03413409363048384,0.03412664385318296,-3.0896711654376396e-05,4.803661605317679e-13,1.70149999999987
1.5957867277593962e-08,9.661520194992335e-11,0.03413112271239184,0.03412369039839312,-3.0870755538966556e-05,4.792420800481256e-13,1.70199999999987
4.500589519118581e-09,5.788640400350431e-11,0.03412813582406096,0.0341207364771436,-3.0857461678357036e-05,4.788951201063372e-13,1.70249999999987
3.720466543871703e-08,5.831073610074178e-10,0.03412516937713232,0.03411779844273536,-3.082267322154736e-05,4.796028805082722e-13,1.70299999999987
4.4401035438623726e-08,1.3181983976595646e-10,0.03412222633552688,0.0341148429112028,-3.077006229022752e-05,4.800886403509954e-13,1.70349999999987
2.5034436877680033e-08,7.3769601538487e-11,0.03411932030258368,0.03411190030634,-3.077329457271088e-05,4.772019995005978e-13,1.70399999999987
6.975683632115537e-08,4.4586639935673134e-11,0.03411638958222376,0.03410901462133152,-3.074002319278192e-05,4.731636005179734e-13,1.70449999999987
1.9300974561653472e-08,2.406190385828566e-10,0.0341135157403252,0.03410606540239448,-3.114125934776352e-05,4.700411202840718e-13,1.70499999999987
2.2022644562136318e-08,8.76091359180986e-10,0.0341106296692112,0.03410309194045816,-3.10702686542176e-05,4.673904797534382e-13,1.70549999999987
2.392951087976103e-08,4.836143985276209e-11,0.03410767478669576,0.03410011773500496,-3.09836604221732e-05,4.647536797411627e-13,1.70599999999987
5.534391991912635e-08,4.1070320755398626e-11,0.03410469800929456,0.03409715350846984,-3.102735763529888e-05,4.636156791180653e-13,1.70649999999987
6.250176760175252e-08,1.3668878529049522e-11,0.03410177735960112,0.03409419396861384,-3.110925668457736e-05,4.611870391466434e-13,1.70699999999987
1.030717248357016e-08,3.395039804843236e-11,0.03409888989948464,0.03409124079077168,-3.189200746520032e-05,4.599380805955875e-13,1.70749999999987
3.3680003230784905e-13,2.784786290455088e-13,0.03409591994376384,0.03408832617755296,-3.1973875780716e-05,4.5428983959253186e-13,1.70799999999987
1.3092367197320431e-08,2.511008068140086e-11,0.03409292875935832,0.03408540052554736,-3.197387577888416e-05,4.564686404198975e-13,1.70849999999987
1.2713477999526379e-08,4.775359968567372e-11,0.03408995715020792,0.0340824558948604,-3.187230019853448e-05,4.524718392253128e-13,1.70899999999987
9.015748245189137e-09,4.416383925232026e-11,0.03408702906760336,0.03407950894498296,-3.197170694339792e-05,4.4751744017880284e-13,1.70949999999987
3.939652520185133e-08,2.671111942742499e-11,0.03408407749409776,0.03407656278552072,-3.1901794451782556e-05,4.429377600378287e-13,1.70999999999987
9.051129519488388e-09,6.907224792129796e-10,0.03408116259825448,0.03407362256399816,-3.264209584484488e-05,4.3864952021708224e-13,1.71049999999987
1.8406540805426808e-08,5.876624187273194e-11,0.0340781962877956,0.03407065368007008,-3.264492569451896e-05,4.3556863946528617e-13,1.71099999999987
1.45058228831485e-08,6.232480503909343e-11,0.0340752373877044,0.0340676963267092,-3.265388620603232e-05,4.3125272030188934e-13,1.71149999999987
1.1486381762404463e-08,4.9811037239333444e-11,0.03407227753630856,0.03406474750667496,-3.262222856556488e-05,4.27047679445354e-13,1.71199999999987
2.6963913754562974e-08,1.0903768166148353e-10,0.0340693206397352,0.03406180286439656,-3.2713377637715996e-05,4.233145596072496e-13,1.71249999999987
2.430184760371379e-08,7.365496407230054e-11,0.03406637759873288,0.03405886516679144,-3.263291964471184e-05,4.192068004847064e-13,1.71299999999987
2.8775491114907403e-08,1.0978079556522857e-11,0.03406343970364192,0.03405592230398768,-3.268489694209464e-05,4.1655608033297573e-13,1.71349999999987
5.0394662477748486e-08,5.1702080117177474e-11,0.03406050125518456,0.0340529872748076,-3.2624575319120236e-05,4.145160794065449e-13,1.71399999999987
3.9720310374136147e-13,2.2207999328394123e-11,0.03405758716299136,0.0340500483769068,-3.2519281347717196e-05,4.128646395980739e-13,1.71449999999987
7.290713595342613e-09,2.762504114350861e-11,0.03405462601472784,0.0340471153420372,-3.2519281345885355e-05,4.0949232022011606e-13,1.71499999999987
9.192876078423229e-09,7.45989589545637e-11,0.03405167138889264,0.03404419059530608,-3.246220303462736e-05,4.07202480149629e-13,1.71549999999987
1.775112439678095e-08,2.1184443088628768e-13,0.03404872435636496,0.03404125503232112,-3.239153047841736e-05,4.0395504053315073e-13,1.71599999999987
1.7470599196489633e-08,2.127088088998974e-11,0.03404579233584584,0.03403833314366008,-3.241119671393248e-05,4.054955190255314e-13,1.71649999999987
1.91449704006752e-08,4.674167997098522e-11,0.03404286510202872,0.03403541427955608,-3.2435740868863115e-05,4.0227584006686645e-13,1.71699999999987
9.221087844679676e-09,2.2744216232606362e-10,0.0340399425907472,0.03403248806104872,-3.25149601243936e-05,4.0059663960058216e-13,1.71749999999987
1.145453464024282e-08,3.5915520557594505e-11,0.03403700656705792,0.03402956224700304,-3.252122999271256e-05,3.997917600949809e-13,1.71799999999987
3.75352806405993e-08,5.876991948650101e-11,0.0340340826980108,0.03402664246956152,-3.243219513995824e-05,3.9762679978597344e-13,1.71849999999987
1.9800317357931974e-08,8.518680205682472e-11,0.03403119505328928,0.03402372084471712,-3.199292732651528e-05,3.952953602333808e-13,1.71899999999987
1.6134296801362247e-08,3.0100727466120247e-10,0.03402827836107368,0.0340207979387768,-3.200813540046824e-05,3.949206396337791e-13,1.71949999999987
3.574606471934416e-08,2.4816156074525253e-11,0.03402535481282128,0.03401787820964416,-3.188246197588464e-05,3.8996624058726913e-13,1.71999999999987
3.227585224085949e-08,2.043728380973775e-11,0.03402245772663952,0.03401496009221088,-3.1773811670062876e-05,3.865245593753265e-13,1.72049999999987
1.9176346878480022e-08,3.173167978376412e-11,0.03401955633364728,0.03401205506257888,-3.130722206630368e-05,3.8068200054384126e-13,1.72099999999987
9.790878240101275e-09,6.829103949002047e-11,0.03401664483079976,0.03400918166635576,-3.132079532391872e-05,3.763382394074682e-13,1.72149999999987
1.7459135442932094e-08,6.380879852274646e-11,0.03401372528243024,0.03400630128606184,-3.124560426295784e-05,3.7118960045955975e-13,1.72199999999987
2.180323847855714e-08,2.1634127822522942e-10,0.03401081673009104,0.03400343791127848,-3.12722549326012e-05,3.655274393170489e-13,1.72249999999987
9.384242397048048e-09,2.516144237407758e-11,0.03400796698404424,0.03400053130831272,-3.110425400565344e-05,3.6286295996212307e-13,1.72299999999987
5.334315535815426e-08,7.434063781230904e-11,0.03400509911015624,0.03399763637747848,-3.1113737994692e-05,3.5829712033950707e-13,1.72349999999987
3.682911424440771e-08,8.760917616368324e-10,0.03400224743891728,0.03399476438800184,-3.113822071536224e-05,3.5586855998918226e-13,1.72399999999987
2.5241207679549404e-08,5.304428007946171e-10,0.03399940583757824,0.03399184304608296,-3.160897128284784e-05,3.5425871966281684e-13,1.72449999999987
1.1321030791988651e-07,2.26863514085629e-10,0.0339965154022956,0.03398891628795456,-3.150353205494352e-05,3.490545593992818e-13,1.72499999999987
5.584568840005799e-08,3.868180012411848e-10,0.03399373482265008,0.03398601679615752,-3.0346168585187596e-05,3.459459196837383e-13,1.72549999999987
6.68023263997175e-08,3.69559279012055e-10,0.0339908615106284,0.03398310026043528,-3.000550418717728e-05,3.420739999446991e-13,1.72599999999987
3.765144087480854e-08,2.2915440378579177e-11,0.03398802577043272,0.03398021821474968,-3.0980703250929195e-05,3.384796800075295e-13,1.72649999999987
4.222115376067981e-08,7.223323952865179e-10,0.03398514541865712,0.03397733916041232,-3.0502597197570476e-05,3.346077602684903e-13,1.72699999999987
3.9663467836514865e-08,5.3916482389837483e-11,0.03398227204286936,0.0339744239956168,-3.013802547464872e-05,3.289455991259795e-13,1.72749999999987
4.765791358773974e-09,1.9536164352906837e-11,0.03397939543335672,0.03397152210316776,-3.0599993521340396e-05,3.238802404574451e-13,1.72799999999987
3.610773352535901e-08,5.607546371688699e-10,0.03397648023077136,0.03396863372694384,-3.056352579643112e-05,3.1956423997888533e-13,1.72849999999987
1.5546190480775213e-08,2.523796796549682e-10,0.0339735875296596,0.03396575198828808,-3.02205842996196e-05,3.154286405774318e-13,1.72899999999987
4.286138496206737e-08,2.3397520032553132e-11,0.03397069761368496,0.03396285895300464,-3.0196547016636076e-05,3.098636798537502e-13,1.72949999999987
3.4469043765084084e-08,6.882205638714112e-10,0.03396782669871608,0.03395997265983648,-2.9817820299149037e-05,3.039655997066383e-13,1.72999999999986
6.58975595202449e-08,3.866176129241339e-11,0.03396495606974488,0.033957068645816,-3.026762731002344e-05,2.9853935926279444e-13,1.73049999999986
2.6695563037915093e-08,1.4102399803483934e-11,0.03396211855196328,0.033954178250172,-3.093961439980208e-05,2.93071519336845e-13,1.73099999999986
3.724877248312275e-08,2.164799589587929e-11,0.03395923090402408,0.03395130047722392,-3.133390471689272e-05,2.877702399696437e-13,1.73149999999986
9.922160558450965e-09,6.173539179865628e-10,0.03395634571304504,0.03394845083755952,-3.09134584194344e-05,2.8264935998548266e-13,1.73199999999986
1.3071085040727848e-08,1.9756564439976643e-11,0.03395344987921496,0.03394555965750976,-3.099074085473288e-05,2.7744512010085057e-13,1.73249999999986
9.571820239195894e-09,4.341016435205347e-11,0.0339505483732824,0.03394269774095472,-3.1022553470358e-05,2.7318463924385153e-13,1.73299999999986
6.021838808156765e-08,3.8944958369313554e-11,0.03394765951874032,0.03393982394653704,-3.09481452145928e-05,2.6913239974286907e-13,1.73349999999986
8.263415604559121e-09,9.142561707697894e-12,0.03394483610156768,0.03393695543468672,-3.084012234927336e-05,2.655102395267891e-13,1.73399999999986
1.9341332320454985e-08,4.1903767955542293e-10,0.03394193824385488,0.03393409508688496,-3.08277097883776e-05,2.6176327917032654e-13,1.73449999999986
1.729118799531637e-08,7.778881705444718e-12,0.03393904553847448,0.03393121493338272,-3.083138400800056e-05,2.5725295916927127e-13,1.73499999999986
1.7024576193236385e-13,3.278199933731685e-11,0.03393616377639776,0.0339283451536404,-3.09632751544216e-05,2.5288143906915077e-13,1.73549999999986
3.835793480067018e-08,2.261087844734888e-11,0.03393326235108144,0.03392560718554904,-3.096327515383872e-05,2.480936005813889e-13,1.73599999999986
1.6676657277336915e-08,1.1517439779673566e-10,0.03393040653249376,0.03392283393112232,-3.0526990488582557e-05,2.433474395027637e-13,1.73649999999986
1.8777618349119507e-12,1.4391196567764553e-12,0.03392765712293656,0.03392004007783536,-3.0499966239105437e-05,2.380322399961072e-13,1.73699999999986
1.2459710638235144e-08,1.1495998597510493e-11,0.03392485657523408,0.03391725320549288,-3.0499966239660555e-05,2.3915632047974943e-13,1.73749999999986
3.2865773678947274e-08,6.493508855620611e-10,0.03392205239441392,0.03391446330404616,-3.0404354647655836e-05,2.346738390635386e-13,1.73799999999986
1.4163184514082161e-12,2.8750321567905246e-11,0.03391927647640488,0.03391159816446136,-3.080777272412808e-05,2.3069088008137797e-13,1.73849999999986
4.997918238991428e-09,3.2972159724753425e-11,0.03391646351534048,0.03390879438816304,-3.080777272257376e-05,2.2648592054000556e-13,1.73899999999986
3.4415763759676476e-08,3.199827208755224e-10,0.03391360917141128,0.03390602467442864,-3.076801156869048e-05,2.201715203111864e-13,1.73949999999986
2.73533903236145e-08,8.957232178197216e-11,0.03391081825930728,0.03390319891871144,-3.0370205234428e-05,2.16438400473082e-13,1.73999999999986
6.41472450435554e-08,2.4098958939511306e-11,0.03390798739774096,0.03390040152166944,-3.050283640433592e-05,2.113036003494658e-13,1.74049999999986
1.9762382640065024e-08,2.878512012083334e-11,0.03390528834853536,0.03389756443376608,-3.068995305786872e-05,2.0641863936990586e-13,1.74099999999986
2.1150595441721265e-08,5.43200796843113e-10,0.0339024645615656,0.03389476611781424,-3.069385886755832e-05,2.01783439607371e-13,1.74149999999986
1.465626727620295e-08,3.084544425435709e-11,0.03389960581546624,0.03389189881128792,-3.0707006088411916e-05,1.9539967923863297e-13,1.74199999999986
7.394901607726823e-08,1.0251792748050548e-09,0.0338967798552236,0.0338891020933204,-3.07494596090692e-05,1.9274904040206525e-13,1.74249999999986
3.5765640317431124e-08,1.9642239224015867e-11,0.0338940341073324,0.03388623265709624,-3.151140675414176e-05,1.884468804418636e-13,1.74299999999986
3.763016671876063e-08,2.7020954918022255e-11,0.03389120234160344,0.03388337555826584,-3.114651119991112e-05,1.8771135938211534e-13,1.74349999999986
9.545140483568915e-09,6.64038407593992e-11,0.03388841037849448,0.03388057564740824,-3.0703451728772e-05,1.879472800807823e-13,1.74399999999986
1.2775858884706004e-08,1.4938397741026677e-11,0.03388554385226648,0.0338777374550932,-3.070984229880352e-05,1.8791951942296898e-13,1.74449999999986
9.530118715017633e-09,7.648792016423656e-11,0.03388267641336448,0.03387494835058688,-3.074187782582632e-05,1.833260004577026e-13,1.74499999999986
3.1928235597056265e-08,4.4504680496437743e-10,0.03387985673879696,0.0338721321965868,-3.0746982830300956e-05,1.7985656028201256e-13,1.74549999999986
4.9987239035542697e-08,4.948699228179976e-10,0.03387702507919176,0.03386933545826584,-3.0914777798734635e-05,1.741805603152095e-13,1.74599999999986
4.704762482377056e-09,3.1975359859881536e-11,0.0338742249678596,0.03386649555570112,-3.139085894723848e-05,1.7146048002355998e-13,1.74649999999986
1.9467762880920336e-08,7.512177546686871e-10,0.0338714060371696,0.03386372626421048,-3.13541420301068e-05,1.6733879906749571e-13,1.74699999999986
4.490310272220466e-08,2.6371783923284653e-10,0.033868582734374,0.03386088840463736,-3.135458500338984e-05,1.6220399894387953e-13,1.74749999999986
6.543568320527271e-08,5.60596777332556e-11,0.03386581719753472,0.03385805071763416,-3.190675439512752e-05,1.5984480042753949e-13,1.74799999999986
2.8719357600404116e-08,1.3413792299132865e-10,0.03386304774757776,0.0338552175073976,-3.1760093330168315e-05,1.5669455953582455e-13,1.74849999999986
3.932874111794993e-08,3.8302881699703306e-11,0.03386021795517432,0.03385237492638464,-3.1881032450650316e-05,1.5494591930852435e-13,1.74899999999986
1.4802923921364286e-08,3.7010158826511486e-11,0.03385746248672616,0.03384954272532776,-3.221607412386096e-05,1.5071319910933863e-13,1.74949999999986
2.5330371598852874e-08,6.936538357593669e-10,0.03385462883091368,0.03384672851065584,-3.2181543554040796e-05,1.52558960134371e-13,1.74999999999986
3.290219040275044e-08,4.589847946157022e-11,0.03385178789146576,0.03384387812359928,-3.215015655827448e-05,1.5584799923295482e-13,1.75049999999986
1.4092861995440575e-08,2.3203183818765183e-10,0.03384896241425144,0.03384105801797248,-3.24064755654048e-05,1.5883167956592167e-13,1.75099999999986
3.488901936105071e-08,5.021512372582748e-11,0.03384613292578384,0.03383823299931024,-3.251637181193824e-05,1.623011197416117e-13,1.75149999999986
4.7082387363839295e-08,5.2339278744373274e-11,0.033843335678322,0.03383542752361816,-3.293943450655104e-05,1.6493791975388718e-13,1.75199999999986
3.915932159787028e-08,3.2953280382219674e-10,0.03384053844857672,0.03383259915706984,-3.241231626413504e-05,1.6828248016809762e-13,1.75249999999986
2.028526559921806e-08,3.2232599922465965e-10,0.03383775143884016,0.03382977097407712,-3.286148319743512e-05,1.719600803846413e-13,1.75299999999986
4.490988919636507e-08,2.991000502827745e-11,0.03383491364288704,0.03382692563164792,-3.294482397125888e-05,1.7362544033256745e-13,1.75349999999986
1.7355274002650578e-08,9.53771520095792e-10,0.03383211987785384,0.03382409793181624,-3.235606557733208e-05,1.7388911999498182e-13,1.75399999999986
5.583531104136341e-08,3.3022078127498133e-11,0.03382927140376072,0.03382123555002664,-3.23453822169552e-05,1.7473568029785155e-13,1.75449999999986
7.6667877525749e-08,1.5269528003125643e-10,0.03382648651100072,0.0338183974088676,-3.316607093352368e-05,1.7406951937802215e-13,1.75499999999986
1.2962064317723065e-08,2.7376559352809693e-11,0.033823700760352,0.03381556702323832,-3.239660387037392e-05,1.7673408004811094e-13,1.75549999999986
1.93983764051886e-08,3.837831163977512e-10,0.03382083514123688,0.03381274916412032,-3.242753262558368e-05,1.7885735955984992e-13,1.75599999999986
2.3055289198603557e-08,7.062384010936285e-11,0.03381798302485424,0.03380990174775288,-3.23503961581896e-05,1.780107992569802e-13,1.75649999999986
9.981118480328899e-09,5.368809632977367e-10,0.03381514675911288,0.03380706918933504,-3.2760314546769915e-05,1.7941247954249197e-13,1.75699999999986
4.68940364803383e-08,3.7287360699078675e-11,0.03381229519285328,0.03380422562893832,-3.283854469769656e-05,1.8068920044542712e-13,1.75749999999986
5.039767152215102e-08,4.092012007017587e-10,0.03380948180515208,0.03380138501882616,-3.31487808215704e-05,1.806336791298005e-13,1.75799999999986
1.1151455515945319e-08,4.781032514333816e-11,0.03380667283952792,0.03379854350085752,-3.257881790825992e-05,1.8120271925189772e-13,1.75849999999986
5.4255072080844347e-08,2.285559935755188e-11,0.03380381382350008,0.03379571545018736,-3.259402605225408e-05,1.8284024061497942e-13,1.75899999999986
1.2316387035249399e-08,1.016313998236651e-09,0.03380099736322376,0.03379289307850672,-3.223794245647792e-05,1.8311784041684896e-13,1.75949999999986
9.554933996791526e-09,4.717832374767639e-11,0.03379815295382056,0.03379003049940928,-3.226464373495784e-05,1.8454727966610816e-13,1.75999999999986
4.387331656308113e-08,5.800845914727404e-13,0.03379529585056008,0.03378718522322856,-3.226818567107728e-05,1.8608768023145768e-13,1.76049999999986
9.048336831879444e-08,1.109175945535057e-11,0.03379249024806704,0.03378437234508312,-3.218018584029384e-05,1.8698976015588814e-13,1.76099999999986
7.635771681613335e-09,4.119773550081973e-10,0.03378975599724344,0.03378155899283056,-3.3170129552769916e-05,1.8800279970234302e-13,1.76149999999986
3.6167596695335646e-13,4.2552072976320687e-13,0.03378690144113152,0.0337787215532056,-3.316148967867592e-05,1.9054248061095222e-13,1.76199999999986
3.283382104396493e-08,4.7088402621575653e-11,0.0337840330123156,0.03377589923516424,-3.316148967887024e-05,1.9073672051235068e-13,1.76249999999986
1.7950452325943278e-08,1.2922504039059035e-10,0.03378121836562584,0.0337730807381456,-3.2789436608282156e-05,1.8615704037137654e-13,1.76299999999986
7.0761646403516565e-09,5.8174874639771446e-11,0.03377837914824968,0.03377025459249808,-3.28592408999208e-05,1.8290968037599532e-13,1.76349999999986
1.2325921443234744e-08,4.197216740831067e-10,0.03377552354571624,0.03376743303658344,-3.28062688555032e-05,1.7481887926206266e-13,1.76399999999986
4.556011512502067e-08,4.2884557016620306e-11,0.03377268450173328,0.03376461048134248,-3.2711595213938e-05,1.7216824042549494e-13,1.76449999999986
3.781366927912977e-08,5.867321559160921e-10,0.03376989463665416,0.03376178322222312,-3.311202947302264e-05,1.676580000455367e-13,1.76499999999986
1.7110478721382716e-08,1.6084321374787436e-11,0.03376709381018144,0.0337589385464568,-3.277156851572104e-05,1.636056792293913e-13,1.76549999999986
7.241961799686614e-08,3.149338428931614e-10,0.03376426844184984,0.03375610786577624,-3.263999741037704e-05,1.592341591292708e-13,1.76599999999986
1.5366568080488197e-08,1.3933831866097535e-10,0.03376150002005288,0.03375327126345448,-3.171366836822408e-05,1.5637536025184945e-13,1.76649999999986
1.3930236242298832e-08,3.286400318547322e-11,0.03375865340193064,0.03375044656978488,-3.1751628721348876e-05,1.5361368047809437e-13,1.76699999999986
2.9245624560969574e-08,4.2524455484693746e-10,0.03375579778860816,0.0337476475265772,-3.171285723207976e-05,1.5233687995406218e-13,1.76749999999986
2.28195463219949e-08,3.122224007112706e-11,0.03375297064742184,0.03374482940512584,-3.125623570289464e-05,1.552235191103939e-13,1.76799999999986
9.704931282217277e-09,4.3938561122836006e-11,0.0337501766929384,0.0337420033530752,-3.1598911819141355e-05,1.5881783904756353e-13,1.76849999999986
3.937765111899916e-08,3.255674410618248e-10,0.03374734364911224,0.03373919071081064,-3.1601568792282796e-05,1.6311991938666812e-13,1.76899999999986
2.1608026964936577e-08,4.186952798357346e-10,0.03374454305468064,0.0337363523031636,-3.1194257197441757e-05,1.676302393877234e-13,1.76949999999986
2.5750558005355195e-08,3.0386040211771714e-10,0.03374171032218232,0.03373351479446352,-3.11881774283092e-05,1.6868495973144677e-13,1.76999999999986
4.643771855938894e-08,2.4453841729332737e-11,0.03373888319109432,0.0337306757536344,-3.123919813582912e-05,1.6904576019159331e-13,1.77049999999986
4.005338744006437e-08,6.563383864177652e-11,0.03373608703631064,0.03372784964033416,-3.178172397111336e-05,1.7082207976154389e-13,1.77099999999986
2.4092936083686123e-08,5.194156840748754e-10,0.0337332784103412,0.03372502618776704,-3.133689611947664e-05,1.7352831953483527e-13,1.77149999999986
9.75965424448999e-09,6.66403439375518e-10,0.03373044665122744,0.03372217705464968,-3.1379915028037036e-05,1.7563768060118497e-13,1.77199999999986
1.3803094153774786e-08,1.4356800470682884e-11,0.03372759789837208,0.03371932374412192,-3.13819179887788e-05,1.7753895955371218e-13,1.77249999999986
1.0073867368065592e-07,2.9047195204690013e-11,0.03372475878111632,0.03371648597972072,-3.134925697810496e-05,1.805782391293368e-13,1.77299999999986
4.899384128259632e-08,5.3455920245859545e-11,0.0337220348603584,0.03371367619672536,-3.204353107481808e-05,1.844362404229867e-13,1.77349999999986
1.1577081758529228e-08,3.822640121109444e-11,0.03371921896683336,0.03371085455605296,-3.163126024825728e-05,1.895987995103503e-13,1.77399999999986
2.1222690479993922e-08,3.5453087687820073e-10,0.03371636018667472,0.03370802942823968,-3.1642838716580236e-05,1.918747194413822e-13,1.77449999999986
1.9989274638310128e-08,9.22112400325581e-10,0.033713522079344,0.03370519116591904,-3.156399147019552e-05,1.9356784004712167e-13,1.77499999999986
4.827173816224217e-08,3.5895592054302483e-13,0.03371067909731128,0.03370234481817128,-3.156932705258808e-05,1.9585768011760873e-13,1.77549999999986
5.186969431747457e-08,3.062329625991289e-10,0.0337078621494616,0.03369951763635568,-3.22414256150728e-05,1.9542743989644628e-13,1.77599999999986
4.8929399212860325e-09,3.809751819572327e-11,0.03370507343616232,0.03369668538922112,-3.28172261578048e-05,1.9670415910531553e-13,1.77649999999986
9.362326643114205e-09,2.400880189101784e-11,0.03370221581285192,0.03369385168293096,-3.285415904354064e-05,1.9762015916920117e-13,1.77699999999986
4.473209343908158e-08,7.310830413276292e-10,0.03369936803907144,0.03369101860524616,-3.278117516650152e-05,2.002291205966322e-13,1.77749999999986
2.0033221595494588e-08,8.944751883621649e-11,0.03369656065976928,0.03368815488848584,-3.322696646040856e-05,2.0261615939188259e-13,1.77799999999986
3.0190296242127435e-08,2.761175246779324e-10,0.03369371680458336,0.0336853168357228,-3.323093429212456e-05,2.055859992064913e-13,1.77849999999986
2.8061817841651404e-08,1.3546987975843194e-09,0.0336908826211952,0.0336824771402596,-3.278383103161264e-05,2.0855583902110002e-13,1.77899999999986
6.34716764841281e-08,5.2905922698354146e-11,0.03368804963257928,0.03367959776980008,-3.235170782904488e-05,2.123860796569366e-13,1.77949999999986
7.966864071923263e-08,2.4213200888745234e-11,0.03368524773121232,0.03367675643711872,-3.284458928329248e-05,2.1653551957674828e-13,1.77999999999986
1.4362599283501698e-08,4.645379220180601e-10,0.03368246123310416,0.03367392687347008,-3.2627964737796476e-05,2.206572801539096e-13,1.78049999999986
1.9678756554841748e-08,4.221824279060371e-11,0.0336795987928484,0.03367107909030816,-3.25157672529104e-05,2.2587527924173689e-13,1.78099999999986
3.9839087202786505e-08,7.779839272803457e-12,0.03367673845508576,0.0336682460632472,-3.259242757620808e-05,2.3203703905126313e-13,1.78149999999986
1.1380130643390274e-08,2.252005595893003e-10,0.03367390589095528,0.03366543877744136,-3.218352569521424e-05,2.371718391748793e-13,1.78199999999986
1.5404839279198335e-08,5.129021651839594e-10,0.03367103917423104,0.03366262303036,-3.2197337797939675e-05,2.4150168017179723e-13,1.78249999999986
9.649967679103977e-09,5.253256163406661e-11,0.03366818085631696,0.03365976371853408,-3.217030976890256e-05,2.4662256015595824e-13,1.78299999999986
7.681066207382292e-08,2.355823869315543e-11,0.0336653261497156,0.0336569173147464,-3.21737333762724e-05,2.509107999767047e-13,1.78349999999986
1.9406514721598267e-08,1.815871758514831e-11,0.03366257932157696,0.03365408637466104,-3.219421840189264e-05,2.558235995411091e-13,1.78399999999986
2.389692736054494e-08,4.408353612705973e-10,0.0336597471120688,0.03365125025356192,-3.212325002194216e-05,2.6036160057888065e-13,1.78449999999986
9.438358240798639e-09,5.067062394670252e-10,0.0336569032123664,0.03364840047095376,-3.2303758669013516e-05,2.657045590492846e-13,1.78499999999986
4.9233152832339755e-09,3.104928120167827e-11,0.03365403768862784,0.03364553894653848,-3.230763683086072e-05,2.727267196800387e-13,1.78549999999986
5.2257236406172414e-08,2.8361255705044996e-10,0.03365116720626456,0.03364269633516784,-3.234634018935104e-05,2.804150395365563e-13,1.78599999999986
3.797869831817513e-08,3.59341584266204e-11,0.0336483462738624,0.03363984978046408,-3.18610502590268e-05,2.845367204926206e-13,1.78649999999986
3.845469903618337e-08,7.478271474292697e-11,0.0336455095257148,0.0336370297263384,-3.144027656289088e-05,2.900739205584889e-13,1.78699999999986
1.8926049200063133e-08,1.4192001740465088e-11,0.033642691257726,0.03363419303179712,-3.107069113635024e-05,2.961801590523885e-13,1.78749999999986
2.1955610475521414e-08,6.194024460004499e-11,0.03363986299648032,0.0336313588674356,-3.0998098377004876e-05,3.0370192004422394e-13,1.78799999999986
2.7268197283492057e-08,3.4154584022116907e-10,0.03363701327446784,0.03362851097155784,-3.09065097520152e-05,3.0929471935275e-13,1.78849999999986
9.414867600809895e-09,5.09402880988219e-10,0.03363416491901856,0.03362567694895184,-3.0969161013888076e-05,3.126392001458634e-13,1.78899999999986
2.3894553440040323e-08,7.386936201614347e-11,0.03363129654011568,0.03362282611769368,-3.089519888657648e-05,3.172050397684794e-13,1.78949999999986
7.336739159952144e-08,6.772072833061138e-10,0.03362846135123256,0.03361997587112688,-3.078253718026512e-05,3.2253407979349405e-13,1.78999999999986
3.42339040795836e-08,4.0470876649933984e-11,0.0336256804792388,0.03361711250223048,-2.9946308975264557e-05,3.294868802843293e-13,1.79049999999986
5.890574751588051e-08,8.264527950885281e-11,0.03362284554115368,0.03361427098142296,-2.988590629024416e-05,3.3577351985533514e-13,1.79099999999986
3.6408376313801227e-13,1.1008200809237145e-09,0.03362002531138784,0.03361142160602664,-2.9307000151898157e-05,3.432536000499021e-13,1.79149999999986
3.6288248794758005e-08,3.199296383371575e-11,0.03361714521187392,0.03360853473929192,-2.9307000153535756e-05,3.523158395341182e-13,1.79199999999986
7.078716703773358e-08,4.985003243529462e-10,0.03361430547180176,0.0336056746629636,-2.910072029266256e-05,3.6014287967047354e-13,1.79249999999986
1.4319406403673351e-08,4.412862367186854e-10,0.03361149094184496,0.0336028066436476,-2.8226140702066877e-05,3.68136480365577e-13,1.79299999999986
1.2531705520513192e-08,1.6471685126973057e-11,0.03360862550085512,0.03359997148430424,-2.8258775927422316e-05,3.7679624028644394e-13,1.79349999999986
5.825334383618985e-08,9.715786439268292e-10,0.033605751456256,0.03359713055766112,-2.8238196922477758e-05,3.8553928048668494e-13,1.79399999999986
1.4384416879842377e-08,4.515383900116632e-11,0.0336029269054568,0.03359424884236936,-2.7411832961940076e-05,3.943793601694952e-13,1.79449999999986
7.779217991998877e-08,6.158367565900491e-11,0.03360007908870568,0.03359139103989832,-2.7448226404824398e-05,3.9829295901173695e-13,1.79499999999986
1.4662687605748737e-08,5.97738317176244e-10,0.0335972859864616,0.03358854199953032,-2.6581208999620475e-05,4.0306687905410955e-13,1.79549999999986
8.784985759680008e-09,3.9835440501789776e-11,0.03359441257608512,0.03358566117993568,-2.65489977201712e-05,4.0516247922319816e-13,1.79599999999986
4.751898408095201e-08,2.3659032372114197e-10,0.03359153966863272,0.03358279988191296,-2.6548092124697597e-05,4.064669590898807e-13,1.79649999999986
3.146066848008777e-08,5.288058463337464e-10,0.0335886997058072,0.03357992380561432,-2.636564337619952e-05,4.073690390143112e-13,1.79699999999986
4.114761031903669e-08,7.333568474710006e-11,0.03358584015927944,0.03357704469018728,-2.6281507441230475e-05,4.081323190378069e-13,1.79749999999986
5.2155984482660234e-08,4.3973595598156834e-11,0.03358299894294784,0.03357417311680352,-2.6666147997774882e-05,4.098392801619045e-13,1.79799999999986
5.562628159483385e-08,7.095488779862436e-10,0.03358017061796104,0.03357131200651944,-2.6946044249020635e-05,4.103111198651725e-13,1.79849999999986
2.9122361834554855e-08,7.402704144121586e-11,0.0335773240262796,0.03356843119011904,-2.645766882979032e-05,4.1132415941162737e-13,1.79899999999986
3.139851487837797e-08,1.9910878501505636e-11,0.03357444884392128,0.03356554937237808,-2.649842846602592e-05,4.128091199765132e-13,1.79949999999986
4.793510624545583e-08,5.102295183578853e-10,0.0335715798795192,0.033562686424242,-2.6007810754305038e-05,4.1446055978498417e-13,1.79999999999986
2.7919144801602513e-08,4.0564095832307245e-10,0.0335687234773108,0.0335597960778804,-2.567840936197568e-05,4.171389592793652e-13,1.80049999999986
3.39067890431366e-08,4.779579995672911e-10,0.0335658296737712,0.03355690859451952,-2.552757053513e-05,4.211912800955106e-13,1.80099999999986
1.3084768400728475e-08,5.244302353490937e-10,0.03356295157499776,0.03355401929170144,-2.505004209914184e-05,4.258403203764036e-13,1.80149999999986
4.922090560133263e-08,7.158632020498601e-11,0.03356005061951208,0.03355112967883696,-2.5019875439027516e-05,4.3071143914353953e-13,1.80199999999986
6.39204741567645e-08,9.003360557091611e-12,0.0335571958922104,0.0335482430893844,-2.459651440692112e-05,4.355964001230995e-13,1.80249999999986
2.9113700165950274e-08,5.089583199335834e-10,0.03355435876242448,0.0335453693335536,-2.365998520076312e-05,4.403703997865691e-13,1.80299999999986
2.038315527475021e-08,3.143328791699318e-10,0.03355146525015432,0.0335424741754604,-2.374670023501352e-05,4.436039192635922e-13,1.80349999999986
3.564798015803783e-08,3.779512119939099e-11,0.03354856619229376,0.03353958159967696,-2.3753201946307835e-05,4.474758390026314e-13,1.80399999999986
2.0725654720221698e-08,1.4013762372755423e-11,0.03354568295627744,0.03353670104402872,-2.347231359184312e-05,4.52180400599151e-13,1.80449999999986
4.503201272293422e-08,3.777863438747531e-11,0.03354278790564752,0.03353386305936368,-2.3484719620713998e-05,4.554972003555481e-13,1.80499999999986
1.584364928142179e-08,8.352063485261851e-11,0.03353992389991424,0.0335310011047736,-2.3155429487844558e-05,4.59105440432173e-13,1.80549999999986
2.3057531356451832e-08,4.2552072976320687e-13,0.03353703711813536,0.03352811452131744,-2.320179918861808e-05,4.63046720311131e-13,1.80599999999986
7.95700311889691e-09,5.545705561438297e-10,0.0335341699661588,0.0335252443493968,-2.3230378270316477e-05,4.617005596471799e-13,1.80649999999986
2.3621370560944488e-08,5.110209616576711e-10,0.03353126699218424,0.03352234194589368,-2.3167359203074156e-05,4.684173598182512e-13,1.80699999999986
1.2461075116210196e-08,3.255344604990995e-11,0.03352838301769712,0.0335194289524124,-2.3282985978367438e-05,4.682369604352109e-13,1.80749999999986
5.0169954080026e-08,5.080623421971353e-11,0.03352548192926016,0.03351656095443312,-2.3234013954181596e-05,4.670157591538365e-13,1.80799999999986
4.8094413680754844e-08,4.4252039532732823e-10,0.03352261466381992,0.03351368145579336,-2.277672309058912e-05,4.706656004066327e-13,1.80849999999986
1.459932815611742e-08,8.348415708736567e-11,0.03351976290351896,0.03351078698876984,-2.2486326066092476e-05,4.746623999071515e-13,1.80899999999986
3.052407415715663e-08,8.133514695085609e-12,0.0335168654311516,0.03350788582653832,-2.2526267875299756e-05,4.781318400828415e-13,1.80949999999986
1.4636690796876461e-08,5.082461604355437e-10,0.03351397587240968,0.03350498957007664,-2.21302412335696e-05,4.823090389664006e-13,1.80999999999986
1.7146291997338636e-08,2.229087747718239e-11,0.03351107628297528,0.03350209159160704,-2.217302072590704e-05,4.872495195675213e-13,1.81049999999986
1.750976744152588e-08,1.627476001186956e-10,0.03350816553137736,0.033499204222702,-2.2229126186809198e-05,4.911769606221871e-13,1.81099999999986
9.569113758323144e-09,4.3067584221123667e-10,0.03350525703621864,0.03349629453777752,-2.221820168822568e-05,4.958537598668275e-13,1.81149999999986
3.902209079476027e-08,5.319999996089564e-11,0.03350237098146464,0.03349340233377408,-2.221862317597312e-05,5.006555201881105e-13,1.81199999999986
4.747868288107471e-08,2.488649633591855e-10,0.03349948989996824,0.03349050135039832,-2.18474894614208e-05,5.039028801834917e-13,1.81249999999986
1.404953287736932e-08,2.966229623035943e-10,0.03349663490002224,0.0334875787844316,-2.230299796498984e-05,5.076915196431568e-13,1.81299999999986
1.492794728108482e-08,5.098019159599509e-10,0.0334937386298184,0.03348467493212648,-2.2251761214411438e-05,5.109944805752617e-13,1.81349999999986
5.984278231979667e-08,4.709423823134884e-11,0.03349082236670784,0.03348174877290304,-2.218550967675272e-05,5.135895997902687e-13,1.81399999999986
8.388754064309056e-08,4.7064803443408465e-11,0.03348795193276056,0.03347882255618776,-2.2531225908630878e-05,5.137283996912035e-13,1.81449999999986
1.4330164166409531e-08,4.630406405525811e-10,0.03348513129869712,0.03347589943772928,-2.2093544576884e-05,5.154076001574878e-13,1.81499999999986
1.4807036638475601e-08,7.703394380720319e-10,0.03348219002488584,0.03347296497298872,-2.20548333316468e-05,5.178500789532019e-13,1.81549999999986
1.894084816073116e-08,6.107064159932563e-11,0.03347924328935968,0.03347001088568472,-2.209092036203856e-05,5.20070560577836e-13,1.81599999999986
2.7868003835140875e-08,2.434386373040276e-10,0.033476302133594,0.03346707997987264,-2.209028029193048e-05,5.216803195890385e-13,1.81649999999986
7.568648423966762e-08,6.35804159321296e-10,0.03347337288530576,0.03346414870639864,-2.171413834835224e-05,5.230126397346314e-13,1.81699999999986
6.822764176545038e-08,1.6374325506607335e-11,0.03347050626448696,0.0334611867669492,-2.1823816131499436e-05,5.238314393796878e-13,1.81749999999986
2.0306345598075648e-08,2.8423520481712927e-11,0.03346762373758656,0.0334582514275576,-2.1931025746823758e-05,5.255244803643302e-13,1.81799999999986
2.3656229357349456e-08,5.562602392594762e-10,0.03346467926180792,0.03345532580703648,-2.194110613885872e-05,5.258575997877605e-13,1.81849999999986
5.097760082117819e-09,4.911031997734128e-11,0.03346171743161096,0.03345236713241096,-2.1909324844901036e-05,5.291604794047024e-13,1.81899999999986
2.4679518158265967e-08,4.0961761760272e-11,0.03345874559487112,0.03344942915924376,-2.1949892375888315e-05,5.305204805870116e-13,1.81949999999986
5.635406039733448e-08,6.13197617682637e-11,0.03345580314650256,0.03344648467532176,-2.206172483791528e-05,5.34087119487465e-13,1.81999999999986
1.2502454960205966e-08,6.479192182773374e-11,0.03345288289772024,0.03344355514591656,-2.1622099913534237e-05,5.372511992034722e-13,1.82049999999986
1.0739996315900502e-08,5.448425599574591e-10,0.03344991193995704,0.03344061777314824,-2.171771849242232e-05,5.410537604966584e-13,1.82099999999985
3.488798784589964e-08,3.1930715016503797e-11,0.03344695578532152,0.0334376553597524,-2.1721514758751437e-05,5.454807205972426e-13,1.82149999999985
9.13418936321353e-09,5.640984207522237e-11,0.03344401387418552,0.03343472925916336,-2.161582272977536e-05,5.493248796784684e-13,1.82199999999985
4.795642736393768e-08,8.137997220547533e-12,0.03344104709467432,0.03343178059210752,-2.1543946243581923e-05,5.52516799673386e-13,1.82249999999985
1.4394684486052078e-08,4.546416784712015e-10,0.0334381244706024,0.03342882985854928,-2.1072841886445998e-05,5.559446403669704e-13,1.82299999999985
1.4326023679844813e-08,3.284357577570951e-10,0.03343517870713736,0.03342585208320584,-2.103672587200304e-05,5.591920003623517e-13,1.82349999999985
9.678113359334883e-09,3.993696345849784e-11,0.03343221250998528,0.03342288612838688,-2.09944351629156e-05,5.651456001310243e-13,1.82399999999985
5.0270443120725705e-08,3.2283835327273636e-11,0.03342923752123584,0.03341992401497704,-2.099594481250144e-05,5.704468794982256e-13,1.82449999999985
1.0305853684333677e-08,1.0528984836777333e-09,0.03342630409352368,0.03341699364171096,-2.02152168321808e-05,5.745131204538262e-13,1.82499999999985
5.056489921217988e-09,1.8090776099377592e-10,0.03342333386683872,0.0334139942578188,-2.0133343074102003e-05,5.783711200534102e-13,1.82549999999985
2.038176191709873e-08,4.0480077623250565e-11,0.03342034502407648,0.03341099770674632,-2.0093928239858322e-05,5.812160801065393e-13,1.82599999999985
7.179004352098062e-08,2.2872155558406604e-11,0.03341738879516712,0.0334080169405104,-2.001870596794696e-05,5.835336791407738e-13,1.82649999999985
6.556523223649746e-08,2.0041848042273713e-10,0.03341449232021664,0.03340504710450152,-1.906761076035616e-05,5.850047195662044e-13,1.82699999999985
9.415705118365203e-09,7.04017608099683e-11,0.03341158348640952,0.03340206265074368,-1.950721206131448e-05,5.877524792005043e-13,1.82749999999985
2.1224579836720547e-08,1.6144953429719777e-11,0.03340858337921848,0.03339906823628656,-1.9507576840757203e-05,5.910137593353407e-13,1.82799999999985
3.995395815581393e-08,1.0606298339599363e-09,0.03340560025251192,0.03339608565581616,-1.961910724632104e-05,5.938587193884699e-13,1.82849999999985
1.762624927958978e-08,6.491925053087044e-12,0.0334026309125852,0.03339305873009128,-1.999044834514976e-05,5.926235996617062e-13,1.82899999999985
1.496947591578257e-08,5.417975790233953e-11,0.03339962346137904,0.03339007513961432,-1.9929275978102877e-05,5.897508789507637e-13,1.82949999999985
2.352954863588108e-08,6.070887542675152e-11,0.0333966209607364,0.03338707061833208,-1.99678548638556e-05,5.862814404691396e-13,1.82999999999985
6.363252407631803e-08,6.717172026937668e-10,0.03339362082884744,0.033384066326078,-2.007157614197744e-05,5.827842396356362e-13,1.83049999999985
2.2933558642412866e-08,7.249930447650321e-10,0.0333906724520932,0.03338102877549944,-1.919580982660776e-05,5.779131191744344e-13,1.83099999999985
1.4744813356393216e-08,2.88431223349761e-11,0.03338767017406232,0.03337799462801536,-1.919148883924816e-05,5.718624003020955e-13,1.83149999999985
7.314373168254562e-08,4.90101841055246e-10,0.03338464368968408,0.03337497520132624,-1.9227045683522643e-05,5.66144799159121e-13,1.83199999999985
6.082339559787542e-08,7.246997585363957e-10,0.0333816739837704,0.03337194480233272,-1.886668666022064e-05,5.615512005727576e-13,1.83249999999985
2.8797367442046085e-08,1.712664801645225e-10,0.03337871511126544,0.03336888888647936,-1.9702096283838e-05,5.57332400513027e-13,1.83299999999985
6.116507384607006e-08,2.0566656017129148e-10,0.03337570537423808,0.03336586499271288,-1.96525118030112e-05,5.420807201825684e-13,1.83349999999985
6.26613148035915e-08,3.5864640424154715e-10,0.03337270920274712,0.03336285331131984,-1.8747165738186157e-05,5.296461596263286e-13,1.83399999999985
7.461900543986877e-08,2.417336053550656e-10,0.0333697357417048,0.03335982455214168,-1.766432632045688e-05,5.168369597856499e-13,1.83449999999985
3.725527199932577e-08,8.242335980401805e-11,0.03336679768267464,0.03335678401314856,-1.8727222208191997e-05,5.060400798346859e-13,1.83499999999985
9.65200040031755e-09,5.272824746271887e-10,0.03336378820889088,0.03335373023180824,-1.8991469018222563e-05,4.925508802498856e-13,1.83549999999985
9.517194803077e-09,6.036879329762712e-12,0.0333607271364064,0.03335067968855072,-1.8983846507669284e-05,4.831972800665389e-13,1.83599999999985
4.177601391902597e-08,8.800161988009592e-12,0.03335764477653464,0.03334765272533024,-1.890880724798832e-05,4.728721601977457e-13,1.83649999999985
4.3023989759749526e-08,3.2616159773013464e-11,0.03335459183975744,0.03334461317343776,-1.8542639321189203e-05,4.630744792748784e-13,1.83699999999985
4.408392803578742e-09,3.831528150310959e-11,0.03335155692351144,0.0333415700742436,-1.7976148252315682e-05,4.5147264019721606e-13,1.83749999999985
9.155080318845599e-09,3.6418479343325316e-11,0.03334847683266512,0.03333853705984752,-1.800856215032576e-05,4.3902423912261807e-13,1.83799999999985
2.227423599732159e-08,3.6425456401145695e-10,0.0333453892007552,0.03333549854129184,-1.807838706543952e-05,4.282827991721177e-13,1.83849999999985
1.0709787681695282e-08,3.579068014181175e-10,0.03334232453680392,0.0333324227758916,-1.79744439228048e-05,4.1673647971601606e-13,1.83899999999985
4.088169688193366e-08,2.948335325880791e-11,0.03333926275741256,0.03332934217545808,-1.7935202680618562e-05,4.022342405847609e-13,1.83949999999985
8.36296631945288e-09,2.9483360197701813e-11,0.03333623122486872,0.0333262611834876,-1.75494218516976e-05,3.9271407984266607e-13,1.83999999999985
4.007374496128868e-08,5.760385640707355e-10,0.03333314314193848,0.03332318303527664,-1.7533442970757043e-05,3.812371205264833e-13,1.84049999999985
1.843856847760783e-08,7.117521849675512e-12,0.03333008545323992,0.03332008544674216,-1.714629811141968e-05,3.7220271962711167e-13,1.84099999999985
9.223828242865828e-09,1.366603219477014e-10,0.03332699147329032,0.03331699939641784,-1.7144123836243123e-05,3.633625603232044e-13,1.84149999999985
3.993532456114668e-08,5.1501920783625366e-11,0.03332389481006528,0.0333139056803604,-1.7071208714941197e-05,3.5460567960460525e-13,1.84199999999985
4.788127838661893e-09,4.890764807030656e-10,0.03332082184767312,0.03331080521701248,-1.6599330948177278e-05,3.469035192297295e-13,1.84249999999985
3.8188249763815296e-08,5.7326643432276114e-11,0.03331770447683056,0.03330767829184944,-1.65612250244136e-05,3.387849591520494e-13,1.84299999999985
1.9021049679768254e-08,6.286152154366675e-11,0.03331463676551832,0.03330456393368536,-1.696721956986848e-05,3.289455991259795e-13,1.84349999999985
4.5279466960590486e-08,4.6431920808220895e-11,0.03331153661771104,0.03330144026042304,-1.703958588937472e-05,3.2003607968215334e-13,1.84399999999985
1.9040632959210768e-08,1.0990555687762082e-11,0.03330844482083848,0.03329832293132832,-1.6665991758479523e-05,3.1399927925520373e-13,1.84449999999985
1.555240312228756e-08,2.0918144300052788e-10,0.033305323968608,0.03329520735778976,-1.66640477196052e-05,3.077681593057586e-13,1.84499999999985
1.8961303999143198e-08,5.498986335727984e-10,0.03330218901338576,0.0332920664634784,-1.662611011179992e-05,3.0123168059069654e-13,1.84549999999985
9.64041368262114e-09,8.120416145063203e-11,0.03329905653830344,0.03328890322693496,-1.661714143949512e-05,2.975956798562584e-13,1.84599999999985
3.650808960004026e-08,3.7919604956027086e-11,0.03329592116742584,0.03328574606308384,-1.669110749478968e-05,2.9394584029752806e-13,1.84649999999985
4.754308303989152e-08,1.2876963384478302e-11,0.03329280848260448,0.03328259149664952,-1.709448412628944e-05,2.9114255934760153e-13,1.84699999999985
1.870165096395926e-08,6.535968016807558e-10,0.03328968850435192,0.03327945258104912,-1.6557949142819838e-05,2.886168002725134e-13,1.84749999999985
3.070607135918779e-08,5.01130387187132e-11,0.03328652765383576,0.03327627289094448,-1.655118333543328e-05,2.8496695901971715e-13,1.84799999999985
4.5164823200827264e-09,2.6040156142492776e-11,0.03328337830150968,0.03327308680919048,-1.6569229388293682e-05,2.823162405620524e-13,1.84849999999985
5.961895224032565e-08,3.2629038360099116e-11,0.03328020634317856,0.03326993129838144,-1.6533697238446238e-05,2.8090071975818247e-13,1.84899999999985
1.2518794320626192e-08,1.5379197915166287e-11,0.03327708479712472,0.03326674443142832,-1.569594911197912e-05,2.7834720002528103e-13,1.84949999999985
1.7986309198969597e-08,3.982895957488353e-11,0.0332739270972168,0.0332635517883472,-1.5664369794415437e-05,2.7437815948850967e-13,1.84999999999985
1.510535951876335e-08,7.237408589100269e-11,0.03327073596606504,0.033260355450692,-1.565695859395656e-05,2.6921560040114607e-13,1.85049999999985
3.308811558078162e-13,5.472272010531576e-10,0.03326752649097192,0.03325713282717528,-1.562119716756696e-05,2.64399999561505e-13,1.85099999999985
9.86448303597065e-09,1.3484224153925695e-10,0.03326432522858616,0.03325390269488456,-1.5621197166082003e-05,2.6947928006356044e-13,1.85149999999985
3.6049948880234606e-08,1.5881282400265206e-11,0.03326110650225152,0.03325066231451072,-1.562147903109944e-05,2.7368423960493285e-13,1.85199999999985
1.2320849118729882e-08,2.832167833588528e-11,0.03325791069610176,0.03324741053355168,-1.540785997163024e-05,2.788329598680042e-13,1.85249999999985
6.14652523184267e-08,8.181747987445753e-10,0.03325466988106608,0.0332441328820752,-1.537302614486272e-05,2.838983202306045e-13,1.85299999999985
1.0565445920929228e-08,2.1325943788674806e-10,0.03325148404977648,0.03324080776549208,-1.5229559873361039e-05,2.8875552055235114e-13,1.85349999999985
9.461171041058591e-09,6.464877244649614e-12,0.03324821750335208,0.03323747503349984,-1.522567217744584e-05,2.9404295940119434e-13,1.85399999999985
5.3568863914166265e-08,5.682656012417908e-10,0.03324492778447,0.03323413619238464,-1.5150645170324961e-05,2.996218402643311e-13,1.85449999999985
5.9035643200366916e-08,7.020009573643904e-13,0.0332416881769716,0.03323074749556072,-1.4525238663367761e-05,3.067272794803934e-13,1.85499999999985
1.2017081836568355e-08,8.459791894788182e-11,0.03323841692811352,0.0332273656545408,-1.4583882925911119e-05,3.063109593986861e-13,1.85549999999985
4.188919040110095e-08,7.028871928937974e-11,0.03323506626429248,0.03322394262482328,-1.456461841423072e-05,3.1237552048344903e-13,1.85599999999985
1.1080032884247526e-08,5.819432782883105e-10,0.03323171615392704,0.03322049437571384,-1.411532484382704e-05,3.1154288032003447e-13,1.85649999999985
1.4216028083879895e-08,7.638403798360116e-13,0.03322830498860912,0.0332169858271748,-1.40959105233564e-05,3.119175992255703e-13,1.85699999999985
3.513205584088075e-08,4.71909594734754e-11,0.03322487668876536,0.03321346037169704,-1.406354973867944e-05,3.1316655947069214e-13,1.85749999999985
7.59733756044989e-08,1.706688818048363e-10,0.03322144216808816,0.03320987565802712,-1.396573115124104e-05,3.133053593716269e-13,1.85799999999985
1.608771064282033e-08,7.981519611899301e-11,0.03321803510847888,0.03320623854739656,-1.4102958226027839e-05,3.142907195754314e-13,1.85849999999985
4.161181441086903e-09,2.6391840102224506e-11,0.03321451026978328,0.03320252129556008,-1.4048284849146481e-05,3.151372002572041e-13,1.85899999999985
1.4175216639378263e-08,2.9070315599177832e-11,0.03321091205581424,0.03319877861617704,-1.407838401677696e-05,3.158033594829676e-13,1.85949999999985
4.82874109586362e-08,3.441151183447566e-10,0.03320727468539368,0.03319496156697272,-1.4110390838039762e-05,3.1642783960552853e-13,1.85999999999985
9.325955681316334e-09,4.185304186554717e-11,0.03320361854827792,0.03319100663554104,-1.4226447216422319e-05,3.167054394073981e-13,1.86049999999985
9.120364401205006e-09,5.765337582341878e-10,0.03319988971436224,0.0331869389205404,-1.415257144386744e-05,3.17649120508e-13,1.86099999999985
4.2885581842677656e-08,5.963519192353495e-10,0.03319604768587344,0.0331827094895232,-1.413805109906584e-05,3.1771847895385296e-13,1.86149999999985
9.180366154770692e-09,1.827504120255341e-11,0.0331921374650852,0.03317831654709192,-1.370680975763776e-05,3.1835687921586905e-13,1.86199999999985
1.9068262961663418e-08,1.9268801831895388e-11,0.0331880654310584,0.03317380531986712,-1.3634132042666559e-05,3.1986951912340526e-13,1.86249999999985
3.8575426720977024e-08,9.169928011365513e-11,0.03318388603919968,0.0331690966668084,-1.355639389699584e-05,3.2006384033996665e-13,1.86299999999985
7.012816607976369e-08,1.1096919980135844e-09,0.03317957644210392,0.03316409833186424,-1.3078041354335921e-05,3.2134063916993295e-13,1.86349999999985
3.266441200161507e-08,2.4345116200752415e-11,0.03317514918309744,0.0331587625463572,-1.315257274059304e-05,3.2270064035224214e-13,1.86399999999985
4.7243806436392255e-09,5.962139948412215e-10,0.03317046503854744,0.03315312003165088,-1.3077823435347521e-05,3.238802404574451e-13,1.86449999999985
3.8899459278707305e-08,4.1247998072702075e-11,0.03316553214350216,0.03314705515226984,-1.3040380519537919e-05,3.263504799109725e-13,1.86499999999985
9.037379837539827e-09,4.62376241461282e-10,0.0331603296229404,0.03314054139315032,-1.2615419871033919e-05,3.262116800100377e-13,1.86549999999985
2.2520417759797073e-08,5.6038076956532734e-11,0.03315475698738424,0.03313346297307096,-1.261049465872648e-05,3.2601744010863926e-13,1.86599999999985
5.568825615920314e-08,5.480879639030434e-11,0.03314881737721168,0.03312576266922208,-1.2491248164908241e-05,3.250182393864766e-13,1.86649999999985
4.885042322044786e-09,2.0910238818228066e-11,0.03314245942004536,0.03311736534427704,-1.194303187686224e-05,3.244491992643794e-13,1.86699999999985
4.123359535757043e-08,5.140991798935346e-11,0.03313551493012016,0.03310813782592984,-1.1904263253911361e-05,3.252124792878751e-13,1.86749999999985
1.856613583706146e-08,7.090848047619502e-11,0.03312800021544248,0.03309799505531248,-1.1403779548543441e-05,3.244769599221927e-13,1.86799999999985
1.1292375756699613e-08,5.890743448588864e-11,0.03311978239404064,0.0330868251598956,-1.1256902643571762e-05,3.2063279914690095e-13,1.86849999999985
2.0828382719939587e-08,4.1767596326014456e-11,0.0331107837687832,0.03307452268150752,-1.11697462867456e-05,3.1739927966987786e-13,1.86899999999985
1.3994220081359199e-08,3.707104068162437e-11,0.03310086771070432,0.03306103839012376,-1.1061964628202961e-05,3.1522048053657815e-13,1.86949999999985
3.6367458877695213e-08,4.0636001508165265e-11,0.03308995226781512,0.03304634961250584,-1.1010882317349519e-05,3.112931191030094e-13,1.86999999999985
1.4127639037797568e-08,6.058208795733933e-10,0.03307794916891296,0.03303046478158448,-1.077889466727336e-05,3.0876736002792126e-13,1.87049999999985
1.3072123598856233e-08,4.470560033276172e-11,0.03306476304497888,0.03301339333474704,-1.0723294215419599e-05,3.0892000044721417e-13,1.87099999999985
1.9798024004924475e-08,2.908407542578928e-11,0.0330503855479112,0.03299525087719528,-1.06189659121732e-05,3.098775203721083e-13,1.87149999999985
2.8393421273864572e-08,2.4158078315572595e-11,0.03303479614199888,0.032976165411974,-1.046251548772424e-05,3.1094615916122097e-13,1.87199999999985
4.507967984318517e-08,1.0597085639552084e-09,0.03301804596993064,0.03295627654058216,-1.0798126726066082e-05,3.120147200233025e-13,1.87249999999985
1.7668000243387105e-08,4.8216479420215563e-11,0.0330002031932808,0.03293571133280672,-1.020671359393224e-05,3.136245603496679e-13,1.87299999999985
6.773318163288966e-09,4.7082879262028143e-11,0.0329813388821684,0.03291469144774496,-1.0115406003749042e-05,3.162891193256908e-13,1.87349999999985
1.1026052799956165e-08,4.3108464020669146e-10,0.03296162310864672,0.03289336883693656,-1.016232061615232e-05,3.1819032035118686e-13,1.87399999999985
7.129347680268072e-08,2.6985615825259046e-10,0.03294122639459856,0.03287188653119408,-1.0119957599071921e-05,3.1852343977461714e-13,1.87449999999985
9.981760799859796e-09,2.9100243048585384e-11,0.03292039234610736,0.03285036946226056,-1.004238789702144e-05,3.2149327958922586e-13,1.87499999999985
7.726892328058232e-08,3.9423991848863693e-10,0.03289913749463424,0.03282894111338648,-9.962484092365202e-06,3.238524797996318e-13,1.87549999999985
2.011119079603496e-08,2.9595480233179927e-10,0.03287777375016984,0.03280768835377224,-8.78488125530224e-06,3.2535127918880986e-13,1.87599999999985
7.4203299199604444e-09,3.775306386955002e-10,0.03285626149747856,0.032786645676934,-8.67034447075936e-06,3.271276004528263e-13,1.87649999999985
2.7398136877299084e-08,5.933455948792243e-10,0.0328347778553624,0.03276589379555608,-8.65300992255968e-06,3.2920928048245975e-13,1.87699999999985
4.331619664343922e-08,3.7881207892720425e-10,0.03281348158765616,0.03274543941996224,-8.494101819480719e-06,3.31665679417629e-13,1.87749999999985
4.234452928575383e-08,2.8620639885845733e-10,0.03279243938821472,0.03272534677729968,-7.51776653933016e-06,3.3263711948197834e-13,1.87799999999985
1.755843752337949e-08,6.615903658246935e-11,0.03277164370786752,0.03270561430588312,-7.100312882076962e-06,3.335391994064088e-13,1.87849999999985
4.412159791689074e-08,5.080526416234576e-10,0.03275111756470736,0.0326862433973868,-7.02102142349736e-06,3.3481592030934395e-13,1.87899999999985
5.759708671809749e-08,8.01861563259898e-11,0.03273094914419416,0.03266722616116856,-6.5049001783524815e-06,3.35371040291986e-13,1.87949999999985
3.0758970162581e-08,8.477960000696783e-11,0.0327111700326872,0.0326485892317436,-5.6065314774224e-06,3.375220804615383e-13,1.87999999999985
2.0038383195808418e-08,6.42089922897604e-10,0.03269170139769152,0.0326303247235076,-5.44749016820288e-06,3.407833605963747e-13,1.88049999999985
4.0317623357932764e-08,4.007737544609036e-10,0.03267259327628432,0.0326123768650084,-5.44108862315888e-06,3.391319190938378e-13,1.88099999999985
3.876307232142384e-08,5.125999139043991e-10,0.03265386151209448,0.03259477747491896,-5.077505669484161e-06,3.436005599916905e-13,1.88149999999985
3.753410079965214e-08,4.20205606421753e-11,0.03263551875990392,0.03257750497314424,-5.305880948061201e-06,3.4428055973581215e-13,1.88199999999985
3.2277314959694436e-08,1.1215120498953013e-10,0.03261750479777632,0.03256056263954504,-5.14837069172336e-06,3.439336794151208e-13,1.88249999999985
1.0302951144319783e-07,9.606932818706504e-10,0.03259983470791648,0.03254395396210872,-4.958242588212321e-06,3.422127998456339e-13,1.88299999999985
1.180862551491968e-08,8.772511883581302e-11,0.03258257081646104,0.03252758596102168,-3.5294159404920807e-06,3.423931992286742e-13,1.88349999999985
4.8734063444466624e-08,3.183379254645402e-10,0.03256551786390008,0.0325115317234656,-3.52022586555488e-06,3.420879200841543e-13,1.88399999999985
3.2731189925083726e-08,5.683303203052326e-10,0.03254884416750368,0.03249574302225112,-3.755013188568961e-06,3.398396794957728e-13,1.88449999999985
6.684278928276166e-08,7.119976136449324e-11,0.03253243327457616,0.03248020236872024,-3.6776156410729605e-06,3.408528003573906e-13,1.88499999999985
4.3355996882932235e-08,5.9463471646648e-10,0.03251633855249664,0.03246494011697744,-3.2686848052267206e-06,3.3965928011273246e-13,1.88549999999985
8.511184600157318e-08,7.634223808672402e-11,0.03250051137681896,0.03244988224975128,-2.9925733323744802e-06,3.408250396995773e-13,1.88599999999985
3.950089680349045e-08,2.7247135797603406e-10,0.03248497592401608,0.03243506555932352,-2.05222608075328e-06,3.4232383908875536e-13,1.88649999999985
6.63487408000818e-08,1.3616599514598704e-10,0.03246963880229624,0.03242050141722336,-1.6425163046059197e-06,3.409499194610569e-13,1.88699999999985
2.3472462244711334e-08,1.6406191682971638e-10,0.03245457446884128,0.03240612560004288,-1.2883103667200802e-06,3.407555999385614e-13,1.88749999999985
1.5405330400231065e-08,8.362319864341217e-11,0.03243968305881304,0.03239193800112296,-1.314848396452161e-06,3.411580795019105e-13,1.88799999999985
7.161603295807728e-08,1.7819992009782126e-10,0.03242501317867352,0.03237797364390168,-1.3315515403479197e-06,3.4104704025878906e-13,1.88849999999985
5.0933545603371044e-08,4.072248094288966e-11,0.03241063018505184,0.03236417277976176,-1.0638508966538398e-06,3.40797279041764e-13,1.88899999999985
3.08767732840054e-08,6.658919943225428e-11,0.03239640146497832,0.03235057149780176,-1.1711156829709602e-06,3.400617596760816e-13,1.88949999999985
6.507689832152552e-08,1.4543752313578295e-10,0.03238237481954544,0.03233713577109584,-1.1675650024851995e-06,3.403392798568541e-13,1.88999999999985
2.0058977923120835e-08,3.979536838949471e-10,0.03236854926982664,0.03232388567796864,-1.4091894167396e-06,3.4040871961787e-13,1.89049999999985
3.6697850397393594e-08,5.849648543332364e-11,0.03235486601796824,0.03231078097302784,-1.5482008181295995e-06,3.412829592633901e-13,1.89099999999985
4.2900421756697504e-08,6.870920499224553e-11,0.0323413812840476,0.0322978320038388,-1.42711585439336e-06,3.418658399038455e-13,1.89149999999985
3.5485835922499653e-08,2.383376829229178e-10,0.03232809184825728,0.03228502790675376,-1.7861666172232002e-06,3.435034391939583e-13,1.89199999999985
2.6381637679984138e-08,3.0290192576387653e-10,0.03231493863439312,0.03227236334999584,-1.4282235928915201e-06,3.4507160041712115e-13,1.89249999999985
2.7730482639320986e-08,5.781768119828001e-11,0.032301945462904,0.03225984838453136,-1.4633143853993608e-06,3.441001603527718e-13,1.89299999999985
4.147913616053822e-08,1.4533520220627594e-10,0.03228909250392064,0.03224756476008488,-1.4234155337462395e-06,3.459459196837383e-13,1.89349999999985
6.028344647773798e-08,1.5865255637015352e-10,0.03227640015208656,0.03223538560261792,-1.7124952336462396e-06,3.4741696010916895e-13,1.89399999999985
4.922666384243879e-08,2.3028343815179042e-10,0.03226393674444624,0.03222335182091256,-2.25105131258744e-06,3.4791656047025027e-13,1.89449999999985
4.92642374394503e-08,2.5651600288334464e-10,0.03225161151618664,0.03221138297312608,-2.2689321551579203e-06,3.50414560581591e-13,1.89499999999985
3.6179273119052446e-08,5.791336160632099e-11,0.03223937734923872,0.0321995481804892,-2.61210992105704e-06,3.5425871966281684e-13,1.89549999999985
5.873449424043109e-08,6.856439166424977e-10,0.03222733711877728,0.03218786230289464,-2.8367103368088806e-06,3.572979196173444e-13,1.89599999999985
7.122318111674186e-08,3.4221923905786156e-11,0.03221537822643696,0.03217622916154656,-3.08794898894136e-06,3.630988789667241e-13,1.89649999999985
2.8600144641455216e-08,9.356480173972059e-11,0.03220355656715984,0.03216472712422264,-3.53494326235616e-06,3.6463927953207364e-13,1.89699999999985
7.095960039699145e-08,4.3239312130793905e-10,0.03219182029497,0.03215332495447624,-3.5233000705427205e-06,3.661519990607069e-13,1.89749999999985
2.4568086801068922e-08,3.3470767824006487e-10,0.03218022858397432,0.03214202397255008,-2.791327646578081e-06,3.6770631976551157e-13,1.89799999999985
2.946111032214871e-08,9.8032644502144e-11,0.03216867351041664,0.0321308290292068,-2.896672162355361e-06,3.7167536030228293e-13,1.89849999999985
8.302583343750003e-08,4.1495343966468923e-10,0.03215722741658432,0.03211974165097184,-2.7933979908768798e-06,3.7417336041362364e-13,1.89899999999985
5.0785823921262185e-08,3.7475927916474916e-10,0.03214596159650376,0.03210877422185008,-2.60518144981584e-06,3.759913590867768e-13,1.89949999999985
2.5420699836797844e-08,3.2631720242592976e-10,0.0321347627599292,0.03209788035458152,-2.2219594332652007e-06,3.7944687912301166e-13,1.89999999999985
6.26468868794583e-08,1.922232789608458e-10,0.03212362087497696,0.03208709765538024,-2.3996745013711197e-06,3.840543199217991e-13,1.90049999999985
7.23428638382817e-08,7.49615994277697e-11,0.03211266213639872,0.03207643608913936,-1.80308094802032e-06,3.884258400219196e-13,1.90099999999985
5.809595447769933e-08,7.05930383593234e-11,0.03210178613976032,0.0320658662789736,-2.1526012887180798e-06,3.943239201690315e-13,1.90149999999985
1.0631421711732036e-07,1.8747319668888096e-10,0.0320910052119576,0.03205537565139216,-2.42112091182424e-06,4.0106847930385017e-13,1.90199999999985
1.3428153200489845e-08,5.686440207597343e-11,0.0320803873514156,0.0320449733963676,-3.192882476784721e-06,4.0556487916545026e-13,1.90249999999985
3.139901968290948e-08,9.264944367259886e-11,0.03206975016330096,0.03203464073108568,-3.17147572899368e-06,4.112408791322533e-13,1.90299999999985
6.24729838416549e-08,1.8506303434140392e-10,0.03205920457719392,0.03202437593440072,-3.0938829716632796e-06,4.1630631911595065e-13,1.90349999999985
1.738469047884994e-08,1.8074480107044266e-10,0.03204880241019624,0.03201420880211512,-3.45718214987648e-06,4.227733597640627e-13,1.90399999999985
3.6001008001107504e-08,7.766959991828415e-11,0.03203840958222704,0.03200411094721736,-3.57987628371536e-06,4.304061599990196e-13,1.90449999999985
4.284951703875661e-08,1.1711592737273513e-09,0.03202811460338568,0.0319940852060684,-3.4344972435341603e-06,4.3758095935500074e-13,1.90499999999985
3.717016647947213e-08,1.6799375779363857e-10,0.03201793021203104,0.03198412374520352,-3.6575643257842403e-06,4.407867198682764e-13,1.90549999999985
2.1620059360849542e-08,2.960184181111103e-11,0.0320077945262488,0.03197423840458112,-3.747626240696161e-06,4.447419198866896e-13,1.90599999999985
4.584368743648648e-08,7.675576146892737e-11,0.03199772446575648,0.03196446414633648,-3.6743930222899997e-06,4.4909951984735495e-13,1.90649999999985
1.1374405528563614e-07,5.291050375610951e-10,0.0319877740161696,0.03195474986295568,-4.0608400023452e-06,4.4908559970789977e-13,1.90699999999985
1.4011375525091463e-08,1.6353495640997195e-10,0.03197797441886416,0.03194508892762104,-2.879024352933201e-06,4.4839175944542e-13,1.90749999999985
2.2531017038196488e-08,1.8819520247737032e-10,0.03196816058948304,0.03193553765464848,-2.907166596746321e-06,4.551085596164912e-13,1.90799999999985
7.232791832123553e-08,2.1611992057080087e-10,0.03195840105699304,0.03192604178443872,-3.0010592154401606e-06,4.596050390991884e-13,1.90849999999985
9.48242110387909e-08,2.2102722430084043e-11,0.03194876413691944,0.03191665359258632,-3.2311199678332005e-06,4.722059992779163e-13,1.90899999999985
3.0292742876636414e-08,7.8280048415591e-10,0.03193926310411056,0.03190735370537536,-3.782270903612401e-06,4.865279203412941e-13,1.90949999999985
4.0855054797561685e-08,3.5799623682164494e-10,0.03192973498986376,0.03189809655302496,-3.846973379850321e-06,4.87457759229472e-13,1.90999999999985
3.6097846961569147e-08,2.489390429905036e-10,0.0319203194327336,0.03188887247263,-4.138703794814401e-06,4.874438390900168e-13,1.91049999999985
6.648552752092085e-08,5.536656549898211e-11,0.0319109868095492,0.03187968560618824,-4.50692600763264e-06,4.86833199485814e-13,1.91099999999985
7.865595808009829e-08,7.439891203109283e-10,0.0319017519048788,0.03187057429757824,-4.3446772118312e-06,4.867221602426926e-13,1.91149999999984
2.8179663519312115e-08,3.105412801907015e-10,0.03189255018648464,0.03186148774126664,-5.081339310194641e-06,4.877907990318052e-13,1.91199999999984
5.479823456111532e-08,3.960776012723599e-10,0.0318833721068052,0.03185248762498056,-4.90120893520368e-06,4.8792959893274e-13,1.91249999999984
6.121793263980102e-08,6.864903784320475e-11,0.031874242684864,0.03184355636379952,-5.1739645689908805e-06,4.863335991247327e-13,1.91299999999984
8.161879919837967e-08,4.3170383934310053e-10,0.03186518523484616,0.03183468634135928,-5.851757177071759e-06,4.85924239959786e-13,1.91349999999984
2.0575426723512535e-08,4.632952840810667e-10,0.0318562134566004,0.03182587309776736,-5.41841319852368e-06,4.856466401579164e-13,1.91399999999984
5.98856023242833e-08,4.686008803211905e-10,0.03184724524480056,0.03181711139231616,-5.35012013057984e-06,4.837731997902337e-13,1.91449999999984
8.528954400371935e-08,4.2221248025553493e-10,0.03183838349516944,0.03180839685860424,-6.0134927840414404e-06,4.843421602912339e-13,1.91499999999984
5.823484928307865e-08,8.29223148479663e-11,0.03182959843224568,0.03179978890625416,-6.624226174908481e-06,4.842241601313519e-13,1.91549999999984
9.540113455469568e-08,2.671062399040025e-10,0.03182085242931904,0.03179121603475688,-7.142378076807199e-06,4.849458389786761e-13,1.91599999999984
7.74584691248803e-08,4.755334390149635e-10,0.03181222214462512,0.0317826774720056,-6.92037147669672e-06,4.835372790915667e-13,1.91649999999984
3.569202672304428e-08,1.0041290368634215e-09,0.03180358400003696,0.03177422021391864,-6.430381590343921e-06,4.863544005598514e-13,1.91699999999984
3.902697039842584e-08,1.826079981670503e-10,0.031794972928896,0.03176575811809408,-6.32399422989496e-06,4.851539990195297e-13,1.91749999999984
3.968863623859953e-08,8.434807713397774e-11,0.03178640947712952,0.03175737663943152,-6.594653026159121e-06,4.837107192519124e-13,1.91799999999984
1.0538824455480489e-07,2.934032045098789e-10,0.03177793373920904,0.03174904455075792,-6.615407642795599e-06,4.828849603841614e-13,1.91849999999984
6.684983736016115e-08,3.4445560292972743e-10,0.03176955196635232,0.0317407918759724,-6.436525773284159e-06,4.828503201247504e-13,1.91899999999984
1.4247013839507883e-08,7.319967201824262e-10,0.03176117392041584,0.0317325619576092,-7.00775568260272e-06,4.807061595567957e-13,1.91949999999984
4.325039511948736e-08,3.271776738422716e-10,0.03175278204521408,0.03172436367003888,-7.039717231537999e-06,4.788187990496578e-13,1.91999999999984
3.493676856147765e-08,2.929312348243229e-11,0.03174447251380496,0.03171620484637856,-7.4764865397656796e-06,4.785065589883774e-13,1.92049999999984
1.0232164600332272e-07,3.941975912358231e-11,0.0317362438509424,0.03170812754480968,-7.52039665211744e-06,4.76508159238118e-13,1.92099999999984
7.8405024001027e-08,7.577943827996592e-11,0.03172810847172584,0.03170011070296872,-8.068167997920642e-06,4.759530392554759e-13,1.92149999999984
1.8570513675431055e-08,4.836633593630069e-10,0.0317199775801108,0.03169213873676584,-8.529030628568879e-06,4.814278400981859e-13,1.92199999999984
1.3237888236983242e-08,3.8847215722004336e-10,0.03171183668893304,0.03168419358026832,-8.46818584871552e-06,4.841825589551804e-13,1.92249999999984
2.1130012080317062e-08,3.762317610234156e-10,0.03170374513616816,0.03167633228393384,-8.569825152126721e-06,4.832458404654049e-13,1.92299999999984
4.9791370804186386e-08,1.1664959970181243e-10,0.0316957200914376,0.03166850869668296,-8.57977690921176e-06,4.933974405527553e-13,1.92349999999984
4.418299823921723e-08,2.5202423481474057e-10,0.03168777846781936,0.03166074104061008,-8.027667680126802e-06,4.895324800364108e-13,1.92399999999984
5.4178785603709034e-08,2.76607355076397e-10,0.03167986674914608,0.03165299386978632,-7.679919532779361e-06,4.88214080030273e-13,1.92449999999984
2.8868497120582148e-08,5.103719530330508e-11,0.03167208148712832,0.03164528242193296,-8.313140661720801e-06,4.867985592264031e-13,1.92499999999984
3.595958671803734e-08,1.5453944374188566e-10,0.03166426573214072,0.03163765657045904,-8.32750852437736e-06,4.852650399567171e-13,1.92549999999984
7.151057839632768e-08,1.2847631986057095e-10,0.0316565193321048,0.0316300309766848,-8.297185444663522e-06,4.848209592171965e-13,1.92599999999984
3.463271231601839e-08,7.655255596095145e-11,0.0316488376654784,0.03162243945201384,-8.946901444587921e-06,4.827600806226818e-13,1.92649999999984
3.739776895800295e-08,7.666103862824514e-11,0.0316411770348288,0.03161490588621712,-9.0586616956208e-06,4.815319201186127e-13,1.92699999999984
5.20420231214791e-08,7.374134358695272e-10,0.03163354074279264,0.03160744264680672,-8.939679366402481e-06,4.794016796901132e-13,1.92749999999984
2.300441168112677e-08,2.7749768455320734e-10,0.03162594604405472,0.03160003399599488,-9.114338230871041e-06,4.894769604148501e-13,1.92799999999984
3.768707944329375e-08,2.477063693051562e-11,0.03161835995148616,0.03159261912694232,-9.141241264269279e-06,4.880059199894194e-13,1.92849999999984
7.387300295785826e-08,3.387724822889737e-10,0.03161084143823488,0.0315852610809164,-9.076573629140479e-06,4.878116004669239e-13,1.92899999999984
6.063716503912353e-08,7.858552766859539e-10,0.03160346737316656,0.03157792402451184,-9.661259761449119e-06,4.88047519471525e-13,1.92949999999984
4.296014481652843e-09,6.110335848408255e-11,0.03159610770150856,0.03157060783290216,-9.478169679700722e-06,4.863752799220012e-13,1.92999999999984
2.0377844238417264e-08,5.908312034064167e-10,0.03158870406852592,0.03156335966831168,-9.5110575725472e-06,4.826837595660024e-13,1.93049999999984
9.248746184187251e-08,8.693472330900676e-11,0.03158133439502024,0.03155611737545688,-9.47355999094496e-06,4.820384797023887e-13,1.93099999999984
2.2383669195935596e-08,9.75664757318917e-11,0.031574097283102,0.03154904445926376,-8.134963197424081e-06,4.815596790823601e-13,1.93149999999984
4.908728008096164e-08,2.6671192338012517e-10,0.0315668190613216,0.03154193522712912,-8.079574769850479e-06,4.79706960528699e-13,1.93199999999984
4.682534967409557e-08,1.284519157707109e-10,0.0315595845419312,0.03153482856473536,-7.847127555672242e-06,4.783747200042031e-13,1.93249999999984
1.8601289043795877e-08,8.603096013359846e-11,0.03155247564228136,0.03152775129668632,-8.2518956765264e-06,4.757726398724356e-13,1.93299999999984
5.356788183863426e-08,5.053757620721022e-10,0.03154534850858568,0.03152072308172416,-8.321804093449762e-06,4.729415203376646e-13,1.93349999999984
5.4776868395334244e-08,9.057552000091285e-10,0.03153824957852736,0.03151371982155936,-8.665413162619759e-06,4.727264790011475e-13,1.93399999999984
2.4917554804215758e-08,1.1197208438229467e-10,0.03153116929741512,0.03150674163398536,-8.79139275233824e-06,4.724419199765833e-13,1.93449999999984
3.690630560188035e-08,5.7251522966872415e-11,0.03152409825803256,0.03149983013791792,-8.83176890682752e-06,4.748497602069524e-13,1.93499999999984
6.517981584325261e-08,4.380769635936588e-10,0.03151708946397256,0.03149296533833856,-8.737605141077442e-06,4.744820005241112e-13,1.93549999999984
7.353178767960378e-08,1.132997917707712e-09,0.03151016142287624,0.03148610809295608,-8.528852684881279e-06,4.747664799275783e-13,1.93599999999984
1.6328731922143902e-08,2.7482624509467257e-10,0.03150327413755432,0.03147923997127224,-8.235256288124481e-06,4.756824003703669e-13,1.93649999999984
6.408145648145736e-08,6.331518434543604e-10,0.03149636708575728,0.03147243536054784,-8.28641798313e-06,4.779236800419879e-13,1.93699999999984
8.029529616204734e-08,4.5960559663660305e-10,0.03148952769229064,0.03146569097277472,-7.772017238553519e-06,4.75328559132915e-13,1.93749999999984
8.140503424125534e-08,7.725063644326013e-11,0.03148272513822552,0.03145895811910992,-7.417931860188401e-06,4.74266879566497e-13,1.93799999999984
3.7357005440441515e-08,2.3416400762865663e-11,0.03147596497033368,0.03145230019826344,-7.926895131647279e-06,4.689447191430799e-13,1.93849999999984
8.141544152046043e-08,1.1334407995500229e-09,0.03146919389810224,0.03144569181386456,-8.338714265420802e-06,4.654891991068451e-13,1.93899999999984
2.953616472234355e-08,7.593464051991461e-11,0.03146251536576624,0.03143904792748376,-7.616466851100961e-06,4.622903198892329e-13,1.93949999999984
2.063037592148209e-08,6.445119229980811e-10,0.03145579848191008,0.03143248021826264,-7.378249728517519e-06,4.580645606068077e-13,1.93999999999984
6.401203119649201e-08,7.803685614371503e-10,0.03144913968847232,0.03142591023704064,-7.373984851878161e-06,4.5307551960682094e-13,1.94049999999984
5.626683912546282e-08,2.899583212423451e-10,0.0314425515830456,0.03141937550706688,-6.32935776753672e-06,4.4873176016451376e-13,1.94099999999984
7.416252848641003e-08,7.603791901678036e-11,0.03143597025386648,0.03141291607596048,-6.67872789984024e-06,4.4399248038155207e-13,1.94149999999984
5.2111505437213435e-08,4.584015805830788e-11,0.0314294277925524,0.03140649580660992,-6.5532877241004805e-06,4.4350680015992593e-13,1.94199999999984
3.336741152132339e-08,1.3994722047883101e-11,0.03142290710714824,0.03140008952498272,-6.74203325744904e-06,4.41702640311065e-13,1.94249999999984
5.0535080481362016e-08,2.9322112099494646e-10,0.03141644747593,0.031393722590012,-6.341501481342161e-06,4.3975976018236634e-13,1.94299999999984
2.2291499278404014e-08,6.983712219632565e-11,0.03140999707695776,0.03138735983449104,-6.7606860121648e-06,4.387328004964563e-13,1.94349999999984
7.614474953343553e-09,6.092127496915012e-11,0.03140355181048728,0.03138103306715544,-6.7779254757090395e-06,4.329804794729738e-13,1.94399999999984
4.573292936016493e-08,7.282063840818864e-11,0.03139711495513344,0.03137474571673976,-6.759436774971919e-06,4.261734397998339e-13,1.94449999999984
2.2732002877279278e-08,1.5518580032125584e-09,0.03139074227463192,0.03136848224311992,-6.980188293446559e-06,4.1661159995453646e-13,1.94499999999984
1.837436335722087e-08,8.881312352215787e-11,0.03138438292443976,0.0313621768082776,-6.930650597841281e-06,4.148421599861835e-13,1.94549999999984
1.430823672043946e-08,1.3147824773351857e-09,0.0313780458589988,0.0313559583546748,-6.785280193904559e-06,4.120736006108308e-13,1.94599999999984
1.5189555008232603e-07,2.755224798312028e-10,0.03137174884941544,0.03134974054348656,-6.670776341712959e-06,4.09915599524518e-13,1.94649999999984
3.314377815949454e-08,3.3908047897268645e-10,0.0313656126194412,0.031343571758436,-7.067427260323442e-06,4.0720943937232364e-13,1.94699999999984
5.218823560110275e-08,1.3793551717489194e-10,0.031359375705616,0.0313374388651644,-7.177472890126479e-06,4.030738399708701e-13,1.94749999999984
9.48685059190546e-08,5.518939194537609e-10,0.03135319524339576,0.03133133650004704,-7.557372892749279e-06,4.022134391496422e-13,1.94799999999984
4.0327432157538645e-08,3.7521603879486776e-11,0.0313470852373876,0.03132527167313704,-7.621274709948161e-06,3.991395193146067e-13,1.94849999999984
2.0008986800768014e-08,1.2545985639267343e-09,0.03134094250395416,0.03131928075383792,-7.94172369045872e-06,3.9673864000099816e-13,1.94899999999984
6.771223415996674e-08,1.3835005571727343e-09,0.03133480359584008,0.0313132387666404,-8.01978148564464e-06,3.9503168057096645e-13,1.94949999999984
2.5680357361446138e-08,7.369063692586053e-11,0.03132874203375184,0.0313072410150236,-7.578327316084639e-06,3.9282511908578753e-13,1.94999999999984
4.58112517642828e-08,4.92431997956011e-11,0.03132270491902728,0.0313013395632708,-7.49212019841808e-06,3.9050752005155304e-13,1.95049999999984
1.4424221455450192e-07,1.5081765628033317e-09,0.0313166896101672,0.03129543622824952,-7.89345877255608e-06,3.883980793641063e-13,1.95099999999984
5.2032926002587576e-08,3.4885282162999687e-11,0.03131084543601008,0.03128949986610848,-7.91540050982352e-06,3.849216799657216e-13,1.95149999999984
3.9228123603629594e-08,3.283062433023787e-10,0.03130492327591808,0.03128362750246448,-7.63874361535368e-06,3.831591992200633e-13,1.95199999999984
6.217545536063573e-08,2.704612783732685e-10,0.0312989939766788,0.03127778042670232,-7.787603978174721e-06,3.806126404039224e-13,1.95249999999984
6.246335343407239e-08,1.2286040240727658e-10,0.03129309753482568,0.0312719885938528,-7.827338778909199e-06,3.77823199972354e-13,1.95299999999984
4.572616167652921e-08,1.1702631919074946e-10,0.0312872263585228,0.0312662134160772,-7.81467274126688e-06,3.780175194948495e-13,1.95349999999984
2.5298989514421777e-08,3.4708023954888034e-10,0.03128136130839104,0.03126045785039096,-7.99206095275464e-06,3.781701599141424e-13,1.95399999999984
3.341316688609819e-08,3.067955264834943e-10,0.03127551820280176,0.03125475967352424,-7.954936664500001e-06,3.804114395857634e-13,1.95449999999984
5.735048879546012e-08,1.0693804002037677e-09,0.03126971198345784,0.03124905784172984,-8.31401182520936e-06,3.77823199972354e-13,1.95499999999984
5.186376663551817e-08,7.280663190389891e-10,0.031263947253054,0.031243377822052,-8.345530826174162e-06,3.721541592282456e-13,1.95549999999984
2.7446240238870878e-08,2.920009581353078e-10,0.03125819669548928,0.03123771986684032,-8.675688950666559e-06,3.675189594657107e-13,1.95599999999984
3.1436056723010974e-08,1.0282452805876474e-09,0.03125248659828256,0.0312321340476108,-8.98137510778984e-06,3.6164863997641215e-13,1.95649999999984
1.2966673383976723e-07,3.330804000667431e-10,0.03124682951513136,0.03122651325763896,-8.989355015892162e-06,3.579224793610024e-13,1.95699999999984
6.900424543918038e-08,8.772427194381205e-10,0.0312412796418228,0.03122093013910776,-8.81961479068344e-06,3.555563199279018e-13,1.95749999999984
4.249248791721172e-08,8.819080014876857e-10,0.03123572280183704,0.03121534670331752,-9.52782504764312e-06,3.5482768016381703e-13,1.95799999999984
4.6710378398540087e-08,1.0151686401227433e-09,0.03123010910693352,0.0312097942708624,-8.99648258266504e-06,3.532595189406542e-13,1.95849999999984
6.931528759995809e-08,2.88370639867086e-10,0.03122451060611072,0.03120428626436192,-8.543692817295922e-06,3.4843007927672087e-13,1.95899999999984
9.917678240115024e-08,7.907948809671161e-10,0.0312189620460132,0.03119882835186712,-8.4616566852348e-06,3.4566144028027115e-13,1.95949999999984
6.691062303873507e-08,7.440684006432274e-10,0.03121345442910656,0.03119335485723616,-8.097845868817602e-06,3.4623039908720545e-13,1.95999999999984
5.24635484777658e-08,5.25965625219893e-11,0.03120797255734552,0.03118795064252696,-7.799786045057761e-06,3.466398395673151e-13,1.96049999999984
5.393179648011115e-08,6.827151691202182e-11,0.03120250013649912,0.0311825783830084,-8.21233935263632e-06,3.466467191689127e-13,1.96099999999984
7.590339496169052e-08,9.546104011437517e-10,0.03119703667484168,0.03117724626570048,-8.807392208327441e-06,3.4652183940743313e-13,1.96149999999984
3.2956555522795083e-08,3.506870419056618e-10,0.03119166123016928,0.0311718783375872,-8.67825502096728e-06,3.4516183991918983e-13,1.96199999999984
2.717636695889758e-08,3.699440059845571e-11,0.03118623762459496,0.03116654016324152,-9.13808258742136e-06,3.431079205473697e-13,1.96249999999984
6.821825495814671e-08,6.723192141899759e-11,0.0311808578326784,0.03116127129560824,-9.03394698812496e-06,3.38285360485034e-13,1.96299999999984
5.831261391808784e-08,7.513632077627008e-11,0.03117552596947904,0.03115602556679064,-9.87240942168464e-06,3.3162407993552346e-13,1.96349999999984
3.5154679837307024e-08,7.864224202402958e-11,0.03117018125606952,0.0311507866106724,-1.005486036748064e-05,3.261978394916796e-13,1.96399999999984
1.724367527933257e-08,2.977365611001037e-10,0.03116486302488904,0.03114557617594512,-1.0282176826386801e-05,3.210144789691973e-13,1.96449999999984
2.723192423989551e-08,2.2731840715328744e-11,0.03115953515548536,0.03114039364359952,-1.018562452351864e-05,3.189397598563244e-13,1.96499999999984
1.6589969842328856e-08,4.2454321308449394e-11,0.03115426369562752,0.03113522801760912,-1.0321796844535041e-05,3.156229600999273e-13,1.96549999999984
5.3242832479677427e-08,6.803487981321688e-11,0.03114898297248056,0.03113008051100816,-1.030194212633904e-05,3.139783998930539e-13,1.96599999999984
1.2410764239217942e-08,1.0473636020968957e-09,0.0311437935571604,0.03112496172609792,-1.0729755804364081e-05,3.127572003057454e-13,1.96649999999984
8.149146961400344e-09,2.614335831152559e-11,0.03113857288262936,0.03111982097177616,-1.069200023061336e-05,3.139298394941878e-13,1.96699999999984
1.868266415877562e-08,5.102239221399518e-10,0.0311333758082384,0.0311147353327968,-1.062614693750312e-05,3.1585887910452835e-13,1.96749999999984
8.493315168181526e-08,7.577175172024386e-10,0.03112821971714,0.0311096863681044,-1.0699644765104882e-05,3.1681648034458543e-13,1.96799999999984
2.3098713518299174e-08,3.947145596483459e-10,0.03112314203565088,0.03110463067772512,-9.820193180055519e-06,3.167609590289588e-13,1.96849999999984
3.288182127969552e-08,7.017015787869063e-11,0.0311180294903344,0.03109958693325856,-9.853238601961279e-06,3.1826663971380037e-13,1.96899999999984
4.6173280400518824e-08,4.88586077845854e-10,0.03111296966696248,0.03109458506365856,-9.544073450564882e-06,3.190507990994459e-13,1.96949999999984
2.681754144098769e-08,9.642136047927075e-11,0.03110793096217216,0.03108963870435232,-9.0699070659016e-06,3.183221593353611e-13,1.96999999999984
7.933966432102646e-08,6.601648047666053e-11,0.03110288928662328,0.03108468615870432,-9.1319061218116e-06,3.192034395187388e-13,1.97049999999984
1.3803019120045557e-08,3.841392134940058e-11,0.03109791480429632,0.03107976545338888,-9.91928028811584e-06,3.1733688044671953e-13,1.97099999999984
4.8529154878657055e-08,3.554890375123687e-10,0.03109292124604208,0.03107487589466056,-9.9425620630404e-06,3.18273598936495e-13,1.97149999999984
2.7407463919909558e-08,5.447772788436112e-10,0.03108797188130472,0.0310699865124512,-9.3979646843124e-06,3.1844712041200363e-13,1.97199999999984
9.196538721528702e-09,4.848176027305584e-11,0.03108300937241856,0.03106514180631512,-9.307300792806962e-06,3.2131288020618553e-13,1.97249999999984
2.669166720287164e-08,5.803936151127509e-11,0.03107805046179792,0.03106034933738928,-9.30546584168536e-06,3.244908800616479e-13,1.97299999999984
4.6926931198537636e-08,1.3678800106498024e-10,0.03107315007588136,0.03105554580845728,-9.23361561764408e-06,3.228740805125878e-13,1.97349999999984
3.3003584559709864e-08,8.266280784874347e-10,0.03106831836671704,0.03105077661289216,-9.631782484732399e-06,3.2245079951412e-13,1.97399999999984
1.8254910159887228e-08,3.1925343965677477e-10,0.03106347348726928,0.03104599006758024,-9.204212799568e-06,3.2113239950798227e-13,1.97449999999984
2.944756111872282e-08,3.313116794800841e-10,0.03105866869371152,0.03104123201604728,-9.224214761876641e-06,3.1909935949831197e-13,1.97499999999984
5.672769223807883e-08,3.701535987443716e-10,0.03105385012634856,0.0310364857360044,-9.32738118666856e-06,3.196267205172066e-13,1.97549999999984
7.505087911904851e-08,9.7435912116417e-10,0.03104911507664976,0.03103175239546832,-9.46314085915152e-06,3.173576801877723e-13,1.97599999999984
3.6917283282450475e-08,4.794392001461478e-10,0.0310444061916976,0.03102702604703128,-9.920732450568562e-06,3.1662912004478457e-13,1.97649999999984
4.711772768131728e-08,8.603799964146397e-11,0.03103966362690536,0.03102235998851192,-1.01924337771796e-05,3.1603928018163457e-13,1.97699999999984
8.29799385593244e-08,5.400239977415566e-11,0.03103493806251736,0.03101771086924912,-1.066556181043104e-05,3.14887439040179e-13,1.97749999999984
1.3722530001203381e-08,8.248344021688503e-11,0.03103027392305768,0.03101308496707168,-1.0917477017035761e-05,3.133331200294402e-13,1.97799999999984
6.218942663963056e-08,5.749930392928704e-10,0.03102558992424904,0.03100847326203784,-1.0873240188106641e-05,3.135204803292411e-13,1.97849999999984
2.3129870962979027e-08,2.3577917396266912e-11,0.03102095943948536,0.03100387396253776,-1.034472516529088e-05,3.1208408016322135e-13,1.97899999999984
1.853370440105251e-08,5.358932013421747e-10,0.03101628493358416,0.03099936713331328,-1.0297036439093762e-05,3.114526391238999e-13,1.97949999999984
2.138937951756681e-08,4.091409606943319e-10,0.0310116243930564,0.03099482704617288,-1.0291188622258802e-05,3.144919203935904e-13,1.97999999999984
4.024064031993291e-08,3.9409751850794095e-10,0.03100701078484416,0.03099032268392376,-1.0307944189740959e-05,3.1474863913924424e-13,1.98049999999984
2.69333073621425e-08,4.368061606863094e-10,0.0310024814503732,0.03098584849239152,-9.85823908794496e-06,3.1355520020974904e-13,1.98099999999984
3.823254616022731e-08,9.747000082049873e-11,0.0309979381588876,0.03098138163260536,-9.916678767866559e-06,3.1422823903711015e-13,1.98149999999984
6.719747079955707e-08,4.3782768036071396e-10,0.0309933923259804,0.03097691088650216,-9.503740483917759e-06,3.1206328042216857e-13,1.98199999999984
4.3418867518713045e-08,5.406191813661643e-11,0.0309889810812148,0.03097245534725928,-9.496067485216082e-06,3.1116128011883515e-13,1.98249999999984
2.12917147177083e-08,6.862760013048863e-11,0.03098452947039128,0.0309680126430816,-9.01864369030152e-06,3.105298390795137e-13,1.98299999999984
2.6271943842637313e-08,9.684335972037772e-11,0.03098003011311016,0.03096360296957896,-9.109659414453361e-06,3.0859384024647853e-13,1.98349999999984
4.184553520011902e-08,8.528487985270949e-10,0.03097555075164376,0.03095921883220728,-9.166991775804879e-06,3.035354391065729e-13,1.98399999999984
1.1130440961265586e-08,3.469442406978107e-10,0.03097109967688816,0.03095485926868072,-8.71602314908528e-06,3.0259168007893984e-13,1.98449999999984
3.7317514321733025e-08,8.429052004987891e-10,0.03096664090419584,0.0309505296565004,-8.802881038611919e-06,3.0217535999723256e-13,1.98499999999984
3.513680760236504e-08,5.205026409882407e-10,0.03096222244483744,0.0309462119767988,-8.943708649483279e-06,3.0328559996251666e-13,1.98549999999984
9.47185519982463e-08,1.0756119953048149e-10,0.0309578409437412,0.03094187402706848,-8.86708506413856e-06,3.020643190600452e-13,1.98599999999984
5.856850527827251e-08,4.1305016004744566e-10,0.03095358923241992,0.03093756201630912,-9.11492043375416e-06,3.015647203930298e-13,1.98649999999984
4.6737991442336035e-08,5.222376003866103e-11,0.03094929736715944,0.0309332624372284,-8.91339220478136e-06,3.0012144062541244e-13,1.98699999999984
4.776043232082583e-08,4.568199984955612e-10,0.03094501515748088,0.03092899460910632,-9.1571332380756e-06,2.995940796065178e-13,1.98749999999984
5.426545872030952e-08,2.2538557825635408e-11,0.03094070724707512,0.03092477947312064,-8.59458953765504e-06,2.9856024031901015e-13,1.98799999999984
3.3061868558864616e-08,6.315111975019327e-11,0.03093641877881616,0.03092057680190352,-8.913180044880639e-06,2.9856024031901015e-13,1.98849999999984
2.7717172720181926e-08,5.540552044935865e-11,0.03093211239373168,0.03091636533911384,-8.83476459971568e-06,2.995177602439043e-13,1.98899999999984
2.7889971120770296e-08,2.6591680246657035e-11,0.03092784744538104,0.03091218116039288,-8.8444484282464e-06,2.994553593266801e-13,1.98949999999984
2.4132358958373068e-08,3.606232812369825e-10,0.03092362364966928,0.0309080621804424,-8.44242069029904e-06,2.9935816060191675e-13,1.98999999999984
1.2146281917757573e-08,1.177492790771506e-10,0.03091939143722816,0.03090391820596464,-8.582089810096482e-06,2.999895999471723e-13,1.99049999999984
9.231773200057969e-09,5.369183916914544e-11,0.03091515067972688,0.03089979690820616,-8.678764114325039e-06,3.0098191937367146e-13,1.99099999999984
3.855806639946335e-08,4.1886760032694426e-10,0.03091094522383216,0.03089569260125448,-8.670356106285202e-06,3.011623204507777e-13,1.99149999999984
3.7929128001573664e-08,6.843359975916563e-10,0.030906795146644,0.03089161015699488,-9.076230615425842e-06,3.0225167935984606e-13,1.99199999999984
2.3569506239079496e-08,4.349984261686757e-11,0.03090267930311016,0.03088750729617632,-8.917269529048641e-06,3.08906080307759e-13,1.99249999999984
1.743552392047265e-08,5.244032291740197e-11,0.03089857830037696,0.03088347800027424,-8.873805009925839e-06,3.1151511966222116e-13,1.99299999999984
7.056349423870123e-08,4.708160007693696e-10,0.03089448843698328,0.03087949446325832,-8.86202251087304e-06,3.1603928018163457e-13,1.99349999999984
2.7346480000606244e-08,9.3190519884212e-10,0.03089044130013872,0.03087547104179952,-9.46642385957168e-06,3.1776015975112145e-13,1.99399999999984
1.7936882319713465e-08,3.60071920196825e-10,0.0308863555165316,0.03087144391524272,-9.741293082218402e-06,3.274467997368014e-13,1.99449999999984
4.357802656229648e-08,4.76379997949028e-10,0.03088237432107752,0.03086744145146192,-9.8856556175124e-06,3.278839991806585e-13,1.99499999999984
7.290044464272616e-08,7.935358412036742e-10,0.03087836987490272,0.03086344849673088,-9.35525685054296e-06,3.290219201826589e-13,1.99549999999984
2.2809620959379773e-08,4.271296823177284e-10,0.03087441332003672,0.03085948934793288,-9.25161277876656e-06,3.290496791464063e-13,1.99599999999984
6.309487551869886e-08,5.7878240394826364e-11,0.03087040111303024,0.03085555914175824,-9.35835216829504e-06,3.305554394523449e-13,1.99649999999984
3.31727617597366e-08,2.6387839829888904e-11,0.0308664345853116,0.03085168730891896,-9.33428172859808e-06,3.3158239913825497e-13,1.99699999999984
7.336505031957374e-08,4.6367863715257585e-10,0.03086245401923696,0.03084781082450984,-9.72631188968192e-06,3.322346399186292e-13,1.99749999999984
9.31635664100372e-09,4.3910399621927e-11,0.03085857990769152,0.03084391673631616,-9.485515916215602e-06,3.3172119903918974e-13,1.99799999999984
1.8330453599446628e-08,4.46491042055408e-10,0.03085466176416024,0.0308400333309588,-9.481958171693042e-06,3.317350395575479e-13,1.99849999999984
4.139777038530967e-09,8.667519826865977e-11,0.03085075024001576,0.03083617466076824,-9.472441246944719e-06,3.3239423956061675e-13,1.99899999999984
3.833366632108315e-08,7.535090398858024e-10,0.0308468117017596,0.03083233702727024,-9.504930203976401e-06,3.3486447901414414e-13,1.99949999999984
1.850140616058149e-08,7.860662398773144e-10,0.03084292665251528,0.03082849094920976,-9.10186236218568e-06,3.344273591913841e-13,1.99999999999984
4.935790079776958e-08,7.370127771966217e-11,0.0308390295135308,0.0308246419319256,-9.10032294043584e-06,3.3513511959331905e-13,2.00049999999984
1.758651263852884e-08,4.473432041462999e-11,0.03083520100863744,0.03082082578427792,-9.504101396217839e-06,3.356000000738924e-13,2.00099999999984
9.191033127978199e-08,3.9888078950944816e-11,0.03083135793919704,0.03081703807395464,-9.486983295045199e-06,3.3582903947689587e-13,2.00149999999984
4.2679907198694966e-08,7.084384121003318e-11,0.03082760734450728,0.030813280062946,-1.0629320219772002e-05,3.4051967923989443e-13,2.00199999999984
2.3688815121297724e-08,5.328149588201825e-10,0.0308237952826016,0.03080953543421992,-1.094250714724032e-05,3.4144256059944356e-13,2.00249999999984
2.3449589998947307e-08,5.6384397151276744e-11,0.03081996840694576,0.03080578918325144,-1.105845202695144e-05,3.4413488023327977e-13,2.00299999999984
6.232683601864464e-09,5.270633582354911e-10,0.03081616220247976,0.0308020602241116,-1.1009710357264961e-05,3.493112798390015e-13,2.00349999999984
5.702346703856387e-08,5.070457595457434e-10,0.03081236895803088,0.03079833274724032,-1.1008520643520801e-05,3.523228004508787e-13,2.00399999999984
4.468738639545888e-09,4.796784809635302e-10,0.03080864365967208,0.0307946214490744,-1.0372954051151679e-05,3.5494568032369903e-13,2.00449999999984
3.375042104125647e-08,4.63004398709721e-10,0.03080487973265856,0.03079093425568568,-1.040827341547384e-05,3.5841512049938906e-13,2.00499999999984
5.2730743198975416e-08,4.1542183928933163e-10,0.030801147182246,0.03078724767163896,-1.0477537618735601e-05,3.5985143935024586e-13,2.00549999999984
4.019166151975062e-08,7.540056079502477e-11,0.030797462875224,0.0307835861725432,-1.007495266657592e-05,3.6357072036405803e-13,2.00599999999984
6.670654624160721e-08,4.2462720145630684e-10,0.03079378859786184,0.03077995056723224,-9.587114974250322e-06,3.6565240039369146e-13,2.00649999999984
2.3208249360501254e-08,2.784023012125658e-13,0.03079014863647336,0.030776323995206,-9.565965401206079e-06,3.681087197077637e-13,2.00699999999984
4.1950918079625144e-08,1.2965799961461855e-10,0.03078646356310552,0.03077273042388824,-9.67279402572896e-06,3.6960063949534414e-13,2.00749999999984
3.834927192122861e-08,9.884200055654269e-11,0.03078282172556112,0.03076914471798544,-1.0054871420805521e-05,3.7134223918478676e-13,2.00799999999984
2.5713114158720796e-08,7.348087763259237e-11,0.03077918115249648,0.03076557733408816,-9.88893945098144e-06,3.7278560026756703e-13,2.00849999999984
9.149625761900593e-09,8.277392833655473e-10,0.03077555882490584,0.03076201620782088,-1.0275748173707122e-05,3.739096790571434e-13,2.00899999999984
4.462397663884676e-08,1.442170639853746e-09,0.03077193128797016,0.03075844675632176,-1.027440984636928e-05,3.8188248001119404e-13,2.00949999999984
3.720435855919524e-08,1.6861327195583087e-09,0.03076836364232536,0.0307549045361296,-1.01950001767724e-05,3.889184794662404e-13,2.00999999999984
3.4324577281169555e-08,5.58763209312918e-11,0.03076478832701272,0.03075131934368672,-9.960679436877682e-06,3.956977601756329e-13,2.01049999999984
7.622162600043336e-08,4.4034816071292227e-10,0.03076123794263616,0.03074785853325392,-1.040212608335824e-05,3.956145595173559e-13,2.01099999999984
1.0631790471962721e-07,5.810597593358668e-10,0.030757764691166,0.03074440405427712,-1.0119638188698801e-05,3.9825127990853436e-13,2.01149999999984
8.837230151825803e-08,7.409079946785191e-11,0.03075434202571384,0.03074092422000656,-1.140895374581552e-05,4.0226896046526885e-13,2.01199999999984
1.2340058162807477e-08,5.821174410558516e-10,0.030750891600718,0.03073751654137408,-1.148333045763272e-05,4.0820167917772574e-13,2.01249999999984
7.47934763220548e-08,4.0758240532623446e-11,0.03074738716377528,0.03073407687807024,-1.14299308850564e-05,4.0927024003980725e-13,2.01299999999984
1.896373224077874e-08,7.21056790664587e-11,0.03074395637500112,0.03073066091112128,-1.063103178998392e-05,4.12593999018899e-13,2.01349999999984
2.3376055681423313e-08,1.3158808070956596e-10,0.03074049803936448,0.03072725227730072,-1.0705030433752081e-05,4.167851197359792e-13,2.01399999999984
5.524825784017362e-08,8.738960804999252e-10,0.0307370331959732,0.0307238721664332,-1.081721113158728e-05,4.192831198473199e-13,2.01449999999984
2.1696607680615765e-08,4.1268471973054943e-10,0.0307336096473428,0.03072046361660096,-1.0413313377928159e-05,4.2151744029624624e-13,2.01499999999984
3.097612583796705e-08,4.298912822942036e-10,0.0307301526908804,0.03071707056947008,-1.0356494499450962e-05,4.230925590480378e-13,2.01549999999984
2.8928015597534662e-08,4.2858655860400496e-10,0.030726739102604,0.03071369564458264,-1.033428526107896e-05,4.2205167922267257e-13,2.01599999999984
7.597359287861427e-08,9.569312009460873e-11,0.03072333478656904,0.03071034596245928,-1.0245864347925122e-05,4.209137599147381e-13,2.01649999999984
7.254044983792673e-08,4.249071927642234e-11,0.03071998563366536,0.03070704634329752,-1.0956443659275042e-05,4.2208639910318053e-13,2.01699999999984
2.066557655902579e-08,4.935081614199088e-10,0.03071664375268376,0.03070375465482368,-1.147280147718128e-05,4.171389592793652e-13,2.01749999999984
4.053697904085607e-08,1.492810389192023e-10,0.0307132551273416,0.0307004460348412,-1.1351628444871841e-05,4.1720143981768647e-13,2.01799999999984
3.07063598402324e-08,3.888800045870333e-11,0.03070994820992912,0.03069714563857208,-1.1783866029388e-05,4.1532096060621203e-13,2.01849999999984
2.4533028077783348e-08,9.091113591097599e-10,0.03070661214824024,0.03069389976490928,-1.1925146331525761e-05,4.169585598963249e-13,2.01899999999984
1.4679911439219318e-08,9.029498398982483e-10,0.0307032840549792,0.03069062093198696,-1.1880292180715521e-05,4.1668103971555237e-13,2.01949999999984
4.9483395599819735e-08,2.598344109316919e-11,0.03069996085881976,0.03068733598857752,-1.1761687237050562e-05,4.1738880011748733e-13,2.01999999999984
2.5732252158933155e-08,4.3725024295726556e-10,0.03069670521428816,0.03068411866092176,-1.2222856549746642e-05,4.190610396670111e-13,2.02049999999984
9.959938983977734e-08,5.497638386198211e-10,0.030693431518686,0.03068091987554512,-1.2135065489810962e-05,4.2046271995252286e-13,2.02099999999984
3.253479343920396e-08,4.21553122270657e-10,0.03069023515672264,0.03067770064316368,-1.262683348011256e-05,4.2179496047701874e-13,2.02149999999984
8.16867375824648e-09,1.0349491194605598e-09,0.03068697804605928,0.03067449524766656,-1.2812746206513759e-05,4.237863993105176e-13,2.02199999999984
5.6532338799791804e-08,4.449512806814493e-10,0.03068371884444928,0.03067127430195832,-1.282691826821152e-05,4.2647175972165916e-13,2.02249999999984
4.218035432046463e-08,8.421344177556023e-11,0.0306805439160884,0.03066807411642344,-1.3313568787246961e-05,4.283799995909469e-13,2.02299999999984
6.869655160002264e-08,5.242421600992753e-10,0.03067735156565936,0.03066491572660864,-1.371288675772144e-05,4.306073591231127e-13,2.02349999999984
5.449617503788806e-08,9.949971228884191e-10,0.03067418337650328,0.03066176090121704,-1.351689965517448e-05,4.3914912057816356e-13,2.02399999999984
5.4200982077534654e-08,8.116636807109501e-10,0.03067101029982656,0.03065859129314648,-1.28960093872736e-05,4.470386395587743e-13,2.02449999999984
1.6814024238892555e-08,7.715193622859218e-10,0.03066784859315336,0.03065547824070136,-1.3317742562308639e-05,4.520485599209109e-13,2.02499999999984
7.540602535785479e-08,4.551903992622286e-11,0.03066464960936304,0.03065237163186984,-1.332479368766584e-05,4.526730400434718e-13,2.02549999999984
5.835239184209806e-08,3.886922381179936e-10,0.03066153810757712,0.03064929362640128,-1.2455185314605041e-05,4.538595993713694e-13,2.02599999999984
5.6235973360657665e-08,2.823479991476141e-11,0.03065844762891648,0.03064627088483888,-1.32228249110004e-05,4.5359591970895504e-13,2.02649999999984
2.795178328032777e-08,7.357680090191998e-11,0.0306553497855752,0.03064325652309232,-1.2992445916903519e-05,4.539359204280488e-13,2.02699999999984
9.465191276591955e-09,7.697598392031324e-10,0.03065223231909712,0.0306402209884368,-1.324646193891176e-05,4.545465600322516e-13,2.02749999999984
3.267071320076087e-08,1.032400796796562e-10,0.03064911538165824,0.03063716638721592,-1.3244359610086879e-05,4.550947190981331e-13,2.02799999999984
1.2663097761350661e-08,1.3764159950691024e-11,0.03064611602316568,0.03063413114695616,-1.366420925366608e-05,4.55566560495467e-13,2.02849999999984
4.491547968277221e-08,4.549063903347417e-11,0.03064304681449048,0.03063112344494912,-1.3711591666013919e-05,4.5406775941222305e-13,2.02899999999984
4.2725231522849905e-08,7.420432324156678e-11,0.03064001020605416,0.03062814149658368,-1.412676695076952e-05,4.5453959911549106e-13,2.02949999999985
1.2524634641908339e-08,2.89287205301747e-11,0.03063697954170816,0.03062519915013904,-1.43841420450412e-05,4.559967990225636e-13,2.02999999999985
4.453139041543652e-09,5.577249599653111e-10,0.03063392505768256,0.0306222659141332,-1.448510273353808e-05,4.568849605016048e-13,2.03049999999985
2.4192872240258456e-08,6.077287978412116e-11,0.03063087390982064,0.03061930340320968,-1.45204256283972e-05,4.585711201905837e-13,2.03099999999985
1.832398063839058e-08,2.89553589438718e-11,0.0306278746639492,0.030616390784704,-1.4405830072547041e-05,4.610899200429772e-13,2.03149999999985
4.929391120983562e-09,5.291431216802867e-10,0.03062492968917912,0.03061347412688432,-1.4472237489778882e-05,4.626719997115293e-13,2.03199999999985
4.638221304253953e-08,3.359295827620734e-11,0.03062194993377504,0.03061053066241912,-1.4512258422464801e-05,4.693680001415478e-13,2.03249999999985
9.39743295680362e-09,8.916119925705956e-11,0.0306190476767876,0.030607620345634,-1.4114031902101199e-05,4.757587197329804e-13,2.03299999999985
3.3158891202256235e-08,1.590591894307103e-11,0.03061609135745248,0.03060472406943672,-1.4113247823056402e-05,4.795127189332346e-13,2.03349999999985
2.5217614080252915e-08,6.01447190662352e-11,0.03061315853259,0.03060183997864784,-1.3733068701740159e-05,4.837107192519124e-13,2.03399999999985
6.1402065584803545e-09,8.505799883873344e-11,0.03061022988002248,0.03059896676521648,-1.3671838078265921e-05,4.910381590271864e-13,2.03449999999985
2.2923233200522475e-08,5.213388817870701e-10,0.03060729775662336,0.0305961024145188,-1.372128595476072e-05,4.960619199076812e-13,2.03499999999985
1.0188763197721551e-08,5.237705581750962e-10,0.03060438903774944,0.03059322112967336,-1.369400998038576e-05,4.977134393372492e-13,2.03549999999985
2.4200918481015465e-08,4.0538079837393326e-11,0.03060148525477256,0.03059035675462704,-1.361085139309864e-05,4.939525605353974e-13,2.03599999999985
3.1254823198295645e-08,4.5625216105182886e-10,0.03059860124598624,0.03058756575983576,-1.35650514321152e-05,4.905316790645075e-13,2.03649999999985
5.303605376053011e-08,7.071567983962801e-11,0.03059574015642992,0.03058478145233128,-1.3461639598054e-05,4.883251192733945e-13,2.03699999999985
4.023903280025998e-08,7.942135837879505e-11,0.03059290552277216,0.03058197601764616,-1.405149873199384e-05,4.819551994230146e-13,2.03749999999985
3.546222775846486e-08,5.646687978311249e-11,0.03059011355574848,0.03057918049865264,-1.363239588541384e-05,4.816429593617342e-13,2.03799999999985
4.8983180810091564e-09,8.981105616145957e-10,0.0305873374933672,0.03057640385070328,-1.326797710954296e-05,4.806437603336374e-13,2.03849999999985
3.1617068799866255e-08,5.630663990618956e-11,0.03058450629340416,0.0305736097507484,-1.3307704518523522e-05,4.828503201247504e-13,2.03899999999985
1.4777867356902119e-08,3.0676881174196424e-11,0.0305816904441712,0.03057089918313072,-1.332528440159368e-05,4.873535995879481e-13,2.03949999999985
3.439935495827551e-08,8.99045594915382e-11,0.03057888460291832,0.03056819457325856,-1.3361077635748e-05,4.857021597794772e-13,2.03999999999985
3.324304776244902e-08,7.263928000766917e-11,0.03057610604837368,0.03056546708397048,-1.298353652009992e-05,4.868193589674559e-13,2.04049999999985
1.937623655967613e-08,3.978224000222852e-10,0.03057337029756952,0.03056273608395704,-1.249533131820288e-05,4.887552798734599e-13,2.04099999999985
1.454084023674862e-08,4.0867122186316607e-11,0.03057066679188712,0.03056001064009224,-1.249348178577288e-05,4.911839198448818e-13,2.04149999999985
2.3573340078575367e-08,5.175247973221442e-10,0.03056791687457264,0.03055731736985384,-1.2451829467484002e-05,4.946603192432664e-13,2.04199999999985
1.2319345120415104e-08,5.715408007977985e-10,0.03056517281776256,0.03055462010153568,-1.248350201940544e-05,4.96249280207482e-13,2.04249999999985
3.369011008017009e-08,1.318192083266112e-11,0.03056243229755736,0.03055190872062272,-1.25052189918688e-05,4.995036790466549e-13,2.04299999999985
3.9056467438652875e-08,8.57015836769337e-10,0.03055972841452776,0.03054930687574464,-1.2932182682244162e-05,4.940843995195716e-13,2.04349999999985
1.839389335983599e-08,4.246674401020556e-10,0.03055704506325,0.03054663262334568,-1.24380997594468e-05,4.922178404475524e-13,2.04399999999985
4.9480251198413816e-08,9.93105438162889e-10,0.03055434566929072,0.03054396216097424,-1.24232024366132e-05,4.991081604000663e-13,2.04449999999985
1.460391263821692e-08,6.178647871113441e-11,0.03055168692359816,0.03054131792037064,-1.2832101265028e-05,5.043886400262149e-13,2.04499999999985
4.9753732078716695e-08,1.3391197872802962e-12,0.03054905928339488,0.03053868167401664,-1.2786117602102001e-05,5.058944003321535e-13,2.04549999999985
3.24825548785046e-08,7.652216013620539e-11,0.0305464396450184,0.03053611769526232,-1.3496958521770239e-05,5.057764001722715e-13,2.04599999999985
6.741657920111832e-08,4.239168044373187e-11,0.03054379448799904,0.03053351551128448,-1.3915822155520079e-05,5.124307994261185e-13,2.04649999999985
9.10901440040468e-09,4.317200069658966e-11,0.03054123186890968,0.03053092596733616,-1.2954628513555759e-05,5.184329595936572e-13,2.04699999999985
5.1310690418748806e-09,9.966512788672777e-10,0.03053859792520032,0.03052839494407248,-1.302732451317168e-05,5.24837519703448e-13,2.04749999999985
2.2570095042917515e-08,8.916945584691582e-10,0.030535970633096,0.03052584304416248,-1.3069244394661279e-05,5.301319194690518e-13,2.04799999999985
9.672132161159253e-09,5.666760012623673e-10,0.03053335297280296,0.03052327579366,-1.312058792852328e-05,5.380006404026756e-13,2.04849999999985
3.741718640135061e-08,4.4155200329409894e-11,0.03053075644170952,0.03052072449743768,-1.3122188300878802e-05,5.455501603582585e-13,2.04899999999985
3.966169144151155e-08,9.563334395223944e-10,0.03052821467418648,0.03051818887979896,-1.266820185340896e-05,5.547927196044179e-13,2.04949999999985
6.042272375841873e-08,9.939185620366775e-10,0.03052573705674992,0.03051561351775792,-1.2254491066898242e-05,5.575821600359862e-13,2.04999999999985
4.338232439948797e-08,2.9501279891208654e-11,0.0305232228966636,0.030513041957252,-1.2258082289856161e-05,5.615651190181469e-13,2.05049999999985
9.130963121023461e-09,8.655040815985782e-10,0.030520710673616,0.03051050977417016,-1.183579189058912e-05,5.646182391121296e-13,2.05099999999985
6.081509888039571e-08,4.5357918809774134e-11,0.03051813584415112,0.0305079800591976,-1.1908681875914399e-05,5.650761603700084e-13,2.05149999999985
6.113070744051541e-08,4.6118719954080234e-11,0.03051561389248872,0.03050548463301112,-1.179599026793864e-05,5.6331367962435e-13,2.05199999999985
3.7338488082655497e-08,4.482448093257041e-11,0.03051310253201136,0.030503002836584,-1.0943248616903759e-05,5.655064005911708e-13,2.05249999999985
2.8188571279258445e-08,7.644623822855579e-11,0.0305105682372868,0.03050052369859416,-1.1479154058170319e-05,5.661170401953736e-13,2.05299999999985
9.438487921786809e-09,1.0215863918694446e-10,0.03050804307128216,0.03049806336234152,-1.1209519529847439e-05,5.678933597653242e-13,2.05349999999985
1.4216440719083678e-08,9.647276796864723e-10,0.03050551072665952,0.03049560628609208,-1.11334930438796e-05,5.70238719457372e-13,2.05399999999985
1.9483890320581843e-08,8.17448317369518e-10,0.03050299695045376,0.03049313314675848,-1.1093192585166319e-05,5.736526400115013e-13,2.05449999999985
2.8380058240962125e-08,1.1660079152209235e-11,0.030500504228706,0.03049066288441888,-1.1170386693577361e-05,5.762061597444027e-13,2.05499999999985
2.2374509037192958e-08,1.5301759859198683e-11,0.03049802684134576,0.030488255371284,-1.1318390465072799e-05,5.807372794865108e-13,2.05549999999985
7.269381312180467e-08,6.124424231646053e-11,0.03049555986844024,0.03048585291530472,-1.1265530805527441e-05,5.834642393797579e-13,2.05599999999985
5.257145383949502e-08,9.272903972457058e-11,0.03049316566464168,0.03048345264467256,-1.1268531058851042e-05,5.884394398613865e-13,2.05649999999985
1.0537612449290634e-12,4.5220237276932806e-11,0.0304907469833976,0.0304811244524544,-1.2102957865619679e-05,5.907500796729264e-13,2.05699999999985
4.914489599994187e-09,4.1066160888503234e-11,0.0304883046650344,0.03047877020590544,-1.2102957864766161e-05,5.922627992015596e-13,2.05749999999985
2.4206509841723234e-08,7.267407856059727e-11,0.0304858646786364,0.03047641236460168,-1.2062999336287122e-05,5.937962405442145e-13,2.05799999999985
2.878100232098224e-08,6.182431996903937e-11,0.0304835229634912,0.03047403751778512,-1.2178330001388479e-05,5.957183192377945e-13,2.05849999999985
9.138796878971345e-09,1.63368797656549e-11,0.03048113514999336,0.03047167389816064,-1.217148982800248e-05,5.978416800646964e-13,2.05899999999985
2.2234598797549188e-08,8.954567989882811e-11,0.0304787352412052,0.03046932837686056,-1.2168941345889599e-05,5.983759189911227e-13,2.05949999999986
1.2318354322693459e-08,7.938008236840766e-11,0.03047635457481976,0.03046699173993952,-1.226646762265232e-05,6.011723203394517e-13,2.05999999999986
1.9255756798092216e-08,9.878816827069148e-10,0.03047396233262696,0.03046465448586024,-1.23649272841596e-05,6.012902391841707e-13,2.06049999999986
1.7745784879757975e-08,6.086860807053007e-10,0.03047159361232928,0.03046230024251104,-1.2360380105643919e-05,6.031429594318977e-13,2.06099999999986
1.4669104639319919e-08,1.3004479437750405e-11,0.030469227288994,0.03045995732244472,-1.2265965115304081e-05,6.062099200442386e-13,2.06149999999986
1.920192072013549e-08,9.956524008036816e-10,0.0304668841109888,0.03045766687639576,-1.222685172538832e-05,6.078267195932987e-13,2.06199999999986
7.342470976015592e-08,5.858968171734702e-11,0.0304645485048636,0.0304553633941016,-1.2301503861971841e-05,6.090618393200624e-13,2.06249999999986
4.4301435440236014e-08,5.222220815503942e-10,0.03046227987353728,0.03045307185282928,-1.216167748351688e-05,6.102622391663181e-13,2.06299999999986
4.5445987181813585e-09,8.212328039824968e-11,0.030459984459728,0.0304508125131508,-1.1725170428043442e-05,6.133223201770614e-13,2.06349999999986
6.595370864032057e-08,2.3294879913926536e-11,0.0304576639557088,0.03044858676312912,-1.176106684587464e-05,6.118790404094441e-13,2.06399999999986
2.276744759735494e-08,8.841095910927521e-11,0.03045543196093248,0.03044641105871112,-1.1776438158514081e-05,6.129129593180488e-13,2.06449999999986
4.5985335518639037e-08,4.4435601032066785e-11,0.030453172836632,0.03044421731782352,-1.1722348718115201e-05,6.138219205381427e-13,2.06499999999986
2.2174202397862164e-08,2.752552005769182e-11,0.03045090868413024,0.03044209972598104,-1.1351267870142e-05,6.096307998210626e-13,2.06549999999986
8.433150643083476e-09,1.0146414403111592e-09,0.03044865750216952,0.03043991469108816,-1.12726582715476e-05,6.075491197914291e-13,2.06599999999986
1.8781074397067332e-08,9.164199954447838e-11,0.03044647581319168,0.03043770301263312,-1.120336313600128e-05,6.077642390549774e-13,2.06649999999986
1.4497775202571006e-08,4.653647953101192e-11,0.03044428991737808,0.03043548059398696,-1.127429378131688e-05,6.118165598711228e-13,2.06699999999986
2.340241320175629e-08,3.940719972561624e-11,0.0304421089970996,0.03043327989899888,-1.1236315392813439e-05,6.1572319949067e-13,2.06749999999986
5.3027308481723434e-08,4.279816084862276e-11,0.03043993189617568,0.0304310988751672,-1.1129591270530719e-05,6.194423991893192e-13,2.06799999999986
2.791804479956861e-08,5.658252789919604e-10,0.0304377564484124,0.0304289246449872,-1.1179988389453281e-05,6.242094396300942e-13,2.06849999999986
1.7776465761204507e-08,5.242064803068214e-10,0.03043554284024784,0.03042676648941888,-1.124831073608072e-05,6.249935193946426e-13,2.06899999999986
1.3668369602815034e-08,5.516967195584588e-10,0.03043332215370704,0.03042460150083528,-1.13087714845232e-05,6.265131202189394e-13,2.06949999999986
3.080734943886054e-08,4.844966407235862e-10,0.03043111207899552,0.03042240675453688,-1.1417557247552881e-05,6.291915993344175e-13,2.06999999999986
4.65619928030625e-09,5.152780008232938e-10,0.03042897323091728,0.030420225163824,-1.0963396927465439e-05,6.270821603410366e-13,2.07049999999986
4.1153495680679164e-08,4.782880827503e-10,0.03042678659568488,0.03041804920818624,-1.1000742513318322e-05,6.267699202797562e-13,2.07099999999986
4.8245093680482354e-08,2.8891201930836274e-11,0.03042464072359568,0.0304158965061172,-1.1423354896073921e-05,6.279633592092514e-13,2.07149999999986
3.604952335950484e-08,5.492752086500019e-11,0.03042248614604832,0.03041380129751504,-1.1073115696556399e-05,6.297605598354176e-13,2.07199999999986
5.152244608036538e-08,1.300329198483663e-09,0.03042032748975944,0.03041169963258296,-1.146462172244664e-05,6.309123992828073e-13,2.07249999999986
4.172142127958911e-08,3.872359724543806e-11,0.03041819332069696,0.03040954729848304,-1.188572232531336e-05,6.327511993910791e-13,2.07299999999986
1.4681466480037653e-08,3.15875207934635e-11,0.03041608835528048,0.03040744662517144,-1.2385181898999121e-05,6.339377604130426e-13,2.07349999999986
5.5290896801979406e-08,5.617266374269292e-10,0.03041394775058632,0.03040535482716576,-1.2503441732931599e-05,6.360194404426761e-13,2.07399999999986
4.402712263859576e-08,3.216072200218356e-11,0.03041186701633168,0.0304032769766032,-1.1850409772931199e-05,6.313773593844777e-13,2.07449999999986
6.204059758985192e-09,1.2310801683623751e-11,0.03040975700007472,0.03040121093679048,-1.220683857668752e-05,6.328691995509611e-13,2.07499999999986
1.1764981842909972e-08,8.026632136726164e-11,0.03040763025729328,0.03039915139102128,-1.2256730984476079e-05,6.346455191209117e-13,2.07549999999986
3.6024078241270185e-08,1.534136012670828e-11,0.03040552659086136,0.0303970891830828,-1.2271898494418559e-05,6.361443202041557e-13,2.07599999999986
8.307148240127571e-09,5.655468801601948e-10,0.03040345460833192,0.03039505336023456,-1.180172350108376e-05,6.386700792792438e-13,2.07649999999986
5.0821261608768875e-09,5.407908808263695e-10,0.03040135314563808,0.03039299765674304,-1.173387387665104e-05,6.395166395821135e-13,2.07699999999986
2.4837136802097204e-08,2.9045280069972534e-11,0.0303992582910868,0.03039099126899328,-1.1775492647428e-05,6.401064794452635e-13,2.07749999999986
4.900367760879432e-09,6.650773612393301e-10,0.03039719510480464,0.03038897833206704,-1.181206228606472e-05,6.414040000892515e-13,2.07799999999986
4.591477760149121e-08,9.38423991292403e-11,0.0303951333554312,0.03038692856208976,-1.177217995319096e-05,6.440615998425797e-13,2.07849999999986
3.733558039814566e-08,4.796413578811443e-10,0.03039311838335168,0.03038491481825352,-1.13129539688196e-05,6.433052790417787e-13,2.07899999999986
1.284227663794768e-08,4.8431599009024495e-11,0.03039113459072408,0.03038294439206976,-1.0918749370237681e-05,6.395305597215687e-13,2.07949999999986
6.099397256015271e-08,2.952088226648719e-11,0.03038910738460632,0.03038096915561288,-1.0889649528874722e-05,6.421880798537999e-13,2.07999999999986
2.481991592112598e-08,1.0368069597310736e-09,0.03038711265333528,0.03037903409554,-1.053631938489856e-05,6.436730404186857e-13,2.08049999999986
3.927284800142594e-08,4.426448096950253e-11,0.03038508825827344,0.03037705136468408,-1.0495261435816242e-05,6.467677599947741e-13,2.08099999999986
4.907295757250463e-09,3.1703362157742276e-11,0.03038313903523208,0.030375075966164,-9.989887412866881e-06,6.485649606209403e-13,2.08149999999986
4.316260720019227e-08,6.351584189157045e-11,0.0303811703082052,0.03037312194550256,-1.002969120248536e-05,6.488563992471021e-13,2.08199999999986
3.9730251841924025e-08,4.880440149235277e-11,0.03037921695866408,0.03037118914156648,-9.691909711582561e-06,6.499527190729311e-13,2.08249999999986
8.137606560820743e-09,4.310463791457053e-11,0.03037726596830648,0.03036924976825704,-1.01752379515828e-05,6.519650389626456e-13,2.08299999999986
1.4944396241334257e-08,1.1996792448343285e-12,0.03037526774854224,0.03036731725232344,-1.0161307225066e-05,6.540744796500924e-13,2.08349999999986
1.9532330478716498e-08,1.0030734402810548e-09,0.03037329306778528,0.03036540967301168,-1.012259929997856e-05,6.536858406051014e-13,2.08399999999986
9.75926224208723e-09,6.292692825149437e-10,0.03037134232936616,0.03036344442417952,-1.0204977885709282e-05,6.56489199482059e-13,2.08449999999986
1.3177578236933662e-08,3.9869751944365817e-10,0.03036938352029144,0.03036154403219984,-1.01255947927768e-05,6.572663200239129e-13,2.08499999999986
8.342466800703718e-09,9.836452798117623e-10,0.0303674340339016,0.03035967616524816,-1.0232916736012e-05,6.545323992139052e-13,2.08549999999986
6.156637856122305e-08,2.708768279124918e-11,0.03036549636366968,0.0303577458696536,-1.022091639153e-05,6.533527991087022e-13,2.08599999999986
4.7435427360381643e-08,5.224605609255306e-10,0.03036360908181504,0.03035585825772392,-1.1051092652216799e-05,6.504523194340124e-13,2.08649999999986
1.833862095859673e-08,9.314424231909868e-13,0.03036176104759072,0.0303539796796268,-1.0490592176704961e-05,6.519858403977643e-13,2.08699999999986
6.21178299978209e-08,5.68645918547217e-10,0.03035989630045744,0.0303521228239848,-1.0817267346578239e-05,6.518470404968295e-13,2.08749999999986
9.993797359109102e-09,3.099728113076239e-11,0.03035803811133712,0.03035023832717248,-1.084589352884312e-05,6.533875189892102e-13,2.08799999999986
3.29696064789442e-08,6.451503185844754e-10,0.03035614917447352,0.0303483786541164,-1.0927393951621759e-05,6.565030400004172e-13,2.08849999999986
1.2317577513520916e-12,4.765826414065977e-10,0.030354269272422,0.03034650352630976,-1.044510336790192e-05,6.582308804866646e-13,2.08899999999986
3.6409559121125534e-08,3.095407957731666e-11,0.03035237003510312,0.03034464434615008,-1.0445103369768482e-05,6.601875994396555e-13,2.08949999999987
3.9821173119375386e-08,1.168836000209339e-10,0.03035050458598872,0.03034280597998872,-9.971768318752961e-06,6.626508796704882e-13,2.08999999999987
1.4391909278904658e-08,1.058067761877668e-09,0.03034865579123936,0.03034099554754448,-9.50364458019536e-06,6.654819992052592e-13,2.09049999999987
3.0708228879877675e-08,9.618687200896314e-10,0.03034677632201216,0.03033918973959296,-9.461477160833521e-06,6.638721605729597e-13,2.09099999999987
2.199517471976331e-08,6.278303918416661e-11,0.03034493557816104,0.03033734136196984,-9.87833996528256e-06,6.648297601189509e-13,2.09149999999987
2.2813654399628236e-08,1.5761581588502604e-09,0.03034311234033904,0.03033551589862616,-9.856496211275601e-06,6.651420001802313e-13,2.09199999999987
5.4702862243433126e-08,4.420095886525921e-11,0.03034126775601176,0.03033365836791328,-9.671409506493522e-06,6.657248791266208e-13,2.09249999999987
5.512378440167276e-08,6.511464284431057e-11,0.03033951608763368,0.03033185019613976,-9.654095214763999e-06,6.655583202619386e-13,2.09299999999987
6.086146919770385e-08,5.296759211792512e-10,0.03033772730665744,0.03033004978206448,-1.0525901549137841e-05,6.658844804626743e-13,2.09349999999987
4.29879820768031e-08,1.5799840602515047e-11,0.03033594023892648,0.0303282492869728,-1.130211517123792e-05,6.669113605274873e-13,2.09399999999987
1.8125073438651773e-08,1.8506376986415773e-12,0.03033412951067016,0.03032647298126936,-1.179417071270992e-05,6.685836796981081e-13,2.09449999999987
1.439383543952455e-08,6.34217837969242e-10,0.0303322870205312,0.03032473360338496,-1.16463456976616e-05,6.675427998727428e-13,2.09499999999987
2.3534665761354434e-08,3.177919732921808e-11,0.03033045239303072,0.0303229535211496,-1.167903403813352e-05,6.679660791771447e-13,2.09549999999987
1.0006389921518588e-08,3.1638077574447365e-11,0.0303286487034572,0.03032119051335016,-1.1186106603236081e-05,6.698187994248718e-13,2.09599999999987
2.7441973117492413e-08,5.382367988804315e-10,0.03032683737368048,0.03031944445112584,-1.1267792871201119e-05,6.71921279195558e-13,2.09649999999987
2.3722635040385187e-08,4.257768096427306e-11,0.03032507919381032,0.03031768076055416,-1.079000782835224e-05,6.728649602961599e-13,2.09699999999987
9.893320961074092e-09,1.441345199443278e-09,0.03032330486650008,0.0303159847977976,-1.0828963325236079e-05,6.800675203099543e-13,2.09749999999987
1.458943256135714e-08,6.62125632100441e-11,0.03032151615325696,0.03031428508116848,-1.082905135862912e-05,6.765217590775849e-13,2.09799999999987
3.975716984100375e-08,1.0813130391085224e-09,0.03031974607027568,0.03031256893750224,-1.07868210971192e-05,6.728996801766678e-13,2.09849999999987
4.2052368479789104e-08,4.921154421466678e-10,0.03031801569624328,0.030310819760854,-1.1274200315977279e-05,6.755295192721828e-13,2.09899999999987
4.163565103798561e-08,1.5373119444106464e-11,0.03031633096426936,0.03030911028404952,-1.18535554065112e-05,6.769034405939471e-13,2.09949999999987
1.4881278879302906e-08,5.641830405633819e-10,0.03031468035293616,0.03030741634514256,-1.133751223893152e-05,6.785964798845237e-13,2.09999999999987
6.28899931194582e-08,6.3375280717759e-11,0.03031295159856232,0.03030570301602952,-1.1295855558201682e-05,6.806920004325152e-13,2.10049999999987
3.399120104136122e-08,5.904496822028982e-10,0.030311262491794,0.03030400750516968,-1.0422740832606159e-05,6.825377597634817e-13,2.10099999999987
5.1026182411317844e-09,5.226851208794958e-10,0.03030956369716096,0.03030234709477304,-1.003454482059696e-05,6.835508806250995e-13,2.10149999999987
3.6059467679178114e-08,1.567311905259494e-11,0.03030782924036272,0.03030069673574392,-9.99277310821624e-06,6.863055994820941e-13,2.10199999999987
2.275440551952057e-08,2.765816048411196e-11,0.03030614104936576,0.03029904337990848,-9.53220173295592e-06,6.886024004693417e-13,2.10249999999987
4.2964780316845363e-08,5.495356808493668e-10,0.03030443143378264,0.03029739548172368,-9.64133377970256e-06,6.911767199432959e-13,2.10299999999987
2.617537743845877e-08,1.0319998397512187e-09,0.03030279106570256,0.03029575573323128,-9.27449989150632e-06,6.911975196843487e-13,2.10349999999987
4.709162719496174e-09,4.411519760605387e-11,0.03030114439873376,0.03029407121010408,-9.73370480756392e-06,6.897958393988369e-13,2.10399999999987
1.3281365521256028e-08,3.1357277885391e-11,0.0302994556998776,0.03029243105841864,-9.69582803241008e-06,6.911559202022431e-13,2.10449999999987
6.876526712287778e-08,1.1237592106860816e-10,0.03029778375190552,0.03029080911779368,-9.72374077273752e-06,6.932514390561688e-13,2.10499999999987
3.590496912286856e-08,8.297472084417556e-11,0.03029619811254672,0.03028917564393528,-1.0670812614202002e-05,6.95284560381002e-13,2.10549999999987
1.3294883281084191e-08,4.5913921969953364e-11,0.03029455429760928,0.03028754751906832,-1.112526122151696e-05,6.979559989586225e-13,2.10599999999987
9.632188959635135e-09,4.423807847819816e-11,0.03029289720459584,0.03028596609078808,-1.110051357383584e-05,7.00037678988256e-13,2.10649999999987
4.426170080104597e-08,1.0168074403293925e-09,0.03029123828249656,0.03028437152300064,-1.102262717590744e-05,7.021679194167555e-13,2.10699999999987
1.0003948478637392e-08,1.1677222383488228e-09,0.03028961076462976,0.03028274492161712,-1.0738755309637039e-05,7.041247196849093e-13,2.10749999999987
2.3151016319278295e-08,1.4714345610011836e-09,0.0302879567359544,0.03028113004455608,-1.065703686041432e-05,7.071084000178762e-13,2.10799999999987
9.828023599806057e-09,1.140826242501669e-09,0.03028635663463536,0.03027948475010432,-1.0701453859153039e-05,7.066712801951161e-13,2.10849999999987
4.999460584062532e-08,4.740327921859411e-11,0.03028473881958808,0.0302778310812968,-1.078141118159664e-05,7.078716800413718e-13,2.10899999999987
6.584874063728097e-08,4.5062478054580524e-11,0.0302831954031528,0.03027624389639392,-1.0759292315767439e-05,7.088153594479079e-13,2.10949999999987
1.0107831399999712e-07,4.6688399674144065e-11,0.03028165055834864,0.03027466823357504,-1.07394583234856e-05,7.095925596108587e-13,2.10999999999987
3.964987903976036e-08,6.890669597414689e-10,0.0302801206443732,0.03027311250309504,-1.14273486695872e-05,7.094745594509767e-13,2.11049999999987
1.793066343666605e-08,3.25517598986913e-11,0.0302785046039092,0.03027154586219096,-1.11510300533492e-05,7.114937589422889e-13,2.11099999999987
8.039169042267647e-09,7.027518393598609e-10,0.0302768827884784,0.03027001916577752,-1.1221425728548e-05,7.121529589453578e-13,2.11149999999987
5.175437800195026e-08,5.323136792467764e-10,0.03027525963732472,0.03026844406652864,-1.1230703038662559e-05,7.118892792829434e-13,2.11199999999987
9.051995264464097e-13,4.492207994477582e-11,0.03027370257564744,0.03026688647646456,-1.1810061524161361e-05,7.123264804208664e-13,2.11249999999987
1.0062906719704445e-08,3.213695976000963e-11,0.03027210487920736,0.030265356145988,-1.1810061524133599e-05,7.130688793881464e-13,2.11299999999987
5.448570816052323e-08,1.6284626390417056e-09,0.03027054243373552,0.03026383549443104,-1.172794535615016e-05,7.136239993707884e-13,2.11349999999987
3.978775463958639e-08,4.890119906231227e-11,0.03026901322774888,0.03026225492257632,-1.1108710247037122e-05,7.147619999938858e-13,2.11399999999987
1.83172539983123e-08,6.505183995642039e-10,0.03026746387607904,0.03026072539047008,-1.075550026725896e-05,7.096271998702696e-13,2.11449999999987
2.9798305118539092e-08,1.6942691208332583e-09,0.03026590598615736,0.03025918666364736,-1.0768472903272959e-05,7.076149596016521e-13,2.11499999999987
6.421887439878038e-08,8.067703796688086e-11,0.03026437318190864,0.03025760998510416,-1.0293946860695122e-05,7.045618395076694e-13,2.11549999999987
9.675240161127752e-09,6.053856027588012e-11,0.03026287790483376,0.03025608267132416,-1.128290209430992e-05,7.05561040229832e-13,2.11599999999987
7.582122567989513e-08,4.760696004080245e-11,0.0302613242299872,0.03025459833696192,-1.120480868305144e-05,7.039789605612799e-13,2.11649999999987
4.341352824108191e-08,4.505592079984133e-11,0.0302598424284464,0.03025311814289016,-1.1226787793437282e-05,7.019250394953939e-13,2.11699999999987
4.995621175757359e-08,7.625983872161513e-11,0.03025832177607944,0.03025164138566984,-1.169094146981312e-05,7.011895201297115e-13,2.11749999999987
3.282002957599728e-09,1.242096800413428e-09,0.03025680113636896,0.03025016876356272,-1.1333059125817201e-05,6.989136001986796e-13,2.11799999999987
2.3435530960291828e-08,5.177368013475903e-10,0.03025526498959576,0.03024866283885456,-1.1306282261494161e-05,6.987748002977448e-13,2.11849999999987
1.003080192171768e-08,4.0188479974445634e-10,0.03025375364786976,0.03024720495879872,-1.125754597570928e-05,6.986915200183708e-13,2.11899999999987
2.2743899839861026e-08,1.2090561191113736e-11,0.03025223199350048,0.0302457449561448,-1.133955248917808e-05,6.969429594121676e-13,2.11949999999988
3.5174039122315426e-08,9.472011994193785e-10,0.03025073824303368,0.03024430335731176,-1.123040371671336e-05,6.966653596102981e-13,2.11999999999988
2.5647506719100877e-08,1.1115422401952735e-09,0.03024926643934184,0.03024287065730624,-1.0764644272783919e-05,6.976367996746474e-13,2.12049999999988
2.6267071118885044e-08,4.945239703846305e-11,0.03024781816598088,0.03024139849343224,-1.0441234394683681e-05,6.985249594596227e-13,2.12099999999988
6.221663064256977e-08,1.0206963191317087e-09,0.03024636273746936,0.03023995269393584,-1.01173392935412e-05,6.975119199131678e-13,2.12149999999988
1.7979456718580922e-08,3.1949519418983385e-11,0.0302449865759472,0.03023848733305672,-9.09460204845352e-06,6.965265597093633e-13,2.12199999999988
6.459047272033835e-08,1.4836319672806297e-11,0.030243529578652,0.03023705965938232,-9.159945137157279e-06,6.961935199070301e-13,2.12249999999988
3.4067188802583415e-08,1.5904562389312815e-11,0.0302421111417476,0.0302356585351356,-1.002224132576296e-05,6.946669598600387e-13,2.12299999999988
2.2866728958265137e-08,6.155069579016903e-10,0.0302406568262248,0.03023425861060472,-9.60345704775728e-06,6.944449593008269e-13,2.12349999999988
4.941619918819029e-09,1.0950879994475748e-09,0.03023919551644008,0.03023282692976464,-9.917706395398239e-06,6.902260796199993e-13,2.12399999999988
9.61737007740271e-09,1.6345681752572006e-11,0.03023773417238536,0.0302314207806724,-9.957845758606481e-06,6.91780400324804e-13,2.12449999999988
4.943339921431589e-09,5.716544806966262e-10,0.0302362885410244,0.03023002783722608,-1.00355557762356e-05,6.937372005929579e-13,2.12499999999988
1.9347546641179658e-08,5.880780827582921e-10,0.03023484715980656,0.03022862441507984,-9.995415477567359e-06,6.952775994642415e-13,2.12549999999988
5.6149668161559196e-08,4.805568096233337e-11,0.03023346016539896,0.03022721599847632,-1.007239963876592e-05,6.943339200577055e-13,2.12599999999988
2.4359439198401445e-08,4.4208799815370625e-11,0.03023209419806664,0.0302258445613708,-1.108427142924816e-05,6.945698390623065e-13,2.12649999999988
3.779464712028169e-08,5.011967924017924e-11,0.0302306830301116,0.03022447309044456,-1.146547594700576e-05,6.888383194739427e-13,2.12699999999988
3.932284911925543e-08,4.8938002955578597e-11,0.03022929080569624,0.03022311001963496,-1.193999597272304e-05,6.887966403707401e-13,2.12749999999988
9.59791471993876e-09,3.272656104447158e-11,0.0302279099791516,0.03022177741115008,-1.147380786528608e-05,6.902538402778127e-13,2.12799999999988
1.2792175999032374e-08,9.736880052235719e-11,0.03022650516316992,0.0302204204506548,-1.1471081573205121e-05,6.91225280342162e-13,2.12849999999988
1.5160471759922967e-08,8.966404008159401e-13,0.03022510090018328,0.0302190696000928,-1.149465883866456e-05,6.900317600975038e-13,2.12899999999988
1.5004489678505095e-08,5.884704182279599e-11,0.03022371075526016,0.03021777238200408,-1.145478847762408e-05,6.898513590203976e-13,2.12949999999988
1.5384837438736643e-08,6.316823800145421e-11,0.03022235687780424,0.03021643482225072,-1.1332425093476639e-05,6.872978392874962e-13,2.12999999999988
2.3977283519771575e-08,6.383476802707122e-10,0.0302209758220548,0.03021510520242152,-1.1374572297856001e-05,6.848692789371714e-13,2.13049999999988
1.2671634637417828e-08,4.903035200065631e-10,0.03021961990763304,0.03021374909131264,-1.1487630422842959e-05,6.830928797461238e-13,2.13099999999988
4.958142882371952e-09,5.931191995878216e-10,0.03021829088441272,0.03021241065257736,-1.138609982911888e-05,6.835508806250995e-13,2.13149999999988
1.946921952128422e-08,4.770048245283931e-11,0.03021692942758584,0.03021106470365584,-1.134583569516136e-05,6.80747520054076e-13,2.13199999999988
4.619496799668221e-08,3.373239881865331e-11,0.03021559626918288,0.03020974561276632,-1.142286305250112e-05,6.794707991511408e-13,2.13249999999988
2.333927807962599e-08,2.799183801416305e-11,0.0302142925495932,0.0302084415566832,-1.1971129075152401e-05,6.781523991450031e-13,2.13299999999988
3.3372240960255484e-08,4.830504052311113e-11,0.03021296573037896,0.03020714622586176,-1.234648842733624e-05,6.76570319476451e-13,2.13349999999988
2.4584280000627956e-08,4.768416217437732e-11,0.03021165015107672,0.0302058458623616,-1.278537445030496e-05,6.745858398656468e-13,2.13399999999988
5.121899838284039e-09,6.442071980028441e-10,0.03021031584513344,0.03020455747291816,-1.2739267130342961e-05,6.733367999994279e-13,2.13449999999988
8.309595921074386e-09,5.249308002164277e-10,0.030208978007716,0.03020325147477104,-1.278129809360832e-05,6.692289595617218e-13,2.13499999999988
1.461188567711269e-08,3.190904138139494e-11,0.03020765469902992,0.03020198738032808,-1.2792921229881201e-05,6.69326159980551e-13,2.13549999999988
1.9577830558115128e-08,5.445662427938647e-10,0.03020634259470024,0.03020071290826744,-1.2830699892315679e-05,6.658705603232191e-13,2.13599999999988
3.189944687911894e-08,1.3169452819927763e-09,0.03020504307310656,0.03019942381455208,-1.2746443938893121e-05,6.623872000080739e-13,2.13649999999988
1.7974524878922038e-08,3.364424017160417e-11,0.03020377424611624,0.03019809311011656,-1.3259516030011519e-05,6.605137596403911e-13,2.13699999999988
3.498798952297766e-08,5.087703210115979e-10,0.030202517649264,0.03019681557378584,-1.332535236564472e-05,6.583487993313836e-13,2.13749999999988
5.522167327923211e-08,7.604661587945483e-10,0.03020124756732928,0.03019555129876464,-1.371533249006032e-05,6.577243192088227e-13,2.13799999999988
1.819030823885237e-08,5.650419195035727e-10,0.03020001236525504,0.03019430806725888,-1.372402974007768e-05,6.520899204181911e-13,2.13849999999988
4.914387191981562e-08,6.438040031642167e-11,0.03019871484981048,0.0301930404865232,-1.3735624680210721e-05,6.566696005591652e-13,2.13899999999988
4.869108848060133e-08,2.8135997004463675e-11,0.0301974529613816,0.03019179883447568,-1.4222361328516561e-05,6.544768795923445e-13,2.13949999999988
1.4628733519678194e-08,6.156763189546499e-10,0.0301962170350828,0.03019059752781592,-1.512766086965392e-05,6.439852804799662e-13,2.13999999999988
3.70877857626406e-08,1.0325619179130108e-09,0.03019496542287328,0.03018938864064336,-1.524661046353696e-05,6.393778396811788e-13,2.14049999999988
1.951307295952609e-08,4.291650403109859e-10,0.03019371484005184,0.03018812739767448,-1.4773456083957521e-05,6.384203197562846e-13,2.14099999999988
3.2226222385078884e-09,6.331354399091715e-10,0.03019245232723272,0.0301868778319872,-1.47707835697476e-05,6.338267194758553e-13,2.14149999999988
3.517201576166973e-08,0.0,0.0301912080629748,0.0301856326212648,-1.47970795521808e-05,6.328969602087745e-13,2.14199999999988
3.064514024139764e-08,5.318419316058254e-13,0.03019001107172776,0.03018441700891976,-1.533867058114936e-05,6.31758959585677e-13,2.14249999999988
5.616280096196191e-08,7.612903710207952e-11,0.0301887845218012,0.03018322109374392,-1.5614635170746e-05,6.322863206045717e-13,2.14299999999988
3.3934469279711665e-08,3.271375878521887e-11,0.03018757564668088,0.03018205445447152,-1.641464644082336e-05,6.336879991960176e-13,2.14349999999988
0.0,6.012393603815891e-10,0.03018634090614072,0.03018086619051112,-1.67579189805224e-05,6.345344798777902e-13,2.14399999999988
7.705750239284104e-09,3.385496050167802e-11,0.03018507790595512,0.03017969405611624,-1.675791898260408e-05,6.352423199008222e-13,2.14449999999988
1.531754104111549e-08,1.1926157977848462e-11,0.0301838369231092,0.03017850141147168,-1.66974327268084e-05,6.343263198369366e-13,2.14499999999988
1.0184846081090493e-08,1.2536748826563748e-09,0.03018265217023096,0.03017732895733344,-1.6656030155603598e-05,6.338961592368712e-13,2.14549999999988
3.462909976131856e-08,1.6808960473513324e-11,0.03018144206313728,0.03017609393200528,-1.6658361684851044e-05,6.346039196388062e-13,2.14599999999988
1.3417405117510661e-08,3.086848138211806e-11,0.0301802943854488,0.0301749112448076,-1.7168495688321283e-05,6.340626401745222e-13,2.14649999999988
2.513227184003375e-08,1.6510962735916124e-11,0.03017908871817416,0.030173800586588,-1.7058602997804397e-05,6.298993597363524e-13,2.14699999999988
1.994397944016235e-08,5.002552191935017e-11,0.03017790872722,0.03017265167408856,-1.6544797439093758e-05,6.240012795892405e-13,2.14749999999988
3.009690175900803e-08,1.5209118686687617e-11,0.030176709357302,0.03017149969154152,-1.6542497989907203e-05,6.185056790054778e-13,2.14799999999988
9.853191280245754e-09,2.870031989843369e-11,0.03017554314742312,0.03017038803112312,-1.6070405720699597e-05,6.138566404186507e-13,2.14849999999988
1.0262094479740469e-08,3.213039903582349e-11,0.03017439941536592,0.03016924022473128,-1.607018238458616e-05,6.090271194395544e-13,2.14899999999989
9.988642239722179e-09,4.8964960558395276e-11,0.0301732201859732,0.0301681025558004,-1.598606753591648e-05,6.052246394615312e-13,2.14949999999989
9.34561456000793e-13,4.823351787419661e-11,0.03017204645361112,0.03016696632683224,-1.6067778334404957e-05,6.028099196295645e-13,2.14999999999989
1.3236404000638302e-08,6.173664010566959e-11,0.03017090364904304,0.03016586987275512,-1.606777833588992e-05,6.005339200774356e-13,2.15049999999989
9.872895757878641e-09,9.5612015874047e-10,0.03016974379174032,0.03016474225000456,-1.617582020250984e-05,5.960514403552906e-13,2.15099999999989
1.5004828320813735e-08,4.8550639203392976e-11,0.03016859058339656,0.0301635909895516,-1.6175844689297437e-05,5.959820005942747e-13,2.15149999999989
9.83668791906811e-09,3.313663926585164e-11,0.03016744380938488,0.03016245956971192,-1.6217778943463758e-05,5.954130400932746e-13,2.15199999999989
6.15323986416505e-08,6.263062395095442e-10,0.03016633623791528,0.03016133506454992,-1.6297693465463597e-05,5.900284804466992e-13,2.15249999999989
3.4239156787574387e-09,5.597267198342859e-10,0.03016525393328696,0.03016019435462736,-1.561837142664792e-05,5.849907994267493e-13,2.15299999999989
1.4828434400510071e-08,3.417824009921411e-11,0.0301641047173488,0.03015906225483712,-1.564660813156664e-05,5.789262400360522e-13,2.15349999999989
1.0162628960586062e-08,6.036465598213692e-10,0.03016296748731304,0.03015795304513048,-1.5526116285080157e-05,5.753457606172407e-13,2.15399999999989
4.64016093604247e-08,4.9188157019708356e-11,0.03016182532950088,0.03015683757246816,-1.544344310903904e-05,5.711685600396157e-13,2.15449999999989
2.881602775839376e-08,2.8929757894813335e-11,0.03016073217020464,0.0301557355619708,-1.484121265109232e-05,5.699889599344128e-13,2.15499999999989
1.0194941200275531e-08,1.0970577571378648e-09,0.03015962658024376,0.03015464973563192,-1.4300900653532322e-05,5.644516802474474e-13,2.15549999999989
3.545150847883427e-08,2.8583278105509535e-11,0.03015849955267456,0.0301535294280136,-1.4217306284272241e-05,5.594418395064079e-13,2.15599999999989
9.88482119768097e-09,5.686959202166886e-10,0.0301574093909528,0.03015243527076224,-1.465245358625536e-05,5.541543989634988e-13,2.15649999999989
3.445680719915689e-09,5.043346400224191e-10,0.03015629285372008,0.0301513322685068,-1.4652134296577361e-05,5.499077603189238e-13,2.15699999999989
3.582452687972415e-08,6.102943983510301e-10,0.03015517090502952,0.03015024075990784,-1.462371300379976e-05,5.435795195717465e-13,2.15749999999989
2.6178389598424667e-08,6.160023983958762e-10,0.0301541007150924,0.03014917640715048,-1.401902007058768e-05,5.414978395421131e-13,2.15799999999989
2.4257310000941334e-08,1.703160182331409e-11,0.03015300769282664,0.03014807319525552,-1.440347066956848e-05,5.389303996697565e-13,2.15849999999989
4.9432519189096524e-09,1.5277681897352124e-11,0.03015192139313464,0.03014700556428592,-1.4908965711476639e-05,5.341287189695705e-13,2.15899999999989
5.703518416236286e-08,6.763912797913552e-10,0.03015082261458696,0.03014595837788984,-1.494908801960528e-05,5.295629589680516e-13,2.15949999999989
2.7561541278420254e-08,6.976184005469399e-10,0.03014977957717696,0.03014489583330992,-1.495196981467176e-05,5.268151197126546e-13,2.15999999999989
2.87473655193049e-08,5.32603995628822e-11,0.03014872672765096,0.03014380731048024,-1.488925866405216e-05,5.16129199383715e-13,2.16049999999989
1.1317613513028846e-12,6.158552140478335e-11,0.0301476525914152,0.0301427600415324,-1.5428341071654483e-05,5.153659193602193e-13,2.16099999999989
3.1998506479918865e-08,6.181792230885996e-11,0.03014656578622496,0.03014172146696136,-1.542834107241776e-05,5.143667203321226e-13,2.16149999999989
4.1424882562396403e-08,2.907223073389531e-13,0.03014551943864544,0.03014068296876784,-1.6007901678160723e-05,5.124932799644398e-13,2.16199999999989
1.5143654559512942e-08,4.871191991440149e-11,0.03014446686566288,0.0301396566090668,-1.551850347372664e-05,5.112026406161154e-13,2.16249999999989
2.362025672275614e-08,5.061568178477138e-11,0.03014340341757968,0.03013862664636744,-1.5478011592864482e-05,5.027649591814913e-13,2.16299999999989
1.345508736025347e-08,4.708959958077408e-11,0.03014234382483808,0.03013759607321504,-1.55051335942176e-05,5.007388004674845e-13,2.16349999999989
2.903996487724214e-13,8.613595947615238e-13,0.03014127992332744,0.03013657681664504,-1.553484513239184e-05,4.989763197218262e-13,2.16399999999989
1.488170128099986e-08,6.624928036713662e-11,0.03014021224098168,0.030135574645628,-1.553484513298856e-05,4.97935439896461e-13,2.16449999999989
1.5174631679687467e-08,5.771395999998319e-10,0.03013916596821016,0.030134558226976,-1.541405804392176e-05,4.971721598729653e-13,2.16499999999989
1.3763487440032751e-08,5.000272071398193e-11,0.03013812242522816,0.03013360648178408,-1.5369981750861922e-05,4.91163120103829e-13,2.16549999999989
5.0643491206203706e-09,1.0292332021377693e-09,0.03013708991561544,0.03013260387898808,-1.5423867210706083e-05,4.861809603995057e-13,2.16599999999989
1.4767453600239566e-08,2.7387682399737656e-11,0.03013606149791312,0.03013158069212024,-1.5382301872423762e-05,4.84862560393368e-13,2.16649999999989
2.4539597440892402e-08,7.145310385037185e-10,0.03013504324113904,0.03013063376610952,-1.55023785877724e-05,4.8297519988623e-13,2.16699999999989
1.5003064880725336e-08,6.379896819175279e-10,0.03013411672021384,0.03012961556420544,-1.499404692940864e-05,4.843351993744733e-13,2.16749999999989
4.7650552639083577e-08,1.1672961208741839e-11,0.03013311241922528,0.03012859367520504,-1.503581021977632e-05,4.841132005093274e-13,2.16799999999989
3.6615088159358544e-08,8.240186380459313e-10,0.03013214779328328,0.03012760966847928,-1.4215837099664881e-05,4.840021595721401e-13,2.16849999999989
4.925520002280193e-09,6.939711999498499e-10,0.03013121364422632,0.0301266110965968,-1.359987945934128e-05,4.83682960288165e-13,2.16899999999989
3.9990937280437455e-08,3.437007969897543e-11,0.03013019186263896,0.03012559585814792,-1.355979502250208e-05,4.831695194087255e-13,2.16949999999989
3.433318962464682e-09,4.957856000742389e-11,0.03012920589087536,0.0301246086791288,-1.40338510855732e-05,4.835025592110588e-13,2.16999999999989
2.997885199806927e-08,4.942119977147108e-11,0.03012818820869104,0.03012366641486192,-1.406214874484456e-05,4.79977599413808e-13,2.17049999999989
4.625434471897116e-08,1.6584077860981594e-11,0.03012721074408584,0.03012270663254104,-1.3505013554529039e-05,4.79033920007272e-13,2.17099999999989
1.0178415440348365e-08,7.694095707777571e-11,0.03012624444914896,0.0301217548803704,-1.4116242843156401e-05,4.774379201992647e-13,2.17149999999989
9.874464881182154e-09,3.230999842673832e-11,0.0301252330814192,0.03012079807396952,-1.4115539733655201e-05,4.766747197968661e-13,2.17199999999989
1.5157027681567126e-08,4.9183681433140336e-11,0.03012426337559896,0.03011991694374888,-1.411539943135768e-05,4.789367992095398e-13,2.17249999999989
1.0005052800132752e-08,2.9547760072023976e-11,0.03012328267394536,0.03011898835467208,-1.3991363574577681e-05,4.791727199082068e-13,2.17299999999989
2.3509399680460286e-08,1.5980321232955674e-11,0.03012229938942864,0.03011804828505304,-1.3909467160219281e-05,4.782844805021344e-13,2.17349999999989
9.854632162381582e-09,1.6829437149423754e-11,0.03012133796949896,0.03011711412238832,-1.3963077649947361e-05,4.789367992095398e-13,2.17399999999989
2.0082964881373844e-08,6.777239880406682e-11,0.03012036327780296,0.03011618218821896,-1.404317135147952e-05,4.747456801865255e-13,2.17449999999989
3.412795122892387e-09,4.5847360630180134e-11,0.03011948195927216,0.030115241214644,-1.396266571121424e-05,4.756060793136875e-13,2.17499999999989
4.936330399996081e-09,3.187415956174e-11,0.03011853961846776,0.03011431655054344,-1.399085722697496e-05,4.724696789403307e-13,2.17549999999989
5.1389746416607984e-09,5.1257199873422365e-11,0.03011758472027528,0.03011344576862752,-1.3950721240801439e-05,4.713317596323962e-13,2.17599999999989
1.523543191953025e-08,2.947080079973574e-11,0.03011663564375056,0.03011253072154072,-1.3908635668260642e-05,4.682647193989583e-13,2.17649999999989
1.3576779998858424e-08,3.2421679924121705e-11,0.03011569535346864,0.03011161588419416,-1.3950842886592081e-05,4.653643193453655e-13,2.17699999999989
1.502503824135637e-08,3.3345281397201276e-11,0.03011476498609576,0.0301107029067992,-1.400355522578016e-05,4.639348800961063e-13,2.17749999999989
1.5365366323044638e-08,3.219840019608178e-11,0.0301138858182968,0.03010978614716456,-1.3961195658731681e-05,4.62422160567473e-13,2.17799999999989
8.582726959693865e-09,7.234172011427731e-10,0.03011297026941696,0.03010888094930416,-1.383518949397936e-05,4.610066397636031e-13,2.17849999999989
4.945086801849685e-09,1.5101277867080043e-11,0.03011204340347632,0.0301080487086004,-1.376473176620224e-05,4.573568002048728e-13,2.1789999999999
1.5088540000762762e-08,1.4753361726738135e-11,0.03011111047633384,0.03010718486756336,-1.3724547158755039e-05,4.5469223953478397e-13,2.1794999999999
4.9434053621399965e-09,8.292272077325968e-11,0.0301101966684952,0.03010636445533104,-1.368189160726128e-05,4.5111176011597247e-13,2.1799999999999
3.795020320218612e-08,3.281976079794191e-11,0.030109317255852,0.03010547288275768,-1.364170407557e-05,4.478227989444198e-13,2.1804999999999
1.9317603072721568e-12,4.798135846972862e-11,0.0301084724767188,0.03010459059207368,-1.427308141821416e-05,4.4657375907820093e-13,2.1809999999999
4.933573601734187e-09,1.936469280067188e-09,0.03010761674622656,0.03010371758321208,-1.427308141808928e-05,4.4868319976564767e-13,2.1814999999999
1.976318943913702e-08,3.364416037432427e-11,0.0301067832801904,0.03010279855220816,-1.4313198610948639e-05,4.4690680057460005e-13,2.1819999999999
1.4939734799962467e-08,4.9421758352430345e-11,0.03010589857492504,0.0301018966405672,-1.4232630651908161e-05,4.4507495968902286e-13,2.1824999999999
1.5046511519373196e-08,2.8491358577964476e-11,0.03010500949891656,0.03010101173473048,-1.419071533119392e-05,4.4143895895458474e-13,2.1829999999999
8.391842944155403e-08,6.044129606530557e-10,0.03010412123725816,0.03010014036648232,-1.4313239214427521e-05,4.3823320013537496e-13,2.1834999999999
4.946454398857547e-09,1.6360402615989145e-11,0.03010333935605296,0.03009925182374768,-1.371992951194848e-05,4.341115191793107e-13,2.1839999999999
2.0093225520934066e-08,4.8824642245870464e-11,0.030102437853694,0.03009837877436824,-1.36797511988136e-05,4.307253592829947e-13,2.1844999999999
8.3949190411714e-09,4.887583740509349e-11,0.03010154175956056,0.03009751165032992,-1.38438442630752e-05,4.2627056059756606e-13,2.1849999999999
2.3601340080198208e-08,6.03020799960774e-10,0.03010064245460472,0.03009665600509496,-1.3831963889529122e-05,4.246191190950292e-13,2.1854999999999
4.921026638265991e-09,6.237650430895858e-10,0.03009975944922032,0.03009578214136136,-1.346005619499944e-05,4.295873603539632e-13,2.1859999999999
1.4849039997599789e-08,3.4142719901320007e-11,0.03009886753486552,0.03009489807246496,-1.35000770201256e-05,4.3803888061287946e-13,2.1864999999999
4.946866319355259e-09,0.0,0.0300979893190188,0.03009404293249552,-1.345945660351192e-05,4.479059996026968e-13,2.1869999999999
4.1233158318276786e-08,6.075167209573795e-10,0.03009711242111504,0.03009319781875688,-1.3419241089468e-05,4.4887743966704613e-13,2.1874999999999
3.490215632132032e-08,6.584575940049575e-11,0.03009628184669552,0.03009234040402288,-1.2853607460449759e-05,4.500015997717854e-13,2.1879999999999
1.018254952231401e-08,3.333647941028417e-11,0.03009543729294784,0.03009149006618056,-1.225839151937312e-05,4.516808002380697e-13,2.1884999999999
2.531169718267279e-13,2.2416096756572301e-13,0.03009456765764376,0.03009065230681176,-1.2174703147363042e-05,4.519583204188422e-13,2.1889999999999
4.957574642472373e-09,1.4034813589081097e-09,0.03009369311640112,0.03008982567276776,-1.217470314650264e-05,4.5312408000568703e-13,2.1894999999999
4.4540812323135004e-08,5.839621598779932e-10,0.03009283087658768,0.03008893334661208,-1.2134440070546001e-05,4.616866395077248e-13,2.1899999999999
1.5005099999326754e-08,4.923039753634839e-11,0.03009201570158488,0.03008807257344088,-1.2641847843622002e-05,4.692084004995602e-13,2.1904999999999
2.7536764000968272e-08,1.6362078358866938e-11,0.03009116365673552,0.03008724152527208,-1.276421139564904e-05,4.65641839526138e-13,2.1909999999999
4.1790558399229516e-08,5.0991679628742403e-11,0.03009033078457456,0.03008641975069584,-1.22212694871472e-05,4.684590406155197e-13,2.1914999999999
2.979470904024284e-08,4.995927976869652e-11,0.03008950714617048,0.03008559727247232,-1.172728452894472e-05,4.707349605465516e-13,2.1919999999999
1.4917752162030284e-08,1.695727933070934e-11,0.03008867566952496,0.03008479604774232,-1.2280610073439201e-05,4.725113597375992e-13,2.1924999999999
4.93132664217133e-09,7.925183773127564e-11,0.03008783035003096,0.03008399125424536,-1.2239028442606161e-05,4.745513589699641e-13,2.1929999999999
1.524770783939422e-08,1.339671776290352e-11,0.03008697458673312,0.03008318207277952,-1.219892480938632e-05,4.758836791155571e-13,2.1934999999999
1.5205357598024882e-08,6.22364000613107e-11,0.03008613404780776,0.03008237886570432,-1.2239686623560401e-05,4.784232804030692e-13,2.1939999999999
5.150281520704958e-09,6.713184175222153e-11,0.0300853140103796,0.03008157988197152,-1.23639440825492e-05,4.807824806134751e-13,2.1944999999999
2.3665976400799593e-08,1.621135864438017e-11,0.03008448575361664,0.03008078057491576,-1.2321698707711922e-05,4.837523204280839e-13,2.1949999999999
3.5344645578361256e-09,6.501224211752366e-11,0.0300836780254188,0.03007998971782072,-1.2270183585807602e-05,4.852788804750752e-13,2.1954999999999
1.8389601841306558e-08,6.293547974434155e-10,0.0300828501716332,0.0300791936500288,-1.224074851521832e-05,4.870275190083095e-13,2.1959999999999
1.5025110801369923e-08,4.8590881318588686e-11,0.03008204850207968,0.03007841503966424,-1.2170591399087839e-05,4.861531997416924e-13,2.1964999999999
1.0012117201280146e-08,1.538951951984835e-11,0.03008124565702616,0.03007767246527808,-1.2128254695542161e-05,4.838633596712053e-13,2.1969999999999
1.491158032121409e-08,2.9851437294281524e-11,0.03008043939488368,0.0300769081643472,-1.221007798120304e-05,4.836551996303517e-13,2.1974999999999
3.438554711798769e-08,8.229560088945931e-11,0.0300796408346072,0.03007613242183408,-1.216945303603128e-05,4.838772798106605e-13,2.1979999999999
8.516424558624447e-09,4.9818479203045385e-11,0.03007890430714248,0.03007534459876688,-1.1659604685826001e-05,4.858756795609199e-13,2.1984999999999
1.997521023935911e-08,1.7222240994430038e-11,0.0300781527051436,0.03007456774452816,-1.164617727919496e-05,4.863197603004405e-13,2.1989999999999
8.517926163020828e-09,1.3279599642146422e-11,0.03007737903492016,0.03007379768358608,-1.1728397582427442e-05,4.869997600445621e-13,2.1994999999999
2.398022879920858e-08,4.949992152281091e-11,0.03007658540761864,0.03007303206246344,-1.1658226879748401e-05,4.875687205455623e-13,2.1999999999999
1.4946504318935627e-08,6.284271193701674e-10,0.03007580531142576,0.0300722631516444,-1.171169596782216e-05,4.887622390961546e-13,2.2004999999999
5.14478327995338e-09,4.903535910649737e-11,0.03007502054761648,0.03007147632906576,-1.1753209945466559e-05,4.899973605169841e-13,2.2009999999999
0.0,7.868775075969836e-13,0.030074230281122,0.0300707101484628,-1.1711017794207682e-05,4.892340804934885e-13,2.2014999999999
1.857431384047481e-08,7.236904790708376e-10,0.03007344295582944,0.03006999590637208,-1.1711017792126081e-05,4.882348797713258e-13,2.2019999999999
3.29519916804355e-08,5.11548824133623e-11,0.03007267543372712,0.03006926400920384,-1.169817461570088e-05,4.871385599454969e-13,2.2024999999999
1.4837206959578131e-08,7.347402408708348e-10,0.03007193199844744,0.0300685118057964,-1.2196547467410322e-05,4.88012799591017e-13,2.2029999999999
4.949023919842421e-09,3.2842801395149834e-11,0.03007116688296504,0.03006777225060208,-1.223637995337272e-05,4.872495195675213e-13,2.2034999999999
3.895888008031978e-08,3.2379519204761564e-11,0.03007043083416328,0.03006702836505848,-1.2196172588865442e-05,4.869581605624566e-13,2.2039999999999
1.528232847908262e-08,0.0,0.0300697443544184,0.03006633413041224,-1.2695635886266881e-05,4.876797597886838e-13,2.2044999999999
3.3325115920274095e-08,3.358519712337582e-11,0.03006898980137176,0.03006560984692576,-1.2735498884669121e-05,4.877352794102445e-13,2.2049999999999
9.903572080471879e-09,6.666692822787645e-10,0.03006828470986344,0.03006488212497648,-1.2222799788851999e-05,4.883736796722606e-13,2.2054999999999
5.146370399278233e-09,6.03226159995307e-10,0.03006752729687976,0.03006412049322128,-1.222274717956008e-05,4.911908790675764e-13,2.2059999999999
4.993082398929705e-09,3.3240320218563824e-11,0.03006680783291664,0.03006336306154648,-1.2180564801150399e-05,4.928284004306581e-13,2.2064999999999
1.0129555676891e-08,6.585341577602932e-10,0.03006606113708696,0.03006263395314136,-1.2220949080598721e-05,4.957288801053479e-13,2.2069999999999
3.505326096053807e-08,3.28910405855698e-11,0.03006531711780232,0.03006187994944064,-1.2138395222696241e-05,5.008359195711508e-13,2.2074999999999
3.482221928169382e-08,2.873832075089844e-11,0.03006459692951248,0.03006114969319992,-1.1697468031257202e-05,5.066229604751412e-13,2.2079999999999
1.0084926241327175e-08,1.6156239540654482e-11,0.03006387906191168,0.03006043315486704,-1.2212475918621121e-05,5.092319998296034e-13,2.2084999999999
3.5023283759261226e-08,6.186088100101905e-11,0.0300631344213768,0.03005976693196512,-1.2210401800701999e-05,5.104671195563671e-13,2.20899999999991
1.3393139198375481e-08,6.863808792167969e-10,0.03006241894564656,0.03005906019656656,-1.16935153222776e-05,5.121879195047569e-13,2.20949999999991
8.421704320027423e-09,1.2273439209398163e-11,0.03006167571191416,0.03005831949492152,-1.1641229587507999e-05,5.133536790916018e-13,2.20999999999991
5.1098265618776395e-09,1.5843919926039618e-11,0.03006093597605504,0.03005761420524424,-1.15724635615928e-05,5.139920793536179e-13,2.21049999999991
1.3351036082243084e-08,3.367911852181216e-11,0.03006024074228192,0.03005691507505208,-1.1614399945250159e-05,5.153936800180326e-13,2.21099999999991
4.5583016718836467e-08,3.38924825704634e-11,0.03005953198914896,0.03005625758387376,-1.1586019895176319e-05,5.170451994476006e-13,2.21149999999991
8.348944320613061e-09,3.172040061172332e-11,0.03005884345982224,0.03005556581042888,-1.114533578881704e-05,5.18099840170227e-13,2.21199999999991
5.017881360425136e-09,1.7098957666439318e-11,0.03005811740446408,0.03005494190827144,-1.12136294890676e-05,5.165872002626908e-13,2.21249999999991
5.0927837606795645e-09,1.3014776790998273e-09,0.03005739386167008,0.03005427246806736,-1.1254118050584959e-05,5.180444001697633e-13,2.21299999999991
1.5207602000605336e-08,4.998799985056479e-11,0.03005671788638536,0.03005353767976336,-1.1212364816145682e-05,5.211391197458516e-13,2.21349999999991
4.970726559527794e-09,6.691835210959063e-10,0.0300560177360076,0.03005287061425832,-1.125610242207152e-05,5.203619195829007e-13,2.21399999999991
1.0006710161880594e-08,1.6116802337151626e-11,0.0300553464724856,0.03005215852089232,-1.121579632198904e-05,5.217635998684125e-13,2.21449999999991
6.181454919804152e-08,4.5910639873136816e-11,0.03005469217577768,0.030051477400604,-1.113392334418888e-05,5.242615999797532e-13,2.21499999999991
4.949073199866927e-09,1.6428081117680904e-11,0.0300540593524368,0.03005079822064872,-1.2186510636294079e-05,5.248028794440371e-13,2.21549999999991
2.5164316557607647e-08,9.9867437236556e-11,0.0300533559584468,0.03005012350715616,-1.222664924345432e-05,5.253024798051184e-13,2.21599999999991
3.1058071840034396e-08,7.212218391949854e-10,0.03005269703045824,0.03004944058588152,-1.218428132791728e-05,5.253024798051184e-13,2.21649999999991
1.3446320477200624e-08,7.500931195614235e-10,0.0300520222166376,0.03004874041519016,-1.267122044822056e-05,5.253856804633954e-13,2.21699999999991
0.0,1.5780800277642726e-11,0.03005132946676984,0.0300480362796852,-1.2724360761883919e-05,5.253996006028506e-13,2.21749999999991
3.437289951974121e-08,8.143439741981062e-11,0.0300506229401668,0.0300473698804512,-1.2724360761467599e-05,5.255384005037854e-13,2.21799999999991
3.73803369611847e-08,0.0,0.03004994760706008,0.03004670020564168,-1.2688003454413679e-05,5.247334396830212e-13,2.21849999999991
3.639693968091051e-08,1.2280343998638532e-09,0.03004928510270024,0.0300460448075868,-1.2227533891337039e-05,5.247056790252079e-13,2.21899999999991
3.4373701593426453e-09,4.944991985333935e-11,0.03004862492208648,0.03004534180391128,-1.276605803107688e-05,5.244975189843543e-13,2.21949999999991
2.3789451998601496e-08,1.7016159314930945e-11,0.0300479294425184,0.03004470555837848,-1.2794424696579599e-05,5.230959200140054e-13,2.21999999999991
5.150275279169891e-09,2.912479979411131e-11,0.03004725422710256,0.0300440659220796,-1.2764268113973521e-05,5.234428003346968e-13,2.22049999999991
3.07112695205336e-08,6.708143762690355e-11,0.03004656545641688,0.03004341854768616,-1.2722046021803762e-05,5.224852804098026e-13,2.22099999999991
2.978747111817559e-08,6.620439960136615e-11,0.03004591069246968,0.03004280097638112,-1.215739636767312e-05,5.222076806079331e-13,2.22149999999991
1.0050896479679716e-08,6.667129591464427e-10,0.03004525182006704,0.03004215994210728,-1.255587323514784e-05,5.20070560577836e-13,2.22199999999991
3.4492262414309582e-09,1.6059598095807814e-11,0.03004461631484592,0.03004149845625944,-1.255410617625976e-05,5.186827191166164e-13,2.22249999999991
9.905660160181018e-09,4.65965599438789e-11,0.0300439458591692,0.03004085787586448,-1.252568387234656e-05,5.170174404838532e-13,2.22299999999991
3.526264239980814e-08,1.2422000927880816e-11,0.0300433169354964,0.03004021665616192,-1.2606051483371039e-05,5.136034403086269e-13,2.22349999999991
3.214958800221157e-08,1.5912000883577804e-11,0.03004268363052232,0.03003958810983008,-1.2568004717549841e-05,5.10300558997619e-13,2.22399999999991
4.979944401295455e-09,6.899057609921488e-10,0.03004205054617528,0.03003896620200952,-1.2069493683902319e-05,5.085935995675873e-13,2.22449999999991
8.505123678254067e-09,5.852440060349906e-11,0.0300413887504976,0.03003831459434448,-1.2029166837012719e-05,5.06206640393434e-13,2.22499999999991
8.402129998696939e-09,1.5727360386241784e-11,0.03004073066378144,0.03003771810896072,-1.2015822623112242e-05,5.07941360481279e-13,2.22549999999991
4.9842031994706826e-09,6.259603980984796e-10,0.03004008088487432,0.03003710642199152,-1.202744229046552e-05,5.046523196886293e-13,2.22599999999991
9.935477281175498e-09,5.0588800509787646e-11,0.03003943453232488,0.03003647744306184,-1.198708951158328e-05,5.042082389491087e-13,2.22649999999991
4.4527387919185424e-08,1.6866560231809657e-11,0.03003880062632104,0.03003588351880744,-1.1987009119903841e-05,5.037502397641988e-13,2.22699999999991
8.475007039904225e-09,6.84035841858055e-10,0.03003824627894408,0.03003527901091672,-1.1468724194454561e-05,5.023208005149396e-13,2.22749999999991
3.019968407985685e-08,1.5925920304749042e-11,0.03003761289627808,0.03003464716684824,-1.145660207051104e-05,5.02820399181955e-13,2.22799999999991
1.0122115600558201e-08,7.134192195334954e-11,0.03003700900493984,0.03003403748889424,-1.0979115272285599e-05,5.020293601947119e-13,2.22849999999991
1.0205127520812596e-08,6.0833063933452e-10,0.03003641147357952,0.03003342203474864,-1.0896622811756399e-05,5.012800003106714e-13,2.22899999999991
9.915299283014267e-09,1.3987389579916965e-09,0.03003578549556952,0.03003279681343504,-1.09805009468884e-05,4.99434239285639e-13,2.22949999999991
3.5852125438579074e-08,3.479199914280251e-11,0.03003515794529496,0.03003212304682792,-1.106085339222472e-05,4.9872648057777e-13,2.22999999999991
1.3654515521738242e-08,3.163272074835355e-11,0.03003456899388864,0.030031500801986,-1.150652381438864e-05,4.99434239285639e-13,2.23049999999991
3.201989040232944e-08,1.6263761171142477e-11,0.03003394940025224,0.03003094353715456,-1.1536731049990479e-05,4.976024000941277e-13,2.23099999999991
5.868580519804989e-08,6.391283231821365e-10,0.03003334951026192,0.03003035828435696,-1.199719372951784e-05,4.989901602401843e-13,2.23149999999991
2.501767807847055e-08,7.018873607322895e-10,0.03003277207636528,0.03002978663363424,-1.0883171003353119e-05,5.002946401068669e-13,2.23199999999991
9.972077837094862e-09,4.507159923061721e-11,0.03003214581450008,0.03002921855177848,-1.100382545678136e-05,4.976439995762333e-13,2.23249999999991
4.965525841199581e-09,4.7506880374026395e-11,0.03003151323738336,0.03002862885763928,-1.09231600552424e-05,4.975607192968592e-13,2.23299999999991
2.4931835200525665e-08,1.1642755995411314e-09,0.0300309243077748,0.03002803805151904,-1.09633723199272e-05,4.977688793377129e-13,2.23349999999991
2.6465182881990623e-08,4.96963199758671e-11,0.03003037998258304,0.03002740971934216,-1.052371704904312e-05,4.980880803157539e-13,2.23399999999991
3.164651928011519e-08,4.571752004745022e-11,0.03002978946241208,0.03002681946475144,-1.0531158470980082e-05,4.950766393249737e-13,2.23449999999991
2.3754317440144446e-08,6.926891178704597e-10,0.03002924332251024,0.03002626887247488,-1.00401257456108e-05,4.950766393249737e-13,2.23499999999991
3.025680104032369e-08,1.578231989540768e-11,0.03002864999727856,0.03002566701362656,-1.00683503784084e-05,4.936888791789171e-13,2.23549999999991
3.2151194481050416e-08,5.877775696716547e-11,0.03002806021457712,0.03002509370918136,-1.06275972573812e-05,4.922039203080972e-13,2.23599999999991
5.070495679576625e-09,5.603250398389381e-10,0.03002747405868936,0.03002451833286704,-1.0216090332651041e-05,4.914961599061622e-13,2.23649999999991
5.747963896171604e-08,3.032528048119154e-11,0.03002689652421696,0.0300239271512868,-1.0174373525100959e-05,4.888593598938867e-13,2.23699999999991
4.980860720399383e-09,1.6432077920569554e-11,0.03002633830643568,0.03002335893755424,-1.078772543867912e-05,4.884430398121795e-13,2.23749999999991
1.0158982238772651e-08,2.5272145487420516e-13,0.03002573060203528,0.03002283444389424,-1.082800434798424e-05,4.896920796783983e-13,2.23799999999991
2.705242424169696e-08,6.646063907544963e-11,0.03002513065939488,0.03002228680964024,-1.082587810928528e-05,4.877630400680578e-13,2.23849999999991
1.721423296269231e-08,3.483616173305393e-11,0.03002454931377064,0.0300217560563624,-1.12782562990128e-05,4.877630400680578e-13,2.23899999999992
1.1935973043275538e-12,2.867159981656542e-11,0.03002396441812112,0.0300212018976388,-1.1252350136963919e-05,4.857091190021718e-13,2.23949999999992
5.0694187216093756e-09,7.036333599108602e-10,0.03002340932584216,0.03002064897385904,-1.12523501351876e-05,4.840992803698723e-13,2.23999999999992
1.5128443199563524e-08,1.3681437927015594e-11,0.03002283311372088,0.03002006835972728,-1.129405540836696e-05,4.829196802646693e-13,2.24049999999992
1.538721175822766e-08,2.353603423266293e-13,0.03002229558174296,0.03001958990400296,-1.1332038774388801e-05,4.817400801594663e-13,2.24099999999992
8.418649437291759e-09,2.803399873352319e-11,0.0300217307946188,0.03001906393114192,-1.1289396915428321e-05,4.799220797922473e-13,2.24149999999992
2.7202387762464975e-08,0.0,0.03002115766149224,0.03001852665834704,-1.135797363233064e-05,4.78714719029231e-13,2.24199999999992
8.501342400879519e-09,4.2342882672352644e-11,0.03002061235899848,0.03001798550309792,-1.1900005529030399e-05,4.781318400828415e-13,2.24249999999992
4.793596075636231e-13,1.7326477058654532e-11,0.03002011419520528,0.03001743967330152,-1.1968996602107039e-05,4.754534405884605e-13,2.24299999999992
3.4517261618405293e-09,5.204215877685492e-11,0.03001956636504536,0.03001689838384888,-1.196899660293976e-05,4.735243992840541e-13,2.24349999999992
5.021758561069012e-09,4.747209569888611e-13,0.0300190161516736,0.03001635358614176,-1.199737217788504e-05,4.715121590154366e-13,2.24399999999992
3.4722156018462957e-09,2.3759813561063936e-13,0.03001845711020344,0.0300158267523868,-1.203778814738664e-05,4.689724798008933e-13,2.24449999999992
8.649454881493046e-09,6.332971196065795e-10,0.0300178988956408,0.03001530039035056,-1.2066297441298399e-05,4.6761248031265e-13,2.24499999999992
1.2721091437184473e-08,1.153039469459216e-12,0.03001734835406592,0.03001474612277024,-1.2052635979697519e-05,4.671128799515686e-13,2.24549999999992
5.07152287873569e-09,6.616797595948576e-10,0.03001680637032016,0.03001425453344496,-1.1988904286566319e-05,4.675153595149178e-13,2.24599999999992
2.369597573714799e-13,7.3131760022771e-10,0.030016261330952,0.03001370832950096,-1.1947177413234719e-05,4.655308002830165e-13,2.24649999999992
2.5647919840027233e-08,3.468495976544084e-11,0.03001571649431256,0.0300131478792656,-1.194717741642664e-05,4.64934079124203e-13,2.24699999999992
4.881615944807294e-13,1.7391442452829864e-11,0.0300151991525368,0.03001261438238888,-1.1423092035292159e-05,4.640319991997726e-13,2.24749999999992
8.596039921537901e-09,4.884009863204142e-13,0.03001465993195296,0.03001209073122544,-1.1423092037054641e-05,4.60840160520018e-13,2.24799999999992
5.810318064181086e-08,2.4216045835245836e-13,0.03001416190554656,0.03001158151612296,-1.13519172953848e-05,4.593136004730266e-13,2.24849999999992
1.5323074722267682e-08,6.977578237421511e-13,0.03001368800830016,0.03001107236255104,-1.1373787795753839e-05,4.575788803851816e-13,2.24899999999992
0.0,1.661919907247622e-11,0.0300131521989616,0.03001057163037136,-1.1499629782168562e-05,4.5473392033205245e-13,2.24949999999992
5.181042640051148e-09,0.0,0.03001260003601736,0.03001007046017912,-1.1499629784805362e-05,4.538873600291827e-13,2.24999999999992
2.415220801132989e-13,1.721528128384442e-11,0.03001206443634576,0.03000956327352584,-1.1541982543022561e-05,4.5125056001690724e-13,2.25049999999992
4.861597235894521e-13,3.41275202542235e-11,0.03001152811055768,0.0300090577252064,-1.15419825453124e-05,4.502236003309972e-13,2.25099999999992
5.058287916998028e-09,6.88027922829404e-10,0.03001100128759336,0.03000855900040088,-1.1541982547532802e-05,4.4644887931672133e-13,2.25149999999992
2.4032165146792295e-13,2.0367735276138887e-13,0.0300104871367104,0.030008030052896,-1.158363336932432e-05,4.3091959918439317e-13,2.25199999999992
2.464001225277457e-13,7.119760787877016e-10,0.03000996604310976,0.03000752533909976,-1.1583633370573361e-05,4.2713095972472803e-13,2.25249999999992
1.014025904216842e-08,4.957596833055078e-13,0.03000944868114848,0.03000700358333752,-1.158363337283544e-05,4.2436927995097296e-13,2.25299999999992
3.185299631697225e-08,6.582921603659475e-10,0.0300089463819484,0.03000650750694784,-1.158365600717424e-05,4.2263455986312794e-13,2.25349999999992
5.099155837157143e-09,5.165872243861891e-11,0.030008467678116,0.0300059829146584,-1.207922698220856e-05,4.082432803538972e-13,2.25399999999992
2.8031675518985777e-08,1.2291175195688897e-09,0.03000795439090904,0.03000548036394768,-1.203735053459344e-05,3.96336160437649e-13,2.25449999999992
4.992811719617407e-13,1.3039323197572283e-09,0.03000746651248856,0.03000497978804368,-1.2588567487633759e-05,3.838739205387588e-13,2.25499999999992
2.4112309371382423e-13,1.5614322335100184e-11,0.03000695340498616,0.03000443225859008,-1.258856748943784e-05,3.729798401689655e-13,2.25549999999992
4.201582071844401e-08,4.5407774762473707e-13,0.0300064400288696,0.03000400354740696,-1.2588567491422402e-05,3.7486719898203753e-13,2.25599999999992
5.0940560800821766e-08,1.736351687431359e-11,0.03000596936444312,0.03000354413823768,-1.3079084111272241e-05,3.7217495896929836e-13,2.25649999999992
5.319811719958767e-08,1.7432399274097676e-11,0.03000550726077376,0.03000306470033464,-1.298821436382336e-05,3.694271197139014e-13,2.25699999999992
7.04721003774722e-13,1.7240639471616248e-11,0.03000507210197368,0.03000258294163824,-1.19201753824984e-05,3.6670711904334893e-13,2.25749999999992
5.046415441772867e-09,7.729615558726977e-13,0.03000458162092672,0.03000210575783384,-1.192017538320616e-05,3.5130272036656626e-13,2.25799999999992
5.159878802007967e-09,1.3557019187815378e-09,0.0300041145923956,0.03000167489722776,-1.187873449333368e-05,3.498039192833223e-13,2.25849999999992
5.086037681290012e-09,6.368124014222154e-10,0.0300036091603808,0.03000115615842568,-1.1921037167336322e-05,3.4014503995545564e-13,2.25899999999992
5.1026263214737355e-09,1.6693438298354124e-11,0.03000310363510208,0.03000065106699456,-1.1879253490859201e-05,3.3542655991354673e-13,2.25949999999992
2.4415885979678364e-13,1.6256159612870746e-11,0.03000259931360856,0.03000020323856656,-1.192111486307504e-05,3.3342816016328734e-13,2.25999999999992
5.401712848199236e-08,5.786439175037295e-10,0.030002100027248,0.02999977984856336,-1.1921114864171361e-05,3.302223996500117e-13,2.26049999999992
4.881615944807294e-13,1.7141999625325255e-11,0.030001702145078,0.02999934134582592,-1.1895558569063441e-05,3.294729601448741e-13,2.26099999999992
2.5651492881195725e-08,1.747824107667384e-11,0.03000121526196408,0.0299988818684444,-1.18955585704096e-05,3.2565656002739567e-13,2.26149999999992
1.0154204161533231e-08,6.527222408403421e-10,0.03000074280795016,0.0299984169467068,-1.137121266636632e-05,3.2035527896612844e-13,2.26199999999992
1.9793119761246647e-08,0.0,0.03000032311766272,0.02999793359525208,-1.1371276904772561e-05,3.1490127955853715e-13,2.26249999999992
5.0938598374072885e-09,1.7149278525030454e-11,0.02999990001128656,0.0299974672250476,-1.0973343359504559e-05,3.1290287980827777e-13,2.26299999999992
0.0,3.433024003962615e-11,0.02999942098194496,0.02999700886606472,-1.093152546259536e-05,3.0825383952738476e-13,2.26349999999992
1.0249678480955815e-08,1.5638320499666847e-11,0.02999892963664208,0.02999655103346384,-1.0931525464593759e-05,3.058668803532314e-13,2.26399999999992
2.5623765841781276e-08,3.404624152048008e-11,0.02999845254986136,0.02999617703286576,-1.084745151554112e-05,3.1000247975468496e-13,2.26449999999992
2.4192106651277356e-13,3.078200194739367e-11,0.02999799791642992,0.0299957548860796,-1.1371368984824481e-05,3.118759201223677e-13,2.26499999999992
1.0159554239552726e-08,0.0,0.02999751671518264,0.0299953059964916,-1.137136898612904e-05,3.123894406229042e-13,2.26549999999992
1.0240154082324926e-08,2.1127891103311924e-13,0.02999704650786576,0.0299948589755156,-1.1371227896836e-05,3.1037711903912375e-13,2.26599999999992
5.192815361737546e-09,1.6672160180197793e-11,0.02999661261556472,0.02999441666429472,-1.145526016921264e-05,3.0715751970155584e-13,2.26649999999992
1.0257174637429145e-08,2.5312044127367983e-13,0.02999620444951376,0.02999397784313648,-1.1497703882090242e-05,3.074211993639702e-13,2.26699999999992
3.547962000582938e-09,3.4862317893624706e-11,0.02999576081005504,0.02999353952968376,-1.1497252859648639e-05,3.048815201494269e-13,2.26749999999992
0.0,3.054543770697471e-11,0.0299952974681608,0.0299930932064196,-1.146762401445192e-05,3.0701871980062106e-13,2.26799999999992
5.0930915214408845e-09,1.6660641616317307e-11,0.02999483282655856,0.02999265202284904,-1.146762401729688e-05,3.094473597720429e-13,2.26849999999992
2.525618603144153e-13,5.141583686585349e-11,0.02999438685508928,0.02999222357310064,-1.1509426279601281e-05,3.1316655947069214e-13,2.26899999999993
1.03526812018917e-08,1.6506077754607773e-11,0.02999393335053776,0.0299918241474808,-1.1509426282029921e-05,3.167332000652114e-13,2.26949999999993
3.55158935941291e-09,0.0,0.02999348644750352,0.02999141184074736,-1.142468210658896e-05,3.20244239723007e-13,2.26999999999993
5.152748960152165e-09,1.6976961503267773e-11,0.02999303854665152,0.02999098412921296,-1.145431834922952e-05,3.177046401295607e-13,2.27049999999993
1.0253220560779708e-08,6.528416002238302e-11,0.02999259620883376,0.0299905586883932,-1.1496560120574239e-05,3.201748795830881e-13,2.27099999999993
1.0289279598479917e-08,5.067994635066242e-13,0.02999220601295896,0.02999012292946936,-1.1497057892619999e-05,3.232835192986316e-13,2.27149999999993
5.07396391916104e-09,5.186919990740613e-11,0.02999178701064976,0.02998970288690496,-1.1581356944220402e-05,3.204663199033158e-13,2.27199999999993
2.486413852587077e-13,9.977609016775801e-13,0.02999135063165392,0.02998926989718648,-1.1539585853189841e-05,3.2236751923474596e-13,2.27249999999993
1.0345882477114099e-08,3.4124637143806424e-11,0.02999091069830912,0.02998888653114576,-1.153958585464704e-05,3.218263193915591e-13,2.27299999999993
1.3883879521753295e-08,6.609807215451902e-10,0.02999048425947936,0.02998847614738784,-1.1454862245907199e-05,3.20327520002381e-13,2.27349999999993
1.0307212319760062e-08,2.488807770983925e-13,0.02999005774108104,0.029988031917922,-1.156913186679776e-05,3.1991119992067375e-13,2.27399999999993
5.07551416173424e-09,6.999215200476083e-10,0.02998962873653184,0.02998761029813392,-1.1484758535823121e-05,3.19383840595845e-13,2.27449999999993
5.1057166411405674e-09,3.036423890101503e-11,0.02998923409846736,0.02998716764530264,-1.152652629919608e-05,3.184401594952431e-13,2.27499999999993
3.154071032129835e-08,6.772811478317209e-13,0.02998881429513096,0.02998674749996904,-1.1484676058478719e-05,3.185372802929753e-13,2.27549999999993
2.4815913213238616e-13,1.7340399949272722e-11,0.02998841820899912,0.02998634324693344,-1.0909206522912882e-05,3.1652504002435775e-13,2.27599999999993
2.739128304035665e-08,6.582190383019881e-10,0.0299879855366,0.02998593007375424,-1.0909206524536559e-05,3.164417597449837e-13,2.27649999999993
3.5454098407106116e-09,7.024771216113113e-10,0.02998758191763984,0.02998553009885304,-1.145369814933808e-05,3.183984803920405e-13,2.27699999999993
5.066529119857055e-09,6.547060012185302e-10,0.0299871516126684,0.02998514294484728,-1.1424129691059039e-05,3.2263120059122623e-13,2.27749999999993
4.657593755119649e-13,0.0,0.02998672723403704,0.02998472112656264,-1.146584171217392e-05,3.2221488050951895e-13,2.27799999999993
3.150317464187258e-08,0.0,0.02998630317767552,0.02998431020205704,-1.146584171216008e-05,3.212573605846248e-13,2.27849999999993
2.7489894478816e-08,5.003983338802698e-13,0.02998590737140648,0.02998390578614344,-1.2040757015454722e-05,3.20716079426275e-13,2.27899999999993
2.5712071360928235e-13,6.52565119996229e-10,0.02998558590812368,0.02998351167313464,-1.1495452587522881e-05,3.1931448045592614e-13,2.27949999999993
2.6132672241441224e-08,1.6105599492943767e-11,0.02998517834237952,0.0299831273096248,-1.1495452588577519e-05,3.1981407912294157e-13,2.27999999999993
0.0,4.212012683080246e-13,0.02998478341812552,0.02998277936013256,-1.096510701352432e-05,3.1866216005445487e-13,2.28049999999993
2.4967874989734185e-13,3.4733761006267017e-11,0.02998435335293088,0.02998240144524528,-1.096510701457896e-05,3.178295198910403e-13,2.28099999999993
1.2769611756890953e-12,2.164796120140977e-13,0.02998392972775528,0.0299820072974204,-1.096510701489816e-05,3.1610864032155343e-13,2.28149999999993
3.1267231359599634e-08,2.628001982696304e-13,0.02998355265236168,0.02998161773398624,-1.0965107014426322e-05,3.147625592786994e-13,2.28199999999993
6.696830590069425e-13,3.425480038510287e-11,0.02998321982596208,0.02998123022298968,-1.14526928062376e-05,3.132082402679606e-13,2.28249999999993
4.567179967551738e-13,3.383704080817118e-11,0.02998282283752,0.02998084483507528,-1.145269280720912e-05,3.123616799650909e-13,2.28299999999993
1.0290306079463463e-08,1.715096120680215e-11,0.0299824164536612,0.02998049160271304,-1.145269280836096e-05,3.2895951926543467e-13,2.28349999999993
4.883975168734622e-13,1.6902076960256807e-11,0.02998201501387632,0.02998011294119768,-1.153699585164328e-05,3.4589040006217757e-13,2.28399999999993
1.0187568320191298e-08,1.6710560019062015e-11,0.02998161100857792,0.02997973486014208,-1.153699585376656e-05,3.5579912022816636e-13,2.28449999999993
5.166705039499897e-09,7.175709575146794e-10,0.02998121890626736,0.02997936059077128,-1.1453312645667441e-05,3.641535993104475e-13,2.28499999999993
1.0263680079447557e-08,1.3786564008466673e-09,0.02998082038074392,0.02997898996084456,-1.1495610788128241e-05,3.7540848014038734e-13,2.28549999999993
5.1731529615572924e-09,1.3450802416326013e-09,0.02998046618652944,0.0299785508707316,-1.141147185032512e-05,3.819726398921657e-13,2.28599999999993
4.657593755119649e-13,6.762090401513099e-10,0.0299800858870064,0.0299781033181984,-1.136909898387344e-05,3.824444795954337e-13,2.28649999999993
5.0770187186299776e-09,5.791941579125215e-10,0.02997969719011928,0.029977679403646,-1.136909898459504e-05,3.8492863918841626e-13,2.28699999999993
5.998757424130474e-08,1.4129956822650502e-09,0.02997935177404592,0.0299772687509364,-1.141086891943936e-05,3.800019991056537e-13,2.28749999999993
8.02687535189639e-08,6.746753607178579e-10,0.02997902566664328,0.02997683471108576,-1.146763228693184e-05,3.8594168042893704e-13,2.28799999999993
2.7135020560370426e-08,6.572688018846584e-10,0.02997870267955056,0.02997642574483952,-1.0934126008526722e-05,3.899246394110977e-13,2.28849999999993
5.163874241403965e-09,1.631848128846869e-11,0.02997831465729144,0.02997602097923192,-1.0394516203298799e-05,3.8802336045857047e-13,2.28899999999993
8.011141783975662e-08,5.806040821731973e-10,0.02997789155430952,0.02997567989245688,-1.0436848039626801e-05,3.925752799417313e-13,2.28949999999993
5.055351196686653e-09,0.0,0.0299775570576156,0.02997530406473432,-1.077913249961048e-05,3.9097935975482105e-13,2.28999999999993
2.6729775601253003e-08,1.748744204999042e-11,0.0299771365437128,0.02997493528872912,-1.082061587565032e-05,3.8938335994681376e-13,2.29049999999993
3.131798448005596e-08,6.835876795174833e-10,0.02997674025151752,0.02997456783065448,-1.1357653988685761e-05,3.8830096026044e-13,2.29099999999993
1.9838939518956877e-08,5.206607714414169e-11,0.02997638712433624,0.02997418779336272,-1.1845637598428401e-05,3.873156000566355e-13,2.29149999999993
0.0,1.719168210567723e-11,0.02997599901715696,0.02997381416710296,-1.1446806746972639e-05,3.9046583925428455e-13,2.29199999999993
5.102687838237641e-09,5.459596004453449e-10,0.02997558308520256,0.02997345264431944,-1.1446806747083681e-05,3.888421601036269e-13,2.29249999999993
5.096825739236976e-13,8.256000050277379e-13,0.02997517723569208,0.02997307635507384,-1.1488666028707921e-05,3.866216801730587e-13,2.29299999999993
3.225547367743942e-08,5.155181836968836e-13,0.0299747822996868,0.02997275907517256,-1.148866602890224e-05,3.883980793641063e-13,2.29349999999993
1.543320784017088e-08,6.989016795855285e-10,0.0299744263128412,0.02997242220386536,-1.0904803845967601e-05,3.879540003186516e-13,2.29399999999993
0.0,1.555295822686098e-11,0.02997404511553608,0.02997204397373288,-1.0862963751994802e-05,3.8680215917719606e-13,2.29449999999993
1.9115712162481868e-08,5.449288000003438e-10,0.02997365100065232,0.02997176431420888,-1.0862963751953199e-05,3.890642402839357e-13,2.29499999999993
2.5415780591231396e-13,2.6071853009845825e-13,0.02997332931773744,0.02997141189055016,-1.047221832603488e-05,3.882454389448134e-13,2.29549999999993
2.7155385839278123e-08,2.5976096273971905e-13,0.02997295823686352,0.02997106424465056,-1.047221832686752e-05,3.8796783914294385e-13,2.29599999999993
1.0240184401821839e-08,1.6541601421948826e-11,0.02997261441146016,0.02997071922519296,-1.10139460176152e-05,3.8727400057452996e-13,2.29649999999993
1.927919629496344e-12,5.126831945090338e-11,0.02997223888944144,0.02997038358457168,-1.109799773539544e-05,3.859556005683922e-13,2.29699999999993
1.9101648322111808e-08,3.48923216708652e-11,0.02997194006924784,0.02997007837664568,-1.1097997733577439e-05,3.901050404882039e-13,2.29749999999993
2.5911911505360763e-13,1.5787919582788135e-11,0.02997160687494552,0.02996973854817904,-1.148847111843944e-05,3.9002176020882986e-13,2.29799999999993
4.704014955336788e-13,0.0,0.02997123910264592,0.02996947455076024,-1.1488471118619842e-05,3.882731996026267e-13,2.29849999999993
2.0539963677818074e-08,1.6977121097827563e-11,0.02997087433527808,0.02996915566819264,-1.1488471119743919e-05,3.868715193171149e-13,2.29899999999994
5.191000723020478e-09,5.211047912623279e-11,0.02997057378715128,0.02996882499343176,-1.1488657920166319e-05,3.8723231977726147e-13,2.29949999999994
1.0271253278459902e-08,2.5647886592317093e-13,0.02997022304863344,0.02996848172228064,-1.144622171657352e-05,3.874127191603018e-13,2.29999999999994
8.144006302668316e-13,1.6517839179774896e-11,0.02996991191555568,0.0299681472338836,-1.1362039183615119e-05,3.8764863985896875e-13,2.30049999999994
0.0,5.231415994844113e-11,0.02996959768117536,0.02996781967633328,-1.136203918429512e-05,3.8945279970782967e-13,2.30099999999994
1.5342460718548168e-08,3.478391880085141e-11,0.02996925035717456,0.02996747629203496,-1.1362039185044562e-05,3.964332795413153e-13,2.30149999999994
5.147551360856761e-09,3.362087691582971e-11,0.02996891849510312,0.02996713592348872,-1.1404475130788002e-05,3.960308795990632e-13,2.30199999999994
5.111142557800985e-09,1.3186719077795672e-11,0.02996856717604624,0.02996680913006664,-1.1446677629977762e-05,4.000137589601268e-13,2.30249999999994
1.0368869679533432e-08,1.698167995112243e-11,0.02996822046676896,0.02996648091938344,-1.148856296594128e-05,4.030530402298173e-13,2.30299999999994
5.1903188795499045e-09,1.3441758123233782e-11,0.02996788799612624,0.02996614950850472,-1.1403732347689122e-05,4.039134393569793e-13,2.30349999999994
1.0186227600988973e-08,7.472009122544421e-13,0.02996754222406256,0.02996581981887016,-1.144619341189544e-05,4.0639759894996186e-13,2.30399999999994
1.3960765762183192e-08,2.56322740810333e-13,0.02996720555912872,0.02996550435434144,-1.1446120407265359e-05,4.0623104008527967e-13,2.30449999999994
5.2426835199514965e-09,6.907256017152363e-10,0.0299668755072888,0.02996518448423632,-1.1475437205712561e-05,4.066335196486288e-13,2.30499999999994
3.5524055190527815e-09,7.095746386298618e-10,0.029966536695472,0.0299648351055628,-1.1518104181123681e-05,4.118237597727087e-13,2.30549999999994
2.331988768755622e-13,7.106544797075287e-10,0.02996619540371864,0.02996447936032592,-1.1488489724889121e-05,4.1502952028598435e-13,2.30599999999994
7.708798877015255e-13,6.756844007915763e-10,0.02996585784745976,0.02996416035623528,-1.1488489724930802e-05,4.1972023967007995e-13,2.30649999999994
2.67841304690819e-13,0.0,0.02996553134205264,0.02996382201672912,-1.148848972500016e-05,4.21066400334031e-13,2.30699999999994
3.167785799992884e-08,6.889468821824618e-10,0.02996520210474912,0.02996349624188152,-1.148848972395936e-05,4.2078880053216146e-13,2.30749999999994
5.524080031946155e-08,1.6976319655581662e-11,0.02996490370604392,0.02996315019639824,-1.09107500858292e-05,4.253407200153223e-13,2.30799999999994
7.417608194337788e-13,2.583211422546583e-13,0.02996466066780992,0.02996283099188656,-1.090981660892232e-05,4.286020001501587e-13,2.30849999999994
2.6655772877165473e-08,6.740466414190127e-10,0.02996432992932112,0.02996251908784616,-1.0909816609435839e-05,4.2928199989428033e-13,2.30899999999994
2.6592349121334902e-08,1.1172000824455353e-12,0.0299640105229796,0.02996223187838448,-1.037333341744008e-05,4.34139279837124e-13,2.30949999999994
5.087687198618296e-09,1.6975757605175446e-11,0.02996368683992608,0.02996196593639728,-1.090915048201872e-05,4.334453599535472e-13,2.30999999999994
5.078520878137871e-09,1.7459360346361308e-11,0.02996334894057,0.02996166976771224,-1.095094162378808e-05,4.373311202109445e-13,2.31049999999994
8.820826014055427e-13,1.7506721766702427e-11,0.02996301039017,0.02996135990471304,-1.0909188819240959e-05,4.3978751914611376e-13,2.31099999999994
2.664576631908333e-08,5.180079976074836e-11,0.02996271332788264,0.02996104880095272,-1.090918881876912e-05,4.428406392400965e-13,2.31149999999994
5.0930700802587214e-09,1.5768799460635918e-11,0.02996241893139256,0.0299607433400676,-1.1445442686413681e-05,4.4532471921198205e-13,2.31199999999994
5.216001242036583e-13,1.7489440451434746e-11,0.02996212786437664,0.02996049221150848,-1.1403629833289361e-05,4.4814192030136375e-13,2.31249999999994
1.0169072080928876e-08,3.469391787747078e-11,0.02996180858779272,0.02996019761243712,-1.1403629833955519e-05,4.5362368036676835e-13,2.31299999999994
5.112899360837364e-09,1.4180011331799136e-12,0.0299614866812128,0.02995989425292632,-1.1403529113245921e-05,4.594800797166117e-13,2.31349999999994
1.5481770400394e-08,0.0,0.02996116536756776,0.02995964524698504,-1.136158799724912e-05,4.60840160520018e-13,2.31399999999994
1.147280187518973e-12,7.033112772725225e-10,0.02996086345237336,0.0299593571567592,-1.140352915135432e-05,4.597715200368394e-13,2.31449999999994
1.0172411919751045e-08,1.4108568792414733e-09,0.02996058945396952,0.0299590326402908,-1.140352915159032e-05,4.598687204556686e-13,2.31499999999994
5.095045281511279e-09,1.4574366401232108e-09,0.02996028748745136,0.02995866852788848,-1.1487128211736961e-05,4.562882393427913e-13,2.31549999999994
5.261589774985254e-13,6.895367193893165e-10,0.02996002275449936,0.02995829920800464,-1.1445305449761121e-05,4.56426959622629e-13,2.31599999999994
0.0,1.3460319664426734e-11,0.02995972516550536,0.02995795864387248,-1.144530544909496e-05,4.554139200761741e-13,2.31649999999994
5.952017176000246e-08,1.2176568815747135e-09,0.02995941479081608,0.02995764957456072,-1.14453054489284e-05,4.552612796568812e-13,2.31699999999994
6.170708943820102e-08,1.672599905799821e-11,0.02995916890348272,0.02995735257985448,-1.0318274772421921e-05,4.530963193478737e-13,2.31749999999994
3.738563176050591e-08,0.0,0.02995890432694048,0.02995706434619848,-1.027586108318056e-05,4.4524152024777094e-13,2.31799999999994
2.7463866722476915e-08,1.7184160344685395e-11,0.02995861115639384,0.02995677520549992,-1.0818966371353279e-05,4.4386760062007247e-13,2.31849999999994
2.345265080055947e-08,3.0361518854604697e-11,0.02995829942178968,0.02995648849959608,-1.13625442534344e-05,4.430071997988446e-13,2.31899999999994
3.530584048033747e-08,3.4062322407102386e-11,0.02995802930118912,0.02995620330325864,-1.1732596608318321e-05,4.411336798100648e-13,2.31949999999994
5.096780157642922e-09,2.244003594054078e-13,0.02995772734954936,0.0299559578441848,-1.1374130270594e-05,4.4285447975845466e-13,2.31999999999994
5.079356959342141e-09,2.6944071973566963e-13,0.02995739698128584,0.02995568801588456,-1.141595362227864e-05,4.4346511936265744e-13,2.32049999999994
5.367997713001671e-13,1.6461439850123938e-11,0.02995706585186864,0.02995541183131696,-1.1374200117083679e-05,4.4245207981620256e-13,2.32099999999994
8.726306718886967e-09,6.914649582079324e-10,0.02995674616421928,0.02995514040802512,-1.137420011572368e-05,4.4260472023549546e-13,2.32149999999994
1.0206423362718597e-08,2.6552024467996205e-13,0.02995643661057056,0.02995483524058608,-1.1446208711809601e-05,4.413556803692766e-13,2.32199999999994
2.684796829299785e-13,9.159999148078413e-13,0.02995617855609136,0.02995454950570432,-1.1446229066805041e-05,4.411059191522515e-13,2.32249999999994
5.077605197412183e-09,1.7181679690114748e-11,0.02995588381721096,0.02995431407775384,-1.1446229066680161e-05,4.3962096028143157e-13,2.32299999999994
2.735207893511671e-13,7.749599573170229e-13,0.02995559458562144,0.02995404743113872,-1.1487967171929921e-05,4.4463087894950227e-13,2.32349999999994
2.710193927960014e-08,6.899239998747753e-10,0.02995529725022024,0.02995378301256064,-1.148796717260992e-05,4.4489456030598253e-13,2.32399999999994
0.0,2.744020288769633e-13,0.02995503190975864,0.02995348744401048,-1.094620830938096e-05,4.4260472023549546e-13,2.32449999999994
1.1828801826929691e-12,5.221680032807541e-11,0.02995472968698248,0.02995320851406408,-1.0946208309977759e-05,4.431320795603242e-13,2.32499999999994
5.182647921930794e-09,3.5002081094637205e-11,0.02995447920666448,0.0299529259403512,-1.094620831106024e-05,4.51070158939801e-13,2.32549999999994
2.718381075794696e-13,7.617587116648394e-13,0.02995420513545096,0.02995264521903856,-1.0903799471661682e-05,4.4972399996991586e-13,2.32599999999994
2.7075880319055168e-08,1.4955189864274132e-12,0.02995391725900432,0.02995238399175992,-1.0903799472036399e-05,4.4944647978914336e-13,2.32649999999994
5.196799598289337e-09,1.745048203161126e-11,0.02995366555103776,0.02995217907667856,-1.1445180546853599e-05,4.51070158939801e-13,2.32699999999994
1.5387845438835646e-08,7.231137598429083e-10,0.02995337785922504,0.02995192300864376,-1.1402720716937761e-05,4.5007095991170427e-13,2.32749999999994
5.1711883976290896e-09,1.6999682911356118e-11,0.02995309323247856,0.02995163444977376,-1.144516697817968e-05,4.475868003187217e-13,2.32799999999994
5.409596381955595e-13,6.875416208584895e-11,0.02995280460932008,0.02995136292457056,-1.1487473358384322e-05,4.477533591834039e-13,2.32849999999994
1.500240903729022e-12,1.716823905262288e-11,0.02995252099530088,0.02995108549809544,-1.1487473358092881e-05,4.4657375907820093e-13,2.32899999999995
1.543023888175843e-08,3.368359757782713e-11,0.02995229883962224,0.02995081994158784,-1.148747335712144e-05,4.470039992993634e-13,2.32949999999995
3.208373912030882e-08,7.037447985469569e-10,0.02995205311674136,0.02995061141208984,-1.1361005342782721e-05,4.473092801379492e-13,2.32999999999995
4.4383940966952196e-13,2.6348399156939095e-11,0.02995180255101616,0.0299503408543468,-1.077928166097432e-05,4.4614352055110437e-13,2.33049999999995
2.5844968640914567e-08,0.0,0.02995151991782176,0.02995007735637248,-1.077928166229272e-05,4.431598402181375e-13,2.33099999999995
5.011997761261711e-13,7.038603172526692e-10,0.02995125423464336,0.02994981526985928,-1.08214930584628e-05,4.429099993800154e-13,2.33149999999995
3.7152742240337266e-08,2.7543939351559743e-13,0.02995097208767456,0.02994952617931432,-1.082149305876816e-05,4.421189603927723e-13,2.33199999999995
8.801400719349317e-09,7.202907194303609e-10,0.0299507876365644,0.02994926254236984,-1.1444897653950079e-05,4.419940789372268e-13,2.33249999999995
3.5533249606589656e-09,7.187532791164131e-10,0.02995052062624376,0.02994898057991936,-1.1457935783206882e-05,4.4052304020586203e-13,2.33299999999995
0.0,5.526412660827873e-13,0.0299502454900796,0.02994869965910144,-1.148756543256592e-05,4.4256303943822697e-13,2.33349999999995
2.7418327441797175e-08,7.023532797023613e-10,0.02994996270470824,0.02994844264875648,-1.1487565432316161e-05,4.446864002651289e-13,2.33399999999995
0.0,3.4913037738615316e-11,0.0299497171897904,0.02994815745887496,-1.094230101615592e-05,4.432986401190723e-13,2.33449999999995
2.7848113679646014e-08,1.701304028212114e-11,0.02994943581575768,0.02994788894384344,-1.094230101635024e-05,4.443532791476327e-13,2.33499999999995
2.7826115842066734e-08,2.7703880856044805e-13,0.029949200359442,0.02994763895081304,-1.0392343421205681e-05,4.4447824022427525e-13,2.33549999999995
5.54160883847743e-13,1.6731761809385404e-11,0.02994894615936592,0.02994739187664088,-1.0942069084501442e-05,4.4600480027126663e-13,2.33599999999995
3.247622848076559e-08,7.074654403971259e-10,0.02994866756111832,0.02994715293206256,-1.094206908228104e-05,4.4599088013181146e-13,2.33649999999995
1.0271111121340493e-08,5.18534382099034e-11,0.02994841547842984,0.02994688356160704,-1.1444990230354961e-05,4.4675416015530715e-13,2.33699999999995
5.007209924468015e-13,1.7512880035042144e-11,0.02994813641118552,0.02994662489475336,-1.136081983808784e-05,4.4568559929322564e-13,2.33749999999995
1.0701578512239962e-12,5.807953597225524e-10,0.02994786032669976,0.02994637220504984,-1.13608198373384e-05,4.4476968054450294e-13,2.33799999999995
5.095665039228647e-09,7.344468817838123e-10,0.02994760038296472,0.02994610468277984,-1.136081983486816e-05,4.4393695906592544e-13,2.33849999999995
2.772848351970114e-08,7.232631195341899e-10,0.02994733938119416,0.02994582192882152,-1.1402673104926162e-05,4.448667996481692e-13,2.33899999999995
1.5420182641195934e-08,2.1887699985789766e-13,0.02994710188801968,0.02994554490457608,-1.085398955002992e-05,4.4378432034069843e-13,2.33949999999995
5.108440562923144e-09,1.2607851221368982e-09,0.02994684345459272,0.02994529541736568,-1.0895854795009042e-05,4.442006404224057e-13,2.33999999999995
2.4684581281797513e-08,7.152033583424089e-10,0.02994657361086912,0.02994500098220384,-1.085393154393e-05,4.4350680015992593e-13,2.34049999999995
3.759156567972877e-08,1.7530161350309825e-11,0.02994632972517368,0.02994471384588384,-1.041602630257e-05,4.446864002651289e-13,2.34099999999995
3.284531112021649e-08,1.4279038403064437e-09,0.02994610139388344,0.02994445935512152,-9.95638026710056e-06,4.4431167966552717e-13,2.34149999999995
2.188804693048496e-13,7.476718411059124e-10,0.02994585907248592,0.02994415985750608,-1.054678621401032e-05,4.490579203652494e-13,2.34199999999995
7.497410312029551e-08,2.295177936595394e-13,0.02994558176840944,0.0299438794068488,-1.0546786213954799e-05,4.539567201691016e-13,2.34249999999995
5.065923441155418e-09,5.875467994076455e-10,0.02994537894150776,0.02994363483808768,-1.0934469810971599e-05,4.5473392033205245e-13,2.34299999999995
3.356478359833881e-08,6.045107192598209e-10,0.02994509374407176,0.02994338125498272,-1.089293798878192e-05,4.540261599301175e-13,2.34349999999995
5.6581525520460474e-08,1.7222081399870248e-11,0.02994483845919048,0.02994311505557744,-1.029452999462512e-05,4.594107195766929e-13,2.34399999999995
5.066638161105308e-09,0.0,0.02994461043160152,0.0299428749566576,-1.1402391034878321e-05,4.595355993381725e-13,2.34449999999995
4.5007747528913455e-13,1.7490481285520332e-11,0.02994432391417848,0.02994264145221176,-1.1443921562894881e-05,4.601878401185467e-13,2.34499999999995
2.0001283278919813e-08,7.192646409026615e-10,0.0299440423482248,0.02994240716354576,-1.144392156279776e-05,4.599796800776931e-13,2.34549999999995
2.5071380718028058e-08,1.744799790759366e-11,0.02994378475791376,0.02994214498838016,-1.104276752390792e-05,4.591748005720918e-13,2.34599999999995
5.191322000747123e-09,1.7511922467683405e-11,0.02994352989197336,0.029941904168768,-1.1485522054127281e-05,4.613951991874971e-13,2.34649999999995
5.1104398421375485e-09,0.0,0.02994325707189512,0.02994167057679456,-1.1443074743183279e-05,4.594662391982536e-13,2.34699999999995
2.728310864036354e-08,7.010246376448759e-10,0.02994299366247264,0.02994144271578872,-1.1401192761217439e-05,4.587723193146768e-13,2.34749999999995
5.108647761764562e-09,0.0,0.02994275542681272,0.029941187670858,-1.0857414581205279e-05,4.604237591231478e-13,2.34799999999995
5.189671119926187e-09,1.7507998523180746e-11,0.0299424930206152,0.0299409538675036,-1.0899290387180881e-05,4.605764791635377e-13,2.34849999999995
5.088762321248108e-09,1.7224482257161e-11,0.029942234001278,0.029940724033282,-1.094172660893968e-05,4.60604239821351e-13,2.34899999999995
0.0,1.7235841226481696e-11,0.0299419791934356,0.02994050056209192,-1.089992958139232e-05,4.598548003162135e-13,2.34949999999995
2.7223544557530843e-08,1.7457681134036562e-11,0.02994172513824984,0.0299402778874156,-1.089992958068456e-05,4.577315191104086e-13,2.34999999999995
0.0,5.2430879082798754e-11,0.02994150255817752,0.02994005269503488,-1.14430599397748e-05,4.55011440512825e-13,2.35049999999995
5.091105679394525e-09,1.745656050267108e-11,0.02994125051721208,0.02993982173957616,-1.1443059940218879e-05,4.574678394479942e-13,2.35099999999995
1.037845840171081e-08,3.4723598996144744e-11,0.02994100448377056,0.02993959742149496,-1.1484860098428642e-05,4.589666405312382e-13,2.35149999999995
2.2512200437141416e-13,2.2584017989046856e-13,0.02994076862634856,0.0299393716797356,-1.1400019603951679e-05,4.583421604086773e-13,2.35199999999995
1.0198006321349151e-08,3.495967751399043e-11,0.02994052658490968,0.02993915612573896,-1.1400019604284719e-05,4.584947991339043e-13,2.35249999999995
1.5485732481057557e-08,8.695519998491719e-11,0.02994029197356432,0.0299389326887828,-1.131636212592336e-05,4.574678394479942e-13,2.35299999999995
5.200669280641668e-09,2.352007477668394e-13,0.02994006143924696,0.02993869971766248,-1.144306723073432e-05,4.588833602518641e-13,2.35349999999995
5.2544149586886135e-09,1.729008256012854e-11,0.02993982370375792,0.02993848586835936,-1.140058310812552e-05,4.611870391466434e-13,2.35399999999995
5.181717440544409e-09,3.089015848667387e-11,0.02993958886332544,0.02993826837155728,-1.135786854383712e-05,4.634075190772117e-13,2.35449999999995
5.091690801622972e-09,5.175096115528355e-11,0.02993935954275448,0.0299380487344852,-1.131549946983792e-05,4.665022403473659e-13,2.35499999999995
2.568328080071458e-08,1.3449758667904987e-11,0.02993913240840056,0.02993783146543536,-1.1357300565492239e-05,4.704990398478846e-13,2.35549999999995
5.115242080605542e-09,2.225615525208724e-13,0.02993891745633568,0.02993761651819536,-1.1316780822819999e-05,4.730387190624279e-13,2.35599999999995
0.0,7.422374381782504e-10,0.02993868463759528,0.02993740823645488,-1.13586785360216e-05,4.739684800235747e-13,2.35649999999995
8.7308319185464e-09,1.7271999802614957e-11,0.0299384513747672,0.0299371657720632,-1.1358678534342402e-05,4.787563202054024e-13,2.35699999999995
1.5278783200428636e-08,7.278960767465037e-10,0.02993822764452576,0.02993694395438584,-1.1371342616264402e-05,4.830584801656041e-13,2.35749999999995
3.5575151192956955e-09,0.0,0.02993801488674,0.02993670279627592,-1.141309286907488e-05,4.901361604179189e-13,2.35799999999995
3.166170223917186e-08,1.4403516816752227e-09,0.02993779136347472,0.0299364857902388,-1.144274688322192e-05,4.906773602611058e-13,2.35849999999995
0.0,0.0,0.0299375938342896,0.02993621586886096,-1.0860252566454881e-05,4.944937603785842e-13,2.35899999999996
5.098492163180257e-09,0.0,0.02993736176066856,0.02993599220854648,-1.0860252566052402e-05,4.956178391681606e-13,2.35949999999996
2.8028698799420493e-08,1.4440620817179894e-09,0.02993713535469304,0.029935782931326,-1.090208110733584e-05,4.949100804602915e-13,2.35999999999996
5.8923199520999336e-08,1.7484479142293452e-11,0.02993693459489616,0.02993551977970928,-1.145418487327704e-05,5.001142390297607e-13,2.36049999999996
0.0,3.4901758566574514e-11,0.02993675937820504,0.02993529642653976,-1.038724877559752e-05,5.04402480544573e-13,2.36099999999996
0.0,1.751343861600141e-11,0.02993651564841416,0.02993508341786336,-1.0387248774306879e-05,5.070531193811408e-13,2.36149999999996
2.309610835915521e-13,7.23596720736408e-10,0.02993627454739,0.02993487757403048,-1.0387248774181999e-05,5.100507994746598e-13,2.36199999999996
6.042207967987823e-08,1.7480718261797534e-11,0.02993604247420424,0.02993464818192928,-1.0387248772655439e-05,5.107863205344081e-13,2.36249999999996
5.094409200046002e-09,3.494919978419553e-11,0.0299358701658216,0.02993443727238736,-1.1441264017419519e-05,5.130760792897322e-13,2.36299999999996
1.0302473041345905e-08,7.052247188998884e-10,0.02993563328147736,0.02993422990783464,-1.139945120087704e-05,5.148108789986743e-13,2.36349999999996
5.114922239229935e-09,7.397951209964226e-10,0.0299354017104368,0.02993400537454528,-1.131514779383016e-05,5.184051989358439e-13,2.36399999999996
3.377381808250535e-08,0.0,0.02993517335031016,0.02993376973175928,-1.135708937981216e-05,5.222493597111357e-13,2.36449999999996
5.091618321406699e-09,7.562592808929569e-10,0.02993497559595552,0.02993356258622264,-1.084333209273824e-05,5.239007995196067e-13,2.36499999999996
1.0285474319471355e-08,5.930903199113935e-10,0.02993474634405376,0.02993333086055792,-1.0885129556825361e-05,5.286608790436211e-13,2.36549999999996
2.8558812162349234e-08,4.765597638733965e-13,0.0299345235607464,0.02993310334189192,-1.088462963051664e-05,5.315196796151084e-13,2.36599999999996
2.8640732160911675e-08,6.097324797837977e-10,0.02993432840467264,0.02993290656501152,-1.1440509219639681e-05,5.339760802443435e-13,2.36649999999996
0.0,7.411491975695128e-10,0.02993412756223504,0.02993268559616464,-1.0881913994633841e-05,5.353915993541476e-13,2.36699999999996
3.3807456400331004e-08,1.7485759368218723e-11,0.02993389548112024,0.02993245655568768,-1.0881913993398721e-05,5.436488797116654e-13,2.36749999999996
2.015958631973458e-08,1.748744204999042e-11,0.02993369831262416,0.02993225169009904,-1.148265709115208e-05,5.455779193220059e-13,2.36799999999996
2.316792591106065e-13,7.412413599583445e-10,0.02993349081958976,0.02993205513938912,-1.1079729829624e-05,5.486726405921601e-13,2.36849999999996
5.1889424805551254e-09,1.7485440179099143e-11,0.0299332626507276,0.02993183513226168,-1.107972982701504e-05,5.487281602137208e-13,2.36899999999996
5.313610632051713e-08,1.7408241514971223e-11,0.02993303962578328,0.02993163440428,-1.103731664908696e-05,5.423027190477143e-13,2.36949999999996
5.085829601209069e-09,1.698991988763332e-11,0.02993286539836184,0.02993144063548744,-1.084679284431248e-05,5.408871999379103e-13,2.36999999999996
5.1113023223636755e-09,1.7229120907735762e-11,0.02993263791852504,0.02993125591492408,-1.0805032066643199e-05,5.239701596595255e-13,2.37049999999996
3.3143475037383796e-08,0.0,0.02993241658844824,0.0299310695131372,-1.0846911145528481e-05,5.25344079287224e-13,2.37099999999996
5.092144240992358e-09,1.5180768794809119e-09,0.02993222410830464,0.02993088328040848,-1.144060112270816e-05,5.267596000910939e-13,2.37149999999996
5.1873412787450945e-09,2.4127921882666215e-13,0.02993200181751376,0.02993062917384704,-1.1482382218985359e-05,5.329768795221809e-13,2.37199999999996
1.0406840399851403e-08,1.7452640027615374e-11,0.02993178650033952,0.02993043123570152,-1.143999955346936e-05,5.355303992550823e-13,2.37249999999996
2.2343932259971666e-13,7.605217601514003e-10,0.02993157942055832,0.02993024090835224,-1.1355028486259122e-05,5.410259998388451e-13,2.37299999999996
0.0,0.0,0.0299313680827724,0.02993002080158696,-1.135502848599544e-05,5.448423999563235e-13,2.37349999999996
8.124231735961995e-08,1.3002455986899086e-09,0.02993115862130296,0.02992982945797288,-1.1355028483705599e-05,5.470628002657947e-13,2.37399999999996
0.0,3.4595520892466425e-11,0.0299310292473364,0.02992959718157432,-1.0367098820198802e-05,5.513232794287278e-13,2.37449999999996
5.108589998942259e-09,0.0,0.02993080699409088,0.0299293985231728,-1.0367098817589839e-05,5.565968794532788e-13,2.37499999999996
3.85628615186262e-08,7.39383280295991e-10,0.02993059112104808,0.02992921469036064,-1.04089529396052e-05,5.58983840321498e-13,2.37549999999996
0.0,1.3223682565621786e-11,0.02993041368016728,0.02992900219574776,-1.096390740341856e-05,5.627031196412443e-13,2.37599999999996
2.7789551760443176e-08,0.0,0.02993019504013136,0.02992881598983328,-1.0963907400754079e-05,5.645349605268215e-13,2.37649999999996
3.004179359791803e-08,7.494682409403541e-10,0.02993000779767288,0.02992863651679136,-1.0414385658005362e-05,5.670329589440963e-13,2.37699999999996
0.0,1.7517518685616906e-11,0.02992982021107592,0.02992843670876072,-1.0813748877333119e-05,5.699472791371443e-13,2.37749999999996
3.291576896116699e-08,7.540518418003295e-10,0.02992960125557576,0.02992824925606544,-1.0813748875640002e-05,5.708493590615748e-13,2.37799999999996
3.5616704793794973e-09,0.0,0.029929417637992,0.02992803785227456,-1.1405199118879759e-05,5.717791996438185e-13,2.37849999999996
2.8343543359565793e-08,1.7044241018560058e-11,0.02992920359254672,0.02992785354250872,-1.1375521747930159e-05,5.722788000048998e-13,2.37899999999996
3.563598000022594e-09,3.5019358940457934e-11,0.02992902831953104,0.02992768075686048,-1.082005958091784e-05,5.766363999655652e-13,2.37949999999996
5.098730399694107e-09,7.160321606469733e-10,0.02992881765328616,0.02992750089363752,-1.084974324366784e-05,5.774412794711664e-13,2.37999999999996
3.341608352178116e-08,1.740328020582993e-11,0.02992861403002992,0.02992729824326336,-1.0807912547413761e-05,5.786903193373853e-13,2.38049999999996
0.0,3.503192180787096e-11,0.02992844201157576,0.02992711473108336,-1.1321048993234319e-05,5.796617594017346e-13,2.38099999999996
2.298404522260711e-13,7.32676239123542e-10,0.02992823298047688,0.02992693482275376,-1.132104899281792e-05,5.806331994660839e-13,2.38149999999996
1.532827455935637e-08,1.6936240604392694e-11,0.02992803120830096,0.02992673095086448,-1.132104899119424e-05,5.832283203751568e-13,2.38199999999996
3.4060604000435424e-08,3.468240278303725e-11,0.02992784154353496,0.02992655607405592,-1.136280638640256e-05,5.850740797061233e-13,2.38249999999996
0.0,0.0,0.0299276739697212,0.02992638237914688,-1.0761092782362721e-05,5.853100004047903e-13,2.38299999999996
1.0221432960449972e-08,1.7482477271402175e-11,0.02992747074832336,0.02992621333599736,-1.076109278090552e-05,5.863369600907003e-13,2.38349999999996
3.405657632293835e-08,7.461853600287949e-10,0.02992727790580856,0.02992604242009848,-1.07612068601516e-05,5.869614402132612e-13,2.38399999999996
5.1755046394375e-09,0.0,0.02992711546767,0.02992584444513696,-1.1278041027337361e-05,5.911248002725281e-13,2.38449999999996
5.1935196004881945e-09,7.808265596598307e-10,0.02992692108830832,0.02992566936018664,-1.1320344781281679e-05,5.935534402439499e-13,2.38499999999996
5.0974313624274625e-09,1.3831350405280052e-09,0.02992672560081448,0.0299254645504716,-1.136272933703568e-05,5.960652791795829e-13,2.38549999999996
5.104605359934622e-09,0.0,0.02992653654104608,0.0299252277661356,-1.140454963560704e-05,6.02296399129028e-13,2.38599999999996
2.8810479519442156e-08,6.145242405219964e-10,0.02992634797696368,0.02992504562015856,-1.136269657819832e-05,6.028792797694834e-13,2.38649999999996
0.0,7.855313587101787e-10,0.02992618611714848,0.0299248519810148,-1.0802145519849921e-05,6.059601605212794e-13,2.38699999999996
3.9138144000000485e-08,1.744463948294417e-11,0.02992599339136192,0.02992464359854384,-1.080214551732416e-05,6.105536794865458e-13,2.38749999999996
5.858488247995064e-08,1.653423925551678e-11,0.02992583753772296,0.02992446815304456,-1.127838078566992e-05,6.122051192950168e-13,2.38799999999996
0.0,2.274395949353192e-13,0.02992569261981136,0.0299243086214852,-1.0321109021368559e-05,6.153137590105603e-13,2.38849999999996
8.775838080538056e-09,3.4503282175801786e-11,0.02992548435048208,0.0299241520457248,-1.0321109020494241e-05,6.165905595345925e-13,2.38899999999997
3.045287079797565e-08,6.941600072529752e-13,0.02992528636496456,0.02992398997492272,-1.033388694325576e-05,6.185889592848519e-13,2.38949999999997
3.325401016010532e-08,3.4883200494828515e-11,0.02992511167311008,0.0299238405827184,-1.082160758851496e-05,6.193244803446001e-13,2.38999999999997
8.833690480491985e-09,0.0,0.02992494451701808,0.02992367641526392,-1.1331554461618402e-05,6.222110398798348e-13,2.39049999999997
9.202395789831286e-13,3.4664639214643245e-11,0.02992474740969456,0.02992351744149104,-1.1318556000463759e-05,6.22544079682168e-13,2.39099999999997
5.2021296784166005e-09,1.7435358712347693e-11,0.02992456066970888,0.0299233566015484,-1.1318555999478399e-05,6.259719203757525e-13,2.39149999999997
5.2622003976487974e-09,0.0,0.02992437537990496,0.02992319598366656,-1.1361010506013679e-05,6.284560799687351e-13,2.39199999999997
1.0297685922727728e-08,3.4738319859561884e-11,0.02992419368858208,0.02992303917803136,-1.140373653540872e-05,6.292609594743363e-13,2.39249999999997
0.0,0.0,0.02992401573392176,0.02992287697112408,-1.1319493567140801e-05,6.321614391490262e-13,2.39299999999997
5.098653440421819e-09,7.402113574861424e-10,0.02992383263431016,0.0299227211664104,-1.131949356697424e-05,6.315785602026367e-13,2.39349999999997
1.0296263439069087e-08,7.754490383149459e-10,0.02992366074405792,0.02992253973114312,-1.1277680385168401e-05,6.353532795228467e-13,2.39399999999997
0.0,7.25593841954808e-10,0.02992349158164128,0.02992234147048952,-1.1361911366871839e-05,6.404325600249021e-13,2.39449999999997
1.021754903948735e-08,1.5022985598578398e-09,0.02992331584173016,0.02992214720526648,-1.1361911367579599e-05,6.403631998849833e-13,2.39499999999997
0.0,3.087071917540207e-11,0.02992315020996848,0.02992192000769696,-1.1361821908778159e-05,6.445681594263557e-13,2.39549999999997
2.841628216065928e-08,7.417216806027138e-10,0.02992297795782872,0.02992174281000456,-1.13618219069324e-05,6.49800080347704e-13,2.39599999999997
3.719768464083284e-08,1.7103121002781663e-11,0.02992283909690768,0.02992155764954264,-1.0805276022831759e-05,6.502025599110532e-13,2.39649999999997
2.889122391672161e-08,1.7403200408550035e-11,0.02992269782921656,0.02992139566619728,-1.0259989238633601e-05,6.513404792189877e-13,2.39699999999997
5.6973308081714746e-08,1.4782844011407281e-09,0.02992254345651552,0.02992124134262256,-9.70084130170984e-06,6.519650389626456e-13,2.39749999999997
1.3848587918779964e-08,1.7374879313081237e-11,0.0299224105938728,0.02992104562550616,-1.0815094872232e-05,6.566556804197101e-13,2.39799999999997
2.8871094560206645e-08,0.0,0.02992222477544896,0.02992088029680272,-1.07607872923544e-05,6.602361598385216e-13,2.39849999999997
5.102234558462815e-09,1.4606858396437605e-09,0.02992205540320296,0.02992072915597504,-1.1319792985936162e-05,6.607219196812448e-13,2.39899999999997
5.079159919041398e-09,1.7373279898036387e-11,0.02992186145695504,0.02992053136237592,-1.1277957425128879e-05,6.505633603711997e-13,2.39949999999997
6.135784063818206e-08,1.7445361127910175e-11,0.02992167621110536,0.02992036721807768,-1.131952941978112e-05,6.408766390703568e-13,2.39999999999997
1.0301453360478385e-08,7.703883191101379e-10,0.02992155336483104,0.02992021461448192,-1.032235757880656e-05,6.490368003242084e-13,2.40049999999997
0.0,1.7454558631779804e-11,0.02992136949498784,0.02992003718094432,-1.0321789072217519e-05,6.503690391546383e-13,2.40099999999997
2.8638554239873715e-08,1.7443040067899318e-11,0.02992117744098784,0.02991988097364024,-1.032178907210648e-05,6.51368239876801e-13,2.40149999999997
5.1944132779813135e-09,1.3886203992230506e-09,0.02992102310300752,0.02991973190447768,-1.088053134246048e-05,6.533944002848737e-13,2.40199999999997
2.5370605599012164e-08,1.7220159326258866e-11,0.02992084138255928,0.02991952756958576,-1.092291797212496e-05,6.549209603318651e-13,2.40249999999997
3.4126428398451036e-08,6.193120807851393e-10,0.02992068112610752,0.0299193695065396,-1.1283432208796959e-05,6.559201593599618e-13,2.40299999999997
5.118236560269773e-09,1.6825998927494368e-11,0.02992053178730592,0.02991919756933184,-1.067880114914664e-05,6.564197597210431e-13,2.40349999999997
5.2066215991408704e-09,0.0,0.02992034925574936,0.02991905576732928,-1.0636908629485122e-05,6.563365590627661e-13,2.40399999999997
5.97941623992071e-08,2.323211067967179e-13,0.02992017046105064,0.02991891426479864,-1.067937922667696e-05,6.555732790392704e-13,2.40449999999997
5.115710962483311e-09,7.82356242290394e-10,0.02992004561646336,0.02991877722258928,-1.0834865336789119e-05,6.555593605938811e-13,2.40499999999997
4.683996246424016e-13,0.0,0.02991986522232824,0.02991860096655368,-1.08767443065812e-05,6.558369603957507e-13,2.40549999999997
3.0786594797799216e-08,1.7486720405024414e-11,0.029919688610022,0.02991845250023272,-1.08767443065812e-05,6.559618401572303e-13,2.40599999999997
2.32241309516823e-13,7.636913601505313e-10,0.0299195405649224,0.02991830863618984,-1.1283361141381121e-05,6.568499999422056e-13,2.40649999999997
0.0,0.0,0.02991936488034504,0.02991814212807336,-1.128336114199168e-05,6.556842403553607e-13,2.40699999999997
3.877914024272289e-08,8.287153602237751e-10,0.02991919137392344,0.029917996210566,-1.128336114165864e-05,6.55934079499417e-13,2.40749999999997
0.0,2.3080148903176223e-13,0.0299190567916788,0.02991781529181304,-1.0725604483951682e-05,6.566973595229127e-13,2.40799999999997
5.11090320065577e-09,7.757961599519358e-10,0.02991888309085376,0.02991767230368384,-1.072560448371576e-05,6.566696005591652e-13,2.40849999999997
3.365529216078911e-08,6.679280045718272e-11,0.02991871934530896,0.029917498551782,-1.06837391330296e-05,6.694510397420306e-13,2.40899999999997
0.0,0.0,0.02991858712387864,0.02991734314603464,-1.1283199714550882e-05,6.683269592583883e-13,2.40949999999997
4.981425815939189e-08,0.0,0.02991841706053368,0.02991720600285824,-1.128319971470352e-05,6.681326397358928e-13,2.40999999999997
4.614399140567826e-13,3.084592303803646e-11,0.02991829227528952,0.02991707235289952,-1.0635152276033519e-05,6.676330393748115e-13,2.41049999999997
3.575755122553481e-09,0.0,0.0299181238851148,0.02991693400671728,-1.0635152275811519e-05,6.83037360124563e-13,2.41099999999997
4.824775512099477e-08,1.7366316718003816e-11,0.02991795655359952,0.02991680110592952,-1.060539061266368e-05,6.828014394258961e-13,2.41149999999997
5.185745118041485e-09,7.742596008775138e-10,0.02991783174260288,0.02991666595934192,-1.1265278950511439e-05,6.925159196904864e-13,2.41199999999997
3.5755213616261994e-09,1.6885437492675237e-11,0.02991766241636984,0.02991650010471024,-1.1222935947005201e-05,7.017446401123536e-13,2.41249999999997
3.5699251992038494e-09,1.6713758849151716e-11,0.0299174955551116,0.02991636341488192,-1.125269404393624e-05,7.083087998641319e-13,2.41299999999997
5.184611601150024e-09,7.733587208125225e-10,0.02991733366674608,0.02991623115743872,-1.1282403100886959e-05,7.089194394683347e-13,2.41349999999997
5.201647841623913e-09,7.589409586894469e-10,0.02991717746306296,0.02991606984538288,-1.1324738518516801e-05,7.093635202078553e-13,2.41399999999997
2.4496030204268493e-13,3.4358561135094945e-11,0.02991702456938808,0.02991590015562456,-1.1282324833757999e-05,7.101129597129928e-13,2.41449999999997
3.400997184224708e-08,1.366819199488667e-09,0.0299168742555384,0.02991575383559456,-1.128232483438256e-05,7.106541595561797e-13,2.41499999999997
5.198588001048554e-09,2.3151966455081663e-13,0.02991675512960328,0.0299155673300316,-1.067942273745528e-05,7.125276795449595e-13,2.41549999999997
1.0496475119636806e-08,1.5228054407734337e-09,0.02991660912613856,0.0299154271198624,-1.0721819776293279e-05,7.13596240407041e-13,2.41599999999997
5.791266775856396e-08,6.062303992138141e-10,0.02991646477468272,0.02991524235652632,-1.072163749139776e-05,7.148313601338047e-13,2.41649999999997
1.048448360074783e-08,1.7188719197980262e-11,0.0299163650321664,0.02991508281796,-1.0716899671677921e-05,7.160942405183817e-13,2.41699999999997
0.0,2.250523118557668e-09,0.0299162065317744,0.02991494732876576,-1.071723093365408e-05,7.152893593187146e-13,2.41749999999997
4.97107050419221e-08,1.7425519360791952e-11,0.02991604076558728,0.02991473151118496,-1.0717230932516082e-05,7.187172000122991e-13,2.41799999999997
5.205457842549777e-09,2.4439825163646844e-13,0.02991593295588016,0.02991457918045176,-1.087393777295064e-05,7.178706397094293e-13,2.41849999999998
6.19799110403163e-08,7.797120796237955e-10,0.02991577594296096,0.02991445266335144,-1.091637719304e-05,7.184118395526162e-13,2.41899999999998
2.5655776079991366e-08,0.0,0.02991567397520808,0.02991429197858616,-9.8278954928084e-06,7.201743202982745e-13,2.41949999999998
5.111327038703761e-09,4.777601925187724e-13,0.02991552402878456,0.02991416016985528,-1.019318625410064e-05,7.202020792620219e-13,2.41999999999998
8.651848992097255e-08,4.8139440350647433e-11,0.0299153538341504,0.02991404280152168,-1.0235033325283842e-05,7.193971997564207e-13,2.42049999999998
5.1146165601367866e-09,1.747095870752169e-11,0.02991526762008568,0.0299139125852444,-1.0715327933799199e-05,7.214511191282408e-13,2.42099999999998
0.0,3.4553838956785654e-11,0.0299150859230532,0.0299137871229356,-1.0757187429002559e-05,7.238103193386468e-13,2.42149999999998
3.9837765281047766e-08,1.345104236327721e-11,0.02991490474254848,0.02991365961568456,-1.07571874287528e-05,7.256283197058658e-13,2.42199999999998
0.0,5.1887681651319184e-11,0.02991477481468344,0.02991353619629488,-1.1239689489600082e-05,7.291810401609299e-13,2.42249999999998
0.0,3.521960154073689e-11,0.02991460187051064,0.02991340982482336,-1.123968948919768e-05,7.339411196849444e-13,2.42299999999998
1.3807828640882702e-08,2.3640117641221536e-13,0.02991443549476176,0.0299132940203896,-1.1239689488434402e-05,7.369803196394719e-13,2.42349999999998
1.0336666880078615e-08,8.012443208915698e-10,0.02991428547183184,0.02991317842710096,-1.12937424327632e-05,7.377575198024228e-13,2.42399999999998
8.836900721592711e-09,7.529660818461625e-10,0.02991413609293752,0.0299130226916576,-1.1209347979601201e-05,7.400195992150966e-13,2.42449999999998
0.0,1.3949944810409676e-09,0.02991398915721264,0.02991286722134544,-1.1196414171604321e-05,7.450294399561361e-13,2.42499999999998
2.526996112015012e-08,7.533331181086567e-10,0.02991383967171712,0.02991268345512736,-1.1196414170535759e-05,7.572835198141727e-13,2.42549999999998
4.670396014372358e-13,2.363179096853685e-13,0.02991372221992448,0.02991252054851608,-1.124514281489144e-05,7.622240800363904e-13,2.42599999999998
2.93878614394949e-08,6.459131979275057e-10,0.02991358247044064,0.02991239536968984,-1.1245142813795119e-05,7.629040797805121e-13,2.42649999999998
9.724547438139108e-09,4.72479694257899e-13,0.02991346783995576,0.02991224650390928,-1.067856263307864e-05,7.673449600205514e-13,2.42699999999998
2.9739646960347255e-08,1.696311840992948e-11,0.02991333104026792,0.02991213079985608,-1.075660316224264e-05,7.677751206206168e-13,2.42749999999998
5.5161429198674616e-08,1.5462523206277723e-09,0.02991321644896016,0.02991201515470288,-1.0188476217101282e-05,7.7077279902007e-13,2.42799999999998
2.9788684560716483e-08,1.6975601480062608e-11,0.02991311891159304,0.02991184196049064,-1.030444090416264e-05,7.705784794975745e-13,2.42849999999998
4.720807078584244e-13,1.3423040456927993e-11,0.0299129861178332,0.02991171229626208,-1.087283779656288e-05,7.718135992243382e-13,2.42899999999998
3.096125816143269e-08,1.527375038945511e-09,0.02991282833027488,0.02991159267268296,-1.08728377951196e-05,7.727850392886875e-13,2.42949999999998
0.0,3.0343439566538066e-11,0.02991270177512912,0.02991142022436376,-1.1280316976113999e-05,7.731597598882893e-13,2.42999999999998
5.129892240163247e-09,7.56381599714695e-10,0.02991254124144584,0.02991129311202312,-1.1280316976405439e-05,7.72743439806582e-13,2.43049999999998
6.815845160143552e-08,0.0,0.02991239348751976,0.02991114664252112,-1.123838359635936e-05,7.882171190021865e-13,2.43099999999998
5.135842157805159e-09,7.937595997153934e-10,0.02991230818371096,0.02991102590572896,-1.0183902756754722e-05,7.880784004164147e-13,2.43149999999998
3.571352321513066e-09,6.151227201212084e-10,0.02991215444374424,0.02991087549353472,-1.0225855668357759e-05,7.878979197182114e-13,2.43199999999998
6.291143991865589e-08,2.991919906270013e-11,0.02991199968955168,0.02991073726929304,-1.01961640812244e-05,7.86843199374488e-13,2.43249999999998
5.121186877343753e-09,6.51658161460178e-10,0.02991191506959136,0.02991061705157168,-1.1292486401164959e-05,7.873844805328378e-13,2.43299999999998
3.377554359806911e-08,1.6659361390392036e-11,0.029911758350448,0.02991047578727832,-1.125062736946584e-05,7.886196002596015e-13,2.43349999999998
0.0,1.5167688806327906e-09,0.02991163216794584,0.0299103562421348,-1.0707730211028799e-05,7.891192006206828e-13,2.43399999999998
3.520552551913858e-08,0.0,0.02991147331432152,0.02991018820765552,-1.070773020996024e-05,7.893828802830972e-13,2.43449999999998
3.0593431680353556e-08,1.337703905979204e-11,0.02991135535948256,0.02991006468675208,-1.1320848247134e-05,7.893551196252839e-13,2.43499999999998
2.336776605549318e-13,2.6380413617466125e-09,0.02991122899799008,0.02990995138349536,-1.083242343706504e-05,7.907706404291538e-13,2.43549999999998
3.578746336080352e-08,7.310402283522421e-13,0.02991107506418,0.02990974677561256,-1.0832423436565439e-05,7.906735196314216e-13,2.43599999999998
0.0,1.1394212795501346e-09,0.02991095287898104,0.02990962307841216,-1.127906470176032e-05,7.903127191712751e-13,2.43649999999998
6.7742235761864e-08,2.346421668075749e-13,0.02991079903835264,0.02990947025040608,-1.1279064700067281e-05,7.896604004638697e-13,2.43699999999998
0.0,0.0,0.029910715908866,0.02990935559266464,-1.022673597685056e-05,7.91409038997104e-13,2.43749999999998
3.5793011991802626e-09,4.820796539739547e-13,0.02991055805503048,0.02990924809942384,-1.022673597675344e-05,7.911314391952345e-13,2.43799999999998
1.0184534647919574e-07,0.0,0.0299104097504008,0.02990914970356544,-1.025645461961944e-05,7.901183996487796e-13,2.43849999999998
0.0,2.407206378673976e-13,0.02991036961068232,0.029909045980084,-1.0541647929795521e-05,7.903681591717388e-13,2.43899999999998
2.34558900080728e-13,2.4368007611741405e-13,0.02991020424118712,0.02990894520070464,-1.054164793047552e-05,7.907151191135272e-13,2.43949999999998
4.2676735277635824e-08,0.0,0.02991004503914904,0.02990884489126152,-1.054164792838e-05,7.902571995497144e-13,2.43999999999998
4.822427179806965e-13,0.0,0.02990993249054096,0.02990874142114704,-1.1321875566558001e-05,7.907983993929012e-13,2.44049999999998
2.4063737114055073e-13,0.0,0.02990978227905808,0.0299086378941736,-1.1321875566113841e-05,7.925192789623881e-13,2.44099999999998
2.436002788375191e-13,2.473576898864849e-13,0.02990963534244264,0.02990853472504136,-1.132187556572528e-05,7.92991120359722e-13,2.44149999999998
0.0,0.0,0.0299094951238736,0.02990843529833008,-1.1321875565642e-05,7.927135205578525e-13,2.44199999999998
0.0,0.0,0.0299093578096896,0.02990833319449336,-1.13218755646012e-05,7.931853602611205e-13,2.44249999999998
0.0,4.706374179264117e-13,0.02990922541275984,0.02990823113833928,-1.1321875564254241e-05,7.93934799766258e-13,2.44299999999998
2.472813620535419e-13,4.787177598775116e-13,0.0299090972974764,0.02990813612717056,-1.132187556411544e-05,7.942539990502331e-13,2.44349999999998
0.0,0.0,0.02990897599599432,0.02990804207057624,-1.1321875563088561e-05,7.948645590333389e-13,2.44399999999998
0.0,0.0,0.02990885443132728,0.02990794156758264,-1.1321875563601999e-05,7.955446400926235e-13,2.44449999999998
0.0,2.388818309828622e-13,0.02990873483035408,0.02990784075288152,-1.132187556263056e-05,7.958083197550378e-13,2.44499999999998
4.705610900934687e-13,0.0,0.02990861717582704,0.02990774373457648,-1.1321875562061601e-05,7.965160801569728e-13,2.44549999999998
2.467193116473254e-13,0.0,0.02990850785931792,0.02990764416763592,-1.1321875561284401e-05,7.974180804603062e-13,2.44599999999998
2.3207824551008116e-13,0.0,0.02990839722261112,0.02990754473930032,-1.13218755607848e-05,7.966964795400131e-13,2.44649999999998
2.387187669761204e-13,2.4688237565406723e-13,0.0299082873887428,0.02990744578091896,-1.1321875559424801e-05,7.981675199654438e-13,2.44699999999998
0.0,0.0,0.02990817862017984,0.02990735064729864,-1.13218755595636e-05,7.994859199715815e-13,2.44749999999998
0.0,0.0,0.02990806754001464,0.02990725288856264,-1.132187555925824e-05,7.995136789353289e-13,2.44799999999998
0.0,0.0,0.02990795716530928,0.02990715521674352,-1.132187555837008e-05,8.005544791395971e-13,2.44849999999999
2.4679910892722035e-13,0.0,0.02990784780782688,0.02990705797763728,-1.132187555834232e-05,8.006377594189712e-13,2.44899999999999
0.0,0.0,0.02990774276878616,0.029906961196978,-1.1321875557592879e-05,8.006655200767845e-13,2.44949999999999
0.0,0.0,0.02990763555083528,0.02990686486295512,-1.1321875556496561e-05,8.007903998382641e-13,2.44999999999999
0.0,0.0,0.02990752882724128,0.02990676896291104,-1.1321875555636162e-05,8.024973592682958e-13,2.45049999999999
0.0,2.3400031912146346e-13,0.02990742291211184,0.0299066734871604,-1.132187555648272e-05,8.029691989715638e-13,2.45099999999999
0.0,1.4184001195793883e-12,0.02990731780472648,0.02990658174584392,-1.132187555520592e-05,8.035104801299136e-13,2.45149999999999
0.0,2.461607306880609e-13,0.0299072134707436,0.02990650727791256,-1.1321875555053281e-05,8.038157592744335e-13,2.45199999999999
0.0,0.0,0.02990710987797744,0.02990641776454592,-1.1321875554609199e-05,8.043153596355148e-13,2.45249999999999
0.0,0.0,0.0299070069995612,0.02990632337208096,-1.1321875553984719e-05,8.050508790011972e-13,2.45299999999999
0.0,2.327200931961926e-13,0.02990690481295352,0.02990622900876736,-1.132187555399856e-05,8.056476797811078e-13,2.45349999999999
9.46239614441069e-13,7.252809464119991e-13,0.02990680329881376,0.0299061385543712,-1.132187555305488e-05,8.059529606196936e-13,2.45399999999999
9.520786936612069e-13,2.3735874377095456e-13,0.02990671572759224,0.02990605477407968,-1.132187555112584e-05,8.066607193275626e-13,2.45449999999999
0.0,2.4632032524785075e-13,0.02990662980640576,0.0299059660329772,-1.132187555156992e-05,8.074101605267661e-13,2.45499999999999
0.0,2.374385410508495e-13,0.0299065307576428,0.029905877046642,-1.132187555087608e-05,8.08506480352595e-13,2.45549999999999
4.76001182914132e-13,0.0,0.0299064308424036,0.02990578840750704,-1.132187555058464e-05,8.081595204108066e-13,2.45599999999999
2.4919996621797225e-13,0.0,0.029906338269356,0.029905696872978,-1.132187555012664e-05,8.093530389613988e-13,2.45649999999999
4.789571517171964e-13,2.493595607777621e-13,0.0299062428566812,0.02990560551230216,-1.1321875549752e-05,8.091864800967167e-13,2.45699999999999
2.375218077776964e-13,2.4127921882666215e-13,0.02990615181005504,0.02990551717551928,-1.132187554836416e-05,8.098248803587327e-13,2.45749999999999
2.3751833833074443e-13,0.0,0.02990605834540896,0.0299054303794996,-1.1321875548336401e-05,8.096583197999847e-13,2.45799999999999
0.0,0.0,0.02990596510994216,0.02990534071445128,-1.132187554701808e-05,8.110322394276831e-13,2.45849999999999
2.492797634978672e-13,2.3376092728177866e-13,0.02990586911412608,0.02990525113735056,-1.132187554692088e-05,8.101163189848945e-13,2.45899999999999
0.0,9.579212423282968e-13,0.02990577595285136,0.02990516532743176,-1.1321875546282479e-05,8.114346393699352e-13,2.45949999999999
2.411994215467672e-13,2.33438268715247e-13,0.02990568116274448,0.02990509022182304,-1.1321875545616399e-05,8.118232801089921e-13,2.45999999999999
0.0,0.0,0.0299055901080844,0.02990500620810368,-1.1321875544409042e-05,8.134885604358212e-13,2.46049999999999
0.0,0.0,0.0299054965979808,0.02990491808799104,-1.1321875545227841e-05,8.125448793352193e-13,2.46099999999999
2.413590161065571e-13,0.0,0.02990540334048904,0.0299048300171328,-1.13218755444784e-05,8.124755191953005e-13,2.46149999999999
7.164026316619498e-13,0.0,0.02990531399524224,0.0299047424799464,-1.132187554428408e-05,8.132665598766095e-13,2.46199999999999
0.0,2.4936303022471407e-13,0.02990523212454096,0.02990465547868224,-1.132187554389552e-05,8.129473605926344e-13,2.46249999999999
4.671193987171307e-13,0.0,0.02990514122788056,0.0299045723040516,-1.1321875544242481e-05,8.129195999348211e-13,2.46299999999999
0.0,2.4575827484163426e-13,0.02990505640774712,0.02990448649360216,-1.132187554336816e-05,8.135024805752764e-13,2.46349999999999
0.0,0.0,0.02990496598492984,0.02990440408492224,-1.1321875543465359e-05,8.146682401621213e-13,2.46399999999999
2.4936303022471407e-13,2.4855811853186083e-13,0.02990487545014848,0.02990431899193224,-1.1321875543312639e-05,8.147236801625849e-13,2.46449999999999
0.0,2.3456236952767995e-13,0.02990478882157104,0.02990423730053728,-1.1321875543409841e-05,8.15362080424601e-13,2.46499999999999
0.0,2.3463869736062293e-13,0.0299046997083976,0.0299041562385824,-1.1321875542840801e-05,8.152510394874137e-13,2.46549999999999
2.4567847756173933e-13,7.214402686361865e-13,0.02990461080189656,0.02990407548990208,-1.132187554221632e-05,8.153760005640562e-13,2.46599999999999
0.0,0.0,0.0299045257604312,0.02990400169710384,-1.132187554163344e-05,8.152927202846822e-13,2.46649999999999
2.4855811853186083e-13,2.486413852587077e-13,0.02990443816752896,0.0299039187189096,-1.132187554100896e-05,8.145016796033732e-13,2.46699999999999
2.3456236952767995e-13,0.0,0.02990435406305048,0.02990383841819464,-1.132187554110608e-05,8.145294402611865e-13,2.46749999999999
2.4584154156848115e-13,0.0,0.02990427066750432,0.02990375545039608,-1.132187554068976e-05,8.15195519865853e-13,2.46799999999999
2.346421668075749e-13,7.274424118630662e-13,0.02990418767978944,0.029903672629788,-1.1321875540495519e-05,8.148764002029749e-13,2.46849999999999
2.3783752745032416e-13,4.80560036208999e-13,0.02990410503575248,0.02990359943053848,-1.132187554131424e-05,8.150845602438285e-13,2.46899999999999
4.866419767157737e-13,2.3984286778855335e-13,0.02990402277356432,0.02990352488908664,-1.132187554170288e-05,8.157367993301369e-13,2.46949999999999
0.0,0.0,0.0299039442371236,0.02990344695276544,-1.1321875540786882e-05,8.173882391386078e-13,2.46999999999999
0.0,0.0,0.02990385967372192,0.02990336560411192,-1.132187554142528e-05,8.175825603551692e-13,2.47049999999999
4.904791850446344e-13,4.947986464998166e-13,0.02990377489325648,0.02990328435295872,-1.1321875541342e-05,8.182347994414776e-13,2.47099999999999
7.17439996300584e-13,0.0,0.02990369644674104,0.02990320943615968,-1.132187554071752e-05,8.184429594823312e-13,2.47149999999999
2.400024623483432e-13,0.0,0.029903623133454,0.02990312961112856,-1.132187554017632e-05,8.190674396048921e-13,2.47199999999999
0.0,2.4800300701954825e-13,0.02990354379199656,0.02990304960513856,-1.132187554031504e-05,8.18109919679998e-13,2.47249999999999
4.947223186668737e-13,2.511185703824026e-13,0.02990346074810656,0.02990297334924112,-1.1321875539718319e-05,8.191091204021606e-13,2.47299999999999
0.0,2.364809736921103e-13,0.02990338366306376,0.0299028974982784,-1.1321875539177119e-05,8.198029589705745e-13,2.47349999999999
0.0,2.364809736921103e-13,0.0299033017364256,0.02990282220569648,-1.1321875538844001e-05,8.19927920047217e-13,2.47399999999999
0.0,7.479225572204484e-13,0.02990321973160552,0.02990274722316384,-1.13218755381224e-05,8.21496079576314e-13,2.47449999999999
2.4791974029270136e-13,0.0,0.02990313822942296,0.02990267930790664,-1.1321875537942e-05,8.219817597979401e-13,2.47499999999999
2.511185703824026e-13,2.512018371092495e-13,0.02990306059111144,0.02990260208509096,-1.1321875537900319e-05,8.224536791223052e-13,2.47549999999999
0.0,0.0,0.02990298339852232,0.02990252722968808,-1.132187553691504e-05,8.230781592448661e-13,2.47599999999999
4.844805112647066e-13,4.999230196478521e-13,0.0299029034756496,0.0299024499647916,-1.132187553676232e-05,8.242022397285083e-13,2.47649999999999
4.999195502009002e-13,7.136791158046663e-13,0.02990283030781336,0.0299023796241092,-1.1321875535999041e-05,8.240495993092154e-13,2.47699999999999
4.877591386343028e-13,4.810422893353206e-13,0.02990275817573128,0.02990231344678376,-1.1321875534930479e-05,8.245491996702967e-13,2.47749999999999
0.0,0.0,0.02990268587933368,0.0299022444158164,-1.1321875534347602e-05,8.2457696032811e-13,2.47799999999999
0.0,0.0,0.02990260736751416,0.02990216853470352,-1.1321875534125601e-05,8.256455194961257e-13,2.4785
5.002422087674319e-13,2.4584154156848115e-13,0.02990252861822736,0.02990209235585904,-1.13218755339452e-05,8.258536795369793e-13,2.479
2.351209504869445e-13,7.428779813523079e-13,0.0299024571270172,0.02990202001328664,-1.132187553305696e-05,8.258536795369793e-13,2.4795
4.85198686783761e-13,0.0,0.02990238322070568,0.02990195688122232,-1.132187553365376e-05,8.260757597172881e-13,2.48
4.744017678692813e-13,2.420008637926685e-13,0.02990231265711968,0.02990188295694896,-1.1321875532321441e-05,8.268806392228894e-13,2.4805
0.0,0.0,0.02990224264132232,0.02990181149939592,-1.1321875532571279e-05,8.265753600783694e-13,2.481
2.46001136128271e-13,5.008805870065913e-13,0.0299021662231292,0.02990173736370504,-1.1321875532293679e-05,8.27643919246385e-13,2.4815
7.426385895126231e-13,0.0,0.02990209288371648,0.02990167181257088,-1.132187553193288e-05,8.287125597295636e-13,2.482
0.0,2.3896162826275713e-13,0.02990202871962888,0.02990159890129936,-1.1321875530919839e-05,8.287541592116691e-13,2.4825
2.4216045835245836e-13,9.603186301720967e-13,0.02990195381386888,0.02990152884246152,-1.1321875530475682e-05,8.285737598286288e-13,2.483
5.008007897266964e-13,0.0,0.02990188142553176,0.02990146942457488,-1.1321875530350799e-05,8.294758397530593e-13,2.4835
0.0,0.0,0.02990181484627408,0.02990139777761904,-1.132187553023976e-05,8.290455995318968e-13,2.484
0.0,9.614392615375777e-13,0.02990174062572752,0.02990132509244,-1.1321875528852001e-05,8.291982399511897e-13,2.4845
0.0,7.200004481511257e-13,0.02990166596870184,0.02990126778951088,-1.1321875529323839e-05,8.301974389792865e-13,2.485
9.627194874628486e-13,4.719974411315775e-13,0.02990159177622752,0.02990120712343976,-1.1321875528935281e-05,8.298643991769532e-13,2.4855
2.3680016281169003e-13,0.0,0.02990153142360512,0.02990114268102928,-1.1321875528893682e-05,8.293231197126693e-13,2.486
0.0,2.4919996621797225e-13,0.02990146253702504,0.029901071397364,-1.132187552957368e-05,8.292399190543923e-13,2.4865
4.881581250337774e-13,0.0,0.0299013895487004,0.0299010033123288,-1.1321875528935281e-05,8.302251996370998e-13,2.487
4.717580492918927e-13,2.439992652369938e-13,0.0299013232427868,0.02990093260404624,-1.132187552825528e-05,8.292121600906449e-13,2.4875
4.807196307687889e-13,0.0,0.02990125789051272,0.02990086541615648,-1.132187552892144e-05,8.297672004521899e-13,2.488
4.717615187388446e-13,7.297600024269713e-13,0.0299011936516468,0.02990079562593416,-1.1321875527589119e-05,8.296423189966444e-13,2.4885
4.891989591193635e-13,2.363179096853685e-13,0.02990112883130984,0.02990073602487624,-1.132187552788056e-05,8.296978403122711e-13,2.489
0.0,0.0,0.02990106509332944,0.0299006708277828,-1.1321875527713999e-05,8.30086399736165e-13,2.4895
2.438396706772039e-13,0.0,0.02990099407768512,0.02990060186917616,-1.132187552677032e-05,8.300725592178069e-13,2.49
2.492797634978672e-13,0.0,0.02990092606857824,0.02990053291302504,-1.132187552690912e-05,8.306276792004489e-13,2.4905
4.803206443693142e-13,0.0,0.02990085890819768,0.02990046439819712,-1.1321875526867521e-05,8.30003119456791e-13,2.491
0.0,2.381567165699039e-13,0.02990079540882808,0.02990039632667184,-1.1321875526881362e-05,8.306970393403678e-13,2.4915
2.362415818524255e-13,4.887201754399939e-13,0.029900725848516,0.02990033198470008,-1.13218755265344e-05,8.310162403184088e-13,2.492
0.0,0.0,0.02990065933997312,0.02990027245275512,-1.1321875526867521e-05,8.308913605569292e-13,2.4925
0.0,2.4591786940142413e-13,0.0299005901958068,0.02990020594207008,-1.132187552639568e-05,8.309607190027822e-13,2.493
0.0,2.4103982698697735e-13,0.02990052115840128,0.02990014227020688,-1.132187552607648e-05,8.313770390844894e-13,2.4935
0.0,7.376807498182814e-13,0.02990045254518648,0.0299000791678892,-1.132187552582664e-05,8.310578398005143e-13,2.494
4.887201754399939e-13,0.0,0.0299003843541576,0.02990002387808712,-1.1321875526867521e-05,8.313909592239446e-13,2.4945
0.0,0.0,0.02990032407095536,0.0298999585336432,-1.1321875526159761e-05,8.308358392413026e-13,2.495
4.842411194250218e-13,2.475207538932267e-13,0.02990025719180576,0.02989989237348648,-1.1321875526548319e-05,8.312383204987176e-13,2.4955
9.781585263990422e-13,2.3711935193126976e-13,0.02990019650009272,0.0298998299198636,-1.13218755260348e-05,8.318905595850259e-13,2.496
0.0,4.860001290296623e-13,0.02990014414615208,0.02989976814481592,-1.132187552582664e-05,8.321680797657985e-13,2.4965
0.0,2.4768034845301656e-13,0.02990007830996776,0.029899710093712,-1.1321875526131999e-05,8.321542392474403e-13,2.497
0.0,4.774410033991927e-13,0.02990001127891096,0.02989964914433016,-1.1321875525965441e-05,8.328897603071886e-13,2.4975
0.0,2.4896057437828745e-13,0.02989994462765704,0.02989959138312056,-1.1321875525479682e-05,8.326816002663349e-13,2.498
7.342425278888953e-13,0.0,0.02989987847991664,0.02989953089423568,-1.13218755260348e-05,8.334726392535781e-13,2.4985
2.4760055117312163e-13,0.0,0.02989982288088544,0.02989946691146344,-1.132187552539648e-05,8.333616000104566e-13,2.499
2.3720261865811665e-13,0.0,0.02989976168983968,0.02989940295338648,-1.132187552446664e-05,8.337363206100583e-13,2.4995
4.876793413544078e-13,0.0,0.0298996999941312,0.02989933942235408,-1.132187552377272e-05,8.347493601565132e-13,2.5
2.387187669761204e-13,0.0,0.02989964194034288,0.02989927631477672,-1.1321875523578479e-05,8.348464792601795e-13,2.5005
0.0,0.0,0.02989958101063496,0.02989921358955424,-1.1321875523620082e-05,8.353738402790741e-13,2.501
0.0,4.928800423353863e-13,0.02989951667859392,0.02989915121288288,-1.1321875523203762e-05,8.363730393071709e-13,2.5015
0.0,2.4272250875867485e-13,0.02989945238293288,0.0298990966857252,-1.1321875523176e-05,8.357485591846099e-13,2.502
0.0,0.0,0.02989938851771424,0.02989903883260096,-1.1321875522704161e-05,8.352905599997001e-13,2.5025
0.0,2.502373308566064e-13,0.02989932507938592,0.02989897736489384,-1.132187552260704e-05,8.358734389460895e-13,2.503
0.0,0.0,0.02989926202748304,0.02989891999580896,-1.132187552210744e-05,8.363314398250653e-13,2.5035
7.352798925275295e-13,0.0,0.02989919932863648,0.0298988590840328,-1.132187552137192e-05,8.361648792663172e-13,2.504
0.0,0.0,0.0298991478185868,0.02989879807306992,-1.1321875521843759e-05,8.36386959446626e-13,2.5045
2.500777362968165e-13,0.0,0.0298990865662428,0.02989873738859752,-1.1321875521094321e-05,8.365951194874797e-13,2.505
0.0,0.0,0.02989902861717496,0.0298986770519532,-1.132187552173272e-05,8.364424790681868e-13,2.5055
0.0,4.757617910744472e-13,0.02989896705847224,0.02989861704062992,-1.1321875520678001e-05,8.357485591846099e-13,2.506
0.0,1.1996792448343285e-12,0.02989890542173048,0.02989856398488664,-1.1321875521469042e-05,8.356930395630492e-13,2.5065
0.0,0.0,0.02989884413687792,0.02989852171099736,-1.1321875520483681e-05,8.362759202035046e-13,2.507
0.0,2.444780489163634e-13,0.02989878322008536,0.02989846358666856,-1.132187552070576e-05,8.365118392081056e-13,2.5075
0.0,2.492797634978672e-13,0.02989872264432688,0.02989840723592872,-1.13218755210388e-05,8.362620796851464e-13,2.508
2.373622132179065e-13,2.4032165146792295e-13,0.02989866238560968,0.02989835143887952,-1.132187552189928e-05,8.366367189695852e-13,2.50850000000001
4.780793816383522e-13,4.898408068054749e-13,0.02989860575165848,0.02989829596393656,-1.1321875521274719e-05,8.367339193884145e-13,2.50900000000001
7.261587164908434e-13,2.459213388483761e-13,0.02989855298396736,0.02989824413476928,-1.132187552087232e-05,8.368032795283333e-13,2.50950000000001
4.78238976198142e-13,2.4672278109427737e-13,0.02989850397035072,0.02989818949242584,-1.132187551997024e-05,8.367755205645859e-13,2.51000000000001
2.4919996621797225e-13,2.4608093340816595e-13,0.02989845189460448,0.02989813482499256,-1.1321875520136801e-05,8.368171200466915e-13,2.51050000000001
2.4032165146792295e-13,2.467193116473254e-13,0.02989839620234856,0.02989808034073864,-1.132187552070576e-05,8.366644796273985e-13,2.51100000000001
4.89837337358523e-13,4.775971285120306e-13,0.02989834033923536,0.02989802620606912,-1.132187552066416e-05,8.376081590339346e-13,2.51150000000001
2.457617442885862e-13,2.3792079417717105e-13,0.02989828811340696,0.02989797559056176,-1.1321875519567761e-05,8.374277596508942e-13,2.51200000000001
4.924810559359116e-13,4.763203720337117e-13,0.0298982331145628,0.02989792215366072,-1.132187552070576e-05,8.375388005880816e-13,2.51250000000001
2.466395143674305e-13,4.880783277538825e-13,0.02989818146748672,0.02989787194151536,-1.1321875519831439e-05,8.38038399255097e-13,2.51300000000001
0.0,0.0,0.02989812700785392,0.0298978230923052,-1.1321875520025762e-05,8.379967997729915e-13,2.51350000000001
2.387985642560153e-13,2.4967874989734185e-13,0.02989806906524224,0.02989776694724928,-1.1321875518901681e-05,8.385241590978202e-13,2.51400000000001
4.765597638733965e-13,0.0,0.02989801447932616,0.02989771454938992,-1.1321875518304879e-05,8.384131198546987e-13,2.51450000000001
0.0,0.0,0.02989796389142888,0.02989765866818064,-1.132187551844368e-05,8.38746159657032e-13,2.51500000000001
7.259227940981106e-13,0.0,0.02989790719934368,0.029897602765164,-1.132187551938736e-05,8.394678401984221e-13,2.51550000000001
2.4967874989734185e-13,0.0,0.02989786098765696,0.02989754724305984,-1.13218755191376e-05,8.380106402913496e-13,2.51600000000001
2.384793751364356e-13,0.0,0.02989780928107816,0.02989749210226992,-1.132187551898488e-05,8.376914393133086e-13,2.51650000000001
0.0,4.838421330255471e-13,0.02989775622833264,0.02989743730501688,-1.1321875518457521e-05,8.378440797326015e-13,2.51700000000001
0.0,2.409600297070824e-13,0.02989769997613376,0.02989738948438456,-1.1321875518499202e-05,8.385379996161783e-13,2.51750000000001
0.0,2.409600297070824e-13,0.02989764377260608,0.029897339114456,-1.132187551844368e-05,8.38357600233138e-13,2.51800000000001
0.0,0.0,0.02989758798098608,0.02989728853706704,-1.132187551811064e-05,8.381216795344711e-13,2.51850000000001
0.0,0.0,0.02989753259000064,0.02989723476190832,-1.13218755186796e-05,8.376359196917479e-13,2.51900000000001
2.419175970658216e-13,0.0,0.02989747755594832,0.02989718092680608,-1.132187551927632e-05,8.377885601110408e-13,2.51950000000001
2.420008637926685e-13,0.0,0.02989742617607584,0.02989712740920144,-1.1321875518748961e-05,8.38274319953764e-13,2.52000000000001
2.4103982698697735e-13,0.0,0.029897375340662,0.02989707422022136,-1.132187551847144e-05,8.38510238958365e-13,2.52050000000001
0.0,0.0,0.02989732466526256,0.02989702133335184,-1.132187551916536e-05,8.387183989992187e-13,2.52100000000001
2.411196242668723e-13,2.491201689380773e-13,0.0298972708026148,0.0298969687255592,-1.13218755191376e-05,8.381771991560318e-13,2.52150000000001
0.0,0.0,0.0298972201853304,0.02989691972789088,-1.1321875518818401e-05,8.384824799946176e-13,2.52200000000001
0.0,2.4919996621797225e-13,0.02989716678165368,0.02989686787933936,-1.132187551930408e-05,8.386073597560972e-13,2.52250000000001
0.0,7.258429968182156e-13,0.0298971133276388,0.02989681925610768,-1.1321875518915522e-05,8.384547193368043e-13,2.52300000000001
0.0,7.194418671918612e-13,0.02989706016002664,0.02989677775986456,-1.132187551906816e-05,8.386628793776579e-13,2.52350000000001
2.490403716581824e-13,2.3991919562149633e-13,0.02989700729451912,0.029896736892708,-1.1321875519415119e-05,8.387183989992187e-13,2.52400000000001
2.491201689380773e-13,2.3999899290139126e-13,0.02989695805966656,0.02989668926872432,-1.1321875518721199e-05,8.391486392203811e-13,2.52450000000001
0.0,0.0,0.02989690933745128,0.02989664105590208,-1.1321875518457521e-05,8.384269603730569e-13,2.52500000000001
7.257597300913687e-13,2.475207538932267e-13,0.0298968574021664,0.02989658972960184,-1.1321875518638e-05,8.38357600233138e-13,2.52550000000001
2.40241854188028e-13,7.41521427594094e-13,0.02989681533941184,0.0298965417857892,-1.132187551856856e-05,8.382049598138451e-13,2.52600000000001
4.791202157239383e-13,9.780787291191473e-13,0.02989676761502072,0.0298965020064948,-1.1321875518873919e-05,8.381077593950159e-13,2.52650000000001
2.4008225962823815e-13,2.4527949116226466e-13,0.0298967226610764,0.02989646636511448,-1.1321875518873919e-05,8.386906400354712e-13,2.52700000000001
0.0,2.4536275788911155e-13,0.02989667476740944,0.02989642014455488,-1.132187551826328e-05,8.386767995171131e-13,2.52750000000001
7.349607034079497e-13,0.0,0.02989662340357424,0.0298963729413628,-1.1321875518221599e-05,8.37802480250496e-13,2.52800000000001
4.939208764209724e-13,0.0,0.02989658202515248,0.02989632257814464,-1.1321875519748159e-05,8.379828796335363e-13,2.52850000000001
4.942400655405521e-13,0.0,0.02989653927193488,0.0298962723220972,-1.132187551877672e-05,8.379690391151782e-13,2.52900000000001
4.872803549549332e-13,0.0,0.02989649635086568,0.0298962225147616,-1.1321875518166159e-05,8.376220791733897e-13,2.52950000000001
4.87439949514723e-13,0.0,0.02989645269455768,0.02989617312621984,-1.1321875518124481e-05,8.376776004890164e-13,2.53000000000001
0.0,0.0,0.02989640909075136,0.02989612409991712,-1.132187551744448e-05,8.378995993541622e-13,2.53050000000001
0.0,2.39121222822547e-13,0.0298963589069936,0.02989607539180168,-1.132187551756936e-05,8.381077593950159e-13,2.53100000000001
0.0,2.3920102010244193e-13,0.029896308410092,0.02989603029863256,-1.1321875518429759e-05,8.374971994119101e-13,2.53150000000001
0.0,9.707200321340537e-13,0.02989625834192584,0.02989598571861952,-1.1321875518179999e-05,8.372335197494958e-13,2.53200000000001
0.0,0.0,0.02989620871620088,0.02989595295133568,-1.1321875518832242e-05,8.368865598077074e-13,2.53250000000001
0.0,7.23199278240827e-13,0.02989615947429968,0.0298959061643108,-1.132187551884616e-05,8.370530390512925e-13,2.53300000000001
0.0,2.398393983416014e-13,0.02989611056636264,0.02989586797675936,-1.132187551847144e-05,8.365118392081056e-13,2.53350000000001
2.392773479353849e-13,0.0,0.02989606195640592,0.02989582411621088,-1.132187551901264e-05,8.360815989869432e-13,2.53400000000001
0.0,0.0,0.02989601694745376,0.02989577647316208,-1.1321875518332641e-05,8.357208002208625e-13,2.53450000000001
7.251213518522093e-13,2.3975960106170646e-13,0.02989596911244696,0.02989572880210656,-1.132187551915144e-05,8.356791990446911e-13,2.53500000000001
9.66799557078346e-13,2.3975960106170646e-13,0.02989593198691656,0.0298956848546824,-1.132187551894328e-05,8.354293599006348e-13,2.53550000000001
2.4160187739319383e-13,0.0,0.02989589922838672,0.0298956415379408,-1.132187551906816e-05,8.352073593414231e-13,2.53600000000001
2.397630705086584e-13,4.893585536791534e-13,0.02989585576059184,0.02989559510771992,-1.132187551997024e-05,8.350408004767409e-13,2.53650000000001
0.0,4.894418204060003e-13,0.02989581120794672,0.02989555528055856,-1.1321875519248562e-05,8.351101606166597e-13,2.53700000000001
2.3967980378181153e-13,0.0,0.02989576351251736,0.02989551623924048,-1.1321875520442082e-05,8.353738402790741e-13,2.53750000000001
0.0,0.0,0.02989571920677376,0.02989547058599328,-1.1321875520927842e-05,8.350268803372857e-13,2.53800000000001
0.0,2.4120289099371917e-13,0.02989567222264568,0.02989542446784048,-1.1321875520358802e-05,8.342219991376186e-13,2.53850000000002
9.781619958459942e-13,2.411994215467672e-13,0.02989562525617208,0.02989538198236384,-1.1321875520566962e-05,8.340831992366838e-13,2.53900000000002
0.0,4.856809399100825e-13,0.02989559197552968,0.02989534009053024,-1.1321875521718801e-05,8.347077589803418e-13,2.53950000000002
2.40241854188028e-13,2.4896057437828745e-13,0.02989554665091392,0.02989530172787424,-1.132187552112208e-05,8.347355196381551e-13,2.54000000000002
0.0,2.4896057437828745e-13,0.02989550349065736,0.02989526128344832,-1.1321875521427439e-05,8.349852791611143e-13,2.54050000000002
0.0,0.0,0.02989545749135936,0.02989522069540984,-1.132187552144128e-05,8.352351199992364e-13,2.54100000000002
2.411994215467672e-13,0.0,0.0298954114920524,0.0298951760515196,-1.132187552133024e-05,8.350685594404883e-13,2.54150000000002
2.4287863387151276e-13,4.956000887457179e-13,0.02989536915038008,0.02989513126786016,-1.1321875522287841e-05,8.343607990385533e-13,2.54200000000002
4.842411194250218e-13,0.0,0.0298953273807504,0.02989509349793736,-1.1321875522079681e-05,8.352351199992364e-13,2.54250000000002
4.980807433163648e-13,0.0,0.02989528911455664,0.02989504986256496,-1.1321875521677202e-05,8.344301591784722e-13,2.54300000000002
0.0,2.4391946795709885e-13,0.02989525294061352,0.02989500579352792,-1.132187552173272e-05,8.348464792601795e-13,2.54350000000002
0.0,2.442386570766786e-13,0.0298952085501712,0.02989496531491896,-1.132187552269024e-05,8.345827995977651e-13,2.54400000000002
4.956000887457179e-13,2.4623705852100386e-13,0.0298951635160048,0.02989492538584552,-1.132187552248208e-05,8.350408004767409e-13,2.54450000000002
0.0,2.464001225277457e-13,0.0298951254772348,0.0298948856210532,-1.1321875522496001e-05,8.344995989394881e-13,2.54500000000002
0.0,4.88640378160099e-13,0.02989508160548344,0.02989484598358272,-1.1321875522204561e-05,8.347077589803418e-13,2.54550000000002
2.439992652369938e-13,0.0,0.0298950373283944,0.0298948099663296,-1.1321875522718002e-05,8.353322391029027e-13,2.54600000000002
2.439992652369938e-13,0.0,0.0298949966622796,0.02989476752927288,-1.132187552256536e-05,8.338750391958302e-13,2.54650000000002
0.0,2.4056104330760775e-13,0.0298949565594912,0.0298947246214808,-1.132187552170496e-05,8.337224004706031e-13,2.54700000000002
4.928002450554914e-13,7.236017340872536e-13,0.02989491328894672,0.02989468531785208,-1.132187552277352e-05,8.338750391958302e-13,2.54750000000002
2.444017210834204e-13,0.0,0.02989487659274048,0.02989465324664216,-1.132187552212128e-05,8.339444789568461e-13,2.54800000000002
2.444780489163634e-13,0.0,0.02989483737756136,0.02989461184837728,-1.1321875521552322e-05,8.333754405288147e-13,2.54850000000002
0.0,0.0,0.0298947979618156,0.02989456960760936,-1.132187552224616e-05,8.327093592300824e-13,2.54900000000002
2.4047777658076086e-13,0.0,0.02989475525506352,0.0298945276122996,-1.1321875522412721e-05,8.334726392535781e-13,2.54950000000002
2.415984079462419e-13,0.0,0.02989471579298096,0.02989448594779504,-1.1321875522135199e-05,8.32057040522677e-13,2.55000000000002
4.819998566940598e-13,4.835194744590154e-13,0.02989467687440024,0.02989444458149688,-1.1321875521816e-05,8.318350399634652e-13,2.55050000000002
0.0,4.835992717389104e-13,0.02989464146860568,0.0298944101431288,-1.1321875522038e-05,8.321403191079851e-13,2.55100000000002
0.0,0.0,0.02989459979553872,0.02989437643827312,-1.1321875522204561e-05,8.319876803827581e-13,2.55150000000002
0.0,4.980009460364698e-13,0.02989455766024288,0.02989433605547688,-1.1321875522912321e-05,8.314187198817579e-13,2.55200000000002
0.0,0.0,0.0298945157915768,0.02989430183447104,-1.1321875523578479e-05,8.319321590671315e-13,2.55250000000002
2.411196242668723e-13,0.0,0.02989447423513608,0.0298942616550988,-1.132187552298168e-05,8.309051993812214e-13,2.55300000000002
2.4232005291224823e-13,2.4087676298023553e-13,0.0298944362911276,0.0298942210455192,-1.132187552294008e-05,8.311133594220751e-13,2.55350000000002
2.411994215467672e-13,2.408802324271875e-13,0.02989439884776288,0.0298941840274076,-1.132187552306496e-05,8.30877440417474e-13,2.55400000000002
7.40400796228613e-13,0.0,0.02989436151458464,0.02989414755915776,-1.1321875523411922e-05,8.31349280120742e-13,2.55450000000002
0.0,4.900004013652648e-13,0.02989433096983536,0.02989410791429504,-1.1321875523189921e-05,8.303500793985794e-13,2.55500000000002
0.0,9.755217467155575e-13,0.02989429099806568,0.029894075659848,-1.1321875523078882e-05,8.304750404752219e-13,2.55550000000002
2.4080043514729255e-13,0.0,0.02989425017532792,0.02989405087703976,-1.132187552380048e-05,8.30710959479823e-13,2.55600000000002
0.0,0.0,0.02989421292783488,0.02989401239831848,-1.1321875522884559e-05,8.296007195145389e-13,2.55650000000002
2.408802324271875e-13,0.0,0.02989417292527208,0.02989397259525944,-1.132187552355072e-05,8.29531279753523e-13,2.55700000000002
2.411196242668723e-13,0.0,0.02989413618361448,0.02989393305339704,-1.1321875523897682e-05,8.296284801723522e-13,2.55750000000002
7.405603907884029e-13,0.0,0.02989409994530304,0.02989389389736656,-1.132187552346744e-05,8.293231197126693e-13,2.55800000000002
4.837623357456522e-13,4.956798860256129e-13,0.02989407222445768,0.02989385508041848,-1.1321875522884559e-05,8.286570401080029e-13,2.55850000000002
0.0,0.0,0.02989404020114712,0.02989382324311976,-1.132187552405032e-05,8.290316793924416e-13,2.55900000000002
0.0,2.416782052261368e-13,0.02989400097114048,0.02989378546032248,-1.1321875524605442e-05,8.294619196136041e-13,2.55950000000002
0.0,4.848829671111332e-13,0.02989396125267624,0.0298937505087508,-1.1321875524452722e-05,8.297949594159373e-13,2.56000000000002
0.0,2.432810897179394e-13,0.02989392186414232,0.02989371933842584,-1.132187552507728e-05,8.295451998929781e-13,2.56050000000002
2.4791974029270136e-13,4.87519746794618e-13,0.02989388283937304,0.02989368522213032,-1.132187552595152e-05,8.290733601897101e-13,2.56100000000002
2.479995375725963e-13,0.0,0.02989384747465848,0.0298936541925376,-1.132187552486912e-05,8.296423189966444e-13,2.56150000000002
2.4151861066634694e-13,0.0,0.02989381262741312,0.0298936168554876,-1.132187552518832e-05,8.285459991708155e-13,2.56200000000002
0.0,4.93199231454966e-13,0.02989377788960912,0.02989357906796352,-1.132187552516056e-05,8.285182402070681e-13,2.56250000000002
7.284797765017004e-13,0.0,0.02989373991573128,0.02989354823629568,-1.1321875526062559e-05,8.292537595727505e-13,2.56300000000002
0.0,0.0,0.02989371180779296,0.02989351152825072,-1.1321875525216e-05,8.288374394910432e-13,2.56350000000002
4.871172909481913e-13,4.895216176858952e-13,0.02989367468079608,0.02989347436719472,-1.1321875525937679e-05,8.282406404051985e-13,2.56400000000002
0.0,4.896812122456851e-13,0.02989364338695416,0.0298934441168088,-1.132187552579888e-05,8.287819198694825e-13,2.56450000000002
2.466395143674305e-13,2.4232005291224823e-13,0.0298936061329816,0.0298934147869908,-1.132187552724216e-05,8.286847990717503e-13,2.56500000000002
2.466395143674305e-13,2.422402556323533e-13,0.02989357179230784,0.02989338198868536,-1.132187552652056e-05,8.291011191534576e-13,2.56550000000002
2.4463764347615324e-13,0.0,0.02989353795831584,0.02989334890586112,-1.1321875526812e-05,8.291843994328316e-13,2.56600000000002
0.0,0.0,0.02989350430380176,0.02989331262526784,-1.132187552639568e-05,8.28823519351588e-13,2.56650000000002
4.896812122456851e-13,0.0,0.02989346745334992,0.02989327627555176,-1.132187552739488e-05,8.2835167964832e-13,2.56700000000002
2.4488050476279e-13,2.4415885979678364e-13,0.02989343725208432,0.02989324021633288,-1.1321875527089522e-05,8.278104798051331e-13,2.56750000000002
2.4239985019214316e-13,7.423194003930433e-13,0.02989340447238312,0.02989320778039544,-1.1321875526007041e-05,8.279908791881735e-13,2.56800000000002
0.0,2.4192106651277356e-13,0.02989337139714592,0.02989318254078248,-1.1321875526964639e-05,8.273386401018651e-13,2.56850000000003
2.424796474720381e-13,4.844805112647066e-13,0.02989333509281344,0.02989315120191112,-1.1321875526298481e-05,8.281435196074664e-13,2.56900000000003
0.0,2.42562914198885e-13,0.02989330202909048,0.02989312254957952,-1.1321875527047919e-05,8.282406404051985e-13,2.56950000000003
0.0,0.0,0.02989326615288,0.02989309089895672,-1.1321875527783442e-05,8.284211194093359e-13,2.57000000000003
4.93279028734861e-13,0.0,0.02989323018938176,0.0298930557207472,-1.132187552822752e-05,8.270194391238241e-13,2.57050000000003
7.349607034079497e-13,4.976817569168901e-13,0.02989320114874568,0.02989302045990536,-1.132187552829688e-05,8.271443205793696e-13,2.57100000000003
0.0,4.888797699997838e-13,0.02989317618101824,0.02989299387964152,-1.132187552875488e-05,8.270055189843689e-13,2.57150000000003
4.846366363775445e-13,7.311200256321371e-13,0.02989314143476632,0.02989296736147016,-1.132187552826912e-05,8.272692003408492e-13,2.57200000000003
2.4263924203182796e-13,2.4216045835245836e-13,0.02989311245591728,0.02989294408585344,-1.1321875528407922e-05,8.270610402999956e-13,2.57250000000003
2.4863791581175576e-13,2.4232005291224823e-13,0.0298930808716512,0.02989291350190816,-1.132187552804712e-05,8.275190394849054e-13,2.57300000000003
2.4872118253860265e-13,2.4232005291224823e-13,0.02989304997549928,0.02989288225164896,-1.132187552804712e-05,8.276023197642795e-13,2.57350000000003
4.884807836003091e-13,0.0,0.0298930192943996,0.0298928511872948,-1.1321875527672399e-05,8.280741594675475e-13,2.57400000000003
0.0,0.0,0.0298929920872488,0.02989281704064488,-1.1321875527589119e-05,8.271443205793696e-13,2.57450000000003
7.309604310723472e-13,0.0,0.02989295776259816,0.02989278287574736,-1.1321875527949999e-05,8.262422389608733e-13,2.57500000000003
2.4216045835245836e-13,4.963182642647723e-13,0.0298929337462756,0.02989274903110664,-1.1321875528616079e-05,8.257149592571416e-13,2.57550000000003
2.4239985019214316e-13,0.0,0.02989290331354016,0.02989272218454096,-1.1321875528435681e-05,8.256455194961257e-13,2.57600000000003
2.422402556323533e-13,4.872005576750382e-13,0.02989287226368832,0.02989268940317696,-1.1321875528366319e-05,8.250626405497362e-13,2.57650000000003
0.0,0.0,0.0298928413640276,0.0298926627952116,-1.13218755287132e-05,8.255067195951909e-13,2.57700000000003
0.0,2.433608869978343e-13,0.0298928073469976,0.02989263020468256,-1.132187552987896e-05,8.238969605839884e-13,2.57750000000003
2.481626015793381e-13,2.4335741755088236e-13,0.02989277328611368,0.029892600468712,-1.132187553032304e-05,8.237165595068822e-13,2.57800000000003
2.4815913213238616e-13,0.0,0.02989274287338288,0.02989257119363688,-1.1321875529240559e-05,8.239801595481995e-13,2.57850000000003
2.4368007611741405e-13,0.0,0.02989271300097448,0.02989253872549816,-1.1321875529185119e-05,8.222454394603545e-13,2.57900000000003
2.435204815576242e-13,0.0,0.02989268325608176,0.02989250611971488,-1.1321875529629201e-05,8.221622404961434e-13,2.57950000000003
0.0,2.427190393117229e-13,0.0298926536119728,0.02989247374314144,-1.132187552979568e-05,8.215654397162328e-13,2.58000000000003
2.4344068427772925e-13,7.368793075723801e-13,0.0298926207401196,0.02989244494137568,-1.1321875530711679e-05,8.208715994537531e-13,2.58050000000003
0.0,4.889595672796787e-13,0.02989259107321032,0.02989242328595616,-1.1321875530975279e-05,8.213572796753792e-13,2.58100000000003
2.4344068427772925e-13,0.0,0.0298925585559624,0.0298923988537032,-1.1321875531155761e-05,8.210936000129648e-13,2.58150000000003
0.0,0.0,0.02989252925816048,0.02989236731947168,-1.132187553143328e-05,8.206217603096968e-13,2.58200000000003
2.469587034870102e-13,0.0,0.02989249708589264,0.02989233523494304,-1.1321875532571279e-05,8.209409595936719e-13,2.58250000000003
4.89757540078628e-13,7.376009525383864e-13,0.02989246811681128,0.02989230340985704,-1.132187553329288e-05,8.206634394128994e-13,2.58300000000003
4.872803549549332e-13,2.445578461962583e-13,0.02989244292790048,0.02989228198501512,-1.1321875532571279e-05,8.20316479471111e-13,2.58350000000003
2.4439825163646844e-13,0.0,0.0298924180788908,0.02989225488572192,-1.1321875532196561e-05,8.193866405829331e-13,2.58400000000003
0.0,4.986393242756293e-13,0.02989238985197336,0.02989222374764752,-1.13218755323076e-05,8.202609598495503e-13,2.58450000000003
2.459213388483761e-13,0.0,0.02989235800490112,0.02989219911528624,-1.132187553377864e-05,8.209409595936719e-13,2.58500000000003
2.4448151836331533e-13,0.0,0.02989232937471224,0.02989216854255432,-1.132187553336232e-05,8.199417605655752e-13,2.58550000000003
4.913604245704306e-13,0.0,0.02989230134417568,0.02989213751331784,-1.1321875533528802e-05,8.193311192673065e-13,2.58600000000003
2.491201689380773e-13,4.974388956302533e-13,0.02989227682311336,0.02989210671015784,-1.132187553375088e-05,8.184845589644368e-13,2.58650000000003
2.490403716581824e-13,2.4327762027098743e-13,0.02989224925729808,0.02989208454346168,-1.132187553341784e-05,8.175686402157141e-13,2.58700000000003
0.0,4.86319318149242e-13,0.02989222143460664,0.02989205819404704,-1.1321875534236559e-05,8.180404799189821e-13,2.58750000000003
0.0,4.873601522348281e-13,0.02989219037852432,0.0298920347174308,-1.132187553469456e-05,8.182208793020224e-13,2.58800000000003
0.0,2.443184543565735e-13,0.02989215922910688,0.02989201154398744,-1.1321875534930479e-05,8.173882391386078e-13,2.58850000000003
2.4879751037154563e-13,0.0,0.02989212834733176,0.02989198503964176,-1.1321875535263519e-05,8.177351990803963e-13,2.58900000000003
4.92002272256542e-13,4.872803549549332e-13,0.02989210191719264,0.02989195495567816,-1.132187553588808e-05,8.17402159278063e-13,2.58950000000003
2.429584311514077e-13,2.433608869978343e-13,0.02989207936158976,0.02989193144637688,-1.1321875534958241e-05,8.167220799128443e-13,2.59000000000003
4.873601522348281e-13,2.4335741755088236e-13,0.02989205292242296,0.02989190539503432,-1.132187553429208e-05,8.161808800696575e-13,2.59050000000003
2.430416978782546e-13,0.0,0.02989202942135568,0.02989187915299032,-1.1321875535790881e-05,8.155286392892832e-13,2.59100000000003
2.4424212652363053e-13,0.0,0.02989200290636368,0.02989184969170696,-1.1321875536068481e-05,8.145849598827472e-13,2.59150000000003
2.4368007611741405e-13,2.4831872669217603e-13,0.029891976162248,0.0298918201313924,-1.132187553688728e-05,8.15112319207576e-13,2.59200000000003
2.435204815576242e-13,2.484019934190229e-13,0.02989194954644128,0.0298917941781768,-1.132187553659584e-05,8.139049601386256e-13,2.59250000000003
2.4344068427772925e-13,0.0,0.02989192309106768,0.02989176873154832,-1.1321875536346e-05,8.137383995798775e-13,2.59300000000003
2.432810897179394e-13,0.0,0.0298918967923324,0.02989174004531936,-1.132187553724808e-05,8.14099200040024e-13,2.59350000000003
0.0,0.0,0.02989187063796616,0.02989171118552824,-1.132187553837216e-05,8.132526397371543e-13,2.59400000000003
2.4831872669217603e-13,0.0,0.02989184128351656,0.02989168252551504,-1.132187553910768e-05,8.121285592535121e-13,2.59450000000003
2.482389294122811e-13,0.0,0.02989181515982968,0.02989165408046664,-1.1321875538844001e-05,8.11101599567602e-13,2.59500000000003
0.0,2.4432192380352546e-13,0.0298917895279008,0.02989162582731328,-1.132187553919096e-05,8.119203992126584e-13,2.59550000000003
0.0,4.894383509590483e-13,0.02989176068078472,0.02989160108232016,-1.132187553989872e-05,8.114346393699352e-13,2.59600000000003
0.0,2.4504009932257986e-13,0.02989173168110568,0.0298915800786376,-1.132187554068976e-05,8.111987203653342e-13,2.59650000000003
0.0,0.0,0.0298917028963748,0.02989155601348576,-1.132187554089792e-05,8.10629759864334e-13,2.59700000000003
0.0,4.946390519400268e-13,0.02989167433742248,0.02989152826171904,-1.1321875540731442e-05,8.102134397826267e-13,2.59750000000003
2.4432192380352546e-13,0.0,0.02989164597821088,0.02989150698040256,-1.1321875541855519e-05,8.088534402943834e-13,2.59800000000003
0.0,0.0,0.02989162113293464,0.02989147971553688,-1.1321875542022001e-05,8.09366879479757e-13,2.59850000000004
4.895181482389432e-13,2.438396706772039e-13,0.02989159335855096,0.02989145194530792,-1.1321875542979599e-05,8.086175195957165e-13,2.59900000000004
2.4488050476279e-13,7.330386297965674e-13,0.02989157204356336,0.02989142769731352,-1.1321875542521602e-05,8.084647995553265e-13,2.59950000000004
2.4736115933343683e-13,4.892787563992584e-13,0.02989154801980904,0.0298914106033768,-1.132187554385392e-05,8.071325590308306e-13,2.60000000000004
2.472813620535419e-13,7.451990413631648e-13,0.02989152368323728,0.02989139075700192,-1.132187554360408e-05,8.076876790134727e-13,2.60050000000004
0.0,2.466395143674305e-13,0.02989149937216776,0.0298913738527508,-1.1321875545019681e-05,8.078542395722208e-13,2.60100000000004
2.438396706772039e-13,4.900004013652648e-13,0.02989147179972656,0.02989135043932128,-1.1321875545741279e-05,8.074795189726191e-13,2.60150000000004
2.4504009932257986e-13,4.941567988137052e-13,0.02989144741049136,0.02989132992012848,-1.132187554518616e-05,8.067995192284974e-13,2.60200000000004
4.880783277538825e-13,4.94319862820447e-13,0.02989142348574104,0.02989131051335464,-1.132187554554696e-05,8.069521596477903e-13,2.60250000000004
7.411189717476674e-13,0.0,0.02989140300390744,0.02989129125359,-1.132187554599112e-05,8.064803199445223e-13,2.60300000000004
4.936780151343356e-13,0.0,0.0298913861997404,0.02989126451201904,-1.1321875546282479e-05,8.051619199383846e-13,2.60350000000004
4.916796136900103e-13,0.0,0.02989136626157008,0.0298912372622136,-1.1321875546573919e-05,8.053700799792382e-13,2.60400000000004
4.936814845812876e-13,2.4408253196384067e-13,0.0298913459988688,0.02989121034010944,-1.132187554649072e-05,8.05120320456279e-13,2.60450000000004
2.455986802818444e-13,9.79438752324313e-13,0.02989132658281008,0.029891187105196,-1.1321875545824559e-05,8.048427189603436e-13,2.60500000000004
2.488807770983925e-13,7.355227538141662e-13,0.02989130302816456,0.02989117526517856,-1.132187554649072e-05,8.04565200473637e-13,2.60550000000004
4.909614381709559e-13,0.0,0.02989128005283472,0.029891161021564,-1.132187554736496e-05,8.042320793561408e-13,2.60600000000004
0.0,0.0,0.02989125983179416,0.02989113537812848,-1.1321875547087441e-05,8.037047200313121e-13,2.60650000000004
2.4391946795709885e-13,0.0,0.02989123331729528,0.0298911087326888,-1.13218755479756e-05,8.044402393969944e-13,2.60700000000004
2.4415885979678364e-13,2.4448151836331533e-13,0.02989120972136952,0.02989108238148984,-1.132187554826704e-05,8.036631205492065e-13,2.60750000000004
7.353596898074244e-13,2.4448151836331533e-13,0.0298911866668644,0.02989105973597344,-1.1321875547934e-05,8.035937604092876e-13,2.60800000000004
2.4424212652363053e-13,2.4855811853186083e-13,0.02989117132205424,0.02989103764510496,-1.1321875547059679e-05,8.035520796120191e-13,2.60850000000004
0.0,2.486413852587077e-13,0.0298911491648836,0.02989101569671824,-1.1321875548280961e-05,8.025806395476698e-13,2.60900000000004
2.451198966024748e-13,0.0,0.02989112297473176,0.02989099383477232,-1.1321875548461359e-05,8.032606392917915e-13,2.60950000000004
2.4439825163646844e-13,0.0,0.02989110082588904,0.02989096871340712,-1.1321875548697282e-05,8.020810391865885e-13,2.61000000000004
0.0,2.4496030204268493e-13,0.02989107844953176,0.02989094343823624,-1.1321875547878482e-05,8.013039203388006e-13,2.61050000000004
4.930396368951762e-13,2.4504009932257986e-13,0.0298910528203176,0.02989092171527576,-1.1321875548280961e-05,8.014288001002802e-13,2.61100000000004
0.0,0.0,0.02989103374922,0.02989090046009552,-1.1321875548794399e-05,8.007488003561585e-13,2.61150000000004
2.4872118253860265e-13,0.0,0.02989100872631792,0.029890875941086,-1.132187555009888e-05,8.005406403153049e-13,2.61200000000004
0.0,0.0,0.02989098656151984,0.02989085121934824,-1.1321875549640961e-05,7.999855203326628e-13,2.61250000000004
0.0,0.0,0.0298909614921376,0.02989082667079416,-1.132187555066792e-05,7.99596959214703e-13,2.61300000000004
2.451198966024748e-13,2.4504009932257986e-13,0.02989093629673432,0.02989080231303448,-1.1321875551972399e-05,7.989446405072976e-13,2.61350000000004
2.4488050476279e-13,2.4512336604942675e-13,0.02989091464328672,0.029890781463086,-1.132187555039032e-05,7.987781595696465e-13,2.61400000000004
0.0,4.954404941859281e-13,0.02989089344562808,0.0298907610105884,-1.13218755508344e-05,7.992777599307279e-13,2.61450000000004
0.0,0.0,0.02989086897622688,0.02989074392448648,-1.132187555263856e-05,7.979315992667768e-13,2.61500000000004
0.0,2.4456131564321026e-13,0.02989084429825704,0.029890720402302,-1.132187555255528e-05,7.980703991677116e-13,2.61550000000004
2.4496030204268493e-13,2.4456131564321026e-13,0.02989081978930232,0.02989069963355552,-1.132187555330464e-05,7.97945439785135e-13,2.61600000000004
0.0,9.977609016775801e-13,0.0298907988063224,0.02989067927099176,-1.132187555293e-05,7.965854402968917e-13,2.61650000000004
4.928800423353863e-13,0.0,0.02989077489971248,0.02989067073396976,-1.1321875553318561e-05,7.972793601804685e-13,2.61700000000004
2.4768034845301656e-13,4.928800423353863e-13,0.02989075745889344,0.02989064806395672,-1.1321875553610001e-05,7.965438391207202e-13,2.61750000000004
0.0,7.379999389378611e-13,0.02989073730241392,0.02989063061782336,-1.1321875554345521e-05,7.961274394179159e-13,2.61800000000004
4.941602682606572e-13,2.4504009932257986e-13,0.0298907134769188,0.02989061718002456,-1.1321875555025519e-05,7.955168794348101e-13,2.61850000000004
2.445578461962583e-13,4.912008300106407e-13,0.0298906961066888,0.02989059738325344,-1.1321875555441839e-05,7.956278390568346e-13,2.61900000000004
4.98882185562266e-13,4.907185768843192e-13,0.02989067606766328,0.02989058049443912,-1.1321875555858159e-05,7.95502959295355e-13,2.61950000000004
7.416012248739889e-13,4.907185768843192e-13,0.02989065994618096,0.02989056385832024,-1.1321875555885921e-05,7.942400806048439e-13,2.62000000000004
2.4488050476279e-13,0.0,0.029890647519546,0.0298905472918744,-1.1321875556885119e-05,7.942123199470305e-13,2.62050000000004
4.930396368951762e-13,0.0,0.0298906277528764,0.02989052410427464,-1.1321875556982321e-05,7.938653600052421e-13,2.62100000000004
4.905589823245293e-13,0.0,0.02989061060108064,0.02989050048828984,-1.1321875557620642e-05,7.942678395685913e-13,2.62150000000004
7.360015374935358e-13,0.0,0.02989059389131904,0.02989047717940488,-1.13218755574264e-05,7.931021596028435e-13,2.62200000000004
0.0,0.0,0.02989058060746536,0.02989045419335864,-1.132187555731536e-05,7.931853602611205e-13,2.62250000000004
4.905589823245293e-13,0.0,0.0298905575277596,0.02989043147373992,-1.1321875558023121e-05,7.929216805987061e-13,2.62300000000004
0.0,0.0,0.02989054032133408,0.02989040897233024,-1.1321875557565202e-05,7.917698394572506e-13,2.62350000000004
0.0,0.0,0.02989051722923792,0.02989038665437448,-1.13218755579676e-05,7.917143198356898e-13,2.62400000000004
0.0,7.393599621430269e-13,0.02989049376080584,0.0298903644951216,-1.1321875558772559e-05,7.909649599516493e-13,2.62450000000004
0.0,2.488807770983925e-13,0.02989047057322096,0.02989035249976656,-1.1321875559424801e-05,7.904514394511128e-13,2.62500000000004
0.0,0.0,0.029890447681954,0.02989033469570072,-1.1321875559813359e-05,7.899240801262841e-13,2.62550000000004
0.0,0.0,0.0298904250378484,0.02989031281710232,-1.132187556031296e-05,7.898131205042597e-13,2.62600000000004
0.0,2.4623705852100386e-13,0.02989040259843328,0.02989029067000616,-1.1321875560548882e-05,7.904514394511128e-13,2.62650000000004
4.941602682606572e-13,2.4632032524785075e-13,0.02989038033285088,0.0298902720529632,-1.1321875561256639e-05,7.887584001605363e-13,2.62700000000004
0.0,0.0,0.02989036490405888,0.02989025389002328,-1.1321875561450962e-05,7.89757599188633e-13,2.62750000000004
4.94319862820447e-13,0.0,0.02989034341882056,0.02989023244873648,-1.13218755627416e-05,7.892302398638043e-13,2.62800000000004
0.0,0.0,0.02989032801484496,0.02989021079122592,-1.1321875561825679e-05,7.886473592233489e-13,2.62850000000005
0.0,2.4560214972879635e-13,0.02989030652354824,0.02989018929311032,-1.132187556258888e-05,7.877175203351711e-13,2.62900000000005
2.464001225277457e-13,2.4551888300194946e-13,0.02989028447330624,0.02989017131125456,-1.132187556233912e-05,7.884391991824953e-13,2.62950000000005
0.0,0.0,0.0298902659071044,0.02989015373240016,-1.1321875563393842e-05,7.877036798168129e-13,2.63000000000005
2.464001225277457e-13,7.398387458223965e-13,0.029890244444504,0.02989013283430392,-1.132187556354648e-05,7.876064793979837e-13,2.63050000000005
0.0,7.388777090167054e-13,0.0298902261314232,0.02989012171176104,-1.1321875563060799e-05,7.870930402126101e-13,2.63100000000005
0.0,4.98961982842161e-13,0.02989020486996184,0.02989011146649608,-1.13218755642404e-05,7.874815996365041e-13,2.63150000000005
2.457617442885862e-13,9.925567312496497e-13,0.02989018340731824,0.0298900985439932,-1.132187556449016e-05,7.879951201370406e-13,2.63200000000005
0.0,4.935184205745458e-13,0.02989016542461608,0.02989009189403208,-1.13218755645596e-05,7.874955197759593e-13,2.63250000000005
7.397624179894535e-13,4.914402218503255e-13,0.029890144508866,0.0298900781429336,-1.13218755639628e-05,7.868709600323013e-13,2.63300000000005
7.390407730234472e-13,0.0,0.02989013339438744,0.02989006361203664,-1.1321875564143202e-05,7.869403997933172e-13,2.63350000000005
4.98958513395209e-13,4.940006737008673e-13,0.02989012314080288,0.02989004244948904,-1.1321875564087762e-05,7.868571195139432e-13,2.63400000000005
7.386383171770206e-13,7.400781376620813e-13,0.02989011019550872,0.0298900276133968,-1.1321875565322882e-05,7.869681604511305e-13,2.63450000000005
4.992013746818458e-13,4.92002272256542e-13,0.02989009931635264,0.02989001781380368,-1.132187556476776e-05,7.86995919414878e-13,2.63500000000005
7.389575062966003e-13,2.4608093340816595e-13,0.02989008607100408,0.02989000518321408,-1.132187556550328e-05,7.869542403116754e-13,2.63550000000005
0.0,0.0,0.0298900750398988,0.02988998803198264,-1.1321875565531042e-05,7.871207991763576e-13,2.63600000000005
7.396826207095586e-13,0.0,0.02989005419834448,0.0298899671637444,-1.1321875565336719e-05,7.861631996303664e-13,2.63650000000005
0.0,0.0,0.02989004261784712,0.02988994625175424,-1.132187556621104e-05,7.870375205910494e-13,2.63700000000005
9.862388683501422e-13,0.0,0.02989002208452016,0.02988992568446712,-1.1321875565655921e-05,7.875648799158782e-13,2.63750000000005
0.0,0.0,0.02989001511267608,0.02988990543211848,-1.1321875566460799e-05,7.87079199694252e-13,2.63800000000005
4.922416640962268e-13,2.461607306880609e-13,0.02988999520440688,0.02988988543349464,-1.1321875565864081e-05,7.871901593162764e-13,2.63850000000005
0.0,2.461607306880609e-13,0.02988998166855784,0.0298898689812728,-1.1321875566252639e-05,7.876759191589996e-13,2.63900000000005
0.0,2.46001136128271e-13,0.02988996135178344,0.0298898529476252,-1.1321875566558001e-05,7.860660805267001e-13,2.63950000000005
0.0,4.951213050663483e-13,0.02988994055623896,0.02988983694303504,-1.1321875566280401e-05,7.866767201309029e-13,2.64000000000005
0.0,2.4919996621797225e-13,0.0298899200408736,0.02988982429249248,-1.132187556551712e-05,7.865656791937155e-13,2.64050000000005
0.0,0.0,0.02988989982799736,0.02988980857276848,-1.1321875566155522e-05,7.86288159012943e-13,2.64100000000005
2.4632032524785075e-13,0.0,0.0298898798644888,0.0298897891810976,-1.13218755669188e-05,7.854138397463259e-13,2.64150000000005
2.4591786940142413e-13,0.0,0.02988986344484656,0.02988976958869728,-1.132187556543384e-05,7.854693593678866e-13,2.64200000000005
4.954404941859281e-13,0.0,0.02988984743989752,0.02988975020248728,-1.132187556550328e-05,7.85899519967952e-13,2.64250000000005
2.459213388483761e-13,0.0,0.02988983481157032,0.02988973102777432,-1.1321875565336719e-05,7.862048804276349e-13,2.64300000000005
2.4911669949112536e-13,0.0,0.02988981908666624,0.02988971203072712,-1.13218755661e-05,7.856219997871795e-13,2.64350000000005
0.0,2.46077463961214e-13,0.02988980302845312,0.02988969318308544,-1.1321875566266561e-05,7.856913599270984e-13,2.64400000000005
0.0,7.383191280574408e-13,0.02988978365671104,0.02988967780376696,-1.1321875566238799e-05,7.859550395895127e-13,2.64450000000005
0.0,0.0,0.02988976411868824,0.0298896694709648,-1.1321875566197121e-05,7.858717593101387e-13,2.64500000000005
0.0,2.464799198076406e-13,0.02988974478154736,0.02988965159638752,-1.1321875567404482e-05,7.858579204858464e-13,2.64550000000005
0.0,7.432804371987345e-13,0.02988972564829336,0.02988963606219352,-1.1321875567404482e-05,7.856358403055376e-13,2.64600000000005
0.0,7.462398754487509e-13,0.02988970668705648,0.02988962756805776,-1.132187556682168e-05,7.854971200256999e-13,2.64650000000005
4.923179919291698e-13,7.463994700085408e-13,0.02988968787131264,0.02988962049986688,-1.1321875566405281e-05,7.847615989659516e-13,2.64700000000005
0.0,0.0,0.02988967586400752,0.02988961331846432,-1.1321875566904882e-05,7.852334403632855e-13,2.64750000000005
7.388013811837624e-13,0.0,0.02988965778161632,0.02988959504377896,-1.1321875567515521e-05,7.843313604388551e-13,2.64800000000005
2.4848179069891785e-13,0.0,0.029889649096866,0.0298895758109452,-1.1321875566974321e-05,7.851779190476589e-13,2.64850000000005
9.941596157414523e-13,2.468789062071153e-13,0.02988963455980152,0.02988955686857752,-1.1321875567265762e-05,7.837207191405864e-13,2.64900000000005
2.4696217293396217e-13,7.42718386792518e-13,0.02988963020242632,0.0298895416188432,-1.1321875567265762e-05,7.834292805144246e-13,2.64950000000005
4.996003610813204e-13,0.0,0.02988961577713288,0.02988953359033744,-1.13218755682788e-05,7.837346392800416e-13,2.65000000000005
2.4696217293396217e-13,2.4655971708753555e-13,0.0298896044474892,0.0298895161339424,-1.132187556930576e-05,7.822219197514083e-13,2.65050000000005
0.0,2.466395143674305e-13,0.02988958931069912,0.02988950118212888,-1.1321875569083759e-05,7.828741605317826e-13,2.65100000000005
2.468025783741723e-13,0.0,0.02988957055894168,0.02988948665170608,-1.1321875569083759e-05,7.818471991518066e-13,2.65150000000005
2.4791974029270136e-13,0.0,0.02988955506054616,0.02988946883169448,-1.1321875570957199e-05,7.830268805721725e-13,2.65200000000005
4.948021159467686e-13,0.0,0.02988954010768168,0.02988945084543784,-1.132187557199808e-05,7.828741605317826e-13,2.65250000000005
2.4655971708753555e-13,4.937612818611825e-13,0.02988952865204432,0.02988943305761008,-1.1321875572844639e-05,7.826521599725708e-13,2.65300000000005
0.0,4.938410791410774e-13,0.02988951427573056,0.0298894221521736,-1.132187557285848e-05,7.819721602284491e-13,2.65350000000005
2.466395143674305e-13,0.0,0.02988949621277616,0.02988941190860568,-1.1321875573510719e-05,7.82041520368368e-13,2.65400000000005
0.0,2.468789062071153e-13,0.02988948139274712,0.02988939489126392,-1.13218755734552e-05,7.826243993147575e-13,2.65450000000005
0.0,4.963217337117243e-13,0.02988946363685304,0.02988938059998728,-1.1321875573538481e-05,7.812088802049534e-13,2.65500000000005
0.0,2.49519155337552e-13,0.02988944573694752,0.02988937006153072,-1.1321875573219282e-05,7.796961589822543e-13,2.65550000000005
4.940804709807622e-13,0.0,0.02988942802069024,0.02988935652047912,-1.1321875573052799e-05,7.802374401406041e-13,2.65600000000005
4.936780151343356e-13,2.4688237565406723e-13,0.02988941717324512,0.0298893393233068,-1.1321875574162961e-05,7.80542719285124e-13,2.65650000000005
2.468025783741723e-13,2.4696217293396217e-13,0.029889406975958,0.02988932527393376,-1.132187557356624e-05,7.794186404955477e-13,2.65700000000005
2.4943935805765705e-13,9.8984015428627e-13,0.02988939333876008,0.029889311678332,-1.132187557484304e-05,7.798487994015472e-13,2.65750000000005
2.4679910892722035e-13,0.0,0.02988937933503184,0.0298893081906456,-1.1321875575634081e-05,7.794741601171084e-13,2.65800000000005
2.49519155337552e-13,0.0,0.02988936536172808,0.02988929213862136,-1.1321875576799761e-05,7.791132800358648e-13,2.65850000000006
2.468025783741723e-13,0.0,0.02988935147968832,0.02988927479854816,-1.1321875576438959e-05,7.789745597560271e-13,2.65900000000006
0.0,2.470419702138571e-13,0.02988933767711136,0.0298892576171668,-1.1321875577132879e-05,7.805566394245792e-13,2.65950000000006
7.417608194337788e-13,4.940804709807622e-13,0.02988932061119064,0.0298892440500112,-1.132187557735488e-05,7.803761604204418e-13,2.66000000000006
0.0,4.957596833055078e-13,0.02988931339775656,0.0298892351427652,-1.1321875579075759e-05,7.801957593433356e-13,2.66050000000006
4.950380383395014e-13,1.248480485660508e-12,0.0298892970944492,0.02988922661635264,-1.13218755799084e-05,7.802096794827908e-13,2.66100000000006
0.0,0.0,0.02988928657234048,0.0298892288597676,-1.1321875579311681e-05,7.79515759599214e-13,2.66150000000006
2.4703850076690514e-13,0.0,0.02988927001350368,0.02988921337653168,-1.132187557946432e-05,7.796961589822543e-13,2.66200000000006
2.468789062071153e-13,0.0,0.02988925629451184,0.02988919607795776,-1.1321875578603921e-05,7.800292800997505e-13,2.66250000000006
4.957596833055078e-13,2.4736115933343683e-13,0.029889243847304,0.02988917899570576,-1.1321875580144322e-05,7.81014558988392e-13,2.66300000000006
7.469615204147573e-13,7.423194003930433e-13,0.02988923406938528,0.02988916562466752,-1.1321875581657041e-05,7.805704799429374e-13,2.66350000000006
7.483978714528661e-13,4.965611255514091e-13,0.02988922953904632,0.02988915948682704,-1.132187558149048e-05,7.808480001237099e-13,2.66400000000006
0.0,0.0,0.02988922448502944,0.02988915062653784,-1.132187558214272e-05,7.796268005364013e-13,2.66450000000006
0.0,2.471182980468001e-13,0.0298892082583504,0.02988913466135784,-1.13218755817264e-05,7.796823201579621e-13,2.66500000000006
2.47198095326695e-13,4.94319862820447e-13,0.02988919104951488,0.02988912155686024,-1.132187558115736e-05,7.806259995644981e-13,2.66550000000006
2.475207538932267e-13,2.4712176749375203e-13,0.02988917745862504,0.0298891122827512,-1.1321875582656242e-05,7.799737604781897e-13,2.66600000000006
4.956798860256129e-13,0.0,0.029889164454488,0.02988909998482264,-1.1321875582170479e-05,7.802096794827908e-13,2.66650000000006
4.957596833055078e-13,2.4744095661333176e-13,0.02988915495377184,0.02988908407016096,-1.1321875581990081e-05,7.80542719285124e-13,2.66700000000006
2.471182980468001e-13,2.4744095661333176e-13,0.02988914579258424,0.02988907133252744,-1.1321875581171281e-05,7.813753594485386e-13,2.66750000000006
2.4703850076690514e-13,0.0,0.02988913332759424,0.02988905906814944,-1.132187558189296e-05,7.815003205251811e-13,2.66800000000006
2.4712176749375203e-13,0.0,0.02988912050028696,0.02988904356478008,-1.132187558174024e-05,7.814031201063519e-13,2.66850000000006
2.4703850076690514e-13,2.496822193442938e-13,0.029889107842072,0.02988902787448336,-1.1321875581379441e-05,7.815280794889285e-13,2.66900000000006
2.4736115933343683e-13,2.497585471772368e-13,0.02988909524033664,0.029889015706154,-1.1321875580810479e-05,7.80778639983791e-13,2.66950000000006
0.0,2.4768034845301656e-13,0.02988908274771944,0.02988900396447176,-1.1321875580394159e-05,7.817778390118877e-13,2.67000000000006
2.4736115933343683e-13,2.477601457329115e-13,0.02988906701174672,0.0298889922501816,-1.1321875580033279e-05,7.806537602223114e-13,2.67050000000006
0.0,0.0,0.0298890544634952,0.02988898054018152,-1.1321875579394962e-05,7.808341596053517e-13,2.67100000000006
0.0,0.0,0.02988903901818672,0.02988896550542616,-1.1321875580255361e-05,7.806953597044169e-13,2.67150000000006
2.4991814173702664e-13,2.474374871663798e-13,0.02988902340847696,0.02988895025431008,-1.132187557978352e-05,7.813753594485386e-13,2.67200000000006
2.4976201662418873e-13,2.4751728444627474e-13,0.02988901130757232,0.0298889385011456,-1.132187557978352e-05,7.79599039878588e-13,2.67250000000006
2.4783994301280643e-13,0.0,0.02988899961899744,0.0298889271612232,-1.1321875578825922e-05,7.801402397217749e-13,2.67300000000006
0.0,0.0,0.02988898794828048,0.0298889125027384,-1.132187557988064e-05,7.802096794827908e-13,2.67350000000006
2.4791974029270136e-13,0.0,0.02988897293259424,0.0298888975939016,-1.1321875580657759e-05,7.801124790639616e-13,2.67400000000006
2.4744095661333176e-13,1.2492819279064094e-12,0.02988896102508784,0.02988888281241552,-1.1321875580727199e-05,7.804178395236444e-13,2.67450000000006
0.0,2.493595607777621e-13,0.02988894950658472,0.02988888658855864,-1.132187558160152e-05,7.797794392616283e-13,2.67500000000006
2.4744095661333176e-13,0.0,0.02988893468730912,0.02988887678737672,-1.132187558164312e-05,7.806953597044169e-13,2.67550000000006
0.0,7.43762690325056e-13,0.02988892297592432,0.02988886198294992,-1.1321875581837439e-05,7.81167199407685e-13,2.67600000000006
0.0,1.239442576350669e-12,0.02988890830824096,0.02988885690743512,-1.1321875581587601e-05,7.810562397856605e-13,2.67650000000006
7.492791109786623e-13,2.4783994301280643e-13,0.02988889343137304,0.02988885949916392,-1.132187558149048e-05,7.813615206242464e-13,2.67700000000006
4.998397529210052e-13,2.487177130916507e-13,0.02988888956171696,0.0298888491163212,-1.1321875582212081e-05,7.820692793321154e-13,2.67750000000006
2.4936303022471407e-13,4.962419364318293e-13,0.02988888328811032,0.0298888373456856,-1.1321875582045599e-05,7.819166406068884e-13,2.67800000000006
4.958394805854027e-13,2.475207538932267e-13,0.02988887232465568,0.02988882910077912,-1.1321875581559839e-05,7.815696789710341e-13,2.67850000000006
2.479995375725963e-13,0.0,0.02988886421052504,0.02988881799748352,-1.132187558103248e-05,7.826660004909289e-13,2.67900000000006
9.916026333378625e-13,4.964778588245622e-13,0.02988885306237808,0.02988880330987064,-1.1321875581657041e-05,7.818471991518066e-13,2.67950000000006
2.4872118253860265e-13,0.0,0.02988885169093904,0.0298887952039772,-1.1321875581837439e-05,7.831795192973995e-13,2.68000000000006
4.953606969060331e-13,0.0,0.029888841129958,0.02988878119064416,-1.1321875582656242e-05,7.83692960176839e-13,2.68050000000006
2.488009798184976e-13,0.0,0.02988883301473248,0.02988876670823624,-1.132187558312808e-05,7.829713592565459e-13,2.68100000000006
2.474374871663798e-13,0.0,0.02988882182433464,0.02988875242320992,-1.132187558255904e-05,7.83692960176839e-13,2.68150000000006
4.962384669848774e-13,7.444010685642155e-13,0.02988881051706672,0.0298887383644428,-1.1321875582212081e-05,7.827909598735056e-13,2.68200000000006
0.0,2.5000140846387353e-13,0.02988880263073992,0.0298887362008264,-1.1321875581254562e-05,7.828741605317826e-13,2.68250000000006
4.963217337117243e-13,2.500777362968165e-13,0.02988878846510328,0.02988872669659576,-1.132187558103248e-05,7.824855994138227e-13,2.68300000000006
0.0,2.4800300701954825e-13,0.02988878050412672,0.0298887162840676,-1.132187558139336e-05,7.832905602345869e-13,2.68350000000006
0.0,4.962384669848774e-13,0.02988876658363736,0.0298887058357152,-1.13218755812268e-05,7.837346392800416e-13,2.68400000000006
2.4760055117312163e-13,2.482389294122811e-13,0.02988875218552104,0.02988869880691872,-1.132187558124064e-05,7.843868800604158e-13,2.68450000000006
2.499979390169216e-13,0.0,0.02988874216528936,0.02988868876174224,-1.1321875581670882e-05,7.844007205787739e-13,2.68500000000006
2.476768790060646e-13,0.0,0.02988873184470448,0.02988867508210832,-1.1321875581143519e-05,7.840399201186274e-13,2.68550000000006
4.979211487565749e-13,0.0,0.02988872233296832,0.02988866121843544,-1.1321875580449599e-05,7.837346392800416e-13,2.68600000000006
2.4807933485249123e-13,2.484019934190229e-13,0.02988871541815272,0.02988864756562408,-1.1321875580685521e-05,7.84955840561416e-13,2.68650000000006
2.479995375725963e-13,7.486407327395028e-13,0.02988870534759904,0.02988863746610328,-1.1321875580352482e-05,7.835819192396516e-13,2.68700000000006
2.481626015793381e-13,7.499972864977167e-13,0.0298886949555616,0.02988863531298472,-1.132187557942264e-05,7.839705599787085e-13,2.68750000000006
0.0,4.980807433163648e-13,0.02988868461519368,0.02988863373899752,-1.132187558049128e-05,7.836651995190257e-13,2.68800000000007
0.0,2.4839852397207096e-13,0.02988867101805136,0.0298886277017316,-1.1321875580241439e-05,7.830823205726362e-13,2.68850000000007
2.482389294122811e-13,0.0,0.02988865725577968,0.02988861773333432,-1.1321875579658562e-05,7.826104791753023e-13,2.68900000000007
0.0,0.0,0.0298886470292384,0.02988860413413168,-1.132187557988064e-05,7.823607196523431e-13,2.68950000000007
9.984825466435865e-13,4.97761554196785e-13,0.02988863389385544,0.02988859043888048,-1.132187558074104e-05,7.828603200134244e-13,2.69000000000007
7.486407327395028e-13,7.463231421755978e-13,0.029888634776058,0.02988858379092448,-1.1321875580643919e-05,7.815003205251811e-13,2.69050000000007
2.4967874989734185e-13,2.4863791581175576e-13,0.02988863347763784,0.02988858124299784,-1.13218755803664e-05,7.823052000307824e-13,2.69100000000007
2.4831872669217603e-13,0.0,0.02988862404312336,0.02988857214099992,-1.132187558121288e-05,7.820137597105547e-13,2.69150000000007
0.0,0.0,0.02988861376058848,0.02988855899278464,-1.13218755812268e-05,7.822774393729691e-13,2.69200000000007
2.490403716581824e-13,0.0,0.02988860023055968,0.02988854565894576,-1.1321875582198241e-05,7.823884803101564e-13,2.69250000000007
2.4791974029270136e-13,0.0,0.0298885899725824,0.02988853257336408,-1.1321875582128879e-05,7.820554405078232e-13,2.69300000000007
7.464792672884357e-13,0.0,0.02988858029837008,0.02988851972658496,-1.1321875583572159e-05,7.815141593494734e-13,2.69350000000007
2.4848179069891785e-13,2.485615879788128e-13,0.02988857744341016,0.0298885070698908,-1.1321875583100321e-05,7.809868000246446e-13,2.69400000000007
0.0,2.485615879788128e-13,0.0298885683817084,0.02988849790746824,-1.1321875582212081e-05,7.809312804030839e-13,2.69450000000007
0.0,4.99038310675104e-13,0.02988855530086032,0.02988848911390832,-1.132187558223984e-05,7.803483997626285e-13,2.69500000000007
0.0,4.991215774019508e-13,0.02988854202360056,0.02988848365641312,-1.1321875582586799e-05,7.800431206181086e-13,2.69550000000007
0.0,4.977580847498331e-13,0.02988852898302432,0.02988847841120384,-1.132187558362768e-05,7.788635205129056e-13,2.69600000000007
2.484783212519659e-13,4.977580847498331e-13,0.02988851617270424,0.02988847302446432,-1.1321875583363999e-05,7.784332802917432e-13,2.69650000000007
0.0,0.0,0.02988850688962384,0.02988846752125752,-1.1321875583308481e-05,7.777949596508241e-13,2.69700000000007
7.474403040941269e-13,0.0,0.02988849465574632,0.02988845525873536,-1.132187558418272e-05,7.781695989352629e-13,2.69750000000007
0.0,0.0,0.02988849221517768,0.0298884424619656,-1.1321875583988479e-05,7.7810024048941e-13,2.69800000000007
9.965604730322042e-13,0.0,0.02988848057114136,0.02988842988396248,-1.132187558507096e-05,7.765320792662471e-13,2.69850000000007
0.0,4.976019596369952e-13,0.02988848133158912,0.02988841755185296,-1.132187558619504e-05,7.757826397611096e-13,2.69900000000007
4.975984901900432e-13,1.2513601266306296e-12,0.02988846978795848,0.02988841210405144,-1.132187558648648e-05,7.7565775999963e-13,2.69950000000007
0.0,2.5000140846387353e-13,0.02988846365162312,0.02988841903110016,-1.1321875586361601e-05,7.751720001569068e-13,2.70000000000007
0.0,4.976817569168901e-13,0.02988845145970808,0.02988841165090352,-1.132187558697216e-05,7.742422391957601e-13,2.70050000000007
0.0,4.97761554196785e-13,0.02988843878519984,0.02988840678162448,-1.1321875586056239e-05,7.737287203892895e-13,2.70100000000007
2.4879751037154563e-13,4.984797297158394e-13,0.02988842630624008,0.0298884022298924,-1.132187558730528e-05,7.734372800690618e-13,2.70150000000007
7.506426036307801e-13,7.475201013740218e-13,0.02988841739266424,0.0298883969450652,-1.132187558816568e-05,7.730348005057126e-13,2.70200000000007
2.488807770983925e-13,2.4896057437828745e-13,0.0298884164436928,0.02988839494654424,-1.132187558970608e-05,7.723825597253384e-13,2.70250000000007
7.50798728743618e-13,2.491201689380773e-13,0.02988840853911136,0.02988838646213728,-1.1321875589941999e-05,7.71091920377014e-13,2.70300000000007
4.979176793096229e-13,2.491201689380773e-13,0.02988840734481992,0.02988837741062432,-1.1321875590039201e-05,7.713556000394283e-13,2.70350000000007
7.466388618482256e-13,0.0,0.02988840334850936,0.02988836852206216,-1.1321875590469362e-05,7.701621594158672e-13,2.70400000000007
2.486413852587077e-13,0.0,0.02988840227317784,0.02988835648885952,-1.1321875590941281e-05,7.702592802135994e-13,2.70450000000007
7.475201013740218e-13,0.0,0.02988839391866872,0.02988834437557744,-1.1321875590635919e-05,7.697596798525181e-13,2.70500000000007
4.9784135147668e-13,0.0,0.02988839157309792,0.02988833251281336,-1.132187559173224e-05,7.696070394332252e-13,2.70550000000007
0.0,0.0,0.02988838644615224,0.02988832088117656,-1.1321875592106961e-05,7.702592802135994e-13,2.70600000000007
2.490403716581824e-13,0.0,0.02988837434033112,0.0298883094332536,-1.1321875592440079e-05,7.697041602309574e-13,2.70650000000007
0.0,2.507230534298799e-13,0.02988836512863384,0.02988829813124,-1.132187559262048e-05,7.702731190378917e-13,2.70700000000007
0.0,2.5071958398292793e-13,0.02988835312407352,0.02988829029694504,-1.1321875593231042e-05,7.693016789735423e-13,2.70750000000007
0.0,2.4919996621797225e-13,0.02988834106872016,0.02988828280697008,-1.132187559328656e-05,7.696070394332252e-13,2.70800000000007
0.0,4.983999324359445e-13,0.02988832925501056,0.0298882752775636,-1.1321875593106162e-05,7.688298392702743e-13,2.70850000000007
0.0,2.492797634978672e-13,0.02988831766234288,0.02988827104288536,-1.1321875593314322e-05,7.676364003407791e-13,2.70900000000007
2.50639786703033e-13,0.0,0.02988830624598504,0.02988826368387848,-1.1321875592315121e-05,7.685245601257544e-13,2.70950000000007
0.0,0.0,0.02988829831940072,0.02988825261145688,-1.132187559291192e-05,7.676086396829658e-13,2.71000000000007
2.5071958398292793e-13,7.509617927503598e-13,0.0298882874040592,0.02988824129675512,-1.1321875592773119e-05,7.673449600205514e-13,2.71050000000007
4.984797297158394e-13,1.0006405426477016e-12,0.0298882795702272,0.02988824102946432,-1.1321875594660481e-05,7.671783994618033e-13,2.71100000000007
0.0,4.988787161153141e-13,0.02988827539826,0.02988824508440032,-1.1321875595409919e-05,7.669286399388442e-13,2.71150000000007
4.985595269957344e-13,2.4943935805765705e-13,0.02988826476867128,0.02988824160605152,-1.1321875595659682e-05,7.662624790190148e-13,2.71200000000007
0.0,2.489571049313355e-13,0.02988826018601656,0.02988823381923896,-1.132187559542376e-05,7.662208795369092e-13,2.71250000000007
0.0,7.479225572204484e-13,0.02988824950553616,0.02988822579619592,-1.1321875595701359e-05,7.667343204163487e-13,2.71300000000007
1.0010395290471763e-12,4.98961982842161e-13,0.0298882382530292,0.02988822462827568,-1.1321875595826239e-05,7.66678799100722e-13,2.71350000000007
1.0004011508080168e-12,0.0,0.0298882413520264,0.02988822070622072,-1.132187559715848e-05,7.667898400379094e-13,2.71400000000007
2.4943935805765705e-13,0.0,0.02988824566460728,0.02988820975135304,-1.1321875597352799e-05,7.660126398749585e-13,2.71450000000007
4.983201351560496e-13,0.0,0.02988823873402568,0.02988819829034528,-1.132187559650624e-05,7.659432797350397e-13,2.71500000000007
4.987191215555242e-13,0.0,0.0298882340119528,0.02988818709754104,-1.1321875597394402e-05,7.659432797350397e-13,2.71550000000007
2.489571049313355e-13,0.0,0.02988822954282208,0.02988817618907224,-1.1321875598129921e-05,7.660404005327718e-13,2.71600000000007
4.987989188354192e-13,0.0,0.02988822187954368,0.02988816550519904,-1.132187559815768e-05,7.664706390598684e-13,2.71650000000007
0.0,2.49519155337552e-13,0.02988821728064688,0.0298881549950696,-1.1321875598698961e-05,7.662486401947225e-13,2.71700000000007
0.0,7.487205300193978e-13,0.02988820639138824,0.0298881479664912,-1.1321875597477679e-05,7.662624790190148e-13,2.71750000000007
0.0,1.25088134295126e-12,0.02988819505217104,0.02988814882312536,-1.1321875597144639e-05,7.655547203111457e-13,2.71800000000008
0.0,2.499216111839786e-13,0.02988818395785552,0.02988815691452448,-1.1321875597796881e-05,7.664012806140154e-13,2.71850000000008
0.0,0.0,0.0298881731235448,0.02988815096091496,-1.1321875597394402e-05,7.6612367911808e-13,2.71900000000008
2.4943935805765705e-13,0.0,0.02988816249620928,0.02988814007470112,-1.132187559769976e-05,7.662486401947225e-13,2.71950000000008
4.988787161153141e-13,0.0,0.02988815537450632,0.02988812898546336,-1.1321875598338081e-05,7.655130395138772e-13,2.72000000000008
7.502401477843534e-13,0.0,0.02988815281063576,0.02988811820874408,-1.132187559828256e-05,7.644028791696901e-13,2.72050000000008
4.99038310675104e-13,1.2515197211904194e-12,0.0298881530596488,0.0298881077214472,-1.1321875598421361e-05,7.642085596471946e-13,2.72100000000008
5.008805870065913e-13,7.518395628292041e-13,0.02988815079275656,0.02988811503206048,-1.1321875598518479e-05,7.631955201007398e-13,2.72150000000008
0.0,2.4919996621797225e-13,0.02988814725635864,0.0298881171167616,-1.1321875597685839e-05,7.627930405373906e-13,2.72200000000008
0.0,2.4919996621797225e-13,0.02988813683766568,0.02988811075988944,-1.132187559864344e-05,7.627652798795773e-13,2.72250000000008
0.0,0.0,0.02988812590679504,0.02988810355119048,-1.1321875600322639e-05,7.644861594490642e-13,2.72300000000008
5.00158942040585e-13,2.5000140846387353e-13,0.02988811522074248,0.02988809303492,-1.1321875599531601e-05,7.618909606129601e-13,2.72350000000008
5.019214210921774e-13,2.500777362968165e-13,0.02988811149079888,0.02988808579748512,-1.1321875600974881e-05,7.624183199377889e-13,2.72400000000008
1.0017577045662307e-12,0.0,0.02988810930440704,0.02988807907854624,-1.1321875599781361e-05,7.621685604148297e-13,2.72450000000008
2.493595607777621e-13,5.002422087674319e-13,0.02988811379971456,0.02988806914115512,-1.1321875600072801e-05,7.608223997508786e-13,2.72500000000008
2.491201689380773e-13,0.0,0.02988810782926024,0.02988806572154224,-1.132187560132184e-05,7.604060796691714e-13,2.72550000000008
2.499216111839786e-13,0.0,0.029888100712132,0.02988805627188568,-1.1321875600988722e-05,7.602117601466759e-13,2.72600000000008
0.0,0.0,0.02988809358426072,0.02988804626926872,-1.132187560182144e-05,7.594624002626353e-13,2.72650000000008
2.4991814173702664e-13,0.0,0.0298880832774932,0.02988803639854528,-1.13218756025292e-05,7.590182399020177e-13,2.72700000000008
2.502373308566064e-13,4.997599556411103e-13,0.02988807621987928,0.02988802670165104,-1.1321875602806719e-05,7.57699919516977e-13,2.72750000000008
0.0,1.0017611740131827e-12,0.02988806964695768,0.02988802383538088,-1.132187560269576e-05,7.577692796568959e-13,2.72800000000008
2.502373308566064e-13,5.020012183720723e-13,0.02988805982670832,0.02988802827092104,-1.1321875603875359e-05,7.568533592141073e-13,2.72850000000008
0.0,2.5024080030355833e-13,0.0298880531579244,0.0298880263697584,-1.132187560363944e-05,7.569782389755869e-13,2.72900000000008
0.0,2.5024080030355833e-13,0.02988804354794696,0.02988802022325112,-1.13218756043472e-05,7.563953600291974e-13,2.72950000000008
0.0,0.0,0.02988803373924432,0.02988801370168576,-1.132187560554064e-05,7.556598389694491e-13,2.73000000000008
7.512775124229876e-13,2.508791785427178e-13,0.02988802405999584,0.02988800393846024,-1.1321875606428879e-05,7.559512792896768e-13,2.73050000000008
0.0,5.004781311601647e-13,0.02988802455627808,0.02988799741140544,-1.1321875605970881e-05,7.555627198657829e-13,2.73100000000008
1.2522413661564258e-12,1.0008799344873864e-12,0.02988801586724912,0.02988799477706896,-1.132187560669256e-05,7.549936797436856e-13,2.73150000000008
0.0,1.2503990898249384e-12,0.02988802290613552,0.02988800002000752,-1.1321875606428879e-05,7.543831197605799e-13,2.73200000000008
2.5015753357671144e-13,0.0,0.02988801451239496,0.02988801068049088,-1.13218756070672e-05,7.549104790854086e-13,2.73250000000008
2.50639786703033e-13,0.0,0.02988800780121216,0.02988800210809472,-1.132187560694232e-05,7.540639204766048e-13,2.73300000000008
7.516001709895193e-13,0.0,0.02988800145002952,0.02988799160542264,-1.132187560796928e-05,7.547716791844739e-13,2.73350000000008
5.013593706859609e-13,0.0,0.02988800285184368,0.02988798136016888,-1.132187560895464e-05,7.542027203775396e-13,2.73400000000008
7.49598300098242e-13,0.0,0.02988800064984744,0.02988797152164776,-1.13218756088436e-05,7.543831197605799e-13,2.73450000000008
5.009603842864863e-13,0.0,0.02988800218819824,0.02988796200747272,-1.1321875610064802e-05,7.542859193417507e-13,2.73500000000008
5.0007914476069e-13,0.0,0.02988800056125648,0.02988795273626512,-1.1321875609190559e-05,7.529398399929626e-13,2.73550000000008
0.0,2.504003948633482e-13,0.02988799852622064,0.0298879436493904,-1.1321875608899122e-05,7.515242395679956e-13,2.73600000000008
0.0,5.011199788462761e-13,0.02988798894220184,0.02988793805153904,-1.1321875610384001e-05,7.517046389510359e-13,2.73650000000008
0.0,1.5045603651842043e-12,0.02988797883093656,0.02988793616175928,-1.1321875610744881e-05,7.516214399868248e-13,2.73700000000008
0.0,1.0040787645770877e-12,0.02988796901924056,0.02988794787137976,-1.132187560996768e-05,7.512744800450364e-13,2.73750000000008
0.0,0.0,0.0298879595180048,0.02988795371870176,-1.132187561107792e-05,7.518296000276785e-13,2.73800000000008
0.0,0.0,0.02988795025872864,0.0298879450712072,-1.132187561049504e-05,7.519406392707999e-13,2.73850000000008
5.010401815663812e-13,2.5008120574376846e-13,0.02988794118394192,0.0298879350782736,-1.13218756114804e-05,7.511356801441016e-13,2.73900000000008
1.0032009944982434e-12,2.501610030236634e-13,0.02988793894679792,0.02988792879505848,-1.132187561200776e-05,7.504695192242722e-13,2.73950000000008
0.0,0.0,0.02988794392606792,0.02988792313549952,-1.132187561225752e-05,7.498867198989798e-13,2.74000000000008
1.504879554303784e-12,7.518395628292041e-13,0.02988793594535696,0.02988791422122376,-1.1321875613534242e-05,7.493176797768826e-13,2.74050000000008
0.0,2.5071958398292793e-13,0.02988794665696344,0.0298879160298976,-1.1321875613034641e-05,7.485405592350287e-13,2.74100000000008
2.5000140846387353e-13,0.0,0.02988793888546712,0.02988791214530288,-1.1321875613520401e-05,7.488180794158012e-13,2.74150000000008
0.0,0.0,0.02988793257915696,0.02988790337869416,-1.132187561321512e-05,7.487625597942405e-13,2.74200000000008
7.51919360109099e-13,2.5103877310250766e-13,0.02988792326048032,0.0298878942882904,-1.132187561371472e-05,7.472637604050624e-13,2.74250000000008
5.009603842864863e-13,7.51919360109099e-13,0.02988792494042248,0.02988788875851632,-1.132187561540776e-05,7.476384793105983e-13,2.74300000000008
0.0,0.0,0.02988792334354776,0.02988789037634264,-1.1321875614353041e-05,7.470139991880374e-13,2.74350000000008
2.5071958398292793e-13,5.008007897266964e-13,0.02988791458079824,0.02988788250214328,-1.132187561685104e-05,7.468751992871026e-13,2.74400000000008
0.0,0.0,0.02988790944793544,0.02988788119332368,-1.132187561626824e-05,7.464588792053953e-13,2.74450000000008
2.5095897582261273e-13,2.4991814173702664e-13,0.02988790066263552,0.02988787303103672,-1.1321875616171042e-05,7.461396799214202e-13,2.74500000000008
0.0,1.5047199597439942e-12,0.029887895026254,0.02988786843573144,-1.13218756156992e-05,7.45889920398461e-13,2.74550000000008
2.510422425494596e-13,0.0,0.02988788648137504,0.0298878801870724,-1.132187561710088e-05,7.457649593218185e-13,2.74600000000008
5.011199788462761e-13,0.0,0.02988788111474336,0.02988787309094816,-1.132187561725352e-05,7.449600798162172e-13,2.74650000000008
5.011199788462761e-13,0.0,0.02988787948055696,0.02988786395904536,-1.1321875617267441e-05,7.433224805261044e-13,2.74700000000008
0.0,5.017583570854356e-13,0.02988787896956936,0.02988785495998392,-1.1321875618100081e-05,7.4194855920434e-13,2.74750000000008
1.0023197549724472e-12,1.0049600041028839e-12,0.02988787087241208,0.02988785297006184,-1.1321875618502561e-05,7.429200805838523e-13,2.74800000000009
0.0,5.031981775704963e-13,0.0298878762939912,0.02988785927272208,-1.1321875617489442e-05,7.429200805838523e-13,2.74850000000009
7.525612077952104e-13,0.0,0.0298878686992228,0.02988785939297192,-1.132187561866904e-05,7.428090396466649e-13,2.74900000000009
0.0,0.0,0.02988786979347792,0.0298878511130584,-1.1321875619127041e-05,7.433502394898518e-13,2.74950000000009
0.0,0.0,0.02988786173764856,0.02988784216651936,-1.1321875621777682e-05,7.427673605434624e-13,2.75000000000009
1.0051195986626738e-12,0.0,0.02988785284434192,0.02988783348288576,-1.1321875622554882e-05,7.41795920479113e-13,2.75050000000009
5.017618265323875e-13,0.0,0.02988785838569216,0.0298878250903276,-1.1321875622513201e-05,7.401167200128287e-13,2.75100000000009
5.030385830107065e-13,0.0,0.02988785768481448,0.02988781692463208,-1.132187562308216e-05,7.393256793315197e-13,2.75150000000009
0.0,2.5079938126282286e-13,0.02988785697157408,0.02988780893058032,-1.1321875622901759e-05,7.372995206175129e-13,2.75200000000009
0.0,7.533591805941597e-13,0.02988784867654584,0.02988780449221088,-1.1321875622721361e-05,7.371884796803256e-13,2.75250000000009
0.0,5.025597993313369e-13,0.0298878397982376,0.02988780718454688,-1.132187562352632e-05,7.369664791211138e-13,2.75300000000009
0.0,1.0038393727374029e-12,0.02988783117464592,0.02988780691619496,-1.132187562571896e-05,7.372579194413415e-13,2.75350000000009
0.0,0.0,0.02988782282765376,0.02988781270614144,-1.132187562620472e-05,7.370358392610327e-13,2.75400000000009
2.5071958398292793e-13,0.0,0.02988781469675416,0.02988780544129272,-1.132187562774512e-05,7.35883999813643e-13,2.75450000000009
0.0,2.5039692541639624e-13,0.02988781015338544,0.02988779688057072,-1.1321875627897759e-05,7.348154389515615e-13,2.75500000000009
7.535985724338445e-13,5.014391679658559e-13,0.02988780256472128,0.02988779269411872,-1.132187563004888e-05,7.355509600113098e-13,2.75550000000009
5.020012183720723e-13,1.004880206822989e-12,0.02988780490471528,0.02988779329196776,-1.1321875629577039e-05,7.338162399234648e-13,2.75600000000009
5.030385830107065e-13,7.540808255601661e-13,0.02988780456183888,0.0298878000529084,-1.1321875630520722e-05,7.336358405404244e-13,2.75650000000009
5.020012183720723e-13,0.0,0.02988780378814552,0.02988780292050448,-1.1321875629424319e-05,7.330251992421558e-13,2.75700000000009
2.5032059758345326e-13,0.0,0.0298878027683376,0.02988779517468896,-1.1321875630534559e-05,7.319287997952298e-13,2.75750000000009
0.0,0.0,0.02988779915490896,0.02988778653298376,-1.132187562960472e-05,7.311932804295474e-13,2.75800000000009
1.2552008044064422e-12,0.0,0.02988779112216488,0.02988777817586,-1.1321875629632479e-05,7.298748804234097e-13,2.75850000000009
2.509624452695647e-13,1.0052791932224636e-12,0.02988780118355864,0.02988777014901144,-1.1321875629216159e-05,7.29500239444905e-13,2.75900000000009
7.538414337204813e-13,1.0053624599493105e-12,0.02988779867679984,0.02988777584356928,-1.132187562977128e-05,7.293752800623284e-13,2.75950000000009
0.0,5.023169380447001e-13,0.02988780047273712,0.02988778272930912,-1.132187563021536e-05,7.29500239444905e-13,2.76000000000009
0.0,5.02400204771547e-13,0.02988779273133608,0.02988778259791808,-1.1321875631478242e-05,7.297639191073194e-13,2.76050000000009
0.0,0.0,0.029887784196116,0.0298877815881232,-1.1321875632283201e-05,7.297916797651327e-13,2.76100000000009
1.0049600041028839e-12,0.0,0.02988777592877072,0.02988777375823184,-1.1321875632713361e-05,7.29028399741637e-13,2.76150000000009
0.0,5.013593706859609e-13,0.02988778143232992,0.02988776548116296,-1.132187563383752e-05,7.282096000965806e-13,2.76200000000009
1.507280411594536e-12,5.015189652457508e-13,0.02988777471060872,0.0298877659530716,-1.1321875634281599e-05,7.290422402599951e-13,2.76250000000009
0.0,0.0,0.02988778693619848,0.02988776734881576,-1.1321875633698722e-05,7.308324799694009e-13,2.76300000000009
5.023204074916521e-13,5.030420524576584e-13,0.02988778053937104,0.0298877602171936,-1.1321875634017921e-05,7.299998398059863e-13,2.76350000000009
0.0,5.030385830107065e-13,0.02988777893795352,0.02988775985234032,-1.1321875633448881e-05,7.300414392880919e-13,2.76400000000009
5.01279573406066e-13,0.0,0.02988777122195024,0.02988776023819448,-1.132187563375424e-05,7.306243199285472e-13,2.76450000000009
0.0,0.0,0.02988777155434056,0.02988775306692912,-1.1321875633074242e-05,7.304161598876936e-13,2.76500000000009
5.013593706859609e-13,7.540808255601661e-13,0.02988776431854584,0.02988774525731408,-1.132187563215824e-05,7.299026393871571e-13,2.76550000000009
5.028789884509166e-13,7.54240420119956e-13,0.02988776487574752,0.02988774770096464,-1.132187563172808e-05,7.31706799236018e-13,2.76600000000009
0.0,0.0,0.02988776533190592,0.02988775112866744,-1.132187563059008e-05,7.311239202896285e-13,2.76650000000009
5.028824578978686e-13,0.0,0.029887758114406,0.029887744344528,-1.1321875631020319e-05,7.306104794101891e-13,2.76700000000009
0.0,0.0,0.0298877577816324,0.029887736592932,-1.1321875630756641e-05,7.300969606037185e-13,2.76750000000009
0.0,0.0,0.02988775067702952,0.02988772902930296,-1.1321875632047282e-05,7.30527199130815e-13,2.76800000000009
7.545596092395357e-13,1.0051993959425687e-12,0.02988774299381504,0.02988772172232192,-1.132187563161704e-05,7.297222400041168e-13,2.76850000000009
7.540010282802712e-13,1.0053589905023586e-12,0.0298877455404796,0.02988772799280416,-1.1321875630826e-05,7.311794399111893e-13,2.76900000000009
0.0,0.0,0.02988774904301184,0.0298877354099664,-1.132187563040968e-05,7.314014404704011e-13,2.76950000000009
0.0,1.005921040908575e-12,0.02988774231546848,0.02988772910160488,-1.1321875631186801e-05,7.311655197717341e-13,2.77000000000009
0.0,1.5075996007141157e-12,0.02988773460711208,0.02988773664959552,-1.132187563079824e-05,7.32178638939286e-13,2.77050000000009
0.0,5.016785598055407e-13,0.02988772707718488,0.02988775397174384,-1.1321875630950879e-05,7.338440005812781e-13,2.77100000000009
1.005917571461623e-12,0.0,0.02988771979699696,0.02988775642997856,-1.1321875631603122e-05,7.349264002676518e-13,2.77150000000009
0.0,0.0,0.02988772609073688,0.0298877486638512,-1.132187563099256e-05,7.350374395107733e-13,2.77200000000009
2.0116790178104083e-12,0.0,0.02988772015170664,0.02988774024236056,-1.1321875631589281e-05,7.353843994525617e-13,2.77250000000009
5.013628401329129e-13,0.0,0.02988774148618248,0.02988773226852696,-1.132187562989616e-05,7.356203201512286e-13,2.77300000000009
1.0057614463487852e-12,0.0,0.02988774486054192,0.02988772473732696,-1.13218756283696e-05,7.367860797380735e-13,2.77350000000009
5.015189652457508e-13,0.0,0.02988775271221928,0.02988771754127896,-1.132187562681536e-05,7.372717599596996e-13,2.77400000000009
0.0,0.0,0.02988775410808816,0.02988771059307448,-1.1321875626024319e-05,7.386734402452114e-13,2.77450000000009
0.0,1.0062402300281548e-12,0.02988774637410552,0.02988770383096064,-1.1321875625663442e-05,7.383542392671704e-13,2.77500000000009
0.0,1.0063998245879446e-12,0.02988773808116624,0.02988771245988896,-1.13218756250112e-05,7.395616000301867e-13,2.77550000000009
0.0,0.0,0.02988773021197568,0.02988772234169016,-1.132187562459488e-05,7.41157599838194e-13,2.77600000000009
0.0,0.0,0.0298877227572048,0.02988771652954504,-1.1321875624095279e-05,7.409077590000718e-13,2.77650000000009
0.0,1.0034369168909762e-12,0.029887715617314,0.02988770908981552,-1.132187562348464e-05,7.430865598274375e-13,2.77700000000009
1.005917571461623e-12,0.0,0.02988770871146144,0.02988772123736472,-1.1321875622305041e-05,7.430865598274375e-13,2.77750000000009
0.0,0.0,0.02988771722980552,0.0298877157386772,-1.132187562224952e-05,7.43752719053201e-13,2.7780000000001
1.006080635468365e-12,0.0,0.02988771177774184,0.0298877083443796,-1.1321875621153202e-05,7.445576002528681e-13,2.7785000000001
0.0,0.0,0.02988772000514856,0.02988770109834984,-1.132187561986256e-05,7.454596801772986e-13,2.7790000000001
5.017618265323875e-13,0.0,0.0298877141860464,0.02988769416391392,-1.1321875620376001e-05,7.45487439141046e-13,2.7795000000001
0.0,0.0,0.02988771660670024,0.02988768748303544,-1.1321875618558001e-05,7.466670392462489e-13,2.7800000000001
5.018381543653305e-13,0.0,0.02988771020077728,0.02988768099216064,-1.132187561894664e-05,7.473887197876391e-13,2.7805000000001
0.0,0.0,0.02988771270334184,0.0298876746446188,-1.1321875616698401e-05,7.48401759334094e-13,2.7810000000001
0.0,0.0,0.02988770643142584,0.02988766840764632,-1.132187561693432e-05,7.483184790547199e-13,2.7815000000001
0.0,0.0,0.02988769934135536,0.02988766225798744,-1.1321875615421679e-05,7.496507992003128e-13,2.7820000000001
0.0,0.0,0.02988769243319232,0.02988765617883064,-1.1321875615227359e-05,7.511911997656624e-13,2.7825000000001
0.0,0.0,0.02988768576255088,0.02988765015784888,-1.1321875613908959e-05,7.516352805051829e-13,2.7830000000001
0.0,0.0,0.02988767928095704,0.02988764418592208,-1.132187561407552e-05,7.527316003310119e-13,2.7835000000001
0.0,0.0,0.0298876729428652,0.02988763825627072,-1.132187561267384e-05,7.529259198535074e-13,2.7840000000001
0.0,0.0,0.02988766671512344,0.0298876323638444,-1.1321875611952242e-05,7.541332806165237e-13,2.7845000000001
0.0,0.0,0.02988766057423688,0.02988762650487872,-1.132187561150816e-05,7.546884005991657e-13,2.7850000000001
0.0,0.0,0.02988765450335656,0.0298876206765692,-1.13218756102036e-05,7.554100794464899e-13,2.7855000000001
0.0,0.0,0.02988764849021312,0.02988761487682752,-1.1321875608607681e-05,7.565757594122377e-13,2.7860000000001
0.0,0.0,0.02988764252577144,0.02988760910410048,-1.132187560877416e-05,7.562704802677178e-13,2.7865000000001
0.0,0.0,0.02988763660333344,0.02988760335723288,-1.13218756075252e-05,7.57935840215644e-13,2.7870000000001
0.0,0.0,0.02988763071791648,0.02988759763536584,-1.1321875607206001e-05,7.589766404199122e-13,2.7875000000001
0.0,0.0,0.02988762486580944,0.0298875919378604,-1.1321875605929282e-05,7.593096802222454e-13,2.7880000000001
0.0,0.0,0.02988761904424752,0.02988758626423968,-1.132187560508272e-05,7.597815199255134e-13,2.7885000000001
0.0,0.0,0.02988761325117192,0.02988758061414672,-1.132187560508272e-05,7.605170392911958e-13,2.7890000000001
0.0,0.0,0.02988760748505048,0.02988757498731216,-1.1321875603875359e-05,7.629456792626176e-13,2.7895000000001
0.0,0.0,0.02988760174474352,0.02988756938353072,-1.132187560357e-05,7.622795200368541e-13,2.7900000000001
0.0,0.0,0.02988759602940296,0.02988756380264344,-1.1321875602376561e-05,7.632648802406586e-13,2.7905000000001
0.0,0.0,0.02988759033839712,0.02988755824452464,-1.132187560161328e-05,7.639448799847803e-13,2.7910000000001
0.0,0.0,0.02988758467125448,0.02988755270907216,-1.132187560079448e-05,7.651106395716251e-13,2.7915000000001
0.0,0.0,0.02988757902762136,0.02988754719620064,-1.1321875599614882e-05,7.662486401947225e-13,2.7920000000001
0.0,0.0,0.02988757340723072,0.02988754170583576,-1.132187559958712e-05,7.66526160375495e-13,2.7925000000001
0.0,0.0,0.02988756780987848,0.02988753623791056,-1.1321875598088322e-05,7.670257590425104e-13,2.7930000000001
0.0,0.0,0.02988756223540624,0.02988753079236312,-1.132187559782464e-05,7.677335194444454e-13,2.7935000000001
0.0,0.0,0.02988755668368864,0.02988752536913416,-1.132187559711688e-05,7.682331198055267e-13,2.7940000000001
0.0,0.0,0.02988755115462352,0.02988751996816552,-1.1321875596603361e-05,7.696486406093966e-13,2.7945000000001
0.0,0.0,0.02988754564812496,0.02988751458939976,-1.132187559445232e-05,7.704813603939082e-13,2.7950000000001
0.0,0.0,0.0298875401641184,0.02988750923277872,-1.1321875594036e-05,7.717025599812168e-13,2.7955000000001
0.0,0.0,0.0298875347025364,0.02988750389824368,-1.132187559324496e-05,7.720495199230052e-13,2.7960000000001
0.0,0.0,0.0298875292633164,0.0298874985857348,-1.1321875593022882e-05,7.723687192069803e-13,2.7965000000001
0.0,0.0,0.02988752384639864,0.02988749329519104,-1.132187559146856e-05,7.740617601916227e-13,2.7970000000001
0.0,0.0,0.0298875184517244,0.02988748802654992,-1.1321875590663681e-05,7.744364790971585e-13,2.7975000000001
0.0,0.0,0.0298875130792356,0.02988748277974784,-1.1321875590372241e-05,7.753108000578416e-13,2.7980000000001
0.0,0.0,0.02988750772887376,0.0298874775547196,-1.1321875589262001e-05,7.757548791032963e-13,2.7985000000001
0.0,0.0,0.0298875024005796,0.02988747235139896,-1.132187558862368e-05,7.762822401221909e-13,2.7990000000001
0.0,0.0,0.02988749709429288,0.02988746716971824,-1.1321875587790959e-05,7.770316796273284e-13,2.7995000000001
0.0,0.0,0.029887491809952,0.02988746200960872,-1.132187558709712e-05,7.779198394123037e-13,2.8000000000001
0.0,0.0,0.02988748654749432,0.02988745687100064,-1.132187558655584e-05,7.788357598550923e-13,2.8005000000001
0.0,0.0,0.02988748130685568,0.02988745175382328,-1.1321875585667681e-05,7.794879989414007e-13,2.8010000000001
0.0,0.0,0.02988747608797072,0.0298874466580048,-1.13218755845852e-05,7.805288804608318e-13,2.8015000000001
0.0,0.0,0.0298874708907728,0.02988744158347288,-1.1321875583738642e-05,7.815141593494734e-13,2.8020000000001
0.0,0.0,0.02988746571519408,0.029887436530154,-1.132187558350272e-05,7.818333603275144e-13,2.8025000000001
0.0,0.0,0.02988746056116552,0.0298874314979744,-1.1321875583072559e-05,7.828880789771718e-13,2.8030000000001
0.0,0.0,0.0298874554286172,0.02988742648685952,-1.132187558174024e-05,7.839566398392533e-13,2.8035000000001
0.0,0.0,0.02988745031747816,0.02988742149673424,-1.1321875580935359e-05,7.848171202815783e-13,2.8040000000001
0.0,0.0,0.02988744522767656,0.02988741652752288,-1.1321875579311681e-05,7.857191205849117e-13,2.8045000000001
0.0,0.0,0.0298874401591396,0.02988741157914944,-1.132187557967248e-05,7.861354389725531e-13,2.8050000000001
0.0,0.0,0.029887435111794,0.0298874066515376,-1.132187557784064e-05,7.874538389786908e-13,2.8055000000001
0.0,0.0,0.02988743008556576,0.02988740174461064,-1.1321875577868402e-05,7.877452792989185e-13,2.8060000000001
0.0,0.0,0.02988742508038008,0.02988739685829136,-1.1321875577007921e-05,7.880784004164147e-13,2.8065000000001
0.0,0.0,0.02988742009616176,0.02988739199250272,-1.132187557616136e-05,7.887444800210811e-13,2.8070000000001
0.0,0.0,0.02988741513283528,0.0298873871471672,-1.13218755751344e-05,7.901461603065929e-13,2.8075000000001
0.0,0.0,0.0298874101903244,0.02988738232220704,-1.1321875574162961e-05,7.899518390900315e-13,2.80800000000011
0.0,0.0,0.02988740526855288,0.02988737751754456,-1.1321875574523841e-05,7.910759991947708e-13,2.80850000000011
0.0,0.0,0.02988740036744376,0.02988737273310192,-1.132187557324704e-05,7.921445600568523e-13,2.80900000000011
0.0,0.0,0.02988739548692,0.02988736796880104,-1.1321875572303361e-05,7.926579992422259e-13,2.80950000000011
0.0,0.0,0.0298873906269044,0.029887363224564,-1.132187557133192e-05,7.927690401794132e-13,2.81000000000011
0.0,0.0,0.02988738578731944,0.02988735850031264,-1.1321875571068242e-05,7.932963995042419e-13,2.81050000000011
0.0,0.0,0.02988738096808744,0.02988735379596896,-1.132187557034664e-05,7.951005593531029e-13,2.81100000000011
0.0,0.0,0.02988737616913072,0.02988734911145488,-1.132187556944456e-05,7.960025596564363e-13,2.81150000000011
0.0,0.0,0.02988737139037136,0.0298873444466924,-1.132187556894496e-05,7.96377280256038e-13,2.81200000000011
0.0,0.0,0.02988736663173136,0.02988733980160352,-1.132187556834824e-05,7.978622391268579e-13,2.81250000000011
0.0,0.0,0.02988736189313264,0.02988733517611024,-1.132187556737672e-05,7.987642394301914e-13,2.81300000000011
0.0,0.0,0.02988735717449736,0.02988733057013488,-1.132187556679392e-05,7.990834404082324e-13,2.81350000000011
0.0,0.0,0.02988735247574736,0.02988732598359944,-1.1321875565531042e-05,7.999993591569551e-13,2.81400000000011
0.0,0.0,0.02988734779680456,0.02988732141642648,-1.132187556518408e-05,8.007765593199059e-13,2.81450000000011
0.0,0.0,0.02988734313759104,0.02988731686853832,-1.1321875564850959e-05,8.018728791457349e-13,2.81500000000011
0.0,0.0,0.0298873384980288,0.02988731233985768,-1.132187556453184e-05,8.022059189480681e-13,2.81550000000011
0.0,0.0,0.02988733387804,0.02988730783030712,-1.132187556213096e-05,8.024973592682958e-13,2.81600000000011
0.0,0.0,0.0298873292775468,0.02988730333980952,-1.132187556081256e-05,8.038435199322468e-13,2.81650000000011
0.0,0.0,0.02988732469647144,0.02988729886828792,-1.13218755616452e-05,8.046900802351166e-13,2.81700000000011
0.0,0.0,0.0298873201347364,0.0298872944156656,-1.1321875560021519e-05,8.049537598975309e-13,2.81750000000011
0.0,0.0,0.02988731559226416,0.02988728998186568,-1.132187555977176e-05,8.05980719583441e-13,2.81800000000011
0.0,0.0,0.02988731106897728,0.02988728556681184,-1.1321875558508881e-05,8.071741602070021e-13,2.81850000000011
0.0,0.0,0.02988730656479864,0.02988728117042768,-1.1321875557370879e-05,8.071741602070021e-13,2.81900000000011
0.0,0.0,0.02988730207965104,0.0298872767926372,-1.132187555694064e-05,8.086175195957165e-13,2.81950000000011
0.0,0.0,0.0298872976134576,0.02988727243336432,-1.132187555573328e-05,8.086868797356353e-13,2.82000000000011
0.0,0.0,0.02988729316614152,0.02988726809253344,-1.132187555508104e-05,8.091309604751559e-13,2.82050000000011
0.0,0.0,0.02988728873762616,0.02988726377006896,-1.1321875554442642e-05,8.102272803009848e-13,2.82100000000011
0.0,0.0,0.0298872843278352,0.0298872594658956,-1.132187555384592e-05,8.120314401498458e-13,2.82150000000011
0.0,0.0,0.02988727993669232,0.02988725517993816,-1.132187555345736e-05,8.1157343927087e-13,2.82200000000011
0.0,0.0,0.02988727556412152,0.02988725091212192,-1.132187555251368e-05,8.119342397310166e-13,2.82250000000011
0.0,0.0,0.0298872712100468,0.02988724666237208,-1.132187555231936e-05,8.135995996789427e-13,2.82300000000011
0.0,0.0,0.02988726687439264,0.02988724243061424,-1.1321875551014879e-05,8.136690394399586e-13,2.82350000000011
0.0,0.0,0.0298872625570836,0.02988723821677408,-1.132187555018216e-05,8.146127205405605e-13,2.82400000000011
0.0,0.0,0.02988725825804432,0.02988723402077776,-1.1321875549030321e-05,8.154037595278036e-13,2.82450000000011
0.0,0.0,0.02988725397719976,0.02988722984255152,-1.1321875548461359e-05,8.168053601922184e-13,2.82500000000011
0.0,0.0,0.0298872497144752,0.02988722568202168,-1.1321875548211522e-05,8.164307192137137e-13,2.82550000000011
0.0,0.0,0.02988724546979592,0.02988722153911504,-1.1321875548308639e-05,8.177074401166488e-13,2.82600000000011
0.0,0.0,0.02988724124308768,0.02988721741375856,-1.1321875546768239e-05,8.182347994414776e-13,2.82650000000011
0.0,0.0,0.02988723703427616,0.02988721330587944,-1.13218755452972e-05,8.193172804430143e-13,2.82700000000011
0.0,0.0,0.0298872328432876,0.02988720921540496,-1.132187554506128e-05,8.191229592264529e-13,2.82750000000011
0.0,0.0,0.02988722867004816,0.02988720514226296,-1.1321875544617202e-05,8.194143995466805e-13,2.82800000000011
0.0,0.0,0.02988722451448448,0.02988720108638136,-1.132187554488088e-05,8.189147991855992e-13,2.82850000000011
0.0,0.0,0.02988722037652336,0.02988719704768816,-1.132187554245224e-05,8.190674396048921e-13,2.82900000000011
0.0,0.0,0.02988721625609176,0.029887193026112,-1.1321875542258002e-05,8.195254404838679e-13,2.82950000000011
0.0,0.0,0.02988721215311696,0.02988718902158144,-1.132187554149472e-05,8.195531994476153e-13,2.83000000000011
0.0,0.0,0.0298872080675264,0.02988718503402536,-1.132187554099512e-05,8.190119199833314e-13,2.83050000000011
0.0,0.0,0.02988720399924784,0.02988718106337304,-1.132187554213304e-05,8.191091204021606e-13,2.83100000000011
0.0,0.0,0.02988719994820936,0.02988717710955376,-1.1321875540870162e-05,8.192340001636402e-13,2.83150000000011
0.0,0.0,0.0298871959143392,0.02988717317249728,-1.1321875541522401e-05,8.189287193250544e-13,2.83200000000011
0.0,0.0,0.02988719189756576,0.02988716925213352,-1.1321875540648161e-05,8.190952002627054e-13,2.83250000000011
0.0,0.0,0.02988718789781792,0.02988716534839264,-1.1321875542271839e-05,8.195115203444127e-13,2.83300000000011
0.0,0.0,0.02988718391502448,0.02988716146120512,-1.1321875541231042e-05,8.190258401227866e-13,2.83350000000011
0.0,0.0,0.0298871799491148,0.0298871575905016,-1.132187554195264e-05,8.189703205012258e-13,2.83400000000011
0.0,0.0,0.02988717600001848,0.02988715373621312,-1.1321875541189361e-05,8.185540004195186e-13,2.83450000000011
0.0,0.0,0.02988717206766504,0.0298871498982708,-1.1321875542022001e-05,8.186928003204533e-13,2.83500000000011
0.0,0.0,0.02988716815198456,0.02988714607660608,-1.1321875541342e-05,8.19761359488469e-13,2.83550000000011
0.0,0.0,0.02988716425290736,0.0298871422711508,-1.1321875542105282e-05,8.191646400237214e-13,2.83600000000011
0.0,0.0,0.029887160370364,0.02988713848183688,-1.132187554200816e-05,8.183735993424123e-13,2.83650000000011
0.0,0.0,0.02988715650428504,0.02988713470859656,-1.1321875541980402e-05,8.188592795640385e-13,2.83700000000011
0.0,0.0,0.02988715265460176,0.0298871309513624,-1.1321875541661199e-05,8.188176800819329e-13,2.83750000000011
0.0,0.0,0.0298871488212452,0.02988712721006696,-1.13218755421192e-05,8.194837596865994e-13,2.83800000000012
0.0,0.0,0.02988714500414712,0.02988712348464344,-1.132187554220248e-05,8.190813597443473e-13,2.83850000000012
0.0,0.0,0.0298871412032392,0.02988711977502512,-1.1321875541772242e-05,8.185678392438108e-13,2.83900000000012
0.0,0.0,0.02988713741845352,0.02988711608114544,-1.132187554089792e-05,8.192617591273876e-13,2.83950000000012
0.0,0.0,0.02988713364972232,0.02988711240293816,-1.1321875541647359e-05,8.191646400237214e-13,2.84000000000012
0.0,0.0,0.02988712989697832,0.02988710874033744,-1.13218755421608e-05,8.184291189639731e-13,2.84050000000012
0.0,0.0,0.02988712616015424,0.02988710509327744,-1.1321875542188562e-05,8.180682405767954e-13,2.84100000000012
0.0,0.0,0.0298871224391832,0.02988710146169288,-1.1321875541064481e-05,8.180959995405428e-13,2.84150000000012
0.0,0.0,0.02988711873399856,0.0298870978455184,-1.13218755418416e-05,8.18900960361307e-13,2.84200000000012
0.0,0.0,0.02988711504453384,0.0298870942446892,-1.132187554213304e-05,8.187066391447456e-13,2.84250000000012
0.0,0.0,0.02988711137072296,0.02988709065914064,-1.132187554121712e-05,8.190119199833314e-13,2.84300000000012
0.0,0.0,0.02988710771250016,0.02988708708880816,-1.1321875542938e-05,8.182903190630383e-13,2.84350000000012
0.0,0.0,0.0298871040697996,0.02988708353362768,-1.132187554228568e-05,8.181376803378113e-13,2.84400000000012
0.0,0.0,0.029887100442556,0.02988707999353528,-1.1321875542022001e-05,8.177629597382096e-13,2.84450000000012
0.0,0.0,0.02988709683070424,0.02988707646846736,-1.132187554272984e-05,8.187759992846644e-13,2.84500000000012
0.0,0.0,0.02988709323417952,0.02988707295836048,-1.132187554199432e-05,8.176935995982907e-13,2.84550000000012
0.0,0.0,0.0298870896529172,0.02988706946315144,-1.1321875542271839e-05,8.185262397617053e-13,2.84600000000012
0.0,0.0,0.02988708608685296,0.02988706598277744,-1.132187554203592e-05,8.182208793020224e-13,2.84650000000012
0.0,0.0,0.02988708253592272,0.02988706251717584,-1.132187554142528e-05,8.174437604542345e-13,2.84700000000012
0.0,0.0,0.02988707900006256,0.02988705906628416,-1.1321875542396722e-05,8.17873998981331e-13,2.84750000000012
0.0,0.0,0.02988707547920896,0.0298870556300404,-1.1321875542674322e-05,8.179433591212499e-13,2.84800000000012
0.0,0.0,0.02988707197329856,0.02988705220838256,-1.1321875542355119e-05,8.183458403786649e-13,2.84850000000012
0.0,0.0,0.0298870684822684,0.02988704880124912,-1.13218755434376e-05,8.192755996457458e-13,2.84900000000012
0.0,0.0,0.0298870650060556,0.02988704540857856,-1.1321875541730639e-05,8.177907203960229e-13,2.84950000000012
0.0,0.0,0.02988706154459752,0.02988704203030984,-1.132187554236896e-05,8.177351990803963e-13,2.85000000000012
0.0,0.0,0.02988705809783192,0.02988703866638216,-1.1321875541980402e-05,8.17957199639608e-13,2.85050000000012
0.0,0.0,0.0298870546656968,0.02988703531673472,-1.1321875542882482e-05,8.185262397617053e-13,2.85100000000012
0.0,0.0,0.02988705124813024,0.0298870319813072,-1.13218755424384e-05,8.176658389404774e-13,2.85150000000012
0.0,0.0,0.02988704784507064,0.02988702866003944,-1.132187554278528e-05,8.175963991794615e-13,2.85200000000012
0.0,0.0,0.02988704445645688,0.0298870253528716,-1.1321875542979599e-05,8.173604801748604e-13,2.85250000000012
0.0,0.0,0.02988704108222768,0.02988702205974392,-1.132187554345144e-05,8.180682405767954e-13,2.85300000000012
0.0,0.0,0.0298870377223224,0.02988701878059712,-1.1321875543048961e-05,8.176241598372748e-13,2.85350000000012
0.0,0.0,0.0298870343766804,0.02988701551537192,-1.1321875542313442e-05,8.172911200349416e-13,2.85400000000012
0.0,0.0,0.02988703104524136,0.02988701226400952,-1.132187554353472e-05,8.17166240273462e-13,2.85450000000012
0.0,0.0,0.0298870277279452,0.0298870090264512,-1.132187554241064e-05,8.170412791968194e-13,2.85500000000012
0.0,0.0,0.02988702442473216,0.02988700580263848,-1.132187554257712e-05,8.176519204950881e-13,2.85550000000012
0.0,0.0,0.02988702113554248,0.02988700259251328,-1.1321875542882482e-05,8.173604801748604e-13,2.85600000000012
0.0,0.0,0.02988701786031704,0.02988699939601752,-1.132187554386776e-05,8.173744003143156e-13,2.85650000000012
0.0,0.0,0.02988701459899672,0.02988699621309344,-1.132187554263264e-05,8.170274403725272e-13,2.85700000000012
0.0,0.0,0.02988701135152248,0.02988699304368376,-1.1321875543021199e-05,8.172494392376731e-13,2.85750000000012
0.0,0.0,0.02988700811783592,0.02988698988773112,-1.1321875543021199e-05,8.176103193189167e-13,2.85800000000012
0.0,0.0,0.02988700489787856,0.02988698674517848,-1.1321875543104479e-05,8.168747999532343e-13,2.85850000000012
0.0,0.0,0.0298870016915924,0.0298869836159692,-1.132187554263264e-05,8.163890401105111e-13,2.85900000000012
0.0,0.0,0.02988699849891936,0.02988698050004664,-1.132187554438128e-05,8.173604801748604e-13,2.85950000000012
0.0,0.0,0.02988699531980192,0.02988697739735464,-1.13218755426604e-05,8.169441600931531e-13,2.86000000000012
0.0,0.0,0.02988699215418264,0.02988697430783696,-1.1321875544506159e-05,8.17013520233072e-13,2.86050000000012
0.0,0.0,0.0298869890020044,0.02988697123143784,-1.132187554396496e-05,8.157923189516976e-13,2.86100000000012
0.0,0.0,0.02988698586321016,0.02988696816810176,-1.1321875543506962e-05,8.16375199592153e-13,2.86150000000012
0.0,0.0,0.02988698273774328,0.02988696511777328,-1.1321875543506962e-05,8.167915196738602e-13,2.86200000000012
0.0,0.0,0.02988697962554736,0.02988696208039736,-1.132187554377064e-05,8.167637590160469e-13,2.86250000000012
0.0,0.0,0.02988697652656608,0.02988695905591896,-1.132187554286856e-05,8.167915196738602e-13,2.86300000000012
0.0,0.0,0.02988697344074352,0.02988695604428352,-1.132187554385392e-05,8.163196799705922e-13,2.86350000000012
0.0,0.0,0.02988697036802384,0.02988695304543648,-1.1321875543631842e-05,8.159587998893486e-13,2.86400000000012
0.0,0.0,0.0298869673083516,0.02988695005932376,-1.132187554396496e-05,8.166527197729255e-13,2.86450000000012
0.0,0.0,0.02988696426167136,0.02988694708589128,-1.132187554381224e-05,8.163057598311371e-13,2.86500000000012
0.0,0.0,0.02988696122792824,0.02988694412508536,-1.1321875543701281e-05,8.155147191498281e-13,2.86550000000012
0.0,0.0,0.02988695820706728,0.02988694117685232,-1.1321875543909441e-05,8.165972001513647e-13,2.86600000000012
0.0,0.0,0.02988695519903384,0.02988693824113896,-1.132187554439512e-05,8.155979994292021e-13,2.86650000000012
0.0,0.0,0.02988695220377368,0.02988693531789216,-1.13218755444368e-05,8.155841606049099e-13,2.86700000000012
0.0,0.0,0.02988694922123248,0.02988693240705896,-1.1321875544700479e-05,8.160975997902834e-13,2.86750000000012
0.0,0.0,0.02988694625135648,0.02988692950858688,-1.132187554438128e-05,8.165555989751933e-13,2.86800000000013
0.0,0.0,0.02988694329409184,0.02988692662242336,-1.132187554427024e-05,8.160143195109094e-13,2.86850000000013
0.0,0.0,0.02988694034938512,0.02988692374851624,-1.1321875544978e-05,8.161115199297386e-13,2.86900000000013
0.0,0.0,0.0298869374171832,0.02988692088681352,-1.1321875545116799e-05,8.158061594700557e-13,2.86950000000013
0.0,0.0,0.0298869344974328,0.02988691803726344,-1.1321875544742082e-05,8.1504287944656e-13,2.87000000000013
0.0,0.0,0.02988693159008128,0.02988691519981448,-1.1321875544950242e-05,8.152927202846822e-13,2.87050000000013
0.0,0.0,0.02988692869507608,0.0298869123744152,-1.1321875545116799e-05,8.156951202269343e-13,2.87100000000013
0.0,0.0,0.0298869258123648,0.02988690956101456,-1.132187554485312e-05,8.155008803255358e-13,2.87150000000013
0.0,0.0,0.02988692294189512,0.0298869067595616,-1.132187554460328e-05,8.15750639848495e-13,2.87200000000013
0.0,0.0,0.02988692008361536,0.02988690397000576,-1.1321875545477601e-05,8.15667439190218e-13,2.87250000000013
0.0,0.0,0.02988691723747376,0.0298869011922964,-1.1321875544339599e-05,8.157367993301369e-13,2.87300000000013
0.0,0.0,0.02988691440341864,0.02988689842638336,-1.1321875544936401e-05,8.147791997841457e-13,2.87350000000013
0.0,0.0,0.02988691158139896,0.02988689567221648,-1.13218755444368e-05,8.152232805236663e-13,2.87400000000013
0.0,0.0,0.0298869087713636,0.02988689292974608,-1.132187554521392e-05,8.153343197667877e-13,2.87450000000013
0.0,0.0,0.0298869059732616,0.0298868901989224,-1.1321875545241682e-05,8.148347194057064e-13,2.87500000000013
0.0,0.0,0.0298869031870424,0.029886887479696,-1.1321875545657999e-05,8.150567995860152e-13,2.87550000000013
0.0,0.0,0.02988690041265568,0.02988688477201776,-1.132187554581064e-05,8.150706401043734e-13,2.87600000000013
0.0,0.0,0.02988689765005104,0.02988688207583856,-1.1321875545158402e-05,8.140853595216659e-13,2.87650000000013
0.0,0.0,0.02988689489917864,0.02988687939110976,-1.13218755462964e-05,8.142795994230644e-13,2.87700000000013
0.0,0.0,0.02988689215998864,0.02988687671778256,-1.1321875545560881e-05,8.137244794404223e-13,2.87750000000013
0.0,0.0,0.02988688943243144,0.02988687405580872,-1.1321875545477601e-05,8.147376003020401e-13,2.87800000000013
0.0,0.0,0.02988688671645776,0.02988687140514,-1.1321875545866159e-05,8.143490391840803e-13,2.87850000000013
0.0,0.0,0.02988688401201832,0.02988686876572848,-1.132187554649072e-05,8.130028802141951e-13,2.87900000000013
0.0,0.0,0.02988688131906424,0.02988686613752624,-1.132187554604656e-05,8.142379999409588e-13,2.87950000000013
0.0,0.0,0.02988687863754688,0.02988686352048584,-1.1321875546435199e-05,8.135580001968372e-13,2.88000000000013
0.0,0.0,0.02988687596741752,0.02988686091455984,-1.1321875545741279e-05,8.144739189455599e-13,2.88050000000013
0.0,0.0,0.02988687330862784,0.02988685831970104,-1.1321875546185361e-05,8.132110402550487e-13,2.88100000000013
0.0,0.0,0.02988687066112984,0.02988685573586248,-1.132187554617152e-05,8.134053597775442e-13,2.88150000000013
0.0,0.0,0.02988686802487552,0.02988685316299744,-1.1321875546601681e-05,8.137661602376908e-13,2.88200000000013
0.0,0.0,0.0298868653998172,0.02988685060105928,-1.1321875546116e-05,8.13779999061983e-13,2.88250000000013
0.0,0.0,0.02988686278590728,0.0298868480500016,-1.1321875546573919e-05,8.134607997780079e-13,2.88300000000013
0.0,0.0,0.02988686018309848,0.02988684550977824,-1.1321875545449839e-05,8.136690394399586e-13,2.88350000000013
0.0,0.0,0.02988685759134368,0.0298868429803432,-1.1321875547059679e-05,8.137383995798775e-13,2.88400000000013
0.0,0.0,0.02988685501059592,0.02988684046165072,-1.132187554649072e-05,8.142657605987721e-13,2.88450000000013
0.0,0.0,0.02988685244080848,0.02988683795365512,-1.132187554649072e-05,8.136551193005034e-13,2.88500000000013
0.0,0.0,0.02988684988193496,0.02988683545631096,-1.132187554669888e-05,8.131832795972354e-13,2.88550000000013
0.0,0.0,0.02988684733392888,0.0298868329695732,-1.13218755476564e-05,8.13072240354114e-13,2.88600000000013
0.0,0.0,0.02988684479674416,0.02988683049339656,-1.13218755468376e-05,8.130028802141951e-13,2.88650000000013
0.0,0.0,0.02988684227033488,0.0298868280277364,-1.1321875547684159e-05,8.131832795972354e-13,2.88700000000013
0.0,0.0,0.02988683975465528,0.02988682557254808,-1.132187554707352e-05,8.127252804123256e-13,2.88750000000013
0.0,0.0,0.02988683724965976,0.02988682312778696,-1.13218755466572e-05,8.138910399991704e-13,2.88800000000013
0.0,0.0,0.02988683475530304,0.02988682069340888,-1.132187554769808e-05,8.126975197545122e-13,2.88850000000013
0.0,0.0,0.02988683227153992,0.02988681826936976,-1.1321875546851519e-05,8.126559202724067e-13,2.88900000000013
0.0,0.0,0.02988682979832536,0.02988681585562568,-1.1321875547906241e-05,8.116844802080574e-13,2.88950000000013
0.0,0.0,0.02988682733561472,0.02988681345213296,-1.1321875547795202e-05,8.124199995737397e-13,2.89000000000013
0.0,0.0,0.02988682488336328,0.02988681105884808,-1.132187554844744e-05,8.123089603306183e-13,2.89050000000013
0.0,0.0,0.02988682244152672,0.0298868086757276,-1.1321875547670322e-05,8.117399998296181e-13,2.89100000000013
0.0,0.0,0.02988682001006072,0.02988680630272848,-1.1321875548627842e-05,8.126003989567801e-13,2.89150000000013
0.0,0.0,0.02988681758892128,0.02988680393980768,-1.1321875547600879e-05,8.127947201733415e-13,2.89200000000013
0.0,0.0,0.02988681517806464,0.02988680158692248,-1.1321875548044961e-05,8.1157343927087e-13,2.89250000000013
0.0,0.0,0.02988681277744704,0.02988679924403008,-1.132187554818376e-05,8.114485595093904e-13,2.89300000000013
0.0,0.0,0.02988681038702504,0.02988679691108824,-1.132187554844744e-05,8.123922406099923e-13,2.89350000000013
0.0,0.0,0.02988680800675544,0.02988679458805464,-1.1321875548322561e-05,8.116289605864966e-13,2.89400000000013
0.0,0.0,0.02988680563659496,0.02988679227488728,-1.1321875549002559e-05,8.122673591544468e-13,2.89450000000013
0.0,0.0,0.0298868032765008,0.02988678997154416,-1.132187554855848e-05,8.118232801089921e-13,2.89500000000013
0.0,0.0,0.02988680092643016,0.0298867876779836,-1.132187554855848e-05,8.113930398878297e-13,2.89550000000013
0.0,0.0,0.02988679858634048,0.029886785394164,-1.1321875548711119e-05,8.116289605864966e-13,2.89600000000013
0.0,0.0,0.02988679625618944,0.02988678312004408,-1.1321875549238481e-05,8.110738406038546e-13,2.89650000000013
0.0,0.0,0.02988679393593472,0.02988678085558264,-1.132187554909968e-05,8.110877590492439e-13,2.89700000000013
0.0,0.0,0.02988679162553448,0.02988677860073872,-1.132187554908584e-05,8.103244790257482e-13,2.89750000000013
0.0,0.0,0.02988678932494672,0.02988677635547128,-1.132187554860008e-05,8.114763201672037e-13,2.89800000000014
0.0,0.0,0.02988678703412984,0.02988677411973984,-1.1321875549654801e-05,8.108795990083902e-13,2.89850000000014
0.0,0.0,0.02988678475304224,0.02988677189350392,-1.1321875549210719e-05,8.104631993055859e-13,2.89900000000014
0.0,0.0,0.0298867824816428,0.02988676967672304,-1.1321875548405841e-05,8.104631993055859e-13,2.89950000000014
0.0,0.0,0.02988678021989024,0.0298867674693572,-1.1321875549294e-05,8.102967200620008e-13,2.90000000000014
0.0,0.0,0.0298867779677436,0.02988676527136632,-1.1321875549640961e-05,8.094362396196758e-13,2.90050000000014
0.0,0.0,0.02988677572516216,0.02988676308271064,-1.1321875549335599e-05,8.093807996192122e-13,2.90100000000014
0.0,0.0,0.0298867734921052,0.02988676090335048,-1.1321875550320959e-05,8.106852794858947e-13,2.90150000000014
0.0,0.0,0.0298867712685324,0.0298867587332464,-1.132187554987688e-05,8.096305591421714e-13,2.90200000000014
0.0,0.0,0.02988676905440336,0.02988675657235904,-1.132187555066792e-05,8.091448806146111e-13,2.90250000000014
0.0,0.0,0.02988676684967808,0.02988675442064936,-1.1321875550029519e-05,8.095056793806918e-13,2.90300000000014
0.0,0.0,0.02988676465431656,0.02988675227807824,-1.132187555016832e-05,8.09838719183025e-13,2.90350000000014
0.0,0.0,0.02988676246827912,0.02988675014460704,-1.132187555019608e-05,8.096583197999847e-13,2.90400000000014
0.0,0.0,0.029886760291526,0.02988674802019696,-1.1321875550223842e-05,8.087562398755542e-13,2.90450000000014
0.0,0.0,0.02988675812401792,0.0298867459048096,-1.1321875550529119e-05,8.089643999164078e-13,2.90500000000014
0.0,0.0,0.0298867559657156,0.02988674379840664,-1.1321875551264642e-05,8.094779204169443e-13,2.90550000000014
0.0,0.0,0.02988675381657992,0.02988674170094992,-1.132187555027936e-05,8.089089599159442e-13,2.90600000000014
0.0,0.0,0.02988675167657184,0.02988673961240144,-1.132187555066792e-05,8.096583197999847e-13,2.90650000000014
0.0,0.0,0.0298867495456528,0.02988673753272336,-1.132187555045976e-05,8.093807996192122e-13,2.90700000000014
0.0,0.0,0.02988674742378408,0.029886735461878,-1.1321875551264642e-05,8.082983203117414e-13,2.90750000000014
0.0,0.0,0.02988674531092736,0.02988673339982792,-1.1321875552180559e-05,8.085342393163424e-13,2.90800000000014
0.0,0.0,0.02988674320704424,0.02988673134653568,-1.1321875551223039e-05,8.082150400323673e-13,2.90850000000014
0.0,0.0,0.02988674111209664,0.02988672930196416,-1.132187555148672e-05,8.083260792754888e-13,2.90900000000014
0.0,0.0,0.02988673902604656,0.02988672726607616,-1.132187555082056e-05,8.072019191707495e-13,2.90950000000014
0.0,0.0,0.02988673694885632,0.02988672523883504,-1.1321875552000161e-05,8.06452559286709e-13,2.91000000000014
0.0,0.0,0.02988673488048832,0.02988672322020392,-1.132187555170872e-05,8.047733605144906e-13,2.91050000000014
0.0,0.0,0.02988673282090496,0.02988672121014624,-1.1321875552166722e-05,8.034687993326451e-13,2.91100000000014
0.0,0.0,0.02988673077006896,0.02988671920862568,-1.13218755516532e-05,8.02594559687125e-13,2.91150000000014
0.0,0.0,0.02988672872794328,0.02988671721560584,-1.1321875552291601e-05,8.005128796574916e-13,2.91200000000014
0.0,0.0,0.0298867266944908,0.0298867152310508,-1.132187555304104e-05,7.994164802105656e-13,2.91250000000014
0.0,0.0,0.0298867246696748,0.02988671325492448,-1.132187555453984e-05,7.986393596687118e-13,2.91300000000014
0.0,0.0,0.02988672265345848,0.02988671128719112,-1.132187555569168e-05,7.970850389639071e-13,2.91350000000014
0.0,0.0,0.02988672064580544,0.02988670932781512,-1.1321875556468799e-05,7.964743993597043e-13,2.91400000000014
0.0,0.0,0.0298867186466792,0.02988670737676088,-1.1321875558494959e-05,7.945176804067134e-13,2.91450000000014
0.0,0.0,0.0298867166560436,0.0298867054339932,-1.1321875559938239e-05,7.936433594460304e-13,2.91500000000014
0.0,0.0,0.02988671467386264,0.02988670349947672,-1.132187556018808e-05,7.932963995042419e-13,2.91550000000014
0.0,0.0,0.02988671270010032,0.02988670157317656,-1.1321875562602801e-05,7.907428797713405e-13,2.91600000000014
0.0,0.0,0.02988671073472088,0.02988669965505768,-1.132187556367136e-05,7.900073604056581e-13,2.91650000000014
0.0,0.0,0.0298867087776888,0.02988669774508544,-1.1321875563851761e-05,7.883003992815605e-13,2.91700000000014
0.0,0.0,0.02988670682896856,0.0298866958432252,-1.132187556539224e-05,7.875232804337726e-13,2.91750000000014
0.0,0.0,0.02988670488852496,0.02988669394944248,-1.132187556654408e-05,7.856219997871795e-13,2.91800000000014
0.0,0.0,0.02988670295632272,0.02988669206370304,-1.1321875569250241e-05,7.854554392284314e-13,2.91850000000014
0.0,0.0,0.02988670103232688,0.02988669018597264,-1.1321875569958002e-05,7.833876793382532e-13,2.91900000000014
0.0,0.0,0.02988669911650264,0.02988668831621736,-1.1321875571401281e-05,7.819027204674332e-13,2.91950000000014
0.0,0.0,0.02988669720881528,0.02988668645440328,-1.132187557220624e-05,7.810978392677661e-13,2.92000000000014
0.0,0.0,0.02988669530923016,0.02988668460049664,-1.1321875573996479e-05,7.808896792269125e-13,2.92050000000014
0.0,0.0,0.02988669341771296,0.02988668275446392,-1.1321875574052e-05,7.791687996574256e-13,2.92100000000014
0.0,0.0,0.02988669153422936,0.0298866809162716,-1.1321875575661759e-05,7.772814391502876e-13,2.92150000000014
0.0,0.0,0.02988668965874528,0.02988667908588648,-1.132187557674424e-05,7.768373601048329e-13,2.92200000000014
0.0,0.0,0.02988668779122672,0.02988667726327536,-1.1321875578923039e-05,7.753523995399471e-13,2.92250000000014
0.0,0.0,0.02988668593163992,0.02988667544840512,-1.13218755793672e-05,7.744503992366137e-13,2.92300000000014
0.0,0.0,0.02988668407995112,0.02988667364124304,-1.1321875580602319e-05,7.726324005634605e-13,2.92350000000014
0.0,0.0,0.02988668223612672,0.02988667184175632,-1.1321875582087202e-05,7.711613601380299e-13,2.92400000000014
0.0,0.0,0.02988668040013344,0.0298866700499124,-1.1321875582892161e-05,7.70855999678347e-13,2.92450000000014
0.0,0.0,0.02988667857193792,0.02988666826567872,-1.1321875584835041e-05,7.687188796482499e-13,2.92500000000014
0.0,0.0,0.02988667675150712,0.02988666648902304,-1.1321875585057042e-05,7.678861598637383e-13,2.92550000000014
0.0,0.0,0.02988667493880808,0.0298866647199132,-1.132187558638936e-05,7.670951191824293e-13,2.92600000000014
0.0,0.0,0.02988667313380784,0.02988666295831704,-1.132187558797136e-05,7.655130395138772e-13,2.92650000000014
0.0,0.0,0.02988667133647384,0.02988666120420272,-1.1321875589317519e-05,7.649163200491296e-13,2.92700000000014
0.0,0.0,0.02988666954677344,0.02988665945753848,-1.132187559038616e-05,7.63528559903073e-13,2.92750000000014
0.0,0.0,0.02988666776467424,0.02988665771829264,-1.132187559110776e-05,7.623350396584148e-13,2.92800000000015
0.0,0.0,0.02988666599014392,0.02988665598643376,-1.132187559266208e-05,7.609750401701715e-13,2.92850000000015
0.0,0.0,0.0298866642231504,0.02988665426193032,-1.1321875594119281e-05,7.60059119727383e-13,2.92900000000015
0.0,0.0,0.02988666246366168,0.02988665254475128,-1.132187559452168e-05,7.583937597794568e-13,2.92950000000015
0.0,0.0,0.02988666071164576,0.02988665083486536,-1.132187559550704e-05,7.575333589582289e-13,2.93000000000015
0.0,0.0,0.02988665896707104,0.02988664913224168,-1.1321875596575599e-05,7.570892799127742e-13,2.93050000000015
0.0,0.0,0.02988665722990584,0.02988664743684936,-1.132187559793568e-05,7.55340639685474e-13,2.93100000000015
0.0,0.0,0.02988665550011872,0.02988664574865768,-1.132187559930952e-05,7.537585600169219e-13,2.93150000000015
0.0,0.0,0.02988665377767832,0.02988664406763608,-1.132187560080832e-05,7.520932796900928e-13,2.93200000000015
0.0,0.0,0.02988665206255352,0.02988664239375416,-1.1321875601474481e-05,7.51399359806516e-13,2.93250000000015
0.0,0.0,0.02988665035471304,0.02988664072698152,-1.132187560322312e-05,7.496924003764843e-13,2.93300000000015
0.0,0.0,0.02988664865412624,0.02988663906728792,-1.1321875604250002e-05,7.502891198412319e-13,2.93350000000015
0.0,0.0,0.02988664696076208,0.02988663741464336,-1.1321875605110479e-05,7.479021589730126e-13,2.93400000000015
0.0,0.0,0.02988664527459,0.02988663576901792,-1.1321875606067999e-05,7.474164804454524e-13,2.93450000000015
0.0,0.0,0.02988664359557936,0.02988663413038176,-1.132187560744192e-05,7.470000790485822e-13,2.93500000000015
0.0,0.0,0.02988664192369984,0.02988663249870528,-1.132187560877416e-05,7.440164004096812e-13,2.93550000000015
0.0,0.0,0.02988664025892112,0.0298866308739588,-1.1321875610356239e-05,7.43447360287584e-13,2.93600000000015
0.0,0.0,0.02988663860121304,0.02988662925611288,-1.132187561081424e-05,7.423649606012103e-13,2.93650000000015
0.0,0.0,0.02988663695054552,0.02988662764513832,-1.1321875612285282e-05,7.416987996813808e-13,2.93700000000015
0.0,0.0,0.02988663530688872,0.02988662604100584,-1.1321875613187361e-05,7.402415997743083e-13,2.93750000000015
0.0,0.0,0.02988663367021288,0.0298866244436864,-1.1321875614353041e-05,7.391314394301213e-13,2.93800000000015
0.0,0.0,0.02988663204048832,0.02988662285315112,-1.1321875615352239e-05,7.378823995639024e-13,2.93850000000015
0.0,0.0,0.02988663041768544,0.02988662126937112,-1.1321875616448642e-05,7.366888793192443e-13,2.93900000000015
0.0,0.0,0.02988662880177496,0.02988661969231776,-1.1321875617447839e-05,7.360227997145778e-13,2.93950000000015
0.0,0.0,0.0298866271927276,0.02988661812196248,-1.1321875618502561e-05,7.346766390506267e-13,2.94000000000015
0.0,0.0,0.02988662559051416,0.0298866165582768,-1.1321875620875602e-05,7.342880796267328e-13,2.94050000000015
0.0,0.0,0.0298866239951056,0.02988661500123232,-1.1321875620861761e-05,7.328725605169287e-13,2.94100000000015
0.0,0.0,0.02988662240647304,0.02988661345080096,-1.1321875621736079e-05,7.317623205516446e-13,2.94150000000015
0.0,0.0,0.02988662082458776,0.02988661190695456,-1.132187562335976e-05,7.30055359427547e-13,2.94200000000015
0.0,0.0,0.02988661924942096,0.0298866103696652,-1.132187562485856e-05,7.289589599806211e-13,2.94250000000015
0.0,0.0,0.02988661768094432,0.02988660883890496,-1.1321875625372002e-05,7.289451194622629e-13,2.94300000000015
0.0,0.0,0.0298866161191292,0.02988660731464616,-1.1321875626440639e-05,7.274046392758164e-13,2.94350000000015
0.0,0.0,0.02988661456394744,0.0298866057968612,-1.1321875628175359e-05,7.262389593100686e-13,2.94400000000015
0.0,0.0,0.0298866130153708,0.02988660428552256,-1.132187562917456e-05,7.251287193447845e-13,2.94450000000015
0.0,0.0,0.02988661147337136,0.0298866027806028,-1.1321875629327202e-05,7.241572792804352e-13,2.94500000000015
0.0,0.0,0.02988660993792096,0.0298866012820748,-1.132187563151992e-05,7.218535190704929e-13,2.94550000000015
0.0,0.0,0.029886608408992,0.02988659978991136,-1.1321875631839122e-05,7.217286393090133e-13,2.94600000000015
0.0,0.0,0.02988660688655664,0.02988659830408536,-1.1321875632796642e-05,7.200356000184368e-13,2.94650000000015
0.0,0.0,0.02988660537058744,0.02988659682456992,-1.1321875634323202e-05,7.199383995996076e-13,2.94700000000015
0.0,0.0,0.0298866038610568,0.02988659535133832,-1.1321875635641602e-05,7.188420797737786e-13,2.94750000000015
0.0,0.0,0.02988660235793736,0.02988659388436384,-1.132187563723752e-05,7.172322394474132e-13,2.94800000000015
0.0,0.0,0.02988660086120208,0.02988659242361984,-1.132187563755672e-05,7.165522397032916e-13,2.94850000000015
0.0,0.0,0.0298865993708236,0.02988659096907992,-1.132187563883352e-05,7.149840801741946e-13,2.94900000000015
0.0,0.0,0.02988659788677512,0.02988658952071768,-1.1321875640138002e-05,7.142623996328045e-13,2.94950000000015
0.0,0.0,0.02988659640902968,0.02988658807850688,-1.13218756407764e-05,7.132909595684552e-13,2.95000000000015
0.0,0.0,0.02988659493756048,0.02988658664242152,-1.132187564194208e-05,7.118337596613827e-13,2.95050000000015
0.0,0.0,0.02988659347234088,0.02988658521243536,-1.1321875643926641e-05,7.108207201149278e-13,2.95100000000015
0.0,0.0,0.0298865920133444,0.02988658378852272,-1.1321875644509522e-05,7.105431999341553e-13,2.95150000000015
0.0,0.0,0.02988659056054448,0.02988658237065768,-1.1321875644842562e-05,7.090027197477087e-13,2.95200000000015
0.0,0.0,0.02988658911391496,0.02988658095881456,-1.1321875647076879e-05,7.081006398232783e-13,2.95250000000015
0.0,0.0,0.02988658767342944,0.02988657955296784,-1.132187564771528e-05,7.073095991419693e-13,2.95300000000015
0.0,0.0,0.02988658623906208,0.029886578153092,-1.1321875647312801e-05,7.055332795720187e-13,2.95350000000015
0.0,0.0,0.02988658481078664,0.02988657675916168,-1.1321875649672001e-05,7.05089200526564e-13,2.95400000000015
0.0,0.0,0.02988658338857736,0.02988657537115168,-1.1321875650365921e-05,7.030630401184913e-13,2.95450000000015
0.0,0.0,0.02988658197240848,0.0298865739890368,-1.1321875651351281e-05,7.02091600054142e-13,2.95500000000015
0.0,0.0,0.0298865805622544,0.029886572612792,-1.1321875652392082e-05,7.017307995939954e-13,2.95550000000015
0.0,0.0,0.02988657915808952,0.0298865712423924,-1.1321875653294161e-05,7.013699195127518e-13,2.95600000000015
0.0,0.0,0.02988657775988832,0.0298865698778132,-1.1321875654112961e-05,6.998017599836549e-13,2.95650000000015
0.0,0.0,0.0298865763676256,0.02988656851902952,-1.1321875655861522e-05,6.977340000934766e-13,2.95700000000015
0.0,0.0,0.029886574981276,0.02988656716601696,-1.132187565579216e-05,6.97206639074582e-13,2.95750000000016
0.0,0.0,0.02988657360081456,0.0298865658187508,-1.132187565805424e-05,6.960547200060953e-13,2.95800000000016
0.0,0.0,0.02988657222621616,0.0298865644772068,-1.1321875658609361e-05,6.960408794877372e-13,2.95850000000016
0.0,0.0,0.029886570857456,0.02988656314136056,-1.132187566001096e-05,6.942367992599733e-13,2.95900000000016
0.0,0.0,0.0298865694945092,0.02988656181118784,-1.1321875660357922e-05,6.93820399557169e-13,2.95950000000016
0.0,0.0,0.02988656813735104,0.02988656048666472,-1.1321875661676322e-05,6.928628796322748e-13,2.96000000000016
0.0,0.0,0.02988656678595704,0.02988655916776704,-1.1321875662800399e-05,6.911281595444298e-13,2.96050000000016
0.0,0.0,0.02988656544030264,0.02988655785447104,-1.132187566450736e-05,6.907811996026414e-13,2.96100000000016
0.0,0.0,0.02988656410036352,0.0298865565467528,-1.1321875665215202e-05,6.892130400735445e-13,2.96150000000016
0.0,0.0,0.02988656276611536,0.02988655524458864,-1.132187566624208e-05,6.881443995903659e-13,2.96200000000016
0.0,0.0,0.02988656143753392,0.02988655394795504,-1.1321875666658481e-05,6.880195198288863e-13,2.96250000000016
0.0,0.0,0.02988656011459536,0.02988655265682848,-1.1321875667588239e-05,6.872423196659354e-13,2.96300000000016
0.0,0.0,0.02988655879727544,0.02988655137118568,-1.1321875668531922e-05,6.860766397001877e-13,2.96350000000016
0.0,0.0,0.02988655748555048,0.02988655009100312,-1.13218756696144e-05,6.840365591526598e-13,2.96400000000016
0.0,0.0,0.02988655617939664,0.02988654881625776,-1.1321875671057679e-05,6.835647194493918e-13,2.96450000000016
0.0,0.0,0.0298865548787904,0.02988654754692648,-1.132187567191816e-05,6.830790392277656e-13,2.96500000000016
0.0,0.0,0.02988655358370792,0.02988654628298632,-1.132187567222344e-05,6.819965599202948e-13,2.96550000000016
0.0,0.0,0.02988655229412592,0.02988654502441432,-1.13218756732504e-05,6.808030396756367e-13,2.96600000000016
0.0,0.0,0.02988655101002112,0.02988654377118776,-1.132187567469368e-05,6.805255194948642e-13,2.96650000000016
0.0,0.0,0.02988654973137008,0.02988654252328384,-1.132187567494352e-05,6.789572803446702e-13,2.96700000000016
0.0,0.0,0.02988654845814968,0.02988654128068,-1.1321875676969681e-05,6.774030392609626e-13,2.96750000000016
0.0,0.0,0.02988654719033696,0.02988654004335376,-1.1321875677719041e-05,6.772503192205726e-13,2.96800000000016
0.0,0.0,0.0298865459279088,0.02988653881128264,-1.1321875678884799e-05,6.765980801342643e-13,2.96850000000016
0.0,0.0,0.02988654467084248,0.02988653758444432,-1.132187567981456e-05,6.749327201863381e-13,2.96900000000016
0.0,0.0,0.02988654341911504,0.02988653636281664,-1.1321875680772161e-05,6.738503204999644e-13,2.96950000000016
0.0,0.0,0.029886542172704,0.02988653514637752,-1.132187568141056e-05,6.725735199759322e-13,2.97000000000016
0.0,0.0,0.02988654093158672,0.02988653393510472,-1.1321875682257122e-05,6.71921279195558e-13,2.97050000000016
0.0,0.0,0.02988653969574064,0.02988653272897648,-1.132187568389464e-05,6.710331194105827e-13,2.97100000000016
0.0,0.0,0.02988653846514352,0.02988653152797088,-1.1321875685157522e-05,6.704640792884855e-13,2.97150000000016
0.0,0.0,0.02988653723977288,0.02988653033206616,-1.1321875684519201e-05,6.690763191424288e-13,2.97200000000016
0.0,0.0,0.02988653601960664,0.02988652914124072,-1.1321875686226159e-05,6.686044794391608e-13,2.97250000000016
0.0,0.0,0.02988653480462264,0.02988652795547288,-1.1321875687794322e-05,6.671056800499828e-13,2.97300000000016
0.0,0.0,0.02988653359479896,0.02988652677474128,-1.132187568826616e-05,6.666060796889015e-13,2.97350000000016
0.0,0.0,0.0298865323901136,0.0298865255990244,-1.1321875689279279e-05,6.66259119747113e-13,2.97400000000016
0.0,0.0,0.02988653119054472,0.02988652442830104,-1.132187568997312e-05,6.656068789667388e-13,2.97450000000016
0.0,0.0,0.02988652999607072,0.02988652326255,-1.13218756920132e-05,6.646770400785609e-13,2.97500000000016
0.0,0.0,0.02988652880666984,0.02988652210175,-1.1321875692387839e-05,6.64996239362536e-13,2.97550000000016
0.0,0.0,0.02988652762232056,0.02988652094588024,-1.1321875692901361e-05,6.633309590357069e-13,2.97600000000016
0.0,0.0,0.02988652644300144,0.0298865197949196,-1.132187569347032e-05,6.623872000080739e-13,2.97650000000016
0.0,0.0,0.02988652526869112,0.02988651864884736,-1.1321875693817282e-05,6.620958393089432e-13,2.97700000000016
0.0,0.0,0.02988652409936832,0.02988651750764264,-1.132187569528832e-05,6.617072002639522e-13,2.97750000000016
0.0,0.0,0.02988652293501176,0.02988651637128488,-1.1321875695010802e-05,6.613879992859112e-13,2.97800000000016
0.0,0.0,0.02988652177560056,0.02988651523975336,-1.1321875696134879e-05,6.597365594774402e-13,2.97850000000016
0.0,0.0,0.02988652062111352,0.02988651411302776,-1.132187569753656e-05,6.598337598962695e-13,2.97900000000016
0.0,0.0,0.02988651947152984,0.02988651299108744,-1.13218756970092e-05,6.58376559989197e-13,2.97950000000016
0.0,0.0,0.02988651832682856,0.02988651187391232,-1.1321875697869599e-05,6.580157595290504e-13,2.98000000000016
0.0,0.0,0.02988651718698912,0.029886510761482,-1.132187569845248e-05,6.580296000474085e-13,2.98050000000016
0.0,0.0,0.02988651605199072,0.02988650965377632,-1.1321875699146322e-05,6.569332802215796e-13,2.98100000000016
0.0,0.0,0.02988651492181288,0.02988650855077536,-1.1321875700464722e-05,6.570443194647011e-13,2.98150000000016
0.0,0.0,0.0298865137964352,0.02988650745245896,-1.1321875700326001e-05,6.554205589988805e-13,2.98200000000016
0.0,0.0,0.02988651267583712,0.02988650635880736,-1.132187570193576e-05,6.54754479394214e-13,2.98250000000016
0.0,0.0,0.0298865115599984,0.02988650526980072,-1.1321875701339039e-05,6.54365840349223e-13,2.98300000000016
0.0,0.0,0.02988651044889888,0.02988650418541928,-1.13218757030044e-05,6.526450404008332e-13,2.98350000000016
0.0,0.0,0.0298865093425184,0.02988650310564336,-1.1321875703226401e-05,6.528115992655154e-13,2.98400000000016
0.0,0.0,0.02988650824083696,0.02988650203045344,-1.1321875703892559e-05,6.522425591434181e-13,2.98450000000016
0.0,0.0,0.02988650714383448,0.02988650095983008,-1.132187570415624e-05,6.520899204181911e-13,2.98500000000016
0.0,0.0,0.0298865060514912,0.02988649989375376,-1.1321875705543999e-05,6.510491202139229e-13,2.98550000000016
0.0,0.0,0.02988650496378736,0.02988649883220536,-1.132187570661264e-05,6.498694404876229e-13,2.98600000000016
0.0,0.0,0.02988650388070312,0.02988649777516552,-1.1321875706695842e-05,6.504940002312809e-13,2.98650000000016
0.0,0.0,0.02988650280221896,0.02988649672261512,-1.132187570687624e-05,6.496612804467693e-13,2.98700000000016
0.0,0.0,0.02988650172831528,0.02988649567453512,-1.1321875707764479e-05,6.479265603589243e-13,2.98750000000017
0.0,0.0,0.02988650065897272,0.0298864946309064,-1.1321875708500001e-05,6.480931192236064e-13,2.98800000000017
0.0,0.0,0.02988649959417184,0.02988649359171024,-1.132187570948528e-05,6.473575998579241e-13,2.98850000000017
0.0,0.0,0.02988649853389328,0.02988649255692776,-1.132187571005432e-05,6.469690404340301e-13,2.98900000000017
0.0,0.0,0.029886497478118,0.02988649152654008,-1.132187571058168e-05,6.45775520189372e-13,2.98950000000017
0.0,0.0,0.0298864964268268,0.02988649050052872,-1.132187571091472e-05,6.451093592695425e-13,2.99000000000017
0.0,0.0,0.02988649538000056,0.02988648947887504,-1.1321875712094321e-05,6.441656798630065e-13,2.99050000000017
0.0,0.0,0.0298864943376204,0.0298864884615604,-1.1321875712302481e-05,6.437077602991937e-13,2.99100000000017
0.0,0.0,0.02988649329966744,0.02988648744856656,-1.1321875713010242e-05,6.432081599381124e-13,2.99150000000017
0.0,0.0,0.02988649226612288,0.02988648643987504,-1.1321875713829041e-05,6.42861199996324e-13,2.99200000000017
0.0,0.0,0.02988649123696792,0.02988648543546768,-1.1321875714439681e-05,6.42625279297657e-13,2.99250000000017
0.0,0.0,0.02988649021218392,0.02988648443532616,-1.13218757146756e-05,6.418758397925195e-13,2.99300000000017
0.0,0.0,0.0298864891917524,0.0298864834394324,-1.132187571661848e-05,6.409460805254386e-13,2.99350000000017
0.0,0.0,0.02988648817565488,0.0298864824477684,-1.132187571628544e-05,6.399191191454627e-13,2.99400000000017
0.0,0.0,0.02988648716387288,0.02988648146031624,-1.1321875717131999e-05,6.394056003389921e-13,2.99450000000017
0.0,0.0,0.02988648615638808,0.02988648047705784,-1.1321875717700961e-05,6.38683999418699e-13,2.99500000000017
0.0,0.0,0.02988648515318224,0.0298864794979756,-1.1321875718117281e-05,6.37740320012163e-13,2.99550000000017
0.0,0.0,0.0298864841542372,0.02988647852305168,-1.132187571904712e-05,6.380455991566829e-13,2.99600000000017
0.0,0.0,0.02988648315953488,0.0298864775522684,-1.1321875720462641e-05,6.366023193890655e-13,2.99650000000017
0.0,0.0,0.0298864821690572,0.02988647658560824,-1.1321875719976881e-05,6.363108790688379e-13,2.99700000000017
0.0,0.0,0.02988648118278624,0.02988647562305368,-1.13218757215312e-05,6.362831201050904e-13,2.99750000000017
0.0,0.0,0.02988648020070416,0.0298864746645872,-1.132187572189208e-05,6.355475990453422e-13,2.99800000000017
0.0,0.0,0.0298864792227932,0.02988647371019152,-1.1321875722155762e-05,6.352839193829278e-13,2.99850000000017
0.0,0.0,0.0298864782490356,0.02988647275984936,-1.132187572243328e-05,6.327859192715871e-13,2.99900000000017
0.0,0.0,0.02988647727941368,0.02988647181354344,-1.1321875723487999e-05,6.334659190157087e-13,2.99950000000017


==> Data/BubbleRise2DCase2/phi0MConv.csv <==
"mu","Points:0","Points:1","Points:2"
-0.040893,0.25684,0.99962,0
-0.040609,0.25596,1,0
-0.041209,0.25781,0.99922,0
-0.042313,0.26172,0.99781,0
-0.042136,0.26101,0.99805,0
-0.041507,0.25879,0.99884,0
-0.041367,0.25831,0.99902,0
-0.041787,0.25977,0.99848,0
-0.042063,0.26074,0.99814,0
-0.042548,0.2627,0.99751,0
-0.042775,0.26367,0.99723,0
-0.042984,0.26465,0.99697,0
-0.042907,0.26426,0.99707,0
-0.043166,0.26562,0.99672,0
-0.043759,0.26953,0.99593,0
-0.043652,0.26861,0.99609,0
-0.043859,0.27051,0.99578,0
-0.043945,0.27148,0.99565,0
-0.044017,0.27246,0.99553,0
-0.044073,0.27344,0.99544,0
-0.043338,0.2666,0.9965,0
-0.043498,0.26758,0.99629,0
-0.043644,0.26855,0.9961,0
-0.044115,0.27441,0.99536,0
-0.04414,0.27539,0.99529,0
-0.044148,0.27637,0.99525,0
-0.04414,0.27734,0.99522,0
-0.044115,0.27832,0.99521,0
-0.044073,0.2793,0.99522,0
-0.044015,0.28027,0.99525,0
-0.043939,0.28125,0.99529,0
-0.043848,0.28223,0.99536,0
-0.04374,0.2832,0.99544,0
-0.043617,0.28418,0.99553,0
-0.04348,0.28516,0.99565,0
-0.043329,0.28613,0.99578,0
-0.043165,0.28711,0.99593,0
-0.042994,0.28805,0.99609,0
-0.042988,0.28809,0.9961,0
-0.042783,0.28906,0.99629,0
-0.042566,0.29004,0.99649,0
-0.042338,0.29102,0.99672,0
-0.0421,0.29199,0.99696,0
-0.04199,0.29242,0.99707,0
-0.041842,0.29297,0.99722,0
-0.041565,0.29395,0.9975,0
-0.041281,0.29492,0.99779,0
-0.041045,0.29571,0.99805,0
-0.040984,0.2959,0.99811,0
-0.040662,0.29688,0.99845,0
-0.040335,0.29785,0.9988,0
-0.040136,0.29843,0.99902,0
-0.039994,0.29883,0.99918,0
-0.039635,0.2998,0.99957,0
-0.039274,0.30078,0.99999,0
-0.039261,0.30081,1,0
-0.039648,1.7002,0.99961,0
-0.039307,1.6993,1,0
-0.040005,1.7012,0.99921,0
-0.040346,1.7021,0.99884,0
-0.040179,1.7017,0.99902,0
-0.040672,1.7031,0.99848,0
-0.041291,1.7051,0.99783,0
-0.041088,1.7044,0.99805,0
-0.041575,1.7061,0.99753,0
-0.041851,1.707,0.99725,0
-0.040993,1.7041,0.99815,0
-0.042111,1.708,0.99699,0
-0.042036,1.7077,0.99707,0
-0.042347,1.709,0.99675,0
-0.042573,1.71,0.99653,0
-0.042787,1.7109,0.99632,0
-0.043169,1.7129,0.99597,0
-0.043036,1.7122,0.99609,0
-0.043333,1.7139,0.99582,0
-0.043483,1.7148,0.99568,0
-0.04362,1.7158,0.99557,0
-0.043743,1.7168,0.99547,0
-0.043851,1.7178,0.99539,0
-0.043944,1.7188,0.99533,0
-0.04299,1.7119,0.99614,0
-0.04402,1.7197,0.99529,0
-0.04408,1.7207,0.99526,0
-0.044123,1.7217,0.99525,0
-0.04415,1.7227,0.99526,0
-0.044159,1.7236,0.99529,0
-0.044151,1.7246,0.99533,0
-0.044127,1.7256,0.99539,0
-0.044086,1.7266,0.99547,0
-0.04403,1.7275,0.99557,0
-0.043959,1.7285,0.99569,0
-0.043873,1.7295,0.99582,0
-0.043773,1.7305,0.99597,0
-0.043689,1.7312,0.99609,0
-0.043654,1.7314,0.99614,0
-0.043507,1.7324,0.99633,0
-0.043347,1.7334,0.99654,0
-0.043175,1.7344,0.99676,0
-0.042993,1.7354,0.997,0
-0.042944,1.7356,0.99707,0
-0.042782,1.7363,0.99727,0
-0.042556,1.7373,0.99755,0
-0.042322,1.7383,0.99785,0
-0.042174,1.7389,0.99805,0
-0.042071,1.7393,0.99817,0
-0.041795,1.7402,0.99852,0
-0.041515,1.7412,0.99888,0
-0.041403,1.7416,0.99902,0
-0.041213,1.7422,0.99926,0
-0.040897,1.7432,0.99966,0
-0.04064,1.744,1,0
-0.037883,0.24902,1.0036,0
-0.037684,0.24856,1.0039,0
-0.038308,0.25,1.003,0
-0.036552,0.24609,1.0055,0
-0.036318,0.24559,1.0059,0
-0.035134,0.24316,1.0076,0
-0.035021,0.24294,1.0078,0
-0.035618,0.24414,1.0069,0
-0.036087,0.24512,1.0062,0
-0.035661,0.24423,1.0068,0
-0.037012,0.24707,1.0049,0
-0.036994,0.24703,1.0049,0
-0.03745,0.24805,1.0042,0
-0.034642,0.24219,1.0084,0
-0.034399,0.24171,1.0088,0
-0.034144,0.24121,1.0092,0
-0.033793,0.24053,1.0098,0
-0.033638,0.24023,1.01,0
-0.033202,0.2394,1.0107,0
-0.033125,0.23926,1.0109,0
-0.032627,0.23832,1.0117,0
-0.031546,0.23633,1.0136,0
-0.031523,0.23629,1.0137,0
-0.032079,0.2373,1.0127,0
-0.032068,0.23728,1.0127,0
-0.032605,0.23828,1.0118,0
-0.03101,0.23535,1.0146,0
-0.030995,0.23532,1.0146,0
-0.030482,0.2344,1.0156,0
-0.030471,0.23438,1.0156,0
-0.029985,0.2335,1.0166,0
-0.029929,0.2334,1.0167,0
-0.029503,0.23263,1.0176,0
-0.029385,0.23242,1.0178,0
-0.029033,0.23179,1.0186,0
-0.028838,0.23145,1.019,0
-0.028576,0.23098,1.0195,0
-0.028287,0.23047,1.0202,0
-0.028131,0.23019,1.0205,0
-0.027736,0.22949,1.0214,0
-0.0277,0.22943,1.0215,0
-0.027186,0.22852,1.0227,0
-0.026878,0.22797,1.0234,0
-0.027282,0.22869,1.0225,0
-0.026096,0.22656,1.0254,0
-0.025741,0.22593,1.0264,0
-0.025549,0.22559,1.0269,0
-0.025382,0.22529,1.0273,0
-0.025005,0.22461,1.0284,0
-0.024697,0.22406,1.0293,0
-0.025035,0.22466,1.0283,0
-0.024466,0.22363,1.03,0
-0.024373,0.22347,1.0303,0
-0.024058,0.22289,1.0312,0
-0.02664,0.22754,1.024,0
-0.026489,0.22727,1.0244,0
-0.026112,0.22659,1.0254,0
-0.021801,0.21875,1.0392,0
-0.021581,0.21835,1.04,0
-0.021343,0.21791,1.041,0
-0.021273,0.21777,1.0413,0
-0.021109,0.21747,1.042,0
-0.020882,0.21706,1.043,0
-0.020742,0.2168,1.0436,0
-0.02066,0.21665,1.0439,0
-0.020443,0.21625,1.0449,0
-0.020233,0.21586,1.0459,0
-0.02021,0.21582,1.046,0
-0.020027,0.21549,1.0469,0
-0.019676,0.21484,1.0486,0
-0.019632,0.21477,1.0488,0
-0.019441,0.21442,1.0498,0
-0.019254,0.21408,1.0508,0
-0.019827,0.21512,1.0479,0
-0.019135,0.21387,1.0514,0
-0.019071,0.21375,1.0518,0
-0.018892,0.21344,1.0527,0
-0.018584,0.21289,1.0545,0
-0.018547,0.21283,1.0547,0
-0.018718,0.21313,1.0537,0
-0.017437,0.21094,1.0616,0
-0.017308,0.21073,1.0625,0
-0.01838,0.21254,1.0557,0
-0.018217,0.21225,1.0566,0
-0.018057,0.21198,1.0576,0
-0.018021,0.21191,1.0578,0
-0.017901,0.21171,1.0586,0
-0.017748,0.21145,1.0596,0
-0.017598,0.2112,1.0605,0
-0.017451,0.21096,1.0615,0
-0.023931,0.22266,1.0317,0
-0.023751,0.22233,1.0322,0
-0.023455,0.22179,1.0332,0
-0.023398,0.22168,1.0334,0
-0.023163,0.22126,1.0342,0
-0.022882,0.22074,1.0352,0
-0.022864,0.2207,1.0352,0
-0.022605,0.22023,1.0361,0
-0.022339,0.21974,1.0371,0
-0.022331,0.21973,1.0371,0
-0.022078,0.21927,1.0381,0
-0.021827,0.2188,1.0391,0
-0.017168,0.2105,1.0635,0
-0.017031,0.21028,1.0645,0
-0.016896,0.21007,1.0654,0
-0.016826,0.20996,1.066,0
-0.016765,0.20987,1.0664,0
-0.016637,0.20967,1.0674,0
-0.016512,0.20949,1.0684,0
-0.01639,0.2093,1.0693,0
-0.016271,0.20913,1.0703,0
-0.016171,0.20898,1.0711,0
-0.016154,0.20896,1.0713,0
-0.016041,0.2088,1.0723,0
-0.01593,0.20865,1.0732,0
-0.015821,0.2085,1.0742,0
-0.015714,0.20836,1.0752,0
-0.01561,0.20823,1.0762,0
-0.015506,0.2081,1.0771,0
-0.015428,0.20801,1.0779,0
-0.015405,0.20798,1.0781,0
-0.015308,0.20787,1.0791,0
-0.015212,0.20776,1.0801,0
-0.015118,0.20766,1.0811,0
-0.015026,0.20757,1.082,0
-0.014935,0.20748,1.083,0
-0.014847,0.2074,1.084,0
-0.014761,0.20733,1.085,0
-0.014676,0.20726,1.0859,0
-0.014593,0.2072,1.0869,0
-0.014512,0.20714,1.0879,0
-0.014433,0.20709,1.0889,0
-0.014356,0.20704,1.0898,0
-0.014329,0.20703,1.0902,0
-0.014281,0.20701,1.0908,0
-0.014207,0.20698,1.0918,0
-0.014135,0.20695,1.0928,0
-0.014065,0.20693,1.0938,0
-0.013996,0.20692,1.0947,0
-0.013928,0.20691,1.0957,0
-0.013862,0.2069,1.0967,0
-0.013797,0.20691,1.0977,0
-0.013735,0.20692,1.0986,0
-0.013673,0.20693,1.0996,0
-0.013614,0.20695,1.1006,0
-0.013556,0.20698,1.1016,0
-0.0135,0.20701,1.1025,0
-0.013471,0.20703,1.103,0
-0.013445,0.20705,1.1035,0
-0.013393,0.20709,1.1045,0
-0.013343,0.20714,1.1055,0
-0.013294,0.2072,1.1064,0
-0.013246,0.20726,1.1074,0
-0.0132,0.20733,1.1084,0
-0.013154,0.2074,1.1094,0
-0.013109,0.20748,1.1104,0
-0.013063,0.20756,1.1113,0
-0.013019,0.20765,1.1123,0
-0.012974,0.20774,1.1133,0
-0.012929,0.20784,1.1143,0
-0.012885,0.20794,1.1152,0
-0.012858,0.20801,1.1158,0
-0.012841,0.20805,1.1162,0
-0.0128,0.20817,1.1172,0
-0.012759,0.20829,1.1182,0
-0.01272,0.20842,1.1191,0
-0.012683,0.20855,1.1201,0
-0.012647,0.20869,1.1211,0
-0.012614,0.20883,1.1221,0
-0.012582,0.20898,1.123,0
-0.012581,0.20898,1.1231,0
-0.012555,0.20914,1.124,0
-0.01253,0.2093,1.125,0
-0.012506,0.20946,1.126,0
-0.012483,0.20963,1.127,0
-0.012461,0.20981,1.1279,0
-0.012442,0.20996,1.1288,0
-0.01244,0.20999,1.1289,0
-0.012422,0.21018,1.1299,0
-0.012404,0.21037,1.1309,0
-0.012385,0.21057,1.1318,0
-0.012364,0.21077,1.1328,0
-0.012348,0.21094,1.1336,0
-0.012344,0.21098,1.1338,0
-0.012328,0.2112,1.1348,0
-0.012311,0.21142,1.1357,0
-0.012293,0.21165,1.1367,0
-0.012276,0.21188,1.1377,0
-0.012273,0.21191,1.1379,0
-0.012264,0.21212,1.1387,0
-0.012254,0.21236,1.1396,0
-0.012244,0.21261,1.1406,0
-0.012233,0.21286,1.1416,0
-0.012232,0.21289,1.1417,0
-0.012231,0.21312,1.1426,0
-0.012228,0.21339,1.1436,0
-0.012225,0.21366,1.1445,0
-0.012223,0.21387,1.1453,0
-0.012224,0.21394,1.1455,0
-0.012229,0.21422,1.1465,0
-0.012232,0.21451,1.1475,0
-0.012235,0.21481,1.1484,0
-0.012235,0.21484,1.1486,0
-0.012243,0.21511,1.1494,0
-0.01225,0.21542,1.1504,0
-0.012255,0.21573,1.1514,0
-0.012256,0.21582,1.1516,0
-0.012262,0.21605,1.1523,0
-0.01227,0.21638,1.1533,0
-0.012275,0.21671,1.1543,0
-0.012276,0.2168,1.1546,0
-0.012284,0.21705,1.1553,0
-0.012293,0.21739,1.1562,0
-0.012302,0.21774,1.1572,0
-0.012303,0.21777,1.1573,0
-0.012317,0.21809,1.1582,0
-0.012332,0.21846,1.1592,0
-0.012341,0.21875,1.16,0
-0.012345,0.21882,1.1602,0
-0.012364,0.2192,1.1611,0
-0.012379,0.21958,1.1621,0
-0.012384,0.21973,1.1625,0
-0.012397,0.21997,1.1631,0
-0.012415,0.22036,1.1641,0
-0.012429,0.2207,1.1649,0
-0.012433,0.22076,1.165,0
-0.012458,0.22117,1.166,0
-0.012481,0.22158,1.167,0
-0.012486,0.22168,1.1672,0
-0.012513,0.22201,1.168,0
-0.012545,0.22243,1.1689,0
-0.01256,0.22266,1.1694,0
-0.012581,0.22287,1.1699,0
-0.012619,0.22331,1.1709,0
-0.012644,0.22363,1.1716,0
-0.012657,0.22376,1.1719,0
-0.012699,0.22422,1.1729,0
-0.01273,0.22461,1.1737,0
-0.012737,0.22468,1.1738,0
-0.01278,0.22515,1.1748,0
-0.012815,0.22559,1.1757,0
-0.012819,0.22563,1.1758,0
-0.012864,0.22612,1.1768,0
-0.0129,0.22656,1.1776,0
-0.012904,0.22661,1.1777,0
-0.012952,0.22711,1.1787,0
-0.012989,0.22754,1.1795,0
-0.012997,0.22762,1.1797,0
-0.013051,0.22814,1.1807,0
-0.013087,0.22852,1.1814,0
-0.013104,0.22866,1.1816,0
-0.013164,0.22919,1.1826,0
-0.013195,0.22949,1.1832,0
-0.013225,0.22974,1.1836,0
-0.013287,0.23028,1.1846,0
-0.013307,0.23047,1.1849,0
-0.013353,0.23084,1.1855,0
-0.013415,0.23141,1.1865,0
-0.01342,0.23145,1.1866,0
-0.013486,0.23198,1.1875,0
-0.013535,0.23242,1.1882,0
-0.013554,0.23257,1.1885,0
-0.01363,0.23316,1.1895,0
-0.013659,0.2334,1.1898,0
-0.013711,0.23376,1.1904,0
-0.013793,0.23437,1.1914,0
-0.013793,0.23438,1.1914,0
-0.013887,0.235,1.1924,0
-0.013938,0.23535,1.1929,0
-0.013981,0.23563,1.1934,0
-0.014075,0.23627,1.1943,0
-0.014084,0.23633,1.1944,0
-0.014176,0.23692,1.1953,0
-0.014233,0.2373,1.1959,0
-0.014277,0.23758,1.1963,0
-0.014379,0.23826,1.1973,0
-0.014383,0.23828,1.1973,0
-0.014491,0.23894,1.1982,0
-0.014541,0.23926,1.1987,0
-0.014604,0.23964,1.1992,0
-0.0147,0.24023,1.2,0
-0.014718,0.24034,1.2002,0
-0.014842,0.24106,1.2012,0
-0.014867,0.24121,1.2014,0
-0.014973,0.24179,1.2021,0
-0.015044,0.24219,1.2027,0
-0.01511,0.24253,1.2031,0
-0.015226,0.24316,1.2039,0
-0.01525,0.24329,1.2041,0
-0.015395,0.24405,1.2051,0
-0.015412,0.24414,1.2052,0
-0.015549,0.24484,1.2061,0
-0.015603,0.24512,1.2064,0
-0.015708,0.24563,1.207,0
-0.0158,0.24609,1.2076,0
-0.015873,0.24644,1.208,0
-0.016002,0.24707,1.2088,0
-0.016044,0.24727,1.209,0
-0.016208,0.24805,1.2099,0
-0.016221,0.24811,1.21,0
-0.016409,0.24896,1.2109,0
-0.016423,0.24902,1.211,0
-0.016609,0.24983,1.2119,0
-0.016647,0.25,1.2121,0
-0.039119,0.25195,1.002,0
-0.039118,0.25195,1.002,0
-0.039875,0.25391,1.001,0
-0.039858,0.25386,1.001,0
-0.039495,0.25293,1.0014,0
-0.038712,0.25098,1.0025,0
-0.038392,0.2502,1.0029,0
-0.040223,0.25488,1.0005,0
-0.040574,0.25586,1,0
-0.038887,0.30176,1.0004,0
-0.038499,0.30273,1.0009,0
-0.038416,0.30294,1.001,0
-0.038092,0.30371,1.0014,0
-0.037682,0.30469,1.0019,0
-0.0376,0.30488,1.002,0
-0.037252,0.30566,1.0024,0
-0.03682,0.30664,1.0029,0
-0.036808,0.30667,1.0029,0
-0.036366,0.30762,1.0035,0
-0.036035,0.30833,1.0039,0
-0.035909,0.30859,1.0041,0
-0.035438,0.30957,1.0047,0
-0.035284,0.30989,1.0049,0
-0.034957,0.31055,1.0053,0
-0.034553,0.31136,1.0059,0
-0.03447,0.31152,1.006,0
-0.03397,0.3125,1.0067,0
-0.03384,0.31275,1.0068,0
-0.033461,0.31348,1.0074,0
-0.033145,0.31408,1.0078,0
-0.032944,0.31445,1.0081,0
-0.032468,0.31534,1.0088,0
-0.03242,0.31543,1.0089,0
-0.031885,0.31641,1.0096,0
-0.031805,0.31655,1.0098,0
-0.031341,0.31738,1.0105,0
-0.031158,0.31771,1.0107,0
-0.03079,0.31836,1.0113,0
-0.030526,0.31882,1.0117,0
-0.030231,0.31934,1.0122,0
-0.029908,0.31989,1.0127,0
-0.029666,0.32031,1.0131,0
-0.029305,0.32093,1.0137,0
-0.029094,0.32129,1.014,0
-0.028717,0.32193,1.0146,0
-0.028516,0.32227,1.015,0
-0.028142,0.32289,1.0156,0
-0.027932,0.32324,1.016,0
-0.027581,0.32383,1.0166,0
-0.027344,0.32422,1.017,0
-0.027032,0.32473,1.0176,0
-0.02675,0.3252,1.0181,0
-0.026496,0.32561,1.0186,0
-0.02615,0.32617,1.0192,0
-0.025971,0.32646,1.0195,0
-0.025546,0.32715,1.0203,0
-0.025457,0.32729,1.0205,0
-0.024954,0.3281,1.0215,0
-0.024936,0.32812,1.0215,0
-0.024461,0.32888,1.0225,0
-0.02432,0.3291,1.0227,0
-0.023978,0.32964,1.0234,0
-0.023701,0.33008,1.024,0
-0.023505,0.33039,1.0244,0
-0.023078,0.33105,1.0253,0
-0.023042,0.33111,1.0254,0
-0.022589,0.33182,1.0264,0
-0.022452,0.33203,1.0267,0
-0.022146,0.33251,1.0273,0
-0.021824,0.33301,1.0281,0
-0.021713,0.33318,1.0283,0
-0.021289,0.33384,1.0293,0
-0.021194,0.33398,1.0295,0
-0.020875,0.33448,1.0303,0
-0.020564,0.33496,1.031,0
-0.02047,0.33511,1.0312,0
-0.020073,0.33572,1.0322,0
-0.019932,0.33594,1.0326,0
-0.019685,0.33632,1.0332,0
-0.019304,0.33691,1.0342,0
-0.0193,0.33691,1.0342,0
-0.018932,0.33748,1.0352,0
-0.018667,0.33789,1.0359,0
-0.018567,0.33805,1.0361,0
-0.018211,0.33859,1.0371,0
-0.018035,0.33887,1.0376,0
-0.017862,0.33914,1.0381,0
-0.01752,0.33966,1.0391,0
-0.017404,0.33984,1.0394,0
-0.017186,0.34018,1.04,0
-0.016858,0.34069,1.041,0
-0.016774,0.34082,1.0413,0
-0.016538,0.34119,1.042,0
-0.016223,0.34168,1.043,0
-0.016146,0.3418,1.0432,0
-0.015916,0.34216,1.0439,0
-0.015614,0.34263,1.0449,0
-0.015519,0.34277,1.0452,0
-0.015319,0.34309,1.0459,0
-0.01503,0.34354,1.0469,0
-0.014895,0.34375,1.0473,0
-0.014747,0.34398,1.0479,0
-0.01447,0.34442,1.0488,0
-0.014274,0.34473,1.0495,0
-0.014197,0.34485,1.0498,0
-0.013932,0.34527,1.0508,0
-0.01367,0.34568,1.0518,0
-0.013656,0.3457,1.0518,0
-0.013416,0.34609,1.0527,0
-0.013166,0.34648,1.0537,0
-0.013044,0.34668,1.0542,0
-0.012922,0.34688,1.0547,0
-0.012685,0.34726,1.0557,0
-0.01245,0.34764,1.0566,0
-0.012441,0.34766,1.0567,0
-0.012225,0.34801,1.0576,0
-0.012004,0.34838,1.0586,0
-0.011849,0.34863,1.0593,0
-0.011787,0.34874,1.0596,0
-0.011577,0.34909,1.0605,0
-0.01137,0.34944,1.0615,0
-0.011268,0.34961,1.062,0
-0.011169,0.34978,1.0625,0
-0.010974,0.35011,1.0635,0
-0.01078,0.35044,1.0645,0
-0.010698,0.35059,1.0649,0
-0.010593,0.35077,1.0654,0
-0.010411,0.35109,1.0664,0
-0.010231,0.3514,1.0674,0
-0.010142,0.35156,1.0679,0
-0.010057,0.35171,1.0684,0
-0.0098886,0.35202,1.0693,0
-0.009722,0.35232,1.0703,0
-0.0095995,0.35254,1.071,0
-0.0095587,0.35261,1.0713,0
-0.0094029,0.3529,1.0723,0
-0.0092485,0.35319,1.0732,0
-0.0090952,0.35347,1.0742,0
-0.0090716,0.35352,1.0744,0
-0.0089498,0.35375,1.0752,0
-0.0088071,0.35402,1.0762,0
-0.008666,0.35429,1.0771,0
-0.0085598,0.35449,1.0779,0
-0.0085285,0.35455,1.0781,0
-0.0083994,0.35481,1.0791,0
-0.0082728,0.35507,1.0801,0
-0.0081487,0.35532,1.0811,0
-0.0080776,0.35547,1.0816,0
-0.0080305,0.35557,1.082,0
-0.0079196,0.35581,1.083,0
-0.0078111,0.35605,1.084,0
-0.0077049,0.35629,1.085,0
-0.0076363,0.35645,1.0856,0
-0.0076028,0.35652,1.0859,0
-0.0075068,0.35675,1.0869,0
-0.0074121,0.35698,1.0879,0
-0.0073185,0.3572,1.0889,0
-0.0072259,0.35742,1.0898,0
-0.0072255,0.35742,1.0898,0
-0.0071404,0.35764,1.0908,0
-0.0070561,0.35785,1.0918,0
-0.006973,0.35806,1.0928,0
-0.0068913,0.35826,1.0938,0
-0.006838,0.3584,1.0944,0
-0.0068132,0.35847,1.0947,0
-0.006741,0.35866,1.0957,0
-0.0066707,0.35886,1.0967,0
-0.0066024,0.35905,1.0977,0
-0.0065362,0.35924,1.0986,0
-0.0064912,0.35938,1.0993,0
-0.0064738,0.35943,1.0996,0
-0.0064175,0.35961,1.1006,0
-0.0063633,0.35979,1.1016,0
-0.0063112,0.35997,1.1025,0
-0.0062611,0.36014,1.1035,0
-0.006213,0.36032,1.1045,0
-0.006204,0.36035,1.1047,0
-0.0061713,0.36049,1.1055,0
-0.0061328,0.36065,1.1064,0
-0.0060964,0.36081,1.1074,0
-0.0060622,0.36097,1.1084,0
-0.0060301,0.36113,1.1094,0
-0.0060001,0.36129,1.1104,0
-0.0059929,0.36133,1.1106,0
-0.0059758,0.36144,1.1113,0
-0.0059549,0.36159,1.1123,0
-0.0059362,0.36173,1.1133,0
-0.0059196,0.36188,1.1143,0
-0.0059055,0.36202,1.1152,0
-0.0058938,0.36216,1.1162,0
-0.0058848,0.36229,1.1172,0
-0.0058843,0.3623,1.1173,0
-0.0058827,0.36243,1.1182,0
-0.005884,0.36255,1.1191,0
-0.0058884,0.36268,1.1201,0
-0.0058958,0.36281,1.1211,0
-0.0059062,0.36293,1.1221,0
-0.0059195,0.36305,1.123,0
-0.0059355,0.36316,1.124,0
-0.005954,0.36328,1.125,0
-0.0059546,0.36328,1.125,0
-0.0059787,0.36339,1.126,0
-0.0060057,0.3635,1.127,0
-0.0060347,0.3636,1.1279,0
-0.0060657,0.3637,1.1289,0
-0.0060988,0.3638,1.1299,0
-0.0061339,0.3639,1.1309,0
-0.0061713,0.36399,1.1318,0
-0.006211,0.36409,1.1328,0
-0.0062532,0.36418,1.1338,0
-0.006296,0.36426,1.1347,0
-0.0062983,0.36426,1.1348,0
-0.0063491,0.36434,1.1357,0
-0.006403,0.36442,1.1367,0
-0.0064601,0.3645,1.1377,0
-0.0065205,0.36457,1.1387,0
-0.0065845,0.36465,1.1396,0
-0.006652,0.36471,1.1406,0
-0.0067231,0.36478,1.1416,0
-0.006798,0.36484,1.1426,0
-0.0068767,0.3649,1.1436,0
-0.0069593,0.36496,1.1445,0
-0.0070458,0.36501,1.1455,0
-0.0071363,0.36506,1.1465,0
-0.007231,0.36511,1.1475,0
-0.0073298,0.36515,1.1484,0
-0.007433,0.36519,1.1494,0
-0.0075408,0.36523,1.1504,0
-0.0075593,0.36523,1.1506,0
-0.0076541,0.36526,1.1514,0
-0.0077723,0.36529,1.1523,0
-0.0078952,0.36532,1.1533,0
-0.008023,0.36534,1.1543,0
-0.0081557,0.36536,1.1553,0
-0.0082934,0.36538,1.1562,0
-0.0084362,0.36539,1.1572,0
-0.0085842,0.3654,1.1582,0
-0.0087376,0.3654,1.1592,0
-0.0088966,0.3654,1.1602,0
-0.0090613,0.3654,1.1611,0
-0.0092322,0.3654,1.1621,0
-0.0094093,0.36538,1.1631,0
-0.0095929,0.36537,1.1641,0
-0.0097834,0.36535,1.165,0
-0.0099809,0.36533,1.166,0
-0.010186,0.3653,1.167,0
-0.010398,0.36527,1.168,0
-0.010619,0.36523,1.1689,0
-0.010604,0.36523,1.1689,0
-0.010849,0.36519,1.1699,0
-0.011088,0.36514,1.1709,0
-0.011336,0.36509,1.1719,0
-0.011593,0.36504,1.1729,0
-0.01186,0.36497,1.1738,0
-0.012137,0.36491,1.1748,0
-0.012423,0.36484,1.1758,0
-0.012719,0.36476,1.1768,0
-0.013026,0.36468,1.1777,0
-0.013342,0.36459,1.1787,0
-0.01367,0.3645,1.1797,0
-0.014007,0.3644,1.1807,0
-0.014356,0.36429,1.1816,0
-0.014718,0.36418,1.1826,0
-0.014473,0.36426,1.182,0
-0.015092,0.36406,1.1836,0
-0.015478,0.36394,1.1846,0
-0.015875,0.36381,1.1855,0
-0.016284,0.36367,1.1865,0
-0.016706,0.36352,1.1875,0
-0.016818,0.25072,1.2129,0
-0.016878,0.25098,1.2132,0
-0.017037,0.25163,1.2139,0
-0.017116,0.25195,1.2142,0
-0.017269,0.25255,1.2148,0
-0.017364,0.25293,1.2152,0
-0.017515,0.2535,1.2158,0
-0.017622,0.25391,1.2162,0
-0.017774,0.25447,1.2168,0
-0.017886,0.25488,1.2172,0
-0.018041,0.25545,1.2178,0
-0.018153,0.25586,1.2182,0
-0.018319,0.25646,1.2188,0
-0.018425,0.25684,1.2191,0
-0.01861,0.25749,1.2197,0
-0.018704,0.25781,1.22,0
-0.018917,0.25854,1.2207,0
-0.018991,0.25879,1.2209,0
-0.019244,0.25962,1.2217,0
-0.019287,0.25977,1.2218,0
-0.019589,0.26073,1.2227,0
-0.019593,0.26074,1.2227,0
-0.019909,0.26172,1.2235,0
-0.019959,0.26187,1.2236,0
-0.020232,0.2627,1.2243,0
-0.020346,0.26304,1.2246,0
-0.020559,0.26367,1.2251,0
-0.02075,0.26424,1.2256,0
-0.02089,0.26465,1.2259,0
-0.021175,0.26547,1.2266,0
-0.021229,0.26562,1.2267,0
-0.021579,0.2666,1.2274,0
-0.021632,0.26675,1.2275,0
-0.02194,0.26758,1.2282,0
-0.022123,0.26806,1.2285,0
-0.02231,0.26855,1.2289,0
-0.022646,0.26942,1.2295,0
-0.022687,0.26953,1.2296,0
-0.023074,0.27051,1.2302,0
-0.023205,0.27084,1.2305,0
-0.023467,0.27148,1.2309,0
-0.023794,0.2723,1.2314,0
-0.023861,0.27246,1.2316,0
-0.024263,0.27344,1.2322,0
-0.024422,0.27382,1.2324,0
-0.024672,0.27441,1.2328,0
-0.025092,0.27539,1.2334,0
-0.025101,0.27541,1.2334,0
-0.025538,0.27637,1.234,0
-0.025873,0.27709,1.2344,0
-0.025996,0.27734,1.2345,0
-0.026461,0.27832,1.2351,0
-0.026713,0.27885,1.2354,0
-0.026926,0.2793,1.2356,0
-0.027386,0.28027,1.2361,0
-0.027589,0.2807,1.2363,0
-0.027847,0.28125,1.2366,0
-0.02831,0.28223,1.2371,0
-0.028528,0.28268,1.2373,0
-0.028786,0.2832,1.2376,0
-0.029273,0.28418,1.238,0
-0.029592,0.28481,1.2383,0
-0.029773,0.28516,1.2384,0
-0.030285,0.28613,1.2388,0
-0.0308,0.28711,1.2392,0
-0.030811,0.28713,1.2393,0
-0.031323,0.28809,1.2396,0
-0.031845,0.28906,1.24,0
-0.032187,0.2897,1.2402,0
-0.03237,0.29004,1.2404,0
-0.032901,0.29102,1.2407,0
-0.033438,0.29199,1.241,0
-0.033784,0.29261,1.2412,0
-0.033984,0.29297,1.2413,0
-0.034536,0.29395,1.2416,0
-0.035091,0.29492,1.2419,0
-0.035647,0.2959,1.2421,0
-0.035749,0.29608,1.2422,0
-0.036207,0.29688,1.2424,0
-0.036774,0.29785,1.2426,0
-0.037348,0.29883,1.2428,0
-0.037928,0.2998,1.243,0
-0.038429,0.30065,1.2432,0
-0.038505,0.30078,1.2432,0
-0.039073,0.30176,1.2433,0
-0.03963,0.30273,1.2435,0
-0.040178,0.30371,1.2436,0
-0.040721,0.30469,1.2437,0
-0.041264,0.30566,1.2438,0
-0.04181,0.30664,1.2439,0
-0.042359,0.30762,1.244,0
-0.042908,0.30859,1.244,0
-0.043453,0.30957,1.244,0
-0.043989,0.31055,1.244,0
-0.044512,0.31152,1.244,0
-0.045022,0.3125,1.244,0
-0.017591,0.36321,1.1895,0
-0.017389,0.36328,1.189,0
-0.018056,0.36304,1.1904,0
-0.018536,0.36286,1.1914,0
-0.017141,0.36337,1.1885,0
-0.019029,0.36268,1.1924,0
-0.019537,0.36249,1.1934,0
-0.020059,0.36229,1.1943,0
-0.02001,0.3623,1.1942,0
-0.0206,0.36207,1.1953,0
-0.021155,0.36185,1.1963,0
-0.021725,0.36162,1.1973,0
-0.022913,0.36113,1.1992,0
-0.022449,0.36133,1.1985,0
-0.02231,0.36139,1.1982,0
-0.023531,0.36087,1.2002,0
-0.024165,0.3606,1.2012,0
-0.024814,0.36032,1.2021,0
-0.024747,0.36035,1.202,0
-0.025479,0.36003,1.2031,0
-0.027566,0.35907,1.2061,0
-0.026918,0.35938,1.2052,0
-0.028291,0.35873,1.207,0
-0.029031,0.35837,1.208,0
-0.028969,0.3584,1.2079,0
-0.029783,0.35799,1.209,0
-0.031326,0.3572,1.2109,0
-0.030903,0.35742,1.2104,0
-0.030548,0.35761,1.21,0
-0.034536,0.35541,1.2148,0
-0.034441,0.35547,1.2147,0
-0.032113,0.35678,1.2119,0
-0.032913,0.35634,1.2129,0
-0.032727,0.35645,1.2127,0
-0.033718,0.35589,1.2139,0
-0.035356,0.35492,1.2158,0
-0.036187,0.3544,1.2168,0
-0.036047,0.35449,1.2166,0
-0.037856,0.35331,1.2188,0
-0.03755,0.35352,1.2184,0
-0.037018,0.35387,1.2178,0
-0.02616,0.35972,1.2041,0
-0.026856,0.3594,1.2051,0
-0.049903,0.33972,1.2344,0
-0.049854,0.33984,1.2343,0
-0.04815,0.34321,1.2314,0
-0.047809,0.34375,1.2309,0
-0.048781,0.34212,1.2324,0
-0.048412,0.34277,1.2318,0
-0.049369,0.34096,1.2334,0
-0.048952,0.3418,1.2327,0
-0.049434,0.34082,1.2335,0
-0.049932,0.32407,1.2422,0
-0.049975,0.32422,1.2421,0
-0.050238,0.3252,1.2419,0
-0.050481,0.32617,1.2415,0
-0.050701,0.32713,1.2412,0
-0.050704,0.32715,1.2412,0
-0.050877,0.32812,1.2408,0
-0.045519,0.31348,1.2439,0
-0.046006,0.31445,1.2439,0
-0.046483,0.31543,1.2438,0
-0.046947,0.31641,1.2437,0
-0.047398,0.31738,1.2436,0
-0.047832,0.31836,1.2434,0
-0.048477,0.3199,1.2432,0
-0.048638,0.32031,1.2431,0
-0.048247,0.31934,1.2433,0
-0.049001,0.32129,1.2429,0
-0.049345,0.32227,1.2427,0
-0.049671,0.32324,1.2424,0
-0.051227,0.33368,1.2383,0
-0.051203,0.33398,1.2381,0
-0.051044,0.33539,1.2373,0
-0.050952,0.33594,1.237,0
-0.0511,0.33496,1.2376,0
-0.051104,0.32963,1.2402,0
-0.05115,0.33008,1.24,0
-0.051265,0.33178,1.2393,0
-0.051268,0.33203,1.2391,0
-0.051226,0.33105,1.2396,0
-0.051032,0.3291,1.2405,0
-0.051253,0.33301,1.2386,0
-0.050757,0.33696,1.2363,0
-0.05051,0.33789,1.2357,0
-0.050367,0.33839,1.2354,0
-0.050208,0.33887,1.235,0
-0.050766,0.33691,1.2364,0
-0.040376,0.35149,1.2217,0
-0.040277,0.35156,1.2216,0
-0.041209,0.35082,1.2227,0
-0.042862,0.34941,1.2246,0
-0.042637,0.34961,1.2243,0
-0.042037,0.35013,1.2236,0
-0.041499,0.35059,1.223,0
-0.043679,0.34865,1.2256,0
-0.044478,0.34786,1.2266,0
-0.043697,0.34863,1.2256,0
-0.038695,0.35273,1.2197,0
-0.039534,0.35212,1.2207,0
-0.038959,0.35254,1.22,0
-0.045263,0.34702,1.2275,0
-0.044669,0.34766,1.2268,0
-0.04603,0.34614,1.2285,0
-0.045567,0.34668,1.2279,0
-0.046771,0.34522,1.2295,0
-0.046389,0.3457,1.229,0
-0.047479,0.34424,1.2305,0
-0.047136,0.34473,1.23,0
-0.15979,0.39648,1.6718,0
-0.16099,0.39567,1.6719,0
-0.15797,0.39746,1.6717,0
-0.1558,0.39844,1.6717,0
-0.15329,0.39941,1.6717,0
-0.15047,0.40039,1.6718,0
-0.14981,0.4006,1.6719,0
-0.16087,0.39062,1.6737,0
-0.16044,0.39037,1.6738,0
-0.15625,0.38867,1.675,0
-0.15304,0.38779,1.6758,0
-0.15893,0.38965,1.6743,0
-0.1571,0.38895,1.6748,0
-0.14781,0.38672,1.6769,0
-0.14353,0.38603,1.6777,0
-0.13346,0.38477,1.6796,0
-0.13301,0.38472,1.6797,0
-0.14153,0.38574,1.6781,0
-0.13835,0.38533,1.6787,0
-0.15262,0.3877,1.6759,0
-0.14847,0.38684,1.6768,0
-0.10672,0.38281,1.6842,0
-0.10471,0.38271,1.6846,0
-0.098968,0.38247,1.6855,0
-0.093278,0.38227,1.6865,0
-0.087648,0.3821,1.6875,0
-0.12746,0.38419,1.6807,0
-0.12254,0.38379,1.6815,0
-0.12187,0.38374,1.6816,0
-0.11615,0.38334,1.6826,0
-0.11044,0.383,1.6836,0
-0.16263,0.39258,1.6727,0
-0.16251,0.39228,1.6729,0
-0.16202,0.3916,1.6732,0
-0.16259,0.39355,1.6724,0
-0.16212,0.39453,1.6721,0
-0.16121,0.39551,1.6719,0
-0.14728,0.40137,1.672,0
-0.1438,0.40234,1.6722,0
-0.14007,0.40332,1.6725,0
-0.13675,0.40415,1.6729,0
-0.13611,0.4043,1.6729,0
-0.13181,0.40527,1.6733,0
-0.12745,0.40623,1.6738,0
-0.12736,0.40625,1.6738,0
-0.12257,0.40723,1.6744,0
-0.11962,0.40782,1.6748,0
-0.11762,0.4082,1.6751,0
-0.11263,0.40915,1.6758,0
-0.11246,0.40918,1.6758,0
-0.10704,0.41016,1.6766,0
-0.10632,0.41029,1.6768,0
-0.10143,0.41113,1.6776,0
-0.10053,0.41129,1.6777,0
-0.095626,0.41211,1.6786,0
-0.09517,0.41219,1.6787,0
-0.090199,0.41299,1.6797,0
-0.089611,0.41309,1.6798,0
-0.085568,0.41372,1.6807,0
-0.083386,0.41406,1.6811,0
-0.081229,0.4144,1.6816,0
-0.077154,0.41501,1.6826,0
-0.076979,0.41504,1.6827,0
-0.073347,0.41558,1.6836,0
-0.070332,0.41602,1.6844,0
-0.069749,0.4161,1.6846,0
-0.06638,0.41658,1.6855,0
-0.063448,0.41699,1.6864,0
-0.063187,0.41703,1.6865,0
-0.060197,0.41744,1.6875,0
-0.082092,0.38197,1.6885,0
-0.076625,0.38188,1.6895,0
-0.073114,0.38184,1.6901,0
-0.071261,0.38181,1.6904,0
-0.066018,0.38178,1.6914,0
-0.060911,0.38177,1.6924,0
-0.055952,0.38178,1.6934,0
-0.051149,0.38182,1.6943,0
-0.050102,0.38184,1.6946,0
-0.046514,0.38188,1.6953,0
-0.042056,0.38196,1.6963,0
-0.037779,0.38206,1.6973,0
-0.033687,0.38217,1.6982,0
-0.029783,0.3823,1.6992,0
-0.026066,0.38244,1.7002,0
-0.022536,0.3826,1.7012,0
-0.01919,0.38276,1.7021,0
-0.018219,0.38281,1.7024,0
-0.016051,0.38293,1.7031,0
-0.013104,0.38312,1.7041,0
-0.010332,0.38331,1.7051,0
-0.0077296,0.3835,1.7061,0
-0.0052892,0.3837,1.707,0
-0.0043057,0.38379,1.7075,0
-0.0030334,0.38391,1.708,0
-0.0009491,0.38412,1.709,0
0.0009928,0.38432,1.71,0
0.0027993,0.38453,1.7109,0
0.0044774,0.38474,1.7119,0
0.0046352,0.38477,1.712,0
0.0059873,0.38496,1.7129,0
0.0073785,0.38517,1.7139,0
0.0086629,0.38538,1.7148,0
0.0098466,0.38558,1.7158,0
0.010712,0.38574,1.7166,0
0.010926,0.38578,1.7168,0
0.011879,0.38599,1.7178,0
0.012751,0.38618,1.7188,0
-0.057362,0.41782,1.6885,0
-0.056253,0.41797,1.6889,0
-0.054692,0.41818,1.6895,0
-0.052173,0.4185,1.6904,0
-0.049783,0.4188,1.6914,0
-0.048647,0.41895,1.6919,0
-0.047527,0.41908,1.6924,0
-0.0454,0.41934,1.6934,0
-0.043381,0.41958,1.6943,0
-0.041463,0.4198,1.6953,0
-0.040312,0.41992,1.6959,0
-0.039647,0.42,1.6963,0
-0.037931,0.42018,1.6973,0
-0.036298,0.42034,1.6982,0
-0.034743,0.42049,1.6992,0
-0.033262,0.42062,1.7002,0
-0.031849,0.42075,1.7012,0
-0.030499,0.42085,1.7021,0
-0.029903,0.4209,1.7026,0
-0.029212,0.42095,1.7031,0
-0.027983,0.42103,1.7041,0
-0.026804,0.4211,1.7051,0
-0.025673,0.42116,1.7061,0
-0.024586,0.42121,1.707,0
-0.02354,0.42125,1.708,0
-0.022533,0.42127,1.709,0
-0.021562,0.42129,1.71,0
-0.020623,0.4213,1.7109,0
-0.019715,0.42131,1.7119,0
-0.018835,0.4213,1.7129,0
-0.017981,0.42129,1.7139,0
-0.017152,0.42127,1.7148,0
-0.016346,0.42124,1.7158,0
-0.015563,0.4212,1.7168,0
-0.0148,0.42116,1.7178,0
-0.014057,0.42111,1.7188,0
0.013547,0.38638,1.7197,0
0.01427,0.38656,1.7207,0
0.014826,0.38672,1.7215,0
0.01492,0.38675,1.7217,0
0.015475,0.38693,1.7227,0
0.015973,0.3871,1.7236,0
0.016417,0.38727,1.7246,0
0.01681,0.38743,1.7256,0
0.017155,0.38759,1.7266,0
0.017373,0.3877,1.7273,0
0.017448,0.38774,1.7275,0
0.017681,0.38788,1.7285,0
0.017876,0.38802,1.7295,0
0.018035,0.38815,1.7305,0
0.018161,0.38828,1.7314,0
0.018255,0.38839,1.7324,0
0.01832,0.3885,1.7334,0
0.018355,0.38861,1.7344,0
0.01836,0.38867,1.735,0
0.018359,0.38871,1.7354,0
0.018329,0.3888,1.7363,0
0.018276,0.38888,1.7373,0
0.018202,0.38896,1.7383,0
0.018107,0.38903,1.7393,0
0.017994,0.38909,1.7402,0
0.017861,0.38915,1.7412,0
0.017711,0.3892,1.7422,0
0.017545,0.38924,1.7432,0
0.017363,0.38927,1.7441,0
0.017166,0.3893,1.7451,0
0.016956,0.38932,1.7461,0
0.016733,0.38934,1.7471,0
0.016497,0.38935,1.748,0
0.016251,0.38935,1.749,0
0.015995,0.38934,1.75,0
-0.013333,0.42106,1.7197,0
-0.012627,0.421,1.7207,0
-0.011939,0.42094,1.7217,0
-0.011268,0.42087,1.7227,0
-0.011525,0.4209,1.7223,0
-0.010613,0.4208,1.7236,0
-0.0099729,0.42072,1.7246,0
-0.0093486,0.42064,1.7256,0
-0.0087395,0.42055,1.7266,0
-0.0081459,0.42047,1.7275,0
-0.0075683,0.42038,1.7285,0
-0.0070074,0.42028,1.7295,0
-0.0064636,0.42019,1.7305,0
-0.005937,0.42009,1.7314,0
-0.0054276,0.41999,1.7324,0
-0.004934,0.41988,1.7334,0
-0.005117,0.41992,1.733,0
-0.0044554,0.41978,1.7344,0
-0.0039942,0.41967,1.7354,0
-0.0035508,0.41956,1.7363,0
-0.0031257,0.41945,1.7373,0
-0.0027193,0.41934,1.7383,0
-0.0023321,0.41923,1.7393,0
-0.0019642,0.41912,1.7402,0
-0.001616,0.41901,1.7412,0
-0.0012861,0.4189,1.7422,0
-0.0014128,0.41895,1.7418,0
-0.00097427,0.41879,1.7432,0
-0.00068295,0.41868,1.7441,0
-0.0004121,0.41857,1.7451,0
-0.00016163,0.41846,1.7461,0
6.8563e-05,0.41835,1.7471,0
0.00027853,0.41824,1.748,0
0.00046827,0.41813,1.749,0
0.00063779,0.41802,1.75,0
0.0046207,0.375,1.8279,0
0.0045994,0.37493,1.8281,0
0.0045128,0.37464,1.8291,0
0.0044268,0.37435,1.8301,0
0.0043412,0.37406,1.8311,0
0.0043302,0.37402,1.8312,0
0.0042461,0.37377,1.832,0
0.00415,0.37348,1.833,0
0.0040545,0.37318,1.834,0
0.0040121,0.37305,1.8344,0
0.0039535,0.37288,1.835,0
0.0038487,0.37258,1.8359,0
0.0037448,0.37228,1.8369,0
0.0036718,0.37207,1.8376,0
0.0036389,0.37198,1.8379,0
0.0035274,0.37168,1.8389,0
0.0034172,0.37138,1.8398,0
0.0033164,0.37109,1.8407,0
0.0033073,0.37107,1.8408,0
0.0031906,0.37077,1.8418,0
0.0030752,0.37046,1.8428,0
0.002961,0.37015,1.8438,0
0.0029495,0.37012,1.8438,0
0.0028409,0.36984,1.8447,0
0.0027217,0.36953,1.8457,0
0.0025751,0.36914,1.8469,0
0.0024822,0.36891,1.8477,0
0.002604,0.36922,1.8467,0
0.0023602,0.3686,1.8486,0
0.0022395,0.36828,1.8496,0
0.0021953,0.36816,1.85,0
0.0021157,0.36797,1.8506,0
0.0019907,0.36765,1.8516,0
0.0018086,0.36719,1.853,0
0.0017401,0.36702,1.8535,0
0.001612,0.36671,1.8545,0
0.0014848,0.36639,1.8555,0
0.0014144,0.36621,1.856,0
0.0013562,0.36607,1.8564,0
0.0012264,0.36575,1.8574,0
0.0010169,0.36523,1.859,0
0.00096863,0.36512,1.8594,0
0.0010976,0.36544,1.8584,0
0.0018665,0.36734,1.8525,0
0.00083903,0.3648,1.8604,0
0.00071084,0.36448,1.8613,0
0.00062135,0.36426,1.862,0
0.00058308,0.36416,1.8623,0
0.00045538,0.36385,1.8633,0
0.00023216,0.36328,1.865,0
0.00020412,0.36321,1.8652,0
7.9954e-05,0.3629,1.8662,0
-4.2437e-05,0.36258,1.8672,0
0.00032927,0.36353,1.8643,0
-0.00014616,0.3623,1.868,0
-0.00016355,0.36226,1.8682,0
-0.00028291,0.36194,1.8691,0
-0.00051089,0.36133,1.871,0
-0.0005172,0.36131,1.8711,0
-0.00040059,0.36163,1.8701,0
-0.00063184,0.361,1.8721,0
-0.0007452,0.36068,1.873,0
-0.00085785,0.36037,1.874,0
-0.00086344,0.36035,1.8741,0
-0.00096858,0.36006,1.875,0
0.015729,0.38933,1.751,0
0.015455,0.38931,1.752,0
0.015174,0.38929,1.7529,0
0.014887,0.38926,1.7539,0
0.014594,0.38922,1.7549,0
0.014297,0.38918,1.7559,0
0.013997,0.38913,1.7568,0
0.013694,0.38907,1.7578,0
0.01339,0.38901,1.7588,0
0.013086,0.38894,1.7598,0
0.012782,0.38887,1.7607,0
0.012479,0.38879,1.7617,0
0.012072,0.38867,1.763,0
0.011878,0.38862,1.7637,0
0.012179,0.3887,1.7627,0
0.011579,0.38852,1.7646,0
0.011284,0.38842,1.7656,0
0.010996,0.38832,1.7666,0
0.010713,0.38821,1.7676,0
0.010437,0.38809,1.7686,0
0.010169,0.38797,1.7695,0
0.0099094,0.38785,1.7705,0
0.0096583,0.38772,1.7715,0
0.0096169,0.3877,1.7717,0
0.0094102,0.38759,1.7725,0
0.0091704,0.38745,1.7734,0
0.0089403,0.38731,1.7744,0
0.0087205,0.38716,1.7754,0
0.0085111,0.38701,1.7764,0
0.0083125,0.38686,1.7773,0
0.0081487,0.38672,1.7782,0
0.0081238,0.3867,1.7783,0
0.0079388,0.38654,1.7793,0
0.0077648,0.38637,1.7803,0
0.0076016,0.38621,1.7812,0
0.00078861,0.41792,1.751,0
0.00071467,0.41797,1.7505,0
0.00092066,0.41781,1.752,0
0.0010327,0.4177,1.7529,0
0.0011252,0.4176,1.7539,0
0.001199,0.4175,1.7549,0
0.0012548,0.4174,1.7559,0
0.0012931,0.4173,1.7568,0
0.0013147,0.4172,1.7578,0
0.0013201,0.41711,1.7588,0
0.0013099,0.41701,1.7598,0
0.0012872,0.41692,1.7607,0
0.0013052,0.41699,1.76,0
0.0012508,0.41682,1.7617,0
0.0012011,0.41673,1.7627,0
0.0011389,0.41664,1.7637,0
0.0010653,0.41655,1.7646,0
0.0009811,0.41647,1.7656,0
0.00088717,0.41638,1.7666,0
0.00078423,0.4163,1.7676,0
0.00067299,0.41622,1.7686,0
0.00055415,0.41613,1.7695,0
0.00029762,0.41597,1.7715,0
0.00036426,0.41602,1.771,0
0.00042841,0.41605,1.7705,0
0.00016242,0.41589,1.7725,0
2.2645e-05,0.41582,1.7734,0
-0.00012083,0.41574,1.7744,0
-0.00026711,0.41566,1.7754,0
-0.0004153,0.41559,1.7764,0
-0.00056458,0.41552,1.7773,0
-0.00071417,0.41544,1.7783,0
-0.00086339,0.41537,1.7793,0
-0.0010117,0.4153,1.7803,0
-0.0011586,0.41523,1.7812,0
0.0074494,0.38603,1.7822,0
0.007308,0.38586,1.7832,0
0.0072245,0.38574,1.7838,0
0.0071742,0.38568,1.7842,0
0.007045,0.3855,1.7852,0
0.0069259,0.38531,1.7861,0
0.0068165,0.38512,1.7871,0
0.0066406,0.38477,1.7889,0
0.0066253,0.38474,1.7891,0
0.0067169,0.38493,1.7881,0
0.0065346,0.38454,1.79,0
0.0064524,0.38434,1.791,0
0.0063787,0.38414,1.792,0
0.0063132,0.38393,1.793,0
0.0062744,0.38379,1.7936,0
0.0062524,0.38372,1.7939,0
0.0061917,0.38351,1.7949,0
0.0061379,0.3833,1.7959,0
0.0060906,0.38308,1.7969,0
0.0060421,0.38281,1.7981,0
0.0060055,0.38264,1.7988,0
0.0059641,0.38241,1.7998,0
0.0059275,0.38219,1.8008,0
0.0058955,0.38196,1.8018,0
0.0058808,0.38184,1.8023,0
0.0058624,0.38173,1.8027,0
0.0058269,0.38149,1.8037,0
0.005795,0.38126,1.8047,0
0.0060497,0.38286,1.7979,0
0.0057497,0.38086,1.8063,0
0.005737,0.38077,1.8066,0
0.0057665,0.38102,1.8057,0
0.0057022,0.38053,1.8076,0
0.0056699,0.38029,1.8086,0
0.0056399,0.38004,1.8096,0
0.0056223,0.37988,1.8102,0
0.0056072,0.37979,1.8105,0
0.0055683,0.37954,1.8115,0
0.0055308,0.37928,1.8125,0
-0.0013038,0.41515,1.7822,0
-0.0014471,0.41508,1.7832,0
-0.0015873,0.41501,1.7842,0
-0.001536,0.41504,1.7838,0
-0.0017237,0.41494,1.7852,0
-0.0018575,0.41487,1.7861,0
-0.0019882,0.4148,1.7871,0
-0.0021156,0.41473,1.7881,0
-0.0022392,0.41465,1.7891,0
-0.0023587,0.41458,1.79,0
-0.0024737,0.41451,1.791,0
-0.002584,0.41444,1.792,0
-0.0026894,0.41437,1.793,0
-0.0027898,0.4143,1.7939,0
-0.0028852,0.41422,1.7949,0
-0.0029756,0.41415,1.7959,0
-0.003061,0.41408,1.7969,0
-0.0031392,0.414,1.7979,0
-0.0030747,0.41406,1.797,0
-0.003212,0.41392,1.7988,0
-0.0032796,0.41385,1.7998,0
-0.003342,0.41377,1.8008,0
-0.0033988,0.41369,1.8018,0
-0.0034502,0.41361,1.8027,0
-0.0034959,0.41353,1.8037,0
-0.0035359,0.41345,1.8047,0
-0.0035704,0.41337,1.8057,0
-0.0035994,0.41329,1.8066,0
-0.0036231,0.4132,1.8076,0
-0.0036417,0.41312,1.8086,0
-0.0036533,0.41303,1.8096,0
-0.0036467,0.41309,1.809,0
-0.0036591,0.41294,1.8105,0
-0.0036602,0.41285,1.8115,0
-0.0036568,0.41277,1.8125,0
0.0054787,0.37891,1.8139,0
0.005453,0.37876,1.8145,0
0.0054066,0.37851,1.8154,0
0.0053613,0.37824,1.8164,0
0.0054948,0.37902,1.8135,0
0.0053172,0.37798,1.8174,0
0.0053097,0.37793,1.8175,0
0.0052636,0.37771,1.8184,0
0.0052086,0.37744,1.8193,0
0.0051543,0.37717,1.8203,0
0.005112,0.37695,1.8211,0
0.005098,0.37689,1.8213,0
0.0050323,0.37662,1.8223,0
0.004967,0.37634,1.8232,0
0.0049022,0.37606,1.8242,0
0.0048821,0.37598,1.8245,0
0.0048294,0.37578,1.8252,0
0.0047532,0.3755,1.8262,0
0.0046775,0.37522,1.8271,0
-0.0036488,0.41267,1.8135,0
-0.0036364,0.41258,1.8145,0
-0.0036196,0.41249,1.8154,0
-0.0035984,0.4124,1.8164,0
-0.003573,0.4123,1.8174,0
-0.0035433,0.41221,1.8184,0
-0.0034685,0.41201,1.8203,0
-0.0035087,0.41211,1.8194,0
-0.0035095,0.41211,1.8193,0
-0.0034237,0.41191,1.8213,0
-0.0033751,0.41181,1.8223,0
-0.0033229,0.41171,1.8232,0
-0.0032672,0.41161,1.8242,0
-0.003208,0.4115,1.8252,0
-0.0031456,0.4114,1.8262,0
-0.0030801,0.41129,1.8271,0
-0.0030116,0.41119,1.8281,0
-0.0029387,0.41108,1.8291,0
-0.0029761,0.41113,1.8286,0
-0.0028618,0.41097,1.8301,0
-0.0027823,0.41086,1.8311,0
-0.0027001,0.41075,1.832,0
-0.0026153,0.41063,1.833,0
-0.002528,0.41052,1.834,0
-0.002438,0.41041,1.835,0
-0.0023457,0.41029,1.8359,0
-0.0021521,0.41006,1.8379,0
-0.002232,0.41016,1.8371,0
-0.002051,0.40994,1.8389,0
-0.0019481,0.40983,1.8398,0
-0.0022509,0.41018,1.8369,0
-0.0018438,0.40971,1.8408,0
-0.0017379,0.40959,1.8418,0
-0.0016307,0.40947,1.8428,0
-0.0015221,0.40935,1.8438,0
0.0018608,0.40616,1.8691,0
0.0017549,0.40625,1.8684,0
0.00201,0.40604,1.8701,0
0.0021608,0.40593,1.8711,0
0.0023131,0.40581,1.8721,0
0.0024671,0.40569,1.873,0
0.0026223,0.40558,1.874,0
0.0027787,0.40546,1.875,0
-0.0014121,0.40923,1.8447,0
-0.0012996,0.40911,1.8457,0
-0.0013665,0.40918,1.8451,0
-0.0011851,0.40898,1.8467,0
-0.0010693,0.40886,1.8477,0
-0.00095199,0.40874,1.8486,0
-0.00083312,0.40862,1.8496,0
-0.00071257,0.40849,1.8506,0
-0.00059025,0.40837,1.8516,0
-0.00033929,0.40812,1.8535,0
-0.00042051,0.4082,1.8529,0
-0.00046616,0.40825,1.8525,0
-0.0002104,0.408,1.8545,0
-8.0223e-05,0.40787,1.8555,0
5.1082e-05,0.40775,1.8564,0
0.00018339,0.40763,1.8574,0
0.00031662,0.4075,1.8584,0
0.00045075,0.40738,1.8594,0
0.00058582,0.40726,1.8604,0
0.00072256,0.40713,1.8613,0
0.00062069,0.40723,1.8606,0
0.00086043,0.40701,1.8623,0
0.00099934,0.40689,1.8633,0
0.0011394,0.40676,1.8643,0
0.0012808,0.40664,1.8652,0
0.0014235,0.40652,1.8662,0
0.0015676,0.4064,1.8672,0
0.0017133,0.40628,1.8682,0
-0.0012063,0.35938,1.8771,0
-0.0012946,0.35912,1.8779,0
-0.0014008,0.35881,1.8789,0
-0.0015067,0.3585,1.8799,0
-0.001541,0.3584,1.8802,0
-0.0016108,0.35819,1.8809,0
-0.0017134,0.35789,1.8818,0
-0.0018159,0.35758,1.8828,0
-0.0018679,0.35742,1.8833,0
-0.0019169,0.35727,1.8838,0
-0.0020156,0.35697,1.8848,0
-0.0021144,0.35667,1.8857,0
-0.0021863,0.35645,1.8865,0
-0.0022124,0.35636,1.8867,0
-0.0024965,0.35547,1.8896,0
-0.0024975,0.35547,1.8896,0
-0.0025878,0.35517,1.8906,0
-0.0023072,0.35606,1.8877,0
-0.0024021,0.35577,1.8887,0
-0.0010782,0.35974,1.876,0
-0.0011874,0.35943,1.877,0
-0.0026781,0.35488,1.8916,0
-0.0027687,0.35458,1.8926,0
-0.0027957,0.35449,1.8929,0
-0.0028554,0.35429,1.8936,0
-0.0029398,0.354,1.8945,0
-0.0030805,0.35352,1.8962,0
-0.0031071,0.35342,1.8965,0
-0.0030244,0.35371,1.8955,0
-0.0031851,0.35314,1.8975,0
-0.0032631,0.35285,1.8984,0
-0.0036021,0.35156,1.9029,0
-0.0036296,0.35145,1.9033,0
-0.0036964,0.35118,1.9043,0
-0.0037638,0.35091,1.9053,0
-0.0038323,0.35063,1.9062,0
-0.0033416,0.35257,1.8994,0
-0.0033489,0.35254,1.8995,0
-0.0034142,0.35229,1.9004,0
-0.0034862,0.35201,1.9014,0
-0.0035589,0.35173,1.9023,0
-0.0050601,0.34375,1.9342,0
-0.0050699,0.34366,1.9346,0
-0.0050938,0.34346,1.9355,0
-0.0051186,0.34325,1.9365,0
-0.0051444,0.34305,1.9375,0
-0.0038441,0.35059,1.9064,0
-0.0038952,0.35036,1.9072,0
-0.0039571,0.3501,1.9082,0
-0.004073,0.34961,1.91,0
-0.0040819,0.34957,1.9102,0
-0.0040197,0.34983,1.9092,0
-0.0041375,0.34931,1.9111,0
-0.0041934,0.34905,1.9121,0
-0.00425,0.34879,1.9131,0
-0.0042851,0.34863,1.9137,0
-0.0043043,0.34854,1.9141,0
-0.0044801,0.34766,1.9175,0
-0.0045021,0.34753,1.918,0
-0.0043537,0.34828,1.915,0
-0.0044037,0.34803,1.916,0
-0.0044544,0.34778,1.917,0
-0.0045459,0.34729,1.9189,0
-0.0045899,0.34705,1.9199,0
-0.0046342,0.34681,1.9209,0
-0.0046571,0.34668,1.9214,0
-0.0046752,0.34657,1.9219,0
-0.0047119,0.34633,1.9229,0
-0.0047483,0.3461,1.9238,0
-0.0048093,0.3457,1.9255,0
-0.0048187,0.34563,1.9258,0
-0.0047845,0.34586,1.9248,0
-0.0048482,0.34541,1.9268,0
-0.0048776,0.34518,1.9277,0
-0.0049073,0.34496,1.9287,0
-0.0049378,0.34473,1.9297,0
-0.0049388,0.34473,1.9297,0
-0.0049629,0.34452,1.9307,0
-0.0049886,0.3443,1.9316,0
-0.0050153,0.34409,1.9326,0
-0.0050433,0.34387,1.9336,0
-0.0051712,0.34285,1.9385,0
-0.0051809,0.34277,1.9388,0
-0.0051945,0.34265,1.9395,0
-0.0052158,0.34245,1.9404,0
-0.0052371,0.34226,1.9414,0
-0.0052586,0.34207,1.9424,0
-0.00528,0.34188,1.9434,0
-0.0052887,0.3418,1.9438,0
-0.0052979,0.34169,1.9443,0
-0.0053129,0.3415,1.9453,0
-0.0053275,0.34132,1.9463,0
-0.0053417,0.34114,1.9473,0
-0.0053558,0.34096,1.9482,0
-0.005367,0.34082,1.949,0
-0.0053688,0.34079,1.9492,0
-0.0053773,0.34061,1.9502,0
-0.0053857,0.34044,1.9512,0
-0.005394,0.34028,1.9521,0
-0.0054026,0.34011,1.9531,0
-0.005417,0.33984,1.9547,0
-0.0054186,0.33978,1.9551,0
-0.0054226,0.33962,1.9561,0
-0.0054268,0.33947,1.957,0
-0.0054114,0.33994,1.9541,0
-0.0054311,0.33931,1.958,0
-0.0054355,0.33916,1.959,0
-0.00544,0.33901,1.96,0
-0.0054443,0.33887,1.9609,0
-0.0054443,0.33886,1.9609,0
-0.0054439,0.33871,1.9619,0
-0.0054434,0.33857,1.9629,0
-0.0054428,0.33843,1.9639,0
-0.0054423,0.33829,1.9648,0
-0.0054417,0.33816,1.9658,0
-0.0054414,0.33802,1.9668,0
-0.0054413,0.33789,1.9678,0
-0.0054412,0.33789,1.9678,0
-0.0054372,0.33776,1.9688,0
-0.0054334,0.33763,1.9697,0
-0.0054299,0.33751,1.9707,0
-0.0054268,0.33739,1.9717,0
-0.0054241,0.33727,1.9727,0
-0.0054219,0.33715,1.9736,0
-0.0054202,0.33703,1.9746,0
-0.0054192,0.33691,1.9756,0
-0.0054192,0.33691,1.9756,0
-0.0054151,0.3368,1.9766,0
-0.0054117,0.33669,1.9775,0
-0.0054089,0.33659,1.9785,0
-0.0054066,0.33648,1.9795,0
-0.0054046,0.33638,1.9805,0
-0.0054028,0.33628,1.9814,0
-0.0054008,0.33618,1.9824,0
-0.0053982,0.33609,1.9834,0
-0.0053948,0.33599,1.9844,0
-0.0053921,0.33594,1.9849,0
-0.0053888,0.3359,1.9854,0
-0.0053798,0.33581,1.9863,0
-0.0053692,0.33572,1.9873,0
-0.0053573,0.33564,1.9883,0
-0.0053441,0.33556,1.9893,0
-0.00533,0.33548,1.9902,0
-0.0053152,0.3354,1.9912,0
-0.0053001,0.33532,1.9922,0
-0.005285,0.33525,1.9932,0
-0.0052702,0.33518,1.9941,0
-0.0052559,0.3351,1.9951,0
-0.005242,0.33504,1.9961,0
-0.0052287,0.33497,1.9971,0
-0.0052269,0.33496,1.9972,0
-0.0052142,0.33491,1.998,0
-0.0051997,0.33485,1.999,0
-0.0051853,0.33479,2,0
0.0029359,0.40535,1.876,0
0.0030936,0.40524,1.877,0
0.0030472,0.40527,1.8767,0
0.0032512,0.40513,1.8779,0
0.0034089,0.40502,1.8789,0
0.0035665,0.40491,1.8799,0
0.0037242,0.4048,1.8809,0
0.0038822,0.4047,1.8818,0
0.0040406,0.40459,1.8828,0
0.0041999,0.40449,1.8838,0
0.0043602,0.40439,1.8848,0
0.0045218,0.40429,1.8857,0
0.0045168,0.4043,1.8857,0
0.004684,0.4042,1.8867,0
0.0048475,0.4041,1.8877,0
0.0050122,0.404,1.8887,0
0.0051779,0.40391,1.8896,0
0.0053443,0.40382,1.8906,0
0.0055112,0.40374,1.8916,0
0.0056784,0.40365,1.8926,0
0.0058458,0.40357,1.8936,0
0.0060134,0.40349,1.8945,0
0.006181,0.40341,1.8955,0
0.006349,0.40333,1.8965,0
0.0065165,0.40326,1.8975,0
0.0063777,0.40332,1.8967,0
0.0066843,0.40319,1.8984,0
0.006853,0.40312,1.8994,0
0.0070227,0.40305,1.9004,0
0.0071934,0.40299,1.9014,0
0.0073653,0.40292,1.9023,0
0.007538,0.40287,1.9033,0
0.0077116,0.40281,1.9043,0
0.0078857,0.40276,1.9053,0
0.00806,0.40271,1.9062,0
0.008234,0.40266,1.9072,0
0.0084073,0.40262,1.9082,0
0.0085797,0.40258,1.9092,0
0.0087507,0.40254,1.9102,0
0.0089202,0.40251,1.9111,0
0.0090881,0.40248,1.9121,0
0.0092544,0.40245,1.9131,0
0.0094193,0.40243,1.9141,0
0.0095829,0.40241,1.915,0
0.0097455,0.4024,1.916,0
0.0099074,0.40238,1.917,0
0.010069,0.40237,1.918,0
0.01023,0.40237,1.9189,0
0.01039,0.40237,1.9199,0
0.010551,0.40237,1.9209,0
0.010711,0.40238,1.9219,0
0.010871,0.40239,1.9229,0
0.01103,0.4024,1.9238,0
0.011189,0.40242,1.9248,0
0.011348,0.40245,1.9258,0
0.011506,0.40247,1.9268,0
0.011663,0.40251,1.9277,0
0.011819,0.40254,1.9287,0
0.011975,0.40258,1.9297,0
0.012131,0.40263,1.9307,0
0.012286,0.40268,1.9316,0
0.01244,0.40273,1.9326,0
0.012594,0.40279,1.9336,0
0.012747,0.40286,1.9346,0
0.012899,0.40293,1.9355,0
0.01305,0.403,1.9365,0
0.013199,0.40308,1.9375,0
0.013348,0.40317,1.9385,0
0.013494,0.40326,1.9395,0
0.013589,0.40332,1.9401,0
0.013639,0.40335,1.9404,0
0.013779,0.40345,1.9414,0
0.013918,0.40356,1.9424,0
0.014055,0.40367,1.9434,0
0.014191,0.40378,1.9443,0
0.014326,0.40391,1.9453,0
0.014459,0.40403,1.9463,0
0.014592,0.40417,1.9473,0
0.014713,0.4043,1.9482,0
0.014724,0.40431,1.9482,0
0.014849,0.40445,1.9492,0
0.014974,0.4046,1.9502,0
0.015098,0.40476,1.9512,0
0.015221,0.40492,1.9521,0
0.015343,0.40509,1.9531,0
0.015465,0.40527,1.9541,0
0.015469,0.40527,1.9541,0
0.015579,0.40545,1.9551,0
0.015692,0.40563,1.9561,0
0.015803,0.40583,1.957,0
0.015913,0.40603,1.958,0
0.016023,0.40624,1.959,0
0.01603,0.40625,1.9591,0
0.016124,0.40645,1.96,0
0.016223,0.40667,1.9609,0
0.016323,0.40689,1.9619,0
0.016424,0.40713,1.9629,0
0.016465,0.40723,1.9633,0
0.016519,0.40737,1.9639,0
0.016611,0.40761,1.9648,0
0.016703,0.40787,1.9658,0
0.016796,0.40813,1.9668,0
0.016821,0.4082,1.9671,0
0.016882,0.4084,1.9678,0
0.016965,0.40867,1.9688,0
0.017048,0.40895,1.9697,0
0.017112,0.40918,1.9705,0
0.017129,0.40925,1.9707,0
0.017201,0.40954,1.9717,0
0.017274,0.40985,1.9727,0
0.017348,0.41016,1.9736,0
0.017349,0.41016,1.9736,0
0.017413,0.41048,1.9746,0
0.017478,0.41081,1.9756,0
0.017542,0.41113,1.9765,0
0.017545,0.41115,1.9766,0
0.0176,0.41149,1.9775,0
0.017657,0.41184,1.9785,0
0.0177,0.41211,1.9792,0
0.017712,0.4122,1.9795,0
0.017759,0.41257,1.9805,0
0.017807,0.41295,1.9814,0
0.017825,0.41309,1.9818,0
0.01785,0.41333,1.9824,0
0.01789,0.41372,1.9834,0
0.017927,0.41406,1.9842,0
0.017932,0.41413,1.9844,0
0.017965,0.41454,1.9854,0
0.018003,0.41496,1.9863,0
0.018009,0.41504,1.9865,0
0.018031,0.41539,1.9873,0
0.01806,0.41583,1.9883,0
0.018073,0.41602,1.9887,0
0.018084,0.41627,1.9893,0
0.018106,0.41673,1.9902,0
0.01812,0.41699,1.9908,0
0.018127,0.4172,1.9912,0
0.018144,0.41767,1.9922,0
0.018157,0.41797,1.9928,0
0.018161,0.41816,1.9932,0
0.018173,0.41865,1.9941,0
0.018181,0.41895,1.9947,0
0.018183,0.41916,1.9951,0
0.018188,0.41967,1.9961,0
0.018191,0.41992,1.9966,0
0.01819,0.42019,1.9971,0
0.018189,0.42073,1.998,0
0.018189,0.4209,1.9983,0
0.018183,0.42127,1.999,0
0.018179,0.42183,2,0
-0.033986,1.6875,1.0067,0
-0.033883,1.6873,1.0068,0
-0.033476,1.6865,1.0074,0
-0.033186,1.686,1.0078,0
-0.029673,1.6797,1.0131,0
-0.029336,1.6791,1.0137,0
-0.02852,1.6777,1.015,0
-0.028168,1.6771,1.0156,0
-0.0291,1.6787,1.0141,0
-0.028745,1.6781,1.0146,0
-0.031897,1.6836,1.0097,0
-0.031842,1.6835,1.0098,0
-0.030799,1.6816,1.0113,0
-0.03056,1.6812,1.0117,0
-0.031352,1.6826,1.0105,0
-0.031193,1.6823,1.0107,0
-0.032958,1.6855,1.0081,0
-0.032506,1.6847,1.0088,0
-0.032433,1.6846,1.0089,0
-0.03024,1.6807,1.0122,0
-0.029941,1.6801,1.0127,0
-0.024926,1.6719,1.0216,0
-0.024472,1.6712,1.0225,0
-0.02431,1.6709,1.0228,0
-0.023988,1.6704,1.0234,0
-0.022442,1.668,1.0267,0
-0.022157,1.6675,1.0273,0
-0.02369,1.6699,1.0241,0
-0.023515,1.6696,1.0244,0
-0.023067,1.6689,1.0254,0
-0.023052,1.6689,1.0254,0
-0.022599,1.6682,1.0264,0
-0.021815,1.667,1.0281,0
-0.021724,1.6669,1.0283,0
-0.021301,1.6662,1.0293,0
-0.021187,1.666,1.0296,0
-0.020888,1.6656,1.0303,0
-0.020557,1.665,1.0311,0
-0.020482,1.6649,1.0312,0
-0.027343,1.6758,1.0171,0
-0.027052,1.6753,1.0176,0
-0.026144,1.6738,1.0192,0
-0.025986,1.6736,1.0195,0
-0.026746,1.6748,1.0181,0
-0.026513,1.6744,1.0186,0
-0.027934,1.6768,1.016,0
-0.027604,1.6762,1.0166,0
-0.025538,1.6729,1.0204,0
-0.025471,1.6727,1.0205,0
-0.024966,1.6719,1.0215,0
-0.014894,1.6562,1.0474,0
-0.014763,1.656,1.0479,0
-0.014488,1.6556,1.0488,0
-0.014278,1.6553,1.0496,0
-0.014218,1.6552,1.0498,0
-0.013956,1.6548,1.0508,0
-0.013668,1.6543,1.0519,0
-0.013446,1.6539,1.0527,0
-0.013697,1.6543,1.0518,0
-0.013198,1.6535,1.0537,0
-0.013061,1.6533,1.0543,0
-0.012955,1.6531,1.0547,0
-0.012459,1.6523,1.0567,0
-0.012257,1.652,1.0576,0
-0.012033,1.6516,1.0586,0
-0.012718,1.6528,1.0557,0
-0.012483,1.6524,1.0566,0
-0.01186,1.6514,1.0594,0
-0.011812,1.6513,1.0596,0
-0.011598,1.6509,1.0605,0
-0.011267,1.6504,1.0621,0
-0.011179,1.6502,1.0625,0
-0.011386,1.6506,1.0615,0
-0.019927,1.6641,1.0326,0
-0.019699,1.6637,1.0332,0
-0.019319,1.6631,1.0342,0
-0.019296,1.6631,1.0342,0
-0.018948,1.6625,1.0352,0
-0.018665,1.6621,1.0359,0
-0.018584,1.662,1.0361,0
-0.018228,1.6614,1.0371,0
-0.018034,1.6611,1.0376,0
-0.017879,1.6609,1.0381,0
-0.017537,1.6604,1.0391,0
-0.020087,1.6643,1.0322,0
-0.017403,1.6602,1.0395,0
-0.017202,1.6598,1.04,0
-0.016873,1.6593,1.041,0
-0.016771,1.6592,1.0413,0
-0.016551,1.6588,1.042,0
-0.016236,1.6584,1.043,0
-0.016141,1.6582,1.0433,0
-0.015928,1.6579,1.0439,0
-0.015626,1.6574,1.0449,0
-0.015515,1.6572,1.0453,0
-0.015332,1.6569,1.0459,0
-0.015044,1.6565,1.0469,0
-0.037698,1.6953,1.0019,0
-0.037646,1.6952,1.002,0
-0.036381,1.6924,1.0035,0
-0.036078,1.6917,1.0039,0
-0.036835,1.6934,1.003,0
-0.037267,1.6943,1.0024,0
-0.036852,1.6934,1.0029,0
-0.034972,1.6895,1.0054,0
-0.034596,1.6887,1.0059,0
-0.035454,1.6904,1.0047,0
-0.035327,1.6902,1.0049,0
-0.035923,1.6914,1.0041,0
-0.034485,1.6885,1.006,0
-0.038516,1.6973,1.0009,0
-0.038463,1.6971,1.001,0
-0.038108,1.6963,1.0014,0
-0.038902,1.6982,1.0005,0
-0.039287,1.6992,1,0
-0.040575,1.7441,1.0001,0
-0.040224,1.7451,1.0005,0
-0.039888,1.7461,1.001,0
-0.039876,1.7461,1.001,0
-0.039495,1.7471,1.0015,0
-0.039147,1.748,1.002,0
-0.039118,1.748,1.002,0
-0.038713,1.749,1.0025,0
-0.038421,1.7497,1.0029,0
-0.038307,1.75,1.0031,0
-0.010116,1.6484,1.0679,0
-0.010044,1.6483,1.0684,0
-0.0098753,1.648,1.0693,0
-0.0097092,1.6477,1.0703,0
-0.010979,1.6499,1.0635,0
-0.010781,1.6496,1.0645,0
-0.010683,1.6494,1.0649,0
-0.010588,1.6493,1.0654,0
-0.010403,1.6489,1.0664,0
-0.01022,1.6486,1.0674,0
-0.0095752,1.6475,1.0711,0
-0.0095469,1.6474,1.0713,0
-0.0093936,1.6471,1.0723,0
-0.0092423,1.6468,1.0732,0
-0.0090926,1.6466,1.0742,0
-0.0090577,1.6465,1.0745,0
-0.0089503,1.6463,1.0752,0
-0.0088113,1.646,1.0762,0
-0.0086737,1.6457,1.0771,0
-0.0085583,1.6455,1.078,0
-0.0085387,1.6455,1.0781,0
-0.0080808,1.6445,1.0817,0
-0.0080437,1.6445,1.082,0
-0.0084115,1.6452,1.0791,0
-0.0082862,1.645,1.0801,0
-0.0081628,1.6447,1.0811,0
-0.0079315,1.6442,1.083,0
-0.0078214,1.644,1.084,0
-0.0077134,1.6437,1.085,0
-0.0076339,1.6436,1.0857,0
-0.007609,1.6435,1.0859,0
-0.0075117,1.6433,1.0869,0
-0.0074164,1.643,1.0879,0
-0.0073231,1.6428,1.0889,0
-0.0072318,1.6426,1.0898,0
-0.0072227,1.6426,1.0899,0
-0.0071478,1.6424,1.0908,0
-0.0070665,1.6422,1.0918,0
-0.006987,1.642,1.0928,0
-0.0069092,1.6418,1.0938,0
-0.0065147,1.6406,1.0994,0
-0.0065039,1.6406,1.0996,0
-0.0064473,1.6404,1.1006,0
-0.0063924,1.6402,1.1016,0
-0.006339,1.6401,1.1025,0
-0.0062871,1.6399,1.1035,0
-0.0062368,1.6397,1.1045,0
-0.0062216,1.6396,1.1048,0
-0.0061918,1.6395,1.1055,0
-0.0061503,1.6394,1.1064,0
-0.0061108,1.6392,1.1074,0
-0.0060735,1.639,1.1084,0
-0.0060385,1.6389,1.1094,0
-0.0068504,1.6416,1.0945,0
-0.0068341,1.6416,1.0947,0
-0.006765,1.6414,1.0957,0
-0.0066974,1.6412,1.0967,0
-0.0066313,1.641,1.0977,0
-0.0065664,1.6408,1.0986,0
-0.0059945,1.6387,1.1107,0
-0.0059791,1.6386,1.1113,0
-0.0060059,1.6387,1.1104,0
-0.005957,1.6384,1.1123,0
-0.0059381,1.6383,1.1133,0
-0.0059222,1.6381,1.1143,0
-0.0059095,1.638,1.1152,0
-0.0058998,1.6379,1.1162,0
-0.0058931,1.6377,1.1172,0
-0.0058924,1.6377,1.1174,0
-0.005893,1.6376,1.1182,0
-0.0058967,1.6375,1.1191,0
-0.0059033,1.6373,1.1201,0
-0.0059125,1.6372,1.1211,0
-0.0059241,1.6371,1.1221,0
-0.005938,1.637,1.123,0
-0.0059539,1.6369,1.124,0
-0.0059717,1.6367,1.125,0
-0.0059753,1.6367,1.1252,0
-0.0059944,1.6366,1.126,0
-0.0060196,1.6365,1.127,0
-0.0060467,1.6364,1.1279,0
-0.0060758,1.6363,1.1289,0
-0.0061071,1.6362,1.1299,0
-0.0061408,1.6361,1.1309,0
-0.0061769,1.636,1.1318,0
-0.0062157,1.6359,1.1328,0
-0.0062574,1.6358,1.1338,0
-0.0063019,1.6358,1.1348,0
-0.0063083,1.6357,1.1349,0
-0.006352,1.6357,1.1357,0
-0.0064055,1.6356,1.1367,0
-0.0064621,1.6355,1.1377,0
-0.0065219,1.6354,1.1387,0
-0.006585,1.6354,1.1396,0
-0.0066514,1.6353,1.1406,0
-0.0067213,1.6352,1.1416,0
-0.0067947,1.6352,1.1426,0
-0.0068718,1.6351,1.1436,0
-0.0069525,1.6351,1.1445,0
-0.0070372,1.635,1.1455,0
-0.0071259,1.635,1.1465,0
-0.0072188,1.6349,1.1475,0
-0.007316,1.6349,1.1484,0
-0.0074178,1.6348,1.1494,0
-0.0075243,1.6348,1.1504,0
-0.0075785,1.6348,1.1509,0
-0.0076364,1.6347,1.1514,0
-0.0077539,1.6347,1.1523,0
-0.0078766,1.6347,1.1533,0
-0.0080043,1.6347,1.1543,0
-0.0081371,1.6346,1.1553,0
-0.0082751,1.6346,1.1562,0
-0.0084183,1.6346,1.1572,0
-0.0085666,1.6346,1.1582,0
-0.0087202,1.6346,1.1592,0
-0.0088792,1.6346,1.1602,0
-0.0090438,1.6346,1.1611,0
-0.0092143,1.6346,1.1621,0
-0.0093909,1.6346,1.1631,0
-0.0095739,1.6346,1.1641,0
-0.0097637,1.6347,1.165,0
-0.0099605,1.6347,1.166,0
-0.010165,1.6347,1.167,0
-0.010376,1.6347,1.168,0
-0.010556,1.6348,1.1688,0
-0.010596,1.6348,1.1689,0
-0.010826,1.6348,1.1699,0
-0.011064,1.6349,1.1709,0
-0.011311,1.6349,1.1719,0
-0.011568,1.635,1.1729,0
-0.011834,1.635,1.1738,0
-0.01211,1.6351,1.1748,0
-0.012396,1.6352,1.1758,0
-0.012692,1.6352,1.1768,0
-0.012997,1.6353,1.1777,0
-0.013313,1.6354,1.1787,0
-0.01364,1.6355,1.1797,0
-0.013977,1.6356,1.1807,0
-0.014324,1.6357,1.1816,0
-0.014449,1.6357,1.182,0
-0.014685,1.6358,1.1826,0
-0.015059,1.6359,1.1836,0
-0.015444,1.6361,1.1846,0
-0.01584,1.6362,1.1855,0
-0.016249,1.6363,1.1865,0
-0.01667,1.6365,1.1875,0
-0.017105,1.6366,1.1885,0
-0.017373,1.6367,1.1891,0
-0.017554,1.6368,1.1895,0
-0.018019,1.637,1.1904,0
-0.018497,1.6371,1.1914,0
-0.01899,1.6373,1.1924,0
-0.019497,1.6375,1.1934,0
-0.019998,1.6377,1.1943,0
-0.020018,1.6377,1.1943,0
-0.020558,1.6379,1.1953,0
-0.021112,1.6381,1.1963,0
-0.021681,1.6384,1.1973,0
-0.022265,1.6386,1.1982,0
-0.022439,1.6387,1.1985,0
-0.022866,1.6389,1.1992,0
-0.023482,1.6391,1.2002,0
-0.024114,1.6394,1.2012,0
-0.024737,1.6396,1.2021,0
-0.024761,1.6397,1.2021,0
-0.025424,1.64,1.2031,0
-0.026101,1.6403,1.2041,0
-0.026794,1.6406,1.2051,0
-0.026903,1.6406,1.2052,0
-0.027501,1.6409,1.2061,0
-0.028221,1.6412,1.207,0
-0.028948,1.6416,1.208,0
-0.028957,1.6416,1.208,0
-0.029705,1.642,1.209,0
-0.030467,1.6424,1.21,0
-0.030877,1.6426,1.2105,0
-0.031242,1.6428,1.2109,0
-0.032029,1.6432,1.2119,0
-0.032703,1.6436,1.2127,0
-0.032829,1.6436,1.2129,0
-0.033638,1.6441,1.2139,0
-0.034427,1.6445,1.2148,0
-0.03446,1.6446,1.2148,0
-0.035286,1.645,1.2158,0
-0.036046,1.6455,1.2167,0
-0.036124,1.6456,1.2168,0
-0.036961,1.6461,1.2178,0
-0.037562,1.6465,1.2185,0
-0.037806,1.6466,1.2188,0
-0.038651,1.6472,1.2197,0
-0.038981,1.6475,1.2201,0
-0.039495,1.6478,1.2207,0
-0.040309,1.6484,1.2216,0
-0.040343,1.6485,1.2217,0
-0.041181,1.6491,1.2227,0
-0.041538,1.6494,1.2231,0
-0.042017,1.6498,1.2236,0
-0.042686,1.6504,1.2244,0
-0.042849,1.6505,1.2246,0
-0.043669,1.6513,1.2256,0
-0.043749,1.6514,1.2257,0
-0.04447,1.6521,1.2266,0
-0.044723,1.6523,1.2269,0
-0.045255,1.6529,1.2275,0
-0.045617,1.6533,1.228,0
-0.046018,1.6538,1.2285,0
-0.046433,1.6543,1.2291,0
-0.046756,1.6547,1.2295,0
-0.047175,1.6553,1.2301,0
-0.047463,1.6557,1.2305,0
-0.047845,1.6562,1.231,0
-0.048136,1.6567,1.2314,0
-0.048449,1.6572,1.2319,0
-0.048772,1.6578,1.2324,0
-0.04899,1.6582,1.2328,0
-0.049365,1.6589,1.2334,0
-0.049472,1.6592,1.2336,0
-0.049897,1.6602,1.2344,0
-0.049906,1.6602,1.2344,0
-0.050246,1.6611,1.2351,0
-0.05037,1.6615,1.2354,0
-0.050542,1.6621,1.2358,0
-0.050755,1.6629,1.2363,0
-0.050789,1.6631,1.2364,0
-0.050971,1.6641,1.237,0
-0.05104,1.6645,1.2373,0
-0.051109,1.665,1.2376,0
-0.05121,1.666,1.2382,0
-0.051223,1.6662,1.2383,0
-0.051254,1.667,1.2387,0
-0.051271,1.668,1.2392,0
-0.05127,1.6681,1.2393,0
-0.051224,1.6689,1.2397,0
-0.051151,1.6699,1.2401,0
-0.051124,1.6702,1.2402,0
-0.05103,1.6709,1.2405,0
-0.050881,1.6719,1.2409,0
-0.050747,1.6727,1.2412,0
-0.05071,1.6729,1.2413,0
-0.050494,1.6738,1.2416,0
-0.050258,1.6748,1.2419,0
-0.050028,1.6757,1.2422,0
-0.049995,1.6758,1.2422,0
-0.049686,1.6768,1.2425,0
-0.049356,1.6777,1.2427,0
-0.049006,1.6787,1.243,0
-0.048639,1.6797,1.2432,0
-0.048636,1.6797,1.2432,0
-0.04824,1.6807,1.2433,0
-0.047826,1.6816,1.2435,0
-0.047396,1.6826,1.2436,0
-0.046949,1.6836,1.2438,0
-0.046486,1.6846,1.2439,0
-0.046007,1.6855,1.244,0
-0.045516,1.6865,1.244,0
-0.045016,1.6875,1.2441,0
-0.016807,1.7493,1.2129,0
-0.016646,1.75,1.2122,0
-0.017263,1.7475,1.2148,0
-0.017125,1.748,1.2143,0
-0.01703,1.7484,1.2139,0
-0.016882,1.749,1.2132,0
-0.017754,1.7456,1.2168,0
-0.017624,1.7461,1.2163,0
-0.018284,1.7436,1.2188,0
-0.01814,1.7441,1.2182,0
-0.018012,1.7446,1.2178,0
-0.017879,1.7451,1.2173,0
-0.017504,1.7466,1.2158,0
-0.017372,1.7471,1.2153,0
-0.044506,1.6885,1.2441,0
-0.043988,1.6895,1.2441,0
-0.043461,1.6904,1.2441,0
-0.042925,1.6914,1.2441,0
-0.042383,1.6924,1.244,0
-0.041835,1.6934,1.244,0
-0.041284,1.6943,1.2439,0
-0.040734,1.6953,1.2438,0
-0.040183,1.6963,1.2437,0
-0.039629,1.6973,1.2436,0
-0.03907,1.6982,1.2434,0
-0.038503,1.6992,1.2433,0
-0.038191,1.6997,1.2432,0
-0.037927,1.7002,1.2431,0
-0.037349,1.7012,1.2429,0
-0.036777,1.7021,1.2427,0
-0.036214,1.7031,1.2425,0
-0.035603,1.7042,1.2422,0
-0.035106,1.7051,1.242,0
-0.034554,1.7061,1.2417,0
-0.034002,1.707,1.2414,0
-0.032083,1.7105,1.2402,0
-0.031843,1.7109,1.2401,0
-0.033676,1.7076,1.2412,0
-0.033453,1.708,1.2411,0
-0.032912,1.709,1.2408,0
-0.032375,1.71,1.2404,0
-0.029502,1.7154,1.2383,0
-0.029267,1.7158,1.2381,0
-0.028784,1.7168,1.2376,0
-0.028454,1.7175,1.2373,0
-0.028307,1.7178,1.2372,0
-0.027843,1.7188,1.2367,0
-0.031316,1.7119,1.2397,0
-0.030788,1.7129,1.2393,0
-0.030704,1.713,1.2393,0
-0.030273,1.7139,1.2389,0
-0.029764,1.7148,1.2385,0
-0.035659,1.7041,1.2422,0
-0.024367,1.7263,1.2324,0
-0.024254,1.7266,1.2322,0
-0.025809,1.723,1.2344,0
-0.02553,1.7236,1.234,0
-0.025084,1.7246,1.2335,0
-0.025043,1.7247,1.2334,0
-0.024664,1.7256,1.2329,0
-0.023159,1.7293,1.2305,0
-0.023069,1.7295,1.2303,0
-0.022684,1.7305,1.2296,0
-0.022084,1.732,1.2285,0
-0.021935,1.7324,1.2282,0
-0.021593,1.7333,1.2275,0
-0.021572,1.7334,1.2275,0
-0.021222,1.7344,1.2267,0
-0.022605,1.7307,1.2295,0
-0.022307,1.7314,1.2289,0
-0.023745,1.7278,1.2314,0
-0.02346,1.7285,1.231,0
-0.023854,1.7275,1.2316,0
-0.018881,1.7415,1.2207,0
-0.018688,1.7422,1.2201,0
-0.019554,1.7393,1.2227,0
-0.019275,1.7402,1.2219,0
-0.019208,1.7404,1.2217,0
-0.018977,1.7412,1.221,0
-0.019919,1.7382,1.2236,0
-0.019896,1.7383,1.2236,0
-0.020305,1.737,1.2246,0
-0.020218,1.7373,1.2244,0
-0.02071,1.7358,1.2256,0
-0.020546,1.7363,1.2252,0
-0.021138,1.7346,1.2266,0
-0.020881,1.7354,1.226,0
-0.019581,1.7393,1.2227,0
-0.018573,1.7426,1.2197,0
-0.018409,1.7432,1.2192,0
-0.027519,1.7194,1.2363,0
-0.02738,1.7197,1.2362,0
-0.026919,1.7207,1.2357,0
-0.026644,1.7213,1.2354,0
-0.026454,1.7217,1.2351,0
-0.025988,1.7227,1.2346,0
-0.037884,1.751,1.0037,0
-0.037713,1.7514,1.0039,0
-0.03745,1.752,1.0043,0
-0.037022,1.7529,1.0049,0
-0.037013,1.7529,1.0049,0
-0.036551,1.7539,1.0056,0
-0.036343,1.7544,1.0059,0
-0.036085,1.7549,1.0062,0
-0.035686,1.7557,1.0068,0
-0.035615,1.7559,1.0069,0
-0.035133,1.7568,1.0077,0
-0.035047,1.757,1.0078,0
-0.034642,1.7578,1.0084,0
-0.034424,1.7582,1.0088,0
-0.034143,1.7588,1.0092,0
-0.033818,1.7594,1.0098,0
-0.033637,1.7598,1.0101,0
-0.033225,1.7605,1.0107,0
-0.033122,1.7607,1.0109,0
-0.032648,1.7616,1.0117,0
-0.032601,1.7617,1.0118,0
-0.032088,1.7627,1.0127,0
-0.032075,1.7627,1.0127,0
-0.031545,1.7637,1.0137,0
-0.031545,1.7637,1.0137,0
-0.031017,1.7646,1.0146,0
-0.03101,1.7646,1.0147,0
-0.030505,1.7656,1.0156,0
-0.030471,1.7656,1.0157,0
-0.030006,1.7665,1.0166,0
-0.029928,1.7666,1.0168,0
-0.029521,1.7673,1.0176,0
-0.029381,1.7676,1.0179,0
-0.029048,1.7682,1.0186,0
-0.028831,1.7686,1.019,0
-0.028589,1.769,1.0195,0
-0.028279,1.7695,1.0202,0
-0.028143,1.7698,1.0205,0
-0.027729,1.7705,1.0214,0
-0.027713,1.7705,1.0215,0
-0.027295,1.7713,1.0225,0
-0.02718,1.7715,1.0227,0
-0.026892,1.772,1.0234,0
-0.026635,1.7725,1.0241,0
-0.026502,1.7727,1.0244,0
-0.026122,1.7734,1.0254,0
-0.026089,1.7734,1.0255,0
-0.02575,1.774,1.0264,0
-0.025541,1.7744,1.0269,0
-0.02539,1.7747,1.0273,0
-0.025043,1.7753,1.0283,0
-0.024997,1.7754,1.0285,0
-0.024706,1.7759,1.0293,0
-0.024459,1.7764,1.03,0
-0.024383,1.7765,1.0303,0
-0.024068,1.7771,1.0312,0
-0.023926,1.7773,1.0317,0
-0.023762,1.7776,1.0322,0
-0.023464,1.7782,1.0332,0
-0.023392,1.7783,1.0334,0
-0.023172,1.7787,1.0342,0
-0.02289,1.7792,1.0352,0
-0.022858,1.7793,1.0353,0
-0.022613,1.7797,1.0361,0
-0.022346,1.7802,1.0371,0
-0.022324,1.7803,1.0372,0
-0.022084,1.7807,1.0381,0
-0.021832,1.7812,1.0391,0
-0.021793,1.7812,1.0392,0
-0.021585,1.7816,1.04,0
-0.021346,1.7821,1.041,0
-0.021263,1.7822,1.0414,0
-0.021113,1.7825,1.042,0
-0.020886,1.7829,1.043,0
-0.020734,1.7832,1.0436,0
-0.020665,1.7833,1.0439,0
-0.020449,1.7837,1.0449,0
-0.020239,1.7841,1.0459,0
-0.020203,1.7842,1.0461,0
-0.020032,1.7845,1.0469,0
-0.019832,1.7849,1.0479,0
-0.019668,1.7852,1.0487,0
-0.019636,1.7852,1.0488,0
-0.019444,1.7856,1.0498,0
-0.019258,1.7859,1.0508,0
-0.019128,1.7861,1.0515,0
-0.019076,1.7862,1.0518,0
-0.018898,1.7865,1.0527,0
-0.018724,1.7869,1.0537,0
-0.018581,1.7871,1.0545,0
-0.018555,1.7872,1.0547,0
-0.018388,1.7874,1.0557,0
-0.018225,1.7877,1.0566,0
-0.018066,1.788,1.0576,0
-0.018018,1.7881,1.0579,0
-0.017909,1.7883,1.0586,0
-0.017755,1.7885,1.0596,0
-0.017605,1.7888,1.0605,0
-0.017459,1.789,1.0615,0
-0.017434,1.7891,1.0617,0
-0.017315,1.7893,1.0625,0
-0.017174,1.7895,1.0635,0
-0.017037,1.7897,1.0645,0
-0.016901,1.7899,1.0654,0
-0.016819,1.79,1.066,0
-0.016769,1.7901,1.0664,0
-0.016639,1.7903,1.0674,0
-0.016513,1.7905,1.0684,0
-0.016389,1.7907,1.0693,0
-0.016269,1.7909,1.0703,0
-0.016159,1.791,1.0712,0
-0.016152,1.791,1.0713,0
-0.016038,1.7912,1.0723,0
-0.015927,1.7913,1.0732,0
-0.015818,1.7915,1.0742,0
-0.015711,1.7916,1.0752,0
-0.015606,1.7918,1.0762,0
-0.015503,1.7919,1.0771,0
-0.015414,1.792,1.078,0
-0.015402,1.792,1.0781,0
-0.015304,1.7921,1.0791,0
-0.015208,1.7922,1.0801,0
-0.015114,1.7923,1.0811,0
-0.015021,1.7924,1.082,0
-0.014931,1.7925,1.083,0
-0.014842,1.7926,1.084,0
-0.014756,1.7927,1.085,0
-0.014671,1.7927,1.0859,0
-0.014587,1.7928,1.0869,0
-0.014506,1.7929,1.0879,0
-0.014426,1.7929,1.0889,0
-0.014349,1.7929,1.0898,0
-0.014306,1.793,1.0904,0
-0.014273,1.793,1.0908,0
-0.014199,1.793,1.0918,0
-0.014128,1.793,1.0928,0
-0.014058,1.7931,1.0938,0
-0.013989,1.7931,1.0947,0
-0.013923,1.7931,1.0957,0
-0.013858,1.7931,1.0967,0
-0.013794,1.7931,1.0977,0
-0.013733,1.7931,1.0986,0
-0.013673,1.7931,1.0996,0
-0.013614,1.793,1.1006,0
-0.013558,1.793,1.1016,0
-0.013449,1.7929,1.1035,0
-0.01348,1.793,1.1029,0
-0.013398,1.7929,1.1045,0
-0.013348,1.7929,1.1055,0
-0.013503,1.793,1.1025,0
-0.013299,1.7928,1.1064,0
-0.013251,1.7927,1.1074,0
-0.013204,1.7927,1.1084,0
-0.013157,1.7926,1.1094,0
-0.013111,1.7925,1.1104,0
-0.013065,1.7924,1.1113,0
-0.013018,1.7924,1.1123,0
-0.012973,1.7923,1.1133,0
-0.012927,1.7922,1.1143,0
-0.012881,1.7921,1.1152,0
-0.012836,1.7919,1.1162,0
-0.012854,1.792,1.1158,0
-0.012794,1.7918,1.1172,0
-0.012753,1.7917,1.1182,0
-0.012713,1.7916,1.1191,0
-0.012675,1.7915,1.1201,0
-0.012639,1.7913,1.1211,0
-0.012605,1.7912,1.1221,0
-0.012573,1.791,1.123,0
-0.012546,1.7909,1.124,0
-0.012571,1.791,1.1231,0
-0.012522,1.7907,1.125,0
-0.012499,1.7905,1.126,0
-0.012478,1.7904,1.127,0
-0.012457,1.7902,1.1279,0
-0.012437,1.79,1.1289,0
-0.012439,1.79,1.1288,0
-0.01242,1.7898,1.1299,0
-0.012403,1.7896,1.1309,0
-0.012385,1.7894,1.1318,0
-0.012366,1.7892,1.1328,0
-0.012346,1.789,1.1338,0
-0.012349,1.7891,1.1336,0
-0.01233,1.7888,1.1348,0
-0.012313,1.7886,1.1357,0
-0.012295,1.7884,1.1367,0
-0.012278,1.7881,1.1377,0
-0.012266,1.7879,1.1387,0
-0.012274,1.7881,1.1379,0
-0.012256,1.7877,1.1396,0
-0.012246,1.7874,1.1406,0
-0.012235,1.7869,1.1426,0
-0.012235,1.7871,1.1418,0
-0.012237,1.7871,1.1416,0
-0.012234,1.7866,1.1436,0
-0.012232,1.7864,1.1445,0
-0.012233,1.7861,1.1455,0
-0.012231,1.7861,1.1453,0
-0.012239,1.7858,1.1465,0
-0.012244,1.7855,1.1475,0
-0.012248,1.7852,1.1484,0
-0.012256,1.7849,1.1494,0
-0.012248,1.7852,1.1486,0
-0.012263,1.7846,1.1504,0
-0.012268,1.7843,1.1514,0
-0.012275,1.784,1.1523,0
-0.012269,1.7842,1.1517,0
-0.012281,1.7836,1.1533,0
-0.012285,1.7833,1.1543,0
-0.012293,1.783,1.1553,0
-0.012286,1.7832,1.1546,0
-0.012301,1.7826,1.1562,0
-0.012345,1.7812,1.1602,0
-0.012342,1.7812,1.16,0
-0.012362,1.7808,1.1611,0
-0.012376,1.7804,1.1621,0
-0.012393,1.7801,1.1631,0
-0.012381,1.7803,1.1625,0
-0.012411,1.7797,1.1641,0
-0.012428,1.7793,1.165,0
-0.012425,1.7793,1.1649,0
-0.012453,1.7788,1.166,0
-0.012476,1.7784,1.167,0
-0.012507,1.778,1.168,0
-0.012482,1.7783,1.1673,0
-0.012575,1.7772,1.1699,0
-0.012557,1.7773,1.1695,0
-0.012615,1.7767,1.1709,0
-0.012652,1.7763,1.1719,0
-0.012642,1.7764,1.1716,0
-0.01254,1.7776,1.1689,0
-0.012905,1.7734,1.1777,0
-0.012903,1.7734,1.1777,0
-0.012953,1.7729,1.1787,0
-0.012998,1.7724,1.1797,0
-0.012993,1.7725,1.1796,0
-0.012735,1.7753,1.1738,0
-0.01273,1.7754,1.1737,0
-0.012696,1.7758,1.1729,0
-0.01278,1.7749,1.1748,0
-0.012819,1.7744,1.1758,0
-0.012817,1.7744,1.1757,0
-0.012864,1.7739,1.1768,0
-0.013104,1.7714,1.1816,0
-0.013091,1.7715,1.1814,0
-0.013052,1.7719,1.1807,0
-0.013164,1.7708,1.1826,0
-0.013223,1.7703,1.1836,0
-0.013198,1.7705,1.1832,0
-0.01335,1.7692,1.1855,0
-0.013309,1.7695,1.185,0
-0.013412,1.7686,1.1865,0
-0.013482,1.768,1.1875,0
-0.01342,1.7686,1.1866,0
-0.013286,1.7697,1.1846,0
-0.012308,1.7823,1.1572,0
-0.012321,1.7819,1.1582,0
-0.012309,1.7822,1.1574,0
-0.012333,1.7816,1.1592,0
-0.013885,1.765,1.1924,0
-0.013798,1.7656,1.1915,0
-0.013974,1.7644,1.1934,0
-0.013938,1.7646,1.193,0
-0.014164,1.7631,1.1953,0
-0.014079,1.7637,1.1945,0
-0.014065,1.7638,1.1943,0
-0.015095,1.7575,1.2031,0
-0.015039,1.7578,1.2027,0
-0.014487,1.7611,1.1982,0
-0.014383,1.7617,1.1974,0
-0.014601,1.7604,1.1992,0
-0.014545,1.7607,1.1988,0
-0.014266,1.7625,1.1963,0
-0.014227,1.7627,1.1959,0
-0.014373,1.7618,1.1973,0
-0.014714,1.7597,1.2002,0
-0.014704,1.7598,1.2001,0
-0.014835,1.759,1.2012,0
-0.014963,1.7583,1.2021,0
-0.014868,1.7588,1.2014,0
-0.013551,1.7675,1.1885,0
-0.013536,1.7676,1.1883,0
-0.013629,1.7669,1.1895,0
-0.013711,1.7663,1.1904,0
-0.013663,1.7666,1.1899,0
-0.013793,1.7657,1.1914,0
-0.015232,1.7568,1.2041,0
-0.015217,1.7568,1.204,0
-0.015379,1.756,1.2051,0
-0.015535,1.7552,1.2061,0
-0.015404,1.7559,1.2052,0
-0.015697,1.7544,1.207,0
-0.0156,1.7549,1.2065,0
-0.015863,1.7536,1.208,0
-0.0158,1.7539,1.2077,0
-0.016032,1.7528,1.209,0
-0.016002,1.7529,1.2088,0
-0.016206,1.7519,1.21,0
-0.016205,1.752,1.21,0
-0.016394,1.7511,1.2109,0
-0.016594,1.7502,1.2119,0
-0.01642,1.751,1.2111,0
-0.11775,1.5918,1.6752,0
-0.11393,1.5911,1.6758,0
-0.12272,1.5928,1.6746,0
-0.12106,1.5924,1.6748,0
-0.12745,1.5938,1.674,0
-0.10161,1.5889,1.6777,0
-0.1016,1.5889,1.6777,0
-0.10721,1.5898,1.6768,0
-0.095796,1.5879,1.6788,0
-0.091133,1.5871,1.6797,0
-0.096171,1.588,1.6787,0
-0.11258,1.5908,1.676,0
-0.10749,1.5899,1.6768,0
-0.083569,1.5859,1.6813,0
-0.082036,1.5857,1.6816,0
-0.077915,1.5851,1.6826,0
-0.077161,1.585,1.6828,0
-0.074057,1.5845,1.6836,0
-0.070537,1.584,1.6845,0
-0.070414,1.584,1.6846,0
-0.067008,1.5835,1.6855,0
-0.063779,1.583,1.6865,0
-0.063663,1.583,1.6866,0
-0.060757,1.5826,1.6875,0
-0.089777,1.5869,1.68,0
-0.086435,1.5864,1.6807,0
-0.15587,1.6016,1.6719,0
-0.15543,1.6014,1.6719,0
-0.15743,1.6023,1.6719,0
-0.13193,1.5947,1.6735,0
-0.12914,1.5941,1.6738,0
-0.13618,1.5957,1.6731,0
-0.14019,1.5967,1.6727,0
-0.13883,1.5963,1.6729,0
-0.14388,1.5977,1.6724,0
-0.14732,1.5986,1.6722,0
-0.15049,1.5996,1.672,0
-0.15336,1.6006,1.6719,0
-0.15803,1.6025,1.6719,0
-0.15978,1.6035,1.672,0
-0.16114,1.6045,1.6721,0
-0.16207,1.6055,1.6723,0
-0.16258,1.6064,1.6726,0
-0.16265,1.6072,1.6729,0
-0.16261,1.6074,1.6729,0
-0.16196,1.6084,1.6734,0
-0.16096,1.6093,1.6738,0
-0.16082,1.6094,1.6739,0
-0.15882,1.6104,1.6745,0
-0.15775,1.6108,1.6748,0
-0.15607,1.6113,1.6752,0
-0.15379,1.612,1.6758,0
-0.15239,1.6123,1.6761,0
-0.14931,1.613,1.6768,0
-0.14755,1.6133,1.6771,0
-0.14445,1.6138,1.6777,0
-0.14128,1.6143,1.6783,0
-0.13933,1.6145,1.6787,0
-0.134,1.6151,1.6797,0
-0.13312,1.6152,1.6798,0
-0.12847,1.6157,1.6807,0
-0.12289,1.6162,1.6816,0
-0.12213,1.6162,1.6818,0
-0.11718,1.6166,1.6826,0
-0.11146,1.6169,1.6836,0
-0.1062,1.6172,1.6845,0
-0.10575,1.6172,1.6846,0
-0.099997,1.6175,1.6855,0
-0.094298,1.6177,1.6865,0
-0.088658,1.6178,1.6875,0
-0.056484,1.582,1.689,0
-0.055192,1.5819,1.6895,0
-0.052647,1.5815,1.6904,0
-0.050233,1.5812,1.6914,0
-0.057893,1.5822,1.6885,0
-0.048903,1.5811,1.692,0
-0.047953,1.5809,1.6924,0
-0.045804,1.5807,1.6934,0
-0.043764,1.5804,1.6943,0
-0.041826,1.5802,1.6953,0
-0.040612,1.5801,1.696,0
-0.039991,1.58,1.6963,0
-0.038258,1.5798,1.6973,0
-0.036609,1.5797,1.6982,0
-0.03504,1.5795,1.6992,0
-0.033544,1.5794,1.7002,0
-0.032118,1.5792,1.7012,0
-0.030757,1.5791,1.7021,0
-0.030365,1.5791,1.7024,0
-0.02946,1.579,1.7031,0
-0.02822,1.5789,1.7041,0
-0.027032,1.5789,1.7051,0
-0.025892,1.5788,1.7061,0
-0.024798,1.5788,1.707,0
-0.023746,1.5787,1.708,0
-0.022734,1.5787,1.709,0
-0.021758,1.5787,1.71,0
-0.020817,1.5787,1.7109,0
-0.019905,1.5787,1.7119,0
-0.019022,1.5787,1.7129,0
-0.018165,1.5787,1.7139,0
-0.017332,1.5787,1.7148,0
-0.016524,1.5787,1.7158,0
-0.015738,1.5788,1.7168,0
-0.014974,1.5788,1.7178,0
-0.014231,1.5788,1.7188,0
-0.08309,1.618,1.6885,0
-0.077608,1.6181,1.6895,0
-0.072228,1.6182,1.6904,0
-0.070871,1.6182,1.6907,0
-0.066963,1.6182,1.6914,0
-0.061832,1.6182,1.6924,0
-0.056846,1.6182,1.6934,0
-0.052015,1.6182,1.6943,0
-0.047351,1.6181,1.6953,0
-0.051874,1.6182,1.6944,0
-0.016609,1.6171,1.7031,0
-0.018491,1.6172,1.7025,0
-0.042862,1.618,1.6963,0
-0.038552,1.6179,1.6973,0
-0.034427,1.6178,1.6982,0
-0.030488,1.6177,1.6992,0
-0.026736,1.6176,1.7002,0
-0.02317,1.6174,1.7012,0
-0.019788,1.6173,1.7021,0
-0.013625,1.6169,1.7041,0
-0.010818,1.6167,1.7051,0
-0.008181,1.6165,1.7061,0
-0.0057083,1.6163,1.707,0
-0.0034149,1.6161,1.708,0
-0.0044063,1.6162,1.7076,0
-0.0013012,1.6159,1.709,0
0.00066802,1.6157,1.71,0
0.0024999,1.6155,1.7109,0
0.0057408,1.6151,1.7129,0
0.0046008,1.6152,1.7122,0
0.0042015,1.6153,1.7119,0
0.0071517,1.6149,1.7139,0
0.0084539,1.6147,1.7148,0
0.0096538,1.6145,1.7158,0
0.010756,1.6143,1.7168,0
0.010718,1.6143,1.7168,0
0.011722,1.614,1.7178,0
0.012605,1.6139,1.7188,0
-0.013507,1.5789,1.7197,0
-0.0128,1.5789,1.7207,0
-0.01211,1.579,1.7217,0
-0.011436,1.5791,1.7227,0
-0.01122,1.5791,1.723,0
-0.010778,1.5792,1.7236,0
-0.010136,1.5792,1.7246,0
-0.0095113,1.5793,1.7256,0
-0.0089031,1.5794,1.7266,0
-0.0083106,1.5795,1.7275,0
-0.0077332,1.5796,1.7285,0
-0.0071706,1.5797,1.7295,0
-0.0066231,1.5798,1.7305,0
-0.0060917,1.5799,1.7314,0
-0.0055773,1.58,1.7324,0
-0.0050809,1.5801,1.7334,0
-0.0049979,1.5801,1.7336,0
-0.0045998,1.5802,1.7344,0
-0.0041364,1.5803,1.7354,0
-0.0036911,1.5804,1.7363,0
-0.0032636,1.5805,1.7373,0
-0.0028541,1.5806,1.7383,0
-0.002463,1.5807,1.7393,0
-0.0020909,1.5808,1.7402,0
-0.0017383,1.5809,1.7412,0
-0.0014053,1.581,1.7422,0
-0.0013694,1.5811,1.7423,0
-0.0010887,1.5812,1.7432,0
-0.00079182,1.5813,1.7441,0
-0.00051513,1.5814,1.7451,0
-0.00025866,1.5815,1.7461,0
-2.2511e-05,1.5816,1.7471,0
0.0001932,1.5817,1.748,0
0.00038845,1.5818,1.749,0
0.00056332,1.5819,1.75,0
0.015373,1.6131,1.7227,0
0.01483,1.6133,1.7217,0
0.013411,1.6137,1.7197,0
0.014144,1.6135,1.7207,0
0.014809,1.6133,1.7217,0
0.015879,1.6129,1.7236,0
0.01633,1.6128,1.7246,0
0.016731,1.6126,1.7256,0
0.017084,1.6124,1.7266,0
0.01739,1.6123,1.7275,0
0.017373,1.6123,1.7275,0
0.017629,1.6121,1.7285,0
0.017831,1.612,1.7295,0
0.017997,1.6119,1.7305,0
0.01813,1.6118,1.7314,0
0.01823,1.6116,1.7324,0
0.018301,1.6115,1.7334,0
0.018342,1.6114,1.7344,0
0.018356,1.6113,1.7354,0
0.018356,1.6113,1.7353,0
0.018331,1.6112,1.7363,0
0.018283,1.6111,1.7373,0
0.018214,1.6111,1.7383,0
0.018124,1.611,1.7393,0
0.018014,1.6109,1.7402,0
0.017886,1.6109,1.7412,0
0.01774,1.6108,1.7422,0
0.017577,1.6108,1.7432,0
0.017398,1.6107,1.7441,0
0.017205,1.6107,1.7451,0
0.016998,1.6107,1.7461,0
0.016778,1.6107,1.7471,0
0.016546,1.6107,1.748,0
0.016302,1.6107,1.749,0
0.016049,1.6107,1.75,0
0.00071596,1.582,1.751,0
0.00071812,1.582,1.751,0
0.00085618,1.5821,1.752,0
0.00097442,1.5822,1.7529,0
0.0010734,1.5824,1.7539,0
0.0011537,1.5825,1.7549,0
0.0012159,1.5826,1.7559,0
0.0012606,1.5827,1.7568,0
0.0012884,1.5828,1.7578,0
0.0012998,1.5829,1.7588,0
0.0012956,1.5829,1.7598,0
0.0012836,1.583,1.7604,0
0.0012777,1.583,1.7607,0
0.0012476,1.5831,1.7617,0
0.0012043,1.5832,1.7627,0
0.0011487,1.5833,1.7637,0
0.0010818,1.5834,1.7646,0
0.0010042,1.5835,1.7656,0
0.0009166,1.5836,1.7666,0
0.00081953,1.5837,1.7676,0
0.00071361,1.5838,1.7686,0
0.00059946,1.5838,1.7695,0
0.0004778,1.5839,1.7705,0
0.00036495,1.584,1.7714,0
0.00034967,1.584,1.7715,0
0.00021747,1.5841,1.7725,0
8.0314e-05,1.5842,1.7734,0
-6.0774e-05,1.5842,1.7744,0
-0.0002048,1.5843,1.7754,0
-0.00035081,1.5844,1.7764,0
-0.00049794,1.5845,1.7773,0
-0.0006454,1.5845,1.7783,0
-0.00079255,1.5846,1.7793,0
-0.00093888,1.5847,1.7803,0
-0.001084,1.5848,1.7812,0
0.015786,1.6107,1.751,0
0.015514,1.6107,1.752,0
0.015236,1.6107,1.7529,0
0.014951,1.6108,1.7539,0
0.01466,1.6108,1.7549,0
0.014365,1.6108,1.7559,0
0.014067,1.6109,1.7568,0
0.013765,1.6109,1.7578,0
0.013463,1.611,1.7588,0
0.013159,1.6111,1.7598,0
0.012857,1.6111,1.7607,0
0.012555,1.6112,1.7617,0
0.012256,1.6113,1.7627,0
0.012176,1.6113,1.763,0
0.011955,1.6114,1.7637,0
0.011656,1.6115,1.7646,0
0.011362,1.6116,1.7656,0
0.011073,1.6117,1.7666,0
0.010791,1.6118,1.7676,0
0.010515,1.6119,1.7686,0
0.010246,1.612,1.7695,0
0.0099858,1.6122,1.7705,0
0.0097338,1.6123,1.7715,0
0.0096998,1.6123,1.7716,0
0.0094843,1.6124,1.7725,0
0.009243,1.6126,1.7734,0
0.0090114,1.6127,1.7744,0
0.0087898,1.6128,1.7754,0
0.0085785,1.613,1.7764,0
0.0083777,1.6131,1.7773,0
0.0082144,1.6133,1.7782,0
0.0081867,1.6133,1.7783,0
0.0079995,1.6135,1.7793,0
0.007823,1.6136,1.7803,0
0.0076574,1.6138,1.7812,0
-0.0012276,1.5848,1.7822,0
-0.0013694,1.5849,1.7832,0
-0.0014955,1.585,1.7841,0
-0.0015091,1.585,1.7842,0
-0.0016448,1.585,1.7852,0
-0.0017781,1.5851,1.7861,0
-0.0019087,1.5852,1.7871,0
-0.0020361,1.5853,1.7881,0
-0.0021601,1.5853,1.7891,0
-0.0022802,1.5854,1.79,0
-0.002396,1.5855,1.791,0
-0.0025074,1.5855,1.792,0
-0.002614,1.5856,1.793,0
-0.0027157,1.5857,1.7939,0
-0.0028126,1.5858,1.7949,0
-0.0029045,1.5858,1.7959,0
-0.0029915,1.5859,1.7969,0
-0.003017,1.5859,1.7972,0
-0.0030718,1.586,1.7979,0
-0.0031461,1.5861,1.7988,0
-0.0032152,1.5861,1.7998,0
-0.003279,1.5862,1.8008,0
-0.0033374,1.5863,1.8018,0
-0.0033902,1.5864,1.8027,0
-0.0034374,1.5865,1.8037,0
-0.0034791,1.5865,1.8047,0
-0.0035154,1.5866,1.8057,0
-0.0035464,1.5867,1.8066,0
-0.0035725,1.5868,1.8076,0
-0.0035938,1.5869,1.8086,0
-0.003601,1.5869,1.809,0
-0.0036086,1.587,1.8096,0
-0.0036175,1.5871,1.8105,0
-0.0036219,1.5871,1.8115,0
-0.0036218,1.5872,1.8125,0
0.0075027,1.614,1.7822,0
0.0073588,1.6141,1.7832,0
0.0072744,1.6143,1.7838,0
0.0072224,1.6143,1.7842,0
0.0070907,1.6145,1.7852,0
0.006969,1.6147,1.7861,0
0.0068572,1.6149,1.7871,0
0.0067551,1.6151,1.7881,0
0.0066768,1.6152,1.7889,0
0.006661,1.6153,1.7891,0
0.0065679,1.6155,1.79,0
0.0064834,1.6157,1.791,0
0.0064074,1.6159,1.792,0
0.0063397,1.6161,1.793,0
0.0062995,1.6162,1.7936,0
0.0062766,1.6163,1.7939,0
0.0062138,1.6165,1.7949,0
0.0061579,1.6167,1.7959,0
0.0061084,1.6169,1.7969,0
0.0060652,1.6171,1.7979,0
0.0060572,1.6172,1.7981,0
0.0060189,1.6174,1.7988,0
0.0059754,1.6176,1.7998,0
0.0059369,1.6178,1.8008,0
0.0059031,1.618,1.8018,0
0.0058875,1.6182,1.8023,0
0.0058683,1.6183,1.8027,0
0.0058313,1.6185,1.8037,0
0.005798,1.6187,1.8047,0
0.0057682,1.619,1.8057,0
0.0057508,1.6191,1.8063,0
0.0057375,1.6192,1.8066,0
0.0057016,1.6195,1.8076,0
0.0056682,1.6197,1.8086,0
0.0056372,1.62,1.8096,0
0.0056192,1.6201,1.8102,0
0.0056036,1.6202,1.8105,0
0.005564,1.6205,1.8115,0
0.0055258,1.6207,1.8125,0
-0.0036169,1.5873,1.8135,0
-0.0036073,1.5874,1.8145,0
-0.0035929,1.5875,1.8154,0
-0.0035737,1.5876,1.8164,0
-0.0035498,1.5877,1.8174,0
-0.0035213,1.5878,1.8184,0
-0.0034883,1.5879,1.8193,0
-0.0034863,1.5879,1.8194,0
-0.0034481,1.588,1.8203,0
-0.0034038,1.5881,1.8213,0
-0.0033556,1.5882,1.8223,0
-0.0033038,1.5883,1.8232,0
-0.0032484,1.5884,1.8242,0
-0.0031896,1.5885,1.8252,0
-0.0031276,1.5886,1.8262,0
-0.0030624,1.5887,1.8271,0
-0.0029941,1.5888,1.8281,0
-0.0029572,1.5889,1.8286,0
-0.0029216,1.5889,1.8291,0
-0.002845,1.589,1.8301,0
-0.0027656,1.5891,1.8311,0
-0.0026834,1.5893,1.832,0
-0.0025986,1.5894,1.833,0
-0.002511,1.5895,1.834,0
-0.0024207,1.5896,1.835,0
-0.0023278,1.5897,1.8359,0
-0.0022324,1.5898,1.8369,0
-0.0022115,1.5898,1.8371,0
-0.0021332,1.5899,1.8379,0
-0.0020318,1.5901,1.8389,0
-0.0019288,1.5902,1.8398,0
-0.0018243,1.5903,1.8408,0
-0.0017185,1.5904,1.8418,0
-0.0016115,1.5905,1.8428,0
-0.0015033,1.5906,1.8438,0
0.0054891,1.621,1.8135,0
0.0054729,1.6211,1.8139,0
0.0054468,1.6212,1.8145,0
0.0053999,1.6215,1.8154,0
0.0053542,1.6218,1.8164,0
0.0053097,1.622,1.8174,0
0.0053025,1.6221,1.8175,0
0.0052557,1.6223,1.8184,0
0.0052005,1.6226,1.8193,0
0.005146,1.6228,1.8203,0
0.005104,1.623,1.8211,0
0.0050895,1.6231,1.8213,0
0.0050236,1.6234,1.8223,0
0.0049582,1.6237,1.8232,0
0.0048933,1.6239,1.8242,0
0.0048736,1.624,1.8245,0
0.0048204,1.6242,1.8252,0
0.0047444,1.6245,1.8262,0
0.004669,1.6248,1.8271,0
0.0046132,1.625,1.8279,0
-0.0013939,1.5908,1.8447,0
-0.0013463,1.5908,1.8451,0
-0.0012824,1.5909,1.8457,0
-0.0011691,1.591,1.8467,0
-0.0010546,1.5911,1.8477,0
-0.00093879,1.5913,1.8486,0
-0.00082153,1.5914,1.8496,0
-0.00070279,1.5915,1.8506,0
-0.00058249,1.5916,1.8516,0
-0.00046058,1.5917,1.8525,0
-0.00041294,1.5918,1.8529,0
-0.00033636,1.5919,1.8535,0
-0.00021015,1.592,1.8545,0
-8.2284e-05,1.5921,1.8555,0
4.7333e-05,1.5922,1.8564,0
0.00017878,1.5924,1.8574,0
0.00031211,1.5925,1.8584,0
0.00044734,1.5926,1.8594,0
0.00058446,1.5927,1.8604,0
0.00062304,1.5928,1.8606,0
0.00072389,1.5929,1.8613,0
0.00086508,1.593,1.8623,0
0.0010078,1.5931,1.8633,0
0.0011519,1.5932,1.8643,0
0.0012975,1.5934,1.8652,0
0.0014444,1.5935,1.8662,0
0.0015927,1.5936,1.8672,0
0.0017421,1.5937,1.8682,0
0.0017885,1.5938,1.8685,0
0.0018928,1.5938,1.8691,0
0.0020442,1.594,1.8701,0
0.0021963,1.5941,1.8711,0
0.002349,1.5942,1.8721,0
0.0025022,1.5943,1.873,0
0.0026559,1.5944,1.874,0
0.0028099,1.5945,1.875,0
0.0045914,1.6251,1.8281,0
0.0045054,1.6254,1.8291,0
0.0044201,1.6256,1.8301,0
0.0043352,1.6259,1.8311,0
0.004325,1.626,1.8312,0
0.0042406,1.6262,1.832,0
0.0041452,1.6265,1.833,0
0.0040502,1.6268,1.834,0
0.0040089,1.627,1.8344,0
0.0039498,1.6271,1.835,0
0.0038455,1.6274,1.8359,0
0.0037421,1.6277,1.8369,0
0.0036704,1.6279,1.8376,0
0.0036365,1.628,1.8379,0
0.0035249,1.6283,1.8389,0
0.0034142,1.6286,1.8398,0
0.0033135,1.6289,1.8407,0
0.0033034,1.6289,1.8408,0
0.0031854,1.6292,1.8418,0
0.0030684,1.6295,1.8428,0
0.0029524,1.6299,1.8438,0
0.0029416,1.6299,1.8438,0
0.0028307,1.6302,1.8447,0
0.0027099,1.6305,1.8457,0
0.0025906,1.6308,1.8467,0
0.002562,1.6309,1.8469,0
0.0024674,1.6311,1.8477,0
0.0023442,1.6314,1.8486,0
0.0022221,1.6317,1.8496,0
0.0021781,1.6318,1.85,0
0.0020971,1.632,1.8506,0
0.0019712,1.6323,1.8516,0
0.0018462,1.6327,1.8525,0
0.0017884,1.6328,1.853,0
0.0017192,1.633,1.8535,0
0.0015912,1.6333,1.8545,0
0.0014641,1.6336,1.8555,0
0.0013946,1.6338,1.856,0
0.0013362,1.6339,1.8564,0
0.0012075,1.6342,1.8574,0
0.00108,1.6346,1.8584,0
0.0010006,1.6348,1.859,0
0.00095243,1.6349,1.8594,0
0.00082459,1.6352,1.8604,0
0.00069803,1.6355,1.8613,0
0.00061002,1.6357,1.862,0
0.00057188,1.6358,1.8623,0
0.00044606,1.6362,1.8633,0
0.00032165,1.6365,1.8643,0
0.00022621,1.6367,1.865,0
0.0001981,1.6368,1.8652,0
7.5424e-05,1.6371,1.8662,0
-4.5695e-05,1.6374,1.8672,0
-0.00014805,1.6377,1.868,0
-0.00016575,1.6377,1.8682,0
-0.00028455,1.6381,1.8691,0
-0.00040195,1.6384,1.8701,0
-0.00051182,1.6387,1.871,0
-0.00051847,1.6387,1.8711,0
-0.00063349,1.639,1.8721,0
-0.0007474,1.6393,1.873,0
-0.00086072,1.6396,1.874,0
-0.00086614,1.6396,1.8741,0
-0.0009722,1.6399,1.875,0
0.0029642,1.5946,1.876,0
0.0030785,1.5947,1.8767,0
0.0031186,1.5948,1.877,0
0.0032725,1.5949,1.8779,0
0.0034267,1.595,1.8789,0
0.0035812,1.5951,1.8799,0
0.0037362,1.5952,1.8809,0
0.0038921,1.5953,1.8818,0
0.0040489,1.5954,1.8828,0
0.0042071,1.5955,1.8838,0
0.0043666,1.5956,1.8848,0
0.0045276,1.5957,1.8857,0
0.0045291,1.5957,1.8858,0
0.0046892,1.5958,1.8867,0
0.0048522,1.5959,1.8877,0
0.0050164,1.596,1.8887,0
0.0051816,1.5961,1.8896,0
0.0053475,1.5962,1.8906,0
0.0055139,1.5963,1.8916,0
0.0056807,1.5963,1.8926,0
0.0058476,1.5964,1.8936,0
0.0060147,1.5965,1.8945,0
0.006182,1.5966,1.8955,0
0.0063497,1.5967,1.8965,0
0.006388,1.5967,1.8967,0
0.006517,1.5967,1.8975,0
0.0066848,1.5968,1.8984,0
0.0068536,1.5969,1.8994,0
0.0070234,1.5969,1.9004,0
0.0071943,1.597,1.9014,0
0.0073663,1.5971,1.9023,0
0.0075392,1.5971,1.9033,0
0.0077128,1.5972,1.9043,0
0.0078868,1.5972,1.9053,0
0.0080607,1.5973,1.9062,0
0.008234,1.5973,1.9072,0
0.0084064,1.5974,1.9082,0
0.0085774,1.5974,1.9092,0
0.0087468,1.5975,1.9102,0
0.0089143,1.5975,1.9111,0
0.00908,1.5975,1.9121,0
0.009244,1.5975,1.9131,0
0.0094066,1.5976,1.9141,0
0.0095681,1.5976,1.915,0
0.0097289,1.5976,1.916,0
0.0098896,1.5976,1.917,0
0.01005,1.5976,1.918,0
0.010212,1.5976,1.9189,0
0.010374,1.5976,1.9199,0
0.010537,1.5976,1.9209,0
0.010701,1.5976,1.9219,0
0.010866,1.5976,1.9229,0
0.011031,1.5976,1.9238,0
0.011197,1.5976,1.9248,0
0.011361,1.5975,1.9258,0
0.011525,1.5975,1.9268,0
0.011688,1.5975,1.9277,0
0.011849,1.5975,1.9287,0
0.012008,1.5974,1.9297,0
0.012165,1.5974,1.9307,0
0.01232,1.5973,1.9316,0
0.012473,1.5973,1.9326,0
0.012624,1.5972,1.9336,0
0.012773,1.5971,1.9346,0
0.012921,1.5971,1.9355,0
0.013067,1.597,1.9365,0
0.013213,1.5969,1.9375,0
0.016035,1.5938,1.959,0
0.016131,1.5935,1.96,0
0.01623,1.5933,1.9609,0
0.01633,1.5931,1.9619,0
0.01643,1.5929,1.9629,0
0.016468,1.5928,1.9633,0
0.016525,1.5926,1.9639,0
0.016616,1.5924,1.9648,0
0.016708,1.5921,1.9658,0
0.0168,1.5919,1.9668,0
0.016823,1.5918,1.967,0
0.016885,1.5916,1.9678,0
0.016967,1.5913,1.9688,0
0.013358,1.5968,1.9385,0
0.013503,1.5967,1.9395,0
0.013588,1.5967,1.94,0
0.013647,1.5966,1.9404,0
0.013787,1.5965,1.9414,0
0.013927,1.5964,1.9424,0
0.014067,1.5963,1.9434,0
0.014206,1.5962,1.9443,0
0.014343,1.5961,1.9453,0
0.014479,1.596,1.9463,0
0.014615,1.5958,1.9473,0
0.014731,1.5957,1.9481,0
0.014747,1.5957,1.9482,0
0.014874,1.5955,1.9492,0
0.014998,1.5954,1.9502,0
0.015122,1.5952,1.9512,0
0.015244,1.5951,1.9521,0
0.015364,1.5949,1.9531,0
0.015484,1.5947,1.9541,0
0.015484,1.5947,1.9541,0
0.015596,1.5945,1.9551,0
0.015706,1.5944,1.9561,0
0.015815,1.5942,1.957,0
0.015923,1.594,1.958,0
0.016031,1.5938,1.959,0
0.01705,1.591,1.9697,0
0.017111,1.5908,1.9705,0
0.01713,1.5907,1.9707,0
0.017202,1.5905,1.9717,0
0.017275,1.5901,1.9727,0
0.017348,1.5898,1.9736,0
0.01735,1.5898,1.9736,0
0.017414,1.5895,1.9746,0
0.01748,1.5892,1.9756,0
0.017544,1.5889,1.9765,0
0.017547,1.5888,1.9766,0
0.017927,1.5859,1.9842,0
0.017933,1.5859,1.9844,0
0.017603,1.5885,1.9775,0
0.01766,1.5882,1.9785,0
0.017701,1.5879,1.9792,0
0.017715,1.5878,1.9795,0
0.017761,1.5874,1.9805,0
0.017809,1.587,1.9814,0
0.017826,1.5869,1.9818,0
0.017851,1.5867,1.9824,0
0.017892,1.5863,1.9834,0
0.017966,1.5855,1.9854,0
0.018003,1.585,1.9863,0
0.018009,1.585,1.9865,0
0.01803,1.5846,1.9873,0
0.018058,1.5842,1.9883,0
0.01807,1.584,1.9887,0
0.018081,1.5837,1.9893,0
0.018103,1.5833,1.9902,0
0.018116,1.583,1.9908,0
0.018123,1.5828,1.9912,0
0.01814,1.5823,1.9922,0
0.018152,1.582,1.9928,0
0.018156,1.5818,1.9932,0
0.018168,1.5813,1.9941,0
0.018176,1.5811,1.9947,0
0.018178,1.5808,1.9951,0
0.018182,1.5803,1.9961,0
0.018185,1.5801,1.9965,0
0.018184,1.5798,1.9971,0
0.018183,1.5793,1.998,0
0.018183,1.5791,1.9983,0
0.018177,1.5787,1.999,0
0.018174,1.5782,2,0
-0.0010827,1.6403,1.876,0
-0.0011928,1.6406,1.877,0
-0.0012118,1.6406,1.8771,0
-0.0013008,1.6409,1.8779,0
-0.0014076,1.6412,1.8789,0
-0.0015143,1.6415,1.8799,0
-0.0015489,1.6416,1.8802,0
-0.0016188,1.6418,1.8809,0
-0.0017217,1.6421,1.8818,0
-0.0018244,1.6424,1.8828,0
-0.0018765,1.6426,1.8833,0
-0.0019253,1.6427,1.8838,0
-0.0020235,1.643,1.8848,0
-0.0021215,1.6433,1.8857,0
-0.0021927,1.6436,1.8865,0
-0.0022184,1.6436,1.8867,0
-0.0023114,1.6439,1.8877,0
-0.0024041,1.6442,1.8887,0
-0.002496,1.6445,1.8896,0
-0.0024969,1.6445,1.8896,0
-0.0025845,1.6448,1.8906,0
-0.0026716,1.6451,1.8916,0
-0.0027588,1.6454,1.8926,0
-0.0027848,1.6455,1.8929,0
-0.0028424,1.6457,1.8936,0
-0.0029241,1.646,1.8945,0
-0.0030061,1.6463,1.8955,0
-0.0030607,1.6465,1.8962,0
-0.0030867,1.6466,1.8965,0
-0.003164,1.6469,1.8975,0
-0.0032416,1.6471,1.8984,0
-0.0033201,1.6474,1.8994,0
-0.0033275,1.6475,1.8995,0
-0.0033941,1.6477,1.9004,0
-0.0034679,1.648,1.9014,0
-0.0035423,1.6483,1.9023,0
-0.0035869,1.6484,1.9029,0
-0.003615,1.6485,1.9033,0
-0.003684,1.6488,1.9043,0
-0.0037534,1.6491,1.9053,0
-0.0038234,1.6494,1.9062,0
-0.0038358,1.6494,1.9064,0
-0.0038878,1.6496,1.9072,0
-0.003951,1.6499,1.9082,0
-0.0040145,1.6502,1.9092,0
-0.004069,1.6504,1.91,0
-0.0040777,1.6504,1.9102,0
-0.0041343,1.6507,1.9111,0
-0.0041911,1.6509,1.9121,0
-0.0042486,1.6512,1.9131,0
-0.0042846,1.6514,1.9137,0
-0.0043039,1.6515,1.9141,0
-0.0043544,1.6517,1.915,0
-0.0044054,1.652,1.916,0
-0.0044571,1.6522,1.917,0
-0.0044836,1.6523,1.9175,0
-0.0045056,1.6525,1.918,0
-0.0045502,1.6527,1.9189,0
-0.004595,1.6529,1.9199,0
-0.0046403,1.6532,1.9209,0
-0.0046644,1.6533,1.9214,0
-0.0046822,1.6534,1.9219,0
-0.0047197,1.6537,1.9229,0
-0.0047574,1.6539,1.9238,0
-0.0047956,1.6541,1.9248,0
-0.0048228,1.6543,1.9255,0
-0.004832,1.6544,1.9258,0
-0.0048633,1.6546,1.9268,0
-0.0048953,1.6548,1.9277,0
-0.0049284,1.655,1.9287,0
-0.0049627,1.6553,1.9297,0
-0.0049645,1.6553,1.9297,0
-0.0049908,1.6555,1.9307,0
-0.0050195,1.6557,1.9316,0
-0.0050491,1.6559,1.9326,0
-0.0050793,1.6561,1.9336,0
-0.0050975,1.6562,1.9342,0
-0.0051071,1.6563,1.9346,0
-0.0051303,1.6565,1.9355,0
-0.0051532,1.6567,1.9365,0
-0.0051759,1.6569,1.9375,0
-0.0051985,1.6572,1.9385,0
-0.005207,1.6572,1.9388,0
-0.0052168,1.6573,1.9395,0
-0.0052324,1.6575,1.9404,0
-0.0052484,1.6577,1.9414,0
-0.0052654,1.6579,1.9424,0
-0.0052836,1.6581,1.9434,0
-0.005292,1.6582,1.9438,0
-0.0052992,1.6583,1.9443,0
-0.005313,1.6585,1.9453,0
-0.0053279,1.6587,1.9463,0
-0.0053439,1.6589,1.9473,0
-0.0053609,1.659,1.9482,0
-0.0053757,1.6592,1.9491,0
-0.0053776,1.6592,1.9492,0
-0.0053892,1.6594,1.9502,0
-0.0054008,1.6596,1.9512,0
-0.0054124,1.6597,1.9521,0
-0.0054239,1.6599,1.9531,0
-0.005435,1.6601,1.9541,0
-0.005442,1.6602,1.9547,0
-0.0054437,1.6602,1.9551,0
-0.0054478,1.6604,1.9561,0
-0.0054513,1.6605,1.957,0
-0.0054543,1.6607,1.958,0
-0.005457,1.6608,1.959,0
-0.0054594,1.661,1.96,0
-0.0054617,1.6611,1.9609,0
-0.0054617,1.6611,1.9609,0
-0.005459,1.6613,1.9619,0
-0.0054563,1.6614,1.9629,0
-0.0054538,1.6616,1.9639,0
-0.0054517,1.6617,1.9648,0
-0.0054499,1.6618,1.9658,0
-0.0054486,1.662,1.9668,0
-0.0054477,1.6621,1.9678,0
-0.0054477,1.6621,1.9678,0
-0.0054432,1.6622,1.9688,0
-0.0054388,1.6624,1.9697,0
-0.0054347,1.6625,1.9707,0
-0.0054307,1.6626,1.9717,0
-0.0054269,1.6627,1.9727,0
-0.0054232,1.6628,1.9736,0
-0.0054198,1.663,1.9746,0
-0.0054167,1.6631,1.9756,0
-0.0054165,1.6631,1.9756,0
-0.00541,1.6632,1.9766,0
-0.0054034,1.6633,1.9775,0
-0.005397,1.6634,1.9785,0
-0.0053908,1.6635,1.9795,0
-0.005385,1.6636,1.9805,0
-0.0053795,1.6637,1.9814,0
-0.0053743,1.6638,1.9824,0
-0.0053694,1.6639,1.9834,0
-0.0053647,1.664,1.9844,0
-0.0053617,1.6641,1.985,0
-0.0053589,1.6641,1.9854,0
-0.0053509,1.6642,1.9863,0
-0.0053429,1.6643,1.9873,0
-0.0053349,1.6644,1.9883,0
-0.0053268,1.6644,1.9893,0
-0.0053186,1.6645,1.9902,0
-0.0053102,1.6646,1.9912,0
-0.0053014,1.6647,1.9922,0
-0.0052921,1.6647,1.9932,0
-0.0052823,1.6648,1.9941,0
-0.005272,1.6649,1.9951,0
-0.0052611,1.665,1.9961,0
-0.00525,1.665,1.9971,0
-0.005247,1.665,1.9973,0
-0.0052369,1.6651,1.998,0
-0.0052233,1.6651,1.999,0
-0.0052098,1.6652,2,0
-0.0051709,0.33473,2.001,0
-0.0051564,0.33468,2.002,0
-0.0051418,0.33462,2.0029,0
-0.0051272,0.33457,2.0039,0
-0.0051125,0.33452,2.0049,0
-0.005098,0.33448,2.0059,0
-0.0050838,0.33443,2.0068,0
-0.00507,0.33439,2.0078,0
-0.0050567,0.33435,2.0088,0
-0.0050439,0.33431,2.0098,0
-0.0050315,0.33427,2.0107,0
-0.0050197,0.33424,2.0117,0
-0.0050082,0.33421,2.0127,0
-0.004997,0.33418,2.0137,0
-0.004986,0.33415,2.0146,0
-0.0049751,0.33412,2.0156,0
-0.0049641,0.3341,2.0166,0
-0.0049529,0.33408,2.0176,0
-0.0049416,0.33405,2.0186,0
-0.00493,0.33404,2.0195,0
-0.0049181,0.33402,2.0205,0
-0.0049059,0.33401,2.0215,0
-0.0048837,0.33398,2.0232,0
-0.0048804,0.33398,2.0234,0
-0.0048933,0.33399,2.0225,0
-0.004867,0.33397,2.0244,0
-0.0048533,0.33397,2.0254,0
-0.0048394,0.33396,2.0264,0
-0.0048253,0.33396,2.0273,0
-0.004811,0.33396,2.0283,0
-0.0047966,0.33396,2.0293,0
-0.0047821,0.33396,2.0303,0
-0.0047676,0.33397,2.0312,0
-0.0047531,0.33397,2.0322,0
-0.0047386,0.33398,2.0332,0
-0.0047362,0.33398,2.0334,0
-0.0047241,0.33399,2.0342,0
-0.0047096,0.33401,2.0352,0
-0.0046953,0.33402,2.0361,0
-0.004681,0.33404,2.0371,0
-0.0046668,0.33406,2.0381,0
-0.0046527,0.33408,2.0391,0
-0.0046385,0.3341,2.04,0
-0.0046241,0.33412,2.041,0
-0.0046097,0.33415,2.042,0
-0.004595,0.33418,2.043,0
-0.00458,0.3342,2.0439,0
-0.0045648,0.33424,2.0449,0
-0.0045492,0.33427,2.0459,0
-0.0045334,0.3343,2.0469,0
-0.0045173,0.33434,2.0479,0
-0.004501,0.33438,2.0488,0
-0.0044845,0.33442,2.0498,0
-0.0044678,0.33446,2.0508,0
-0.0044511,0.3345,2.0518,0
-0.0044343,0.33455,2.0527,0
-0.0044176,0.3346,2.0537,0
-0.004401,0.33464,2.0547,0
-0.0043844,0.33469,2.0557,0
-0.004368,0.33475,2.0566,0
-0.0043516,0.3348,2.0576,0
-0.0043353,0.33486,2.0586,0
-0.0043191,0.33491,2.0596,0
-0.0043058,0.33496,2.0604,0
-0.0043026,0.33497,2.0605,0
-0.0042853,0.33503,2.0615,0
-0.0042681,0.3351,2.0625,0
-0.004251,0.33516,2.0635,0
-0.0042341,0.33523,2.0645,0
-0.0042173,0.3353,2.0654,0
-0.0042008,0.33537,2.0664,0
-0.0041848,0.33544,2.0674,0
-0.0041692,0.33551,2.0684,0
-0.0041541,0.33559,2.0693,0
-0.0041396,0.33566,2.0703,0
-0.0041257,0.33574,2.0713,0
-0.0041123,0.33582,2.0723,0
-0.0040994,0.3359,2.0732,0
-0.0040938,0.33594,2.0737,0
-0.0040863,0.33598,2.0742,0
-0.0040728,0.33607,2.0752,0
-0.0040595,0.33616,2.0762,0
-0.0040464,0.33625,2.0771,0
-0.0040334,0.33634,2.0781,0
-0.0040204,0.33643,2.0791,0
-0.0040076,0.33652,2.0801,0
-0.0039949,0.33661,2.0811,0
-0.0039824,0.33671,2.082,0
-0.00397,0.33681,2.083,0
-0.0039579,0.33691,2.084,0
-0.0039568,0.33691,2.0841,0
-0.0039446,0.33701,2.085,0
-0.0039314,0.33711,2.0859,0
-0.0039184,0.33722,2.0869,0
-0.0039056,0.33732,2.0879,0
-0.0038931,0.33743,2.0889,0
-0.0038808,0.33754,2.0898,0
-0.0038688,0.33765,2.0908,0
-0.0038571,0.33776,2.0918,0
-0.0038457,0.33787,2.0928,0
-0.0038439,0.33789,2.0929,0
-0.0038335,0.33799,2.0938,0
-0.0038212,0.33811,2.0947,0
-0.0038093,0.33823,2.0957,0
-0.0037977,0.33835,2.0967,0
-0.0037863,0.33847,2.0977,0
-0.0037752,0.33859,2.0986,0
-0.0037642,0.33871,2.0996,0
-0.0037534,0.33884,2.1006,0
-0.003751,0.33887,2.1008,0
-0.0037416,0.33897,2.1016,0
-0.0037296,0.3391,2.1025,0
-0.0037175,0.33923,2.1035,0
-0.0037053,0.33936,2.1045,0
-0.003693,0.33949,2.1055,0
-0.0036805,0.33963,2.1064,0
-0.0036678,0.33977,2.1074,0
-0.0036605,0.33984,2.108,0
-0.0036546,0.3399,2.1084,0
-0.0036409,0.34005,2.1094,0
-0.0036273,0.34019,2.1104,0
-0.0036142,0.34033,2.1113,0
-0.0036015,0.34047,2.1123,0
-0.0035894,0.34062,2.1133,0
-0.0035782,0.34077,2.1143,0
-0.0035742,0.34082,2.1146,0
-0.0035672,0.34092,2.1152,0
-0.0035567,0.34107,2.1162,0
-0.0035472,0.34122,2.1172,0
-0.0035386,0.34137,2.1182,0
-0.0035308,0.34153,2.1191,0
-0.0035237,0.34168,2.1201,0
-0.0035188,0.3418,2.1208,0
-0.0035168,0.34184,2.1211,0
-0.0035093,0.342,2.1221,0
-0.0035021,0.34216,2.123,0
-0.0034948,0.34232,2.124,0
-0.0034877,0.34249,2.125,0
0.018179,0.42188,2.0001,0
0.018168,0.4224,2.001,0
0.018163,0.42285,2.0017,0
0.01816,0.42298,2.002,0
0.018146,0.42356,2.0029,0
0.018142,0.42383,2.0034,0
0.018131,0.42416,2.0039,0
0.018117,0.42478,2.0049,0
0.018116,0.4248,2.0049,0
0.018092,0.4254,2.0059,0
0.01808,0.42578,2.0065,0
0.018069,0.42603,2.0068,0
0.018042,0.42668,2.0078,0
0.018038,0.42676,2.0079,0
0.018008,0.42733,2.0088,0
0.017989,0.42773,2.0094,0
0.017974,0.42801,2.0098,0
0.017941,0.42869,2.0107,0
0.01794,0.42871,2.0108,0
0.0179,0.42938,2.0117,0
0.017885,0.42969,2.0121,0
0.01786,0.43009,2.0127,0
0.017829,0.43066,2.0135,0
0.017819,0.43081,2.0137,0
0.017772,0.43155,2.0146,0
0.017767,0.43164,2.0148,0
0.017719,0.43229,2.0156,0
0.017697,0.43262,2.016,0
0.017663,0.43306,2.0166,0
0.017624,0.43359,2.0173,0
0.017606,0.43383,2.0176,0
0.01755,0.43457,2.0185,0
0.017546,0.43462,2.0186,0
0.017483,0.43543,2.0195,0
0.017474,0.43555,2.0197,0
0.017418,0.43625,2.0205,0
0.017397,0.43652,2.0208,0
0.017352,0.43708,2.0215,0
0.017319,0.4375,2.022,0
0.017284,0.43793,2.0225,0
0.01724,0.43848,2.0231,0
0.017212,0.4388,2.0234,0
0.017157,0.43945,2.0242,0
0.017138,0.43968,2.0244,0
0.017072,0.44043,2.0252,0
0.017059,0.44058,2.0254,0
0.016987,0.44141,2.0263,0
0.016979,0.44149,2.0264,0
0.016902,0.44238,2.0273,0
0.016898,0.44242,2.0273,0
0.016818,0.44336,2.0283,0
0.016817,0.44337,2.0283,0
0.016735,0.44434,2.0293,0
0.016735,0.44434,2.0293,0
0.01665,0.44531,2.0303,0
0.016649,0.44532,2.0303,0
0.016558,0.44629,2.0312,0
0.016555,0.44633,2.0312,0
0.016462,0.44727,2.0321,0
0.016454,0.44735,2.0322,0
0.016364,0.44824,2.0331,0
0.016349,0.44839,2.0332,0
0.016267,0.44922,2.034,0
0.016244,0.44945,2.0342,0
0.016173,0.4502,2.0349,0
0.016142,0.45053,2.0352,0
0.016081,0.45117,2.0357,0
0.016039,0.45164,2.0361,0
0.01599,0.45215,2.0366,0
0.015933,0.45276,2.0371,0
0.015897,0.45312,2.0374,0
0.015823,0.45391,2.0381,0
0.015804,0.4541,2.0382,0
0.015712,0.45508,2.0391,0
0.015712,0.45508,2.0391,0
0.015617,0.45605,2.0399,0
0.015596,0.45627,2.04,0
0.015522,0.45703,2.0407,0
0.015478,0.45749,2.041,0
0.015426,0.45801,2.0414,0
0.015356,0.45873,2.042,0
0.01533,0.45898,2.0422,0
0.015236,0.45996,2.0429,0
0.015233,0.46,2.043,0
0.015143,0.46094,2.0437,0
0.015111,0.46129,2.0439,0
0.015052,0.46191,2.0444,0
0.014986,0.46261,2.0449,0
0.014959,0.46289,2.0451,0
0.014861,0.46387,2.0458,0
0.014851,0.46396,2.0459,0
0.014756,0.46484,2.0465,0
0.014704,0.46534,2.0469,0
0.014652,0.46582,2.0472,0
0.014561,0.46675,2.0479,0
0.014556,0.4668,2.0479,0
0.014463,0.46777,2.0486,0
0.014427,0.46819,2.0488,0
0.014376,0.46875,2.0492,0
0.014297,0.46966,2.0498,0
0.014291,0.46973,2.0498,0
0.0142,0.4707,2.0505,0
0.014157,0.47116,2.0508,0
0.014107,0.47168,2.0511,0
0.014014,0.47266,2.0517,0
0.01401,0.4727,2.0518,0
0.013919,0.47363,2.0523,0
0.01386,0.47428,2.0527,0
0.013829,0.47461,2.0529,0
0.01374,0.47559,2.0535,0
0.013714,0.47589,2.0537,0
0.013653,0.47656,2.0541,0
0.01357,0.47754,2.0547,0
0.01357,0.47754,2.0547,0
0.013483,0.47852,2.0553,0
0.013421,0.47924,2.0557,0
0.013398,0.47949,2.0558,0
0.01331,0.48047,2.0564,0
0.013266,0.48097,2.0566,0
0.013222,0.48145,2.0569,0
0.013134,0.48242,2.0574,0
0.013105,0.48275,2.0576,0
0.013045,0.4834,2.058,0
0.012958,0.48438,2.0585,0
0.012939,0.48458,2.0586,0
0.012866,0.48535,2.059,0
0.012776,0.48633,2.0595,0
0.012765,0.48645,2.0596,0
0.012684,0.4873,2.06,0
0.012597,0.48828,2.0605,0
0.012588,0.48838,2.0605,0
0.012509,0.48926,2.061,0
0.012425,0.49023,2.0615,0
0.012415,0.49036,2.0615,0
0.012339,0.49121,2.0619,0
0.012254,0.49219,2.0624,0
0.012236,0.4924,2.0625,0
0.012167,0.49316,2.0629,0
0.012083,0.49414,2.0633,0
0.012054,0.4945,2.0635,0
0.012002,0.49512,2.0638,0
0.011925,0.49609,2.0642,0
0.011883,0.49666,2.0645,0
0.011851,0.49707,2.0646,0
0.011774,0.49805,2.0651,0
0.011706,0.4989,2.0654,0
0.011695,0.49902,2.0655,0
0.01161,0.5,2.0659,0
-0.0034806,0.34265,2.126,0
-0.0034754,0.34277,2.1267,0
-0.0034734,0.34282,2.127,0
-0.0034654,0.34299,2.1279,0
-0.0034574,0.34316,2.1289,0
-0.0034497,0.34333,2.1299,0
-0.003442,0.3435,2.1309,0
-0.0034346,0.34367,2.1318,0
-0.0034311,0.34375,2.1323,0
-0.0034265,0.34385,2.1328,0
-0.003418,0.34402,2.1338,0
-0.0034097,0.3442,2.1348,0
-0.0034019,0.34438,2.1357,0
-0.0033945,0.34456,2.1367,0
-0.0033882,0.34473,2.1376,0
-0.0033875,0.34474,2.1377,0
-0.0033799,0.34493,2.1387,0
-0.0033728,0.34511,2.1396,0
-0.0033661,0.3453,2.1406,0
-0.0033599,0.34549,2.1416,0
-0.0033543,0.34567,2.1426,0
-0.0033534,0.3457,2.1427,0
-0.0033477,0.34587,2.1436,0
-0.003341,0.34606,2.1445,0
-0.0033344,0.34625,2.1455,0
-0.0033279,0.34645,2.1465,0
-0.0033214,0.34664,2.1475,0
-0.0033201,0.34668,2.1476,0
-0.0033135,0.34684,2.1484,0
-0.0033052,0.34704,2.1494,0
-0.0032967,0.34724,2.1504,0
-0.0032882,0.34744,2.1514,0
-0.0032796,0.34764,2.1523,0
-0.0032792,0.34766,2.1524,0
-0.00327,0.34785,2.1533,0
-0.0032606,0.34806,2.1543,0
-0.0032516,0.34826,2.1553,0
-0.0032431,0.34847,2.1562,0
-0.0032368,0.34863,2.157,0
-0.0032348,0.34868,2.1572,0
-0.0032261,0.3489,2.1582,0
-0.0032177,0.34911,2.1592,0
-0.0032097,0.34932,2.1602,0
-0.003202,0.34954,2.1611,0
-0.0031994,0.34961,2.1615,0
-0.0031941,0.34976,2.1621,0
-0.0031865,0.34997,2.1631,0
-0.0031795,0.35019,2.1641,0
-0.0031732,0.35041,2.165,0
-0.0031688,0.35059,2.1658,0
-0.0031675,0.35064,2.166,0
-0.0031617,0.35086,2.167,0
-0.0031563,0.35109,2.168,0
-0.0031513,0.35131,2.1689,0
-0.0031466,0.35154,2.1699,0
-0.0031461,0.35156,2.17,0
-0.0031411,0.35177,2.1709,0
-0.0031357,0.352,2.1719,0
-0.0031307,0.35223,2.1729,0
-0.003126,0.35247,2.1738,0
-0.0031245,0.35254,2.1741,0
-0.0031209,0.3527,2.1748,0
-0.0031157,0.35294,2.1758,0
-0.0031108,0.35318,2.1768,0
-0.0031063,0.35341,2.1777,0
-0.0031045,0.35352,2.1781,0
-0.0031018,0.35366,2.1787,0
-0.0030973,0.3539,2.1797,0
-0.0030933,0.35414,2.1807,0
-0.0030899,0.35438,2.1816,0
-0.0030885,0.35449,2.1821,0
-0.0030865,0.35463,2.1826,0
-0.0030829,0.35488,2.1836,0
-0.0030795,0.35513,2.1846,0
-0.0030765,0.35537,2.1855,0
-0.0030755,0.35547,2.1859,0
-0.0030733,0.35563,2.1865,0
-0.0030698,0.35588,2.1875,0
-0.0030665,0.35613,2.1885,0
-0.0030635,0.35639,2.1895,0
-0.0030628,0.35645,2.1897,0
-0.0030596,0.35664,2.1904,0
-0.0030551,0.3569,2.1914,0
-0.0030504,0.35716,2.1924,0
-0.0030457,0.35742,2.1934,0
-0.0030457,0.35742,2.1934,0
-0.0030399,0.35768,2.1943,0
-0.003034,0.35795,2.1953,0
-0.0030286,0.35821,2.1963,0
-0.003025,0.3584,2.197,0
-0.0030234,0.35848,2.1973,0
-0.0030179,0.35875,2.1982,0
-0.0030131,0.35901,2.1992,0
-0.0030091,0.35928,2.2002,0
-0.0030079,0.35938,2.2005,0
-0.0030051,0.35955,2.2012,0
-0.003001,0.35983,2.2021,0
-0.0029976,0.3601,2.2031,0
-0.002995,0.36035,2.204,0
-0.0029947,0.36037,2.2041,0
-0.002991,0.36065,2.2051,0
-0.0029877,0.36093,2.2061,0
-0.0029848,0.36121,2.207,0
-0.0029835,0.36133,2.2075,0
-0.0029816,0.36149,2.208,0
-0.0029781,0.36177,2.209,0
-0.0029748,0.36205,2.21,0
-0.0029721,0.3623,2.2108,0
-0.0029717,0.36234,2.2109,0
-0.0029682,0.36263,2.2119,0
-0.0029649,0.36291,2.2129,0
-0.0029619,0.3632,2.2139,0
-0.0029612,0.36328,2.2141,0
-0.002959,0.36349,2.2148,0
-0.0029563,0.36378,2.2158,0
-0.0029541,0.36407,2.2168,0
-0.002953,0.36426,2.2174,0
-0.0029523,0.36437,2.2178,0
-0.0029506,0.36467,2.2188,0
-0.0029494,0.36496,2.2197,0
-0.0029489,0.36523,2.2206,0
-0.0029488,0.36526,2.2207,0
-0.0029476,0.36556,2.2217,0
-0.0029465,0.36586,2.2227,0
-0.0029456,0.36616,2.2236,0
-0.0029455,0.36621,2.2238,0
-0.002944,0.36647,2.2246,0
-0.002942,0.36677,2.2256,0
-0.0029402,0.36708,2.2266,0
-0.0029396,0.36719,2.2269,0
-0.0029382,0.36738,2.2275,0
-0.0029361,0.36769,2.2285,0
-0.0029343,0.368,2.2295,0
-0.0029335,0.36816,2.23,0
-0.0029326,0.36831,2.2305,0
-0.0029305,0.36863,2.2314,0
-0.0029286,0.36894,2.2324,0
-0.0029273,0.36914,2.233,0
-0.0029266,0.36926,2.2334,0
-0.0029243,0.36957,2.2344,0
-0.0029221,0.36989,2.2354,0
-0.0029209,0.37012,2.236,0
-0.0029203,0.37021,2.2363,0
-0.0029183,0.37053,2.2373,0
-0.0029165,0.37085,2.2383,0
-0.0029155,0.37109,2.239,0
-0.0029151,0.37118,2.2393,0
-0.0029132,0.3715,2.2402,0
-0.0029115,0.37183,2.2412,0
-0.0029104,0.37207,2.2419,0
-0.0029099,0.37216,2.2422,0
-0.0029078,0.37249,2.2432,0
-0.0029056,0.37282,2.2441,0
-0.0029042,0.37305,2.2448,0
-0.0029037,0.37315,2.2451,0
-0.0029016,0.37348,2.2461,0
-0.0028997,0.37382,2.2471,0
-0.0028987,0.37402,2.2477,0
-0.0028983,0.37415,2.248,0
-0.0028972,0.37449,2.249,0
-0.0028966,0.37483,2.25,0
-0.0028966,0.375,2.2505,0
-0.0028967,0.37517,2.251,0
-0.0028971,0.37551,2.252,0
-0.0028979,0.37585,2.2529,0
-0.0028982,0.37598,2.2533,0
-0.002899,0.3762,2.2539,0
-0.0028999,0.37654,2.2549,0
-0.0029011,0.37689,2.2559,0
-0.0029013,0.37695,2.256,0
-0.0029019,0.37724,2.2568,0
-0.0029024,0.37759,2.2578,0
-0.0029029,0.37793,2.2588,0
-0.0029029,0.37794,2.2588,0
-0.0029028,0.37829,2.2598,0
-0.0029024,0.37865,2.2607,0
-0.0029021,0.37891,2.2615,0
-0.0029019,0.379,2.2617,0
-0.002901,0.37936,2.2627,0
-0.0028998,0.37972,2.2637,0
-0.0028991,0.37988,2.2641,0
-0.0028985,0.38008,2.2646,0
-0.0028969,0.38044,2.2656,0
-0.0028953,0.3808,2.2666,0
-0.002895,0.38086,2.2668,0
-0.0028939,0.38117,2.2676,0
-0.0028926,0.38153,2.2686,0
-0.0028919,0.38184,2.2694,0
-0.0028918,0.3819,2.2695,0
-0.0028913,0.38227,2.2705,0
-0.0028911,0.38263,2.2715,0
-0.0028913,0.38281,2.272,0
-0.0028915,0.383,2.2725,0
-0.0028921,0.38338,2.2734,0
-0.0028932,0.38375,2.2744,0
-0.0028933,0.38379,2.2745,0
-0.0028943,0.38413,2.2754,0
-0.0028953,0.3845,2.2764,0
-0.002896,0.38477,2.2771,0
-0.0028963,0.38488,2.2773,0
-0.0028968,0.38526,2.2783,0
-0.0028975,0.38564,2.2793,0
-0.0028977,0.38574,2.2796,0
-0.0028982,0.38602,2.2803,0
-0.0028991,0.38641,2.2812,0
-0.0029004,0.38672,2.282,0
-0.0029006,0.38679,2.2822,0
-0.0029014,0.38718,2.2832,0
-0.0029021,0.38757,2.2842,0
-0.0029023,0.3877,2.2845,0
-0.002902,0.38796,2.2852,0
-0.0029008,0.38835,2.2861,0
-0.0028998,0.38867,2.2869,0
-0.0028995,0.38874,2.2871,0
-0.0028974,0.38913,2.2881,0
-0.0028953,0.38953,2.2891,0
-0.0028947,0.38965,2.2894,0
-0.0028935,0.38993,2.29,0
-0.0028917,0.39032,2.291,0
-0.0028905,0.39062,2.2918,0
-0.0028904,0.39072,2.292,0
-0.0028897,0.39112,2.293,0
-0.0028893,0.39153,2.2939,0
-0.0028893,0.3916,2.2941,0
-0.00289,0.39193,2.2949,0
-0.002891,0.39234,2.2959,0
-0.002892,0.39258,2.2965,0
-0.0028928,0.39274,2.2969,0
-0.0028948,0.39315,2.2979,0
-0.0028972,0.39355,2.2988,0
-0.0028972,0.39356,2.2988,0
-0.0028992,0.39397,2.2998,0
-0.0029008,0.39438,2.3008,0
-0.0029013,0.39453,2.3011,0
-0.0029019,0.3948,2.3018,0
-0.0029023,0.39522,2.3027,0
-0.0029025,0.39551,2.3034,0
-0.0029026,0.39563,2.3037,0
-0.0029028,0.39605,2.3047,0
-0.0029033,0.39647,2.3057,0
-0.0029033,0.39648,2.3057,0
-0.0029046,0.39689,2.3066,0
-0.0029062,0.39732,2.3076,0
-0.0029069,0.39746,2.308,0
-0.0029084,0.39774,2.3086,0
-0.0029103,0.39817,2.3096,0
-0.0029114,0.39844,2.3102,0
-0.0029121,0.3986,2.3105,0
-0.0029133,0.39903,2.3115,0
-0.0029141,0.39941,2.3124,0
-0.0029143,0.39946,2.3125,0
-0.0029154,0.39989,2.3135,0
-0.0029169,0.40032,2.3145,0
-0.0029172,0.40039,2.3146,0
-0.0029192,0.40076,2.3154,0
-0.002922,0.40119,2.3164,0
-0.0029234,0.40137,2.3168,0
-0.0029256,0.40164,2.3174,0
-0.0029291,0.40207,2.3184,0
-0.0029316,0.40234,2.319,0
-0.0029329,0.40252,2.3193,0
-0.0029361,0.40296,2.3203,0
-0.0029388,0.40332,2.3211,0
-0.0029393,0.4034,2.3213,0
-0.0029415,0.40385,2.3223,0
-0.0029437,0.4043,2.3232,0
-0.0029437,0.4043,2.3232,0
-0.0029448,0.40475,2.3242,0
-0.002946,0.4052,2.3252,0
-0.0029463,0.40527,2.3254,0
-0.0029469,0.40565,2.3262,0
-0.002948,0.40611,2.3271,0
-0.0029487,0.40625,2.3275,0
-0.0029496,0.40656,2.3281,0
-0.0029516,0.40702,2.3291,0
-0.002953,0.40723,2.3295,0
-0.0029544,0.40748,2.3301,0
-0.0029574,0.40794,2.3311,0
-0.0029597,0.4082,2.3316,0
-0.0029612,0.4084,2.332,0
-0.002965,0.40886,2.333,0
-0.0029679,0.40918,2.3337,0
-0.0029692,0.40933,2.334,0
-0.0029728,0.4098,2.335,0
-0.0029757,0.41016,2.3357,0
-0.0029765,0.41026,2.3359,0
-0.0029794,0.41074,2.3369,0
-0.002982,0.41113,2.3377,0
-0.0029824,0.41121,2.3379,0
-0.0029849,0.41168,2.3389,0
-0.0029879,0.41211,2.3398,0
-0.0029882,0.41215,2.3398,0
-0.002991,0.41263,2.3408,0
-0.0029945,0.41309,2.3418,0
-0.0029946,0.41311,2.3418,0
-0.0029971,0.41359,2.3428,0
-0.0029997,0.41406,2.3437,0
-0.0029997,0.41407,2.3438,0
-0.003001,0.41455,2.3447,0
-0.0030022,0.41504,2.3457,0
-0.0030022,0.41504,2.3457,0
-0.0030028,0.41553,2.3467,0
-0.0030039,0.41601,2.3477,0
-0.0030039,0.41602,2.3477,0
-0.0030048,0.4165,2.3486,0
-0.0030067,0.41699,2.3496,0
-0.0030067,0.41699,2.3496,0
-0.0030083,0.41749,2.3506,0
-0.0030107,0.41797,2.3515,0
-0.0030108,0.41798,2.3516,0
-0.0030125,0.41848,2.3525,0
-0.0030144,0.41895,2.3535,0
-0.0030145,0.41898,2.3535,0
-0.0030153,0.41948,2.3545,0
-0.0030159,0.41992,2.3554,0
-0.003016,0.41998,2.3555,0
-0.0030163,0.42048,2.3564,0
-0.0030168,0.4209,2.3573,0
-0.0030171,0.42098,2.3574,0
-0.0030184,0.42149,2.3584,0
-0.00302,0.42188,2.3591,0
-0.0030207,0.422,2.3594,0
-0.003023,0.42251,2.3604,0
-0.0030244,0.42285,2.361,0
-0.0030252,0.42302,2.3613,0
-0.003026,0.42354,2.3623,0
-0.003026,0.42383,2.3629,0
-0.0030261,0.42405,2.3633,0
-0.0030253,0.42457,2.3643,0
-0.003025,0.4248,2.3647,0
-0.0030251,0.42509,2.3652,0
-0.0030256,0.42561,2.3662,0
-0.0030262,0.42578,2.3665,0
-0.0030277,0.42613,2.3672,0
-0.0030308,0.42665,2.3682,0
-0.0030317,0.42676,2.3684,0
-0.0030347,0.42718,2.3691,0
-0.0030386,0.4277,2.3701,0
-0.0030388,0.42773,2.3702,0
-0.0030417,0.42824,2.3711,0
-0.0030438,0.42871,2.372,0
-0.003044,0.42877,2.3721,0
-0.0030456,0.4293,2.373,0
-0.0030464,0.42969,2.3738,0
-0.003047,0.42983,2.374,0
-0.0030483,0.43037,2.375,0
-0.0030491,0.43066,2.3755,0
-0.0030501,0.43091,2.376,0
-0.0030518,0.43145,2.377,0
-0.0030524,0.43164,2.3773,0
-0.0030538,0.43199,2.3779,0
-0.0030558,0.43253,2.3789,0
-0.0030561,0.43262,2.3791,0
-0.0030581,0.43308,2.3799,0
-0.0030601,0.43359,2.3808,0
-0.0030602,0.43363,2.3809,0
-0.0030625,0.43418,2.3818,0
-0.0030642,0.43457,2.3825,0
-0.003065,0.43473,2.3828,0
-0.0030673,0.43528,2.3838,0
-0.0030685,0.43555,2.3843,0
-0.00307,0.43584,2.3848,0
-0.0030725,0.43639,2.3857,0
-0.0030732,0.43652,2.386,0
-0.0030754,0.43695,2.3867,0
-0.0030782,0.4375,2.3877,0
-0.0030783,0.43751,2.3877,0
-0.003081,0.43808,2.3887,0
-0.0030831,0.43848,2.3894,0
-0.0030839,0.43864,2.3896,0
-0.0030864,0.43921,2.3906,0
-0.0030876,0.43945,2.3911,0
-0.003089,0.43977,2.3916,0
-0.003091,0.44034,2.3926,0
-0.0030913,0.44043,2.3927,0
-0.0030924,0.44092,2.3936,0
-0.0030928,0.44141,2.3944,0
-0.0030929,0.44149,2.3945,0
-0.0030922,0.44207,2.3955,0
-0.0030918,0.44238,2.396,0
-0.0030914,0.44264,2.3965,0
-0.0030908,0.44322,2.3975,0
-0.0030909,0.44336,2.3977,0
-0.0030912,0.4438,2.3984,0
-0.0030926,0.44434,2.3993,0
-0.0030927,0.44439,2.3994,0
-0.0030948,0.44497,2.4004,0
-0.0030966,0.44531,2.401,0
-0.0030975,0.44556,2.4014,0
-0.0031004,0.44615,2.4023,0
-0.0031012,0.44629,2.4026,0
-0.0031032,0.44674,2.4033,0
-0.0031058,0.44727,2.4042,0
-0.0031061,0.44733,2.4043,0
-0.0031082,0.44793,2.4053,0
-0.0031091,0.44824,2.4058,0
-0.00311,0.44853,2.4062,0
-0.0031116,0.44913,2.4072,0
-0.0031119,0.44922,2.4074,0
-0.0031139,0.44973,2.4082,0
-0.0031163,0.4502,2.409,0
-0.0031171,0.45033,2.4092,0
-0.0031209,0.45094,2.4102,0
-0.0031224,0.45117,2.4105,0
-0.0031253,0.45154,2.4111,0
-0.0031296,0.45215,2.4121,0
-0.0031296,0.45215,2.4121,0
-0.0031352,0.45276,2.4131,0
-0.0031386,0.45312,2.4137,0
-0.0031418,0.45338,2.4141,0
-0.0031495,0.45399,2.415,0
-0.0031509,0.4541,2.4152,0
-0.003158,0.45461,2.416,0
-0.0031642,0.45508,2.4168,0
-0.0031662,0.45523,2.417,0
-0.0031731,0.45585,2.418,0
-0.0031752,0.45605,2.4183,0
-0.0031788,0.45648,2.4189,0
-0.0031834,0.45703,2.4198,0
-0.0031838,0.4571,2.4199,0
-0.0031878,0.45773,2.4209,0
-0.0031898,0.45801,2.4213,0
-0.0031919,0.45836,2.4219,0
-0.0031953,0.45898,2.4228,0
-0.0031954,0.45899,2.4229,0
-0.0031984,0.45963,2.4238,0
-0.0031996,0.45996,2.4243,0
-0.003201,0.46026,2.4248,0
-0.0032028,0.4609,2.4258,0
-0.0032029,0.46094,2.4258,0
-0.0032052,0.46154,2.4268,0
-0.0032062,0.46191,2.4273,0
-0.0032076,0.46219,2.4277,0
-0.0032103,0.46283,2.4287,0
-0.0032106,0.46289,2.4288,0
-0.0032144,0.46348,2.4297,0
-0.0032168,0.46387,2.4303,0
-0.0032186,0.46413,2.4307,0
-0.0032228,0.46478,2.4316,0
-0.0032232,0.46484,2.4317,0
-0.0032262,0.46544,2.4326,0
-0.0032279,0.46582,2.4332,0
-0.0032286,0.46609,2.4336,0
-0.00323,0.46675,2.4346,0
-0.0032301,0.4668,2.4346,0
-0.0032306,0.46741,2.4355,0
-0.0032314,0.46777,2.4361,0
-0.0032315,0.46808,2.4365,0
-0.0032331,0.46874,2.4375,0
-0.0032332,0.46875,2.4375,0
-0.0032345,0.46941,2.4385,0
-0.0032359,0.46973,2.4389,0
-0.0032365,0.47008,2.4395,0
-0.0032387,0.4707,2.4404,0
-0.0032388,0.47075,2.4404,0
-0.0032406,0.47143,2.4414,0
-0.0032418,0.47168,2.4418,0
-0.0032429,0.47211,2.4424,0
-0.0032453,0.47266,2.4432,0
-0.0032457,0.47278,2.4434,0
-0.0032477,0.47347,2.4443,0
-0.0032483,0.47363,2.4446,0
-0.0032496,0.47415,2.4453,0
-0.003251,0.47461,2.446,0
-0.0032517,0.47484,2.4463,0
-0.0032541,0.47552,2.4473,0
-0.0032543,0.47559,2.4474,0
-0.0032572,0.47622,2.4482,0
-0.0032591,0.47656,2.4487,0
-0.0032614,0.47691,2.4492,0
-0.0032658,0.47754,2.4501,0
-0.0032663,0.4776,2.4502,0
-0.0032716,0.4783,2.4512,0
-0.003273,0.47852,2.4515,0
-0.0032766,0.479,2.4521,0
-0.0032792,0.47949,2.4528,0
-0.0032806,0.47971,2.4531,0
-0.0032835,0.48041,2.4541,0
-0.0032836,0.48047,2.4542,0
-0.0032854,0.48112,2.4551,0
-0.0032859,0.48145,2.4555,0
-0.0032866,0.48183,2.4561,0
-0.0032871,0.48242,2.4569,0
-0.0032873,0.48254,2.457,0
-0.0032887,0.48326,2.458,0
-0.0032891,0.4834,2.4582,0
-0.0032913,0.48398,2.459,0
-0.0032929,0.48438,2.4595,0
-0.0032945,0.4847,2.46,0
-0.0032974,0.48535,2.4608,0
-0.0032978,0.48542,2.4609,0
-0.0033008,0.48615,2.4619,0
-0.0033016,0.48633,2.4622,0
-0.0033036,0.48688,2.4629,0
-0.0033052,0.4873,2.4635,0
-0.0033062,0.48761,2.4639,0
-0.0033086,0.48828,2.4648,0
-0.0033088,0.48834,2.4648,0
-0.0033117,0.48907,2.4658,0
-0.0033125,0.48926,2.4661,0
-0.003315,0.48981,2.4668,0
-0.0033168,0.49023,2.4674,0
-0.0033183,0.49056,2.4678,0
-0.0033204,0.49121,2.4686,0
-0.0033207,0.4913,2.4688,0
-0.0033216,0.49204,2.4697,0
-0.0033216,0.49219,2.4699,0
-0.0033214,0.49279,2.4707,0
-0.0033215,0.49316,2.4712,0
-0.0033212,0.49355,2.4717,0
-0.003322,0.49414,2.4725,0
-0.0033221,0.4943,2.4727,0
-0.0033244,0.49506,2.4736,0
-0.0033247,0.49512,2.4737,0
-0.0033278,0.49582,2.4746,0
-0.0033295,0.49609,2.475,0
-0.0033319,0.49658,2.4756,0
-0.0033346,0.49707,2.4762,0
-0.0033357,0.49734,2.4766,0
-0.0033382,0.49805,2.4775,0
-0.0033384,0.49811,2.4775,0
-0.0033406,0.49888,2.4785,0
-0.003341,0.49902,2.4787,0
-0.0033437,0.49965,2.4795,0
-0.0033455,0.5,2.4799,0
0.011526,0.50098,2.0663,0
0.011506,0.5012,2.0664,0
0.01144,0.50195,2.0667,0
0.011358,0.50293,2.0671,0
0.011306,0.50358,2.0674,0
0.011281,0.50391,2.0675,0
0.011207,0.50488,2.0679,0
0.011138,0.50586,2.0683,0
0.011125,0.50605,2.0684,0
0.011067,0.50684,2.0687,0
0.010996,0.50781,2.069,0
0.010938,0.50861,2.0693,0
0.010923,0.50879,2.0694,0
0.010844,0.50977,2.0698,0
0.010766,0.51074,2.0701,0
0.010725,0.51126,2.0703,0
0.010686,0.51172,2.0705,0
0.010607,0.5127,2.0708,0
0.010532,0.51367,2.0712,0
0.010506,0.51402,2.0713,0
0.010459,0.51465,2.0715,0
0.010388,0.51562,2.0718,0
0.010322,0.5166,2.0722,0
0.010302,0.51689,2.0723,0
0.010251,0.51758,2.0725,0
0.010179,0.51855,2.0728,0
0.010106,0.51953,2.0731,0
0.010079,0.51989,2.0732,0
0.010028,0.52051,2.0734,0
0.0099494,0.52148,2.0737,0
0.0098725,0.52246,2.074,0
0.0098293,0.52302,2.0742,0
0.0097975,0.52344,2.0743,0
0.0097256,0.52441,2.0746,0
0.0096576,0.52539,2.0749,0
0.0095967,0.52631,2.0752,0
0.009593,0.52637,2.0752,0
0.0095313,0.52734,2.0755,0
0.0094727,0.52832,2.0758,0
0.0094155,0.5293,2.076,0
0.0093867,0.52978,2.0762,0
0.0093552,0.53027,2.0763,0
0.0092904,0.53125,2.0766,0
0.0092223,0.53223,2.0768,0
0.0091518,0.5332,2.0771,0
0.0091349,0.53344,2.0771,0
0.0090779,0.53418,2.0773,0
0.0090072,0.53516,2.0776,0
0.0089422,0.53613,2.0778,0
0.0088822,0.53711,2.0781,0
0.0088704,0.53731,2.0781,0
0.0088236,0.53809,2.0783,0
0.0087667,0.53906,2.0786,0
0.0087107,0.54004,2.0788,0
0.0086543,0.54102,2.079,0
0.0086285,0.54144,2.0791,0
0.0085937,0.54199,2.0792,0
0.0085299,0.54297,2.0794,0
0.008466,0.54395,2.0797,0
0.0084033,0.54492,2.0799,0
0.0083444,0.54587,2.0801,0
0.0083423,0.5459,2.0801,0
0.00828,0.54688,2.0803,0
0.0082186,0.54785,2.0805,0
0.0081581,0.54883,2.0807,0
0.0080998,0.5498,2.0809,0
0.0080514,0.55065,2.0811,0
0.0080437,0.55078,2.0811,0
0.0079865,0.55176,2.0813,0
0.0079272,0.55273,2.0815,0
0.0078632,0.55371,2.0816,0
0.0077946,0.55469,2.0818,0
0.0077248,0.55566,2.082,0
0.0077113,0.55586,2.082,0
0.0076567,0.55664,2.0822,0
0.0075956,0.55762,2.0823,0
0.0075413,0.55859,2.0825,0
0.0074904,0.55957,2.0827,0
0.0074394,0.56055,2.0828,0
0.0073859,0.56152,2.083,0
0.00738,0.56163,2.083,0
0.0073278,0.5625,2.0831,0
0.0072688,0.56348,2.0833,0
0.0072097,0.56445,2.0835,0
0.0071503,0.56543,2.0836,0
0.0070902,0.56641,2.0837,0
0.0070301,0.56738,2.0839,0
0.0069885,0.56808,2.084,0
0.0069712,0.56836,2.084,0
0.0069149,0.56934,2.0842,0
0.0068643,0.57031,2.0843,0
0.0068197,0.57129,2.0844,0
0.0067801,0.57227,2.0846,0
0.0067433,0.57324,2.0847,0
0.0067063,0.57422,2.0848,0
0.0066663,0.5752,2.0849,0
0.0066508,0.57553,2.085,0
0.00662,0.57617,2.085,0
0.0065678,0.57715,2.0852,0
0.0065111,0.57812,2.0853,0
0.0064511,0.5791,2.0854,0
0.0063891,0.58008,2.0855,0
0.0063266,0.58105,2.0856,0
0.006265,0.58203,2.0857,0
0.006206,0.58301,2.0858,0
0.0061516,0.58398,2.0859,0
0.0061305,0.58441,2.0859,0
0.0061027,0.58496,2.086,0
0.0060587,0.58594,2.0861,0
0.0060178,0.58691,2.0862,0
0.0059773,0.58789,2.0863,0
0.0059355,0.58887,2.0864,0
0.0058917,0.58984,2.0864,0
0.0058459,0.59082,2.0865,0
0.0057988,0.5918,2.0866,0
0.0057511,0.59277,2.0867,0
0.0057037,0.59375,2.0868,0
0.0056573,0.59473,2.0868,0
0.0056125,0.5957,2.0869,0
0.0056026,0.59592,2.0869,0
0.0055685,0.59668,2.087,0
0.0055251,0.59766,2.087,0
0.0054809,0.59863,2.0871,0
0.0054345,0.59961,2.0872,0
0.0053853,0.60059,2.0872,0
0.0053335,0.60156,2.0873,0
0.0052805,0.60254,2.0873,0
0.0052282,0.60352,2.0874,0
0.0051779,0.60449,2.0875,0
0.0051302,0.60547,2.0875,0
0.0050847,0.60645,2.0876,0
0.0050409,0.60742,2.0876,0
0.0049982,0.6084,2.0876,0
0.004956,0.60938,2.0877,0
0.004914,0.61035,2.0877,0
0.004872,0.61133,2.0878,0
0.0048298,0.6123,2.0878,0
0.0047876,0.61328,2.0878,0
0.0047452,0.61426,2.0879,0
0.004735,0.61449,2.0879,0
0.0047024,0.61523,2.0879,0
0.0046596,0.61621,2.0879,0
0.0046168,0.61719,2.088,0
0.0045741,0.61816,2.088,0
0.0045316,0.61914,2.088,0
0.0044893,0.62012,2.0881,0
0.0044473,0.62109,2.0881,0
0.0044056,0.62207,2.0881,0
0.0043642,0.62305,2.0881,0
0.004323,0.62402,2.0881,0
0.0042818,0.625,2.0882,0
0.0042408,0.62598,2.0882,0
0.0042001,0.62695,2.0882,0
0.00416,0.62793,2.0882,0
0.0041212,0.62891,2.0882,0
0.0040837,0.62988,2.0882,0
0.0040475,0.63086,2.0882,0
0.0040119,0.63184,2.0882,0
0.0039758,0.63281,2.0882,0
0.0039384,0.63379,2.0882,0
0.0038992,0.63477,2.0882,0
0.0038582,0.63574,2.0882,0
0.0038161,0.63672,2.0882,0
0.0037737,0.6377,2.0882,0
0.0037315,0.63867,2.0882,0
0.00369,0.63965,2.0882,0
0.0036495,0.64062,2.0882,0
0.0036105,0.6416,2.0882,0
0.0035729,0.64258,2.0882,0
0.0035359,0.64355,2.0882,0
0.003499,0.64453,2.0882,0
0.0034621,0.64551,2.0882,0
0.0034258,0.64648,2.0882,0
0.0033913,0.64746,2.0882,0
0.0033596,0.64844,2.0881,0
0.0033308,0.64941,2.0881,0
0.003304,0.65039,2.0881,0
0.0032774,0.65137,2.0881,0
0.0032494,0.65234,2.0881,0
0.0032192,0.65332,2.088,0
0.003188,0.6543,2.088,0
0.0031577,0.65527,2.088,0
0.0031297,0.65625,2.088,0
0.0030537,0.65918,2.0879,0
0.0030568,0.65907,2.0879,0
0.0030241,0.66016,2.0879,0
0.0031041,0.65723,2.0879,0
0.0030796,0.6582,2.0879,0
0.0029905,0.66113,2.0878,0
0.002953,0.66211,2.0878,0
0.0029118,0.66309,2.0878,0
0.0028667,0.66406,2.0877,0
0.0028175,0.66504,2.0877,0
0.0027649,0.66602,2.0877,0
0.0027111,0.66699,2.0876,0
0.0026586,0.66797,2.0876,0
0.0026097,0.66895,2.0876,0
0.0025654,0.66992,2.0875,0
0.0025257,0.6709,2.0875,0
0.0024902,0.67188,2.0874,0
0.0024583,0.67285,2.0874,0
0.0024301,0.67383,2.0874,0
0.0024062,0.6748,2.0873,0
0.0023876,0.67578,2.0873,0
0.0023749,0.67676,2.0872,0
0.0023677,0.67773,2.0872,0
0.0023636,0.67871,2.0871,0
0.0023596,0.67969,2.0871,0
0.0023527,0.68066,2.087,0
0.0023415,0.68164,2.087,0
0.0023012,0.68359,2.0869,0
0.0023153,0.68303,2.0869,0
0.002325,0.68262,2.0869,0
0.002269,0.68457,2.0868,0
0.002228,0.68555,2.0868,0
0.00218,0.68652,2.0867,0
0.0021282,0.6875,2.0867,0
0.001835,0.7002,2.0859,0
0.0018355,0.70016,2.0859,0
0.0018132,0.70117,2.0859,0
0.0017834,0.70215,2.0858,0
0.0017443,0.70312,2.0858,0
0.002077,0.68848,2.0866,0
0.0020301,0.68945,2.0866,0
0.0019896,0.69043,2.0865,0
0.0019564,0.69141,2.0865,0
0.0019304,0.69238,2.0864,0
0.0019106,0.69336,2.0864,0
0.0018956,0.69434,2.0863,0
0.0018839,0.69531,2.0862,0
0.0018743,0.69629,2.0862,0
0.0018657,0.69727,2.0861,0
0.0018575,0.69824,2.0861,0
0.001848,0.69922,2.086,0
0.0016968,0.7041,2.0857,0
0.0016436,0.70508,2.0856,0
0.001589,0.70605,2.0856,0
0.001538,0.70703,2.0855,0
0.0014948,0.70801,2.0854,0
0.0014618,0.70898,2.0854,0
0.0014402,0.70996,2.0853,0
0.0014293,0.71094,2.0852,0
0.0014273,0.71191,2.0852,0
0.0014311,0.71289,2.0851,0
0.0014365,0.71387,2.085,0
0.0014393,0.71484,2.085,0
0.001434,0.71582,2.0849,0
0.0014387,0.71501,2.085,0
0.0014192,0.7168,2.0848,0
0.0013954,0.71777,2.0848,0
0.0013632,0.71875,2.0847,0
0.0013244,0.71973,2.0846,0
0.0012815,0.7207,2.0846,0
0.0012376,0.72168,2.0845,0
0.0011959,0.72266,2.0844,0
0.0011585,0.72363,2.0844,0
0.0011264,0.72461,2.0843,0
0.0010993,0.72559,2.0842,0
0.0010769,0.72656,2.0841,0
0.0010334,0.72949,2.0839,0
0.0010425,0.7287,2.084,0
0.0010238,0.73047,2.0839,0
0.0010588,0.72754,2.0841,0
0.0010445,0.72852,2.084,0
0.0010142,0.73145,2.0838,0
0.0010025,0.73242,2.0837,0
0.0009874,0.7334,2.0836,0
0.00096883,0.73438,2.0836,0
0.00094825,0.73535,2.0835,0
0.00092797,0.73633,2.0834,0
0.00090975,0.7373,2.0833,0
0.00089424,0.73828,2.0833,0
0.00088063,0.73926,2.0832,0
0.0008675,0.74023,2.0831,0
0.00084014,0.74219,2.083,0
0.00084746,0.74165,2.083,0
0.0008539,0.74121,2.083,0
0.00082745,0.74316,2.0829,0
0.00081702,0.74414,2.0828,0
0.00080823,0.74512,2.0827,0
0.00079857,0.74609,2.0827,0
0.00078544,0.74707,2.0826,0
0.00076759,0.74805,2.0825,0
0.00074528,0.74902,2.0824,0
0.00071932,0.75,2.0824,0
0.00057776,0.75488,2.082,0
0.00058979,0.75431,2.082,0
0.0005661,0.75586,2.0819,0
0.00056363,0.75684,2.0818,0
0.00056757,0.75781,2.0818,0
0.00069041,0.75098,2.0823,0
0.00065942,0.75195,2.0822,0
0.00062804,0.75293,2.0821,0
0.00059925,0.75391,2.0821,0
0.00057327,0.75879,2.0817,0
0.00057672,0.75977,2.0816,0
0.00057546,0.76074,2.0815,0
0.00056825,0.76172,2.0814,0
0.00055406,0.7627,2.0814,0
0.00053187,0.76367,2.0813,0
0.00050153,0.76465,2.0812,0
0.00046441,0.76562,2.0811,0
0.00038346,0.76758,2.081,0
0.0004177,0.76674,2.0811,0
0.00042361,0.7666,2.0811,0
0.00034874,0.76855,2.0809,0
0.00032136,0.76953,2.0808,0
0.00030127,0.77051,2.0808,0
0.00028715,0.77148,2.0807,0
0.00027727,0.77246,2.0806,0
0.00027021,0.77344,2.0805,0
0.00026495,0.77441,2.0805,0
0.00026085,0.77539,2.0804,0
0.00025736,0.77637,2.0803,0
0.00025405,0.77734,2.0802,0
0.00024646,0.7793,2.0801,0
0.00024685,0.77923,2.0801,0
0.00024081,0.78027,2.08,0
0.00023453,0.78125,2.0799,0
0.00025047,0.77832,2.0801,0
-3.5299e-05,0.80566,2.0781,0
-3.7781e-05,0.80499,2.0781,0
-3.3032e-05,0.80664,2.078,0
-3.0424e-05,0.80762,2.0779,0
-2.7521e-05,0.80859,2.0779,0
-2.6332e-05,0.80957,2.0778,0
-2.9965e-05,0.81055,2.0777,0
-4.1521e-05,0.81152,2.0776,0
-6.2924e-05,0.8125,2.0776,0
0.00022613,0.78223,2.0798,0
0.00021328,0.7832,2.0798,0
0.00019468,0.78418,2.0797,0
0.000172,0.78516,2.0796,0
0.00014964,0.78613,2.0795,0
0.00013201,0.78711,2.0795,0
0.00012104,0.78809,2.0794,0
0.000115,0.78906,2.0793,0
0.00011011,0.79004,2.0792,0
0.00010255,0.79102,2.0792,0
9.0416e-05,0.79199,2.0791,0
9.1507e-05,0.79192,2.0791,0
7.3099e-05,0.79297,2.079,0
5.4251e-05,0.79395,2.079,0
3.5122e-05,0.79492,2.0789,0
1.5669e-05,0.7959,2.0788,0
-4.0819e-06,0.79688,2.0787,0
-2.3134e-05,0.79785,2.0787,0
-3.9418e-05,0.79883,2.0786,0
-5.0837e-05,0.7998,2.0785,0
-5.6078e-05,0.80078,2.0784,0
-5.5435e-05,0.80176,2.0784,0
-5.0719e-05,0.80273,2.0783,0
-4.458e-05,0.80371,2.0782,0
-3.8979e-05,0.80469,2.0781,0
-9.3549e-05,0.81348,2.0775,0
-0.00012963,0.81445,2.0774,0
-0.0001654,0.81543,2.0774,0
-0.00019611,0.81641,2.0773,0
-0.00022016,0.81738,2.0772,0
-0.00023884,0.81836,2.0772,0
-0.00025282,0.81934,2.0771,0
-0.00024325,0.81864,2.0771,0
-0.00026469,0.82031,2.077,0
-0.00027564,0.82129,2.077,0
-0.00028475,0.82227,2.0769,0
-0.0002906,0.82324,2.0768,0
-0.00029206,0.82422,2.0768,0
-0.0002895,0.8252,2.0767,0
-0.0002846,0.82617,2.0766,0
-0.00027957,0.82715,2.0766,0
-0.00027594,0.82812,2.0765,0
-0.00027395,0.8291,2.0764,0
-0.00027284,0.83008,2.0764,0
-0.00027187,0.83105,2.0763,0
-0.0002712,0.83203,2.0762,0
-0.00027224,0.83301,2.0762,0
-0.00027205,0.83284,2.0762,0
-0.00027695,0.83398,2.0761,0
-0.00028493,0.83496,2.076,0
-0.00029449,0.83594,2.076,0
-0.00030286,0.83691,2.0759,0
-0.00030828,0.83789,2.0758,0
-0.00031091,0.83887,2.0758,0
-0.00031259,0.83984,2.0757,0
-0.0003151,0.84082,2.0757,0
-0.00031954,0.8418,2.0756,0
-0.00032652,0.84277,2.0755,0
-0.00033675,0.84375,2.0755,0
-0.00035052,0.84473,2.0754,0
-0.00036692,0.8457,2.0753,0
-0.00038344,0.84668,2.0753,0
-0.00039709,0.84766,2.0752,0
-0.00040598,0.84863,2.0752,0
-0.00040213,0.84821,2.0752,0
-0.00041006,0.84961,2.0751,0
-0.00041176,0.85059,2.0751,0
-0.00041264,0.85156,2.075,0
-0.00041286,0.85254,2.0749,0
-0.00041159,0.85352,2.0749,0
-0.00040802,0.85449,2.0748,0
-0.00040185,0.85547,2.0748,0
-0.00039382,0.85645,2.0747,0
-0.00038539,0.85742,2.0746,0
-0.00037833,0.8584,2.0746,0
-0.00037363,0.85938,2.0745,0
-0.00033073,0.86523,2.0742,0
-0.00033329,0.86479,2.0742,0
-0.0003305,0.86621,2.0741,0
-0.00033605,0.86719,2.0741,0
-0.00037046,0.86035,2.0745,0
-0.00036643,0.86133,2.0744,0
-0.00035933,0.8623,2.0744,0
-0.00034901,0.86328,2.0743,0
-0.00033788,0.86426,2.0742,0
-0.00034666,0.86816,2.074,0
-0.00036158,0.86914,2.074,0
-0.00038039,0.87012,2.0739,0
-0.0004026,0.87109,2.0739,0
-0.00042714,0.87207,2.0738,0
-0.0004525,0.87305,2.0738,0
-0.00047693,0.87402,2.0737,0
-0.00049912,0.875,2.0737,0
-0.00051829,0.87598,2.0736,0
-0.0005343,0.87695,2.0736,0
-0.00054715,0.87793,2.0735,0
-0.00055662,0.87891,2.0735,0
-0.00056249,0.87988,2.0734,0
-0.00056502,0.88086,2.0734,0
-0.00056517,0.88184,2.0733,0
-0.00056419,0.88281,2.0733,0
-0.00056004,0.88477,2.0732,0
-0.00056268,0.88384,2.0732,0
-0.0005628,0.88379,2.0732,0
-0.00055715,0.88574,2.0732,0
-0.00055428,0.88672,2.0731,0
-0.00055164,0.8877,2.0731,0
-0.00054871,0.88867,2.073,0
-0.00054438,0.88965,2.073,0
-0.00053774,0.89062,2.0729,0
-0.00052891,0.8916,2.0729,0
-0.00051875,0.89258,2.0728,0
-0.00050822,0.89355,2.0728,0
-0.00049821,0.89453,2.0727,0
-0.00048962,0.89551,2.0727,0
-0.0004833,0.89648,2.0727,0
-0.00047973,0.89746,2.0726,0
-0.00047883,0.89844,2.0726,0
-0.00048021,0.89941,2.0725,0
-0.00048342,0.90039,2.0725,0
-0.00048812,0.90137,2.0725,0
-0.00049356,0.90234,2.0724,0
-0.00049566,0.90625,2.0723,0
-0.00049626,0.90606,2.0723,0
-0.0004982,0.90332,2.0724,0
-0.00050024,0.9043,2.0723,0
-0.00049893,0.90527,2.0723,0
-0.00049336,0.90723,2.0722,0
-0.00049326,0.9082,2.0722,0
-0.00049535,0.90918,2.0721,0
-0.00049843,0.91016,2.0721,0
-0.00050147,0.91113,2.0721,0
-0.00050438,0.91211,2.072,0
-0.00050751,0.91309,2.072,0
-0.00051114,0.91406,2.072,0
-0.00051523,0.91504,2.0719,0
-0.0005197,0.91602,2.0719,0
-0.00052456,0.91699,2.0719,0
-0.00053007,0.91797,2.0718,0
-0.00053669,0.91895,2.0718,0
-0.00054483,0.91992,2.0718,0
-0.00055422,0.9209,2.0717,0
-0.0005636,0.92188,2.0717,0
-0.00057109,0.92285,2.0717,0
-0.00057549,0.92383,2.0716,0
-0.00057718,0.9248,2.0716,0
-0.00057804,0.92578,2.0716,0
-0.00058058,0.92676,2.0715,0
-0.00058694,0.92773,2.0715,0
-0.00059796,0.92871,2.0715,0
-0.00061236,0.92969,2.0715,0
-0.00062691,0.93066,2.0714,0
-0.00063773,0.93164,2.0714,0
-0.00064244,0.93262,2.0714,0
-0.00064147,0.93359,2.0713,0
-0.00063766,0.93457,2.0713,0
-0.00063424,0.93555,2.0713,0
-0.00063229,0.93652,2.0713,0
-0.00063409,0.93565,2.0713,0
-0.00063213,0.9375,2.0712,0
-0.00063257,0.93848,2.0712,0
-0.00063239,0.93945,2.0712,0
-0.0006309,0.94043,2.0712,0
-0.00062792,0.94141,2.0711,0
-0.00062362,0.94238,2.0711,0
-0.00061834,0.94336,2.0711,0
-0.00061244,0.94434,2.0711,0
-0.00060631,0.94531,2.071,0
-0.00060036,0.94629,2.071,0
-0.00059489,0.94727,2.071,0
-0.00059012,0.94824,2.071,0
-0.00058585,0.94922,2.071,0
-0.00058148,0.9502,2.0709,0
-0.00057607,0.95117,2.0709,0
-0.00056923,0.95215,2.0709,0
-0.00056164,0.95312,2.0709,0
-0.00055496,0.9541,2.0709,0
-0.00055042,0.95508,2.0708,0
-0.00054754,0.95605,2.0708,0
-0.00054423,0.95703,2.0708,0
-0.00053813,0.95801,2.0708,0
-0.00052812,0.95898,2.0708,0
-0.00051492,0.95996,2.0708,0
-0.00050055,0.96094,2.0707,0
-0.00048716,0.96191,2.0707,0
-0.00047622,0.96289,2.0707,0
-0.00046836,0.96387,2.0707,0
-0.00046355,0.96484,2.0707,0
-0.00046123,0.96582,2.0707,0
-0.00046045,0.9668,2.0706,0
-0.00046014,0.96777,2.0706,0
-0.00045953,0.96875,2.0706,0
-0.00045859,0.96973,2.0706,0
-0.0004579,0.9707,2.0706,0
-0.00045794,0.97168,2.0706,0
-0.00045831,0.97266,2.0706,0
-0.00045771,0.97363,2.0706,0
-0.00045491,0.97461,2.0705,0
-0.00044984,0.97559,2.0705,0
-0.00044362,0.97656,2.0705,0
-0.00043784,0.97754,2.0705,0
-0.00043359,0.97852,2.0705,0
-0.00043117,0.97949,2.0705,0
-0.00043031,0.98047,2.0705,0
-0.00043057,0.98145,2.0705,0
-0.00043157,0.98242,2.0705,0
-0.00043312,0.9834,2.0705,0
-0.0004351,0.98438,2.0705,0
-0.00043744,0.98535,2.0705,0
-0.00044004,0.98633,2.0704,0
-0.00044275,0.9873,2.0704,0
-0.00044543,0.98828,2.0704,0
-0.00044792,0.98926,2.0704,0
-0.00045009,0.99023,2.0704,0
-0.00045187,0.99121,2.0704,0
-0.0004532,0.99219,2.0704,0
-0.00045411,0.99316,2.0704,0
-0.00045466,0.99414,2.0704,0
-0.00045495,0.99512,2.0704,0
-0.00045505,0.99609,2.0704,0
-0.00045505,0.99707,2.0704,0
-0.00045502,0.99805,2.0704,0
-0.00045498,0.99902,2.0704,0
-0.00045497,1,2.0704,0
-0.0033482,0.50043,2.4805,0
-0.0033518,0.50098,2.4812,0
-0.0033534,0.50121,2.4814,0
-0.0033576,0.50195,2.4824,0
-0.0033578,0.50199,2.4824,0
-0.0033598,0.50277,2.4834,0
-0.0033599,0.50293,2.4836,0
-0.003359,0.50356,2.4844,0
-0.0033576,0.50391,2.4848,0
-0.0033556,0.50435,2.4854,0
-0.0033525,0.50488,2.486,0
-0.0033516,0.50514,2.4863,0
-0.0033493,0.50586,2.4872,0
-0.0033494,0.50594,2.4873,0
-0.0033518,0.50674,2.4883,0
-0.0033524,0.50684,2.4884,0
-0.0033591,0.50754,2.4893,0
-0.003362,0.50781,2.4896,0
-0.0033688,0.50834,2.4902,0
-0.003374,0.50879,2.4908,0
-0.0033783,0.50915,2.4912,0
-0.0033843,0.50977,2.492,0
-0.003386,0.50996,2.4922,0
-0.0033915,0.51074,2.4931,0
-0.0033917,0.51077,2.4932,0
-0.0033953,0.51159,2.4941,0
-0.0033959,0.51172,2.4943,0
-0.0033975,0.51241,2.4951,0
-0.0033983,0.5127,2.4955,0
-0.0033991,0.51323,2.4961,0
-0.0034003,0.51367,2.4966,0
-0.0034016,0.51406,2.4971,0
-0.0034046,0.51465,2.4978,0
-0.003406,0.51489,2.498,0
-0.0034114,0.51562,2.4989,0
-0.003412,0.51572,2.499,0
-0.0034177,0.51655,2.5,0
-0.0034181,0.5166,2.5001,0
-0.0034215,0.51739,2.501,0
-0.0034221,0.51758,2.5012,0
-0.0034232,0.51823,2.502,0
-0.003423,0.51855,2.5023,0
-0.0034233,0.51907,2.5029,0
-0.0034228,0.51953,2.5035,0
-0.0034239,0.51992,2.5039,0
-0.0034254,0.52051,2.5046,0
-0.0034274,0.52077,2.5049,0
-0.0034336,0.52148,2.5057,0
-0.0034352,0.52162,2.5059,0
-0.0034449,0.52246,2.5068,0
-0.0034452,0.52248,2.5068,0
-0.0034527,0.52334,2.5078,0
-0.0034533,0.52344,2.5079,0
-0.0034557,0.5242,2.5088,0
-0.003456,0.52441,2.509,0
-0.0034554,0.52507,2.5098,0
-0.0034554,0.52539,2.5101,0
-0.0034543,0.52594,2.5107,0
-0.0034544,0.52637,2.5112,0
-0.0034537,0.52681,2.5117,0
-0.0034538,0.52734,2.5123,0
-0.0034532,0.52769,2.5127,0
-0.0034523,0.52832,2.5134,0
-0.0034514,0.52857,2.5137,0
-0.0034486,0.5293,2.5145,0
-0.003448,0.52945,2.5146,0
-0.003444,0.53027,2.5156,0
-0.0034437,0.53034,2.5156,0
-0.0034397,0.53123,2.5166,0
-0.0034396,0.53125,2.5166,0
-0.0034365,0.53212,2.5176,0
-0.003436,0.53223,2.5177,0
-0.0034344,0.53302,2.5186,0
-0.003434,0.5332,2.5188,0
-0.0034342,0.53392,2.5195,0
-0.0034345,0.53418,2.5198,0
-0.0034361,0.53482,2.5205,0
-0.003437,0.53516,2.5209,0
-0.003439,0.53573,2.5215,0
-0.0034402,0.53613,2.5219,0
-0.0034421,0.53664,2.5225,0
-0.0034438,0.53711,2.523,0
-0.0034461,0.53755,2.5234,0
-0.0034492,0.53809,2.524,0
-0.003452,0.53847,2.5244,0
-0.0034567,0.53906,2.525,0
-0.0034594,0.53939,2.5254,0
-0.0034647,0.54004,2.5261,0
-0.0034668,0.54032,2.5264,0
-0.0034718,0.54102,2.5271,0
-0.0034732,0.54124,2.5273,0
-0.0034782,0.54199,2.5281,0
-0.0034792,0.54218,2.5283,0
-0.0034844,0.54297,2.5291,0
-0.0034851,0.54311,2.5293,0
-0.0034895,0.54395,2.5302,0
-0.0034899,0.54405,2.5303,0
-0.0034935,0.54492,2.5312,0
-0.0034938,0.54499,2.5312,0
-0.0034981,0.5459,2.5322,0
-0.0034983,0.54594,2.5322,0
-0.0035051,0.54688,2.5332,0
-0.0035052,0.54689,2.5332,0
-0.0035136,0.54784,2.5342,0
-0.0035137,0.54785,2.5342,0
-0.0035214,0.5488,2.5352,0
-0.0035215,0.54883,2.5352,0
-0.0035269,0.54976,2.5361,0
-0.0035271,0.5498,2.5362,0
-0.0035301,0.55073,2.5371,0
-0.0035302,0.55078,2.5372,0
-0.0035317,0.5517,2.5381,0
-0.0035318,0.55176,2.5381,0
-0.0035326,0.55267,2.5391,0
-0.0035326,0.55273,2.5391,0
-0.0035332,0.55365,2.54,0
-0.0035333,0.55371,2.5401,0
-0.003534,0.55463,2.541,0
-0.0035341,0.55469,2.5411,0
-0.0035354,0.55562,2.542,0
-0.0035355,0.55566,2.542,0
-0.0035378,0.55661,2.543,0
-0.0035379,0.55664,2.543,0
-0.0035419,0.5576,2.5439,0
-0.003542,0.55762,2.544,0
-0.0035476,0.55859,2.5449,0
-0.0035476,0.5586,2.5449,0
-0.0035524,0.55957,2.5459,0
-0.0035525,0.5596,2.5459,0
-0.0035541,0.56055,2.5468,0
-0.0035541,0.56061,2.5469,0
-0.0035531,0.56152,2.5478,0
-0.003553,0.56162,2.5479,0
-0.0035521,0.5625,2.5487,0
-0.0035522,0.56263,2.5488,0
-0.0035528,0.56348,2.5496,0
-0.0035533,0.56365,2.5498,0
-0.003554,0.56445,2.5506,0
-0.0035544,0.56468,2.5508,0
-0.0035536,0.56543,2.5515,0
-0.0035535,0.5657,2.5518,0
-0.0035516,0.56641,2.5524,0
-0.0035512,0.56673,2.5527,0
-0.0035503,0.56738,2.5533,0
-0.0035506,0.56777,2.5537,0
-0.003552,0.56836,2.5543,0
-0.0035537,0.56881,2.5547,0
-0.0035563,0.56934,2.5552,0
-0.0035592,0.56986,2.5557,0
-0.0035616,0.57031,2.5561,0
-0.003565,0.57091,2.5566,0
-0.0035671,0.57129,2.557,0
-0.0035711,0.57196,2.5576,0
-0.0035729,0.57227,2.5579,0
-0.0035775,0.57302,2.5586,0
-0.0035787,0.57324,2.5588,0
-0.003583,0.57408,2.5596,0
-0.0035835,0.57422,2.5597,0
-0.0035869,0.57515,2.5605,0
-0.0035871,0.5752,2.5606,0
-0.0035904,0.57617,2.5615,0
-0.0035905,0.57622,2.5615,0
-0.0035945,0.57715,2.5624,0
-0.003595,0.5773,2.5625,0
-0.0035993,0.57812,2.5632,0
-0.0036002,0.57838,2.5635,0
-0.0036035,0.5791,2.5641,0
-0.0036043,0.57947,2.5645,0
-0.0036051,0.58008,2.565,0
-0.0036045,0.58056,2.5654,0
-0.0036029,0.58105,2.5659,0
-0.0036003,0.58166,2.5664,0
-0.003598,0.58203,2.5667,0
-0.0035949,0.58276,2.5674,0
-0.0035938,0.58301,2.5676,0
-0.0035937,0.58386,2.5684,0
-0.0035938,0.58398,2.5685,0
-0.003598,0.58496,2.5693,0
-0.0035981,0.58497,2.5693,0
-0.0036036,0.58594,2.5702,0
-0.0036044,0.58609,2.5703,0
-0.0036079,0.58691,2.571,0
-0.0036087,0.58721,2.5713,0
-0.0036099,0.58789,2.5719,0
-0.0036099,0.58834,2.5723,0
-0.0036096,0.58887,2.5727,0
-0.0036081,0.58947,2.5732,0
-0.0036069,0.58984,2.5736,0
-0.0036034,0.5906,2.5742,0
-0.0036023,0.59082,2.5744,0
-0.0035982,0.59174,2.5752,0
-0.003598,0.5918,2.5752,0
-0.0035967,0.59277,2.5761,0
-0.0035969,0.59289,2.5762,0
-0.0035991,0.59375,2.5769,0
-0.0036004,0.59405,2.5771,0
-0.003604,0.59473,2.5777,0
-0.0036068,0.5952,2.5781,0
-0.0036094,0.5957,2.5785,0
-0.0036127,0.59637,2.5791,0
-0.0036138,0.59668,2.5794,0
-0.0036169,0.59753,2.5801,0
-0.0036173,0.59766,2.5802,0
-0.0036216,0.59863,2.581,0
-0.0036219,0.59871,2.5811,0
-0.0036288,0.59961,2.5818,0
-0.0036309,0.59989,2.582,0
-0.0036383,0.60059,2.5826,0
-0.0036423,0.60108,2.583,0
-0.0036466,0.60156,2.5834,0
-0.0036496,0.60227,2.584,0
-0.0036501,0.60254,2.5842,0
-0.0036487,0.60346,2.585,0
-0.0036485,0.60352,2.585,0
-0.0036445,0.60449,2.5858,0
-0.0036442,0.60466,2.5859,0
-0.0036423,0.60547,2.5866,0
-0.0036427,0.60587,2.5869,0
-0.0036437,0.60645,2.5874,0
-0.0036463,0.60709,2.5879,0
-0.003648,0.60742,2.5882,0
-0.0036525,0.60831,2.5889,0
-0.003653,0.6084,2.5889,0
-0.003657,0.60938,2.5897,0
-0.0036575,0.60953,2.5898,0
-0.0036595,0.61035,2.5905,0
-0.0036602,0.61077,2.5908,0
-0.0036605,0.61133,2.5913,0
-0.0036598,0.612,2.5918,0
-0.0036591,0.6123,2.592,0
-0.0036549,0.61325,2.5928,0
-0.0036547,0.61328,2.5928,0
-0.0036491,0.61426,2.5936,0
-0.0036477,0.6145,2.5938,0
-0.0036448,0.61523,2.5943,0
-0.0036432,0.61575,2.5947,0
-0.0036428,0.61621,2.5951,0
-0.0036431,0.61702,2.5957,0
-0.0036434,0.61719,2.5958,0
-0.0036468,0.61816,2.5966,0
-0.0036473,0.61829,2.5967,0
-0.0036515,0.61914,2.5973,0
-0.0036538,0.61956,2.5977,0
-0.0036561,0.62012,2.5981,0
-0.0036593,0.62084,2.5986,0
-0.00366,0.62109,2.5988,0
-0.0036642,0.62207,2.5996,0
-0.0036645,0.62213,2.5996,0
-0.0036692,0.62305,2.6003,0
-0.0036717,0.62343,2.6006,0
-0.0036755,0.62402,2.601,0
-0.0036807,0.62473,2.6016,0
-0.0036825,0.625,2.6018,0
-0.003689,0.62598,2.6025,0
-0.0036893,0.62604,2.6025,0
-0.0036934,0.62695,2.6032,0
-0.0036943,0.62736,2.6035,0
-0.0036952,0.62793,2.6039,0
-0.0036953,0.62868,2.6045,0
-0.0036953,0.62891,2.6047,0
-0.0036949,0.62988,2.6054,0
-0.0036948,0.63001,2.6055,0
-0.0036957,0.63086,2.6061,0
-0.0036964,0.63135,2.6064,0
-0.003698,0.63184,2.6068,0
-0.0037007,0.63269,2.6074,0
-0.0037011,0.63281,2.6075,0
-0.0037034,0.63379,2.6082,0
-0.0037035,0.63405,2.6084,0
-0.0037034,0.63477,2.6089,0
-0.0037027,0.63541,2.6094,0
-0.0037028,0.63574,2.6096,0
-0.0037032,0.63672,2.6103,0
-0.0037031,0.63677,2.6104,0
-0.003704,0.6377,2.611,0
-0.0037035,0.63815,2.6113,0
-0.0037024,0.63867,2.6117,0
-0.0036989,0.63953,2.6123,0
-0.0036983,0.63965,2.6124,0
-0.0036936,0.64062,2.6131,0
-0.0036923,0.64092,2.6133,0
-0.00369,0.6416,2.6138,0
-0.0036879,0.64232,2.6143,0
-0.0036872,0.64258,2.6144,0
-0.0036842,0.64355,2.6151,0
-0.0036836,0.64372,2.6152,0
-0.0036809,0.64453,2.6158,0
-0.0036787,0.64514,2.6162,0
-0.0036782,0.64551,2.6165,0
-0.003677,0.64648,2.6171,0
-0.003677,0.64656,2.6172,0
-0.0036773,0.64746,2.6178,0
-0.0036766,0.64799,2.6182,0
-0.0036753,0.64844,2.6185,0
-0.0036709,0.64941,2.6191,0
-0.0036709,0.64943,2.6191,0
-0.0036654,0.65039,2.6198,0
-0.0036629,0.65087,2.6201,0
-0.0036612,0.65137,2.6204,0
-0.0036601,0.65233,2.6211,0
-0.0036602,0.65234,2.6211,0
-0.003666,0.65332,2.6218,0
-0.0036689,0.65379,2.6221,0
-0.0036739,0.6543,2.6224,0
-0.0036814,0.65526,2.623,0
-0.0036815,0.65527,2.6231,0
-0.003687,0.65625,2.6237,0
-0.0036887,0.65675,2.624,0
-0.0036889,0.65723,2.6243,0
-0.0036897,0.6582,2.625,0
-0.0036898,0.65823,2.625,0
-0.0036911,0.65918,2.6256,0
-0.0036934,0.65973,2.626,0
-0.0036954,0.66016,2.6263,0
-0.0037034,0.66113,2.6269,0
-0.0037045,0.66124,2.627,0
-0.0037136,0.66211,2.6275,0
-0.0037208,0.66276,2.6279,0
-0.0037239,0.66309,2.6281,0
-0.003733,0.66406,2.6288,0
-0.0037348,0.66428,2.6289,0
-0.0037396,0.66504,2.6294,0
-0.0037436,0.66582,2.6299,0
-0.0037443,0.66602,2.63,0
-0.0037477,0.66699,2.6306,0
-0.0037489,0.66737,2.6309,0
-0.0037506,0.66797,2.6312,0
-0.0037541,0.66892,2.6318,0
-0.0037542,0.66895,2.6319,0
-0.003759,0.66992,2.6325,0
-0.003762,0.67049,2.6328,0
-0.0037639,0.6709,2.6331,0
-0.0037687,0.67188,2.6337,0
-0.0037695,0.67206,2.6338,0
-0.0037725,0.67285,2.6343,0
-0.0037751,0.67365,2.6348,0
-0.0037758,0.67383,2.6349,0
-0.0037792,0.6748,2.6355,0
-0.0037801,0.67525,2.6357,0
-0.0037823,0.67578,2.6361,0
-0.0037842,0.67676,2.6367,0
-0.0037841,0.67685,2.6367,0
-0.003785,0.67773,2.6372,0
-0.0037834,0.67847,2.6377,0
-0.003783,0.67871,2.6378,0
-0.0037802,0.67969,2.6384,0
-0.0037785,0.6801,2.6387,0
-0.0037761,0.68066,2.639,0
-0.0037724,0.68164,2.6396,0
-0.0037721,0.68174,2.6396,0
-0.0037699,0.68262,2.6402,0
-0.0037689,0.68339,2.6406,0
-0.0037687,0.68359,2.6407,0
-0.0037689,0.68457,2.6413,0
-0.0037686,0.68506,2.6416,0
-0.0037683,0.68555,2.6419,0
-0.0037664,0.68652,2.6425,0
-0.0037658,0.68673,2.6426,0
-0.0037632,0.6875,2.643,0
-0.0037595,0.68842,2.6436,0
-0.0037592,0.68848,2.6436,0
-0.0037556,0.68945,2.6441,0
-0.0037538,0.69012,2.6445,0
-0.0037531,0.69043,2.6447,0
-0.0037536,0.69141,2.6453,0
-0.0037548,0.69183,2.6455,0
-0.0037571,0.69238,2.6458,0
-0.0037621,0.69336,2.6464,0
-0.003763,0.69355,2.6465,0
-0.0037672,0.69434,2.6469,0
-0.0037709,0.69529,2.6475,0
-0.003771,0.69531,2.6475,0
-0.0037761,0.69629,2.648,0
-0.003779,0.69704,2.6484,0
-0.0037805,0.69727,2.6486,0
-0.0037845,0.69824,2.6491,0
-0.0037847,0.6988,2.6494,0
-0.0037849,0.69922,2.6496,0
-0.003783,0.7002,2.6502,0
-0.0037822,0.70058,2.6504,0
-0.0037806,0.70117,2.6507,0
-0.003782,0.70215,2.6512,0
-0.0037834,0.70236,2.6514,0
-0.0037883,0.70312,2.6518,0
-0.0037989,0.7041,2.6523,0
-0.0037996,0.70417,2.6523,0
-0.0038082,0.70508,2.6528,0
-0.0038123,0.70599,2.6533,0
-0.0038123,0.70605,2.6534,0
-0.0038072,0.70703,2.6539,0
-0.0037979,0.70782,2.6543,0
-0.0037951,0.70801,2.6544,0
-0.0037796,0.70898,2.6549,0
-0.0037705,0.70966,2.6553,0
-0.0037664,0.70996,2.6554,0
-0.0037596,0.71094,2.6559,0
-0.003759,0.71152,2.6562,0
-0.0037593,0.71191,2.6565,0
-0.0037634,0.71289,2.657,0
-0.0037645,0.7134,2.6572,0
-0.0037664,0.71387,2.6575,0
-0.0037649,0.71484,2.658,0
-0.0037613,0.71529,2.6582,0
-0.0037574,0.71582,2.6585,0
-0.0037467,0.7168,2.659,0
-0.0037428,0.71719,2.6592,0
-0.0037375,0.71777,2.6595,0
-0.0037348,0.71875,2.66,0
-0.0037361,0.71912,2.6602,0
-0.00374,0.71973,2.6605,0
-0.0037501,0.7207,2.661,0
-0.0037529,0.72106,2.6611,0
-0.0037588,0.72168,2.6614,0
-0.003762,0.72266,2.6619,0
-0.003761,0.72302,2.6621,0
-0.0037598,0.72363,2.6624,0
-0.0037562,0.72461,2.6629,0
-0.0037557,0.72499,2.6631,0
-0.0037554,0.72559,2.6634,0
-0.00376,0.72656,2.6639,0
-0.0037636,0.72698,2.6641,0
-0.0037693,0.72754,2.6643,0
-0.003782,0.72852,2.6648,0
-0.0037877,0.72899,2.665,0
-0.0037953,0.72949,2.6653,0
-0.003808,0.73047,2.6658,0
-0.003813,0.73102,2.666,0
-0.0038174,0.73145,2.6662,0
-0.0038236,0.73242,2.6667,0
-0.0038254,0.73306,2.667,0
-0.0038258,0.7334,2.6672,0
-0.0038258,0.73438,2.6676,0
-0.0038255,0.73513,2.668,0
-0.0038251,0.73535,2.6681,0
-0.0038256,0.73633,2.6685,0
-0.003828,0.73721,2.6689,0
-0.0038281,0.7373,2.669,0
-0.0038332,0.73828,2.6694,0
-0.0038404,0.73926,2.6699,0
-0.0038409,0.73932,2.6699,0
-0.0038472,0.74023,2.6703,0
-0.003851,0.74121,2.6708,0
-0.0038504,0.74145,2.6709,0
-0.0038499,0.74219,2.6712,0
-0.0038437,0.74316,2.6717,0
-0.0038389,0.74359,2.6719,0
-0.0038342,0.74414,2.6721,0
-0.0038236,0.74512,2.6726,0
-0.0038164,0.74576,2.6729,0
-0.0038127,0.74609,2.673,0
-0.0038035,0.74707,2.6734,0
-0.0037963,0.74795,2.6738,0
-0.0037953,0.74805,2.6739,0
-0.0037887,0.74902,2.6743,0
-0.0037845,0.75,2.6747,0
-0.0037843,0.75017,2.6748,0
-0.0037825,0.75098,2.6752,0
-0.0037826,0.75195,2.6756,0
-0.0037825,0.7524,2.6758,0
-0.0037827,0.75293,2.676,0
-0.0037818,0.75391,2.6764,0
-0.0037795,0.75466,2.6768,0
-0.0037792,0.75488,2.6769,0
-0.0037776,0.75586,2.6773,0
-0.0037765,0.75684,2.6777,0
-0.0037764,0.75695,2.6777,0
-0.0037787,0.75781,2.6781,0
-0.0037817,0.75879,2.6785,0
-0.0037828,0.75926,2.6787,0
-0.0037842,0.75977,2.6789,0
-0.0037862,0.76074,2.6793,0
-0.003786,0.7616,2.6797,0
-0.0037858,0.76172,2.6797,0
-0.0037845,0.7627,2.6801,0
-0.0037827,0.76367,2.6805,0
-0.0037826,0.76396,2.6807,0
-0.003783,0.76465,2.6809,0
-0.0037871,0.76562,2.6813,0
-0.0037921,0.76635,2.6816,0
-0.0037942,0.7666,2.6817,0
-0.0038042,0.76758,2.6821,0
-0.0038126,0.76855,2.6825,0
-0.0038138,0.76878,2.6826,0
-0.0038184,0.76953,2.6829,0
-0.0038213,0.77051,2.6833,0
-0.0038216,0.77123,2.6836,0
-0.0038217,0.77148,2.6837,0
-0.0038223,0.77246,2.6841,0
-0.003823,0.77344,2.6845,0
-0.0038232,0.77371,2.6846,0
-0.0038247,0.77441,2.6848,0
-0.0038269,0.77539,2.6852,0
-0.0038269,0.77622,2.6855,0
-0.0038269,0.77637,2.6856,0
-0.0038248,0.77734,2.686,0
-0.0038188,0.77832,2.6864,0
-0.0038145,0.77877,2.6865,0
-0.0038097,0.7793,2.6867,0
-0.0038003,0.78027,2.6871,0
-0.0037907,0.78125,2.6875,0
-0.00379,0.78134,2.6875,0
-0.0037857,0.78223,2.6878,0
-0.0037821,0.7832,2.6882,0
-0.0037789,0.78396,2.6885,0
-0.0037785,0.78418,2.6886,0
-0.003777,0.78516,2.6889,0
-0.0037748,0.78613,2.6893,0
-0.003774,0.78661,2.6895,0
-0.003774,0.78711,2.6896,0
-0.0037755,0.78809,2.69,0
-0.0037772,0.78906,2.6903,0
-0.0037777,0.7893,2.6904,0
-0.0037808,0.79004,2.6907,0
-0.003785,0.79102,2.691,0
-0.003789,0.79199,2.6914,0
-0.0037892,0.79203,2.6914,0
-0.0037944,0.79297,2.6917,0
-0.0037997,0.79395,2.6921,0
-0.0038037,0.7948,2.6924,0
-0.0038043,0.79492,2.6924,0
-0.0038086,0.7959,2.6928,0
-0.0038123,0.79688,2.6931,0
-0.0038149,0.79761,2.6934,0
-0.0038156,0.79785,2.6934,0
-0.0038195,0.79883,2.6938,0
-0.0038243,0.7998,2.6941,0
-0.0038275,0.80046,2.6943,0
-0.003829,0.80078,2.6944,0
-0.0038335,0.80176,2.6948,0
-0.0038366,0.80273,2.6951,0
-0.0038373,0.80336,2.6953,0
-0.0038378,0.80371,2.6954,0
-0.0038377,0.80469,2.6958,0
-0.0038361,0.80566,2.6961,0
-0.0038342,0.80631,2.6963,0
-0.0038333,0.80664,2.6964,0
-0.0038302,0.80762,2.6967,0
-0.0038264,0.80859,2.697,0
-0.0038229,0.80931,2.6973,0
-0.0038217,0.80957,2.6973,0
-0.0038172,0.81055,2.6977,0
-0.0038124,0.81152,2.698,0
-0.0038078,0.81236,2.6982,0
-0.0038073,0.8125,2.6983,0
-0.0038047,0.81348,2.6986,0
-0.0038032,0.81445,2.6989,0
-0.0038023,0.81543,2.6992,0
-0.0038023,0.81547,2.6992,0
-0.0038058,0.81641,2.6995,0
-0.0038098,0.81738,2.6998,0
-0.0038134,0.81836,2.7001,0
-0.0038144,0.81863,2.7002,0
-0.0038175,0.81934,2.7004,0
-0.0038208,0.82031,2.7007,0
-0.0038227,0.82129,2.701,0
-0.0038235,0.82186,2.7012,0
-0.0038239,0.82227,2.7013,0
-0.003825,0.82324,2.7016,0
-0.003826,0.82422,2.7019,0
-0.003827,0.82515,2.7021,0
-0.0038271,0.8252,2.7022,0
-0.0038301,0.82617,2.7024,0
-0.0038332,0.82715,2.7027,0
-0.0038356,0.82812,2.703,0
-0.0038362,0.82851,2.7031,0
-0.003837,0.8291,2.7033,0
-0.0038373,0.83008,2.7036,0
-0.0038364,0.83105,2.7038,0
-0.0038341,0.83195,2.7041,0
-0.0038339,0.83203,2.7041,0
-0.0038316,0.83301,2.7044,0
-0.0038301,0.83398,2.7047,0
-0.0038299,0.83496,2.7049,0
-0.0038306,0.83545,2.7051,0
-0.0038317,0.83594,2.7052,0
-0.0038358,0.83691,2.7055,0
-0.0038407,0.83789,2.7057,0
-0.0038451,0.83887,2.706,0
-0.0038458,0.83904,2.7061,0
-0.0038495,0.83984,2.7063,0
-0.0038534,0.84082,2.7065,0
-0.0038567,0.8418,2.7068,0
-0.0038594,0.84272,2.707,0
-0.0038596,0.84277,2.707,0
-0.003863,0.84375,2.7073,0
-0.0038661,0.84473,2.7075,0
-0.0038681,0.8457,2.7078,0
-0.0038683,0.8465,2.708,0
-0.0038684,0.84668,2.7081,0
-0.0038674,0.84766,2.7083,0
-0.0038659,0.84863,2.7085,0
-0.0038648,0.84961,2.7088,0
-0.0038646,0.85037,2.709,0
-0.0038645,0.85059,2.709,0
-0.0038659,0.85156,2.7093,0
-0.0038681,0.85254,2.7095,0
-0.0038692,0.85352,2.7098,0
-0.0038682,0.85436,2.71,0
-0.0038679,0.85449,2.71,0
-0.0038646,0.85547,2.7102,0
-0.0038601,0.85645,2.7105,0
-0.0038553,0.85742,2.7107,0
-0.0038511,0.8584,2.7109,0
-0.0038509,0.85846,2.7109,0
-0.0038499,0.85938,2.7112,0
-0.0038517,0.86035,2.7114,0
-0.0038568,0.86133,2.7116,0
-0.003865,0.8623,2.7118,0
-0.0038692,0.86269,2.7119,0
-0.0038766,0.86328,2.712,0
-0.0038894,0.86426,2.7123,0
-0.0038998,0.86523,2.7125,0
-0.0039057,0.86621,2.7127,0
-0.0039068,0.86707,2.7129,0
-0.0039067,0.86719,2.7129,0
-0.0039043,0.86816,2.7131,0
-0.0039027,0.86914,2.7133,0
-0.0039047,0.87012,2.7135,0
-0.0039109,0.87109,2.7138,0
-0.0039154,0.87161,2.7139,0
-0.0039192,0.87207,2.714,0
-0.0039272,0.87305,2.7142,0
-0.0039329,0.87402,2.7144,0
-0.0039351,0.875,2.7146,0
-0.0039339,0.87598,2.7148,0
-0.0039327,0.87632,2.7148,0
-0.0039299,0.87695,2.715,0
-0.0039253,0.87793,2.7152,0
-0.0039217,0.87891,2.7154,0
-0.0039202,0.87988,2.7156,0
-0.0039211,0.88086,2.7158,0
-0.0039222,0.88121,2.7158,0
-0.0039237,0.88184,2.7159,0
-0.0039269,0.88281,2.7161,0
-0.0039293,0.88379,2.7163,0
-0.0039292,0.88477,2.7165,0
-0.0039261,0.88574,2.7167,0
-0.0039226,0.88634,2.7168,0
-0.0039202,0.88672,2.7169,0
-0.0039133,0.8877,2.717,0
-0.0039069,0.88867,2.7172,0
-0.0039011,0.88965,2.7174,0
-0.0038955,0.89062,2.7176,0
-0.0038893,0.8916,2.7178,0
-0.0038886,0.89171,2.7178,0
-0.0038829,0.89258,2.7179,0
-0.0038765,0.89355,2.7181,0
-0.0038705,0.89453,2.7183,0
-0.0038652,0.89551,2.7184,0
-0.0038602,0.89648,2.7186,0
-0.0038553,0.89737,2.7188,0
-0.0038548,0.89746,2.7188,0
-0.0038496,0.89844,2.7189,0
-0.0038448,0.89941,2.7191,0
-0.0038418,0.90039,2.7192,0
-0.0038411,0.90137,2.7194,0
-0.0038429,0.90234,2.7196,0
-0.0038457,0.90332,2.7197,0
-0.0038458,0.90338,2.7197,0
-0.0038479,0.9043,2.7199,0
-0.0038479,0.90527,2.72,0
-0.0038458,0.90625,2.7202,0
-0.0038433,0.90723,2.7203,0
-0.0038423,0.9082,2.7205,0
-0.0038439,0.90918,2.7206,0
-0.0038461,0.90979,2.7207,0
-0.0038478,0.91016,2.7208,0
-0.0038521,0.91113,2.7209,0
-0.0038534,0.91211,2.721,0
-0.0038495,0.91309,2.7212,0
-0.0038402,0.91406,2.7213,0
-0.0038276,0.91504,2.7214,0
-0.0038151,0.91602,2.7216,0
-0.0038088,0.9167,2.7217,0
-0.0038063,0.91699,2.7217,0
-0.0038038,0.91797,2.7218,0
-0.003806,0.91895,2.722,0
-0.0038105,0.91992,2.7221,0
-0.003815,0.9209,2.7222,0
-0.0038177,0.92188,2.7224,0
-0.0038175,0.92285,2.7225,0
-0.0038137,0.92383,2.7226,0
-0.0038102,0.92428,2.7227,0
-0.0038067,0.9248,2.7227,0
-0.0037975,0.92578,2.7228,0
-0.0037882,0.92676,2.723,0
-0.003782,0.92773,2.7231,0
-0.0037815,0.92871,2.7232,0
-0.0037875,0.92969,2.7233,0
-0.0037986,0.93066,2.7234,0
-0.003812,0.93164,2.7235,0
-0.0038246,0.93262,2.7236,0
-0.0038255,0.93271,2.7236,0
-0.0038346,0.93359,2.7237,0
-0.0038407,0.93457,2.7238,0
-0.0038427,0.93555,2.7239,0
-0.0038405,0.93652,2.724,0
-0.0038352,0.9375,2.7241,0
-0.0038286,0.93848,2.7242,0
-0.0038229,0.93945,2.7243,0
-0.0038195,0.94043,2.7244,0
-0.0038192,0.94141,2.7245,0
-0.0038211,0.94236,2.7246,0
-0.0038212,0.94238,2.7246,0
-0.0038251,0.94336,2.7247,0
-0.0038296,0.94434,2.7248,0
-0.0038338,0.94531,2.7249,0
-0.0038368,0.94629,2.725,0
-0.0038377,0.94727,2.725,0
-0.0038355,0.94824,2.7251,0
-0.0038293,0.94922,2.7252,0
-0.0038193,0.9502,2.7253,0
-0.0038064,0.95117,2.7254,0
-0.0037924,0.95215,2.7254,0
-0.0037795,0.95312,2.7255,0
-0.0037699,0.95403,2.7256,0
-0.0037691,0.9541,2.7256,0
-0.0037624,0.95508,2.7257,0
-0.0037581,0.95605,2.7257,0
-0.0037554,0.95703,2.7258,0
-0.0037536,0.95801,2.7259,0
-0.0037529,0.95898,2.7259,0
-0.0037537,0.95996,2.726,0
-0.0037562,0.96094,2.7261,0
-0.0037599,0.96191,2.7261,0
-0.0037641,0.96289,2.7262,0
-0.0037682,0.96387,2.7262,0
-0.0037722,0.96484,2.7263,0
-0.0037765,0.96582,2.7263,0
-0.003782,0.9668,2.7264,0
-0.0037888,0.96777,2.7265,0
-0.0037966,0.96875,2.7265,0
-0.003804,0.96973,2.7266,0
-0.0038053,0.96998,2.7266,0
-0.0038092,0.9707,2.7266,0
-0.0038114,0.97168,2.7266,0
-0.0038112,0.97266,2.7267,0
-0.0038107,0.97363,2.7267,0
-0.0038121,0.97461,2.7268,0
-0.0038164,0.97559,2.7268,0
-0.0038235,0.97656,2.7268,0
-0.0038323,0.97754,2.7269,0
-0.003842,0.97852,2.7269,0
-0.0038522,0.97949,2.727,0
-0.0038628,0.98047,2.727,0
-0.0038739,0.98145,2.727,0
-0.0038853,0.98242,2.727,0
-0.003897,0.9834,2.7271,0
-0.003909,0.98438,2.7271,0
-0.0039215,0.98535,2.7271,0
-0.0039347,0.98633,2.7271,0
-0.0039488,0.9873,2.7272,0
-0.003963,0.98828,2.7272,0
-0.0039762,0.98926,2.7272,0
-0.0039876,0.99023,2.7272,0
-0.0039966,0.99121,2.7272,0
-0.0040035,0.99219,2.7272,0
-0.0040089,0.99316,2.7273,0
-0.0040135,0.99414,2.7273,0
-0.0040176,0.99512,2.7273,0
-0.0040211,0.99609,2.7273,0
-0.004024,0.99707,2.7273,0
-0.0040261,0.99805,2.7273,0
-0.0040274,0.99902,2.7273,0
-0.0040278,1,2.7273,0
-0.00045499,1.001,2.0704,0
-0.00045503,1.002,2.0704,0
-0.00045507,1.0029,2.0704,0
-0.00045508,1.0039,2.0704,0
-0.00045498,1.0049,2.0704,0
-0.0004547,1.0059,2.0704,0
-0.00045416,1.0068,2.0704,0
-0.00045325,1.0078,2.0704,0
-0.00045192,1.0088,2.0704,0
-0.00045016,1.0098,2.0704,0
-0.00044799,1.0107,2.0704,0
-0.00044551,1.0117,2.0704,0
-0.00044283,1.0127,2.0704,0
-0.00044012,1.0137,2.0704,0
-0.00043753,1.0146,2.0705,0
-0.0004352,1.0156,2.0705,0
-0.00043322,1.0166,2.0705,0
-0.00043168,1.0176,2.0705,0
-0.00043068,1.0186,2.0705,0
-0.00043043,1.0195,2.0705,0
-0.0004313,1.0205,2.0705,0
-0.00043372,1.0215,2.0705,0
-0.00043797,1.0225,2.0705,0
-0.00044375,1.0234,2.0705,0
-0.00044998,1.0244,2.0705,0
-0.00045505,1.0254,2.0705,0
-0.00045785,1.0264,2.0706,0
-0.00045845,1.0273,2.0706,0
-0.00045809,1.0283,2.0706,0
-0.00045805,1.0293,2.0706,0
-0.00045874,1.0303,2.0706,0
-0.00045968,1.0312,2.0706,0
-0.00046029,1.0322,2.0706,0
-0.00046061,1.0332,2.0706,0
-0.00046138,1.0342,2.0707,0
-0.00046371,1.0352,2.0707,0
-0.00046852,1.0361,2.0707,0
-0.00047638,1.0371,2.0707,0
-0.00048731,1.0381,2.0707,0
-0.0005007,1.0391,2.0707,0
-0.00051507,1.04,2.0708,0
-0.00052827,1.041,2.0708,0
-0.00053828,1.042,2.0708,0
-0.00054438,1.043,2.0708,0
-0.00054768,1.0439,2.0708,0
-0.00055056,1.0449,2.0708,0
-0.0005551,1.0459,2.0709,0
-0.00056178,1.0469,2.0709,0
-0.00056936,1.0479,2.0709,0
-0.00057621,1.0488,2.0709,0
-0.00058161,1.0498,2.0709,0
-0.00058597,1.0508,2.071,0
-0.00059024,1.0518,2.071,0
-0.00059501,1.0527,2.071,0
-0.00060047,1.0537,2.071,0
-0.00060642,1.0547,2.071,0
-0.00061254,1.0557,2.0711,0
-0.00061843,1.0566,2.0711,0
-0.00062372,1.0576,2.0711,0
-0.00062801,1.0586,2.0711,0
-0.00063097,1.0596,2.0712,0
-0.00063247,1.0605,2.0712,0
-0.00063264,1.0615,2.0712,0
-0.00063219,1.0625,2.0712,0
-0.00063234,1.0635,2.0713,0
-0.00063416,1.0644,2.0713,0
-0.0006343,1.0645,2.0713,0
-0.0006377,1.0654,2.0713,0
-0.0006415,1.0664,2.0713,0
-0.00064247,1.0674,2.0714,0
-0.00063775,1.0684,2.0714,0
-0.00062693,1.0693,2.0714,0
-0.00061237,1.0703,2.0715,0
-0.00059796,1.0713,2.0715,0
-0.00058693,1.0723,2.0715,0
-0.00058056,1.0732,2.0715,0
-0.00057802,1.0742,2.0716,0
-0.00057715,1.0752,2.0716,0
-0.00057545,1.0762,2.0716,0
-0.00057104,1.0771,2.0717,0
-0.00056354,1.0781,2.0717,0
-0.00055415,1.0791,2.0717,0
-0.00054475,1.0801,2.0718,0
-0.00053661,1.0811,2.0718,0
-0.00052998,1.082,2.0718,0
-0.00052446,1.083,2.0719,0
-0.0005196,1.084,2.0719,0
-0.00051512,1.085,2.0719,0
-0.00051102,1.0859,2.072,0
-0.00050738,1.0869,2.072,0
-0.00050425,1.0879,2.072,0
-0.00050133,1.0889,2.0721,0
-0.00049828,1.0898,2.0721,0
-0.0004952,1.0908,2.0721,0
-0.00049311,1.0918,2.0722,0
-0.0004932,1.0928,2.0722,0
-0.0004955,1.0938,2.0723,0
-0.00049613,1.0939,2.0723,0
-0.00049876,1.0947,2.0723,0
-0.00050006,1.0957,2.0723,0
-0.00049802,1.0967,2.0724,0
-0.00049339,1.0977,2.0724,0
-0.00048795,1.0986,2.0725,0
-0.00048325,1.0996,2.0725,0
-0.00048004,1.1006,2.0725,0
-0.00047866,1.1016,2.0726,0
-0.00047955,1.1025,2.0726,0
-0.00048312,1.1035,2.0727,0
-0.00048945,1.1045,2.0727,0
-0.00049803,1.1055,2.0727,0
-0.00050804,1.1064,2.0728,0
-0.00051857,1.1074,2.0728,0
-0.00052872,1.1084,2.0729,0
-0.00053755,1.1094,2.0729,0
-0.00054419,1.1104,2.073,0
-0.00054851,1.1113,2.073,0
-0.00055144,1.1123,2.0731,0
-0.00055407,1.1133,2.0731,0
-0.00055694,1.1143,2.0732,0
-0.00055983,1.1152,2.0732,0
-0.0005625,1.1162,2.0732,0
-0.00056259,1.1162,2.0732,0
-0.00056398,1.1172,2.0733,0
-0.00056496,1.1182,2.0733,0
-0.0005648,1.1191,2.0734,0
-0.00056228,1.1201,2.0734,0
-0.00055641,1.1211,2.0735,0
-0.00054694,1.1221,2.0735,0
-0.00053409,1.123,2.0736,0
-0.00051808,1.124,2.0736,0
-0.00049891,1.125,2.0737,0
-0.00047673,1.126,2.0737,0
-0.00045231,1.127,2.0738,0
-0.00042695,1.1279,2.0738,0
-0.00040241,1.1289,2.0739,0
-0.00038021,1.1299,2.0739,0
-0.00036141,1.1309,2.074,0
-0.0003465,1.1318,2.074,0
-0.00033589,1.1328,2.0741,0
-0.00033035,1.1338,2.0741,0
-0.00033059,1.1348,2.0742,0
-0.0003332,1.1352,2.0742,0
-0.00033771,1.1357,2.0742,0
-0.00034885,1.1367,2.0743,0
-0.00035917,1.1377,2.0744,0
-0.00036628,1.1387,2.0744,0
-0.00037032,1.1396,2.0745,0
-0.0003735,1.1406,2.0745,0
-0.00037821,1.1416,2.0746,0
-0.00038528,1.1426,2.0746,0
-0.00039372,1.1436,2.0747,0
-0.00040176,1.1445,2.0748,0
-0.00040793,1.1455,2.0748,0
-0.00041151,1.1465,2.0749,0
-0.00041278,1.1475,2.0749,0
-0.00041255,1.1484,2.075,0
-0.00041168,1.1494,2.0751,0
-0.00040998,1.1504,2.0751,0
-0.0004059,1.1514,2.0752,0
-0.00040195,1.1518,2.0752,0
-0.00039702,1.1523,2.0752,0
-0.00038336,1.1533,2.0753,0
-0.00036684,1.1543,2.0753,0
-0.00035044,1.1553,2.0754,0
-0.00033666,1.1562,2.0755,0
-0.00032644,1.1572,2.0755,0
-0.00031945,1.1582,2.0756,0
-0.00031501,1.1592,2.0757,0
-0.00031251,1.1602,2.0757,0
-0.00031084,1.1611,2.0758,0
-0.00030821,1.1621,2.0758,0
-0.00030281,1.1631,2.0759,0
-0.00029444,1.1641,2.076,0
-0.00028489,1.165,2.076,0
-0.00027692,1.166,2.0761,0
-0.00027223,1.167,2.0762,0
-0.00027202,1.1672,2.0762,0
-0.00027119,1.168,2.0762,0
-0.00027186,1.1689,2.0763,0
-0.00027283,1.1699,2.0764,0
-0.00027394,1.1709,2.0764,0
-0.00027594,1.1719,2.0765,0
-0.00027956,1.1729,2.0766,0
-0.00028459,1.1738,2.0766,0
-0.00028948,1.1748,2.0767,0
-0.00029203,1.1758,2.0768,0
-0.00029055,1.1768,2.0768,0
-0.0002847,1.1777,2.0769,0
-0.00027557,1.1787,2.077,0
-0.00026462,1.1797,2.077,0
-0.00025274,1.1807,2.0771,0
-0.000243,1.1814,2.0771,0
-0.00023878,1.1816,2.0772,0
-0.00022011,1.1826,2.0772,0
-0.00019606,1.1836,2.0773,0
-0.00016534,1.1846,2.0774,0
-0.00012958,1.1855,2.0774,0
-9.3501e-05,1.1865,2.0775,0
-6.2879e-05,1.1875,2.0776,0
-4.1477e-05,1.1885,2.0776,0
-2.992e-05,1.1895,2.0777,0
-2.6282e-05,1.1904,2.0778,0
-2.7467e-05,1.1914,2.0779,0
-3.0366e-05,1.1924,2.0779,0
-3.2971e-05,1.1934,2.078,0
-3.5235e-05,1.1943,2.0781,0
-3.776e-05,1.195,2.0781,0
-3.8905e-05,1.1953,2.0781,0
-4.4516e-05,1.1963,2.0782,0
-5.0662e-05,1.1973,2.0783,0
-5.5382e-05,1.1982,2.0784,0
-5.6025e-05,1.1992,2.0784,0
-5.0783e-05,1.2002,2.0785,0
-3.9362e-05,1.2012,2.0786,0
-2.3074e-05,1.2021,2.0787,0
-4.0144e-06,1.2031,2.0787,0
1.5747e-05,1.2041,2.0788,0
3.5215e-05,1.2051,2.0789,0
5.436e-05,1.2061,2.0789,0
7.3222e-05,1.207,2.079,0
9.0549e-05,1.208,2.0791,0
9.1839e-05,1.2081,2.0791,0
0.00010272,1.209,2.0792,0
0.00011027,1.21,2.0792,0
0.00011516,1.2109,2.0793,0
0.00012119,1.2119,2.0794,0
0.00013215,1.2129,2.0795,0
0.00014977,1.2139,2.0795,0
0.00017211,1.2148,2.0796,0
0.00019477,1.2158,2.0797,0
0.00021336,1.2168,2.0798,0
0.0002262,1.2178,2.0798,0
0.00023461,1.2188,2.0799,0
0.0002409,1.2197,2.08,0
0.00024656,1.2207,2.0801,0
0.00024703,1.2208,2.0801,0
0.0002506,1.2217,2.0801,0
0.00025419,1.2227,2.0802,0
0.00025752,1.2236,2.0803,0
0.00026102,1.2246,2.0804,0
0.00026515,1.2256,2.0805,0
0.00027042,1.2266,2.0805,0
0.00027749,1.2275,2.0806,0
0.00028738,1.2285,2.0807,0
0.00030149,1.2295,2.0808,0
0.00032158,1.2305,2.0808,0
0.00034894,1.2314,2.0809,0
0.00038364,1.2324,2.081,0
0.00041856,1.2333,2.0811,0
0.00042378,1.2334,2.0811,0
0.00046457,1.2344,2.0811,0
0.00050169,1.2354,2.0812,0
0.00053203,1.2363,2.0813,0
0.00055422,1.2373,2.0814,0
0.00056841,1.2383,2.0814,0
0.00057562,1.2393,2.0815,0
0.00057689,1.2402,2.0816,0
0.00057344,1.2412,2.0817,0
0.00056774,1.2422,2.0818,0
0.0005638,1.2432,2.0818,0
0.00056627,1.2441,2.0819,0
0.00057792,1.2451,2.082,0
0.00059032,1.2457,2.082,0
0.00059937,1.2461,2.0821,0
0.00062815,1.2471,2.0821,0
0.00065953,1.248,2.0822,0
0.00069052,1.249,2.0823,0
0.00071943,1.25,2.0824,0
0.0007454,1.251,2.0824,0
0.00076772,1.252,2.0825,0
0.00078557,1.2529,2.0826,0
0.00079871,1.2539,2.0827,0
0.00080836,1.2549,2.0827,0
0.00081714,1.2559,2.0828,0
0.00082755,1.2568,2.0829,0
0.00084022,1.2578,2.083,0
0.00084781,1.2584,2.083,0
0.00085395,1.2588,2.083,0
0.00086752,1.2598,2.0831,0
0.00088063,1.2607,2.0832,0
0.00089421,1.2617,2.0833,0
0.00090972,1.2627,2.0833,0
0.00092793,1.2637,2.0834,0
0.00094822,1.2646,2.0835,0
0.0009688,1.2656,2.0836,0
0.0009874,1.2666,2.0836,0
0.0010025,1.2676,2.0837,0
0.0010142,1.2686,2.0838,0
0.0010239,1.2695,2.0839,0
0.0010335,1.2705,2.0839,0
0.0010428,1.2713,2.084,0
0.0010446,1.2715,2.084,0
0.0010589,1.2725,2.0841,0
0.001077,1.2734,2.0841,0
0.0010993,1.2744,2.0842,0
0.0011264,1.2754,2.0843,0
0.0011585,1.2764,2.0844,0
0.0011958,1.2773,2.0844,0
0.0012375,1.2783,2.0845,0
0.0012813,1.2793,2.0846,0
0.0013243,1.2803,2.0846,0
0.0013631,1.2812,2.0847,0
0.0013952,1.2822,2.0848,0
0.0014191,1.2832,2.0848,0
0.0014339,1.2842,2.0849,0
0.0014388,1.285,2.085,0
0.0014393,1.2852,2.085,0
0.0014365,1.2861,2.085,0
0.001431,1.2871,2.0851,0
0.0014272,1.2881,2.0852,0
0.0014292,1.2891,2.0852,0
0.00144,1.29,2.0853,0
0.0014616,1.291,2.0854,0
0.0014946,1.292,2.0854,0
0.0015378,1.293,2.0855,0
0.0015888,1.2939,2.0856,0
0.0016433,1.2949,2.0856,0
0.0016965,1.2959,2.0857,0
0.001744,1.2969,2.0858,0
0.0017831,1.2979,2.0858,0
0.001813,1.2988,2.0859,0
0.0018347,1.2998,2.0859,0
0.0018358,1.2999,2.0859,0
0.0018478,1.3008,2.086,0
0.0018573,1.3018,2.0861,0
0.0018656,1.3027,2.0861,0
0.0018741,1.3037,2.0862,0
0.0018837,1.3047,2.0862,0
0.0018954,1.3057,2.0863,0
0.0019104,1.3066,2.0864,0
0.0019302,1.3076,2.0864,0
0.0019562,1.3086,2.0865,0
0.0019893,1.3096,2.0865,0
0.0020297,1.3105,2.0866,0
0.0020767,1.3115,2.0866,0
0.0021279,1.3125,2.0867,0
0.0021796,1.3135,2.0867,0
0.0022277,1.3145,2.0868,0
0.0022686,1.3154,2.0868,0
0.0023009,1.3164,2.0869,0
0.002316,1.317,2.0869,0
0.0023247,1.3174,2.0869,0
0.0023413,1.3184,2.087,0
0.0023526,1.3193,2.087,0
0.0023595,1.3203,2.0871,0
0.0023636,1.3213,2.0871,0
0.0023677,1.3223,2.0872,0
0.002375,1.3232,2.0872,0
0.0023877,1.3242,2.0873,0
0.0024064,1.3252,2.0873,0
0.0024303,1.3262,2.0874,0
0.0024585,1.3271,2.0874,0
0.0024903,1.3281,2.0874,0
0.0025259,1.3291,2.0875,0
0.0025656,1.3301,2.0875,0
0.0026099,1.3311,2.0876,0
0.0026588,1.332,2.0876,0
0.0027113,1.333,2.0876,0
0.0027652,1.334,2.0877,0
0.0028177,1.335,2.0877,0
0.002867,1.3359,2.0877,0
0.0029121,1.3369,2.0878,0
0.0029534,1.3379,2.0878,0
0.0029908,1.3389,2.0878,0
0.0030245,1.3398,2.0879,0
0.0030541,1.3408,2.0879,0
0.0030593,1.341,2.0879,0
0.0030801,1.3418,2.0879,0
0.0031047,1.3428,2.0879,0
0.0031302,1.3438,2.088,0
0.0031583,1.3447,2.088,0
0.0031886,1.3457,2.088,0
0.0032198,1.3467,2.088,0
0.0032499,1.3477,2.0881,0
0.003278,1.3486,2.0881,0
0.0033045,1.3496,2.0881,0
0.0033313,1.3506,2.0881,0
0.00336,1.3516,2.0881,0
0.0033917,1.3525,2.0882,0
0.0034262,1.3535,2.0882,0
0.0034625,1.3545,2.0882,0
0.0034994,1.3555,2.0882,0
0.0035364,1.3564,2.0882,0
0.0035735,1.3574,2.0882,0
0.0036113,1.3584,2.0882,0
0.0036505,1.3594,2.0882,0
0.0036913,1.3604,2.0882,0
0.0037332,1.3613,2.0882,0
0.0037758,1.3623,2.0882,0
0.0038186,1.3633,2.0882,0
0.003861,1.3643,2.0882,0
0.0039022,1.3652,2.0882,0
0.0039415,1.3662,2.0882,0
0.0039789,1.3672,2.0882,0
0.0040147,1.3682,2.0882,0
0.0040501,1.3691,2.0882,0
0.0040859,1.3701,2.0882,0
0.0041229,1.3711,2.0882,0
0.0041613,1.3721,2.0882,0
0.0042009,1.373,2.0882,0
0.0042413,1.374,2.0882,0
0.0042821,1.375,2.0882,0
0.0043231,1.376,2.0881,0
0.0043643,1.377,2.0881,0
0.0044057,1.3779,2.0881,0
0.0044473,1.3789,2.0881,0
0.0044894,1.3799,2.0881,0
0.0045317,1.3809,2.088,0
0.0045743,1.3818,2.088,0
0.004617,1.3828,2.088,0
0.0047456,1.3857,2.0879,0
0.0047317,1.3854,2.0879,0
0.0047879,1.3867,2.0878,0
0.0046599,1.3838,2.0879,0
0.0047028,1.3848,2.0879,0
0.0048301,1.3877,2.0878,0
0.0048722,1.3887,2.0878,0
0.0049143,1.3896,2.0877,0
0.0049562,1.3906,2.0877,0
0.0049985,1.3916,2.0876,0
0.0050413,1.3926,2.0876,0
0.0050852,1.3936,2.0876,0
0.0051309,1.3945,2.0875,0
0.0051788,1.3955,2.0875,0
0.0052291,1.3965,2.0874,0
0.0052811,1.3975,2.0873,0
0.0053334,1.3984,2.0873,0
0.0053842,1.3994,2.0872,0
0.0054324,1.4004,2.0872,0
0.0054777,1.4014,2.0871,0
0.0055212,1.4023,2.087,0
0.0056085,1.4043,2.0869,0
0.0055967,1.404,2.0869,0
0.0055644,1.4033,2.087,0
0.0056541,1.4053,2.0868,0
0.0057014,1.4062,2.0868,0
0.0061518,1.416,2.0859,0
0.0061289,1.4156,2.0859,0
0.0062062,1.417,2.0858,0
0.0062651,1.418,2.0857,0
0.0063266,1.4189,2.0856,0
0.006389,1.4199,2.0855,0
0.0064507,1.4209,2.0854,0
0.0065104,1.4219,2.0853,0
0.0057497,1.4072,2.0867,0
0.0057983,1.4082,2.0866,0
0.005846,1.4092,2.0865,0
0.0058921,1.4102,2.0864,0
0.0059361,1.4111,2.0864,0
0.0059778,1.4121,2.0863,0
0.0060181,1.4131,2.0862,0
0.006059,1.4141,2.0861,0
0.0061029,1.415,2.086,0
0.0065669,1.4229,2.0852,0
0.006619,1.4238,2.085,0
0.0066653,1.4248,2.0849,0
0.0066484,1.4244,2.085,0
0.0067059,1.4258,2.0848,0
0.006744,1.4268,2.0847,0
0.0067824,1.4277,2.0846,0
0.006824,1.4287,2.0844,0
0.006871,1.4297,2.0843,0
0.0070433,1.4326,2.0839,0
0.0069989,1.4319,2.084,0
0.0071038,1.4336,2.0837,0
0.0069242,1.4307,2.0842,0
0.0069829,1.4316,2.084,0
0.0071628,1.4346,2.0836,0
0.0072198,1.4355,2.0834,0
0.0072755,1.4365,2.0833,0
0.0073307,1.4375,2.0831,0
0.008884,1.4629,2.0781,0
0.008871,1.4627,2.0781,0
0.0089446,1.4639,2.0778,0
0.0090095,1.4648,2.0776,0
0.0091496,1.4668,2.0771,0
0.0091321,1.4665,2.0771,0
0.0090788,1.4658,2.0773,0
0.0092165,1.4678,2.0768,0
0.0092816,1.4688,2.0766,0
0.0077202,1.4443,2.082,0
0.0077049,1.4441,2.082,0
0.0077912,1.4453,2.0818,0
0.0073851,1.4385,2.083,0
0.0073783,1.4384,2.083,0
0.0074359,1.4395,2.0828,0
0.0074852,1.4404,2.0827,0
0.0075352,1.4414,2.0825,0
0.0075895,1.4424,2.0823,0
0.0076512,1.4434,2.0822,0
0.007861,1.4463,2.0816,0
0.007926,1.4473,2.0815,0
0.0079862,1.4482,2.0813,0
0.0080441,1.4492,2.0811,0
0.0081005,1.4502,2.0809,0
0.0080505,1.4493,2.0811,0
0.008159,1.4512,2.0807,0
0.0082196,1.4521,2.0805,0
0.0082809,1.4531,2.0803,0
0.0084039,1.4551,2.0799,0
0.0083439,1.4541,2.0801,0
0.0084664,1.4561,2.0797,0
0.0085301,1.457,2.0794,0
0.0083431,1.4541,2.0801,0
0.0086544,1.459,2.079,0
0.0086274,1.4585,2.0791,0
0.0085939,1.458,2.0792,0
0.008711,1.46,2.0788,0
0.0087674,1.4609,2.0785,0
0.0088248,1.4619,2.0783,0
0.0094078,1.4707,2.076,0
0.009377,1.4702,2.0762,0
0.0094692,1.4717,2.0758,0
0.0095322,1.4727,2.0755,0
0.0093456,1.4697,2.0763,0
0.0096628,1.4746,2.0749,0
0.0095998,1.4737,2.0752,0
0.0095972,1.4736,2.0752,0
0.0097299,1.4756,2.0746,0
0.0097998,1.4766,2.0743,0
0.0098721,1.4775,2.074,0
0.0098293,1.477,2.0742,0
0.0099465,1.4785,2.0737,0
0.0101,1.4805,2.0731,0
0.010072,1.4801,2.0732,0
0.010024,1.4795,2.0734,0
0.010314,1.4834,2.0722,0
0.010293,1.4831,2.0723,0
0.010382,1.4844,2.0718,0
0.010172,1.4814,2.0728,0
0.010244,1.4824,2.0725,0
0.010759,1.4893,2.0701,0
0.010717,1.4887,2.0703,0
0.010838,1.4902,2.0698,0
0.010994,1.4922,2.069,0
0.010932,1.4914,2.0693,0
0.010919,1.4912,2.0694,0
0.011524,1.499,2.0663,0
0.011504,1.4988,2.0664,0
0.011609,1.5,2.0659,0
0.01114,1.4941,2.0683,0
0.011126,1.4939,2.0684,0
0.01121,1.4951,2.0679,0
0.011283,1.4961,2.0675,0
0.011068,1.4932,2.0687,0
0.011359,1.4971,2.0671,0
0.011307,1.4964,2.0674,0
0.011439,1.498,2.0667,0
0.010527,1.4863,2.0712,0
0.0105,1.486,2.0713,0
0.010453,1.4854,2.0715,0
0.010601,1.4873,2.0708,0
0.01068,1.4883,2.0705,0
-0.0033503,1.4996,2.4805,0
-0.0033475,1.5,2.4799,0
-0.003357,1.498,2.4824,0
-0.0033568,1.498,2.4824,0
-0.0033544,1.4988,2.4814,0
-0.0033531,1.499,2.4811,0
-0.0033579,1.4972,2.4834,0
-0.0033578,1.4964,2.4844,0
-0.0033579,1.4971,2.4836,0
-0.0034121,1.4843,2.499,0
-0.0034116,1.4844,2.4989,0
-0.0034158,1.4834,2.5,0
-0.0033769,1.4916,2.4902,0
-0.0033715,1.4922,2.4896,0
-0.0033896,1.49,2.4922,0
-0.0033882,1.4902,2.4919,0
-0.0033839,1.4908,2.4912,0
-0.0033806,1.4912,2.4908,0
-0.0033571,1.4956,2.4854,0
-0.0033575,1.4961,2.4848,0
-0.0033566,1.4948,2.4863,0
-0.0033565,1.4951,2.486,0
-0.0033578,1.494,2.4873,0
-0.0033574,1.4941,2.4872,0
-0.0033621,1.4932,2.4883,0
-0.0033691,1.4924,2.4893,0
-0.0033626,1.4932,2.4884,0
-0.0034032,1.4876,2.4951,0
-0.0034001,1.4883,2.4943,0
-0.0034056,1.4868,2.4961,0
-0.0034043,1.4873,2.4954,0
-0.0033947,1.4892,2.4932,0
-0.0033944,1.4893,2.4931,0
-0.0033994,1.4884,2.4941,0
-0.0034069,1.4859,2.4971,0
-0.0034064,1.4863,2.4966,0
-0.0034088,1.4851,2.498,0
-0.0034082,1.4854,2.4977,0
0.01732,1.5625,2.022,0
0.017284,1.5621,2.0225,0
0.01724,1.5615,2.0231,0
0.017213,1.5612,2.0234,0
0.01665,1.5547,2.0303,0
0.016648,1.5547,2.0303,0
0.016561,1.5537,2.0312,0
0.016557,1.5537,2.0312,0
0.016986,1.5586,2.0263,0
0.016978,1.5585,2.0264,0
0.0169,1.5576,2.0273,0
0.016896,1.5576,2.0273,0
0.017158,1.5605,2.0242,0
0.017138,1.5603,2.0244,0
0.017073,1.5596,2.0252,0
0.017059,1.5594,2.0254,0
0.016816,1.5566,2.0283,0
0.016815,1.5566,2.0283,0
0.016734,1.5557,2.0293,0
0.016733,1.5557,2.0293,0
0.012256,1.5078,2.0624,0
0.012237,1.5076,2.0625,0
0.012958,1.5156,2.0585,0
0.012938,1.5154,2.0586,0
0.012597,1.5117,2.0605,0
0.012587,1.5116,2.0605,0
0.012426,1.5098,2.0615,0
0.012414,1.5096,2.0615,0
0.01234,1.5088,2.0619,0
0.012509,1.5107,2.061,0
0.012776,1.5137,2.0595,0
0.012763,1.5135,2.0596,0
0.012683,1.5127,2.06,0
0.012866,1.5146,2.059,0
0.01357,1.5225,2.0547,0
0.013569,1.5224,2.0547,0
0.013653,1.5234,2.0541,0
0.0142,1.5293,2.0505,0
0.014156,1.5288,2.0508,0
0.014376,1.5312,2.0492,0
0.014296,1.5303,2.0498,0
0.014291,1.5303,2.0498,0
0.014014,1.5273,2.0517,0
0.014009,1.5273,2.0518,0
0.013919,1.5264,2.0523,0
0.013859,1.5257,2.0527,0
0.01374,1.5244,2.0535,0
0.013713,1.5241,2.0537,0
0.013829,1.5254,2.0529,0
0.014107,1.5283,2.0511,0
0.01331,1.5195,2.0564,0
0.013265,1.519,2.0566,0
0.013134,1.5176,2.0574,0
0.013104,1.5172,2.0576,0
0.013045,1.5166,2.058,0
0.013222,1.5186,2.0569,0
0.013483,1.5215,2.0552,0
0.01342,1.5208,2.0557,0
0.013398,1.5205,2.0558,0
0.015713,1.5449,2.0391,0
0.015712,1.5449,2.0391,0
0.015902,1.5469,2.0374,0
0.015826,1.5461,2.0381,0
0.015807,1.5459,2.0382,0
0.014757,1.5352,2.0465,0
0.014704,1.5347,2.0469,0
0.015144,1.5391,2.0437,0
0.015111,1.5387,2.0439,0
0.015053,1.5381,2.0444,0
0.014987,1.5374,2.0449,0
0.014862,1.5361,2.0458,0
0.014851,1.536,2.0459,0
0.014961,1.5371,2.0451,0
0.015522,1.543,2.0406,0
0.015477,1.5425,2.041,0
0.015238,1.54,2.0429,0
0.015233,1.54,2.043,0
0.015331,1.541,2.0422,0
0.015427,1.542,2.0414,0
0.015356,1.5413,2.042,0
0.015617,1.5439,2.0399,0
0.015595,1.5437,2.04,0
0.016275,1.5508,2.034,0
0.016252,1.5505,2.0342,0
0.016181,1.5498,2.0348,0
0.016149,1.5495,2.0352,0
0.016468,1.5527,2.0321,0
0.016459,1.5526,2.0322,0
0.016371,1.5518,2.0331,0
0.016356,1.5516,2.0332,0
0.016089,1.5488,2.0357,0
0.016045,1.5484,2.0361,0
0.015997,1.5479,2.0366,0
0.015938,1.5472,2.0371,0
0.014464,1.5322,2.0485,0
0.014426,1.5318,2.0488,0
0.014557,1.5332,2.0479,0
0.014653,1.5342,2.0472,0
0.014561,1.5332,2.0479,0
0.018174,1.5781,2.0001,0
0.018164,1.5776,2.001,0
0.01816,1.5771,2.0017,0
0.018157,1.577,2.002,0
0.01814,1.5762,2.0033,0
0.01813,1.5758,2.0039,0
0.018144,1.5764,2.0029,0
0.018081,1.5742,2.0064,0
0.018069,1.574,2.0068,0
0.018043,1.5733,2.0078,0
0.018116,1.5752,2.0049,0
0.018116,1.5752,2.0049,0
0.018092,1.5746,2.0059,0
0.017885,1.5703,2.0121,0
0.01786,1.5699,2.0127,0
0.017828,1.5693,2.0135,0
0.017818,1.5692,2.0137,0
0.017766,1.5684,2.0148,0
0.017718,1.5677,2.0156,0
0.017771,1.5684,2.0146,0
0.01799,1.5723,2.0094,0
0.017975,1.572,2.0098,0
0.01804,1.5732,2.0079,0
0.018008,1.5727,2.0088,0
0.017941,1.5713,2.0107,0
0.01794,1.5713,2.0108,0
0.0179,1.5706,2.0117,0
0.017624,1.5664,2.0173,0
0.017604,1.5662,2.0176,0
0.01755,1.5654,2.0185,0
0.017545,1.5654,2.0186,0
0.017482,1.5646,2.0195,0
0.017696,1.5674,2.016,0
0.017662,1.5669,2.0166,0
0.017474,1.5645,2.0197,0
0.017418,1.5637,2.0205,0
0.017397,1.5635,2.0208,0
0.017352,1.5629,2.0215,0
0.011928,1.5039,2.0642,0
0.011884,1.5033,2.0645,0
0.011774,1.502,2.0651,0
0.011705,1.5011,2.0654,0
0.011695,1.501,2.0655,0
0.011852,1.5029,2.0646,0
0.012086,1.5059,2.0633,0
0.012056,1.5055,2.0635,0
0.012005,1.5049,2.0638,0
0.012169,1.5068,2.0629,0
-0.0051965,1.6653,2.001,0
-0.0051835,1.6653,2.002,0
-0.0051709,1.6654,2.0029,0
-0.0051584,1.6654,2.0039,0
-0.0051462,1.6655,2.0049,0
-0.005134,1.6655,2.0059,0
-0.0051217,1.6656,2.0068,0
-0.0051091,1.6656,2.0078,0
-0.0050962,1.6656,2.0088,0
-0.0050828,1.6657,2.0098,0
-0.0050689,1.6657,2.0107,0
-0.0050546,1.6658,2.0117,0
-0.0050398,1.6658,2.0127,0
-0.0050247,1.6658,2.0137,0
-0.0050093,1.6658,2.0146,0
-0.0049937,1.6659,2.0156,0
-0.004978,1.6659,2.0166,0
-0.0049624,1.6659,2.0176,0
-0.0049467,1.6659,2.0186,0
-0.0049312,1.666,2.0195,0
-0.0049159,1.666,2.0205,0
-0.0049008,1.666,2.0215,0
-0.0048859,1.666,2.0225,0
-0.0048713,1.666,2.0234,0
-0.004864,1.666,2.0239,0
-0.0048569,1.666,2.0244,0
-0.0048427,1.666,2.0254,0
-0.0048288,1.666,2.0264,0
-0.0048151,1.666,2.0273,0
-0.0048017,1.666,2.0283,0
-0.0047884,1.666,2.0293,0
-0.0047752,1.666,2.0303,0
-0.0047621,1.666,2.0312,0
-0.0047355,1.666,2.0332,0
-0.0047445,1.666,2.0326,0
-0.0047489,1.666,2.0322,0
-0.0047221,1.666,2.0342,0
-0.0047085,1.666,2.0352,0
-0.0046948,1.666,2.0361,0
-0.0046811,1.666,2.0371,0
-0.0046672,1.6659,2.0381,0
-0.0046532,1.6659,2.0391,0
-0.004639,1.6659,2.04,0
-0.0046246,1.6659,2.041,0
-0.0046099,1.6658,2.042,0
-0.0045948,1.6658,2.043,0
-0.0045794,1.6658,2.0439,0
-0.0045636,1.6658,2.0449,0
-0.0045475,1.6657,2.0459,0
-0.004531,1.6657,2.0469,0
-0.0045142,1.6657,2.0479,0
-0.0044971,1.6656,2.0488,0
-0.0044799,1.6656,2.0498,0
-0.0044626,1.6655,2.0508,0
-0.0044452,1.6655,2.0518,0
-0.0044279,1.6654,2.0527,0
-0.0044107,1.6654,2.0537,0
-0.0043936,1.6653,2.0547,0
-0.0043767,1.6653,2.0557,0
-0.00436,1.6652,2.0566,0
-0.0043433,1.6652,2.0576,0
-0.0043269,1.6651,2.0586,0
-0.0043105,1.6651,2.0596,0
-0.004294,1.665,2.0605,0
-0.0042996,1.665,2.0602,0
-0.0042769,1.665,2.0615,0
-0.0042599,1.6649,2.0625,0
-0.004243,1.6648,2.0635,0
-0.0042261,1.6648,2.0645,0
-0.0042093,1.6647,2.0654,0
-0.0041925,1.6646,2.0664,0
-0.0041759,1.6646,2.0674,0
-0.0041595,1.6645,2.0684,0
-0.0041433,1.6644,2.0693,0
-0.0041275,1.6643,2.0703,0
-0.004067,1.664,2.0742,0
-0.0040771,1.6641,2.0736,0
-0.0040519,1.6639,2.0752,0
-0.0040374,1.6638,2.0762,0
-0.0040234,1.6637,2.0771,0
-0.0040101,1.6637,2.0781,0
-0.004112,1.6643,2.0713,0
-0.0040968,1.6642,2.0723,0
-0.0040821,1.6641,2.0732,0
-0.0039975,1.6636,2.0791,0
-0.0039855,1.6635,2.0801,0
-0.0039743,1.6634,2.0811,0
-0.0039636,1.6633,2.082,0
-0.0039536,1.6632,2.083,0
-0.003944,1.6631,2.084,0
-0.003944,1.6631,2.084,0
-0.0039334,1.663,2.085,0
-0.0039231,1.6629,2.0859,0
-0.0039128,1.6628,2.0869,0
-0.0039026,1.6627,2.0879,0
-0.0038924,1.6626,2.0889,0
-0.0038822,1.6625,2.0898,0
-0.003872,1.6623,2.0908,0
-0.0038619,1.6622,2.0918,0
-0.0038408,1.662,2.0938,0
-0.0038512,1.6621,2.0928,0
-0.0038519,1.6621,2.0928,0
-0.0038299,1.6619,2.0947,0
-0.0038194,1.6618,2.0957,0
-0.0038093,1.6616,2.0967,0
-0.0037997,1.6615,2.0977,0
-0.0037904,1.6614,2.0986,0
-0.0037814,1.6613,2.0996,0
-0.0037727,1.6612,2.1006,0
-0.0037625,1.661,2.1016,0
-0.0037713,1.6611,2.1007,0
-0.0037519,1.6609,2.1025,0
-0.003741,1.6608,2.1035,0
-0.0037296,1.6606,2.1045,0
-0.0037178,1.6605,2.1055,0
-0.003679,1.6601,2.1084,0
-0.0036863,1.6602,2.1079,0
-0.0036642,1.6599,2.1094,0
-0.0037056,1.6604,2.1064,0
-0.0036929,1.6602,2.1074,0
-0.0036494,1.6598,2.1104,0
-0.0036346,1.6597,2.1113,0
-0.0036202,1.6595,2.1123,0
-0.0036062,1.6594,2.1133,0
-0.0035927,1.6592,2.1143,0
-0.0035789,1.6591,2.1152,0
-0.0035887,1.6592,2.1145,0
-0.0035656,1.6589,2.1162,0
-0.0035531,1.6588,2.1172,0
-0.0035415,1.6586,2.1182,0
-0.0035307,1.6585,2.1191,0
-0.003511,1.6581,2.1211,0
-0.0035144,1.6582,2.1208,0
-0.0035208,1.6583,2.1201,0
-0.003501,1.658,2.1221,0
-0.0034913,1.6578,2.123,0
-0.0034819,1.6577,2.124,0
-0.0034727,1.6575,2.125,0
-0.0034072,1.6561,2.1328,0
-0.0034118,1.6562,2.1322,0
-0.0033996,1.656,2.1338,0
-0.0033923,1.6558,2.1348,0
-0.0033854,1.6556,2.1357,0
-0.003379,1.6554,2.1367,0
-0.0033728,1.6552,2.1377,0
-0.0033738,1.6553,2.1376,0
-0.0033661,1.6551,2.1387,0
-0.0033596,1.6549,2.1396,0
-0.0033535,1.6547,2.1406,0
-0.0033475,1.6545,2.1416,0
-0.0033418,1.6543,2.1426,0
-0.0033348,1.6541,2.1436,0
-0.0033412,1.6543,2.1427,0
-0.0033276,1.6539,2.1445,0
-0.0033204,1.6537,2.1455,0
-0.0033132,1.6535,2.1465,0
-0.0033061,1.6533,2.1475,0
-0.003298,1.6531,2.1484,0
-0.0033051,1.6533,2.1476,0
-0.0032898,1.6529,2.1494,0
-0.0032818,1.6527,2.1504,0
-0.003274,1.6525,2.1514,0
-0.0032665,1.6523,2.1523,0
-0.0032582,1.6521,2.1533,0
-0.0032665,1.6523,2.1523,0
-0.0032504,1.6519,2.1543,0
-0.0032431,1.6517,2.1553,0
-0.0032363,1.6515,2.1562,0
-0.0034639,1.6573,2.126,0
-0.0034551,1.6572,2.127,0
-0.003458,1.6572,2.1266,0
-0.0034461,1.657,2.1279,0
-0.0034376,1.6568,2.1289,0
-0.0034296,1.6567,2.1299,0
-0.0034219,1.6565,2.1309,0
-0.0034147,1.6563,2.1318,0
-0.0032298,1.6513,2.1572,0
-0.0032318,1.6514,2.1569,0
-0.0032226,1.6511,2.1582,0
-0.0032158,1.6509,2.1592,0
-0.0032092,1.6507,2.1602,0
-0.0031963,1.6502,2.1621,0
-0.0032012,1.6504,2.1614,0
-0.0032029,1.6505,2.1611,0
-0.0031898,1.65,2.1631,0
-0.0031837,1.6498,2.1641,0
-0.0031448,1.6482,2.1709,0
-0.0031502,1.6484,2.17,0
-0.0031394,1.648,2.1719,0
-0.003178,1.6496,2.165,0
-0.0031725,1.6494,2.166,0
-0.0031741,1.6494,2.1657,0
-0.0031666,1.6491,2.167,0
-0.0031609,1.6489,2.168,0
-0.0031555,1.6487,2.1689,0
-0.0031505,1.6484,2.1699,0
-0.0031344,1.6478,2.1729,0
-0.00313,1.6475,2.1738,0
-0.0031251,1.6473,2.1748,0
-0.0031288,1.6475,2.1741,0
-0.0031202,1.647,2.1758,0
-0.0031155,1.6468,2.1768,0
-0.0031111,1.6466,2.1777,0
-0.0031062,1.6463,2.1787,0
-0.0031093,1.6465,2.1781,0
-0.003101,1.6461,2.1797,0
-0.003096,1.6458,2.1807,0
-0.0030914,1.6456,2.1816,0
-0.0030868,1.6454,2.1826,0
-0.0030896,1.6455,2.182,0
-0.0030824,1.6451,2.1836,0
-0.0030728,1.6444,2.1865,0
-0.0030751,1.6445,2.1859,0
-0.0030695,1.6441,2.1875,0
-0.0030787,1.6449,2.1846,0
-0.0030759,1.6446,2.1855,0
-0.003005,1.6404,2.2012,0
-0.0030083,1.6406,2.2005,0
-0.0030007,1.6402,2.2021,0
-0.002997,1.6399,2.2031,0
-0.0030664,1.6439,2.1885,0
-0.0030634,1.6436,2.1895,0
-0.0030592,1.6433,2.1904,0
-0.0030628,1.6436,2.1896,0
-0.0030546,1.6431,2.1914,0
-0.0030455,1.6426,2.1934,0
-0.0030457,1.6426,2.1933,0
-0.0030499,1.6428,2.1924,0
-0.00304,1.6423,2.1943,0
-0.0030346,1.642,2.1953,0
-0.0030296,1.6418,2.1963,0
-0.0030247,1.6415,2.1973,0
-0.0030264,1.6416,2.1969,0
-0.0030191,1.6412,2.1982,0
-0.0030141,1.641,2.1992,0
-0.0030096,1.6407,2.2002,0
-0.002994,1.6396,2.2041,0
-0.0029944,1.6396,2.204,0
-0.0029903,1.6393,2.2051,0
-0.0029869,1.6391,2.2061,0
-0.002984,1.6388,2.207,0
-0.0029807,1.6385,2.208,0
-0.0029828,1.6387,2.2074,0
-0.0029772,1.6382,2.209,0
-0.0029739,1.6379,2.21,0
-0.0029708,1.6377,2.2109,0
-0.0029713,1.6377,2.2108,0
-0.0029572,1.6365,2.2148,0
-0.0029598,1.6367,2.2141,0
-0.0029672,1.6374,2.2119,0
-0.0029638,1.6371,2.2129,0
-0.0029606,1.6368,2.2139,0
-0.0029538,1.6362,2.2158,0
-0.0029508,1.6359,2.2168,0
-0.0029481,1.6356,2.2178,0
-0.0029493,1.6357,2.2174,0
-0.0029453,1.6353,2.2188,0
-0.0029414,1.6347,2.2207,0
-0.0029416,1.6348,2.2206,0
-0.0029431,1.635,2.2197,0
-0.0029396,1.6344,2.2217,0
-0.0029381,1.6341,2.2227,0
-0.0029371,1.6338,2.2236,0
-0.0029358,1.6335,2.2246,0
-0.002937,1.6338,2.2238,0
-0.0029346,1.6332,2.2256,0
-0.0029335,1.6329,2.2266,0
-0.0029324,1.6326,2.2275,0
-0.0029332,1.6328,2.2269,0
-0.002931,1.6323,2.2285,0
-0.0029298,1.632,2.2295,0
-0.0029286,1.6317,2.2305,0
-0.0029292,1.6318,2.23,0
-0.0029273,1.6314,2.2314,0
-0.0029262,1.631,2.2324,0
-0.0029254,1.6307,2.2334,0
-0.0029257,1.6309,2.233,0
-0.0029243,1.6304,2.2344,0
-0.0029235,1.6301,2.2354,0
-0.0029229,1.6298,2.2363,0
-0.0029232,1.6299,2.236,0
-0.0029217,1.6295,2.2373,0
-0.0029205,1.6291,2.2383,0
-0.0029194,1.6288,2.2393,0
-0.0029199,1.6289,2.239,0
-0.0029176,1.6285,2.2402,0
-0.002916,1.6282,2.2412,0
-0.0029145,1.6278,2.2422,0
-0.002915,1.6279,2.2419,0
-0.0029125,1.6275,2.2432,0
-0.0029106,1.6272,2.2441,0
-0.0029088,1.6268,2.2451,0
-0.0029094,1.627,2.2448,0
-0.0029068,1.6265,2.2461,0
-0.0029048,1.6262,2.2471,0
-0.0029032,1.6258,2.248,0
-0.0029038,1.626,2.2476,0
-0.0029017,1.6255,2.249,0
-0.0029006,1.6252,2.25,0
-0.0029001,1.6248,2.251,0
-0.0029003,1.625,2.2505,0
-0.0028999,1.6245,2.252,0
-0.0029003,1.6241,2.2529,0
-0.002901,1.6238,2.2539,0
-0.0029004,1.624,2.2532,0
-0.0029017,1.6234,2.2549,0
-0.0029028,1.6231,2.2559,0
-0.0029036,1.6227,2.2568,0
-0.0029029,1.623,2.256,0
-0.0029042,1.6224,2.2578,0
-0.002903,1.621,2.2617,0
-0.0029033,1.6211,2.2614,0
-0.0029048,1.622,2.2588,0
-0.0029047,1.6221,2.2587,0
-0.0029045,1.6217,2.2598,0
-0.0029039,1.6213,2.2607,0
-0.0029015,1.6206,2.2627,0
-0.0028997,1.6203,2.2637,0
-0.0028979,1.6199,2.2646,0
-0.0028989,1.6201,2.2641,0
-0.002896,1.6195,2.2656,0
-0.0028897,1.617,2.2725,0
-0.0028896,1.6172,2.2719,0
-0.0028899,1.6166,2.2734,0
-0.0028927,1.6188,2.2676,0
-0.002894,1.6191,2.2667,0
-0.0028942,1.6192,2.2666,0
-0.0028913,1.6185,2.2686,0
-0.0028905,1.6181,2.2695,0
-0.0028906,1.6182,2.2693,0
-0.0028899,1.6177,2.2705,0
-0.0028896,1.6174,2.2715,0
-0.0028905,1.6162,2.2744,0
-0.0028913,1.6159,2.2754,0
-0.0028905,1.6162,2.2745,0
-0.002894,1.6151,2.2773,0
-0.0028934,1.6152,2.277,0
-0.0028924,1.6155,2.2764,0
-0.0028958,1.6147,2.2783,0
-0.0028979,1.6143,2.2793,0
-0.0029,1.614,2.2803,0
-0.0028985,1.6143,2.2795,0
-0.0029016,1.6136,2.2812,0
-0.0028918,1.6093,2.292,0
-0.0028918,1.6094,2.2917,0
-0.0028917,1.6089,2.293,0
-0.0028924,1.6085,2.2939,0
-0.0028938,1.6081,2.2949,0
-0.0028926,1.6084,2.2941,0
-0.0028971,1.6072,2.2969,0
-0.0028963,1.6074,2.2965,0
-0.0028953,1.6077,2.2959,0
-0.0029032,1.6132,2.2822,0
-0.002903,1.6133,2.282,0
-0.0029036,1.6128,2.2832,0
-0.0029038,1.6124,2.2842,0
-0.0029032,1.612,2.2852,0
-0.0029038,1.6123,2.2845,0
-0.0029005,1.6112,2.2871,0
-0.0029008,1.6113,2.2869,0
-0.0029019,1.6116,2.2861,0
-0.0028983,1.6109,2.2881,0
-0.0028961,1.6105,2.2891,0
-0.0028942,1.6101,2.29,0
-0.0028955,1.6104,2.2893,0
-0.0028925,1.6097,2.291,0
-0.0028985,1.6068,2.2979,0
-0.0028999,1.6064,2.2988,0
-0.0028998,1.6064,2.2988,0
-0.0029008,1.606,2.2998,0
-0.0029015,1.6056,2.3008,0
-0.0029023,1.6052,2.3018,0
-0.0029018,1.6055,2.3011,0
-0.0029029,1.6048,2.3027,0
-0.002904,1.6044,2.3037,0
-0.0029036,1.6045,2.3034,0
-0.0029052,1.6039,2.3047,0
-0.0029086,1.6014,2.3105,0
-0.0029086,1.6016,2.3102,0
-0.0029084,1.601,2.3115,0
-0.0029086,1.6005,2.3125,0
-0.0029084,1.6006,2.3124,0
-0.0029078,1.6031,2.3066,0
-0.0029065,1.6035,2.3057,0
-0.0029065,1.6035,2.3057,0
-0.0029086,1.6027,2.3076,0
-0.0029091,1.6022,2.3086,0
-0.0029087,1.6025,2.3079,0
-0.0029088,1.6018,2.3096,0
-0.0029362,1.5934,2.3281,0
-0.0029344,1.5938,2.3274,0
-0.0029391,1.593,2.3291,0
-0.0029424,1.5925,2.3301,0
-0.0029405,1.5928,2.3295,0
-0.0029493,1.5916,2.332,0
-0.0029477,1.5918,2.3316,0
-0.0029457,1.592,2.3311,0
-0.0029605,1.5897,2.3359,0
-0.0029598,1.5898,2.3357,0
-0.0029524,1.5911,2.333,0
-0.0029555,1.5907,2.334,0
-0.0029545,1.5908,2.3336,0
-0.0029579,1.5902,2.335,0
-0.0029882,1.5859,2.3438,0
-0.0029881,1.5859,2.3437,0
-0.0029629,1.5893,2.3369,0
-0.0029664,1.5888,2.3379,0
-0.0029658,1.5889,2.3377,0
-0.002975,1.5878,2.3398,0
-0.0029745,1.5879,2.3397,0
-0.0029702,1.5883,2.3389,0
-0.002979,1.5874,2.3408,0
-0.0029831,1.5869,2.3418,0
-0.0029828,1.5869,2.3417,0
-0.0029857,1.5864,2.3428,0
-0.0029095,1.6001,2.3135,0
-0.0029108,1.5997,2.3145,0
-0.0029128,1.5992,2.3154,0
-0.002911,1.5996,2.3146,0
-0.0029148,1.5988,2.3164,0
-0.0029214,1.5975,2.3193,0
-0.0029206,1.5977,2.3189,0
-0.0029232,1.597,2.3203,0
-0.0029171,1.5984,2.3174,0
-0.0029157,1.5986,2.3168,0
-0.0029192,1.5979,2.3184,0
-0.0029251,1.5966,2.3213,0
-0.0029248,1.5967,2.3211,0
-0.0029263,1.5961,2.3223,0
-0.0029276,1.5957,2.3232,0
-0.0029276,1.5957,2.3232,0
-0.0029286,1.5952,2.3242,0
-0.0029299,1.5948,2.3252,0
-0.0029316,1.5943,2.3262,0
-0.0029302,1.5947,2.3253,0
-0.0029336,1.5939,2.3271,0
-0.0030264,1.578,2.3594,0
-0.003026,1.5781,2.3591,0
-0.00299,1.5854,2.3447,0
-0.0029924,1.5849,2.3457,0
-0.0029924,1.585,2.3457,0
-0.0029978,1.584,2.3477,0
-0.0029978,1.584,2.3476,0
-0.0029948,1.5845,2.3467,0
-0.0030099,1.582,2.3516,0
-0.0030098,1.582,2.3515,0
-0.0030005,1.5835,2.3486,0
-0.0030038,1.583,2.3496,0
-0.0030037,1.583,2.3496,0
-0.0030065,1.5825,2.3506,0
-0.0030128,1.5815,2.3525,0
-0.003016,1.581,2.3535,0
-0.0030158,1.5811,2.3534,0
-0.0030209,1.58,2.3555,0
-0.0030205,1.5801,2.3553,0
-0.0030184,1.5805,2.3545,0
-0.0030226,1.5795,2.3564,0
-0.0030244,1.579,2.3574,0
-0.0030239,1.5791,2.3572,0
-0.0030255,1.5785,2.3584,0
-0.0030267,1.5775,2.3604,0
-0.0030267,1.577,2.3613,0
-0.0030265,1.5771,2.361,0
-0.003026,1.5759,2.3633,0
-0.0030259,1.5762,2.3628,0
-0.0030262,1.5765,2.3623,0
-0.0030322,1.5739,2.3672,0
-0.0030301,1.5742,2.3665,0
-0.0030259,1.5754,2.3643,0
-0.003027,1.5749,2.3652,0
-0.0030262,1.5752,2.3647,0
-0.003029,1.5744,2.3662,0
-0.0030438,1.5702,2.374,0
-0.0030434,1.5703,2.3737,0
-0.0030446,1.5696,2.375,0
-0.0030358,1.5733,2.3682,0
-0.003039,1.5728,2.3691,0
-0.0030365,1.5732,2.3683,0
-0.0030427,1.5717,2.3711,0
-0.0030415,1.5723,2.3701,0
-0.0030415,1.5723,2.3701,0
-0.0030431,1.5712,2.3721,0
-0.003043,1.5713,2.3719,0
-0.0030433,1.5707,2.373,0
-0.0030761,1.5625,2.3877,0
-0.0030759,1.5625,2.3876,0
-0.0030789,1.5619,2.3887,0
-0.0030815,1.5613,2.3896,0
-0.0030807,1.5615,2.3893,0
-0.0030835,1.5608,2.3906,0
-0.0030911,1.5585,2.3945,0
-0.0030909,1.5586,2.3944,0
-0.0030857,1.5602,2.3916,0
-0.0030844,1.5605,2.391,0
-0.0030877,1.5596,2.3926,0
-0.0030895,1.5591,2.3936,0
-0.003088,1.5596,2.3927,0
-0.0030918,1.5579,2.3955,0
-0.0030924,1.5573,2.3965,0
-0.0030922,1.5576,2.396,0
-0.0030944,1.5562,2.3984,0
-0.0030934,1.5566,2.3977,0
-0.0030931,1.5568,2.3975,0
-0.0030996,1.5544,2.4014,0
-0.003099,1.5547,2.4009,0
-0.0031011,1.5538,2.4023,0
-0.0031048,1.5527,2.4043,0
-0.0031045,1.5527,2.4042,0
-0.0031028,1.5532,2.4033,0
-0.0031015,1.5537,2.4025,0
-0.0031068,1.5521,2.4053,0
-0.0031088,1.5515,2.4062,0
-0.0031077,1.5518,2.4058,0
-0.0030962,1.5556,2.3994,0
-0.003096,1.5557,2.3993,0
-0.0030979,1.555,2.4004,0
-0.0032266,1.5312,2.4375,0
-0.0032266,1.5312,2.4375,0
-0.0031416,1.5466,2.4141,0
-0.0031384,1.5469,2.4136,0
-0.0031489,1.546,2.415,0
-0.0031574,1.5454,2.416,0
-0.0031501,1.5459,2.4152,0
-0.0031661,1.5448,2.417,0
-0.0031638,1.5449,2.4167,0
-0.0031741,1.5441,2.418,0
-0.0031868,1.5429,2.4199,0
-0.0031861,1.543,2.4198,0
-0.0031908,1.5423,2.4209,0
-0.0031938,1.5416,2.4219,0
-0.0031922,1.542,2.4213,0
-0.0031809,1.5435,2.4189,0
-0.0031764,1.5439,2.4183,0
-0.0031137,1.5503,2.4082,0
-0.0031112,1.5508,2.4074,0
-0.0031175,1.5497,2.4092,0
-0.0031164,1.5498,2.4089,0
-0.0031217,1.549,2.4102,0
-0.0031109,1.5509,2.4072,0
-0.0031261,1.5484,2.4111,0
-0.0031231,1.5488,2.4105,0
-0.0031303,1.5478,2.4121,0
-0.0031301,1.5479,2.4121,0
-0.0031354,1.5472,2.4131,0
-0.0032039,1.5384,2.4268,0
-0.0032007,1.5391,2.4258,0
-0.0032072,1.5378,2.4277,0
-0.0032056,1.5381,2.4273,0
-0.0032124,1.5365,2.4297,0
-0.0032101,1.5371,2.4288,0
-0.0032099,1.5372,2.4287,0
-0.0031957,1.541,2.4229,0
-0.0031956,1.541,2.4228,0
-0.0031969,1.5404,2.4238,0
-0.0031986,1.5397,2.4248,0
-0.0031976,1.54,2.4243,0
-0.0032006,1.5391,2.4258,0
-0.0032196,1.5345,2.4326,0
-0.0032171,1.5352,2.4317,0
-0.003222,1.5339,2.4336,0
-0.003221,1.5342,2.4332,0
-0.0032146,1.5359,2.4307,0
-0.0032136,1.5361,2.4302,0
-0.0032169,1.5352,2.4316,0
-0.0032242,1.5326,2.4355,0
-0.0032236,1.5332,2.4346,0
-0.0032236,1.5332,2.4346,0
-0.003225,1.5319,2.4365,0
-0.0032249,1.5322,2.4361,0
-0.0030458,1.5691,2.376,0
-0.003045,1.5693,2.3755,0
-0.0030466,1.5685,2.377,0
-0.0030476,1.568,2.3779,0
-0.0030468,1.5684,2.3773,0
-0.0030485,1.5675,2.3789,0
-0.0030524,1.5664,2.3809,0
-0.0030522,1.5664,2.3808,0
-0.0030553,1.5658,2.3818,0
-0.0030585,1.5653,2.3828,0
-0.0030574,1.5654,2.3825,0
-0.0030503,1.5669,2.3799,0
-0.0030487,1.5674,2.379,0
-0.0030654,1.5641,2.3848,0
-0.0030634,1.5645,2.3842,0
-0.0030618,1.5647,2.3838,0
-0.003069,1.5636,2.3857,0
-0.0030726,1.563,2.3867,0
-0.0030698,1.5635,2.3859,0
-0.0032282,1.5306,2.4385,0
-0.0032304,1.5299,2.4395,0
-0.0032297,1.5303,2.4389,0
-0.0032325,1.5292,2.4404,0
-0.0032324,1.5293,2.4403,0
-0.0032339,1.5286,2.4414,0
-0.0032389,1.5272,2.4434,0
-0.0032384,1.5273,2.4432,0
-0.0032423,1.5265,2.4443,0
-0.0032461,1.5258,2.4453,0
-0.0032433,1.5264,2.4446,0
-0.0032359,1.5279,2.4424,0
-0.0032348,1.5283,2.4417,0
-0.0032596,1.5231,2.4492,0
-0.0032582,1.5234,2.4487,0
-0.0032617,1.5224,2.4502,0
-0.0032613,1.5225,2.4501,0
-0.0032641,1.5217,2.4512,0
-0.0032678,1.521,2.4521,0
-0.0032648,1.5215,2.4514,0
-0.0032722,1.5203,2.4531,0
-0.0032703,1.5205,2.4528,0
-0.0032502,1.5251,2.4463,0
-0.0032489,1.5254,2.4459,0
-0.003254,1.5245,2.4473,0
-0.0032571,1.5238,2.4482,0
-0.0032542,1.5244,2.4473,0
-0.0032954,1.5153,2.46,0
-0.0032936,1.5156,2.4595,0
-0.0032988,1.5146,2.4609,0
-0.0032984,1.5146,2.4608,0
-0.0033084,1.5116,2.4648,0
-0.0033081,1.5117,2.4647,0
-0.0033043,1.5131,2.4629,0
-0.0033024,1.5137,2.4621,0
-0.0033018,1.5138,2.4619,0
-0.0033064,1.5124,2.4639,0
-0.0033055,1.5127,2.4634,0
-0.0033105,1.5109,2.4658,0
-0.003313,1.5102,2.4668,0
-0.0033109,1.5107,2.466,0
-0.0033157,1.5094,2.4678,0
-0.0033143,1.5098,2.4673,0
-0.0033186,1.5087,2.4688,0
-0.0033182,1.5088,2.4686,0
-0.0032812,1.5189,2.4551,0
-0.0032771,1.5195,2.4542,0
-0.0032863,1.5174,2.457,0
-0.0032858,1.5176,2.4568,0
-0.0032842,1.5182,2.4561,0
-0.0032824,1.5186,2.4555,0
-0.0032768,1.5196,2.4541,0
-0.0032885,1.5167,2.458,0
-0.0032918,1.516,2.459,0
-0.003289,1.5166,2.4582,0
-0.0033229,1.5072,2.4707,0
-0.0033217,1.5078,2.4699,0
-0.0033256,1.5057,2.4727,0
-0.0033256,1.5059,2.4724,0
-0.0033242,1.5064,2.4717,0
-0.003324,1.5068,2.4712,0
-0.0033336,1.5034,2.4756,0
-0.0033316,1.5039,2.4749,0
-0.0033367,1.5026,2.4766,0
-0.0033357,1.5029,2.4762,0
-0.0033276,1.5049,2.4736,0
-0.0033302,1.5042,2.4746,0
-0.0033278,1.5049,2.4737,0
-0.0033212,1.5079,2.4697,0
-0.0033394,1.5019,2.4775,0
-0.0033391,1.502,2.4774,0
-0.003342,1.5011,2.4785,0
-0.0033457,1.5003,2.4795,0
-0.0033425,1.501,2.4787,0
-0.0040274,1.001,2.7273,0
-0.0040261,1.002,2.7273,0
-0.004024,1.0029,2.7273,0
-0.0040211,1.0039,2.7273,0
-0.0040176,1.0049,2.7273,0
-0.0040136,1.0059,2.7273,0
-0.004009,1.0068,2.7273,0
-0.0040035,1.0078,2.7272,0
-0.0039966,1.0088,2.7272,0
-0.0039877,1.0098,2.7272,0
-0.0039763,1.0107,2.7272,0
-0.0039631,1.0117,2.7272,0
-0.0039488,1.0127,2.7272,0
-0.0039348,1.0137,2.7271,0
-0.0039216,1.0146,2.7271,0
-0.0039091,1.0156,2.7271,0
-0.003805,1.03,2.7266,0
-0.0038034,1.0303,2.7265,0
-0.003796,1.0312,2.7265,0
-0.0038971,1.0166,2.7271,0
-0.0038855,1.0176,2.727,0
-0.003874,1.0186,2.727,0
-0.0038629,1.0195,2.727,0
-0.0038523,1.0205,2.7269,0
-0.0038421,1.0215,2.7269,0
-0.0038324,1.0225,2.7269,0
-0.0038235,1.0234,2.7268,0
-0.0038164,1.0244,2.7268,0
-0.003812,1.0254,2.7268,0
-0.0038106,1.0264,2.7267,0
-0.003811,1.0273,2.7267,0
-0.003811,1.0283,2.7266,0
-0.0038087,1.0293,2.7266,0
-0.0037882,1.0322,2.7264,0
-0.0037812,1.0332,2.7264,0
-0.0037758,1.0342,2.7263,0
-0.0037715,1.0352,2.7263,0
-0.0037676,1.0361,2.7262,0
-0.0037637,1.0371,2.7262,0
-0.0037596,1.0381,2.7261,0
-0.0037561,1.0391,2.7261,0
-0.0037538,1.04,2.726,0
-0.0037531,1.041,2.7259,0
-0.0037538,1.042,2.7259,0
-0.0037556,1.043,2.7258,0
-0.0037583,1.0439,2.7257,0
-0.0037624,1.0449,2.7257,0
-0.0037692,1.0459,2.7256,0
-0.0037791,1.0469,2.7255,0
-0.0037689,1.0459,2.7256,0
-0.0037918,1.0479,2.7254,0
-0.0038055,1.0488,2.7254,0
-0.0038182,1.0498,2.7253,0
-0.0038281,1.0508,2.7252,0
-0.0038342,1.0518,2.7251,0
-0.0038365,1.0527,2.725,0
-0.0038356,1.0537,2.725,0
-0.0038326,1.0547,2.7249,0
-0.0038205,1.0576,2.7246,0
-0.0038204,1.0576,2.7246,0
-0.0038185,1.0586,2.7245,0
-0.0038286,1.0557,2.7248,0
-0.0038243,1.0566,2.7247,0
-0.003819,1.0596,2.7244,0
-0.0038224,1.0605,2.7243,0
-0.0038283,1.0615,2.7242,0
-0.0038349,1.0625,2.7241,0
-0.0038098,1.1026,2.7188,0
-0.0038118,1.1035,2.7186,0
-0.0038135,1.1045,2.7184,0
-0.0038154,1.1055,2.7183,0
-0.0038178,1.1064,2.7181,0
-0.0038205,1.1074,2.7179,0
-0.0038229,1.1083,2.7178,0
-0.0038233,1.1084,2.7177,0
-0.0038268,1.1094,2.7176,0
-0.00383,1.1104,2.7174,0
-0.0038336,1.1113,2.7172,0
-0.003838,1.1123,2.717,0
-0.0038429,1.1133,2.7169,0
-0.0038444,1.1136,2.7168,0
-0.0038478,1.1143,2.7167,0
-0.0038507,1.1152,2.7165,0
-0.0038506,1.1162,2.7163,0
-0.0038484,1.1172,2.7161,0
-0.0038608,1.1237,2.7148,0
-0.0038627,1.124,2.7148,0
-0.0038654,1.125,2.7146,0
-0.0038444,1.1188,2.7158,0
-0.003844,1.1191,2.7157,0
-0.0038455,1.1182,2.7159,0
-0.0038446,1.1201,2.7156,0
-0.0038475,1.1211,2.7154,0
-0.0038521,1.1221,2.7152,0
-0.0038576,1.123,2.715,0
-0.0038403,1.0635,2.724,0
-0.0038424,1.0645,2.7239,0
-0.0038405,1.0654,2.7238,0
-0.0038343,1.0664,2.7237,0
-0.0038256,1.0673,2.7236,0
-0.0038243,1.0674,2.7236,0
-0.0038116,1.0684,2.7235,0
-0.0037982,1.0693,2.7234,0
-0.003787,1.0703,2.7233,0
-0.0038071,1.0757,2.7227,0
-0.0038102,1.0762,2.7226,0
-0.0038127,1.0771,2.7225,0
-0.0038113,1.0781,2.7223,0
-0.003781,1.0713,2.7232,0
-0.0037813,1.0723,2.7231,0
-0.0037871,1.0732,2.723,0
-0.0037959,1.0742,2.7228,0
-0.0038043,1.0752,2.7227,0
-0.0038071,1.0791,2.7222,0
-0.0038012,1.0801,2.7221,0
-0.0037954,1.0811,2.722,0
-0.0037923,1.082,2.7218,0
-0.003796,1.0833,2.7217,0
-0.0038024,1.084,2.7216,0
-0.003794,1.083,2.7217,0
-0.0038147,1.085,2.7214,0
-0.0038273,1.0859,2.7213,0
-0.0038365,1.0869,2.7212,0
-0.0038403,1.0879,2.721,0
-0.0038388,1.0889,2.7209,0
-0.003834,1.0898,2.7208,0
-0.0038323,1.0902,2.7207,0
-0.0038295,1.0908,2.7206,0
-0.0038269,1.0918,2.7205,0
-0.0038265,1.0928,2.7203,0
-0.0038273,1.0938,2.7202,0
-0.0038272,1.0947,2.72,0
-0.0038247,1.0957,2.7199,0
-0.0038201,1.0966,2.7197,0
-0.0038197,1.0967,2.7197,0
-0.0038141,1.0977,2.7196,0
-0.0038094,1.0986,2.7194,0
-0.0038068,1.0996,2.7192,0
-0.0038066,1.1006,2.7191,0
-0.0038079,1.1016,2.7189,0
-0.0038097,1.1025,2.7188,0
-0.0037892,1.2186,2.6875,0
-0.0037902,1.2188,2.6875,0
-0.0038002,1.2197,2.6871,0
-0.0038101,1.2207,2.6867,0
-0.0038148,1.2212,2.6865,0
-0.0038195,1.2217,2.6863,0
-0.0038259,1.2227,2.686,0
-0.0038284,1.2238,2.6855,0
-0.0038288,1.2246,2.6852,0
-0.0038262,1.2263,2.6846,0
-0.0038262,1.2266,2.6845,0
-0.0038273,1.2256,2.6848,0
-0.0038284,1.2236,2.6856,0
-0.0038235,1.2287,2.6836,0
-0.0038216,1.2295,2.6833,0
-0.0038151,1.2305,2.6829,0
-0.0037855,1.2336,2.6816,0
-0.0037821,1.2344,2.6813,0
-0.0038078,1.2312,2.6826,0
-0.0038058,1.2314,2.6825,0
-0.0037961,1.2324,2.6821,0
-0.0037869,1.2334,2.6817,0
-0.0038256,1.2275,2.6841,0
-0.0038242,1.2285,2.6837,0
-0.003782,1.2384,2.6797,0
-0.0037813,1.2393,2.6793,0
-0.0037783,1.2402,2.6789,0
-0.0037767,1.2407,2.6787,0
-0.0037757,1.2412,2.6785,0
-0.0037737,1.2422,2.6781,0
-0.0037834,1.2476,2.6758,0
-0.0037833,1.248,2.6756,0
-0.0037848,1.2498,2.6748,0
-0.0037851,1.25,2.6747,0
-0.003783,1.249,2.6751,0
-0.0037727,1.243,2.6777,0
-0.003773,1.2432,2.6777,0
-0.0037758,1.2441,2.6773,0
-0.0037794,1.2453,2.6768,0
-0.0037823,1.2461,2.6764,0
-0.003779,1.2451,2.6768,0
-0.0037834,1.2471,2.676,0
-0.0037805,1.236,2.6807,0
-0.0037808,1.2363,2.6805,0
-0.0037802,1.2354,2.6809,0
-0.0037822,1.2373,2.6801,0
-0.003782,1.2383,2.6797,0
-0.0038646,1.126,2.7144,0
-0.0038602,1.127,2.7142,0
-0.0038504,1.1284,2.7139,0
-0.0038466,1.1289,2.7138,0
-0.0038534,1.1279,2.714,0
-0.0038423,1.1299,2.7135,0
-0.0038421,1.1309,2.7133,0
-0.0038453,1.1318,2.7131,0
-0.0038495,1.1328,2.7129,0
-0.0038497,1.1329,2.7129,0
-0.0038508,1.1338,2.7127,0
-0.0038472,1.1348,2.7125,0
-0.0038393,1.1357,2.7123,0
-0.003829,1.1367,2.712,0
-0.0038235,1.1373,2.7119,0
-0.0038203,1.1377,2.7118,0
-0.0038152,1.1387,2.7116,0
-0.0038133,1.1396,2.7114,0
-0.0038146,1.1406,2.7111,0
-0.0038185,1.1415,2.7109,0
-0.003819,1.1416,2.7109,0
-0.0038264,1.1426,2.7107,0
-0.0038341,1.1436,2.7105,0
-0.0038412,1.1445,2.7102,0
-0.0038473,1.1456,2.71,0
-0.0038502,1.1465,2.7097,0
-0.0038469,1.1455,2.71,0
-0.0038509,1.1475,2.7095,0
-0.0038503,1.1484,2.7093,0
-0.0038507,1.1496,2.709,0
-0.0038523,1.1504,2.7088,0
-0.0038553,1.1514,2.7085,0
-0.0038586,1.1523,2.7083,0
-0.0038504,1.1494,2.709,0
-0.0038616,1.1535,2.708,0
-0.0038629,1.1543,2.7078,0
-0.0038615,1.1533,2.708,0
-0.0038622,1.1553,2.7075,0
-0.0038596,1.1562,2.7073,0
-0.0038469,1.1715,2.7031,0
-0.0038459,1.1719,2.703,0
-0.0038426,1.1729,2.7027,0
-0.003839,1.1738,2.7024,0
-0.0038367,1.1748,2.7021,0
-0.0038364,1.1758,2.7019,0
-0.0038367,1.1748,2.7022,0
-0.0038392,1.1781,2.7012,0
-0.0038391,1.1787,2.701,0
-0.0038354,1.1797,2.7007,0
-0.0038376,1.1768,2.7016,0
-0.0038392,1.1777,2.7013,0
-0.0038038,1.1845,2.6992,0
-0.0038037,1.1846,2.6992,0
-0.003804,1.1855,2.6989,0
-0.0038052,1.1865,2.6986,0
-0.0038073,1.1875,2.6983,0
-0.0038233,1.1813,2.7002,0
-0.003821,1.1816,2.7001,0
-0.0038289,1.1807,2.7004,0
-0.0038138,1.1826,2.6998,0
-0.0038078,1.1836,2.6995,0
-0.0038559,1.1572,2.707,0
-0.0038525,1.1582,2.7068,0
-0.0038487,1.1592,2.7065,0
-0.0038452,1.1602,2.7063,0
-0.0038432,1.1609,2.7061,0
-0.0038429,1.1611,2.706,0
-0.0038421,1.1621,2.7057,0
-0.0038412,1.1631,2.7055,0
-0.0038403,1.1641,2.7052,0
-0.003856,1.1572,2.707,0
-0.0038398,1.1645,2.7051,0
-0.0038398,1.165,2.7049,0
-0.0038396,1.166,2.7047,0
-0.0038404,1.167,2.7044,0
-0.0038428,1.168,2.7041,0
-0.003843,1.168,2.7041,0
-0.0038444,1.1689,2.7038,0
-0.0038457,1.1699,2.7036,0
-0.0038467,1.1709,2.7033,0
-0.0038329,1.1966,2.6953,0
-0.0038322,1.1973,2.6951,0
-0.003829,1.1982,2.6948,0
-0.0038244,1.1992,2.6944,0
-0.0038103,1.2024,2.6934,0
-0.0038076,1.2031,2.6931,0
-0.0038231,1.1995,2.6943,0
-0.0038196,1.2002,2.6941,0
-0.0038148,1.2012,2.6938,0
-0.0038109,1.2021,2.6934,0
-0.0038205,1.1907,2.6973,0
-0.0038237,1.1914,2.697,0
-0.0038076,1.1876,2.6982,0
-0.0038118,1.1885,2.698,0
-0.0038158,1.1895,2.6977,0
-0.0038196,1.1904,2.6973,0
-0.0038269,1.1924,2.6967,0
-0.0038296,1.1934,2.6964,0
-0.0038304,1.1937,2.6963,0
-0.0038321,1.1943,2.6961,0
-0.0038335,1.1953,2.6957,0
-0.0038334,1.1963,2.6954,0
-0.0037854,1.2079,2.6914,0
-0.0037852,1.208,2.6914,0
-0.0037811,1.209,2.691,0
-0.0037738,1.2107,2.6904,0
-0.0037732,1.2109,2.6903,0
-0.0037768,1.21,2.6907,0
-0.003804,1.2041,2.6928,0
-0.0038,1.2051,2.6924,0
-0.0037995,1.2052,2.6924,0
-0.0037955,1.2061,2.6921,0
-0.0037904,1.207,2.6917,0
-0.0037704,1.2134,2.6895,0
-0.0037714,1.2139,2.6893,0
-0.0037741,1.2148,2.6889,0
-0.0037715,1.2119,2.69,0
-0.0037702,1.2129,2.6896,0
-0.0037766,1.216,2.6885,0
-0.0037804,1.2168,2.6882,0
-0.0037762,1.2158,2.6886,0
-0.0037846,1.2178,2.6878,0
-0.0036808,1.3417,2.625,0
-0.0036806,1.3418,2.625,0
-0.003682,1.3432,2.624,0
-0.0036829,1.3438,2.6237,0
-0.0036804,1.3428,2.6243,0
-0.0036977,1.3646,2.6094,0
-0.0037003,1.3652,2.6089,0
-0.0037017,1.3659,2.6084,0
-0.0037018,1.3662,2.6082,0
-0.0036991,1.3672,2.6075,0
-0.0036904,1.37,2.6055,0
-0.0036904,1.3701,2.6054,0
-0.0036908,1.3711,2.6046,0
-0.0036902,1.3726,2.6035,0
-0.0036894,1.373,2.6032,0
-0.0036857,1.3739,2.6025,0
-0.0036853,1.374,2.6025,0
-0.0036789,1.375,2.6017,0
-0.0036908,1.3713,2.6045,0
-0.003691,1.3721,2.6039,0
-0.0036929,1.3686,2.6064,0
-0.0036916,1.3691,2.6061,0
-0.0036987,1.3673,2.6074,0
-0.0036949,1.3682,2.6068,0
-0.0036823,1.3591,2.6133,0
-0.0036828,1.3594,2.6131,0
-0.0036732,1.3534,2.6172,0
-0.0036732,1.3535,2.6171,0
-0.0036734,1.3548,2.6162,0
-0.0036756,1.3555,2.6158,0
-0.0036731,1.3545,2.6165,0
-0.0036786,1.3563,2.6152,0
-0.0036793,1.3564,2.6151,0
-0.0036817,1.3574,2.6144,0
-0.0036818,1.3577,2.6143,0
-0.0036825,1.3584,2.6137,0
-0.0036764,1.3477,2.6211,0
-0.0036764,1.3477,2.6211,0
-0.0036769,1.3506,2.6191,0
-0.0036769,1.3506,2.6191,0
-0.0036772,1.3516,2.6185,0
-0.0036748,1.3491,2.6201,0
-0.0036754,1.3496,2.6198,0
-0.0036749,1.3486,2.6204,0
-0.0036852,1.3447,2.623,0
-0.0036852,1.3447,2.623,0
-0.0036842,1.3457,2.6224,0
-0.0036825,1.3462,2.6221,0
-0.0036809,1.3467,2.6217,0
-0.0036766,1.352,2.6182,0
-0.003676,1.3525,2.6178,0
-0.0036922,1.3632,2.6104,0
-0.0036924,1.3633,2.6103,0
-0.003689,1.3618,2.6113,0
-0.0036902,1.3623,2.611,0
-0.0036849,1.3605,2.6123,0
-0.0036877,1.3613,2.6117,0
-0.0036846,1.3604,2.6124,0
-0.0036963,1.3643,2.6096,0
-0.0035542,1.4373,2.5488,0
-0.0035539,1.4375,2.5487,0
-0.0035558,1.4353,2.5508,0
-0.0035557,1.4355,2.5506,0
-0.0035559,1.4363,2.5498,0
-0.0035555,1.4365,2.5496,0
-0.0035498,1.4332,2.5527,0
-0.0035505,1.4336,2.5524,0
-0.0035517,1.4312,2.5547,0
-0.0035495,1.4316,2.5542,0
-0.0035483,1.4322,2.5537,0
-0.0035481,1.4326,2.5533,0
-0.0035535,1.4343,2.5518,0
-0.0035539,1.4346,2.5515,0
-0.0035658,1.4291,2.5566,0
-0.0035619,1.4297,2.5561,0
-0.0035774,1.427,2.5586,0
-0.0035733,1.4277,2.5579,0
-0.0035718,1.428,2.5576,0
-0.003568,1.4287,2.557,0
-0.0035864,1.4248,2.5605,0
-0.0035827,1.4258,2.5597,0
-0.003591,1.4238,2.5615,0
-0.0035907,1.4238,2.5615,0
-0.0035966,1.4227,2.5625,0
-0.0035959,1.4229,2.5623,0
-0.0035865,1.4248,2.5606,0
-0.0035823,1.4259,2.5596,0
-0.0035783,1.4268,2.5588,0
-0.0035587,1.4301,2.5557,0
-0.003555,1.4307,2.5552,0
-0.0034315,1.4679,2.5176,0
-0.0034345,1.4688,2.5166,0
-0.0034297,1.4661,2.5195,0
-0.0034293,1.4668,2.5187,0
-0.0034296,1.467,2.5186,0
-0.0034312,1.4678,2.5177,0
-0.0034365,1.4643,2.5215,0
-0.0034334,1.4648,2.5209,0
-0.0034477,1.4624,2.5234,0
-0.0034445,1.4629,2.5229,0
-0.0034417,1.4633,2.5225,0
-0.0034385,1.4639,2.5219,0
-0.0034322,1.4652,2.5205,0
-0.00343,1.4658,2.5198,0
-0.0034614,1.4606,2.5254,0
-0.0034587,1.4609,2.525,0
-0.0034755,1.4587,2.5273,0
-0.0034737,1.459,2.5271,0
-0.0034685,1.4597,2.5264,0
-0.0034663,1.46,2.5261,0
-0.0034888,1.4569,2.5293,0
-0.0034879,1.457,2.5291,0
-0.0034977,1.455,2.5312,0
-0.0034974,1.4551,2.5312,0
-0.0034938,1.4559,2.5303,0
-0.0034933,1.4561,2.5301,0
-0.0034824,1.4578,2.5283,0
-0.003481,1.458,2.5281,0
-0.0034543,1.4615,2.5244,0
-0.0034513,1.4619,2.524,0
-0.0034195,1.4801,2.5039,0
-0.0034185,1.4805,2.5034,0
-0.0034193,1.4818,2.502,0
-0.0034189,1.4824,2.5012,0
-0.0034185,1.4826,2.501,0
-0.003416,1.4834,2.5,0
-0.0034189,1.4809,2.5029,0
-0.003419,1.4814,2.5023,0
-0.0034315,1.4784,2.5059,0
-0.0034298,1.4785,2.5057,0
-0.0034236,1.4792,2.5049,0
-0.0034215,1.4795,2.5046,0
-0.0034402,1.4775,2.5068,0
-0.0034399,1.4775,2.5068,0
-0.0034458,1.4766,2.5078,0
-0.0034474,1.4758,2.5088,0
-0.0034461,1.4766,2.5079,0
-0.0034467,1.4749,2.5098,0
-0.0034474,1.4756,2.509,0
-0.0034459,1.474,2.5107,0
-0.0034466,1.4746,2.5101,0
-0.0034459,1.4732,2.5117,0
-0.0034462,1.4736,2.5112,0
-0.0034461,1.4723,2.5127,0
-0.0034464,1.4727,2.5123,0
-0.0034449,1.4714,2.5137,0
-0.0034456,1.4717,2.5134,0
-0.003442,1.4705,2.5146,0
-0.0034427,1.4707,2.5145,0
-0.0034382,1.4696,2.5156,0
-0.0034385,1.4697,2.5155,0
-0.0034345,1.4688,2.5166,0
-0.0035094,1.4531,2.5332,0
-0.0035091,1.4531,2.5332,0
-0.0035177,1.4521,2.5342,0
-0.0035176,1.4521,2.5342,0
-0.0035251,1.4512,2.5352,0
-0.0035326,1.4483,2.5381,0
-0.003532,1.4492,2.5371,0
-0.003533,1.4473,2.5391,0
-0.0035326,1.4482,2.5381,0
-0.0035299,1.4502,2.5361,0
-0.0035252,1.4512,2.5352,0
-0.003532,1.4493,2.5371,0
-0.00353,1.4502,2.5362,0
-0.0035388,1.4444,2.542,0
-0.0035365,1.4453,2.5411,0
-0.00354,1.4434,2.543,0
-0.0035388,1.4443,2.542,0
-0.0035404,1.4414,2.5449,0
-0.0035404,1.4414,2.5449,0
-0.0035474,1.4394,2.5469,0
-0.0035471,1.4395,2.5468,0
-0.0035431,1.4404,2.5459,0
-0.003543,1.4404,2.5459,0
-0.00354,1.4424,2.5439,0
-0.00354,1.4424,2.5439,0
-0.00354,1.4434,2.543,0
-0.0035341,1.4463,2.54,0
-0.003533,1.4473,2.5391,0
-0.0035364,1.4454,2.541,0
-0.0035342,1.4463,2.5401,0
-0.0035024,1.454,2.5322,0
-0.0035021,1.4541,2.5322,0
-0.0035514,1.4384,2.5479,0
-0.003551,1.4385,2.5477,0
-0.0036063,1.4059,2.5771,0
-0.0036045,1.4062,2.5769,0
-0.0036143,1.4048,2.5781,0
-0.0036108,1.4053,2.5777,0
-0.003651,1.3904,2.5898,0
-0.0036503,1.3906,2.5897,0
-0.0036443,1.3855,2.5938,0
-0.003646,1.3857,2.5935,0
-0.003652,1.3867,2.5928,0
-0.003657,1.388,2.5918,0
-0.0036574,1.3887,2.5912,0
-0.003656,1.3892,2.5908,0
-0.0036548,1.3896,2.5905,0
-0.003652,1.3867,2.5928,0
-0.0036565,1.3877,2.592,0
-0.0036596,1.3977,2.584,0
-0.0036566,1.3984,2.5834,0
-0.003652,1.3953,2.5859,0
-0.0036528,1.3955,2.5858,0
-0.0036583,1.3965,2.585,0
-0.0036585,1.3965,2.585,0
-0.0036602,1.3975,2.5842,0
-0.0036417,1.4001,2.582,0
-0.0036396,1.4004,2.5818,0
-0.0036334,1.4013,2.5811,0
-0.0036329,1.4014,2.581,0
-0.003628,1.4023,2.5802,0
-0.0036218,1.4036,2.5791,0
-0.0036174,1.4043,2.5785,0
-0.0036276,1.4024,2.5801,0
-0.0036232,1.4033,2.5793,0
-0.0036524,1.3989,2.583,0
-0.0036484,1.3994,2.5826,0
-0.0036458,1.3941,2.5869,0
-0.0036472,1.3945,2.5866,0
-0.0036431,1.3929,2.5879,0
-0.0036436,1.3936,2.5874,0
-0.0036453,1.3917,2.5889,0
-0.0036431,1.3926,2.5881,0
-0.0036456,1.3916,2.5889,0
-0.0036032,1.4139,2.5703,0
-0.0036018,1.4141,2.5702,0
-0.0036023,1.4216,2.5635,0
-0.0036012,1.4219,2.5632,0
-0.0036057,1.4205,2.5645,0
-0.0036049,1.4209,2.5641,0
-0.0036048,1.4194,2.5654,0
-0.0036057,1.4199,2.565,0
-0.0035995,1.4183,2.5664,0
-0.0036028,1.4189,2.5659,0
-0.0035928,1.4172,2.5674,0
-0.0035972,1.418,2.5667,0
-0.0035896,1.4161,2.5684,0
-0.0035915,1.417,2.5676,0
-0.0035936,1.415,2.5693,0
-0.0035934,1.415,2.5693,0
-0.0035896,1.416,2.5685,0
-0.0036048,1.4094,2.5742,0
-0.0036096,1.4102,2.5735,0
-0.0036157,1.4116,2.5723,0
-0.0036154,1.4121,2.5719,0
-0.0036124,1.4128,2.5713,0
-0.0036105,1.4131,2.571,0
-0.003612,1.4105,2.5732,0
-0.0036147,1.4111,2.5727,0
-0.0036007,1.4071,2.5762,0
-0.0036002,1.4072,2.5761,0
-0.0035997,1.4082,2.5752,0
-0.0035998,1.4082,2.5752,0
-0.0036034,1.4092,2.5744,0
-0.0036502,1.3804,2.5977,0
-0.0036479,1.3809,2.5973,0
-0.0036438,1.3817,2.5967,0
-0.0036431,1.3818,2.5966,0
-0.0036398,1.3828,2.5958,0
-0.0036608,1.3778,2.5996,0
-0.0036605,1.3779,2.5995,0
-0.0036564,1.3789,2.5988,0
-0.0036682,1.3765,2.6006,0
-0.0036656,1.377,2.6003,0
-0.0036772,1.3752,2.6016,0
-0.0036719,1.376,2.601,0
-0.0036556,1.3791,2.5986,0
-0.0036524,1.3799,2.5981,0
-0.0036396,1.3842,2.5947,0
-0.0036413,1.3848,2.5943,0
-0.0036395,1.383,2.5957,0
-0.0036392,1.3838,2.5951,0
-0.0037675,1.2885,2.6562,0
-0.0037678,1.2891,2.6559,0
-0.0037991,1.2958,2.6523,0
-0.0037981,1.2959,2.6523,0
-0.0037874,1.2969,2.6518,0
-0.0038011,1.2922,2.6543,0
-0.0038093,1.293,2.6539,0
-0.003777,1.2903,2.6553,0
-0.003785,1.291,2.6549,0
-0.0037735,1.29,2.6554,0
-0.0037988,1.292,2.6544,0
-0.0038131,1.294,2.6533,0
-0.0038081,1.2949,2.6528,0
-0.0038132,1.2939,2.6533,0
-0.0037786,1.3029,2.6484,0
-0.0037753,1.3037,2.648,0
-0.0037701,1.3047,2.6475,0
-0.0037527,1.3099,2.6445,0
-0.0037547,1.3105,2.6441,0
-0.0037585,1.3116,2.6436,0
-0.0037623,1.3125,2.643,0
-0.0037583,1.3115,2.6436,0
-0.0037621,1.3064,2.6465,0
-0.0037612,1.3066,2.6464,0
-0.0037538,1.3081,2.6455,0
-0.0037526,1.3086,2.6453,0
-0.0037561,1.3076,2.6458,0
-0.0037701,1.3047,2.6475,0
-0.0037662,1.3057,2.6469,0
-0.003752,1.3096,2.6447,0
-0.003782,1.2994,2.6504,0
-0.003783,1.2998,2.6502,0
-0.0037849,1.3008,2.6496,0
-0.0037827,1.2976,2.6514,0
-0.0037812,1.2979,2.6512,0
-0.0037802,1.2988,2.6507,0
-0.0037847,1.3012,2.6494,0
-0.0037843,1.3018,2.6491,0
-0.0037799,1.3027,2.6486,0
-0.0038368,1.2564,2.6719,0
-0.0038419,1.2568,2.6717,0
-0.0038486,1.2578,2.6712,0
-0.0038266,1.2648,2.668,0
-0.0038264,1.2656,2.6676,0
-0.0038424,1.2607,2.6699,0
-0.0038419,1.2607,2.6699,0
-0.0038351,1.2617,2.6694,0
-0.0038496,1.2585,2.6709,0
-0.0038505,1.2588,2.6708,0
-0.0038477,1.2598,2.6703,0
-0.0038302,1.2628,2.6689,0
-0.0038272,1.2637,2.6685,0
-0.0038303,1.2627,2.669,0
-0.0038263,1.2646,2.6681,0
-0.0037623,1.273,2.6641,0
-0.0037587,1.2734,2.6638,0
-0.003742,1.2809,2.6602,0
-0.0037401,1.2812,2.66,0
-0.0037645,1.277,2.6621,0
-0.0037661,1.2773,2.6619,0
-0.0037563,1.275,2.6631,0
-0.0037574,1.2754,2.6629,0
-0.0037552,1.2744,2.6634,0
-0.0037624,1.2764,2.6624,0
-0.003759,1.2789,2.6611,0
-0.0037562,1.2793,2.6609,0
-0.0037641,1.2783,2.6614,0
-0.0037463,1.2803,2.6605,0
-0.003813,1.269,2.666,0
-0.0038074,1.2695,2.6657,0
-0.0038258,1.2669,2.667,0
-0.0038238,1.2676,2.6667,0
-0.0038262,1.2666,2.6671,0
-0.0038174,1.2686,2.6662,0
-0.0037864,1.271,2.665,0
-0.0037801,1.2715,2.6648,0
-0.0037939,1.2705,2.6653,0
-0.0037674,1.2725,2.6643,0
-0.0037961,1.252,2.6738,0
-0.0038029,1.2529,2.6734,0
-0.0038115,1.2539,2.673,0
-0.003789,1.251,2.6743,0
-0.0037953,1.252,2.6739,0
-0.0038148,1.2542,2.6729,0
-0.003822,1.2549,2.6726,0
-0.0038322,1.2559,2.6721,0
-0.0037606,1.2847,2.6582,0
-0.0037648,1.2852,2.658,0
-0.0037439,1.2828,2.6592,0
-0.0037471,1.2832,2.659,0
-0.0037406,1.2822,2.6595,0
-0.0037563,1.2842,2.6585,0
-0.0037694,1.2866,2.6572,0
-0.0037695,1.2871,2.657,0
-0.0037693,1.2861,2.6575,0
-0.0037674,1.2881,2.6564,0
-0.0037755,1.3199,2.6387,0
-0.0037771,1.3203,2.6384,0
-0.0037699,1.3182,2.6396,0
-0.0037702,1.3184,2.6396,0
-0.0037674,1.3166,2.6406,0
-0.0037681,1.3174,2.6402,0
-0.0037734,1.3193,2.639,0
-0.0037806,1.3231,2.6367,0
-0.0037807,1.3232,2.6366,0
-0.0037792,1.3242,2.6361,0
-0.003769,1.3279,2.6338,0
-0.0037682,1.3281,2.6337,0
-0.0037736,1.3263,2.6348,0
-0.0037714,1.3271,2.6343,0
-0.0037775,1.3247,2.6357,0
-0.0037767,1.3252,2.6355,0
-0.003774,1.3262,2.6349,0
-0.0037798,1.3215,2.6377,0
-0.0037814,1.3223,2.6372,0
-0.0037795,1.3213,2.6378,0
-0.0037321,1.3357,2.6289,0
-0.0037301,1.3359,2.6288,0
-0.003762,1.3295,2.6328,0
-0.0037589,1.3301,2.6324,0
-0.0037539,1.3311,2.6318,0
-0.0037498,1.332,2.6312,0
-0.0037539,1.3311,2.6318,0
-0.0037478,1.3326,2.6309,0
-0.0037463,1.333,2.6306,0
-0.0037421,1.334,2.63,0
-0.0037415,1.3342,2.6299,0
-0.0037368,1.335,2.6294,0
-0.0037034,1.3387,2.627,0
-0.003702,1.3389,2.6269,0
-0.0036924,1.3398,2.6262,0
-0.0037189,1.3372,2.6279,0
-0.0037121,1.3379,2.6275,0
-0.0037215,1.3369,2.6281,0
-0.0036891,1.3402,2.626,0
-0.0036849,1.3408,2.6256,0
-0.0037636,1.3291,2.6331,0
-0.0037648,1.3132,2.6426,0
-0.0037655,1.3135,2.6424,0
-0.0037673,1.3145,2.6419,0
-0.0037675,1.3149,2.6416,0
-0.0037677,1.3154,2.6413,0
-0.0037673,1.3164,2.6407,0


==> Data/BubbleRise2DCase2/phi0_Injection.csv <==
"mu","Points:0","Points:1","Points:2"
-0.034974,0.24219,0.99872,0
-0.034807,0.24179,0.99902,0
-0.034572,0.24121,0.99947,0
-0.034303,0.24055,1,0
-0.03652,0.24609,0.99598,0
-0.036458,0.24592,0.99609,0
-0.037887,0.25,0.99364,0
-0.037616,0.24911,0.99414,0
-0.037237,0.24805,0.99477,0
-0.037029,0.24747,0.99512,0
-0.036878,0.24707,0.99536,0
-0.037586,0.24902,0.99419,0
-0.035388,0.24316,0.998,0
-0.035364,0.2431,0.99805,0
-0.035781,0.24414,0.9973,0
-0.036156,0.24512,0.99663,0
-0.035916,0.24448,0.99707,0
-0.038726,0.25293,0.9921,0
-0.038678,0.25276,0.99219,0
-0.039006,0.25391,0.99164,0
-0.040009,0.25781,0.98998,0
-0.039862,0.25716,0.99023,0
-0.039283,0.25488,0.99119,0
-0.039269,0.25483,0.99121,0
-0.039531,0.25586,0.99076,0
-0.03978,0.25684,0.99036,0
-0.041097,0.26367,0.98806,0
-0.040977,0.26287,0.98828,0
-0.041239,0.26465,0.9878,0
-0.041376,0.26562,0.98757,0
-0.040227,0.25879,0.98961,0
-0.040442,0.25977,0.98927,0
-0.040616,0.26074,0.98893,0
-0.040447,0.25979,0.98926,0
-0.040783,0.26172,0.98862,0
-0.040949,0.2627,0.98833,0
-0.038166,0.25098,0.9931,0
-0.038132,0.25085,0.99316,0
-0.038437,0.25195,0.99259,0
-0.04159,0.26758,0.98715,0
-0.041522,0.26682,0.9873,0
-0.0415,0.2666,0.98735,0
-0.041661,0.26855,0.98695,0
-0.041726,0.26953,0.98679,0
-0.041938,0.27344,0.98629,0
-0.041928,0.27307,0.98633,0
-0.041791,0.27051,0.98664,0
-0.041852,0.27148,0.98651,0
-0.041906,0.27246,0.98639,0
-0.041946,0.27441,0.98621,0
-0.041941,0.27539,0.98614,0
-0.041919,0.27637,0.98609,0
-0.041873,0.27734,0.98606,0
-0.041798,0.27832,0.98604,0
-0.041711,0.2793,0.98603,0
-0.041632,0.28027,0.98605,0
-0.04156,0.28125,0.98608,0
-0.041488,0.28223,0.98613,0
-0.0414,0.2832,0.9862,0
-0.041287,0.28418,0.98629,0
-0.041231,0.28459,0.98633,0
-0.041148,0.28516,0.98638,0
-0.040993,0.28613,0.9865,0
-0.040827,0.28711,0.98663,0
-0.040652,0.28809,0.98677,0
-0.040466,0.28906,0.98694,0
-0.040268,0.29004,0.98711,0
-0.04007,0.29098,0.9873,0
-0.040062,0.29102,0.98731,0
-0.039842,0.29199,0.98753,0
-0.039615,0.29297,0.98776,0
-0.039386,0.29395,0.98801,0
-0.039153,0.29492,0.98828,0
-0.039149,0.29494,0.98828,0
-0.038906,0.2959,0.98857,0
-0.038647,0.29688,0.98887,0
-0.038371,0.29785,0.98919,0
-0.038313,0.29805,0.98926,0
-0.038068,0.29883,0.98952,0
-0.03777,0.2998,0.98988,0
-0.037487,0.30072,0.99023,0
-0.037467,0.30078,0.99026,0
-0.037129,0.30176,0.99064,0
-0.036783,0.30273,0.99105,0
-0.036648,0.30311,0.99121,0
-0.036435,0.30371,0.99148,0
-0.03608,0.30469,0.99193,0
-0.035878,0.30523,0.99219,0
-0.035722,0.30566,0.99239,0
-0.035366,0.30664,0.99288,0
-0.035169,0.30719,0.99316,0
-0.035012,0.30762,0.99339,0
-0.034647,0.30859,0.99392,0
-0.0345,0.30898,0.99414,0
-0.034265,0.30957,0.99447,0
-0.033879,0.31055,0.99504,0
-0.033826,0.31068,0.99512,0
-0.033477,0.31152,0.99562,0
-0.033151,0.31228,0.99609,0
-0.033051,0.3125,0.99623,0
-0.032604,0.31348,0.99686,0
-0.032461,0.31379,0.99707,0
-0.032168,0.31445,0.99752,0
-0.031841,0.31521,0.99805,0
-0.031746,0.31543,0.9982,0
-0.031307,0.31641,0.99889,0
-0.031224,0.31658,0.99902,0
-0.030862,0.31738,0.99962,0
-0.030631,0.31788,1,0
-0.031333,1.6836,0.99893,0
-0.031272,1.6835,0.99902,0
-0.030869,1.6826,0.99965,0
-0.030653,1.6822,1,0
-0.032176,1.6855,0.99754,0
-0.031878,1.6848,0.99805,0
-0.032593,1.6865,0.99689,0
-0.032474,1.6862,0.99707,0
-0.033024,1.6875,0.99626,0
-0.031768,1.6846,0.99823,0
-0.036072,1.6953,0.99195,0
-0.035889,1.6948,0.99219,0
-0.036778,1.6973,0.99107,0
-0.036664,1.6969,0.99121,0
-0.036429,1.6963,0.9915,0
-0.037123,1.6982,0.99067,0
-0.03746,1.6992,0.99028,0
-0.037764,1.7002,0.98991,0
-0.037501,1.6993,0.99023,0
-0.038062,1.7012,0.98955,0
-0.038365,1.7021,0.98922,0
-0.038328,1.702,0.98926,0
-0.038642,1.7031,0.98889,0
-0.034671,1.6914,0.99395,0
-0.034543,1.6911,0.99414,0
-0.033879,1.6895,0.99507,0
-0.033844,1.6894,0.99512,0
-0.033448,1.6885,0.99565,0
-0.033143,1.6878,0.99609,0
-0.034288,1.6904,0.9945,0
-0.03536,1.6934,0.99291,0
-0.035187,1.6929,0.99316,0
-0.035018,1.6924,0.99342,0
-0.035712,1.6943,0.99242,0
-0.039382,1.7061,0.98803,0
-0.039165,1.7051,0.98828,0
-0.039612,1.707,0.98778,0
-0.039839,1.708,0.98755,0
-0.04006,1.709,0.98733,0
-0.040266,1.71,0.98714,0
-0.040091,1.7091,0.9873,0
-0.040465,1.7109,0.98696,0
-0.038901,1.7041,0.98859,0
-0.039149,1.7051,0.9883,0
-0.040651,1.7119,0.98679,0
-0.040826,1.7129,0.98665,0
-0.040992,1.7139,0.98652,0
-0.041148,1.7148,0.98641,0
-0.041288,1.7158,0.98631,0
-0.04126,1.7156,0.98633,0
-0.0414,1.7168,0.98623,0
-0.041487,1.7178,0.98615,0
-0.04156,1.7188,0.9861,0
-0.041637,1.7197,0.98607,0
-0.041724,1.7207,0.98605,0
-0.041816,1.7217,0.98605,0
-0.041897,1.7227,0.98608,0
-0.041944,1.7236,0.98611,0
-0.041961,1.7246,0.98616,0
-0.041959,1.7256,0.98623,0
-0.041946,1.7266,0.98631,0
-0.041941,1.7268,0.98633,0
-0.041911,1.7275,0.98641,0
-0.041862,1.7285,0.98653,0
-0.041807,1.7295,0.98666,0
-0.041746,1.7305,0.9868,0
-0.041678,1.7314,0.98697,0
-0.041598,1.7324,0.98716,0
-0.041531,1.7331,0.9873,0
-0.041498,1.7334,0.98737,0
-0.041372,1.7344,0.98759,0
-0.041235,1.7354,0.98782,0
-0.041095,1.7363,0.98807,0
-0.040988,1.7371,0.98828,0
-0.04095,1.7373,0.98835,0
-0.040787,1.7383,0.98864,0
-0.040624,1.7393,0.98895,0
-0.040465,1.7402,0.98926,0
-0.04045,1.7402,0.98928,0
-0.040236,1.7412,0.98963,0
-0.040018,1.7422,0.98999,0
-0.039881,1.7428,0.99023,0
-0.039789,1.7432,0.99038,0
-0.039541,1.7441,0.99078,0
-0.039295,1.7451,0.9912,0
-0.039291,1.7451,0.99121,0
-0.03902,1.7461,0.99165,0
-0.038743,1.7471,0.99212,0
-0.038704,1.7472,0.99219,0
-0.038454,1.748,0.9926,0
-0.038182,1.749,0.99311,0
-0.038156,1.7491,0.99316,0
-0.037897,1.75,0.99365,0
-0.037634,1.7509,0.99414,0
-0.037595,1.751,0.99421,0
-0.037246,1.752,0.99478,0
-0.037046,1.7525,0.99512,0
-0.036885,1.7529,0.99538,0
-0.036527,1.7539,0.996,0
-0.036473,1.7541,0.99609,0
-0.036165,1.7549,0.99665,0
-0.035935,1.7555,0.99707,0
-0.035795,1.7559,0.99732,0
-0.035405,1.7568,0.99802,0
-0.035389,1.7569,0.99805,0
-0.03499,1.7578,0.99873,0
-0.03483,1.7582,0.99902,0
-0.034586,1.7588,0.99948,0
-0.034321,1.7594,1,0
-0.023677,0.21875,1.0275,0
-0.023459,0.21834,1.0283,0
-0.023211,0.21787,1.0293,0
-0.023163,0.21777,1.0295,0
-0.022957,0.21739,1.0303,0
-0.022721,0.21694,1.0312,0
-0.031583,0.23438,1.0056,0
-0.03146,0.2341,1.0059,0
-0.030665,0.23242,1.0076,0
-0.030579,0.23225,1.0078,0
-0.031136,0.2334,1.0066,0
-0.03102,0.23315,1.0068,0
-0.027735,0.22656,1.0148,0
-0.027408,0.22593,1.0156,0
-0.029688,0.23047,1.0098,0
-0.029301,0.22969,1.0107,0
-0.029206,0.22949,1.011,0
-0.028915,0.2289,1.0117,0
-0.030175,0.23145,1.0087,0
-0.030133,0.23136,1.0088,0
-0.02971,0.23052,1.0098,0
-0.028731,0.22852,1.0122,0
-0.02854,0.22812,1.0127,0
-0.028248,0.22754,1.0135,0
-0.028164,0.22738,1.0137,0
-0.027776,0.22664,1.0146,0
-0.033338,0.23828,1.0019,0
-0.033307,0.23821,1.002,0
-0.03245,0.23633,1.0037,0
-0.032341,0.23608,1.0039,0
-0.032897,0.2373,1.0028,0
-0.032819,0.23713,1.0029,0
-0.034177,0.24023,1.0003,0
-0.033814,0.23937,1.001,0
-0.033767,0.23926,1.0011,0
-0.032012,0.23535,1.0046,0
-0.031889,0.23507,1.0049,0
-0.026716,0.22461,1.0175,0
-0.026698,0.22457,1.0176,0
-0.027229,0.22559,1.0161,0
-0.027054,0.22525,1.0166,0
-0.026366,0.22393,1.0186,0
-0.026224,0.22363,1.019,0
-0.026066,0.22331,1.0195,0
-0.025759,0.22266,1.0206,0
-0.025471,0.2221,1.0215,0
-0.025246,0.22168,1.0222,0
-0.025155,0.22152,1.0225,0
-0.02484,0.22095,1.0234,0
-0.025779,0.2227,1.0205,0
-0.024714,0.2207,1.0239,0
-0.024554,0.2204,1.0244,0
-0.024283,0.21987,1.0254,0
-0.024211,0.21973,1.0257,0
-0.024003,0.21935,1.0264,0
-0.023725,0.21884,1.0273,0
-0.022649,0.2168,1.0316,0
-0.022487,0.2165,1.0322,0
-0.022247,0.21607,1.0332,0
-0.022103,0.21582,1.0338,0
-0.021993,0.21564,1.0342,0
-0.021758,0.21523,1.0352,0
-0.021554,0.21484,1.0361,0
-0.021547,0.21483,1.0361,0
-0.021351,0.21445,1.0371,0
-0.021163,0.21408,1.0381,0
-0.021053,0.21387,1.0386,0
-0.020966,0.21371,1.0391,0
-0.02077,0.21335,1.04,0
-0.020594,0.21301,1.041,0
-0.020532,0.21289,1.0414,0
-0.02041,0.21267,1.042,0
-0.020213,0.21235,1.043,0
-0.020013,0.21202,1.0439,0
-0.019947,0.21191,1.0443,0
-0.019821,0.21172,1.0449,0
-0.019637,0.21142,1.0459,0
-0.019446,0.21113,1.0469,0
-0.019322,0.21094,1.0475,0
-0.019264,0.21085,1.0479,0
-0.019103,0.21058,1.0488,0
-0.018945,0.21031,1.0498,0
-0.018787,0.21006,1.0508,0
-0.018725,0.20996,1.0512,0
-0.01863,0.20982,1.0518,0
-0.018456,0.20957,1.0527,0
-0.018296,0.20934,1.0537,0
-0.018173,0.20912,1.0547,0
-0.018109,0.20898,1.0553,0
-0.018075,0.20891,1.0557,0
-0.017969,0.20871,1.0566,0
-0.017835,0.20851,1.0576,0
-0.017675,0.20832,1.0586,0
-0.017493,0.20813,1.0596,0
-0.017382,0.20801,1.0602,0
-0.017327,0.20795,1.0605,0
-0.017191,0.20778,1.0615,0
-0.017077,0.20762,1.0625,0
-0.016981,0.20747,1.0635,0
-0.016874,0.20733,1.0645,0
-0.016754,0.20718,1.0654,0
-0.016635,0.20705,1.0664,0
-0.016622,0.20703,1.0665,0
-0.016528,0.20692,1.0674,0
-0.016419,0.20681,1.0684,0
-0.016308,0.2067,1.0693,0
-0.016197,0.2066,1.0703,0
-0.016083,0.20649,1.0713,0
-0.015979,0.2064,1.0723,0
-0.015878,0.20631,1.0732,0
-0.015775,0.20624,1.0742,0
-0.01566,0.20616,1.0752,0
-0.015552,0.20609,1.0762,0
-0.015496,0.20605,1.0768,0
-0.015471,0.20604,1.0771,0
-0.015388,0.20599,1.0781,0
-0.015307,0.20594,1.0791,0
-0.015227,0.2059,1.0801,0
-0.015148,0.20587,1.0811,0
-0.015064,0.20584,1.082,0
-0.014974,0.20582,1.083,0
-0.014883,0.2058,1.084,0
-0.014797,0.20579,1.085,0
-0.014722,0.20578,1.0859,0
-0.014666,0.20579,1.0869,0
-0.014614,0.2058,1.0879,0
-0.014549,0.20581,1.0889,0
-0.014469,0.20584,1.0898,0
-0.014372,0.20586,1.0908,0
-0.014275,0.20589,1.0918,0
-0.014198,0.20593,1.0928,0
-0.014139,0.20597,1.0938,0
-0.014102,0.20602,1.0947,0
-0.014083,0.20605,1.0953,0
-0.014066,0.20608,1.0957,0
-0.014015,0.20614,1.0967,0
-0.01395,0.20621,1.0977,0
-0.013872,0.20628,1.0986,0
-0.013797,0.20635,1.0996,0
-0.013735,0.20644,1.1006,0
-0.013675,0.20653,1.1016,0
-0.013615,0.20662,1.1025,0
-0.01356,0.20672,1.1035,0
-0.013513,0.20683,1.1045,0
-0.013473,0.20695,1.1055,0
-0.01345,0.20703,1.1062,0
-0.013443,0.20706,1.1064,0
-0.013416,0.20719,1.1074,0
-0.013375,0.20732,1.1084,0
-0.013324,0.20745,1.1094,0
-0.01325,0.20759,1.1104,0
-0.013178,0.20773,1.1113,0
-0.013123,0.20788,1.1123,0
-0.013098,0.20801,1.1131,0
-0.013094,0.20804,1.1133,0
-0.013101,0.20822,1.1143,0
-0.013097,0.20839,1.1152,0
-0.013075,0.20856,1.1162,0
-0.013044,0.20875,1.1172,0
-0.013008,0.20893,1.1182,0
-0.012998,0.20898,1.1184,0
-0.012969,0.20912,1.1191,0
-0.012935,0.20932,1.1201,0
-0.012896,0.20952,1.1211,0
-0.012854,0.20973,1.1221,0
-0.012818,0.20995,1.123,0
-0.012815,0.20996,1.1231,0
-0.012785,0.21016,1.124,0
-0.012773,0.21039,1.125,0
-0.012756,0.21062,1.126,0
-0.012725,0.21086,1.127,0
-0.012714,0.21094,1.1273,0
-0.012689,0.2111,1.1279,0
-0.01267,0.21135,1.1289,0
-0.012685,0.21161,1.1299,0
-0.012702,0.21188,1.1309,0
-0.0127,0.21191,1.131,0
-0.012686,0.21214,1.1318,0
-0.012659,0.21241,1.1328,0
-0.012635,0.21269,1.1338,0
-0.012625,0.21289,1.1345,0
-0.012617,0.21298,1.1348,0
-0.012584,0.21326,1.1357,0
-0.012551,0.21356,1.1367,0
-0.012521,0.21385,1.1377,0
-0.012521,0.21387,1.1377,0
-0.012537,0.21417,1.1387,0
-0.012566,0.21449,1.1396,0
-0.012579,0.21481,1.1406,0
-0.012579,0.21484,1.1407,0
-0.012574,0.21514,1.1416,0
-0.01255,0.21547,1.1426,0
-0.012529,0.2158,1.1436,0
-0.012528,0.21582,1.1436,0
-0.012529,0.21615,1.1445,0
-0.012534,0.2165,1.1455,0
-0.012537,0.2168,1.1463,0
-0.012542,0.21686,1.1465,0
-0.012564,0.21723,1.1475,0
-0.012589,0.21761,1.1484,0
-0.012599,0.21777,1.1489,0
-0.012605,0.21799,1.1494,0
-0.01261,0.21837,1.1504,0
-0.012614,0.21875,1.1513,0
-0.012614,0.21876,1.1514,0
-0.012607,0.21915,1.1523,0
-0.012596,0.21955,1.1533,0
-0.012593,0.21973,1.1537,0
-0.012607,0.21996,1.1543,0
-0.01263,0.22038,1.1553,0
-0.01264,0.2207,1.156,0
-0.01265,0.22081,1.1562,0
-0.012683,0.22124,1.1572,0
-0.01272,0.22168,1.1582,0
-0.01272,0.22168,1.1582,0
-0.012772,0.22214,1.1592,0
-0.012791,0.22259,1.1602,0
-0.012792,0.22266,1.1603,0
-0.012784,0.22304,1.1611,0
-0.01277,0.2235,1.1621,0
-0.01277,0.22363,1.1624,0
-0.012794,0.22397,1.1631,0
-0.012837,0.22445,1.1641,0
-0.012857,0.22461,1.1644,0
-0.012912,0.22495,1.165,0
-0.012971,0.22546,1.166,0
-0.01298,0.22559,1.1663,0
-0.012995,0.22596,1.167,0
-0.013001,0.22647,1.168,0
-0.013006,0.22656,1.1682,0
-0.013054,0.22699,1.1689,0
-0.013143,0.22753,1.1699,0
-0.013144,0.22754,1.1699,0
-0.013202,0.22807,1.1709,0
-0.013216,0.22852,1.1717,0
-0.013218,0.22861,1.1719,0
-0.013205,0.22915,1.1729,0
-0.0132,0.22949,1.1735,0
-0.013217,0.22971,1.1738,0
-0.013292,0.23029,1.1748,0
-0.013318,0.23047,1.1751,0
-0.013382,0.23087,1.1758,0
-0.013458,0.23145,1.1767,0
-0.01346,0.23145,1.1768,0
-0.013572,0.23206,1.1777,0
-0.013633,0.23242,1.1783,0
-0.013666,0.23268,1.1787,0
-0.013717,0.2333,1.1797,0
-0.013718,0.2334,1.1798,0
-0.013735,0.23391,1.1807,0
-0.013798,0.23438,1.1814,0
-0.013831,0.23455,1.1816,0
-0.013967,0.23521,1.1826,0
-0.013989,0.23535,1.1828,0
-0.014031,0.23586,1.1836,0
-0.014042,0.23633,1.1843,0
-0.014049,0.23652,1.1846,0
-0.014109,0.2372,1.1855,0
-0.014125,0.2373,1.1857,0
-0.014233,0.23788,1.1865,0
-0.014328,0.23828,1.1871,0
-0.014391,0.2386,1.1875,0
-0.014482,0.23926,1.1884,0
-0.014486,0.23931,1.1885,0
-0.014528,0.24001,1.1895,0
-0.014545,0.24023,1.1898,0
-0.014623,0.24074,1.1904,0
-0.01471,0.24121,1.191,0
-0.014778,0.2415,1.1914,0
-0.014926,0.24219,1.1923,0
-0.014939,0.24227,1.1924,0
-0.015055,0.24304,1.1934,0
-0.015077,0.24316,1.1935,0
-0.015145,0.24381,1.1943,0
-0.015186,0.24414,1.1947,0
-0.015268,0.24461,1.1953,0
-0.015385,0.24512,1.1959,0
-0.015463,0.24544,1.1963,0
-0.015594,0.24609,1.1971,0
-0.015635,0.24626,1.1973,0
-0.015826,0.24707,1.1982,0
-0.015839,0.24712,1.1982,0
-0.015996,0.24797,1.1992,0
-0.016007,0.24805,1.1993,0
-0.016117,0.24883,1.2002,0
-0.016151,0.24902,1.2004,0
-0.016293,0.24973,1.2012,0
-0.016362,0.25,1.2015,0
-0.03042,0.31836,1.0004,0
-0.030065,0.31912,1.001,0
-0.029962,0.31934,1.0011,0
-0.029486,0.32031,1.0019,0
-0.029478,0.32033,1.002,0
-0.029024,0.32129,1.0028,0
-0.028933,0.32148,1.0029,0
-0.028576,0.32227,1.0036,0
-0.028428,0.32259,1.0039,0
-0.028112,0.32324,1.0045,0
-0.027907,0.32366,1.0049,0
-0.027621,0.32422,1.0054,0
-0.027384,0.32469,1.0059,0
-0.027122,0.3252,1.0063,0
-0.026858,0.32571,1.0068,0
-0.026624,0.32617,1.0073,0
-0.026367,0.32668,1.0078,0
-0.026138,0.32715,1.0083,0
-0.025912,0.32761,1.0088,0
-0.025656,0.32812,1.0093,0
-0.025451,0.32853,1.0098,0
-0.025153,0.3291,1.0104,0
-0.02498,0.32943,1.0107,0
-0.024649,0.33008,1.0115,0
-0.024538,0.33029,1.0117,0
-0.024155,0.33105,1.0126,0
-0.024117,0.33113,1.0127,0
-0.023686,0.33195,1.0137,0
-0.023643,0.33203,1.0138,0
-0.023249,0.33276,1.0146,0
-0.023121,0.33301,1.015,0
-0.022845,0.33354,1.0156,0
-0.022621,0.33398,1.0162,0
-0.022466,0.33429,1.0166,0
-0.022113,0.33496,1.0175,0
-0.022075,0.33503,1.0176,0
-0.021676,0.33577,1.0186,0
-0.021585,0.33594,1.0188,0
-0.0213,0.33647,1.0195,0
-0.021071,0.33691,1.0201,0
-0.020941,0.33717,1.0205,0
-0.020586,0.33784,1.0215,0
-0.020558,0.33789,1.0216,0
-0.020221,0.33851,1.0225,0
-0.02003,0.33887,1.023,0
-0.019878,0.33916,1.0234,0
-0.01956,0.33978,1.0244,0
-0.019526,0.33984,1.0245,0
-0.019231,0.3404,1.0254,0
-0.019,0.34082,1.0261,0
-0.018892,0.34102,1.0264,0
-0.01858,0.34161,1.0273,0
-0.018484,0.3418,1.0277,0
-0.018285,0.34219,1.0283,0
-0.017975,0.34276,1.0293,0
-0.017966,0.34277,1.0293,0
-0.017658,0.34333,1.0303,0
-0.017431,0.34375,1.031,0
-0.017365,0.34387,1.0312,0
-0.017098,0.34441,1.0322,0
-0.016926,0.34473,1.0328,0
-0.016817,0.34493,1.0332,0
-0.016527,0.34546,1.0342,0
-0.016398,0.3457,1.0347,0
-0.016261,0.34597,1.0352,0
-0.016012,0.34646,1.0361,0
-0.015893,0.34668,1.0366,0
-0.015752,0.34695,1.0371,0
-0.015482,0.34743,1.0381,0
-0.015365,0.34766,1.0385,0
-0.015237,0.34791,1.0391,0
-0.01501,0.34836,1.04,0
-0.014866,0.34863,1.0406,0
-0.014769,0.34882,1.041,0
-0.014522,0.34927,1.042,0
-0.014346,0.34961,1.0428,0
-0.014296,0.34971,1.043,0
-0.014089,0.35013,1.0439,0
-0.013865,0.35056,1.0449,0
-0.013849,0.35059,1.045,0
-0.013634,0.35098,1.0459,0
-0.013425,0.35139,1.0469,0
-0.013341,0.35156,1.0473,0
-0.013238,0.35178,1.0479,0
-0.013037,0.35218,1.0488,0
-0.012838,0.35254,1.0497,0
-0.01282,0.35257,1.0498,0
-0.012631,0.35295,1.0508,0
-0.012458,0.35332,1.0518,0
-0.012358,0.35352,1.0523,0
-0.012269,0.35369,1.0527,0
-0.012072,0.35406,1.0537,0
-0.011894,0.35441,1.0547,0
-0.011859,0.35449,1.0549,0
-0.011743,0.35476,1.0557,0
-0.011573,0.3551,1.0566,0
-0.011386,0.35545,1.0576,0
-0.011376,0.35547,1.0577,0
-0.011229,0.35578,1.0586,0
-0.011089,0.3561,1.0596,0
-0.010931,0.35642,1.0605,0
-0.01092,0.35645,1.0606,0
-0.010764,0.35675,1.0615,0
-0.010619,0.35706,1.0625,0
-0.010492,0.35736,1.0635,0
-0.010461,0.35742,1.0637,0
-0.010351,0.35766,1.0645,0
-0.010196,0.35796,1.0654,0
-0.010063,0.35825,1.0664,0
-0.010005,0.3584,1.0669,0
-0.0099517,0.35853,1.0674,0
-0.0098241,0.35882,1.0684,0
-0.0096786,0.3591,1.0693,0
-0.0095545,0.35937,1.0703,0
-0.0095538,0.35938,1.0703,0
-0.0094613,0.35963,1.0713,0
-0.0093463,0.3599,1.0723,0
-0.0092135,0.36016,1.0732,0
-0.0091323,0.36035,1.074,0
-0.009105,0.36042,1.0742,0
-0.0090202,0.36066,1.0752,0
-0.0089165,0.36091,1.0762,0
-0.0087959,0.36116,1.0771,0
-0.0087254,0.36133,1.0778,0
-0.0086985,0.3614,1.0781,0
-0.0086278,0.36162,1.0791,0
-0.0085378,0.36185,1.0801,0
-0.0084332,0.36209,1.0811,0
-0.0083488,0.3623,1.082,0
-0.0083476,0.36231,1.082,0
-0.0082821,0.36252,1.083,0
-0.0082083,0.36274,1.084,0
-0.0081136,0.36295,1.085,0
-0.008037,0.36316,1.0859,0
-0.0080072,0.36328,1.0865,0
-0.0079898,0.36336,1.0869,0
-0.0079277,0.36356,1.0879,0
-0.0078477,0.36376,1.0889,0
-0.0077881,0.36395,1.0898,0
-0.0077403,0.36414,1.0908,0
-0.0077031,0.36426,1.0914,0
-0.0076831,0.36433,1.0918,0
-0.0076354,0.36451,1.0928,0
-0.0075874,0.36469,1.0938,0
-0.0075413,0.36486,1.0947,0
-0.0074879,0.36504,1.0957,0
-0.0074567,0.3652,1.0967,0
-0.0074499,0.36523,1.0969,0
-0.0074241,0.36537,1.0977,0
-0.0073888,0.36553,1.0986,0
-0.0073558,0.36569,1.0996,0
-0.007335,0.36584,1.1006,0
-0.0073062,0.366,1.1016,0
-0.0072863,0.36615,1.1025,0
-0.0072782,0.36621,1.103,0
-0.0072694,0.36629,1.1035,0
-0.0072609,0.36643,1.1045,0
-0.007248,0.36657,1.1055,0
-0.0072421,0.36671,1.1064,0
-0.0072303,0.36684,1.1074,0
-0.0072232,0.36697,1.1084,0
-0.0072128,0.3671,1.1094,0
-0.0072069,0.36719,1.1101,0
-0.0072052,0.36722,1.1104,0
-0.0072093,0.36734,1.1113,0
-0.0072238,0.36746,1.1123,0
-0.0072333,0.36758,1.1133,0
-0.0072433,0.36769,1.1143,0
-0.0072551,0.3678,1.1152,0
-0.0072781,0.3679,1.1162,0
-0.0073211,0.36799,1.1172,0
-0.0073543,0.36809,1.1182,0
-0.0073778,0.36816,1.119,0
-0.0073829,0.36818,1.1191,0
-0.0074085,0.36827,1.1201,0
-0.0074383,0.36836,1.1211,0
-0.0074794,0.36845,1.1221,0
-0.0075246,0.36853,1.123,0
-0.0075722,0.36861,1.124,0
-0.0076213,0.36868,1.125,0
-0.0076713,0.36875,1.126,0
-0.0077103,0.36883,1.127,0
-0.0077666,0.36889,1.1279,0
-0.0078387,0.36895,1.1289,0
-0.0079104,0.36901,1.1299,0
-0.0079705,0.36907,1.1309,0
-0.0080049,0.36913,1.1318,0
-0.008013,0.36914,1.132,0
-0.0080475,0.36918,1.1328,0
-0.0081232,0.36922,1.1338,0
-0.0082191,0.36926,1.1348,0
-0.0083385,0.3693,1.1357,0
-0.0084619,0.36932,1.1367,0
-0.0085606,0.36936,1.1377,0
-0.008649,0.36938,1.1387,0
-0.0087336,0.36941,1.1396,0
-0.0088354,0.36943,1.1406,0
-0.0089616,0.36944,1.1416,0
-0.0090878,0.36946,1.1426,0
-0.0092159,0.36946,1.1436,0
-0.009338,0.36947,1.1445,0
-0.0094512,0.36947,1.1455,0
-0.0095577,0.36947,1.1465,0
-0.0096832,0.36946,1.1475,0
-0.0098325,0.36945,1.1484,0
-0.010009,0.36943,1.1494,0
-0.010203,0.36941,1.1504,0
-0.010387,0.36938,1.1514,0
-0.010548,0.36935,1.1523,0
-0.010686,0.36932,1.1533,0
-0.010838,0.36929,1.1543,0
-0.011027,0.36924,1.1553,0
-0.011235,0.3692,1.1562,0
-0.011671,0.36909,1.1582,0
-0.011468,0.36914,1.1573,0
-0.011451,0.36914,1.1572,0
-0.011899,0.36903,1.1592,0
-0.012136,0.36896,1.1602,0
-0.012385,0.36888,1.1611,0
-0.012657,0.3688,1.1621,0
-0.012925,0.36871,1.1631,0
-0.013185,0.36863,1.1641,0
-0.013463,0.36853,1.165,0
-0.013755,0.36843,1.166,0
-0.014052,0.36832,1.167,0
-0.014357,0.36821,1.168,0
-0.014674,0.36809,1.1689,0
-0.01448,0.36816,1.1683,0
-0.014993,0.36797,1.1699,0
-0.015312,0.36784,1.1709,0
-0.015645,0.36771,1.1719,0
-0.017171,0.36709,1.1758,0
-0.016946,0.36719,1.1752,0
-0.017587,0.36691,1.1768,0
-0.018017,0.36673,1.1777,0
-0.01845,0.36654,1.1787,0
-0.01889,0.36634,1.1797,0
-0.016009,0.36757,1.1729,0
-0.016394,0.36741,1.1738,0
-0.01678,0.36726,1.1748,0
-0.019349,0.36614,1.1807,0
-0.019184,0.36621,1.1803,0
-0.019814,0.36592,1.1816,0
-0.020286,0.36571,1.1826,0
-0.020781,0.36548,1.1836,0
-0.021786,0.36499,1.1855,0
-0.021281,0.36523,1.1846,0
-0.021279,0.36524,1.1846,0
-0.022329,0.36473,1.1865,0
-0.022889,0.36446,1.1875,0
-0.016504,0.25065,1.2021,0
-0.016574,0.25098,1.2025,0
-0.016697,0.25157,1.2031,0
-0.016792,0.25195,1.2035,0
-0.016956,0.25253,1.2041,0
-0.017063,0.25293,1.2045,0
-0.017185,0.25349,1.2051,0
-0.01727,0.25391,1.2055,0
-0.017398,0.25448,1.2061,0
-0.017475,0.25488,1.2064,0
-0.0176,0.25548,1.207,0
-0.017676,0.25586,1.2074,0
-0.017847,0.2565,1.208,0
-0.017942,0.25684,1.2083,0
-0.018177,0.25758,1.209,0
-0.01825,0.25781,1.2092,0
-0.01848,0.25864,1.21,0
-0.018527,0.25879,1.2101,0
-0.018826,0.25977,1.2109,0
-0.018826,0.25977,1.2109,0
-0.019088,0.26074,1.2118,0
-0.019124,0.2609,1.2119,0
-0.0193,0.26172,1.2126,0
-0.019375,0.26205,1.2129,0
-0.019539,0.2627,1.2134,0
-0.019705,0.26324,1.2139,0
-0.01986,0.26367,1.2142,0
-0.020168,0.26449,1.2148,0
-0.020228,0.26465,1.215,0
-0.020608,0.26562,1.2157,0
-0.020661,0.26577,1.2158,0
-0.020942,0.2666,1.2164,0
-0.021099,0.26708,1.2168,0
-0.021269,0.26758,1.2172,0
-0.021555,0.26843,1.2178,0
-0.021598,0.26855,1.2179,0
-0.021894,0.26953,1.2186,0
-0.021983,0.2698,1.2188,0
-0.022216,0.27051,1.2192,0
-0.022491,0.27125,1.2197,0
-0.022581,0.27148,1.2199,0
-0.022944,0.27246,1.2205,0
-0.023042,0.27275,1.2207,0
-0.023305,0.27344,1.2211,0
-0.023609,0.2743,1.2217,0
-0.023655,0.27441,1.2217,0
-0.024073,0.27539,1.2223,0
-0.024317,0.27595,1.2227,0
-0.024512,0.27637,1.2229,0
-0.024965,0.27734,1.2234,0
-0.025128,0.27769,1.2236,0
-0.025399,0.27832,1.224,0
-0.025781,0.2793,1.2245,0
-0.025851,0.2795,1.2246,0
-0.026138,0.28027,1.225,0
-0.02654,0.28125,1.2255,0
-0.026609,0.2814,1.2256,0
-0.027013,0.28223,1.226,0
-0.027497,0.2832,1.2265,0
-0.027611,0.28343,1.2266,0
-0.027989,0.28418,1.2269,0
-0.028407,0.28516,1.2273,0
-0.028604,0.28562,1.2275,0
-0.028841,0.28613,1.2278,0
-0.029343,0.28711,1.2282,0
-0.029868,0.28805,1.2285,0
-0.02989,0.28809,1.2285,0
-0.030443,0.28906,1.2289,0
-0.030939,0.29004,1.2292,0
-0.031253,0.29074,1.2295,0
-0.031375,0.29102,1.2296,0
-0.031828,0.29199,1.2299,0
-0.032331,0.29297,1.2302,0
-0.03275,0.29377,1.2305,0
-0.032849,0.29395,1.2305,0
-0.033374,0.29492,1.2308,0
-0.033893,0.2959,1.2311,0
-0.034416,0.29688,1.2313,0
-0.034763,0.29751,1.2314,0
-0.034947,0.29785,1.2315,0
-0.035455,0.29883,1.2317,0
-0.035917,0.2998,1.232,0
-0.036372,0.30078,1.2322,0
-0.036867,0.30176,1.2323,0
-0.03719,0.30236,1.2324,0
-0.037395,0.30273,1.2325,0
-0.037943,0.30371,1.2326,0
-0.03849,0.30469,1.2327,0
-0.039022,0.30566,1.2328,0
-0.039547,0.30664,1.2329,0
-0.040082,0.30762,1.233,0
-0.040624,0.30859,1.233,0
-0.04116,0.30957,1.2331,0
-0.041659,0.31055,1.2331,0
-0.042098,0.31152,1.2331,0
-0.04255,0.3125,1.2331,0
-0.032683,0.35892,1.2021,0
-0.031973,0.35938,1.2012,0
-0.033426,0.35842,1.2031,0
-0.025235,0.36326,1.1914,0
-0.025195,0.36328,1.1913,0
-0.023444,0.36418,1.1885,0
-0.023293,0.36426,1.1882,0
-0.024019,0.36389,1.1895,0
-0.024615,0.36358,1.1904,0
-0.025865,0.36294,1.1924,0
-0.026495,0.3626,1.1934,0
-0.027116,0.36225,1.1943,0
-0.027026,0.3623,1.1942,0
-0.02777,0.36189,1.1953,0
-0.029172,0.3611,1.1973,0
-0.028777,0.36133,1.1967,0
-0.028464,0.3615,1.1963,0
-0.029859,0.3607,1.1982,0
-0.030544,0.36028,1.1992,0
-0.030422,0.36035,1.199,0
-0.031243,0.35984,1.2002,0
-0.031957,0.35939,1.2012,0
-0.034916,0.35738,1.2051,0
-0.034855,0.35742,1.205,0
-0.034183,0.3579,1.2041,0
-0.03346,0.3584,1.2032,0
-0.035671,0.35683,1.2061,0
-0.036448,0.35625,1.207,0
-0.036182,0.35645,1.2067,0
-0.037995,0.35502,1.209,0
-0.037445,0.35547,1.2083,0
-0.038773,0.35437,1.21,0
-0.038629,0.35449,1.2098,0
-0.039526,0.3537,1.2109,0
-0.037228,0.35564,1.208,0
-0.041737,0.3515,1.2139,0
-0.04168,0.35156,1.2138,0
-0.042463,0.3507,1.2148,0
-0.045255,0.34706,1.2188,0
-0.044863,0.34766,1.2182,0
-0.043874,0.34898,1.2168,0
-0.043383,0.34961,1.2161,0
-0.043191,0.34985,1.2158,0
-0.042563,0.35059,1.215,0
-0.044585,0.34804,1.2178,0
-0.044138,0.34863,1.2172,0
-0.04028,0.35299,1.2119,0
-0.039727,0.35352,1.2112,0
-0.041025,0.35225,1.2129,0
-0.040744,0.35254,1.2125,0
-0.04304,0.31348,1.2331,0
-0.043509,0.31445,1.233,0
-0.043951,0.31543,1.233,0
-0.044405,0.31641,1.2329,0
-0.045988,0.32007,1.2324,0
-0.046074,0.32031,1.2324,0
-0.044863,0.31738,1.2328,0
-0.045302,0.31836,1.2327,0
-0.045712,0.31934,1.2325,0
-0.048346,0.32803,1.2305,0
-0.048363,0.32812,1.2304,0
-0.046378,0.32129,1.2322,0
-0.04668,0.32227,1.232,0
-0.047006,0.32324,1.2318,0
-0.04732,0.32422,1.2316,0
-0.047489,0.32474,1.2314,0
-0.047632,0.3252,1.2313,0
-0.047918,0.32617,1.2311,0
-0.048164,0.32715,1.2308,0
-0.047493,0.3426,1.2227,0
-0.047427,0.34277,1.2225,0
-0.047042,0.34375,1.2217,0
-0.048899,0.33676,1.2266,0
-0.048874,0.33691,1.2265,0
-0.048709,0.33789,1.2259,0
-0.048627,0.3384,1.2256,0
-0.048546,0.33887,1.2253,0
-0.048365,0.33984,1.2247,0
-0.047964,0.34129,1.2236,0
-0.047787,0.3418,1.2233,0
-0.048351,0.33991,1.2246,0
-0.048108,0.34082,1.224,0
-0.048507,0.3291,1.2301,0
-0.04866,0.33008,1.2297,0
-0.048764,0.33069,1.2295,0
-0.048822,0.33105,1.2293,0
-0.048932,0.33203,1.2289,0
-0.049005,0.33295,1.2285,0
-0.049008,0.33301,1.2285,0
-0.049022,0.33398,1.228,0
-0.049047,0.33494,1.2275,0
-0.049047,0.33496,1.2275,0
-0.048992,0.33594,1.227,0
-0.046479,0.34495,1.2207,0
-0.046066,0.3457,1.22,0
-0.04587,0.34605,1.2197,0
-0.045498,0.34668,1.2191,0
-0.047014,0.34382,1.2217,0
-0.046595,0.34473,1.2209,0
-0.15263,0.38672,1.671,0
-0.14909,0.38586,1.6719,0
-0.15806,0.38867,1.6695,0
-0.15679,0.38808,1.6699,0
-0.15972,0.38965,1.6689,0
-0.15962,0.38957,1.6689,0
-0.16055,0.39062,1.6684,0
-0.15582,0.3877,1.6702,0
-0.15323,0.38688,1.6709,0
-0.16077,0.39258,1.6676,0
-0.16097,0.39169,1.668,0
-0.16019,0.39355,1.6674,0
-0.15922,0.39453,1.6672,0
-0.15605,0.39648,1.6669,0
-0.15688,0.39604,1.667,0
-0.15785,0.39551,1.667,0
-0.15393,0.39746,1.6669,0
-0.15152,0.39844,1.667,0
-0.16097,0.3916,1.668,0
-0.15124,0.39854,1.667,0
-0.14875,0.39941,1.6671,0
-0.14568,0.40039,1.6672,0
-0.14237,0.40137,1.6674,0
-0.13885,0.40234,1.6677,0
-0.13615,0.40305,1.668,0
-0.13509,0.40332,1.6681,0
-0.13101,0.4043,1.6684,0
-0.12679,0.40527,1.6689,0
-0.12647,0.40534,1.6689,0
-0.12229,0.40625,1.6695,0
-0.12727,0.38281,1.6762,0
-0.12413,0.38253,1.6768,0
-0.11863,0.38209,1.6777,0
-0.11497,0.38184,1.6784,0
-0.11315,0.38172,1.6787,0
-0.10767,0.3814,1.6797,0
-0.14324,0.38477,1.6731,0
-0.13966,0.38423,1.6738,0
-0.14853,0.38574,1.672,0
-0.14446,0.38496,1.6729,0
-0.13623,0.38379,1.6745,0
-0.1347,0.3836,1.6748,0
-0.1295,0.38302,1.6758,0
-0.10221,0.38114,1.6807,0
-0.09675,0.38091,1.6816,0
-0.095394,0.38086,1.6819,0
-0.091287,0.38072,1.6826,0
-0.085864,0.38056,1.6836,0
-0.080511,0.38044,1.6846,0
-0.075238,0.38035,1.6855,0
-0.07008,0.38029,1.6865,0
-0.065031,0.38025,1.6875,0
-0.11872,0.40701,1.6699,0
-0.11765,0.40723,1.6701,0
-0.1128,0.4082,1.6707,0
-0.11174,0.40841,1.6709,0
-0.10773,0.40918,1.6715,0
-0.10548,0.4096,1.6719,0
-0.10248,0.41016,1.6724,0
-0.099659,0.41067,1.6729,0
-0.097055,0.41113,1.6733,0
-0.09436,0.41161,1.6738,0
-0.091485,0.41211,1.6744,0
-0.089543,0.41245,1.6748,0
-0.085787,0.41309,1.6756,0
-0.08505,0.41321,1.6758,0
-0.080741,0.41393,1.6768,0
-0.079904,0.41406,1.677,0
-0.07671,0.41458,1.6777,0
-0.073797,0.41504,1.6785,0
-0.072911,0.41518,1.6787,0
-0.069445,0.41572,1.6797,0
-0.067534,0.41602,1.6803,0
-0.066164,0.41623,1.6807,0
-0.06306,0.4167,1.6816,0
-0.061118,0.41699,1.6823,0
-0.060107,0.41715,1.6826,0
-0.057307,0.41756,1.6836,0
-0.054659,0.41795,1.6846,0
-0.054524,0.41797,1.6846,0
-0.052218,0.4183,1.6855,0
-0.0499,0.41862,1.6865,0
-0.047673,0.41893,1.6875,0
-0.060116,0.38025,1.6885,0
-0.055333,0.38027,1.6895,0
-0.050697,0.38031,1.6904,0
-0.046222,0.38037,1.6914,0
-0.041919,0.38045,1.6924,0
-0.037799,0.38055,1.6934,0
-0.033847,0.38066,1.6943,0
-0.030042,0.38079,1.6953,0
-0.028277,0.38086,1.6958,0
-0.026407,0.38093,1.6963,0
-0.022962,0.38108,1.6973,0
-0.019723,0.38125,1.6982,0
-0.016668,0.38142,1.6992,0
-0.013793,0.38161,1.7002,0
-0.011075,0.3818,1.7012,0
-0.010657,0.38184,1.7013,0
-0.0085246,0.382,1.7021,0
-0.0061415,0.38219,1.7031,0
-0.0039294,0.3824,1.7041,0
-0.0018685,0.38261,1.7051,0
1.6128e-05,0.38281,1.706,0
6.7337e-05,0.38282,1.7061,0
0.0018351,0.38303,1.707,0
0.0034675,0.38324,1.708,0
0.0049738,0.38346,1.709,0
0.00639,0.38366,1.71,0
0.007171,0.38379,1.7105,0
0.0076757,0.38388,1.7109,0
0.0088242,0.38409,1.7119,0
0.0098817,0.3843,1.7129,0
0.010844,0.38451,1.7139,0
0.011732,0.38471,1.7148,0
0.011962,0.38477,1.7151,0
0.012531,0.38491,1.7158,0
0.013266,0.3851,1.7168,0
0.013928,0.38528,1.7178,0
0.014506,0.38547,1.7188,0
-0.047551,0.41895,1.6876,0
-0.045622,0.41921,1.6885,0
-0.043688,0.41946,1.6895,0
-0.041857,0.41969,1.6904,0
-0.0401,0.41992,1.6914,0
-0.040049,0.41992,1.6914,0
-0.03844,0.42012,1.6924,0
-0.036853,0.4203,1.6934,0
-0.03531,0.42048,1.6943,0
-0.033832,0.42064,1.6953,0
-0.032449,0.42078,1.6963,0
-0.03129,0.4209,1.6972,0
-0.031155,0.42091,1.6973,0
-0.029967,0.42102,1.6982,0
-0.028841,0.4211,1.6992,0
-0.027724,0.42119,1.7002,0
-0.026634,0.42127,1.7012,0
-0.025569,0.42134,1.7021,0
-0.02455,0.4214,1.7031,0
-0.023584,0.42145,1.7041,0
-0.022658,0.42148,1.7051,0
-0.021758,0.4215,1.7061,0
-0.020883,0.42153,1.707,0
-0.020059,0.42153,1.708,0
-0.019275,0.42153,1.709,0
-0.018524,0.42151,1.71,0
-0.017786,0.42149,1.7109,0
-0.017064,0.42147,1.7119,0
-0.016359,0.42143,1.7129,0
-0.015645,0.4214,1.7139,0
-0.01493,0.42136,1.7148,0
-0.014246,0.42131,1.7158,0
-0.013593,0.42125,1.7168,0
-0.01296,0.42119,1.7178,0
-0.012334,0.42112,1.7188,0
0.014996,0.38566,1.7197,0
0.015188,0.38574,1.7202,0
0.015423,0.38584,1.7207,0
0.015819,0.38601,1.7217,0
0.016191,0.38617,1.7227,0
0.016524,0.38632,1.7236,0
0.016792,0.38648,1.7246,0
0.01701,0.38663,1.7256,0
0.017124,0.38672,1.7262,0
0.017193,0.38677,1.7266,0
0.017348,0.38691,1.7275,0
0.017476,0.38703,1.7285,0
0.01757,0.38716,1.7295,0
0.017636,0.38727,1.7305,0
0.017673,0.38738,1.7314,0
0.017684,0.38748,1.7324,0
0.017676,0.38758,1.7334,0
0.017661,0.38766,1.7344,0
0.017651,0.3877,1.7348,0
0.017633,0.38773,1.7354,0
0.017559,0.38781,1.7363,0
0.017463,0.38788,1.7373,0
0.017347,0.38794,1.7383,0
0.017206,0.388,1.7393,0
0.017074,0.38805,1.7402,0
0.016939,0.38808,1.7412,0
0.016769,0.38811,1.7422,0
0.016558,0.38815,1.7432,0
0.016345,0.38817,1.7441,0
0.016134,0.38818,1.7451,0
0.015922,0.38819,1.7461,0
0.015708,0.38818,1.7471,0
0.015471,0.38818,1.748,0
0.015215,0.38816,1.749,0
0.014953,0.38815,1.75,0
-0.011718,0.42105,1.7197,0
-0.011129,0.42097,1.7207,0
-0.010559,0.42088,1.7217,0
-0.01066,0.4209,1.7215,0
-0.0099957,0.42079,1.7227,0
-0.0094271,0.42071,1.7236,0
-0.0088632,0.42061,1.7246,0
-0.0083152,0.42052,1.7256,0
-0.0077848,0.42042,1.7266,0
-0.0072692,0.42032,1.7275,0
-0.006765,0.42021,1.7285,0
-0.0062727,0.42011,1.7295,0
-0.0057946,0.42,1.7305,0
-0.0053297,0.41989,1.7314,0
-0.0054847,0.41992,1.7311,0
-0.0048732,0.41977,1.7324,0
-0.0044317,0.41966,1.7334,0
-0.0040122,0.41955,1.7344,0
-0.0036199,0.41943,1.7354,0
-0.0032412,0.41931,1.7363,0
-0.0028714,0.41919,1.7373,0
-0.0025094,0.41907,1.7383,0
-0.0021453,0.41895,1.7393,0
-0.0017833,0.41884,1.7402,0
-0.0021324,0.41895,1.7393,0
-0.0014508,0.41872,1.7412,0
-0.0011441,0.4186,1.7422,0
-0.00086174,0.41848,1.7432,0
-0.00060615,0.41836,1.7441,0
-0.00036945,0.41824,1.7451,0
-0.00014787,0.41812,1.7461,0
0.00024795,0.41788,1.748,0
0.00010849,0.41797,1.7473,0
0.00040858,0.41777,1.749,0
0.00053889,0.41766,1.75,0
5.9565e-05,0.418,1.7471,0
0.004368,0.375,1.8213,0
0.004367,0.375,1.8213,0
0.0042919,0.37472,1.8223,0
0.0042579,0.37443,1.8232,0
0.0042422,0.37414,1.8242,0
0.0042245,0.37402,1.8246,0
0.0041787,0.37385,1.8252,0
0.0040708,0.37356,1.8262,0
0.0038892,0.37305,1.8279,0
0.0038658,0.37299,1.8281,0
0.0039618,0.37327,1.8271,0
0.0037731,0.37269,1.8291,0
0.0036866,0.3724,1.8301,0
0.0036079,0.37211,1.8311,0
0.0035982,0.37207,1.8312,0
0.003516,0.3718,1.832,0
0.0032378,0.37109,1.8344,0
0.0031772,0.37091,1.835,0
0.0030988,0.37059,1.8359,0
0.0033969,0.3715,1.833,0
0.0032757,0.37121,1.834,0
0.0030087,0.37029,1.8369,0
0.002944,0.37012,1.8375,0
0.0028837,0.36998,1.8379,0
0.0027295,0.36968,1.8389,0
0.0025782,0.36938,1.8398,0
0.0024773,0.36914,1.8406,0
0.0024489,0.36907,1.8408,0
0.0023408,0.36876,1.8418,0
0.0022367,0.36844,1.8428,0
0.0021304,0.36816,1.8437,0
0.0021195,0.36813,1.8438,0
0.0017576,0.36719,1.8467,0
0.0016474,0.36687,1.8477,0
0.0015376,0.36655,1.8486,0
0.0014293,0.36623,1.8496,0
0.0014245,0.36621,1.8497,0
0.0013032,0.36591,1.8506,0
0.001182,0.36559,1.8516,0
0.0019995,0.36782,1.8447,0
0.0018794,0.36751,1.8457,0
0.0017595,0.36719,1.8467,0
0.0010499,0.36523,1.8527,0
0.00092639,0.36496,1.8535,0
0.0010635,0.36527,1.8525,0
0.00078019,0.36464,1.8545,0
0.00063536,0.36433,1.8555,0
0.00022532,0.36328,1.8587,0
0.00014178,0.36304,1.8594,0
0.00060378,0.36426,1.8557,0
0.00050441,0.36401,1.8564,0
0.00038025,0.36369,1.8574,0
0.00025886,0.36337,1.8584,0
-0.0012574,0.35938,1.8706,0
-0.0013009,0.35921,1.8711,0
-0.0014008,0.35889,1.8721,0
-0.001523,0.35858,1.873,0
-0.0015955,0.3584,1.8736,0
-0.001654,0.35826,1.874,0
-0.0017694,0.35795,1.875,0
2.2699e-05,0.36272,1.8604,0
-9.8978e-05,0.3624,1.8613,0
-0.00013168,0.3623,1.8616,0
-0.00022773,0.36207,1.8623,0
-0.00035081,0.36176,1.8633,0
-0.00050413,0.36133,1.8646,0
-0.00059234,0.36112,1.8652,0
-0.00046668,0.36143,1.8643,0
-0.00072467,0.3608,1.8662,0
-0.00085767,0.36049,1.8672,0
-0.00091629,0.36035,1.8676,0
-0.00099139,0.36017,1.8682,0
-0.0011163,0.35985,1.8691,0
-0.0012157,0.35953,1.8701,0
0.014687,0.38812,1.751,0
0.014409,0.38809,1.752,0
0.014136,0.38805,1.7529,0
0.013856,0.38801,1.7539,0
0.013572,0.38795,1.7549,0
0.013279,0.3879,1.7559,0
0.012985,0.38784,1.7568,0
0.012688,0.38777,1.7578,0
0.012418,0.3877,1.7587,0
0.012407,0.38769,1.7588,0
0.012114,0.38761,1.7598,0
0.011815,0.38753,1.7607,0
0.011522,0.38744,1.7617,0
0.011229,0.38735,1.7627,0
0.010945,0.38724,1.7637,0
0.010657,0.38714,1.7646,0
0.010374,0.38703,1.7656,0
0.0097026,0.38672,1.7681,0
0.0095843,0.38666,1.7686,0
0.0093186,0.38653,1.7695,0
0.010111,0.38691,1.7666,0
0.0098479,0.38679,1.7676,0
0.0090761,0.3864,1.7705,0
0.0088516,0.38625,1.7715,0
0.0086141,0.38612,1.7725,0
0.0083888,0.38597,1.7734,0
0.0081744,0.38581,1.7744,0
0.0080789,0.38574,1.7749,0
0.0079595,0.38566,1.7754,0
0.0077651,0.38549,1.7764,0
0.0075811,0.38533,1.7773,0
0.0074034,0.38517,1.7783,0
0.007243,0.38499,1.7793,0
0.0070298,0.38477,1.7806,0
0.0069074,0.38464,1.7812,0
0.0070808,0.38482,1.7803,0
0.00063646,0.41754,1.751,0
0.00071995,0.41742,1.752,0
0.00081079,0.41731,1.7529,0
0.00091009,0.4172,1.7539,0
0.001017,0.4171,1.7549,0
0.0011004,0.417,1.7559,0
0.0011285,0.41689,1.7568,0
0.0011025,0.41699,1.7559,0
0.0011058,0.41678,1.7578,0
0.00104,0.41667,1.7588,0
0.00096899,0.41656,1.7598,0
0.00091726,0.41646,1.7607,0
0.0008848,0.41636,1.7617,0
0.0008736,0.41627,1.7627,0
0.00085599,0.41619,1.7637,0
0.00071656,0.41599,1.7656,0
0.00073812,0.41602,1.7654,0
0.00080394,0.41609,1.7646,0
0.00060206,0.4159,1.7666,0
0.00047681,0.41581,1.7676,0
0.00034543,0.41572,1.7686,0
0.00021332,0.41563,1.7695,0
8.5743e-05,0.41554,1.7705,0
-4.3404e-05,0.41545,1.7715,0
-0.00017843,0.41537,1.7725,0
-0.0003176,0.41528,1.7734,0
-0.0004587,0.4152,1.7744,0
-0.00060289,0.41511,1.7754,0
-0.00075387,0.41503,1.7764,0
-0.00073949,0.41504,1.7763,0
-0.00090399,0.41495,1.7773,0
-0.0010475,0.41487,1.7783,0
-0.0011832,0.41479,1.7793,0
-0.001328,0.41471,1.7803,0
-0.0014746,0.41463,1.7812,0
0.0067543,0.38446,1.7822,0
0.0066213,0.38428,1.7832,0
0.0065024,0.38409,1.7842,0
0.0064043,0.38388,1.7852,0
0.0063483,0.38379,1.7856,0
0.0062839,0.38369,1.7861,0
0.0061584,0.38351,1.7871,0
0.0060736,0.38331,1.7881,0
0.0060034,0.3831,1.7891,0
0.0058862,0.38281,1.7904,0
0.0058272,0.38269,1.791,0
0.0057355,0.38248,1.792,0
0.0056629,0.38226,1.793,0
0.0056153,0.38205,1.7939,0
0.0055911,0.38184,1.7948,0
0.005587,0.38181,1.7949,0
0.0055244,0.38159,1.7959,0
0.0054615,0.38138,1.7969,0
0.0059222,0.3829,1.79,0
0.0054333,0.38115,1.7979,0
0.0054082,0.38091,1.7988,0
0.005398,0.38086,1.7991,0
0.0053587,0.38069,1.7998,0
0.0053259,0.38045,1.8008,0
0.0053077,0.38021,1.8018,0
0.0052935,0.37996,1.8027,0
0.0052901,0.37988,1.803,0
0.0052657,0.37971,1.8037,0
0.0052316,0.37947,1.8047,0
0.0051612,0.37891,1.8069,0
0.0051268,0.37872,1.8076,0
0.0050695,0.37848,1.8086,0
0.0051969,0.37922,1.8057,0
0.0051656,0.37898,1.8066,0
0.0050046,0.37823,1.8096,0
0.0049614,0.37798,1.8105,0
0.0049596,0.37793,1.8107,0
0.0049502,0.37771,1.8115,0
0.0049357,0.37744,1.8125,0
-0.0025373,0.41402,1.7891,0
-0.0024793,0.41406,1.7886,0
-0.0016117,0.41456,1.7822,0
-0.0017475,0.41449,1.7832,0
-0.0018918,0.41441,1.7842,0
-0.002035,0.41433,1.7852,0
-0.0021714,0.41426,1.7861,0
-0.0023008,0.41418,1.7871,0
-0.0024227,0.4141,1.7881,0
-0.0026495,0.41394,1.79,0
-0.0027639,0.41386,1.791,0
-0.0028838,0.41378,1.792,0
-0.0029963,0.4137,1.793,0
-0.0030893,0.41363,1.7939,0
-0.0031707,0.41355,1.7949,0
-0.0032468,0.41347,1.7959,0
-0.0033219,0.4134,1.7969,0
-0.0033967,0.41331,1.7979,0
-0.0034628,0.41323,1.7988,0
-0.0035226,0.41315,1.7998,0
-0.0035773,0.41307,1.8008,0
-0.0035661,0.41309,1.8006,0
-0.0036261,0.41299,1.8018,0
-0.0036714,0.4129,1.8027,0
-0.0037132,0.41282,1.8037,0
-0.0037468,0.41273,1.8047,0
-0.0037711,0.41264,1.8057,0
-0.0037925,0.41255,1.8066,0
-0.0038036,0.41246,1.8076,0
-0.003821,0.41237,1.8086,0
-0.0038652,0.41227,1.8096,0
-0.0039087,0.41217,1.8105,0
-0.0039297,0.41207,1.8115,0
-0.0039231,0.41211,1.8112,0
-0.0039318,0.41198,1.8125,0
0.0048411,0.37695,1.8143,0
0.0048276,0.37691,1.8145,0
0.0048926,0.37717,1.8135,0
0.004745,0.37665,1.8154,0
0.0046742,0.37638,1.8164,0
0.0046157,0.37612,1.8174,0
0.0045906,0.37598,1.8179,0
0.0045683,0.37584,1.8184,0
0.0045173,0.37556,1.8193,0
0.0044482,0.37528,1.8203,0
-0.0039077,0.41188,1.8135,0
-0.0038634,0.41179,1.8145,0
-0.0038245,0.41169,1.8154,0
-0.0037794,0.41159,1.8164,0
-0.0037168,0.4115,1.8174,0
-0.0036645,0.4114,1.8184,0
-0.0036373,0.4113,1.8193,0
-0.0036214,0.41119,1.8203,0
-0.0036136,0.41107,1.8213,0
-0.0036183,0.41113,1.8208,0
-0.0035748,0.41096,1.8223,0
-0.0035255,0.41086,1.8232,0
-0.0034747,0.41075,1.8242,0
-0.0034217,0.41064,1.8252,0
-0.0033608,0.41053,1.8262,0
-0.0032844,0.41042,1.8271,0
-0.0032066,0.41031,1.8281,0
-0.0030819,0.41008,1.8301,0
-0.0031254,0.41016,1.8294,0
-0.0030147,0.40996,1.8311,0
-0.0029252,0.40984,1.832,0
-0.0031433,0.41019,1.8291,0
-0.0028038,0.40974,1.833,0
-0.0026889,0.40962,1.834,0
-0.0025987,0.4095,1.835,0
-0.0025233,0.40938,1.8359,0
-0.0024546,0.40925,1.8369,0
-0.0023662,0.40912,1.8379,0
-0.0024082,0.40918,1.8374,0
-0.0022675,0.409,1.8389,0
-0.0021658,0.40888,1.8398,0
-0.0020576,0.40876,1.8408,0
-0.0019483,0.40864,1.8418,0
-0.0018386,0.40851,1.8428,0
-0.0017248,0.40839,1.8438,0
0.00044499,0.40621,1.8604,0
0.00039986,0.40625,1.8601,0
0.0005872,0.40608,1.8613,0
0.00073072,0.40596,1.8623,0
0.00086682,0.40583,1.8633,0
0.0010054,0.4057,1.8643,0
0.0011527,0.40558,1.8652,0
0.0012996,0.40545,1.8662,0
0.0014546,0.40532,1.8672,0
0.0016091,0.4052,1.8682,0
0.0015154,0.40527,1.8676,0
0.0017724,0.40508,1.8691,0
0.0019248,0.40496,1.8701,0
0.0020658,0.40483,1.8711,0
0.0022135,0.40471,1.8721,0
0.0023585,0.40459,1.873,0
0.002517,0.40447,1.874,0
0.0026861,0.40435,1.875,0
-0.00151,0.40814,1.8457,0
-0.0015665,0.4082,1.8452,0
-0.0016159,0.40826,1.8447,0
-0.0013935,0.40801,1.8467,0
-0.0012652,0.40788,1.8477,0
-0.001146,0.40776,1.8486,0
-0.0010376,0.40762,1.8496,0
-0.00091236,0.40749,1.8506,0
-0.0007697,0.40737,1.8516,0
-0.00064517,0.40725,1.8525,0
-0.00053112,0.40711,1.8535,0
-0.00062963,0.40723,1.8527,0
-0.00039272,0.40698,1.8545,0
-0.00024709,0.40686,1.8555,0
-0.00011578,0.40673,1.8564,0
1.211e-05,0.4066,1.8574,0
0.00014679,0.40647,1.8584,0
0.00029347,0.40634,1.8594,0
-0.0019371,0.35742,1.8766,0
-0.0019737,0.35732,1.877,0
-0.0018696,0.35763,1.876,0
-0.0020847,0.35702,1.8779,0
-0.0021862,0.35671,1.8789,0
-0.0022761,0.35645,1.8797,0
-0.0022951,0.35639,1.8799,0
-0.0024178,0.3561,1.8809,0
-0.0025263,0.35579,1.8818,0
-0.0026105,0.35548,1.8828,0
-0.0026123,0.35547,1.8828,0
-0.0026939,0.35517,1.8838,0
-0.0027931,0.35487,1.8848,0
-0.0029013,0.35457,1.8857,0
-0.0029261,0.35449,1.886,0
-0.0030052,0.35426,1.8867,0
-0.0031064,0.35397,1.8877,0
-0.0031971,0.35367,1.8887,0
-0.0032361,0.35352,1.8892,0
-0.003274,0.35337,1.8896,0
-0.0033517,0.35308,1.8906,0
-0.0038044,0.35156,1.8957,0
-0.0038603,0.35133,1.8965,0
-0.0039329,0.35105,1.8975,0
-0.0040128,0.35077,1.8984,0
-0.0034428,0.35278,1.8916,0
-0.0035243,0.35254,1.8924,0
-0.0035404,0.35249,1.8926,0
-0.0036302,0.3522,1.8936,0
-0.0037132,0.35191,1.8945,0
-0.0037901,0.35162,1.8955,0
-0.0040646,0.35059,1.8991,0
-0.0040939,0.35048,1.8994,0
-0.004167,0.35021,1.9004,0
-0.0042317,0.34993,1.9014,0
-0.0042921,0.34965,1.9023,0
-0.0043021,0.34961,1.9025,0
-0.0043524,0.34938,1.9033,0
-0.0044176,0.34911,1.9043,0
-0.0044942,0.34884,1.9053,0
-0.0045567,0.34863,1.906,0
-0.0045718,0.34858,1.9062,0
-0.0054441,0.34375,1.9253,0
-0.005463,0.34364,1.9258,0
-0.0054931,0.34342,1.9268,0
-0.0055163,0.34319,1.9277,0
-0.0055353,0.34297,1.9287,0
-0.0055522,0.34277,1.9296,0
-0.0055531,0.34275,1.9297,0
-0.0055721,0.34253,1.9307,0
-0.0056,0.34232,1.9316,0
-0.0056322,0.34211,1.9326,0
-0.0056637,0.3419,1.9336,0
-0.00568,0.3418,1.9341,0
-0.0056927,0.34169,1.9346,0
-0.0057138,0.34149,1.9355,0
-0.0057187,0.34129,1.9365,0
-0.0057176,0.34108,1.9375,0
-0.0047375,0.34766,1.9096,0
-0.0047617,0.34751,1.9102,0
-0.0046297,0.34831,1.9072,0
-0.0046759,0.34804,1.9082,0
-0.0047181,0.34778,1.9092,0
-0.0048108,0.34725,1.9111,0
-0.0048589,0.347,1.9121,0
-0.004908,0.34674,1.9131,0
-0.0049209,0.34668,1.9133,0
-0.0049646,0.34649,1.9141,0
-0.005021,0.34624,1.915,0
-0.0050746,0.346,1.916,0
-0.0051396,0.3457,1.9172,0
-0.0051715,0.34551,1.918,0
-0.0051281,0.34576,1.917,0
-0.0052116,0.34527,1.9189,0
-0.005248,0.34503,1.9199,0
-0.0052724,0.34479,1.9209,0
-0.0052781,0.34473,1.9212,0
-0.0052907,0.34454,1.9219,0
-0.0053252,0.34432,1.9229,0
-0.0053707,0.34409,1.9238,0
-0.0054189,0.34387,1.9248,0
-0.0057299,0.34088,1.9385,0
-0.0057399,0.34082,1.9388,0
-0.0057592,0.34069,1.9395,0
-0.0057944,0.3405,1.9404,0
-0.0058247,0.34032,1.9414,0
-0.005835,0.33984,1.9439,0
-0.0058295,0.33975,1.9443,0
-0.0058258,0.33957,1.9453,0
-0.005839,0.34013,1.9424,0
-0.0058393,0.33994,1.9434,0
-0.0058298,0.33939,1.9463,0
-0.0058376,0.33921,1.9473,0
-0.005856,0.33904,1.9482,0
-0.0058847,0.33888,1.9492,0
-0.0058865,0.33887,1.9493,0
-0.005902,0.33871,1.9502,0
-0.0059074,0.33854,1.9512,0
-0.0059053,0.33837,1.9521,0
-0.0058973,0.33821,1.9531,0
-0.0058842,0.33789,1.955,0
-0.005884,0.33788,1.9551,0
-0.0058891,0.33805,1.9541,0
-0.0058833,0.33773,1.9561,0
-0.0058846,0.33757,1.957,0
-0.0058817,0.33742,1.958,0
-0.0058837,0.33727,1.959,0
-0.0059003,0.33713,1.96,0
-0.0059212,0.337,1.9609,0
-0.0058969,0.33594,1.9686,0
-0.0058979,0.33591,1.9688,0
-0.0059299,0.33691,1.9615,0
-0.0059333,0.33685,1.9619,0
-0.0059288,0.33671,1.9629,0
-0.0059105,0.33657,1.9639,0
-0.0058911,0.33643,1.9648,0
-0.0058804,0.3363,1.9658,0
-0.0058797,0.33617,1.9668,0
-0.0058879,0.33604,1.9678,0
-0.0059003,0.33579,1.9697,0
-0.0058955,0.33567,1.9707,0
-0.0058794,0.33555,1.9717,0
-0.0058582,0.33543,1.9727,0
-0.0058477,0.33532,1.9736,0
-0.0058433,0.33521,1.9746,0
-0.0058393,0.3351,1.9756,0
-0.0058369,0.335,1.9766,0
-0.0058366,0.33496,1.9769,0
-0.0058327,0.33489,1.9775,0
-0.005827,0.33479,1.9785,0
-0.0058161,0.33469,1.9795,0
-0.0058044,0.33458,1.9805,0
-0.0058033,0.33449,1.9814,0
-0.0057965,0.33439,1.9824,0
-0.0057747,0.3343,1.9834,0
-0.0057519,0.33421,1.9844,0
-0.0057338,0.33412,1.9854,0
-0.005722,0.33403,1.9863,0
-0.0057146,0.33398,1.9869,0
-0.0057088,0.33394,1.9873,0
-0.0056931,0.33386,1.9883,0
-0.0056774,0.33378,1.9893,0
-0.0056655,0.33371,1.9902,0
-0.0056471,0.33363,1.9912,0
-0.0056246,0.33356,1.9922,0
-0.0056067,0.33349,1.9932,0
-0.0056018,0.33342,1.9941,0
-0.0056089,0.33336,1.9951,0
-0.0056194,0.33331,1.9961,0
-0.0056151,0.33325,1.9971,0
-0.005596,0.33318,1.998,0
-0.0055731,0.33313,1.999,0
-0.0055537,0.33307,2,0
0.0028541,0.40424,1.876,0
0.0027707,0.4043,1.8755,0
0.0030083,0.40412,1.877,0
0.0031624,0.40401,1.8779,0
0.0033142,0.40389,1.8789,0
0.0034819,0.40378,1.8799,0
0.0036456,0.40367,1.8809,0
0.0038011,0.40356,1.8818,0
0.0039513,0.40345,1.8828,0
0.0041192,0.40335,1.8838,0
0.0042872,0.40324,1.8848,0
0.0041673,0.40332,1.8841,0
0.0044508,0.40314,1.8857,0
0.0046079,0.40304,1.8867,0
0.0047716,0.40294,1.8877,0
0.0049358,0.40284,1.8887,0
0.0051085,0.40275,1.8896,0
0.0052826,0.40265,1.8906,0
0.0059431,0.40231,1.8945,0
0.0058629,0.40234,1.8941,0
0.0054496,0.40256,1.8916,0
0.0056072,0.40247,1.8926,0
0.0057695,0.40239,1.8936,0
0.0061192,0.40222,1.8955,0
0.006304,0.40215,1.8965,0
0.006483,0.40207,1.8975,0
0.0066513,0.40199,1.8984,0
0.0068188,0.40193,1.8994,0
0.0069793,0.40185,1.9004,0
0.0071539,0.40179,1.9014,0
0.0073397,0.40173,1.9023,0
0.0075022,0.40167,1.9033,0
0.0076462,0.4016,1.9043,0
0.0078085,0.40155,1.9053,0
0.0079871,0.4015,1.9062,0
0.0081689,0.40145,1.9072,0
0.0083623,0.40141,1.9082,0
0.008542,0.40137,1.9092,0
0.0087022,0.40132,1.9102,0
0.0085551,0.40137,1.9093,0
0.0088715,0.40129,1.9111,0
0.0090469,0.40126,1.9121,0
0.0092126,0.40123,1.9131,0
0.0093769,0.40121,1.9141,0
0.0095445,0.40118,1.915,0
0.009716,0.40117,1.916,0
0.0098816,0.40115,1.917,0
0.010051,0.40115,1.918,0
0.01023,0.40114,1.9189,0
0.010412,0.40114,1.9199,0
0.010581,0.40114,1.9209,0
0.010754,0.40116,1.9219,0
0.010916,0.40117,1.9229,0
0.011063,0.40117,1.9238,0
0.011225,0.40119,1.9248,0
0.0114,0.40123,1.9258,0
0.011554,0.40126,1.9268,0
0.011692,0.40128,1.9277,0
0.011858,0.40132,1.9287,0
0.012037,0.40136,1.9297,0
0.012056,0.40137,1.9298,0
0.012212,0.40141,1.9307,0
0.012389,0.40147,1.9316,0
0.012544,0.40153,1.9326,0
0.012679,0.40158,1.9336,0
0.01282,0.40165,1.9346,0
0.012976,0.40172,1.9355,0
0.013129,0.4018,1.9365,0
0.013272,0.40188,1.9375,0
0.013412,0.40196,1.9385,0
0.013559,0.40205,1.9395,0
0.013709,0.40215,1.9404,0
0.013857,0.40226,1.9414,0
0.013971,0.40234,1.9422,0
0.014002,0.40237,1.9424,0
0.014141,0.40249,1.9434,0
0.01428,0.4026,1.9443,0
0.014431,0.40273,1.9453,0
0.014579,0.40286,1.9463,0
0.014709,0.403,1.9473,0
0.014825,0.40314,1.9482,0
0.014937,0.40329,1.9492,0
0.014962,0.40332,1.9494,0
0.015054,0.40344,1.9502,0
0.015168,0.4036,1.9512,0
0.015291,0.40376,1.9521,0
0.015416,0.40394,1.9531,0
0.015531,0.40412,1.9541,0
0.015642,0.4043,1.955,0
0.015649,0.40431,1.9551,0
0.015775,0.4045,1.9561,0
0.015912,0.4047,1.957,0
0.016038,0.40491,1.958,0
0.016149,0.40513,1.959,0
0.016217,0.40527,1.9596,0
0.016247,0.40535,1.96,0
0.016331,0.40557,1.9609,0
0.016414,0.4058,1.9619,0
0.016498,0.40604,1.9629,0
0.016586,0.40625,1.9637,0
0.0166,0.40629,1.9639,0
0.016711,0.40654,1.9648,0
0.016817,0.4068,1.9658,0
0.016899,0.40707,1.9668,0
0.016932,0.40723,1.9673,0
0.016951,0.40735,1.9678,0
0.016985,0.40762,1.9688,0
0.017047,0.40791,1.9697,0
0.017137,0.4082,1.9707,0
0.01714,0.40821,1.9707,0
0.017241,0.40852,1.9717,0
0.017339,0.40884,1.9727,0
0.01742,0.40916,1.9736,0
0.017424,0.40918,1.9737,0
0.017471,0.40949,1.9746,0
0.017533,0.40983,1.9756,0
0.017592,0.41016,1.9765,0
0.017594,0.41017,1.9766,0
0.01763,0.41053,1.9775,0
0.017664,0.41089,1.9785,0
0.017702,0.41113,1.9792,0
0.017718,0.41126,1.9795,0
0.017778,0.41164,1.9805,0
0.017848,0.41203,1.9814,0
0.01786,0.41211,1.9817,0
0.017894,0.41242,1.9824,0
0.017936,0.41283,1.9834,0
0.017962,0.41309,1.984,0
0.017968,0.41324,1.9844,0
0.017994,0.41367,1.9854,0
0.018019,0.41406,1.9863,0
0.01802,0.4141,1.9863,0
0.018029,0.41454,1.9873,0
0.018038,0.41499,1.9883,0
0.018039,0.41504,1.9884,0
0.01804,0.41544,1.9893,0
0.018057,0.41591,1.9902,0
0.018064,0.41602,1.9904,0
0.018081,0.41639,1.9912,0
0.018104,0.41688,1.9922,0
0.018107,0.41699,1.9924,0
0.018118,0.41738,1.9932,0
0.018131,0.41789,1.9941,0
0.01813,0.41797,1.9943,0
0.018129,0.41841,1.9951,0
0.01813,0.41894,1.9961,0
0.018131,0.41895,1.9961,0
0.018136,0.41949,1.9971,0
0.018143,0.41992,1.9978,0
0.018143,0.42004,1.998,0
0.018136,0.4206,1.999,0
0.018129,0.4209,1.9995,0
0.018111,0.42118,2,0
-0.017419,1.6562,1.0311,0
-0.017366,1.6562,1.0312,0
-0.025616,1.6719,1.0094,0
-0.025418,1.6715,1.0098,0
-0.024636,1.6699,1.0115,0
-0.024546,1.6697,1.0117,0
-0.025117,1.6709,1.0104,0
-0.024968,1.6706,1.0107,0
-0.023627,1.668,1.0138,0
-0.02325,1.6673,1.0146,0
-0.023107,1.667,1.015,0
-0.022846,1.6665,1.0156,0
-0.024146,1.6689,1.0126,0
-0.024124,1.6689,1.0127,0
-0.023686,1.6681,1.0137,0
-0.028567,1.6777,1.0037,0
-0.028427,1.6774,1.0039,0
-0.029029,1.6787,1.0028,0
-0.02896,1.6786,1.0029,0
-0.029479,1.6797,1.002,0
-0.027599,1.6758,1.0054,0
-0.027376,1.6753,1.0059,0
-0.026606,1.6738,1.0073,0
-0.026369,1.6734,1.0078,0
-0.027099,1.6748,1.0064,0
-0.026852,1.6743,1.0068,0
-0.028089,1.6768,1.0045,0
-0.027902,1.6764,1.0049,0
-0.030403,1.6816,1.0004,0
-0.030049,1.6809,1.001,0
-0.029938,1.6807,1.0012,0
-0.029489,1.6797,1.002,0
-0.02612,1.6729,1.0083,0
-0.025895,1.6724,1.0088,0
-0.02157,1.6641,1.0188,0
-0.021305,1.6636,1.0195,0
-0.021067,1.6631,1.0202,0
-0.020955,1.6629,1.0205,0
-0.020591,1.6622,1.0215,0
-0.020548,1.6621,1.0216,0
-0.020222,1.6615,1.0225,0
-0.020017,1.6611,1.023,0
-0.019879,1.6609,1.0234,0
-0.022607,1.666,1.0162,0
-0.022464,1.6657,1.0166,0
-0.022096,1.665,1.0175,0
-0.022072,1.665,1.0176,0
-0.021674,1.6643,1.0186,0
-0.019513,1.6602,1.0246,0
-0.019232,1.6596,1.0254,0
-0.018987,1.6592,1.0261,0
-0.018895,1.659,1.0264,0
-0.018581,1.6584,1.0273,0
-0.01956,1.6602,1.0244,0
-0.018472,1.6582,1.0277,0
-0.018283,1.6578,1.0283,0
-0.017974,1.6573,1.0293,0
-0.017951,1.6572,1.0294,0
-0.017658,1.6567,1.0303,0
-0.017101,1.6556,1.0322,0
-0.016917,1.6553,1.0329,0
-0.016821,1.6551,1.0332,0
-0.016388,1.6543,1.0347,0
-0.016264,1.6541,1.0352,0
-0.016531,1.6546,1.0342,0
-0.015355,1.6523,1.0386,0
-0.015238,1.6521,1.0391,0
-0.016015,1.6536,1.0361,0
-0.015883,1.6533,1.0366,0
-0.015754,1.6531,1.0371,0
-0.015485,1.6526,1.0381,0
-0.015011,1.6517,1.04,0
-0.014855,1.6514,1.0407,0
-0.01477,1.6512,1.041,0
-0.014334,1.6504,1.0428,0
-0.014296,1.6503,1.043,0
-0.014522,1.6508,1.042,0
-0.014089,1.6499,1.0439,0
-0.013866,1.6495,1.0449,0
-0.013837,1.6494,1.045,0
-0.013635,1.649,1.0459,0
-0.013426,1.6486,1.0469,0
-0.013332,1.6484,1.0474,0
-0.01324,1.6482,1.0479,0
-0.01304,1.6478,1.0488,0
-0.01283,1.6475,1.0498,0
-0.012824,1.6474,1.0498,0
-0.012636,1.6471,1.0508,0
-0.012352,1.6465,1.0523,0
-0.012275,1.6463,1.0527,0
-0.012463,1.6467,1.0518,0
-0.012078,1.646,1.0537,0
-0.011901,1.6456,1.0547,0
-0.011374,1.6445,1.0577,0
-0.011236,1.6442,1.0586,0
-0.011857,1.6455,1.055,0
-0.011749,1.6453,1.0557,0
-0.01158,1.6449,1.0566,0
-0.011394,1.6446,1.0576,0
-0.011097,1.6439,1.0596,0
-0.010939,1.6436,1.0605,0
-0.010917,1.6436,1.0607,0
-0.010771,1.6433,1.0615,0
-0.010625,1.643,1.0625,0
-0.0095453,1.6406,1.0704,0
-0.0094593,1.6404,1.0713,0
-0.0093442,1.6401,1.0723,0
-0.0092116,1.6399,1.0732,0
-0.0091221,1.6396,1.074,0
-0.0091028,1.6396,1.0742,0
-0.0090183,1.6394,1.0752,0
-0.0089149,1.6391,1.0762,0
-0.0087173,1.6387,1.0779,0
-0.0086981,1.6386,1.0781,0
-0.008795,1.6389,1.0771,0
-0.010458,1.6426,1.0637,0
-0.010356,1.6424,1.0645,0
-0.010498,1.6427,1.0635,0
-0.0102,1.6421,1.0654,0
-0.010065,1.6418,1.0664,0
-0.0099974,1.6416,1.067,0
-0.0099518,1.6415,1.0674,0
-0.0098234,1.6412,1.0684,0
-0.0096777,1.6409,1.0693,0
-0.0095535,1.6406,1.0703,0
-0.0086279,1.6384,1.0791,0
-0.0085375,1.6382,1.0801,0
-0.0084321,1.6379,1.0811,0
-0.0083484,1.6377,1.082,0
-0.0083442,1.6377,1.0821,0
-0.0082893,1.6375,1.083,0
-0.0082133,1.6373,1.084,0
-0.0081183,1.6371,1.085,0
-0.0080453,1.6369,1.0859,0
-0.0080128,1.6367,1.0866,0
-0.0080004,1.6367,1.0869,0
-0.0079399,1.6365,1.0879,0
-0.0078609,1.6363,1.0889,0
-0.0078024,1.6361,1.0898,0
-0.0077558,1.6359,1.0908,0
-0.0077135,1.6357,1.0915,0
-0.0076988,1.6357,1.0918,0
-0.0076509,1.6355,1.0928,0
-0.0076024,1.6353,1.0938,0
-0.0075558,1.6352,1.0947,0
-0.0075015,1.635,1.0957,0
-0.0074586,1.6348,1.097,0
-0.0074367,1.6346,1.0977,0
-0.0074688,1.6348,1.0967,0
-0.0074081,1.6345,1.0986,0
-0.0073682,1.6343,1.0996,0
-0.0073361,1.6342,1.1006,0
-0.0073098,1.634,1.1016,0
-0.0072908,1.6339,1.1025,0
-0.0072797,1.6338,1.1031,0
-0.0072719,1.6337,1.1035,0
-0.0072623,1.6336,1.1045,0
-0.0072489,1.6334,1.1055,0
-0.0072369,1.6333,1.1064,0
-0.0072164,1.6332,1.1074,0
-0.0072117,1.633,1.1084,0
-0.0072175,1.6329,1.1094,0
-0.0072132,1.6328,1.1102,0
-0.0072128,1.6328,1.1104,0
-0.007214,1.6327,1.1113,0
-0.0072136,1.6326,1.1123,0
-0.0072076,1.6324,1.1133,0
-0.0072161,1.6323,1.1143,0
-0.0072405,1.6322,1.1152,0
-0.0072744,1.6321,1.1162,0
-0.0073265,1.632,1.1172,0
-0.0073623,1.6319,1.1182,0
-0.0073855,1.6318,1.1191,0
-0.0073857,1.6318,1.1191,0
-0.0074016,1.6317,1.1201,0
-0.0074184,1.6316,1.1211,0
-0.007461,1.6316,1.1221,0
-0.0075084,1.6315,1.123,0
-0.0075335,1.6314,1.124,0
-0.0075533,1.6313,1.125,0
-0.0075915,1.6313,1.126,0
-0.0076506,1.6312,1.127,0
-0.0077402,1.6311,1.1279,0
-0.0078345,1.6311,1.1289,0
-0.0079076,1.631,1.1299,0
-0.0079628,1.631,1.1309,0
-0.0080057,1.6309,1.1323,0
-0.0080272,1.6308,1.1328,0
-0.0079875,1.6309,1.1318,0
-0.0081037,1.6308,1.1338,0
-0.0081949,1.6307,1.1348,0
-0.0082915,1.6307,1.1357,0
-0.0083944,1.6307,1.1367,0
-0.0085017,1.6306,1.1377,0
-0.0086026,1.6306,1.1387,0
-0.0086868,1.6306,1.1396,0
-0.0087905,1.6306,1.1406,0
-0.008935,1.6306,1.1416,0
-0.0090838,1.6306,1.1426,0
-0.0092051,1.6305,1.1436,0
-0.0093214,1.6305,1.1445,0
-0.0094342,1.6305,1.1455,0
-0.0095418,1.6305,1.1465,0
-0.0096702,1.6306,1.1475,0
-0.0098221,1.6306,1.1484,0
-0.0099988,1.6306,1.1494,0
-0.010194,1.6306,1.1504,0
-0.010379,1.6306,1.1514,0
-0.010542,1.6307,1.1523,0
-0.010682,1.6307,1.1533,0
-0.010836,1.6307,1.1543,0
-0.011026,1.6308,1.1553,0
-0.011235,1.6308,1.1562,0
-0.011422,1.6309,1.1571,0
-0.011451,1.6309,1.1572,0
-0.011669,1.6309,1.1582,0
-0.011898,1.631,1.1592,0
-0.012134,1.6311,1.1602,0
-0.012382,1.6311,1.1611,0
-0.012652,1.6312,1.1621,0
-0.012919,1.6313,1.1631,0
-0.013176,1.6314,1.1641,0
-0.013452,1.6315,1.165,0
-0.013742,1.6316,1.166,0
-0.014037,1.6317,1.167,0
-0.014338,1.6318,1.168,0
-0.014441,1.6318,1.1683,0
-0.014653,1.6319,1.1689,0
-0.014975,1.632,1.1699,0
-0.0153,1.6322,1.1709,0
-0.015637,1.6323,1.1719,0
-0.01599,1.6324,1.1729,0
-0.016355,1.6326,1.1738,0
-0.016726,1.6327,1.1748,0
-0.01689,1.6328,1.1752,0
-0.017121,1.6329,1.1758,0
-0.017546,1.6331,1.1768,0
-0.017978,1.6333,1.1777,0
-0.018411,1.6335,1.1787,0
-0.018853,1.6337,1.1797,0
-0.019142,1.6338,1.1803,0
-0.019311,1.6339,1.1807,0
-0.019784,1.6341,1.1816,0
-0.020266,1.6343,1.1826,0
-0.020772,1.6345,1.1836,0
-0.021268,1.6348,1.1846,0
-0.021275,1.6348,1.1846,0
-0.021774,1.635,1.1855,0
-0.022313,1.6353,1.1865,0
-0.022875,1.6355,1.1875,0
-0.023279,1.6357,1.1882,0
-0.023455,1.6358,1.1885,0
-0.02403,1.6361,1.1895,0
-0.024606,1.6364,1.1904,0
-0.025188,1.6367,1.1914,0
-0.025199,1.6367,1.1914,0
-0.025836,1.6371,1.1924,0
-0.026484,1.6374,1.1934,0
-0.027022,1.6377,1.1942,0
-0.027129,1.6378,1.1943,0
-0.027773,1.6381,1.1953,0
-0.028449,1.6385,1.1963,0
-0.02877,1.6387,1.1967,0
-0.029155,1.6389,1.1973,0
-0.029842,1.6393,1.1982,0
-0.030413,1.6396,1.1991,0
-0.030527,1.6397,1.1992,0
-0.031226,1.6402,1.2002,0
-0.03194,1.6406,1.2012,0
-0.031966,1.6406,1.2012,0
-0.032664,1.6411,1.2021,0
-0.033405,1.6416,1.2031,0
-0.033452,1.6416,1.2032,0
-0.034165,1.6421,1.2041,0
-0.03485,1.6426,1.205,0
-0.034898,1.6426,1.2051,0
-0.035649,1.6432,1.2061,0
-0.036175,1.6436,1.2067,0
-0.036425,1.6437,1.207,0
-0.03721,1.6443,1.208,0
-0.037443,1.6445,1.2083,0
-0.037976,1.645,1.209,0
-0.038617,1.6455,1.2098,0
-0.038742,1.6456,1.21,0
-0.039478,1.6463,1.2109,0
-0.039703,1.6465,1.2112,0
-0.040244,1.647,1.2119,0
-0.040731,1.6475,1.2125,0
-0.040999,1.6477,1.2129,0
-0.041671,1.6484,1.2138,0
-0.041709,1.6485,1.2139,0
-0.042437,1.6493,1.2148,0
-0.042556,1.6494,1.215,0
-0.043172,1.6501,1.2158,0
-0.043383,1.6504,1.2161,0
-0.043858,1.651,1.2168,0
-0.04414,1.6514,1.2172,0
-0.044568,1.6519,1.2178,0
-0.044864,1.6523,1.2182,0
-0.045239,1.6529,1.2188,0
-0.045494,1.6533,1.2192,0
-0.045848,1.6539,1.2197,0
-0.046067,1.6543,1.2201,0
-0.046473,1.655,1.2207,0
-0.046607,1.6553,1.2209,0
-0.047012,1.6562,1.2217,0
-0.047052,1.6562,1.2218,0
-0.047435,1.6572,1.2226,0
-0.047485,1.6574,1.2227,0
-0.047792,1.6582,1.2233,0
-0.047955,1.6587,1.2236,0
-0.048114,1.6592,1.224,0
-0.048349,1.6601,1.2246,0
-0.048372,1.6602,1.2247,0
-0.048553,1.6611,1.2253,0
-0.048624,1.6615,1.2256,0
-0.048712,1.6621,1.2259,0
-0.048872,1.6631,1.2265,0
-0.048888,1.6632,1.2266,0
-0.04899,1.6641,1.227,0
-0.049053,1.665,1.2275,0
-0.049054,1.665,1.2276,0
-0.049028,1.666,1.2281,0
-0.048989,1.667,1.2285,0
-0.048987,1.667,1.2285,0
-0.048924,1.668,1.229,0
-0.048835,1.6689,1.2294,0
-0.048799,1.6692,1.2295,0
-0.0487,1.6699,1.2298,0
-0.048561,1.6709,1.2301,0
-0.048397,1.6719,1.2305,0
-0.048396,1.6719,1.2305,0
-0.048177,1.6729,1.2308,0
-0.047924,1.6738,1.2311,0
-0.047629,1.6748,1.2314,0
-0.047519,1.6751,1.2314,0
-0.047295,1.6758,1.2316,0
-0.046976,1.6768,1.2319,0
-0.046675,1.6777,1.2321,0
-0.046387,1.6787,1.2323,0
-0.046087,1.6797,1.2324,0
-0.046074,1.6797,1.2324,0
-0.045722,1.6807,1.2326,0
-0.045313,1.6816,1.2327,0
-0.044874,1.6826,1.2328,0
-0.044418,1.6836,1.2329,0
-0.043966,1.6846,1.233,0
-0.043524,1.6855,1.2331,0
-0.043053,1.6865,1.2331,0
-0.042558,1.6875,1.2332,0
-0.016488,1.7494,1.2021,0
-0.016353,1.75,1.2015,0
-0.016681,1.7485,1.2031,0
-0.016565,1.749,1.2025,0
-0.02196,1.7303,1.2188,0
-0.021887,1.7305,1.2186,0
-0.020645,1.7343,1.2158,0
-0.020609,1.7344,1.2157,0
-0.021074,1.733,1.2168,0
-0.020936,1.7334,1.2165,0
-0.02152,1.7316,1.2178,0
-0.021258,1.7324,1.2172,0
-0.021582,1.7314,1.2179,0
-0.01842,1.7414,1.21,0
-0.018234,1.7422,1.2092,0
-0.018767,1.7403,1.2109,0
-0.018474,1.7412,1.2101,0
-0.017367,1.7456,1.2061,0
-0.017251,1.7461,1.2055,0
-0.017587,1.7446,1.207,0
-0.017461,1.7451,1.2065,0
-0.016936,1.7475,1.2041,0
-0.016785,1.748,1.2036,0
-0.017161,1.7465,1.2051,0
-0.017051,1.7471,1.2045,0
-0.017872,1.7435,1.208,0
-0.017697,1.7441,1.2074,0
-0.018171,1.7425,1.209,0
-0.017978,1.7432,1.2083,0
-0.019368,1.738,1.2129,0
-0.0193,1.7383,1.2127,0
-0.020156,1.7356,1.2148,0
-0.019867,1.7363,1.2142,0
-0.019697,1.7368,1.2139,0
-0.019545,1.7373,1.2135,0
-0.0191,1.7391,1.2119,0
-0.019071,1.7393,1.2118,0
-0.018782,1.7402,1.211,0
-0.020233,1.7354,1.215,0
-0.042104,1.6885,1.2332,0
-0.041681,1.6895,1.2331,0
-0.04123,1.6904,1.2331,0
-0.040753,1.6914,1.2331,0
-0.040265,1.6924,1.233,0
-0.03976,1.6934,1.2329,0
-0.039233,1.6943,1.2328,0
-0.038671,1.6953,1.2327,0
-0.037099,1.6979,1.2324,0
-0.036898,1.6982,1.2324,0
-0.036401,1.6992,1.2322,0
-0.038068,1.6963,1.2326,0
-0.037457,1.6973,1.2325,0
-0.03596,1.7002,1.232,0
-0.035511,1.7012,1.2318,0
-0.03472,1.7026,1.2314,0
-0.03445,1.7031,1.2313,0
-0.034998,1.7021,1.2316,0
-0.027567,1.7166,1.2266,0
-0.027481,1.7168,1.2265,0
-0.026524,1.7187,1.2256,0
-0.026504,1.7188,1.2256,0
-0.02698,1.7178,1.226,0
-0.032671,1.7064,1.2305,0
-0.032313,1.707,1.2303,0
-0.031814,1.708,1.23,0
-0.031367,1.709,1.2296,0
-0.031204,1.7094,1.2295,0
-0.03094,1.71,1.2293,0
-0.030457,1.7109,1.2289,0
-0.033909,1.7041,1.2311,0
-0.033373,1.7051,1.2308,0
-0.032837,1.7061,1.2306,0
-0.029847,1.712,1.2285,0
-0.029377,1.7129,1.2282,0
-0.028613,1.7144,1.2275,0
-0.028437,1.7148,1.2274,0
-0.028882,1.7139,1.2278,0
-0.029918,1.7119,1.2286,0
-0.027987,1.7158,1.2269,0
-0.024286,1.7241,1.2227,0
-0.024062,1.7246,1.2224,0
-0.023571,1.7258,1.2217,0
-0.023302,1.7266,1.2212,0
-0.023638,1.7256,1.2218,0
-0.02583,1.7206,1.2246,0
-0.025783,1.7207,1.2245,0
-0.025105,1.7224,1.2236,0
-0.024972,1.7227,1.2235,0
-0.025405,1.7217,1.224,0
-0.026136,1.7197,1.2251,0
-0.024514,1.7236,1.2229,0
-0.023069,1.7273,1.2207,0
-0.022998,1.7275,1.2205,0
-0.022656,1.7285,1.2199,0
-0.022541,1.7288,1.2197,0
-0.022254,1.7295,1.2193,0
-0.034188,1.7598,1.0003,0
-0.033842,1.7606,1.001,0
-0.033788,1.7607,1.0011,0
-0.033379,1.7617,1.0019,0
-0.033361,1.7618,1.002,0
-0.032946,1.7627,1.0028,0
-0.032876,1.7628,1.0029,0
-0.032484,1.7637,1.0037,0
-0.032376,1.7639,1.0039,0
-0.032031,1.7646,1.0046,0
-0.031911,1.7649,1.0049,0
-0.031597,1.7656,1.0056,0
-0.031481,1.7659,1.0059,0
-0.031151,1.7666,1.0066,0
-0.031041,1.7668,1.0068,0
-0.030678,1.7676,1.0076,0
-0.030598,1.7677,1.0078,0
-0.030185,1.7686,1.0087,0
-0.030149,1.7686,1.0088,0
-0.029723,1.7695,1.0098,0
-0.029695,1.7695,1.0098,0
-0.029312,1.7703,1.0107,0
-0.029212,1.7705,1.011,0
-0.028925,1.7711,1.0117,0
-0.028736,1.7715,1.0122,0
-0.02855,1.7719,1.0127,0
-0.028252,1.7725,1.0135,0
-0.028173,1.7726,1.0137,0
-0.027784,1.7733,1.0146,0
-0.027738,1.7734,1.0148,0
-0.027415,1.7741,1.0156,0
-0.02723,1.7744,1.0161,0
-0.027059,1.7747,1.0166,0
-0.026715,1.7754,1.0175,0
-0.026701,1.7754,1.0176,0
-0.026368,1.7761,1.0186,0
-0.026221,1.7764,1.019,0
-0.026067,1.7767,1.0195,0
-0.025778,1.7773,1.0205,0
-0.025754,1.7773,1.0206,0
-0.02547,1.7779,1.0215,0
-0.025241,1.7783,1.0222,0
-0.025155,1.7785,1.0225,0
-0.02484,1.779,1.0234,0
-0.024711,1.7793,1.0239,0
-0.024556,1.7796,1.0244,0
-0.024286,1.7801,1.0254,0
-0.02421,1.7803,1.0257,0
-0.024007,1.7806,1.0264,0
-0.023729,1.7812,1.0273,0
-0.023677,1.7812,1.0275,0
-0.023463,1.7816,1.0283,0
-0.023214,1.7821,1.0293,0
-0.023161,1.7822,1.0295,0
-0.022959,1.7826,1.0303,0
-0.022721,1.7831,1.0312,0
-0.022647,1.7832,1.0316,0
-0.022487,1.7835,1.0322,0
-0.022247,1.7839,1.0332,0
-0.0221,1.7842,1.0338,0
-0.021992,1.7844,1.0342,0
-0.021756,1.7848,1.0352,0
-0.021548,1.7852,1.0361,0
-0.021545,1.7852,1.0361,0
-0.021348,1.7855,1.0371,0
-0.021159,1.7859,1.0381,0
-0.021046,1.7861,1.0387,0
-0.020962,1.7863,1.0391,0
-0.020765,1.7866,1.04,0
-0.020589,1.787,1.041,0
-0.020525,1.7871,1.0414,0
-0.020406,1.7873,1.042,0
-0.020209,1.7876,1.043,0
-0.020009,1.788,1.0439,0
-0.019941,1.7881,1.0443,0
-0.019818,1.7883,1.0449,0
-0.019634,1.7886,1.0459,0
-0.019444,1.7889,1.0469,0
-0.019317,1.7891,1.0476,0
-0.019262,1.7891,1.0479,0
-0.019101,1.7894,1.0488,0
-0.018943,1.7897,1.0498,0
-0.018784,1.7899,1.0508,0
-0.018721,1.79,1.0512,0
-0.018628,1.7902,1.0518,0
-0.018454,1.7904,1.0527,0
-0.018294,1.7907,1.0537,0
-0.018171,1.7909,1.0547,0
-0.018107,1.791,1.0553,0
-0.018074,1.7911,1.0557,0
-0.017968,1.7913,1.0566,0
-0.017836,1.7915,1.0576,0
-0.017676,1.7917,1.0586,0
-0.017494,1.7919,1.0596,0
-0.017381,1.792,1.0602,0
-0.017328,1.792,1.0605,0
-0.01719,1.7922,1.0615,0
-0.017074,1.7924,1.0625,0
-0.016973,1.7925,1.0635,0
-0.016861,1.7927,1.0645,0
-0.016734,1.7928,1.0654,0
-0.01661,1.793,1.0664,0
-0.016596,1.793,1.0665,0
-0.0165,1.7931,1.0674,0
-0.016391,1.7932,1.0684,0
-0.016277,1.7933,1.0693,0
-0.016167,1.7934,1.0703,0
-0.016053,1.7935,1.0713,0
-0.015934,1.7936,1.0723,0
-0.015819,1.7937,1.0732,0
-0.015718,1.7938,1.0742,0
-0.015641,1.7938,1.0752,0
-0.015579,1.7939,1.0762,0
-0.01553,1.7939,1.077,0
-0.015518,1.794,1.0771,0
-0.015431,1.794,1.0781,0
-0.01532,1.7941,1.0791,0
-0.015203,1.7941,1.0801,0
-0.015102,1.7941,1.0811,0
-0.015014,1.7942,1.082,0
-0.014938,1.7942,1.083,0
-0.014866,1.7942,1.084,0
-0.014795,1.7942,1.085,0
-0.01473,1.7942,1.0859,0
-0.014674,1.7942,1.0869,0
-0.014617,1.7942,1.0879,0
-0.014546,1.7942,1.0889,0
-0.014462,1.7942,1.0898,0
-0.014363,1.7941,1.0908,0
-0.014266,1.7941,1.0918,0
-0.01419,1.7941,1.0928,0
-0.014133,1.794,1.0938,0
-0.014098,1.794,1.0947,0
-0.014064,1.7939,1.0957,0
-0.014078,1.7939,1.0953,0
-0.014016,1.7939,1.0967,0
-0.013954,1.7938,1.0977,0
-0.013878,1.7937,1.0986,0
-0.013804,1.7936,1.0996,0
-0.013741,1.7936,1.1006,0
-0.013679,1.7935,1.1016,0
-0.013615,1.7934,1.1025,0
-0.013556,1.7933,1.1035,0
-0.013503,1.7932,1.1045,0
-0.013453,1.7931,1.1055,0
-0.013402,1.7929,1.1064,0
-0.013412,1.793,1.1062,0
-0.013357,1.7928,1.1074,0
-0.013315,1.7927,1.1084,0
-0.013282,1.7926,1.1094,0
-0.013261,1.7924,1.1104,0
-0.013245,1.7923,1.1113,0
-0.01322,1.7921,1.1123,0
-0.013175,1.7919,1.1133,0
-0.01319,1.792,1.113,0
-0.013097,1.7918,1.1143,0
-0.013029,1.7916,1.1152,0
-0.012987,1.7915,1.1162,0
-0.012968,1.7913,1.1172,0
-0.012978,1.7909,1.1191,0
-0.012974,1.791,1.1185,0
-0.012972,1.7911,1.1182,0
-0.012958,1.7907,1.1201,0
-0.01292,1.7905,1.1211,0
-0.01286,1.7903,1.1221,0
-0.012801,1.7901,1.123,0
-0.012761,1.7899,1.124,0
-0.012793,1.79,1.1232,0
-0.012729,1.7896,1.125,0
-0.012611,1.7809,1.1523,0
-0.012617,1.7812,1.1514,0
-0.012592,1.7805,1.1533,0
-0.012594,1.7801,1.1543,0
-0.012585,1.7803,1.1538,0
-0.012636,1.7792,1.1562,0
-0.012627,1.7793,1.1561,0
-0.012613,1.7796,1.1553,0
-0.012695,1.7889,1.1279,0
-0.012694,1.7891,1.1273,0
-0.012699,1.7887,1.1289,0
-0.012692,1.7884,1.1299,0
-0.012662,1.7881,1.1309,0
-0.012615,1.7879,1.1318,0
-0.012652,1.7881,1.131,0
-0.01259,1.7876,1.1328,0
-0.01271,1.7894,1.126,0
-0.0127,1.7892,1.127,0
-0.012562,1.787,1.1348,0
-0.01256,1.7871,1.1345,0
-0.012571,1.7873,1.1338,0
-0.012571,1.7867,1.1357,0
-0.012577,1.7864,1.1367,0
-0.012562,1.7862,1.1377,0
-0.012549,1.7858,1.1387,0
-0.012561,1.7861,1.1378,0
-0.012533,1.7855,1.1396,0
-0.012521,1.7852,1.1406,0
-0.012537,1.7849,1.1416,0
-0.012521,1.7852,1.1408,0
-0.01257,1.7845,1.1426,0
-0.012589,1.7842,1.1436,0
-0.012579,1.7839,1.1445,0
-0.01259,1.7842,1.1436,0
-0.012516,1.7832,1.1465,0
-0.01252,1.7832,1.1463,0
-0.012549,1.7835,1.1455,0
-0.012531,1.7828,1.1475,0
-0.012553,1.7824,1.1484,0
-0.012577,1.782,1.1494,0
-0.012565,1.7822,1.1489,0
-0.012599,1.7816,1.1504,0
-0.012617,1.7813,1.1514,0
-0.012683,1.7788,1.1572,0
-0.012725,1.7783,1.1582,0
-0.012754,1.7779,1.1592,0
-0.012726,1.7783,1.1582,0
-0.012776,1.7774,1.1602,0
-0.012782,1.777,1.1611,0
-0.012779,1.7773,1.1603,0
-0.01278,1.7765,1.1621,0
-0.012801,1.776,1.1631,0
-0.012779,1.7764,1.1624,0
-0.012828,1.7756,1.1641,0
-0.013098,1.773,1.1689,0
-0.013068,1.7734,1.1682,0
-0.013124,1.7725,1.1699,0
-0.013152,1.7714,1.1719,0
-0.013147,1.7715,1.1718,0
-0.013137,1.772,1.1709,0
-0.013126,1.7725,1.17,0
-0.012879,1.7751,1.165,0
-0.012838,1.7754,1.1644,0
-0.012943,1.7746,1.166,0
-0.013002,1.7741,1.167,0
-0.012962,1.7744,1.1663,0
-0.013057,1.7735,1.168,0
-0.013816,1.7655,1.1816,0
-0.01379,1.7656,1.1814,0
-0.013949,1.7648,1.1826,0
-0.01402,1.7642,1.1836,0
-0.013976,1.7646,1.1829,0
-0.014381,1.7614,1.1875,0
-0.014325,1.7617,1.1871,0
-0.014045,1.7635,1.1846,0
-0.014037,1.7637,1.1843,0
-0.014107,1.7628,1.1855,0
-0.014226,1.7621,1.1865,0
-0.014127,1.7627,1.1857,0
-0.013424,1.7691,1.1758,0
-0.013387,1.7695,1.1751,0
-0.0132,1.7709,1.1729,0
-0.013263,1.7703,1.1738,0
-0.013232,1.7705,1.1735,0
-0.01336,1.7697,1.1748,0
-0.01346,1.7686,1.1768,0
-0.013568,1.768,1.1777,0
-0.013462,1.7686,1.1768,0
-0.013672,1.7673,1.1787,0
-0.013636,1.7676,1.1783,0
-0.01372,1.7667,1.1797,0
-0.013729,1.7661,1.1807,0
-0.01372,1.7666,1.1799,0
-0.014935,1.7578,1.1924,0
-0.014926,1.7578,1.1923,0
-0.015049,1.757,1.1934,0
-0.015261,1.7554,1.1953,0
-0.015185,1.7559,1.1948,0
-0.015141,1.7562,1.1943,0
-0.015076,1.7568,1.1936,0
-0.014481,1.7607,1.1885,0
-0.014479,1.7607,1.1884,0
-0.014528,1.76,1.1895,0
-0.014623,1.7593,1.1904,0
-0.014549,1.7598,1.1898,0
-0.014774,1.7585,1.1914,0
-0.014714,1.7588,1.1911,0
-0.015623,1.7538,1.1973,0
-0.01559,1.7539,1.1971,0
-0.015824,1.7529,1.1982,0
-0.01582,1.7529,1.1982,0
-0.015981,1.7521,1.1992,0
-0.015454,1.7546,1.1963,0
-0.015384,1.7549,1.196,0
-0.016102,1.7512,1.2002,0
-0.015997,1.752,1.1993,0
-0.016276,1.7503,1.2012,0
-0.016142,1.751,1.2004,0
-0.12229,1.5938,1.6694,0
-0.11821,1.5929,1.6699,0
-0.11278,1.5918,1.6707,0
-0.1112,1.5915,1.6709,0
-0.10771,1.5908,1.6714,0
-0.105,1.5903,1.6719,0
-0.11765,1.5928,1.67,0
-0.079851,1.5859,1.6769,0
-0.076465,1.5854,1.6777,0
-0.07378,1.585,1.6784,0
-0.072711,1.5848,1.6787,0
-0.069168,1.5842,1.6797,0
-0.10247,1.5898,1.6723,0
-0.099355,1.5893,1.6729,0
-0.097062,1.5889,1.6733,0
-0.09406,1.5883,1.6738,0
-0.091511,1.5879,1.6743,0
-0.089151,1.5875,1.6748,0
-0.08578,1.5869,1.6755,0
-0.084625,1.5867,1.6758,0
-0.080435,1.586,1.6768,0
-0.067573,1.584,1.6801,0
-0.06586,1.5837,1.6807,0
-0.062748,1.5832,1.6816,0
-0.061131,1.583,1.6822,0
-0.059832,1.5828,1.6826,0
-0.057108,1.5824,1.6836,0
-0.05445,1.582,1.6846,0
-0.052088,1.5817,1.6855,0
-0.049775,1.5814,1.6865,0
-0.047578,1.5811,1.6875,0
-0.054524,1.582,1.6846,0
-0.13884,1.5977,1.6677,0
-0.13535,1.5967,1.668,0
-0.14237,1.5986,1.6674,0
-0.14569,1.5996,1.6671,0
-0.1515,1.6016,1.6669,0
-0.14926,1.6008,1.667,0
-0.14877,1.6006,1.667,0
-0.12677,1.5947,1.6688,0
-0.12588,1.5945,1.6689,0
-0.13101,1.5957,1.6684,0
-0.1351,1.5967,1.668,0
-0.15391,1.6025,1.6669,0
-0.15603,1.6035,1.6669,0
-0.15786,1.6045,1.667,0
-0.15805,1.6046,1.667,0
-0.15924,1.6055,1.6671,0
-0.16019,1.6064,1.6673,0
-0.16076,1.6074,1.6676,0
-0.16096,1.6084,1.6679,0
-0.16094,1.6085,1.668,0
-0.16054,1.6094,1.6683,0
-0.15969,1.6104,1.6688,0
-0.15942,1.6106,1.6689,0
-0.15808,1.6113,1.6694,0
-0.15656,1.612,1.6699,0
-0.15584,1.6123,1.6701,0
-0.15296,1.6132,1.6709,0
-0.15266,1.6133,1.671,0
-0.14878,1.6142,1.6719,0
-0.14856,1.6143,1.6719,0
-0.14414,1.6151,1.6729,0
-0.14328,1.6152,1.673,0
-0.13932,1.6158,1.6738,0
-0.13625,1.6162,1.6744,0
-0.13434,1.6164,1.6748,0
-0.12914,1.617,1.6758,0
-0.1273,1.6172,1.6761,0
-0.12376,1.6175,1.6768,0
-0.11825,1.6179,1.6777,0
-0.115,1.6182,1.6783,0
-0.11276,1.6183,1.6787,0
-0.10728,1.6186,1.6797,0
-0.10182,1.6189,1.6807,0
-0.096366,1.6191,1.6816,0
-0.095515,1.6191,1.6818,0
-0.090924,1.6193,1.6826,0
-0.085515,1.6194,1.6836,0
-0.080153,1.6196,1.6846,0
-0.074881,1.6197,1.6855,0
-0.069729,1.6197,1.6865,0
-0.064683,1.6197,1.6875,0
-0.047487,1.5811,1.6875,0
-0.045503,1.5808,1.6885,0
-0.043536,1.5805,1.6895,0
-0.040078,1.5801,1.6913,0
-0.039899,1.5801,1.6914,0
-0.041667,1.5803,1.6904,0
-0.038258,1.5799,1.6924,0
-0.036696,1.5797,1.6934,0
-0.035203,1.5795,1.6943,0
-0.033775,1.5793,1.6953,0
-0.032412,1.5792,1.6963,0
-0.031327,1.5791,1.6971,0
-0.031125,1.5791,1.6973,0
-0.029931,1.579,1.6982,0
-0.028796,1.5789,1.6992,0
-0.027678,1.5788,1.7002,0
-0.026583,1.5787,1.7012,0
-0.025501,1.5787,1.7021,0
-0.024457,1.5786,1.7031,0
-0.023484,1.5786,1.7041,0
-0.022566,1.5785,1.7051,0
-0.0217,1.5785,1.7061,0
-0.020865,1.5785,1.707,0
-0.020059,1.5785,1.708,0
-0.019275,1.5785,1.709,0
-0.018508,1.5785,1.71,0
-0.017753,1.5785,1.7109,0
-0.017023,1.5785,1.7119,0
-0.016317,1.5786,1.7129,0
-0.015605,1.5786,1.7139,0
-0.014892,1.5786,1.7148,0
-0.014212,1.5787,1.7158,0
-0.013562,1.5787,1.7168,0
-0.012932,1.5788,1.7178,0
-0.01231,1.5789,1.7188,0
-0.059778,1.6197,1.6885,0
-0.05501,1.6197,1.6895,0
-0.050391,1.6197,1.6904,0
-0.045937,1.6196,1.6914,0
-0.041646,1.6195,1.6924,0
-0.037507,1.6194,1.6934,0
-0.033539,1.6193,1.6943,0
-0.02975,1.6192,1.6953,0
-0.026168,1.6191,1.6963,0
-0.028137,1.6191,1.6958,0
-0.022785,1.6189,1.6973,0
-0.019563,1.6187,1.6982,0
-0.016497,1.6186,1.6992,0
-0.013582,1.6184,1.7002,0
-0.010844,1.6182,1.7012,0
-0.0083344,1.618,1.7021,0
-0.010376,1.6182,1.7014,0
-0.0059983,1.6178,1.7031,0
0.00022146,1.6172,1.7061,0
3.3167e-05,1.6172,1.706,0
0.0019519,1.617,1.707,0
0.0035619,1.6167,1.708,0
0.0050658,1.6165,1.709,0
0.0064595,1.6163,1.71,0
0.0077305,1.6161,1.7109,0
0.0070295,1.6162,1.7104,0
-0.0037864,1.6176,1.7041,0
-0.0017041,1.6174,1.7051,0
0.008891,1.6159,1.7119,0
0.0099294,1.6157,1.7129,0
0.010882,1.6155,1.7139,0
0.011771,1.6153,1.7148,0
0.012565,1.6151,1.7158,0
0.011911,1.6152,1.715,0
0.013293,1.6149,1.7168,0
0.013949,1.6147,1.7178,0
0.014524,1.6145,1.7188,0
-0.011698,1.579,1.7197,0
-0.011112,1.579,1.7207,0
-0.010681,1.5791,1.7214,0
-0.010544,1.5791,1.7217,0
-0.009983,1.5792,1.7227,0
-0.009415,1.5793,1.7236,0
-0.0088492,1.5794,1.7246,0
-0.008296,1.5795,1.7256,0
-0.0077604,1.5796,1.7266,0
-0.0072435,1.5797,1.7275,0
-0.0067401,1.5798,1.7285,0
-0.0062472,1.5799,1.7295,0
-0.0057668,1.58,1.7305,0
-0.0054822,1.5801,1.7311,0
-0.0052985,1.5801,1.7314,0
-0.0048399,1.5802,1.7324,0
-0.0043975,1.5803,1.7334,0
-0.003978,1.5805,1.7344,0
-0.0035865,1.5806,1.7354,0
-0.0032088,1.5807,1.7363,0
-0.002839,1.5808,1.7373,0
-0.0024711,1.5809,1.7383,0
-0.0021109,1.5811,1.7392,0
-0.0021022,1.5811,1.7393,0
-0.0017503,1.5812,1.7402,0
-0.0014304,1.5813,1.7412,0
-0.0011356,1.5814,1.7422,0
-0.00086416,1.5815,1.7432,0
-0.00061365,1.5817,1.7441,0
-0.00038172,1.5818,1.7451,0
-0.00016223,1.5819,1.7461,0
5.515e-05,1.582,1.7471,0
9.6139e-05,1.582,1.7473,0
0.00026041,1.5821,1.748,0
0.00043196,1.5822,1.749,0
0.00056373,1.5823,1.75,0
0.015012,1.6143,1.7197,0
0.015433,1.6141,1.7207,0
0.015156,1.6143,1.7201,0
0.015825,1.614,1.7217,0
0.016193,1.6138,1.7227,0
0.017191,1.6132,1.7266,0
0.017098,1.6133,1.726,0
0.016524,1.6137,1.7236,0
0.01679,1.6135,1.7246,0
0.017009,1.6133,1.7256,0
0.017346,1.6131,1.7275,0
0.017472,1.6129,1.7285,0
0.017566,1.6128,1.7295,0
0.017635,1.6127,1.7305,0
0.017672,1.6126,1.7314,0
0.01768,1.6125,1.7324,0
0.017673,1.6124,1.7334,0
0.017654,1.6123,1.7344,0
0.017605,1.6122,1.7354,0
0.017647,1.6123,1.7345,0
0.017527,1.6122,1.7363,0
0.017428,1.6121,1.7373,0
0.017317,1.612,1.7383,0
0.017198,1.612,1.7393,0
0.01707,1.6119,1.7402,0
0.016931,1.6119,1.7412,0
0.016756,1.6119,1.7422,0
0.016545,1.6118,1.7432,0
0.016336,1.6118,1.7441,0
0.016139,1.6118,1.7451,0
0.015924,1.6118,1.7461,0
0.015697,1.6118,1.7471,0
0.015459,1.6118,1.748,0
0.015202,1.6118,1.749,0
0.014939,1.6118,1.75,0
0.00065321,1.5825,1.751,0
0.00072751,1.5826,1.752,0
0.00081394,1.5827,1.7529,0
0.00091017,1.5828,1.7539,0
0.0010118,1.5829,1.7549,0
0.0010898,1.583,1.7559,0
0.0010905,1.583,1.7559,0
0.0011164,1.5831,1.7568,0
0.0010965,1.5832,1.7578,0
0.0010354,1.5833,1.7588,0
0.00096803,1.5834,1.7598,0
0.00091737,1.5835,1.7607,0
0.00088407,1.5836,1.7617,0
0.00087089,1.5837,1.7627,0
0.00085139,1.5838,1.7637,0
0.00079762,1.5839,1.7646,0
0.00073172,1.584,1.7654,0
0.00070836,1.584,1.7656,0
0.00059179,1.5841,1.7666,0
0.00046448,1.5842,1.7676,0
0.00033216,1.5843,1.7686,0
0.00020141,1.5844,1.7695,0
7.7634e-05,1.5845,1.7705,0
-5.1341e-05,1.5845,1.7715,0
-0.00019435,1.5846,1.7725,0
-0.00034166,1.5847,1.7734,0
-0.00048642,1.5848,1.7744,0
-0.0006317,1.5849,1.7754,0
-0.00075937,1.585,1.7763,0
-0.00077181,1.585,1.7764,0
-0.00089816,1.585,1.7773,0
-0.0010152,1.5851,1.7783,0
-0.0011459,1.5852,1.7793,0
-0.0012877,1.5853,1.7803,0
-0.001434,1.5853,1.7812,0
0.014672,1.6119,1.751,0
0.014395,1.6119,1.752,0
0.014123,1.6119,1.7529,0
0.013843,1.612,1.7539,0
0.013559,1.612,1.7549,0
0.013268,1.6121,1.7559,0
0.012978,1.6122,1.7568,0
0.012681,1.6122,1.7578,0
0.012397,1.6123,1.7588,0
0.012365,1.6123,1.7589,0
0.012101,1.6124,1.7598,0
0.011801,1.6125,1.7607,0
0.011508,1.6125,1.7617,0
0.011215,1.6126,1.7627,0
0.010931,1.6127,1.7637,0
0.010642,1.6129,1.7646,0
0.01036,1.613,1.7656,0
0.010096,1.6131,1.7666,0
0.0098319,1.6132,1.7676,0
0.0096651,1.6133,1.7682,0
0.0095678,1.6133,1.7686,0
0.009301,1.6135,1.7695,0
0.0090574,1.6136,1.7705,0
0.008832,1.6137,1.7715,0
0.0085938,1.6139,1.7725,0
0.0083682,1.614,1.7734,0
0.0081535,1.6142,1.7744,0
0.0080446,1.6143,1.7749,0
0.0079385,1.6143,1.7754,0
0.0077427,1.6145,1.7764,0
0.0075555,1.6147,1.7773,0
0.0073732,1.6148,1.7783,0
0.0072102,1.615,1.7793,0
0.0070551,1.6152,1.7803,0
0.006999,1.6152,1.7806,0
0.0069008,1.6153,1.7812,0
-0.0015891,1.5854,1.7822,0
-0.0017516,1.5855,1.7832,0
-0.00192,1.5856,1.7842,0
-0.0020796,1.5857,1.7852,0
-0.0022146,1.5857,1.7861,0
-0.00234,1.5858,1.7871,0
-0.0024659,1.5859,1.7881,0
-0.0025179,1.5859,1.7885,0
-0.0025857,1.586,1.7891,0
-0.0026937,1.5861,1.79,0
-0.0027937,1.5861,1.791,0
-0.0028895,1.5862,1.792,0
-0.0029864,1.5863,1.793,0
-0.0030814,1.5864,1.7939,0
-0.0031696,1.5864,1.7949,0
-0.0032507,1.5865,1.7959,0
-0.0033369,1.5866,1.7969,0
-0.003443,1.5867,1.7979,0
-0.003536,1.5868,1.7988,0
-0.0035934,1.5869,1.7998,0
-0.0036209,1.5869,1.8005,0
-0.0036313,1.5869,1.8008,0
-0.0036779,1.587,1.8018,0
-0.0037301,1.5871,1.8027,0
-0.003776,1.5872,1.8037,0
-0.0038131,1.5873,1.8047,0
-0.0038409,1.5874,1.8057,0
-0.0038598,1.5875,1.8066,0
-0.0038756,1.5875,1.8076,0
-0.0038948,1.5876,1.8086,0
-0.003916,1.5877,1.8096,0
-0.0039246,1.5878,1.8105,0
-0.0039291,1.5879,1.8112,0
-0.0039289,1.5879,1.8115,0
-0.0039188,1.588,1.8125,0
0.0067532,1.6155,1.7822,0
0.0066092,1.6157,1.7832,0
0.0064809,1.6159,1.7842,0
0.006379,1.6161,1.7852,0
0.0063271,1.6162,1.7857,0
0.006279,1.6163,1.7861,0
0.0061775,1.6165,1.7871,0
0.0060816,1.6167,1.7881,0
0.0059947,1.6169,1.7891,0
0.0059204,1.6171,1.79,0
0.0058885,1.6172,1.7904,0
0.0058356,1.6173,1.791,0
0.0057491,1.6175,1.792,0
0.0056716,1.6177,1.793,0
0.0056143,1.6179,1.7939,0
0.005587,1.6182,1.7949,0
0.0055847,1.6182,1.7949,0
0.0055321,1.6184,1.7959,0
0.005474,1.6186,1.7969,0
0.0054296,1.6188,1.7979,0
0.0053915,1.6191,1.7988,0
0.0053811,1.6191,1.7991,0
0.0053442,1.6193,1.7998,0
0.0052828,1.6195,1.8008,0
0.0052281,1.6198,1.8018,0
0.0051954,1.62,1.8027,0
0.0051948,1.6201,1.8032,0
0.0051952,1.6203,1.8037,0
0.0051909,1.6205,1.8047,0
0.0051506,1.6208,1.8057,0
0.0051127,1.621,1.8066,0
0.0051114,1.6211,1.807,0
0.0050981,1.6213,1.8076,0
0.0050629,1.6215,1.8086,0
0.0049993,1.6218,1.8096,0
0.0049491,1.622,1.8105,0
0.0049479,1.6221,1.8108,0
0.0049487,1.6223,1.8115,0
0.0049585,1.6226,1.8125,0
-0.003894,1.5881,1.8135,0
-0.0038624,1.5882,1.8145,0
-0.0038257,1.5883,1.8154,0
-0.0037876,1.5884,1.8164,0
-0.0037511,1.5885,1.8174,0
-0.0037102,1.5886,1.8184,0
-0.0036669,1.5887,1.8193,0
-0.0036199,1.5888,1.8203,0
-0.0035872,1.5889,1.8209,0
-0.0035715,1.5889,1.8213,0
-0.0035268,1.589,1.8223,0
-0.003487,1.5891,1.8232,0
-0.0034507,1.5892,1.8242,0
-0.0034036,1.5894,1.8252,0
-0.0033496,1.5895,1.8262,0
-0.003285,1.5896,1.8271,0
-0.0032159,1.5897,1.8281,0
-0.0031496,1.5898,1.8291,0
-0.0031259,1.5898,1.8295,0
-0.003083,1.5899,1.8301,0
-0.0030135,1.59,1.8311,0
-0.0029236,1.5901,1.832,0
-0.0028019,1.5903,1.833,0
-0.0026875,1.5904,1.834,0
-0.0026011,1.5905,1.835,0
-0.002535,1.5906,1.8359,0
-0.0024797,1.5907,1.8369,0
-0.0024301,1.5908,1.8375,0
-0.0023923,1.5909,1.8379,0
-0.0022742,1.591,1.8389,0
-0.0021617,1.5911,1.8398,0
-0.0020438,1.5912,1.8408,0
-0.0019299,1.5914,1.8418,0
-0.0018243,1.5915,1.8428,0
-0.0017213,1.5916,1.8438,0
0.0049273,1.6228,1.8135,0
0.0048609,1.623,1.8143,0
0.0048501,1.6231,1.8145,0
0.0047315,1.6233,1.8154,0
0.0046278,1.6236,1.8164,0
0.0045779,1.6239,1.8174,0
0.0045748,1.624,1.8179,0
0.0045671,1.6242,1.8184,0
0.0045243,1.6244,1.8193,0
0.0044414,1.6247,1.8203,0
0.0043574,1.625,1.8213,0
0.0043555,1.625,1.8213,0
-0.0016238,1.5917,1.8447,0
-0.0015716,1.5918,1.8452,0
-0.0015247,1.5919,1.8457,0
-0.0014063,1.592,1.8467,0
-0.0012702,1.5921,1.8477,0
-0.0011426,1.5922,1.8486,0
-0.0010282,1.5924,1.8496,0
-0.00090078,1.5925,1.8506,0
-0.00075962,1.5926,1.8516,0
-0.00063595,1.5927,1.8525,0
-0.00061415,1.5928,1.8527,0
-0.000524,1.5929,1.8535,0
-0.00038755,1.593,1.8545,0
-0.00024274,1.5931,1.8555,0
-0.00011118,1.5933,1.8564,0
1.7572e-05,1.5934,1.8574,0
0.00015276,1.5935,1.8584,0
0.000299,1.5937,1.8594,0
0.00041375,1.5938,1.8601,0
0.00044911,1.5938,1.8604,0
0.00058944,1.5939,1.8613,0
0.0007308,1.594,1.8623,0
0.00086471,1.5942,1.8633,0
0.0010012,1.5943,1.8643,0
0.0011466,1.5944,1.8652,0
0.0012919,1.5945,1.8662,0
0.0014457,1.5947,1.8672,0
0.0015153,1.5947,1.8676,0
0.0015994,1.5948,1.8682,0
0.0017625,1.5949,1.8691,0
0.0019147,1.595,1.8701,0
0.0020558,1.5952,1.8711,0
0.0022036,1.5953,1.8721,0
0.0023489,1.5954,1.873,0
0.0025078,1.5955,1.874,0
0.0026773,1.5956,1.875,0
0.0042964,1.6253,1.8223,0
0.0042516,1.6256,1.8232,0
0.0041944,1.6258,1.8242,0
0.0041564,1.626,1.8247,0
0.0041128,1.6261,1.8252,0
0.0040244,1.6264,1.8262,0
0.0039529,1.6267,1.8271,0
0.0039017,1.627,1.8279,0
0.0038862,1.627,1.8281,0
0.0037966,1.6273,1.8291,0
0.0037035,1.6276,1.8301,0
0.0036236,1.6279,1.8311,0
0.0036123,1.6279,1.8312,0
0.003538,1.6282,1.832,0
0.0034231,1.6285,1.833,0
0.0032941,1.6288,1.834,0
0.0032454,1.6289,1.8344,0
0.0031759,1.6291,1.835,0
0.0030902,1.6294,1.8359,0
0.0030184,1.6297,1.8369,0
0.0029643,1.6299,1.8375,0
0.0029106,1.63,1.8379,0
0.0027549,1.6303,1.8389,0
0.0025953,1.6306,1.8398,0
0.0024856,1.6309,1.8406,0
0.0024593,1.6309,1.8408,0
0.0023418,1.6312,1.8418,0
0.0022244,1.6315,1.8428,0
0.0021133,1.6318,1.8437,0
0.0021051,1.6319,1.8438,0
0.0019951,1.6322,1.8447,0
0.0018911,1.6325,1.8457,0
0.0017826,1.6328,1.8467,0
0.0017813,1.6328,1.8467,0
0.0016493,1.6331,1.8477,0
0.0015023,1.6334,1.8486,0
0.0013767,1.6337,1.8496,0
0.0013648,1.6338,1.8497,0
0.0012817,1.6341,1.8506,0
0.0011826,1.6344,1.8516,0
0.0010617,1.6347,1.8525,0
0.0010429,1.6348,1.8527,0
0.00091966,1.635,1.8535,0
0.00076883,1.6354,1.8545,0
0.00061804,1.6357,1.8555,0
0.00058277,1.6357,1.8557,0
0.00048615,1.636,1.8564,0
0.00036538,1.6363,1.8574,0
0.00024916,1.6366,1.8584,0
0.00021516,1.6367,1.8587,0
0.00013795,1.637,1.8594,0
2.0046e-05,1.6373,1.8604,0
-0.00010409,1.6376,1.8613,0
-0.00013938,1.6377,1.8616,0
-0.00023663,1.6379,1.8623,0
-0.0003625,1.6382,1.8633,0
-0.00047632,1.6386,1.8643,0
-0.00051429,1.6387,1.8646,0
-0.0005986,1.6389,1.8652,0
-0.00073164,1.6392,1.8662,0
-0.00086833,1.6395,1.8672,0
-0.00093107,1.6396,1.8676,0
-0.0010048,1.6398,1.8682,0
-0.0011304,1.6401,1.8691,0
-0.001232,1.6405,1.8701,0
-0.0012767,1.6406,1.8706,0
-0.0013199,1.6408,1.8711,0
-0.0014215,1.6411,1.8721,0
-0.0015512,1.6414,1.873,0
-0.0016395,1.6416,1.8736,0
-0.0016977,1.6417,1.874,0
-0.0018265,1.642,1.875,0
0.0027743,1.5957,1.8756,0
0.0028463,1.5958,1.876,0
0.0030018,1.5959,1.877,0
0.0031574,1.596,1.8779,0
0.0033108,1.5961,1.8789,0
0.0034804,1.5962,1.8799,0
0.0036459,1.5963,1.8809,0
0.0038031,1.5964,1.8818,0
0.003955,1.5965,1.8828,0
0.0041242,1.5966,1.8838,0
0.0041857,1.5967,1.8841,0
0.0042936,1.5967,1.8848,0
0.0044584,1.5968,1.8857,0
0.0046161,1.597,1.8867,0
0.0047799,1.5971,1.8877,0
0.0049436,1.5972,1.8887,0
0.0051156,1.5972,1.8896,0
0.0052893,1.5973,1.8906,0
0.0054563,1.5974,1.8916,0
0.005614,1.5975,1.8926,0
0.0057853,1.5976,1.8936,0
0.0059119,1.5977,1.8942,0
0.0059692,1.5977,1.8945,0
0.0061392,1.5978,1.8955,0
0.0062999,1.5978,1.8965,0
0.0064768,1.5979,1.8975,0
0.0066529,1.598,1.8984,0
0.0068205,1.5981,1.8994,0
0.0069776,1.5981,1.9004,0
0.0071497,1.5982,1.9014,0
0.0073359,1.5983,1.9023,0
0.0075017,1.5983,1.9033,0
0.0076479,1.5984,1.9043,0
0.0078076,1.5984,1.9053,0
0.0079835,1.5985,1.9062,0
0.0081662,1.5985,1.9072,0
0.0083605,1.5986,1.9082,0
0.0085396,1.5986,1.9092,0
0.0085791,1.5986,1.9094,0
0.0087,1.5987,1.9102,0
0.00887,1.5987,1.9111,0
0.0090463,1.5987,1.9121,0
0.0092129,1.5988,1.9131,0
0.009378,1.5988,1.9141,0
0.0095465,1.5988,1.915,0
0.0097185,1.5988,1.916,0
0.009884,1.5988,1.917,0
0.010054,1.5988,1.918,0
0.010232,1.5988,1.9189,0
0.010413,1.5988,1.9199,0
0.010583,1.5988,1.9209,0
0.010756,1.5988,1.9219,0
0.010917,1.5988,1.9229,0
0.011064,1.5988,1.9238,0
0.011226,1.5988,1.9248,0
0.011401,1.5988,1.9258,0
0.011557,1.5987,1.9268,0
0.011697,1.5987,1.9277,0
0.011861,1.5987,1.9287,0
0.012023,1.5986,1.9296,0
0.012038,1.5986,1.9297,0
0.012211,1.5986,1.9307,0
0.012387,1.5985,1.9316,0
0.012541,1.5985,1.9326,0
0.012675,1.5984,1.9336,0
0.012816,1.5983,1.9346,0
0.012973,1.5983,1.9355,0
0.013128,1.5982,1.9365,0
0.013272,1.5981,1.9375,0
0.016584,1.5938,1.9637,0
0.016603,1.5937,1.9639,0
0.016715,1.5934,1.9648,0
0.016819,1.5932,1.9658,0
0.0169,1.5929,1.9668,0
0.016931,1.5928,1.9673,0
0.016952,1.5926,1.9678,0
0.016985,1.5924,1.9688,0
0.013414,1.598,1.9385,0
0.013561,1.5979,1.9395,0
0.013711,1.5978,1.9404,0
0.013858,1.5977,1.9414,0
0.013958,1.5977,1.9421,0
0.014,1.5976,1.9424,0
0.014138,1.5975,1.9434,0
0.01427,1.5974,1.9443,0
0.014408,1.5973,1.9453,0
0.014557,1.5971,1.9463,0
0.0147,1.597,1.9473,0
0.014822,1.5968,1.9482,0
0.014936,1.5967,1.9492,0
0.014955,1.5967,1.9494,0
0.015056,1.5965,1.9502,0
0.015172,1.5964,1.9512,0
0.015295,1.5962,1.9521,0
0.015419,1.5961,1.9531,0
0.015634,1.5957,1.955,0
0.015647,1.5957,1.9551,0
0.015532,1.5959,1.9541,0
0.015771,1.5955,1.9561,0
0.015907,1.5953,1.957,0
0.016034,1.5951,1.958,0
0.016145,1.5949,1.959,0
0.016209,1.5947,1.9596,0
0.016243,1.5946,1.96,0
0.016329,1.5944,1.9609,0
0.016414,1.5942,1.9619,0
0.0165,1.5939,1.9629,0
0.017135,1.5918,1.9706,0
0.017141,1.5918,1.9707,0
0.017048,1.5921,1.9697,0
0.017244,1.5915,1.9717,0
0.017342,1.5911,1.9727,0
0.017597,1.5898,1.9765,0
0.017601,1.5898,1.9766,0
0.017424,1.5908,1.9736,0
0.017425,1.5908,1.9736,0
0.017476,1.5905,1.9746,0
0.017539,1.5902,1.9756,0
0.017637,1.5895,1.9775,0
0.017663,1.5891,1.9785,0
0.0177,1.5889,1.9792,0
0.01772,1.5887,1.9795,0
0.017801,1.5883,1.9805,0
0.017882,1.5879,1.9816,0
0.017911,1.5876,1.9824,0
0.017873,1.588,1.9814,0
0.01794,1.5872,1.9834,0
0.017957,1.5869,1.984,0
0.017962,1.5867,1.9844,0
0.018004,1.5859,1.9862,0
0.018005,1.5859,1.9863,0
0.018026,1.5855,1.9873,0
0.018052,1.585,1.9883,0
0.018053,1.585,1.9884,0
0.018052,1.5845,1.9893,0
0.018063,1.5841,1.9902,0
0.018068,1.584,1.9904,0
0.01808,1.5836,1.9912,0
0.018099,1.5831,1.9922,0
0.01798,1.5863,1.9854,0
0.018138,1.582,1.9943,0
0.018133,1.5816,1.9951,0
0.018098,1.5811,1.9961,0
0.018097,1.5811,1.9961,0
0.018102,1.583,1.9924,0
0.018118,1.5826,1.9932,0
0.018138,1.5821,1.9941,0
0.018077,1.5801,1.9978,0
0.018078,1.58,1.998,0
0.018076,1.5805,1.9971,0
0.018094,1.5794,1.999,0
0.018112,1.5791,1.9995,0
0.018123,1.5788,2,0
-0.0019326,1.6423,1.876,0
-0.0020043,1.6426,1.8767,0
-0.002028,1.6427,1.877,0
-0.0021221,1.643,1.8779,0
-0.0022215,1.6433,1.8789,0
-0.0023023,1.6436,1.8797,0
-0.0023174,1.6436,1.8799,0
-0.0024116,1.6439,1.8809,0
-0.0025084,1.6442,1.8818,0
-0.0026078,1.6445,1.8828,0
-0.0026119,1.6445,1.8829,0
-0.0027125,1.6448,1.8838,0
-0.0028166,1.6451,1.8848,0
-0.0029112,1.6454,1.8857,0
-0.0029346,1.6455,1.886,0
-0.0029943,1.6457,1.8867,0
-0.0030871,1.646,1.8877,0
-0.0031866,1.6463,1.8887,0
-0.0032397,1.6465,1.8892,0
-0.0032833,1.6466,1.8896,0
-0.0033812,1.6469,1.8906,0
-0.0034747,1.6472,1.8916,0
-0.0035494,1.6475,1.8925,0
-0.0035595,1.6475,1.8926,0
-0.0036284,1.6478,1.8936,0
-0.0036961,1.6481,1.8945,0
-0.0037723,1.6484,1.8955,0
-0.0037895,1.6484,1.8957,0
-0.0038553,1.6487,1.8965,0
-0.0039365,1.6489,1.8975,0
-0.0040181,1.6492,1.8984,0
-0.0040715,1.6494,1.8991,0
-0.0040993,1.6495,1.8994,0
-0.0041709,1.6498,1.9004,0
-0.0042348,1.6501,1.9014,0
-0.0042971,1.6503,1.9023,0
-0.0043087,1.6504,1.9025,0
-0.0043558,1.6506,1.9033,0
-0.0044179,1.6509,1.9043,0
-0.0044964,1.6512,1.9053,0
-0.0045641,1.6514,1.9061,0
-0.0045781,1.6514,1.9062,0
-0.0046376,1.6517,1.9072,0
-0.0046842,1.652,1.9082,0
-0.0047266,1.6522,1.9092,0
-0.004747,1.6523,1.9096,0
-0.0047702,1.6525,1.9102,0
-0.0048192,1.6527,1.9111,0
-0.004867,1.653,1.9121,0
-0.0049156,1.6533,1.9131,0
-0.0049294,1.6533,1.9133,0
-0.004971,1.6535,1.9141,0
-0.0050258,1.6537,1.915,0
-0.0050776,1.654,1.916,0
-0.0051292,1.6542,1.917,0
-0.0051415,1.6543,1.9172,0
-0.0051711,1.6545,1.918,0
-0.0052098,1.6547,1.9189,0
-0.0052453,1.655,1.9199,0
-0.0052693,1.6552,1.9209,0
-0.0052756,1.6553,1.9212,0
-0.0052878,1.6554,1.9219,0
-0.0053221,1.6557,1.9229,0
-0.0053675,1.6559,1.9238,0
-0.0054155,1.6561,1.9248,0
-0.005442,1.6562,1.9253,0
-0.0054598,1.6564,1.9258,0
-0.00549,1.6566,1.9268,0
-0.005514,1.6568,1.9277,0
-0.005534,1.657,1.9287,0
-0.0055518,1.6572,1.9296,0
-0.0055525,1.6572,1.9297,0
-0.0055703,1.6575,1.9307,0
-0.0055947,1.6577,1.9316,0
-0.0056266,1.6579,1.9326,0
-0.0056648,1.6581,1.9336,0
-0.0056827,1.6582,1.9341,0
-0.0056963,1.6583,1.9346,0
-0.0057134,1.6585,1.9355,0
-0.0057166,1.6587,1.9365,0
-0.0057176,1.6589,1.9375,0
-0.0057325,1.6591,1.9385,0
-0.0057428,1.6592,1.9388,0
-0.0057585,1.6593,1.9395,0
-0.0057869,1.6595,1.9404,0
-0.005812,1.6597,1.9414,0
-0.0058293,1.6599,1.9424,0
-0.0058367,1.6601,1.9434,0
-0.0058346,1.6602,1.9439,0
-0.0058318,1.6602,1.9443,0
-0.0058265,1.6604,1.9453,0
-0.0058364,1.6606,1.9463,0
-0.0058526,1.6608,1.9473,0
-0.0058702,1.661,1.9482,0
-0.0058907,1.6611,1.9492,0
-0.0058923,1.6611,1.9493,0
-0.0058946,1.6613,1.9502,0
-0.0058916,1.6615,1.9512,0
-0.0058911,1.6616,1.9521,0
-0.0058894,1.6618,1.9531,0
-0.0058831,1.662,1.9541,0
-0.0058785,1.6621,1.9551,0
-0.0058784,1.6621,1.9551,0
-0.0058797,1.6623,1.9561,0
-0.0058812,1.6624,1.957,0
-0.0058796,1.6626,1.958,0
-0.0058835,1.6627,1.959,0
-0.0059008,1.6629,1.96,0
-0.0059212,1.663,1.9609,0
-0.0059296,1.6631,1.9615,0
-0.0059322,1.6631,1.9619,0
-0.0059264,1.6633,1.9629,0
-0.0059076,1.6634,1.9639,0
-0.0058886,1.6636,1.9648,0
-0.0058792,1.6637,1.9658,0
-0.0058816,1.6638,1.9668,0
-0.0058963,1.6639,1.9678,0
-0.0059104,1.6641,1.9687,0
-0.0059113,1.6641,1.9688,0
-0.0059053,1.6642,1.9697,0
-0.0058867,1.6643,1.9707,0
-0.0058643,1.6644,1.9717,0
-0.0058458,1.6646,1.9727,0
-0.0058323,1.6647,1.9736,0
-0.005822,1.6648,1.9746,0
-0.0058132,1.6649,1.9756,0
-0.0058068,1.665,1.9766,0
-0.0058071,1.665,1.9768,0
-0.0058086,1.6651,1.9775,0
-0.0058152,1.6652,1.9785,0
-0.005815,1.6653,1.9795,0
-0.0058126,1.6654,1.9805,0
-0.0058091,1.6655,1.9814,0
-0.0057949,1.6656,1.9824,0
-0.0057728,1.6657,1.9834,0
-0.0057546,1.6658,1.9844,0
-0.0057351,1.6659,1.9854,0
-0.0057195,1.666,1.9863,0
-0.0057108,1.666,1.9869,0
-0.0057054,1.6661,1.9873,0
-0.0056904,1.6661,1.9883,0
-0.0056749,1.6662,1.9893,0
-0.0056633,1.6663,1.9902,0
-0.0056467,1.6664,1.9912,0
-0.0056278,1.6664,1.9922,0
-0.0056074,1.6665,1.9932,0
-0.0055993,1.6666,1.9941,0
-0.005609,1.6666,1.9951,0
-0.0056236,1.6667,1.9961,0
-0.0056181,1.6668,1.9971,0
-0.0055923,1.6668,1.998,0
-0.0055533,1.6669,1.999,0
-0.0055129,1.6669,2,0
-0.0055356,0.33302,2.001,0
-0.0055307,0.33301,2.0012,0
-0.0055089,0.33296,2.002,0
-0.0054884,0.33291,2.0029,0
-0.0054761,0.33286,2.0039,0
-0.0054614,0.33282,2.0049,0
-0.0054368,0.33278,2.0059,0
-0.005409,0.33273,2.0068,0
-0.0053765,0.33269,2.0078,0
-0.0053444,0.33265,2.0088,0
-0.0053294,0.33261,2.0098,0
-0.0053399,0.33258,2.0107,0
-0.0053562,0.33256,2.0117,0
-0.0053449,0.33253,2.0127,0
-0.0053087,0.3325,2.0137,0
-0.0052599,0.33247,2.0146,0
-0.0052159,0.33245,2.0156,0
-0.0051935,0.33243,2.0166,0
-0.0051916,0.33241,2.0176,0
-0.0052067,0.3324,2.0186,0
-0.0052125,0.33239,2.0195,0
-0.0051932,0.33237,2.0205,0
-0.0051646,0.33236,2.0215,0
-0.0051448,0.33234,2.0225,0
-0.0051351,0.33234,2.0234,0
-0.0051214,0.33233,2.0244,0
-0.0050959,0.33233,2.0254,0
-0.0050544,0.33233,2.0264,0
-0.0050131,0.33232,2.0273,0
-0.0049975,0.33233,2.0283,0
-0.0049996,0.33234,2.0293,0
-0.0050063,0.33235,2.0303,0
-0.0050018,0.33235,2.0312,0
-0.004991,0.33236,2.0322,0
-0.0049796,0.33238,2.0332,0
-0.0049648,0.33239,2.0342,0
-0.004949,0.3324,2.0352,0
-0.0049295,0.33242,2.0361,0
-0.004904,0.33244,2.0371,0
-0.0048706,0.33246,2.0381,0
-0.0048451,0.33248,2.0391,0
-0.0048275,0.33251,2.04,0
-0.0048122,0.33253,2.041,0
-0.0047925,0.33256,2.042,0
-0.0047614,0.33259,2.043,0
-0.0047356,0.33262,2.0439,0
-0.0047207,0.33265,2.0449,0
-0.0047198,0.33269,2.0459,0
-0.0047201,0.33273,2.0469,0
-0.0047088,0.33277,2.0479,0
-0.0046894,0.33281,2.0488,0
-0.0046689,0.33285,2.0498,0
-0.0046473,0.3329,2.0508,0
-0.0046243,0.33294,2.0518,0
-0.0046065,0.33299,2.0527,0
-0.0046064,0.33301,2.0531,0
-0.0046073,0.33304,2.0537,0
-0.004623,0.33311,2.0547,0
-0.0046298,0.33316,2.0557,0
-0.0046118,0.33322,2.0566,0
-0.004555,0.33327,2.0576,0
-0.0044887,0.33332,2.0586,0
-0.004456,0.33338,2.0596,0
-0.0044527,0.33344,2.0605,0
-0.0044797,0.33351,2.0615,0
-0.0045078,0.33359,2.0625,0
-0.004501,0.33365,2.0635,0
-0.0044679,0.33372,2.0645,0
-0.0044061,0.33378,2.0654,0
-0.0043459,0.33385,2.0664,0
-0.0043171,0.33393,2.0674,0
-0.0043115,0.33398,2.0681,0
-0.0043094,0.33401,2.0684,0
-0.0043171,0.33409,2.0693,0
-0.0043163,0.33417,2.0703,0
-0.0043073,0.33425,2.0713,0
-0.0042934,0.33433,2.0723,0
-0.0042822,0.33441,2.0732,0
-0.0042791,0.33451,2.0742,0
-0.0042568,0.33459,2.0752,0
-0.0042082,0.33467,2.0762,0
-0.0041703,0.33476,2.0771,0
-0.004163,0.33486,2.0781,0
-0.0041573,0.33496,2.0791,0
-0.0041572,0.33496,2.0791,0
-0.00414,0.33506,2.0801,0
-0.0041079,0.33515,2.0811,0
-0.0040641,0.33524,2.082,0
-0.0040422,0.33534,2.083,0
-0.004034,0.33544,2.084,0
-0.0040243,0.33555,2.085,0
-0.0040116,0.33566,2.0859,0
-0.0040047,0.33576,2.0869,0
-0.0040097,0.33588,2.0879,0
-0.0040181,0.33594,2.0884,0
-0.0040239,0.33599,2.0889,0
-0.0040245,0.3361,2.0898,0
-0.0040032,0.33621,2.0908,0
-0.0039756,0.33632,2.0918,0
-0.003964,0.33644,2.0928,0
-0.0039737,0.33656,2.0938,0
-0.0039745,0.33668,2.0947,0
-0.0039561,0.33681,2.0957,0
-0.0039131,0.33691,2.0966,0
-0.0039082,0.33693,2.0967,0
-0.0038434,0.33703,2.0977,0
-0.0038101,0.33716,2.0986,0
-0.0038075,0.33729,2.0996,0
-0.0038377,0.33743,2.1006,0
-0.003871,0.33757,2.1016,0
-0.0038752,0.3377,2.1025,0
-0.0038641,0.33783,2.1035,0
-0.0038588,0.33789,2.104,0
-0.0038507,0.33796,2.1045,0
-0.0038449,0.3381,2.1055,0
-0.0038373,0.33824,2.1064,0
-0.003809,0.33837,2.1074,0
-0.0037765,0.33851,2.1084,0
-0.0037695,0.33866,2.1094,0
-0.0037677,0.33881,2.1104,0
-0.0037646,0.33887,2.1107,0
-0.0037536,0.33895,2.1113,0
-0.0037326,0.3391,2.1123,0
-0.0037141,0.33924,2.1133,0
-0.0036962,0.33939,2.1143,0
-0.0036723,0.33954,2.1152,0
-0.003637,0.33968,2.1162,0
-0.0036056,0.33983,2.1172,0
-0.0036053,0.33984,2.1172,0
-0.0036074,0.34,2.1182,0
-0.0036127,0.34016,2.1191,0
-0.0035996,0.34032,2.1201,0
-0.0035627,0.34047,2.1211,0
-0.0035309,0.34063,2.1221,0
-0.0035221,0.34079,2.123,0
-0.0035277,0.34082,2.1232,0
-0.0035621,0.34096,2.124,0
-0.0036132,0.34115,2.125,0
0.018082,0.42176,2.001,0
0.018077,0.42188,2.0012,0
0.018042,0.42235,2.002,0
0.018023,0.42285,2.0028,0
0.01802,0.42295,2.0029,0
0.018007,0.42357,2.0039,0
0.017995,0.42383,2.0043,0
0.017983,0.4242,2.0049,0
0.017964,0.4248,2.0058,0
0.017961,0.42485,2.0059,0
0.017929,0.42551,2.0068,0
0.017919,0.42578,2.0072,0
0.017902,0.42617,2.0078,0
0.017888,0.42676,2.0086,0
0.017884,0.42686,2.0088,0
0.017843,0.42754,2.0098,0
0.017832,0.42773,2.01,0
0.017793,0.42825,2.0107,0
0.017742,0.42871,2.0114,0
0.017713,0.42896,2.0117,0
0.017649,0.42969,2.0127,0
0.017649,0.42969,2.0127,0
0.017618,0.43044,2.0137,0
0.017605,0.43066,2.014,0
0.017571,0.43121,2.0146,0
0.017534,0.43164,2.0152,0
0.017498,0.43197,2.0156,0
0.017448,0.43262,2.0164,0
0.017438,0.43275,2.0166,0
0.017401,0.43356,2.0176,0
0.017399,0.43359,2.0176,0
0.017345,0.43438,2.0186,0
0.017329,0.43457,2.0188,0
0.01727,0.43521,2.0195,0
0.017248,0.43555,2.0199,0
0.017207,0.43606,2.0205,0
0.017164,0.43652,2.021,0
0.017122,0.43692,2.0215,0
0.017052,0.4375,2.0221,0
0.017021,0.4378,2.0225,0
0.016952,0.43848,2.0232,0
0.016928,0.43869,2.0234,0
0.016874,0.43945,2.0242,0
0.016859,0.43962,2.0244,0
0.016787,0.44043,2.0253,0
0.016779,0.44055,2.0254,0
0.016695,0.44141,2.0263,0
0.016689,0.44149,2.0264,0
0.016617,0.44238,2.0273,0
0.01661,0.44246,2.0273,0
0.016536,0.44336,2.0282,0
0.016526,0.44345,2.0283,0
0.016436,0.44434,2.0292,0
0.016425,0.44445,2.0293,0
0.016326,0.44531,2.0301,0
0.016307,0.44547,2.0303,0
0.016204,0.44629,2.031,0
0.016181,0.44651,2.0312,0
0.016114,0.44727,2.0319,0
0.016082,0.44757,2.0322,0
0.016031,0.44824,2.0328,0
0.015997,0.44866,2.0332,0
0.015938,0.44922,2.0337,0
0.01588,0.44976,2.0342,0
0.015826,0.4502,2.0346,0
0.015759,0.45089,2.0352,0
0.015734,0.45117,2.0354,0
0.015651,0.45203,2.0361,0
0.015643,0.45215,2.0362,0
0.01556,0.45312,2.037,0
0.015549,0.45322,2.0371,0
0.015422,0.4541,2.0378,0
0.015381,0.4544,2.0381,0
0.015304,0.45508,2.0386,0
0.015256,0.45562,2.0391,0
0.015214,0.45605,2.0394,0
0.015152,0.45686,2.04,0
0.015138,0.45703,2.0402,0
0.015065,0.45801,2.0409,0
0.015052,0.45815,2.041,0
0.014961,0.45898,2.0416,0
0.014914,0.45945,2.042,0
0.014856,0.45996,2.0424,0
0.014759,0.46077,2.043,0
0.01474,0.46094,2.0431,0
0.014618,0.46191,2.0438,0
0.014596,0.46211,2.0439,0
0.014514,0.46289,2.0445,0
0.014451,0.4635,2.0449,0
0.014416,0.46387,2.0452,0
0.014325,0.46484,2.0459,0
0.014318,0.46491,2.0459,0
0.014249,0.46582,2.0465,0
0.01421,0.46637,2.0469,0
0.014176,0.4668,2.0472,0
0.014095,0.46777,2.0478,0
0.014087,0.46786,2.0479,0
0.013973,0.46875,2.0484,0
0.013887,0.46935,2.0488,0
0.013833,0.46973,2.0491,0
0.013716,0.4707,2.0497,0
0.013699,0.4709,2.0498,0
0.013642,0.47168,2.0503,0
0.013589,0.47248,2.0508,0
0.013579,0.47266,2.0509,0
0.013523,0.47363,2.0515,0
0.013488,0.47412,2.0518,0
0.01344,0.47461,2.052,0
0.013338,0.47559,2.0526,0
0.013318,0.47578,2.0527,0
0.013221,0.47656,2.0532,0
0.013124,0.47748,2.0537,0
0.013118,0.47754,2.0537,0
0.013012,0.47852,2.0543,0
0.012931,0.47921,2.0547,0
0.012906,0.47949,2.0548,0
0.012816,0.48047,2.0554,0
0.012768,0.48102,2.0557,0
0.01273,0.48145,2.0559,0
0.012618,0.48242,2.0564,0
0.012574,0.48284,2.0566,0
0.012527,0.4834,2.0569,0
0.012464,0.48438,2.0574,0
0.012445,0.48475,2.0576,0
0.01241,0.48535,2.0579,0
0.012324,0.48633,2.0584,0
0.012282,0.48669,2.0586,0
0.012211,0.4873,2.0589,0
0.012083,0.48828,2.0594,0
0.01203,0.48869,2.0596,0
0.011965,0.48926,2.0598,0
0.011881,0.49023,2.0603,0
0.011842,0.49074,2.0605,0
0.01181,0.49121,2.0608,0
0.011758,0.49219,2.0612,0
0.011745,0.49288,2.0615,0
0.011738,0.49316,2.0616,0
0.011682,0.49414,2.0621,0
0.011592,0.49507,2.0625,0
0.011587,0.49512,2.0625,0
0.011476,0.49609,2.0629,0
0.011373,0.49707,2.0634,0
0.01135,0.49734,2.0635,0
0.011281,0.49805,2.0638,0
0.011197,0.49902,2.0642,0
0.01115,0.49964,2.0645,0
0.011128,0.5,2.0646,0
-0.0036204,0.34131,2.126,0
-0.0035971,0.34148,2.127,0
-0.003542,0.34164,2.1279,0
-0.0034901,0.3418,2.1289,0
-0.0034885,0.3418,2.1289,0
-0.0034739,0.34198,2.1299,0
-0.0034817,0.34216,2.1309,0
-0.0034958,0.34234,2.1318,0
-0.0035068,0.34252,2.1328,0
-0.0035068,0.3427,2.1338,0
-0.0035034,0.34277,2.1342,0
-0.0034918,0.34288,2.1348,0
-0.0034711,0.34306,2.1357,0
-0.0034534,0.34324,2.1367,0
-0.0034342,0.34342,2.1377,0
-0.0034104,0.34361,2.1387,0
-0.0033865,0.34375,2.1394,0
-0.0033804,0.34379,2.1396,0
-0.0033623,0.34397,2.1406,0
-0.0033689,0.34417,2.1416,0
-0.003379,0.34437,2.1426,0
-0.0033606,0.34456,2.1436,0
-0.0033178,0.34473,2.1445,0
-0.0033147,0.34474,2.1445,0
-0.003304,0.34494,2.1455,0
-0.0033082,0.34514,2.1465,0
-0.0033111,0.34533,2.1475,0
-0.0033072,0.34553,2.1484,0
-0.0032977,0.3457,2.1493,0
-0.0032974,0.34573,2.1494,0
-0.0033049,0.34594,2.1504,0
-0.0033226,0.34615,2.1514,0
-0.0033131,0.34635,2.1523,0
-0.0032874,0.34655,2.1533,0
-0.0032706,0.34668,2.1539,0
-0.0032654,0.34676,2.1543,0
-0.0032539,0.34697,2.1553,0
-0.0032524,0.34718,2.1562,0
-0.0032661,0.34739,2.1572,0
-0.0032785,0.34761,2.1582,0
-0.0032779,0.34766,2.1584,0
-0.0032771,0.34783,2.1592,0
-0.0032482,0.34805,2.1602,0
-0.0032165,0.34826,2.1611,0
-0.0032057,0.34847,2.1621,0
-0.0032252,0.34863,2.1628,0
-0.0032359,0.3487,2.1631,0
-0.0032892,0.34894,2.1641,0
-0.0033008,0.34916,2.165,0
-0.0032605,0.34938,2.166,0
-0.0031945,0.34959,2.167,0
-0.0031911,0.34961,2.1671,0
-0.00316,0.34982,2.168,0
-0.0031476,0.35005,2.1689,0
-0.0031363,0.35027,2.1699,0
-0.0031393,0.35051,2.1709,0
-0.0031391,0.35059,2.1712,0
-0.0031424,0.35074,2.1719,0
-0.0031357,0.35097,2.1729,0
-0.0031258,0.35121,2.1738,0
-0.0031127,0.35144,2.1748,0
-0.0031095,0.35156,2.1753,0
-0.0031147,0.35168,2.1758,0
-0.003131,0.35193,2.1768,0
-0.0031305,0.35217,2.1777,0
-0.0031157,0.35241,2.1787,0
-0.0031031,0.35254,2.1792,0
-0.0030944,0.35265,2.1797,0
-0.0030832,0.35289,2.1807,0
-0.0030836,0.35314,2.1816,0
-0.0031062,0.3534,2.1826,0
-0.0031182,0.35352,2.1831,0
-0.0031262,0.35365,2.1836,0
-0.0031214,0.3539,2.1846,0
-0.0031089,0.35414,2.1855,0
-0.0031036,0.35439,2.1865,0
-0.0031076,0.35449,2.1869,0
-0.0031124,0.35466,2.1875,0
-0.0030929,0.35491,2.1885,0
-0.0030708,0.35516,2.1895,0
-0.0030591,0.35542,2.1904,0
-0.0030571,0.35547,2.1906,0
-0.0030543,0.35568,2.1914,0
-0.0030611,0.35594,2.1924,0
-0.003086,0.35621,2.1934,0
-0.0030939,0.35645,2.1942,0
-0.0030933,0.35648,2.1943,0
-0.0030786,0.35674,2.1953,0
-0.0030732,0.35701,2.1963,0
-0.0030731,0.35727,2.1973,0
-0.0030765,0.35742,2.1978,0
-0.0030753,0.35754,2.1982,0
-0.0030815,0.35781,2.1992,0
-0.0030759,0.35809,2.2002,0
-0.0030347,0.35835,2.2012,0
-0.0030272,0.3584,2.2014,0
-0.0030039,0.35862,2.2021,0
-0.0030119,0.3589,2.2031,0
-0.0030305,0.35918,2.2041,0
-0.0030365,0.35938,2.2048,0
-0.0030378,0.35945,2.2051,0
-0.0030158,0.35974,2.2061,0
-0.0029564,0.36,2.207,0
-0.0029134,0.36028,2.208,0
-0.0029104,0.36035,2.2082,0
-0.0029153,0.36057,2.209,0
-0.0029485,0.36086,2.21,0
-0.0029856,0.36116,2.2109,0
-0.0029911,0.36133,2.2115,0
-0.0029916,0.36145,2.2119,0
-0.0029787,0.36173,2.2129,0
-0.0029726,0.36201,2.2139,0
-0.0029903,0.3623,2.2148,0
-0.002991,0.36232,2.2148,0
-0.0029856,0.36261,2.2158,0
-0.00297,0.3629,2.2168,0
-0.0029723,0.3632,2.2178,0
-0.002974,0.36328,2.218,0
-0.002968,0.3635,2.2188,0
-0.0029488,0.36379,2.2197,0
-0.0029404,0.36408,2.2207,0
-0.002957,0.36426,2.2213,0
-0.0029738,0.36438,2.2217,0
-0.003024,0.3647,2.2227,0
-0.0030289,0.365,2.2236,0
-0.0030074,0.36523,2.2244,0
-0.0030001,0.3653,2.2246,0
-0.0029451,0.36561,2.2256,0
-0.0028893,0.3659,2.2266,0
-0.0028836,0.36621,2.2275,0
-0.0028837,0.36621,2.2275,0
-0.0029275,0.36653,2.2285,0
-0.0029447,0.36684,2.2295,0
-0.002932,0.36716,2.2305,0
-0.0029312,0.36719,2.2306,0
-0.0029156,0.36747,2.2314,0
-0.0029072,0.36778,2.2324,0
-0.0029053,0.36809,2.2334,0
-0.0029039,0.36816,2.2336,0
-0.0029096,0.36842,2.2344,0
-0.0028973,0.36873,2.2354,0
-0.0029076,0.36905,2.2363,0
-0.0029199,0.36914,2.2366,0
-0.0029561,0.36939,2.2373,0
-0.0029748,0.36971,2.2383,0
-0.0029812,0.37003,2.2393,0
-0.0029853,0.37012,2.2395,0
-0.0029924,0.37037,2.2402,0
-0.0029827,0.3707,2.2412,0
-0.0029685,0.37102,2.2422,0
-0.0029672,0.37109,2.2424,0
-0.0029464,0.37135,2.2432,0
-0.0029273,0.37168,2.2441,0
-0.0029419,0.37201,2.2451,0
-0.0029501,0.37207,2.2453,0
-0.0029808,0.37236,2.2461,0
-0.0029794,0.37269,2.2471,0
-0.0029434,0.37303,2.248,0
-0.0029393,0.37305,2.2481,0
-0.0028775,0.37335,2.249,0
-0.0028482,0.37369,2.25,0
-0.0028516,0.37402,2.2509,0
-0.002852,0.37404,2.251,0
-0.0028536,0.37438,2.252,0
-0.0028768,0.37472,2.2529,0
-0.0029002,0.375,2.2537,0
-0.0029057,0.37507,2.2539,0
-0.0029183,0.37542,2.2549,0
-0.0029027,0.37576,2.2559,0
-0.002901,0.37598,2.2565,0
-0.0028997,0.37611,2.2568,0
-0.0029074,0.37647,2.2578,0
-0.0029054,0.37682,2.2588,0
-0.00291,0.37695,2.2591,0
-0.0029154,0.37718,2.2598,0
-0.0029246,0.37754,2.2607,0
-0.0029063,0.37788,2.2617,0
-0.0029044,0.37793,2.2619,0
-0.0028921,0.37824,2.2627,0
-0.0028868,0.3786,2.2637,0
-0.0028824,0.37891,2.2645,0
-0.0028812,0.37897,2.2646,0
-0.0028657,0.37933,2.2656,0
-0.0028451,0.37968,2.2666,0
-0.0028401,0.37988,2.2671,0
-0.002844,0.38005,2.2676,0
-0.0028787,0.38042,2.2686,0
-0.0029274,0.38079,2.2695,0
-0.0029312,0.38086,2.2697,0
-0.0029411,0.38116,2.2705,0
-0.0029268,0.38154,2.2715,0
-0.0029121,0.38184,2.2723,0
-0.0029068,0.38191,2.2725,0
-0.0028876,0.38228,2.2734,0
-0.0028837,0.38266,2.2744,0
-0.0028826,0.38281,2.2748,0
-0.0028702,0.38303,2.2754,0
-0.0028543,0.3834,2.2764,0
-0.0028306,0.38377,2.2773,0
-0.0028293,0.38379,2.2774,0
-0.0028152,0.38415,2.2783,0
-0.0028169,0.38453,2.2793,0
-0.0028363,0.38477,2.2799,0
-0.0028505,0.38493,2.2803,0
-0.0028574,0.38531,2.2812,0
-0.0028393,0.38569,2.2822,0
-0.0028382,0.38574,2.2824,0
-0.0028414,0.38609,2.2832,0
-0.002831,0.38647,2.2842,0
-0.0028386,0.38672,2.2848,0
-0.002852,0.38687,2.2852,0
-0.0028821,0.38726,2.2861,0
-0.0028768,0.38764,2.2871,0
-0.0028757,0.3877,2.2872,0
-0.0028632,0.38804,2.2881,0
-0.002835,0.38843,2.2891,0
-0.002819,0.38867,2.2897,0
-0.0028161,0.38883,2.29,0
-0.0028492,0.38923,2.291,0
-0.0028946,0.38964,2.292,0
-0.0028948,0.38965,2.292,0
-0.00289,0.39004,2.293,0
-0.002874,0.39044,2.2939,0
-0.0028694,0.39062,2.2944,0
-0.0028627,0.39084,2.2949,0
-0.0028779,0.39125,2.2959,0
-0.0029257,0.3916,2.2967,0
-0.0029362,0.39167,2.2969,0
-0.0029599,0.39208,2.2979,0
-0.0029376,0.39249,2.2988,0
-0.0029236,0.39258,2.299,0
-0.0028739,0.39289,2.2998,0
-0.0028484,0.3933,2.3008,0
-0.0028535,0.39355,2.3014,0
-0.0028595,0.39372,2.3018,0
-0.0028737,0.39413,2.3027,0
-0.0028926,0.39453,2.3037,0
-0.0028934,0.39455,2.3037,0
-0.0029083,0.39497,2.3047,0
-0.0029268,0.3954,2.3057,0
-0.0029309,0.39551,2.3059,0
-0.0029309,0.39583,2.3066,0
-0.0029383,0.39625,2.3076,0
-0.0029449,0.39648,2.3081,0
-0.0029425,0.39668,2.3086,0
-0.0029406,0.3971,2.3096,0
-0.0029514,0.39746,2.3104,0
-0.0029522,0.39754,2.3105,0
-0.0029378,0.39796,2.3115,0
-0.00294,0.39839,2.3125,0
-0.0029406,0.39844,2.3126,0
-0.002953,0.39883,2.3135,0
-0.0029568,0.39926,2.3145,0
-0.0029586,0.39941,2.3148,0
-0.0029488,0.3997,2.3154,0
-0.002931,0.40013,2.3164,0
-0.0029247,0.40039,2.317,0
-0.002913,0.40057,2.3174,0
-0.0029055,0.40101,2.3184,0
-0.0029018,0.40137,2.3191,0
-0.0029009,0.40146,2.3193,0
-0.0028832,0.40189,2.3203,0
-0.0028908,0.40234,2.3213,0
-0.0028911,0.40234,2.3213,0
-0.0029196,0.40279,2.3223,0
-0.0029125,0.40324,2.3232,0
-0.0029033,0.40332,2.3234,0
-0.0028592,0.40368,2.3242,0
-0.0028261,0.40413,2.3252,0
-0.0028298,0.4043,2.3256,0
-0.0028481,0.40459,2.3262,0
-0.0028946,0.40505,2.3271,0
-0.002899,0.40527,2.3276,0
-0.0028964,0.4055,2.3281,0
-0.0028838,0.40596,2.3291,0
-0.0028772,0.40625,2.3297,0
-0.0028745,0.40642,2.3301,0
-0.0028689,0.40688,2.3311,0
-0.0028637,0.40723,2.3318,0
-0.0028701,0.40734,2.332,0
-0.0028794,0.4078,2.333,0
-0.0028862,0.4082,2.3338,0
-0.0028894,0.40827,2.334,0
-0.002909,0.40874,2.335,0
-0.0029249,0.40918,2.3359,0
-0.0029253,0.40922,2.3359,0
-0.0029275,0.40969,2.3369,0
-0.0029259,0.41016,2.3379,0
-0.0029258,0.41016,2.3379,0
-0.002928,0.41063,2.3389,0
-0.0029587,0.41111,2.3398,0
-0.0029596,0.41113,2.3399,0
-0.0029586,0.41159,2.3408,0
-0.0029624,0.41207,2.3418,0
-0.0029634,0.41211,2.3419,0
-0.0029523,0.41254,2.3428,0
-0.0029606,0.41303,2.3438,0
-0.0029608,0.41309,2.3439,0
-0.0029459,0.41351,2.3447,0
-0.0029247,0.414,2.3457,0
-0.002924,0.41406,2.3458,0
-0.0029293,0.41448,2.3467,0
-0.0029812,0.41498,2.3477,0
-0.0029856,0.41504,2.3478,0
-0.0030022,0.41547,2.3486,0
-0.0030065,0.41595,2.3496,0
-0.0030078,0.41602,2.3497,0
-0.0030067,0.41645,2.3506,0
-0.002982,0.41693,2.3516,0
-0.0029803,0.41699,2.3517,0
-0.0029649,0.41743,2.3525,0
-0.0029644,0.41793,2.3535,0
-0.0029644,0.41797,2.3536,0
-0.0029793,0.41843,2.3545,0
-0.0030337,0.41895,2.3555,0
-0.0030339,0.41895,2.3555,0
-0.0030665,0.41945,2.3564,0
-0.0030752,0.41992,2.3574,0
-0.0030741,0.41995,2.3574,0
-0.0030478,0.42045,2.3584,0
-0.0030473,0.4209,2.3592,0
-0.0030456,0.42097,2.3594,0
-0.0030294,0.42148,2.3604,0
-0.0030104,0.42188,2.3611,0
-0.0030074,0.42198,2.3613,0
-0.0029854,0.4225,2.3623,0
-0.0029565,0.42285,2.363,0
-0.0029498,0.423,2.3633,0
-0.0029535,0.42352,2.3643,0
-0.0029544,0.42383,2.3648,0
-0.0029573,0.42404,2.3652,0
-0.002965,0.42456,2.3662,0
-0.0029784,0.4248,2.3666,0
-0.0029933,0.4251,2.3672,0
-0.002995,0.42563,2.3682,0
-0.0029934,0.42578,2.3685,0
-0.0029819,0.42615,2.3691,0
-0.0029746,0.42667,2.3701,0
-0.0029736,0.42676,2.3703,0
-0.0029837,0.4272,2.3711,0
-0.0029847,0.42773,2.3721,0
-0.0029847,0.42773,2.3721,0
-0.0030073,0.42827,2.373,0
-0.0030371,0.42871,2.3738,0
-0.0030406,0.42881,2.374,0
-0.0030574,0.42935,2.375,0
-0.0030605,0.42969,2.3756,0
-0.0030565,0.42989,2.376,0
-0.0030229,0.43042,2.377,0
-0.0030144,0.43066,2.3774,0
-0.0030125,0.43095,2.3779,0
-0.0030291,0.4315,2.3789,0
-0.0030309,0.43164,2.3792,0
-0.0030483,0.43205,2.3799,0
-0.0030639,0.4326,2.3809,0
-0.0030644,0.43262,2.3809,0
-0.0030675,0.43316,2.3818,0
-0.0030762,0.43359,2.3826,0
-0.0030795,0.4337,2.3828,0
-0.0030936,0.43426,2.3838,0
-0.0030976,0.43457,2.3843,0
-0.0030896,0.43482,2.3848,0
-0.0030739,0.43537,2.3857,0
-0.0030693,0.43555,2.386,0
-0.0030457,0.43592,2.3867,0
-0.0030185,0.43648,2.3877,0
-0.0030162,0.43652,2.3878,0
-0.0030143,0.43704,2.3887,0
-0.0030023,0.4375,2.3895,0
-0.0030047,0.43761,2.3896,0
-0.0030081,0.43817,2.3906,0
-0.0030223,0.43848,2.3912,0
-0.0030399,0.43874,2.3916,0
-0.003083,0.43932,2.3926,0
-0.0030864,0.43945,2.3928,0
-0.0030771,0.43989,2.3936,0
-0.0030803,0.44043,2.3945,0
-0.0030797,0.44047,2.3945,0
-0.0030626,0.44104,2.3955,0
-0.0030526,0.44141,2.3961,0
-0.0030525,0.44162,2.3965,0
-0.0030481,0.4422,2.3975,0
-0.0030416,0.44238,2.3978,0
-0.0030413,0.44277,2.3984,0
-0.0030476,0.44335,2.3994,0
-0.0030477,0.44336,2.3994,0
-0.003072,0.44395,2.4004,0
-0.0030844,0.44434,2.401,0
-0.003084,0.44454,2.4014,0
-0.0030892,0.44513,2.4023,0
-0.0030937,0.44531,2.4026,0
-0.0031032,0.44572,2.4033,0
-0.0031042,0.44629,2.4043,0
-0.003104,0.44631,2.4043,0
-0.0031211,0.44691,2.4053,0
-0.0031333,0.44727,2.4059,0
-0.0031263,0.44751,2.4062,0
-0.0031152,0.4481,2.4072,0
-0.0031174,0.44824,2.4075,0
-0.0031187,0.44871,2.4082,0
-0.0031056,0.44922,2.409,0
-0.0031025,0.44931,2.4092,0
-0.0030647,0.44991,2.4102,0
-0.0030479,0.4502,2.4106,0
-0.0030439,0.45051,2.4111,0
-0.0030469,0.45112,2.4121,0
-0.0030488,0.45117,2.4122,0
-0.0030762,0.45174,2.4131,0
-0.0031016,0.45215,2.4137,0
-0.0031099,0.45236,2.4141,0
-0.0030959,0.45298,2.415,0
-0.0030892,0.45312,2.4153,0
-0.0030732,0.45359,2.416,0
-0.0030828,0.4541,2.4168,0
-0.0030903,0.4542,2.417,0
-0.0031534,0.45484,2.418,0
-0.003166,0.45508,2.4183,0
-0.003171,0.45546,2.4189,0
-0.0031804,0.45605,2.4199,0
-0.0031801,0.45609,2.4199,0
-0.0031488,0.45672,2.4209,0
-0.0031259,0.45703,2.4214,0
-0.0031028,0.45734,2.4219,0
-0.0030699,0.45796,2.4229,0
-0.0030696,0.45801,2.4229,0
-0.003079,0.4586,2.4238,0
-0.003075,0.45898,2.4244,0
-0.0030873,0.45924,2.4248,0
-0.0030862,0.45988,2.4258,0
-0.0030848,0.45996,2.4259,0
-0.0030961,0.46052,2.4268,0
-0.0031089,0.46094,2.4274,0
-0.0031151,0.46117,2.4277,0
-0.0031329,0.46182,2.4287,0
-0.0031346,0.46191,2.4288,0
-0.0031234,0.46246,2.4297,0
-0.0031339,0.46289,2.4303,0
-0.003136,0.46312,2.4307,0
-0.0031169,0.46376,2.4316,0
-0.0031116,0.46387,2.4318,0
-0.0031058,0.46441,2.4326,0
-0.0031202,0.46484,2.4333,0
-0.0031326,0.46508,2.4336,0
-0.0031723,0.46575,2.4346,0
-0.003174,0.46582,2.4347,0
-0.0031709,0.4664,2.4355,0
-0.0031719,0.4668,2.4361,0
-0.0031581,0.46706,2.4365,0
-0.0031291,0.46772,2.4375,0
-0.0031274,0.46777,2.4376,0
-0.0031347,0.46838,2.4385,0
-0.0031432,0.46875,2.439,0
-0.0031609,0.46907,2.4395,0
-0.0031807,0.46973,2.4404,0
-0.0031809,0.46974,2.4404,0
-0.0031791,0.47041,2.4414,0
-0.003182,0.4707,2.4418,0
-0.003172,0.47109,2.4424,0
-0.0031627,0.47168,2.4432,0
-0.003165,0.47177,2.4434,0
-0.0031693,0.47244,2.4443,0
-0.0031739,0.47266,2.4446,0
-0.0031941,0.47313,2.4453,0
-0.0032191,0.47363,2.446,0
-0.00322,0.47383,2.4463,0
-0.0032157,0.47451,2.4473,0
-0.0032153,0.47461,2.4474,0
-0.0032063,0.47521,2.4482,0
-0.0031835,0.47559,2.4488,0
-0.0031681,0.47589,2.4492,0
-0.0031477,0.47656,2.4502,0
-0.0031478,0.47658,2.4502,0
-0.0031767,0.47729,2.4512,0
-0.0031856,0.47754,2.4515,0
-0.0031996,0.478,2.4521,0
-0.0032079,0.47852,2.4529,0
-0.0032031,0.47869,2.4531,0
-0.0031971,0.47939,2.4541,0
-0.0031991,0.47949,2.4542,0
-0.0032057,0.48011,2.4551,0
-0.0032015,0.48047,2.4556,0
-0.0031938,0.48082,2.4561,0
-0.0031728,0.48145,2.4569,0
-0.0031745,0.48153,2.457,0
-0.003179,0.48224,2.458,0
-0.0031825,0.48242,2.4583,0
-0.0031989,0.48296,2.459,0
-0.0032149,0.4834,2.4596,0
-0.0032262,0.48368,2.46,0
-0.0032737,0.48438,2.4609,0
-0.0032748,0.48441,2.4609,0
-0.0032685,0.48514,2.4619,0
-0.0032544,0.48535,2.4622,0
-0.0032214,0.48585,2.4629,0
-0.0032021,0.48633,2.4635,0
-0.0031968,0.48658,2.4639,0
-0.0032249,0.4873,2.4648,0
-0.0032261,0.48733,2.4648,0
-0.003254,0.48806,2.4658,0
-0.0032555,0.48828,2.4661,0
-0.0032666,0.4888,2.4668,0
-0.0032786,0.48926,2.4674,0
-0.0032714,0.48954,2.4678,0
-0.0032476,0.49023,2.4687,0
-0.0032445,0.49028,2.4688,0
-0.0032247,0.49102,2.4697,0
-0.0032271,0.49121,2.47,0
-0.0032505,0.49177,2.4707,0
-0.003254,0.49219,2.4712,0
-0.0032748,0.49253,2.4717,0
-0.0032826,0.49316,2.4725,0
-0.0032846,0.49327,2.4727,0
-0.0033151,0.49404,2.4736,0
-0.0033214,0.49414,2.4738,0
-0.0033462,0.4948,2.4746,0
-0.0033556,0.49512,2.475,0
-0.0033544,0.49557,2.4756,0
-0.0033422,0.49609,2.4763,0
-0.0033303,0.49633,2.4766,0
-0.0032878,0.49707,2.4775,0
-0.0032876,0.49708,2.4775,0
-0.0032776,0.49786,2.4785,0
-0.0032761,0.49805,2.4788,0
-0.0032797,0.49862,2.4795,0
-0.0032963,0.49902,2.48,0
-0.0033204,0.49941,2.4805,0
-0.0033306,0.5,2.4812,0
0.011093,0.50098,2.065,0
0.011054,0.50195,2.0654,0
0.011043,0.50211,2.0654,0
0.010966,0.50293,2.0658,0
0.010852,0.50391,2.0661,0
0.010771,0.50458,2.0664,0
0.010735,0.50488,2.0665,0
0.010631,0.50586,2.0669,0
0.010551,0.50684,2.0673,0
0.010517,0.50719,2.0674,0
0.010462,0.50781,2.0676,0
0.010363,0.50879,2.068,0
0.010264,0.50977,2.0683,0
0.010258,0.50983,2.0684,0
0.010199,0.51074,2.0687,0
0.010147,0.51172,2.069,0
0.010114,0.51269,2.0693,0
0.010114,0.5127,2.0693,0
0.010076,0.51367,2.0697,0
0.010031,0.51465,2.07,0
0.0099907,0.51562,2.0703,0
0.0099906,0.51563,2.0703,0
0.0099292,0.5166,2.0706,0
0.0098619,0.51758,2.0709,0
0.0098138,0.51855,2.0712,0
0.0098054,0.51871,2.0713,0
0.009747,0.51953,2.0715,0
0.0096713,0.52051,2.0718,0
0.0096058,0.52148,2.0721,0
0.0095736,0.52193,2.0723,0
0.0095259,0.52246,2.0724,0
0.0094235,0.52344,2.0727,0
0.0092806,0.52441,2.073,0
0.0091696,0.52522,2.0732,0
0.0091487,0.52539,2.0733,0
0.0090831,0.52637,2.0736,0
0.009059,0.52734,2.0738,0
0.0090393,0.52832,2.0741,0
0.0090143,0.52882,2.0742,0
0.0089893,0.5293,2.0744,0
0.0089318,0.53027,2.0746,0
0.0088636,0.53125,2.0749,0
0.008763,0.53223,2.0751,0
0.0087158,0.5326,2.0752,0
0.0086351,0.5332,2.0754,0
0.0085231,0.53418,2.0756,0
0.0084736,0.53516,2.0758,0
0.0084802,0.53613,2.0761,0
0.0084843,0.5366,2.0762,0
0.0084904,0.53711,2.0763,0
0.0084524,0.53809,2.0765,0
0.0083742,0.53906,2.0767,0
0.0082679,0.54004,2.077,0
0.0081899,0.54085,2.0771,0
0.008174,0.54102,2.0772,0
0.0081194,0.54199,2.0774,0
0.0080642,0.54297,2.0776,0
0.0080038,0.54395,2.0778,0
0.0079476,0.54492,2.078,0
0.0079091,0.54548,2.0781,0
0.007883,0.5459,2.0782,0
0.0078136,0.54688,2.0784,0
0.0077409,0.54785,2.0786,0
0.007663,0.54883,2.0788,0
0.0075873,0.5498,2.079,0
0.0075545,0.55049,2.0791,0
0.0075417,0.55078,2.0792,0
0.0075202,0.55176,2.0793,0
0.0075024,0.55273,2.0795,0
0.0074612,0.55371,2.0797,0
0.0073748,0.55469,2.0798,0
0.0072605,0.55566,2.08,0
0.0072216,0.55602,2.0801,0
0.007156,0.55664,2.0802,0
0.0071035,0.55762,2.0803,0
0.0070841,0.55859,2.0805,0
0.0070736,0.55957,2.0807,0
0.0070469,0.56055,2.0808,0
0.006987,0.56152,2.081,0
0.0069414,0.56218,2.0811,0
0.0069188,0.5625,2.0811,0
0.0068476,0.56348,2.0812,0
0.0067661,0.56445,2.0814,0
0.0066785,0.56543,2.0815,0
0.0066054,0.56641,2.0817,0
0.0065526,0.56738,2.0818,0
0.0064965,0.56836,2.0819,0
0.0064511,0.56912,2.082,0
0.0064405,0.56934,2.0821,0
0.0063915,0.57031,2.0822,0
0.0063545,0.57129,2.0823,0
0.0063212,0.57227,2.0824,0
0.00629,0.57324,2.0825,0
0.006261,0.57422,2.0826,0
0.0062299,0.5752,2.0827,0
0.0061871,0.57617,2.0828,0
0.0061339,0.57715,2.083,0
0.0061021,0.57765,2.083,0
0.0060685,0.57812,2.0831,0
0.0059908,0.5791,2.0832,0
0.0059083,0.58008,2.0833,0
0.0058266,0.58105,2.0834,0
0.0057606,0.58203,2.0835,0
0.0057289,0.58301,2.0835,0
0.0057079,0.58398,2.0836,0
0.0056683,0.58496,2.0837,0
0.0056152,0.58594,2.0838,0
0.0055572,0.58691,2.0839,0
0.0055097,0.58789,2.084,0
0.0054991,0.58811,2.084,0
0.0054592,0.58887,2.084,0
0.0054074,0.58984,2.0841,0
0.0053571,0.59082,2.0842,0
0.0053087,0.5918,2.0843,0
0.0052616,0.59277,2.0843,0
0.0052149,0.59375,2.0844,0
0.0051677,0.59473,2.0845,0
0.0051206,0.5957,2.0845,0
0.0050739,0.59668,2.0846,0
0.0050276,0.59766,2.0847,0
0.0049813,0.59863,2.0847,0
0.0049353,0.59961,2.0848,0
0.0048897,0.60059,2.0848,0
0.004844,0.60156,2.0849,0
0.0047976,0.60254,2.0849,0
0.0047573,0.60339,2.085,0
0.0047509,0.60352,2.085,0
0.004703,0.60449,2.085,0
0.0046556,0.60547,2.0851,0
0.0046085,0.60645,2.0851,0
0.0045619,0.60742,2.0851,0
0.0045155,0.6084,2.0852,0
0.0044678,0.60938,2.0852,0
0.0044171,0.61035,2.0853,0
0.0043644,0.61133,2.0853,0
0.0043108,0.6123,2.0853,0
0.0042559,0.61328,2.0854,0
0.0041993,0.61426,2.0854,0
0.0041419,0.61523,2.0854,0
0.0040853,0.61621,2.0854,0
0.0040317,0.61719,2.0855,0
0.0039828,0.61816,2.0855,0
0.0039378,0.61914,2.0855,0
0.0038951,0.62012,2.0855,0
0.0038517,0.62109,2.0855,0
0.003806,0.62207,2.0855,0
0.0037603,0.62305,2.0856,0
0.0037178,0.62402,2.0856,0
0.0036803,0.625,2.0856,0
0.003648,0.62598,2.0856,0
0.0036189,0.62695,2.0856,0
0.0035902,0.62793,2.0856,0
0.003559,0.62891,2.0856,0
0.0035238,0.62988,2.0856,0
0.0034871,0.63086,2.0856,0
0.0034521,0.63184,2.0856,0
0.0034209,0.63281,2.0856,0
0.0033939,0.63379,2.0856,0
0.0033617,0.63477,2.0856,0
0.0033189,0.63574,2.0856,0
0.0032794,0.63672,2.0856,0
0.0032581,0.6377,2.0856,0
0.0032515,0.63867,2.0856,0
0.0032467,0.63965,2.0855,0
0.0032237,0.64062,2.0855,0
0.0031852,0.6416,2.0855,0
0.0031435,0.64258,2.0855,0
0.0031107,0.64355,2.0855,0
0.0030801,0.64453,2.0855,0
0.0030484,0.64551,2.0855,0
0.0030152,0.64648,2.0854,0
0.002977,0.64746,2.0854,0
0.0029349,0.64844,2.0854,0
0.0028946,0.64941,2.0854,0
0.0028659,0.65039,2.0854,0
0.0028565,0.65137,2.0853,0
0.002849,0.65234,2.0853,0
0.0028269,0.65332,2.0853,0
0.0027959,0.6543,2.0852,0
0.0027351,0.65527,2.0852,0
0.0026658,0.65625,2.0852,0
0.0026088,0.65723,2.0852,0
0.0025636,0.6582,2.0851,0
0.0025235,0.65918,2.0851,0
0.0024888,0.66016,2.085,0
0.002459,0.66113,2.085,0
0.0024165,0.66211,2.085,0
0.0023429,0.66309,2.0849,0
0.0024001,0.66233,2.085,0
0.0022619,0.66406,2.0849,0
0.0021974,0.66504,2.0849,0
0.0021433,0.66602,2.0848,0
0.0020903,0.66699,2.0848,0
0.0020378,0.66797,2.0848,0
0.0020132,0.66895,2.0847,0
0.0020077,0.66992,2.0847,0
0.0020125,0.6709,2.0846,0
0.0020155,0.67188,2.0846,0
0.0020144,0.67285,2.0845,0
0.0020248,0.67383,2.0845,0
0.0020587,0.6748,2.0844,0
0.0020865,0.67578,2.0844,0
0.0020745,0.67676,2.0843,0
0.0020288,0.67773,2.0843,0
0.0019647,0.67871,2.0842,0
0.0019014,0.67969,2.0842,0
0.0016087,0.68359,2.084,0
0.0016225,0.68343,2.084,0
0.0018451,0.68066,2.0841,0
0.0017805,0.68164,2.0841,0
0.0016909,0.68262,2.084,0
0.0015734,0.68457,2.0839,0
0.0015629,0.68555,2.0839,0
0.0015618,0.68652,2.0838,0
0.0015685,0.6875,2.0837,0
0.0015692,0.68848,2.0837,0
0.0015672,0.68945,2.0836,0
0.0015586,0.69043,2.0836,0
0.0015458,0.69141,2.0835,0
0.0015319,0.69238,2.0834,0
0.0015248,0.69336,2.0834,0
0.001527,0.69434,2.0833,0
0.0015114,0.69531,2.0833,0
0.001482,0.69629,2.0832,0
0.001444,0.69727,2.0831,0
0.0014057,0.69824,2.0831,0
0.0013649,0.69922,2.083,0
0.0013171,0.7002,2.0829,0
0.0013609,0.6993,2.083,0
0.0012652,0.70117,2.0829,0
0.0012146,0.70215,2.0828,0
0.0011772,0.70312,2.0828,0
0.0011596,0.7041,2.0827,0
0.0011575,0.70508,2.0826,0
0.0011522,0.70605,2.0825,0
0.0011449,0.70703,2.0825,0
0.0011313,0.70801,2.0824,0
0.0011076,0.70898,2.0823,0
0.0010738,0.70996,2.0823,0
0.001035,0.71094,2.0822,0
0.00092965,0.71387,2.082,0
0.00094865,0.71343,2.082,0
0.00089023,0.71484,2.0819,0
0.00086415,0.71582,2.0819,0
0.00084016,0.7168,2.0818,0
0.00082651,0.71777,2.0817,0
0.00080997,0.71875,2.0816,0
0.001001,0.71191,2.0821,0
0.00097137,0.71289,2.0821,0
0.00077675,0.71973,2.0816,0
0.00074999,0.7207,2.0815,0
0.00074662,0.72168,2.0814,0
0.00074702,0.72266,2.0813,0
0.00072938,0.72363,2.0813,0
0.00070286,0.72461,2.0812,0
0.00068876,0.72656,2.081,0
0.00068871,0.72645,2.0811,0
0.00068484,0.72559,2.0811,0
0.00067461,0.72754,2.081,0
0.00062966,0.72852,2.0809,0
0.00054408,0.72949,2.0808,0
0.00045646,0.73047,2.0808,0
0.00040282,0.73145,2.0807,0
0.00037155,0.73242,2.0806,0
0.00034423,0.7334,2.0805,0
0.00031605,0.73438,2.0805,0
0.00030494,0.73535,2.0804,0
0.00032776,0.73633,2.0803,0
0.00039695,0.7373,2.0802,0
0.0004694,0.73828,2.0801,0
0.00049679,0.73926,2.0801,0
0.00049192,0.73906,2.0801,0
0.00049185,0.74023,2.08,0
0.00047596,0.74121,2.0799,0
0.00044875,0.74219,2.0798,0
0.00041535,0.74316,2.0798,0
0.00036276,0.74414,2.0797,0
0.00028505,0.74512,2.0796,0
0.00020859,0.74609,2.0796,0
0.00016041,0.74707,2.0795,0
0.0001432,0.74805,2.0794,0
0.00012971,0.74902,2.0793,0
0.00012034,0.75,2.0792,0
-0.00011201,0.76465,2.0781,0
-0.00010229,0.7641,2.0781,0
-0.00011988,0.76562,2.078,0
-0.0001265,0.7666,2.0779,0
-0.0001349,0.76758,2.0778,0
-0.00013629,0.76855,2.0778,0
-0.00012178,0.76953,2.0777,0
-0.00010798,0.77051,2.0776,0
-0.00010276,0.77148,2.0775,0
-0.00011238,0.77246,2.0775,0
-0.00012674,0.77344,2.0774,0
-0.00013506,0.77441,2.0773,0
-0.00015472,0.77539,2.0772,0
-0.00020483,0.77637,2.0771,0
-0.00019854,0.77625,2.0771,0
-0.00025597,0.77734,2.0771,0
-0.00026998,0.77832,2.077,0
-0.00024466,0.7793,2.0769,0
-0.00018227,0.78027,2.0768,0
-0.00011921,0.78125,2.0767,0
0.00014047,0.75195,2.0791,0
0.00013506,0.75166,2.0791,0
0.00012281,0.75098,2.0792,0
0.00017499,0.75293,2.079,0
0.00020773,0.75391,2.0789,0
0.00023091,0.75488,2.0788,0
0.00024046,0.75586,2.0788,0
0.00022463,0.75684,2.0787,0
0.00018089,0.75781,2.0786,0
0.0001241,0.75879,2.0785,0
6.8357e-05,0.75977,2.0785,0
2.1267e-05,0.76074,2.0784,0
-1.7678e-05,0.76172,2.0783,0
-5.2919e-05,0.7627,2.0782,0
-9.0309e-05,0.76367,2.0782,0
-9.5651e-05,0.78223,2.0767,0
-9.6693e-05,0.7832,2.0766,0
-9.9747e-05,0.78418,2.0765,0
-0.00011814,0.78516,2.0764,0
-0.00026018,0.78906,2.0761,0
-0.00024792,0.78869,2.0762,0
-0.00015548,0.78613,2.0764,0
-0.00019662,0.78711,2.0763,0
-0.00023158,0.78809,2.0762,0
-0.00027795,0.79004,2.0761,0
-0.00030611,0.79102,2.076,0
-0.00036017,0.79199,2.0759,0
-0.00040023,0.79297,2.0759,0
-0.00040867,0.79395,2.0758,0
-0.0004033,0.79492,2.0757,0
-0.000395,0.7959,2.0756,0
-0.00038968,0.79688,2.0756,0
-0.00038619,0.79785,2.0755,0
-0.00037973,0.79883,2.0754,0
-0.00037357,0.7998,2.0753,0
-0.00036034,0.80078,2.0753,0
-0.00032921,0.80176,2.0752,0
-0.00033485,0.80157,2.0752,0
-0.00029065,0.80273,2.0751,0
-0.00025919,0.80371,2.075,0
-0.00025865,0.80469,2.075,0
-0.00028294,0.80566,2.0749,0
-0.00031883,0.80664,2.0748,0
-0.00035824,0.80762,2.0748,0
-0.0004051,0.80859,2.0747,0
-0.00046714,0.80957,2.0746,0
-0.00054161,0.81055,2.0746,0
-0.00060729,0.81152,2.0745,0
-0.0006416,0.8125,2.0744,0
-0.00060414,0.81543,2.0742,0
-0.00060946,0.81501,2.0742,0
-0.00060465,0.81641,2.0741,0
-0.00061536,0.81738,2.074,0
-0.00062776,0.81836,2.074,0
-0.0006395,0.81934,2.0739,0
-0.00065285,0.82031,2.0738,0
-0.00063601,0.81348,2.0743,0
-0.00061759,0.81445,2.0743,0
-0.0006664,0.82129,2.0738,0
-0.00067473,0.82227,2.0737,0
-0.00069033,0.82324,2.0736,0
-0.000697,0.82422,2.0736,0
-0.00068142,0.8252,2.0735,0
-0.00065537,0.82617,2.0734,0
-0.00063669,0.82715,2.0734,0
-0.0006434,0.82812,2.0733,0
-0.00064337,0.83008,2.0732,0
-0.00065391,0.82921,2.0732,0
-0.0006546,0.8291,2.0732,0
-0.00059622,0.83105,2.0731,0
-0.00055014,0.83203,2.073,0
-0.00054603,0.83301,2.073,0
-0.00056713,0.83398,2.0729,0
-0.00059623,0.83496,2.0728,0
-0.00063024,0.83594,2.0728,0
-0.0006665,0.83691,2.0727,0
-0.00069826,0.83789,2.0726,0
-0.00071735,0.83887,2.0726,0
-0.00072489,0.83984,2.0725,0
-0.00073259,0.84082,2.0725,0
-0.00076497,0.8418,2.0724,0
-0.00084131,0.84277,2.0723,0
-0.00092391,0.84375,2.0723,0
-0.00096901,0.84473,2.0722,0
-0.00095083,0.8443,2.0723,0
-0.00098138,0.8457,2.0722,0
-0.00097312,0.84668,2.0721,0
-0.00094154,0.84766,2.0721,0
-0.00089767,0.84863,2.072,0
-0.00085134,0.84961,2.0719,0
-0.00080678,0.85059,2.0719,0
-0.00076792,0.85156,2.0718,0
-0.0007359,0.85254,2.0717,0
-0.00070446,0.85352,2.0717,0
-0.00067766,0.85449,2.0716,0
-0.00065259,0.85547,2.0716,0
-0.00062281,0.85645,2.0715,0
-0.0005859,0.85742,2.0714,0
-0.00054303,0.8584,2.0714,0
-0.00051955,0.85938,2.0713,0
-0.00054445,0.86035,2.0713,0
-0.00053493,0.86003,2.0713,0
-0.00060729,0.86133,2.0712,0
-0.00066363,0.8623,2.0712,0
-0.00071187,0.86328,2.0711,0
-0.00075664,0.86426,2.0711,0
-0.00080133,0.86523,2.071,0
-0.00084742,0.86621,2.071,0
-0.00088967,0.86719,2.0709,0
-0.00092004,0.86816,2.0709,0
-0.00094753,0.86914,2.0708,0
-0.00097148,0.87012,2.0708,0
-0.00098329,0.87109,2.0707,0
-0.0009816,0.87207,2.0707,0
-0.00096811,0.87305,2.0706,0
-0.00094522,0.87402,2.0706,0
-0.00091961,0.875,2.0705,0
-0.00082873,0.87891,2.0703,0
-0.00083154,0.87881,2.0703,0
-0.00079737,0.87988,2.0703,0
-0.00078028,0.88086,2.0702,0
-0.00078516,0.88184,2.0702,0
-0.00079992,0.88281,2.0701,0
-0.00081658,0.88379,2.0701,0
-0.00082645,0.88477,2.07,0
-0.0008405,0.88574,2.07,0
-0.00084725,0.88672,2.0699,0
-0.00083261,0.8877,2.0699,0
-0.00080617,0.88867,2.0698,0
-0.00077931,0.88965,2.0698,0
-0.00076481,0.89062,2.0697,0
-0.00089596,0.87598,2.0705,0
-0.00087543,0.87695,2.0704,0
-0.00085633,0.87793,2.0704,0
-0.00076769,0.8916,2.0697,0
-0.00076836,0.89258,2.0697,0
-0.00075368,0.89355,2.0696,0
-0.00073848,0.89453,2.0696,0
-0.00074367,0.89551,2.0695,0
-0.00076316,0.89648,2.0695,0
-0.00078784,0.89746,2.0694,0
-0.00081202,0.89844,2.0694,0
-0.00084883,0.90039,2.0693,0
-0.00084384,0.90011,2.0693,0
-0.00083124,0.89941,2.0694,0
-0.00087235,0.90137,2.0693,0
-0.00090855,0.90234,2.0693,0
-0.00092665,0.90332,2.0692,0
-0.00092837,0.9043,2.0692,0
-0.00091203,0.90527,2.0691,0
-0.00089228,0.90625,2.0691,0
-0.00087845,0.90723,2.0691,0
-0.00086539,0.9082,2.069,0
-0.00085258,0.90918,2.069,0
-0.00084492,0.91016,2.0689,0
-0.00085281,0.91113,2.0689,0
-0.0008889,0.91211,2.0689,0
-0.00096186,0.91309,2.0688,0
-0.0010374,0.91406,2.0688,0
-0.001083,0.91504,2.0688,0
-0.0011076,0.91602,2.0687,0
-0.0011202,0.91699,2.0687,0
-0.0011205,0.91797,2.0687,0
-0.0011057,0.91895,2.0686,0
-0.0010822,0.91992,2.0686,0
-0.0010573,0.9209,2.0686,0
-0.0010368,0.92188,2.0685,0
-0.0010257,0.92285,2.0685,0
-0.0010261,0.92383,2.0685,0
-0.0010347,0.9248,2.0685,0
-0.0010445,0.92578,2.0684,0
-0.0010388,0.92871,2.0683,0
-0.0010444,0.92823,2.0684,0
-0.0010175,0.92969,2.0683,0
-0.0010496,0.92676,2.0684,0
-0.0010486,0.92773,2.0684,0
-0.00099591,0.93066,2.0683,0
-0.00097961,0.93164,2.0683,0
-0.00096824,0.93262,2.0682,0
-0.00095686,0.93359,2.0682,0
-0.00093715,0.93457,2.0682,0
-0.00089658,0.93555,2.0682,0
-0.00082519,0.93652,2.0681,0
-0.00076114,0.9375,2.0681,0
-0.00073811,0.93848,2.0681,0
-0.00074164,0.93945,2.068,0
-0.00075588,0.94043,2.068,0
-0.0007754,0.94141,2.068,0
-0.00079741,0.94238,2.068,0
-0.00080116,0.94336,2.0679,0
-0.00077557,0.94434,2.0679,0
-0.0007424,0.94531,2.0679,0
-0.00071855,0.94629,2.0679,0
-0.00069175,0.94727,2.0678,0
-0.00064829,0.94824,2.0678,0
-0.0006082,0.94922,2.0678,0
-0.0005962,0.9502,2.0678,0
-0.00060122,0.95117,2.0678,0
-0.00061067,0.95215,2.0677,0
-0.00061693,0.95312,2.0677,0
-0.00061364,0.9541,2.0677,0
-0.00059925,0.95508,2.0677,0
-0.00058236,0.95605,2.0677,0
-0.00056691,0.95703,2.0676,0
-0.00055495,0.95801,2.0676,0
-0.00054849,0.95898,2.0676,0
-0.00054785,0.95996,2.0676,0
-0.00055103,0.96094,2.0676,0
-0.00055593,0.96191,2.0676,0
-0.00056166,0.96289,2.0675,0
-0.00056805,0.96387,2.0675,0
-0.00057488,0.96484,2.0675,0
-0.00058172,0.96582,2.0675,0
-0.00059086,0.9668,2.0675,0
-0.00061067,0.96777,2.0675,0
-0.00065179,0.96875,2.0675,0
-0.00069003,0.96973,2.0675,0
-0.0007228,0.9707,2.0675,0
-0.0007485,0.97168,2.0674,0
-0.00076515,0.97266,2.0674,0
-0.00077153,0.97363,2.0674,0
-0.0007731,0.97461,2.0674,0
-0.00077223,0.97559,2.0674,0
-0.00076537,0.97656,2.0674,0
-0.000747,0.97754,2.0674,0
-0.00074908,0.97743,2.0674,0
-0.00072232,0.97852,2.0674,0
-0.00070017,0.97949,2.0674,0
-0.00069511,0.98047,2.0673,0
-0.00072194,0.98145,2.0673,0
-0.00076747,0.98242,2.0673,0
-0.00081548,0.9834,2.0673,0
-0.00085733,0.98438,2.0673,0
-0.00088783,0.98535,2.0673,0
-0.00091471,0.98633,2.0673,0
-0.00094657,0.9873,2.0673,0
-0.00097317,0.98828,2.0673,0
-0.00098236,0.98926,2.0673,0
-0.00098028,0.99023,2.0673,0
-0.00097468,0.99121,2.0673,0
-0.00097008,0.99219,2.0673,0
-0.0009687,0.99316,2.0673,0
-0.00096981,0.99414,2.0673,0
-0.00097223,0.99512,2.0673,0
-0.00097536,0.99609,2.0673,0
-0.00097911,0.99707,2.0673,0
-0.00098246,0.99805,2.0673,0
-0.00098467,0.99902,2.0673,0
-0.00098541,1,2.0673,0
-0.0033356,0.50019,2.4814,0
-0.0033394,0.50097,2.4824,0
-0.0033396,0.50098,2.4824,0
-0.0033463,0.50176,2.4834,0
-0.0033479,0.50195,2.4836,0
-0.0033283,0.50253,2.4844,0
-0.0033224,0.50293,2.4849,0
-0.0033138,0.50332,2.4854,0
-0.0033172,0.50391,2.4861,0
-0.0033168,0.50412,2.4863,0
-0.0033026,0.50488,2.4873,0
-0.003302,0.50492,2.4873,0
-0.003282,0.50571,2.4883,0
-0.0032806,0.50586,2.4885,0
-0.0032999,0.50652,2.4893,0
-0.0032994,0.50684,2.4896,0
-0.0032995,0.50731,2.4902,0
-0.0033132,0.50781,2.4908,0
-0.0033212,0.50812,2.4912,0
-0.0033654,0.50879,2.492,0
-0.0033714,0.50894,2.4922,0
-0.0033883,0.50976,2.4932,0
-0.0033882,0.50977,2.4932,0
-0.0033755,0.51057,2.4941,0
-0.0033716,0.51074,2.4943,0
-0.0033527,0.51139,2.4951,0
-0.0033451,0.51172,2.4955,0
-0.003356,0.51221,2.4961,0
-0.0033854,0.5127,2.4967,0
-0.0034072,0.51304,2.4971,0
-0.0034268,0.51367,2.4978,0
-0.0034254,0.51387,2.498,0
-0.0033955,0.51465,2.499,0
-0.0033938,0.51469,2.499,0
-0.0033788,0.51553,2.5,0
-0.0033766,0.51562,2.5001,0
-0.0033332,0.51636,2.501,0
-0.0033234,0.5166,2.5013,0
-0.0033042,0.51719,2.502,0
-0.0032985,0.51758,2.5024,0
-0.0033052,0.51804,2.5029,0
-0.0033256,0.51855,2.5035,0
-0.0033497,0.51889,2.5039,0
-0.0033783,0.51953,2.5046,0
-0.0033899,0.51975,2.5049,0
-0.003398,0.52051,2.5058,0
-0.0033983,0.52059,2.5059,0
-0.0033947,0.52145,2.5068,0
-0.003394,0.52148,2.5069,0
-0.0033708,0.5223,2.5078,0
-0.0033653,0.52246,2.508,0
-0.0033654,0.52316,2.5088,0
-0.0033741,0.52344,2.5091,0
-0.0033996,0.52403,2.5098,0
-0.0034181,0.52441,2.5102,0
-0.0034164,0.52491,2.5107,0
-0.0034075,0.52539,2.5113,0
-0.0033848,0.52577,2.5117,0
-0.0033658,0.52637,2.5124,0
-0.0033585,0.52665,2.5127,0
-0.0033547,0.52734,2.5135,0
-0.0033562,0.52753,2.5137,0
-0.0033648,0.52832,2.5145,0
-0.0033677,0.52842,2.5146,0
-0.0034003,0.5293,2.5156,0
-0.0034009,0.52931,2.5156,0
-0.0034383,0.5302,2.5166,0
-0.0034386,0.53027,2.5167,0
-0.0034101,0.53109,2.5176,0
-0.0034014,0.53125,2.5178,0
-0.0033661,0.53198,2.5186,0
-0.0033549,0.53223,2.5188,0
-0.0033373,0.53287,2.5195,0
-0.0033362,0.5332,2.5199,0
-0.0033513,0.53378,2.5205,0
-0.0033555,0.53418,2.5209,0
-0.0033519,0.53468,2.5215,0
-0.0033618,0.53516,2.522,0
-0.0033715,0.53559,2.5225,0
-0.0033774,0.53613,2.523,0
-0.0033816,0.5365,2.5234,0
-0.0033824,0.53711,2.5241,0
-0.0033913,0.53742,2.5244,0
-0.0033923,0.53809,2.5251,0
-0.0033865,0.53834,2.5254,0
-0.0033912,0.53906,2.5262,0
-0.0033903,0.53927,2.5264,0
-0.0033866,0.54004,2.5272,0
-0.0033847,0.54019,2.5273,0
-0.0033793,0.54102,2.5282,0
-0.0033814,0.54112,2.5283,0
-0.0033837,0.54199,2.5292,0
-0.0033829,0.54205,2.5293,0
-0.0033957,0.54297,2.5302,0
-0.0033961,0.54299,2.5303,0
-0.003404,0.54394,2.5312,0
-0.0034038,0.54395,2.5313,0
-0.0033977,0.54488,2.5322,0
-0.0033972,0.54492,2.5323,0
-0.0033911,0.54583,2.5332,0
-0.0033907,0.5459,2.5333,0
-0.0033905,0.54678,2.5342,0
-0.0033927,0.54688,2.5343,0
-0.003415,0.54774,2.5352,0
-0.0034179,0.54785,2.5353,0
-0.0034516,0.54871,2.5361,0
-0.0034556,0.54883,2.5363,0
-0.0034573,0.54968,2.5371,0
-0.0034522,0.5498,2.5372,0
-0.0034235,0.55063,2.5381,0
-0.0034206,0.55078,2.5382,0
-0.0034088,0.5516,2.5391,0
-0.0034103,0.55176,2.5392,0
-0.0034262,0.55259,2.54,0
-0.0034322,0.55273,2.5402,0
-0.0034442,0.55357,2.541,0
-0.0034426,0.55371,2.5412,0
-0.0034393,0.55455,2.542,0
-0.0034393,0.55469,2.5421,0
-0.0034285,0.55554,2.543,0
-0.0034248,0.55566,2.5431,0
-0.003408,0.55653,2.5439,0
-0.0034074,0.55664,2.5441,0
-0.0034126,0.55753,2.5449,0
-0.0034141,0.55762,2.545,0
-0.0034477,0.55854,2.5459,0
-0.0034515,0.55859,2.546,0
-0.0035011,0.55956,2.5469,0
-0.0035013,0.55957,2.5469,0
-0.0034901,0.56055,2.5478,0
-0.00349,0.56055,2.5479,0
-0.0034783,0.56152,2.5488,0
-0.0034781,0.56157,2.5488,0
-0.0034869,0.5625,2.5497,0
-0.0034855,0.56259,2.5498,0
-0.0035006,0.56348,2.5507,0
-0.0035055,0.56362,2.5508,0
-0.0035264,0.56445,2.5516,0
-0.0035264,0.56464,2.5518,0
-0.0035204,0.56543,2.5525,0
-0.0035236,0.56567,2.5527,0
-0.0035005,0.56641,2.5534,0
-0.0035006,0.5667,2.5537,0
-0.0034811,0.56738,2.5544,0
-0.0034766,0.56773,2.5547,0
-0.0034982,0.56836,2.5553,0
-0.0035075,0.56879,2.5557,0
-0.0035159,0.56934,2.5562,0
-0.0035051,0.56984,2.5566,0
-0.0034892,0.57031,2.5571,0
-0.0034745,0.57089,2.5576,0
-0.0034654,0.57129,2.558,0
-0.0034562,0.57194,2.5586,0
-0.0034557,0.57227,2.5589,0
-0.003482,0.57301,2.5596,0
-0.0034897,0.57324,2.5598,0
-0.0034952,0.57406,2.5605,0
-0.0034989,0.57422,2.5607,0
-0.003499,0.57513,2.5615,0
-0.0034994,0.5752,2.5616,0
-0.0034891,0.57617,2.5625,0
-0.0034869,0.57621,2.5625,0
-0.0034584,0.57715,2.5634,0
-0.0034567,0.57728,2.5635,0
-0.0034778,0.57812,2.5642,0
-0.0034969,0.57838,2.5645,0
-0.0035228,0.5791,2.5651,0
-0.0035322,0.57949,2.5654,0
-0.003519,0.58008,2.566,0
-0.0035168,0.58057,2.5664,0
-0.003521,0.58105,2.5668,0
-0.0035214,0.58168,2.5674,0
-0.0035177,0.58203,2.5677,0
-0.0034854,0.58276,2.5684,0
-0.0034843,0.58301,2.5686,0
-0.0034855,0.58387,2.5693,0
-0.0034897,0.58398,2.5694,0
-0.0035002,0.58496,2.5703,0
-0.0035,0.58499,2.5703,0
-0.0035018,0.58594,2.5711,0
-0.0035055,0.58611,2.5713,0
-0.0035394,0.58691,2.572,0
-0.0035534,0.58725,2.5723,0
-0.0035442,0.58789,2.5728,0
-0.0035291,0.58837,2.5732,0
-0.0035132,0.58887,2.5737,0
-0.0035182,0.58951,2.5742,0
-0.0035253,0.58984,2.5745,0
-0.0035702,0.59066,2.5752,0
-0.0035777,0.59082,2.5753,0
-0.0036135,0.5918,2.5762,0
-0.0036136,0.5918,2.5762,0
-0.0036225,0.59277,2.577,0
-0.0036175,0.59296,2.5771,0
-0.0035748,0.59375,2.5778,0
-0.0035481,0.59411,2.5781,0
-0.0035029,0.59473,2.5787,0
-0.0034849,0.59525,2.5791,0
-0.0034795,0.5957,2.5795,0
-0.003484,0.59642,2.5801,0
-0.0034874,0.59668,2.5803,0
-0.0035152,0.59759,2.5811,0
-0.0035183,0.59766,2.5811,0
-0.0035693,0.59863,2.5819,0
-0.0035723,0.59879,2.582,0
-0.0035885,0.59961,2.5827,0
-0.0035807,0.59997,2.583,0
-0.003579,0.60059,2.5835,0
-0.0035786,0.60116,2.584,0
-0.0035731,0.60156,2.5843,0
-0.0035663,0.60236,2.585,0
-0.0035593,0.60254,2.5851,0
-0.0035447,0.60352,2.5859,0
-0.0035451,0.60355,2.5859,0
-0.0035275,0.60449,2.5867,0
-0.0035266,0.60474,2.5869,0
-0.0035348,0.60547,2.5875,0
-0.003524,0.60596,2.5879,0
-0.0035162,0.60645,2.5883,0
-0.0035003,0.60717,2.5889,0
-0.0034992,0.60742,2.5891,0
-0.003527,0.6084,2.5898,0
-0.0035278,0.60842,2.5898,0
-0.0035489,0.60938,2.5906,0
-0.0035567,0.60965,2.5908,0
-0.0035604,0.61035,2.5914,0
-0.003564,0.61088,2.5918,0
-0.0035737,0.61133,2.5921,0
-0.0035767,0.61212,2.5928,0
-0.0035782,0.6123,2.5929,0
-0.0035415,0.61328,2.5937,0
-0.0035392,0.61335,2.5938,0
-0.0035047,0.61426,2.5945,0
-0.0034906,0.6146,2.5947,0
-0.0034777,0.61523,2.5952,0
-0.0034764,0.61587,2.5957,0
-0.0034861,0.61621,2.596,0
-0.0035103,0.61715,2.5967,0
-0.0035108,0.61719,2.5967,0
-0.0035191,0.61816,2.5975,0
-0.0035229,0.61842,2.5977,0
-0.0035304,0.61914,2.5982,0
-0.0035484,0.6197,2.5986,0
-0.0035602,0.62012,2.5989,0
-0.0035472,0.62098,2.5996,0
-0.0035477,0.62109,2.5997,0
-0.0035179,0.62207,2.6004,0
-0.003512,0.62227,2.6006,0
-0.0035077,0.62305,2.6012,0
-0.0035236,0.62359,2.6016,0
-0.0035343,0.62402,2.6019,0
-0.0035682,0.6249,2.6025,0
-0.0035704,0.625,2.6026,0
-0.0035939,0.62598,2.6033,0
-0.0035983,0.62621,2.6035,0
-0.0036015,0.62695,2.6041,0
-0.0035822,0.62752,2.6045,0
-0.0035775,0.62793,2.6048,0
-0.0035746,0.62885,2.6055,0
-0.0035747,0.62891,2.6055,0
-0.0035975,0.62988,2.6062,0
-0.0036023,0.6302,2.6064,0
-0.0036061,0.63086,2.6069,0
-0.003599,0.63154,2.6074,0
-0.0035917,0.63184,2.6076,0
-0.0035832,0.63281,2.6084,0
-0.003583,0.63287,2.6084,0
-0.003597,0.63379,2.6091,0
-0.0036027,0.63423,2.6094,0
-0.0036137,0.63477,2.6098,0
-0.0036071,0.63559,2.6104,0
-0.0036057,0.63574,2.6105,0
-0.0036204,0.63672,2.6111,0
-0.003628,0.63698,2.6113,0
-0.0036384,0.6377,2.6118,0
-0.003649,0.63836,2.6123,0
-0.0036481,0.63867,2.6125,0
-0.0036227,0.63965,2.6132,0
-0.0036203,0.63973,2.6133,0
-0.0036041,0.64062,2.6139,0
-0.0035998,0.64112,2.6143,0
-0.0036088,0.6416,2.6146,0
-0.0036324,0.64254,2.6152,0
-0.003633,0.64258,2.6153,0
-0.0036444,0.64355,2.6159,0
-0.003646,0.64395,2.6162,0
-0.003633,0.64453,2.6166,0
-0.0036177,0.64535,2.6172,0
-0.0036181,0.64551,2.6173,0
-0.003621,0.64648,2.618,0
-0.0036157,0.64678,2.6182,0
-0.0036307,0.64746,2.6186,0
-0.0036516,0.64822,2.6191,0
-0.0036538,0.64844,2.6193,0
-0.0036804,0.64941,2.6199,0
-0.0036856,0.64968,2.6201,0
-0.003682,0.65039,2.6206,0
-0.0036658,0.65111,2.6211,0
-0.0036621,0.65137,2.6213,0
-0.0036663,0.65234,2.6219,0
-0.0036759,0.65257,2.6221,0
-0.0037059,0.65332,2.6226,0
-0.0037225,0.65406,2.623,0
-0.0037238,0.6543,2.6232,0
-0.0037402,0.65527,2.6238,0
-0.00374,0.65554,2.624,0
-0.0037284,0.65625,2.6245,0
-0.0037076,0.65702,2.625,0
-0.0037032,0.65723,2.6251,0
-0.0036925,0.6582,2.6258,0
-0.0036996,0.65852,2.626,0
-0.0036902,0.65918,2.6264,0
-0.0036772,0.66001,2.627,0
-0.0036782,0.66016,2.6271,0
-0.0036616,0.66113,2.6277,0
-0.0036534,0.66151,2.6279,0
-0.0036539,0.66211,2.6283,0
-0.0036676,0.66306,2.6289,0
-0.0036676,0.66309,2.6289,0
-0.0036759,0.66406,2.6295,0
-0.0036966,0.66459,2.6299,0
-0.0037058,0.66504,2.6302,0
-0.0037373,0.66602,2.6308,0
-0.0037394,0.66613,2.6309,0
-0.0037351,0.66699,2.6314,0
-0.003709,0.66769,2.6318,0
-0.0036919,0.66797,2.632,0
-0.0036417,0.66895,2.6326,0
-0.0036299,0.66922,2.6328,0
-0.0036305,0.66992,2.6332,0
-0.0036207,0.67079,2.6338,0
-0.0036244,0.6709,2.6339,0
-0.0036672,0.67188,2.6344,0
-0.0036989,0.6724,2.6348,0
-0.0037129,0.67285,2.635,0
-0.003735,0.67383,2.6356,0
-0.0037382,0.67401,2.6357,0
-0.0037169,0.6748,2.6362,0
-0.0036956,0.6756,2.6367,0
-0.0036914,0.67578,2.6368,0
-0.0036797,0.67676,2.6374,0
-0.0036819,0.67722,2.6377,0
-0.0036784,0.67773,2.638,0
-0.0036709,0.67871,2.6386,0
-0.0036692,0.67882,2.6387,0
-0.0036781,0.67969,2.6392,0
-0.0036638,0.68045,2.6396,0
-0.0036671,0.68066,2.6398,0
-0.003674,0.68164,2.6403,0
-0.0036755,0.68212,2.6406,0
-0.0036785,0.68262,2.6409,0
-0.0036786,0.68359,2.6415,0
-0.003677,0.68378,2.6416,0
-0.0036683,0.68457,2.6421,0
-0.0036826,0.68546,2.6426,0
-0.0036826,0.68555,2.6426,0
-0.0036883,0.68652,2.6432,0
-0.0036884,0.68714,2.6436,0
-0.0036792,0.6875,2.6438,0
-0.0036659,0.68848,2.6443,0
-0.0036706,0.68882,2.6445,0
-0.0036722,0.68945,2.6449,0
-0.0036965,0.69043,2.6454,0
-0.003698,0.69055,2.6455,0
-0.0036784,0.69141,2.646,0
-0.0036339,0.69223,2.6465,0
-0.00363,0.69238,2.6466,0
-0.0036021,0.69336,2.6471,0
-0.0035831,0.69395,2.6475,0
-0.0035886,0.69434,2.6477,0
-0.0036147,0.69531,2.6482,0
-0.003631,0.6957,2.6484,0
-0.0036569,0.69629,2.6488,0
-0.0036885,0.69727,2.6493,0
-0.0036901,0.69747,2.6494,0
-0.0037184,0.69824,2.6498,0
-0.0037329,0.69922,2.6504,0
-0.0037324,0.69926,2.6504,0
-0.0037008,0.7002,2.6509,0
-0.0036825,0.70102,2.6514,0
-0.0036806,0.70117,2.6515,0
-0.0037113,0.70215,2.652,0
-0.0037429,0.70285,2.6523,0
-0.0037465,0.70312,2.6525,0
-0.0037539,0.7041,2.653,0
-0.0037496,0.70466,2.6533,0
-0.0037441,0.70508,2.6535,0
-0.0037238,0.70605,2.6541,0
-0.003718,0.70648,2.6543,0
-0.0037027,0.70703,2.6546,0
-0.0036763,0.70801,2.6551,0
-0.0036708,0.70832,2.6553,0
-0.0036532,0.70898,2.6556,0
-0.0036662,0.70996,2.6561,0
-0.0036755,0.71017,2.6562,0
-0.0036992,0.71094,2.6566,0
-0.0037314,0.71191,2.6572,0
-0.003733,0.71205,2.6572,0
-0.003734,0.71289,2.6577,0
-0.0037178,0.71387,2.6582,0
-0.0037165,0.71393,2.6582,0
-0.0036842,0.71484,2.6587,0
-0.0036505,0.71582,2.6592,0
-0.0036502,0.71583,2.6592,0
-0.0036192,0.7168,2.6597,0
-0.0036285,0.71774,2.6602,0
-0.0036289,0.71777,2.6602,0
-0.0036547,0.71875,2.6607,0
-0.0036862,0.71969,2.6611,0
-0.0036867,0.71973,2.6612,0
-0.003696,0.7207,2.6616,0
-0.0036925,0.72164,2.6621,0
-0.0036923,0.72168,2.6621,0
-0.0036679,0.72266,2.6626,0
-0.0036339,0.7236,2.6631,0
-0.0036323,0.72363,2.6631,0
-0.003593,0.72461,2.6636,0
-0.003593,0.72557,2.6641,0
-0.003593,0.72559,2.6641,0
-0.0036188,0.72656,2.6645,0
-0.0036559,0.72754,2.665,0
-0.0036572,0.72759,2.665,0
-0.0036787,0.72852,2.6655,0
-0.0036894,0.72949,2.666,0
-0.0036892,0.72961,2.666,0
-0.0036702,0.73047,2.6664,0
-0.0036128,0.73145,2.6669,0
-0.0036055,0.73161,2.667,0
-0.0036002,0.73242,2.6674,0
-0.0036336,0.7334,2.6678,0
-0.0036426,0.73368,2.668,0
-0.0036685,0.73438,2.6683,0
-0.003663,0.73535,2.6688,0
-0.003653,0.73575,2.6689,0
-0.0036392,0.73633,2.6692,0
-0.0036363,0.7373,2.6697,0
-0.0036443,0.73785,2.6699,0
-0.0036537,0.73828,2.6701,0
-0.0036795,0.73926,2.6706,0
-0.003686,0.73997,2.6709,0
-0.0036909,0.74023,2.671,0
-0.0036924,0.74121,2.6715,0
-0.0036701,0.74209,2.6719,0
-0.0036697,0.74219,2.6719,0
-0.0036911,0.74316,2.6724,0
-0.0037268,0.74414,2.6728,0
-0.0037324,0.74427,2.6729,0
-0.003773,0.74512,2.6732,0
-0.0037758,0.74609,2.6737,0
-0.0037661,0.74648,2.6738,0
-0.003752,0.74707,2.6741,0
-0.0037493,0.74805,2.6745,0
-0.0037464,0.74866,2.6748,0
-0.0037447,0.74902,2.675,0
-0.0037686,0.75,2.6754,0
-0.0037868,0.75092,2.6758,0
-0.0037871,0.75098,2.6758,0
-0.0037868,0.75195,2.6762,0
-0.0037789,0.75293,2.6767,0
-0.0037792,0.75314,2.6768,0
-0.0037832,0.75391,2.6771,0
-0.0037917,0.75488,2.6775,0
-0.0037821,0.75544,2.6777,0
-0.0037663,0.75586,2.6779,0
-0.0037503,0.75684,2.6783,0
-0.0037446,0.75775,2.6787,0
-0.0037431,0.75781,2.6787,0
-0.0037133,0.75879,2.6792,0
-0.0037067,0.75977,2.6796,0
-0.0037069,0.76005,2.6797,0
-0.0037194,0.76074,2.68,0
-0.0037354,0.76172,2.6804,0
-0.0037143,0.7624,2.6807,0
-0.0037012,0.7627,2.6808,0
-0.0036791,0.76367,2.6812,0
-0.003677,0.76465,2.6816,0
-0.0036755,0.76477,2.6816,0
-0.0036802,0.76562,2.682,0
-0.0036902,0.7666,2.6824,0
-0.0037034,0.76718,2.6826,0
-0.0037188,0.76758,2.6828,0
-0.0037681,0.76855,2.6832,0
-0.0037916,0.76953,2.6835,0
-0.0037928,0.76965,2.6836,0
-0.0037816,0.77051,2.6839,0
-0.0037533,0.77148,2.6843,0
-0.0037204,0.7721,2.6846,0
-0.0037019,0.77246,2.6847,0
-0.0036956,0.77344,2.6851,0
-0.0037285,0.77441,2.6855,0
-0.0037335,0.77462,2.6855,0
-0.0037511,0.77539,2.6858,0
-0.0037646,0.77637,2.6862,0
-0.0037646,0.77718,2.6865,0
-0.0037612,0.77734,2.6866,0
-0.003717,0.77832,2.687,0
-0.0037029,0.7793,2.6874,0
-0.0036991,0.77969,2.6875,0
-0.0036987,0.78027,2.6877,0
-0.0036932,0.78125,2.6881,0
-0.0037,0.78223,2.6885,0
-0.0037009,0.78228,2.6885,0
-0.0037299,0.7832,2.6888,0
-0.0037528,0.78418,2.6892,0
-0.003751,0.78495,2.6895,0
-0.003747,0.78516,2.6895,0
-0.0037376,0.78613,2.6899,0
-0.0037262,0.78711,2.6902,0
-0.0037065,0.78761,2.6904,0
-0.003686,0.78809,2.6906,0
-0.0036739,0.78906,2.691,0
-0.0036747,0.79004,2.6913,0
-0.0036719,0.7903,2.6914,0
-0.0036833,0.79102,2.6917,0
-0.0037056,0.79199,2.692,0
-0.0037213,0.79297,2.6923,0
-0.0037198,0.79309,2.6924,0
-0.0037104,0.79395,2.6927,0
-0.0037242,0.79492,2.693,0
-0.0037393,0.79589,2.6934,0
-0.0037392,0.7959,2.6934,0
-0.0037259,0.79688,2.6937,0
-0.0037461,0.79785,2.694,0
-0.0037619,0.79873,2.6943,0
-0.0037626,0.79883,2.6944,0
-0.0037399,0.7998,2.6947,0
-0.0037359,0.80078,2.6951,0
-0.0037315,0.80155,2.6953,0
-0.0037326,0.80176,2.6954,0
-0.0037263,0.80273,2.6957,0
-0.0037363,0.80371,2.696,0
-0.0037412,0.80452,2.6963,0
-0.0037413,0.80469,2.6963,0
-0.0037291,0.80566,2.6967,0
-0.003745,0.80664,2.697,0
-0.0037608,0.80751,2.6973,0
-0.0037603,0.80762,2.6973,0
-0.0037504,0.80859,2.6976,0
-0.0037699,0.80957,2.6979,0
-0.0037909,0.81054,2.6982,0
-0.003791,0.81055,2.6982,0
-0.0037813,0.81152,2.6986,0
-0.0037939,0.8125,2.6989,0
-0.0038024,0.81348,2.6992,0
-0.0038001,0.81359,2.6992,0
-0.0037752,0.81445,2.6995,0
-0.0037309,0.81543,2.6998,0
-0.0037031,0.81641,2.7001,0
-0.0037079,0.81671,2.7002,0
-0.0037287,0.81738,2.7004,0
-0.0037437,0.81836,2.7007,0
-0.0037551,0.81934,2.701,0
-0.0037679,0.81991,2.7012,0
-0.0037829,0.82031,2.7013,0
-0.0037848,0.82129,2.7016,0
-0.0037677,0.82227,2.7019,0
-0.0037773,0.82323,2.7021,0
-0.0037774,0.82324,2.7022,0
-0.0037577,0.82422,2.7024,0
-0.0037191,0.8252,2.7027,0
-0.0037047,0.82617,2.703,0
-0.0037024,0.82656,2.7031,0
-0.0036858,0.82715,2.7033,0
-0.0036525,0.82812,2.7036,0
-0.0036348,0.8291,2.7039,0
-0.0036346,0.82991,2.7041,0
-0.0036383,0.83008,2.7041,0
-0.003648,0.83105,2.7044,0
-0.0036517,0.83203,2.7047,0
-0.0036647,0.83301,2.705,0
-0.0036774,0.83343,2.7051,0
-0.0036893,0.83398,2.7052,0
-0.0037077,0.83496,2.7055,0
-0.003728,0.83594,2.7058,0
-0.0037814,0.83691,2.706,0
-0.0037851,0.83701,2.7061,0
-0.0037979,0.83789,2.7063,0
-0.0037733,0.83887,2.7066,0
-0.0037319,0.83984,2.7068,0
-0.0037035,0.84061,2.707,0
-0.0036977,0.84082,2.7071,0
-0.0036915,0.8418,2.7073,0
-0.0036826,0.84277,2.7076,0
-0.0036919,0.84375,2.7079,0
-0.0037308,0.84434,2.708,0
-0.0037595,0.84473,2.7081,0
-0.0038106,0.8457,2.7083,0
-0.0038323,0.84668,2.7086,0
-0.0038618,0.84766,2.7088,0
-0.0038713,0.84821,2.709,0
-0.0038712,0.84863,2.7091,0
-0.0038627,0.84961,2.7093,0
-0.0038401,0.85059,2.7096,0
-0.0038164,0.85156,2.7098,0
-0.0038152,0.8521,2.71,0
-0.0038179,0.85254,2.7101,0
-0.0038033,0.85352,2.7103,0
-0.003789,0.85449,2.7105,0
-0.0038036,0.85547,2.7108,0
-0.0038163,0.85617,2.7109,0
-0.0038173,0.85645,2.711,0
-0.0038175,0.85742,2.7112,0
-0.0038085,0.8584,2.7115,0
-0.0038101,0.85938,2.7117,0
-0.0038563,0.86032,2.7119,0
-0.0038578,0.86035,2.7119,0
-0.0038964,0.86133,2.7121,0
-0.0039064,0.8623,2.7124,0
-0.0038872,0.86328,2.7126,0
-0.0038408,0.86426,2.7128,0
-0.0038303,0.86458,2.7129,0
-0.0038139,0.86523,2.713,0
-0.0038095,0.86621,2.7133,0
-0.0038038,0.86719,2.7135,0
-0.0037954,0.86816,2.7137,0
-0.0037927,0.86899,2.7139,0
-0.0037948,0.86914,2.7139,0
-0.0038318,0.87012,2.7141,0
-0.0038505,0.87109,2.7143,0
-0.0038578,0.87207,2.7145,0
-0.0038472,0.87305,2.7147,0
-0.0038293,0.87362,2.7148,0
-0.0038256,0.87402,2.7149,0
-0.0038271,0.875,2.7151,0
-0.0038319,0.87598,2.7153,0
-0.0038382,0.87695,2.7155,0
-0.0038758,0.87793,2.7157,0
-0.0038992,0.87852,2.7158,0
-0.0039115,0.87891,2.7159,0
-0.0039354,0.87988,2.7161,0
-0.0039507,0.88086,2.7163,0
-0.0039415,0.88184,2.7165,0
-0.0039263,0.88281,2.7167,0
-0.0038979,0.88352,2.7168,0
-0.0038846,0.88379,2.7169,0
-0.0038438,0.88477,2.717,0
-0.0038193,0.88574,2.7172,0
-0.0037889,0.88672,2.7174,0
-0.0037461,0.8877,2.7176,0
-0.0037055,0.88865,2.7178,0
-0.003705,0.88867,2.7178,0
-0.0037081,0.88965,2.718,0
-0.0037416,0.89062,2.7181,0
-0.0038093,0.8916,2.7183,0
-0.0038514,0.89258,2.7185,0
-0.003856,0.89355,2.7186,0
-0.0038443,0.89428,2.7188,0
-0.0038405,0.89453,2.7188,0
-0.0038212,0.89551,2.719,0
-0.0038214,0.89648,2.7191,0
-0.0038123,0.89746,2.7193,0
-0.0038003,0.89844,2.7195,0
-0.0037921,0.89941,2.7196,0
-0.0037943,0.90004,2.7197,0
-0.0037964,0.90039,2.7198,0
-0.0038347,0.90137,2.7199,0
-0.0038582,0.90234,2.7201,0
-0.0038827,0.90332,2.7202,0
-0.0039014,0.9043,2.7204,0
-0.0038908,0.90527,2.7205,0
-0.0038798,0.90625,2.7207,0
-0.0038757,0.90637,2.7207,0
-0.003845,0.90723,2.7208,0
-0.0038255,0.9082,2.721,0
-0.0038397,0.90918,2.7211,0
-0.0038643,0.91016,2.7213,0
-0.0038861,0.91113,2.7214,0
-0.0039,0.91211,2.7216,0
-0.0038855,0.91295,2.7217,0
-0.0038839,0.91309,2.7217,0
-0.0038544,0.91406,2.7218,0
-0.003826,0.91504,2.722,0
-0.0038185,0.91602,2.7221,0
-0.0038386,0.91699,2.7222,0
-0.0038377,0.91797,2.7224,0
-0.0038208,0.91895,2.7225,0
-0.0038116,0.91992,2.7226,0
-0.0038076,0.92032,2.7227,0
-0.0037995,0.9209,2.7227,0
-0.003801,0.92188,2.7229,0
-0.0038167,0.92285,2.723,0
-0.0038454,0.92383,2.7231,0
-0.0038721,0.9248,2.7232,0
-0.0038853,0.92578,2.7233,0
-0.003886,0.92676,2.7235,0
-0.0039053,0.92773,2.7236,0
-0.0039194,0.92823,2.7236,0
-0.0039337,0.92871,2.7237,0
-0.0039466,0.92969,2.7238,0
-0.0039207,0.93066,2.7239,0
-0.003853,0.93164,2.724,0
-0.003803,0.93262,2.7241,0
-0.0037896,0.93359,2.7242,0
-0.0038268,0.93457,2.7243,0
-0.0038711,0.93555,2.7244,0
-0.0038778,0.93652,2.7245,0
-0.0038562,0.93748,2.7246,0
-0.0038557,0.9375,2.7246,0
-0.0037884,0.93848,2.7247,0
-0.0037278,0.93945,2.7248,0
-0.0037162,0.94043,2.7249,0
-0.0037273,0.94141,2.725,0
-0.0037338,0.94238,2.7251,0
-0.0037279,0.94336,2.7252,0
-0.0037039,0.94434,2.7253,0
-0.0036896,0.94531,2.7254,0
-0.0036945,0.94629,2.7255,0
-0.0036938,0.94727,2.7255,0
-0.0036755,0.94789,2.7256,0
-0.0036668,0.94824,2.7256,0
-0.003631,0.94922,2.7257,0
-0.0036004,0.9502,2.7258,0
-0.0035869,0.95117,2.7259,0
-0.0036022,0.95215,2.7259,0
-0.0036087,0.95312,2.726,0
-0.0036184,0.9541,2.7261,0
-0.003632,0.95508,2.7261,0
-0.0036438,0.95605,2.7262,0
-0.0036465,0.95703,2.7263,0
-0.0036427,0.95801,2.7263,0
-0.0036373,0.95898,2.7264,0
-0.0036289,0.95996,2.7265,0
-0.0036204,0.96094,2.7265,0
-0.003614,0.96161,2.7266,0
-0.0036105,0.96191,2.7266,0
-0.0036048,0.96289,2.7266,0
-0.0035993,0.96387,2.7267,0
-0.0036003,0.96484,2.7268,0
-0.0036021,0.96582,2.7268,0
-0.0036005,0.9668,2.7269,0
-0.0035934,0.96777,2.7269,0
-0.0035882,0.96875,2.727,0
-0.0035952,0.96973,2.727,0
-0.0036092,0.9707,2.7271,0
-0.0036255,0.97168,2.7271,0
-0.0036436,0.97266,2.7271,0
-0.0036631,0.97363,2.7272,0
-0.0036794,0.97461,2.7272,0
-0.0036761,0.97559,2.7273,0
-0.0036715,0.97656,2.7273,0
-0.0036665,0.97754,2.7274,0
-0.0036648,0.97852,2.7274,0
-0.0036691,0.97949,2.7274,0
-0.0036789,0.98047,2.7275,0
-0.0036943,0.98145,2.7275,0
-0.0037143,0.98242,2.7275,0
-0.0037338,0.98322,2.7275,0
-0.0037387,0.9834,2.7275,0
-0.003768,0.98438,2.7276,0
-0.003801,0.98535,2.7276,0
-0.0038343,0.98633,2.7276,0
-0.0038669,0.9873,2.7276,0
-0.0038991,0.98828,2.7277,0
-0.0039333,0.98926,2.7277,0
-0.0039689,0.99023,2.7277,0
-0.0040044,0.99121,2.7277,0
-0.0040345,0.99219,2.7277,0
-0.0040527,0.99316,2.7277,0
-0.004063,0.99414,2.7277,0
-0.0040696,0.99512,2.7277,0
-0.0040739,0.99609,2.7277,0
-0.0040766,0.99707,2.7277,0
-0.0040782,0.99805,2.7278,0
-0.0040794,0.99902,2.7278,0
-0.0040797,1,2.7278,0
-0.00098466,1.001,2.0673,0
-0.00098243,1.002,2.0673,0
-0.00097907,1.0029,2.0673,0
-0.00097531,1.0039,2.0673,0
-0.00097217,1.0049,2.0673,0
-0.00096974,1.0059,2.0673,0
-0.00096862,1.0068,2.0673,0
-0.00096999,1.0078,2.0673,0
-0.00097458,1.0088,2.0673,0
-0.00098018,1.0098,2.0673,0
-0.00098226,1.0107,2.0673,0
-0.00097307,1.0117,2.0673,0
-0.00094646,1.0127,2.0673,0
-0.00091459,1.0137,2.0673,0
-0.0008877,1.0146,2.0673,0
-0.0008572,1.0156,2.0673,0
-0.00081536,1.0166,2.0673,0
-0.00076735,1.0176,2.0673,0
-0.00072182,1.0186,2.0673,0
-0.000695,1.0195,2.0673,0
-0.00070008,1.0205,2.0674,0
-0.00072225,1.0215,2.0674,0
-0.00074695,1.0225,2.0674,0
-0.00074862,1.0225,2.0674,0
-0.00076535,1.0234,2.0674,0
-0.00077223,1.0244,2.0674,0
-0.00077311,1.0254,2.0674,0
-0.00077156,1.0264,2.0674,0
-0.00076519,1.0273,2.0674,0
-0.00074855,1.0283,2.0674,0
-0.00072285,1.0293,2.0675,0
-0.00069007,1.0303,2.0675,0
-0.00065183,1.0312,2.0675,0
-0.0006107,1.0322,2.0675,0
-0.00059087,1.0332,2.0675,0
-0.00058169,1.0342,2.0675,0
-0.0005748,1.0352,2.0675,0
-0.00056791,1.0361,2.0675,0
-0.00056145,1.0371,2.0675,0
-0.00055563,1.0381,2.0676,0
-0.00055063,1.0391,2.0676,0
-0.00054733,1.04,2.0676,0
-0.00054785,1.041,2.0676,0
-0.00055417,1.042,2.0676,0
-0.00056598,1.043,2.0676,0
-0.00058127,1.0439,2.0677,0
-0.000598,1.0449,2.0677,0
-0.00061221,1.0459,2.0677,0
-0.00061532,1.0469,2.0677,0
-0.00060889,1.0479,2.0677,0
-0.00059927,1.0488,2.0678,0
-0.00059409,1.0498,2.0678,0
-0.00060595,1.0508,2.0678,0
-0.00064596,1.0518,2.0678,0
-0.00068935,1.0527,2.0678,0
-0.0007161,1.0537,2.0679,0
-0.00073991,1.0547,2.0679,0
-0.00077306,1.0557,2.0679,0
-0.00079864,1.0566,2.0679,0
-0.0007949,1.0576,2.068,0
-0.00077292,1.0586,2.068,0
-0.00075347,1.0596,2.068,0
-0.00073935,1.0605,2.068,0
-0.00073597,1.0615,2.0681,0
-0.00075918,1.0625,2.0681,0
-0.00082345,1.0635,2.0681,0
-0.00089506,1.0645,2.0682,0
-0.00093586,1.0654,2.0682,0
-0.00095579,1.0664,2.0682,0
-0.00096739,1.0674,2.0682,0
-0.00097897,1.0684,2.0683,0
-0.00099548,1.0693,2.0683,0
-0.0010173,1.0703,2.0683,0
-0.0010387,1.0713,2.0683,0
-0.0010441,1.0717,2.0684,0
-0.0010486,1.0723,2.0684,0
-0.0010497,1.0732,2.0684,0
-0.0010447,1.0742,2.0684,0
-0.001035,1.0752,2.0685,0
-0.0010264,1.0762,2.0685,0
-0.0010261,1.0771,2.0685,0
-0.0010371,1.0781,2.0685,0
-0.0010575,1.0791,2.0686,0
-0.0010824,1.0801,2.0686,0
-0.0011058,1.0811,2.0686,0
-0.0011204,1.082,2.0687,0
-0.00112,1.083,2.0687,0
-0.0011072,1.084,2.0687,0
-0.0010825,1.085,2.0688,0
-0.0010366,1.0859,2.0688,0
-0.00096087,1.0869,2.0688,0
-0.00088771,1.0879,2.0689,0
-0.00085141,1.0889,2.0689,0
-0.00084332,1.0898,2.0689,0
-0.00085078,1.0908,2.069,0
-0.00086341,1.0918,2.069,0
-0.0008763,1.0928,2.0691,0
-0.00088998,1.0938,2.0691,0
-0.00090963,1.0947,2.0691,0
-0.00092587,1.0957,2.0692,0
-0.00092408,1.0967,2.0692,0
-0.00090592,1.0977,2.0693,0
-0.00086968,1.0986,2.0693,0
-0.00084615,1.0996,2.0693,0
-0.00084156,1.0999,2.0693,0
-0.00082861,1.1006,2.0694,0
-0.00080945,1.1016,2.0694,0
-0.00078535,1.1025,2.0694,0
-0.00076077,1.1035,2.0695,0
-0.0007414,1.1045,2.0695,0
-0.00073632,1.1055,2.0696,0
-0.00075164,1.1064,2.0696,0
-0.00076644,1.1074,2.0697,0
-0.0007659,1.1084,2.0697,0
-0.00076316,1.1094,2.0697,0
-0.00077779,1.1104,2.0698,0
-0.00080479,1.1113,2.0698,0
-0.00083136,1.1123,2.0699,0
-0.00084612,1.1133,2.0699,0
-0.00083948,1.1143,2.07,0
-0.00082553,1.1152,2.07,0
-0.00081573,1.1162,2.0701,0
-0.00079915,1.1172,2.0701,0
-0.0007845,1.1182,2.0702,0
-0.00077974,1.1191,2.0702,0
-0.00079692,1.1201,2.0703,0
-0.00082836,1.1211,2.0703,0
-0.00083062,1.1212,2.0703,0
-0.00085601,1.1221,2.0704,0
-0.00087517,1.123,2.0704,0
-0.00089575,1.124,2.0705,0
-0.00091945,1.125,2.0705,0
-0.00094511,1.126,2.0706,0
-0.00096803,1.127,2.0706,0
-0.0009815,1.1279,2.0707,0
-0.00098316,1.1289,2.0707,0
-0.00097128,1.1299,2.0708,0
-0.00094725,1.1309,2.0708,0
-0.00091973,1.1318,2.0709,0
-0.00088935,1.1328,2.0709,0
-0.00084711,1.1338,2.071,0
-0.00080106,1.1348,2.071,0
-0.0007564,1.1357,2.0711,0
-0.00071164,1.1367,2.0711,0
-0.0006634,1.1377,2.0712,0
-0.00060706,1.1387,2.0712,0
-0.00054421,1.1396,2.0713,0
-0.00053516,1.14,2.0713,0
-0.00051946,1.1406,2.0713,0
-0.00054305,1.1416,2.0714,0
-0.00058607,1.1426,2.0714,0
-0.00062313,1.1436,2.0715,0
-0.00065306,1.1445,2.0716,0
-0.00067826,1.1455,2.0716,0
-0.00070508,1.1465,2.0717,0
-0.00073633,1.1475,2.0717,0
-0.00076781,1.1484,2.0718,0
-0.00080568,1.1494,2.0719,0
-0.00084871,1.1504,2.0719,0
-0.00089298,1.1514,2.072,0
-0.00093424,1.1523,2.0721,0
-0.00096275,1.1533,2.0721,0
-0.00096755,1.1543,2.0722,0
-0.00095148,1.1553,2.0722,0
-0.0009319,1.1557,2.0723,0
-0.00090277,1.1562,2.0723,0
-0.00081706,1.1572,2.0723,0
-0.00073834,1.1582,2.0724,0
-0.00070469,1.1592,2.0725,0
-0.00069703,1.1602,2.0725,0
-0.00069113,1.1611,2.0726,0
-0.00067682,1.1621,2.0726,0
-0.00065491,1.1631,2.0727,0
-0.00063429,1.1641,2.0728,0
-0.00062198,1.165,2.0728,0
-0.00060927,1.166,2.0729,0
-0.00058356,1.167,2.073,0
-0.00057983,1.168,2.073,0
-0.00061702,1.1689,2.0731,0
-0.00066774,1.1699,2.0732,0
-0.00067804,1.1708,2.0732,0
-0.00067889,1.1709,2.0733,0
-0.00065666,1.1719,2.0733,0
-0.0006226,1.1729,2.0734,0
-0.00060549,1.1738,2.0734,0
-0.00059569,1.1748,2.0735,0
-0.00057655,1.1758,2.0736,0
-0.00054327,1.1768,2.0736,0
-0.00051364,1.1777,2.0737,0
-0.00050085,1.1787,2.0738,0
-0.00049157,1.1797,2.0738,0
-0.00049864,1.1807,2.0739,0
-0.00053317,1.1816,2.074,0
-0.00059236,1.1826,2.074,0
-0.00065194,1.1836,2.0741,0
-0.00068308,1.1846,2.0742,0
-0.0006882,1.185,2.0742,0
-0.00069524,1.1855,2.0743,0
-0.00068878,1.1865,2.0743,0
-0.00066189,1.1875,2.0744,0
-0.0006106,1.1885,2.0745,0
-0.00054012,1.1895,2.0746,0
-0.0004671,1.1904,2.0746,0
-0.00040884,1.1914,2.0747,0
-0.00036539,1.1924,2.0748,0
-0.00032815,1.1934,2.0748,0
-0.00029309,1.1943,2.0749,0
-0.00026842,1.1953,2.075,0
-0.0002676,1.1963,2.075,0
-0.00029739,1.1973,2.0751,0
-0.00033442,1.1982,2.0752,0
-0.00033979,1.1984,2.0752,0
-0.00036439,1.1992,2.0753,0
-0.00037689,1.2002,2.0753,0
-0.00038268,1.2012,2.0754,0
-0.00038903,1.2021,2.0755,0
-0.00039258,1.2031,2.0756,0
-0.00039808,1.2041,2.0756,0
-0.00040656,1.2051,2.0757,0
-0.00041204,1.2061,2.0758,0
-0.00040362,1.207,2.0759,0
-0.00036351,1.208,2.0759,0
-0.00030934,1.209,2.076,0
-0.00028101,1.21,2.0761,0
-0.00026307,1.2109,2.0761,0
-0.00025071,1.2113,2.0762,0
-0.0002343,1.2119,2.0762,0
-0.00019921,1.2129,2.0763,0
-0.00015797,1.2139,2.0764,0
-0.00012057,1.2148,2.0764,0
-0.00010214,1.2158,2.0765,0
-9.9075e-05,1.2168,2.0766,0
-9.8035e-05,1.2178,2.0767,0
-0.00012159,1.2188,2.0767,0
-0.00018463,1.2197,2.0768,0
-0.00024699,1.2207,2.0769,0
-0.00027225,1.2217,2.077,0
-0.00025816,1.2227,2.0771,0
-0.00020691,1.2236,2.0771,0
-0.00020036,1.2238,2.0771,0
-0.00015667,1.2246,2.0772,0
-0.00013688,1.2256,2.0773,0
-0.00012841,1.2266,2.0774,0
-0.0001139,1.2275,2.0774,0
-0.00010413,1.2285,2.0775,0
-0.00010921,1.2295,2.0776,0
-0.00012286,1.2305,2.0777,0
-0.00013725,1.2314,2.0778,0
-0.00013573,1.2324,2.0778,0
-0.00012722,1.2334,2.0779,0
-0.0001205,1.2344,2.078,0
-0.00011256,1.2354,2.0781,0
-0.00010267,1.2359,2.0781,0
-9.0868e-05,1.2363,2.0782,0
-5.3433e-05,1.2373,2.0782,0
-1.8155e-05,1.2383,2.0783,0
2.0817e-05,1.2393,2.0784,0
6.793e-05,1.2402,2.0785,0
0.0001237,1.2412,2.0785,0
0.00018052,1.2422,2.0786,0
0.00022428,1.2432,2.0787,0
0.00024013,1.2441,2.0788,0
0.00023062,1.2451,2.0788,0
0.00020748,1.2461,2.0789,0
0.00017478,1.2471,2.079,0
0.00014031,1.248,2.0791,0
0.0001347,1.2484,2.0791,0
0.00012265,1.249,2.0792,0
0.00012018,1.25,2.0792,0
0.00012956,1.251,2.0793,0
0.00014304,1.252,2.0794,0
0.00016023,1.2529,2.0795,0
0.00020839,1.2539,2.0796,0
0.00028482,1.2549,2.0796,0
0.00036249,1.2559,2.0797,0
0.00041507,1.2568,2.0798,0
0.00044847,1.2578,2.0798,0
0.00047568,1.2588,2.0799,0
0.00049156,1.2598,2.08,0
0.00049647,1.2607,2.0801,0
0.00049126,1.261,2.0801,0
0.00046915,1.2617,2.0801,0
0.00039667,1.2627,2.0802,0
0.00032744,1.2637,2.0803,0
0.00030458,1.2646,2.0804,0
0.00031566,1.2656,2.0805,0
0.00034381,1.2666,2.0805,0
0.00037113,1.2676,2.0806,0
0.00040241,1.2686,2.0807,0
0.00045606,1.2695,2.0808,0
0.00054369,1.2705,2.0808,0
0.0006293,1.2715,2.0809,0
0.00067428,1.2725,2.081,0
0.00068846,1.2734,2.081,0
0.00068841,1.2736,2.0811,0
0.00068461,1.2744,2.0811,0
0.00070262,1.2754,2.0812,0
0.00072913,1.2764,2.0813,0
0.00074676,1.2773,2.0813,0
0.00074632,1.2783,2.0814,0
0.00074965,1.2793,2.0815,0
0.00077639,1.2803,2.0816,0
0.00080959,1.2812,2.0816,0
0.00082614,1.2822,2.0817,0
0.00083981,1.2832,2.0818,0
0.00086384,1.2842,2.0819,0
0.00088995,1.2852,2.0819,0
0.0009294,1.2861,2.082,0
0.00094943,1.2866,2.082,0
0.00097116,1.2871,2.0821,0
0.0010009,1.2881,2.0821,0
0.0010349,1.2891,2.0822,0
0.0010737,1.29,2.0823,0
0.0011076,1.291,2.0823,0
0.0011313,1.292,2.0824,0
0.001145,1.293,2.0825,0
0.0011524,1.2939,2.0825,0
0.0011578,1.2949,2.0826,0
0.0011599,1.2959,2.0827,0
0.0011776,1.2969,2.0828,0
0.0012149,1.2979,2.0828,0
0.0012654,1.2988,2.0829,0
0.0013172,1.2998,2.0829,0
0.0013622,1.3007,2.083,0
0.0013648,1.3008,2.083,0
0.0014054,1.3018,2.0831,0
0.0014433,1.3027,2.0831,0
0.0014808,1.3037,2.0832,0
0.0015095,1.3047,2.0833,0
0.0015241,1.3057,2.0833,0
0.001521,1.3066,2.0834,0
0.0015268,1.3076,2.0834,0
0.0015398,1.3086,2.0835,0
0.0015526,1.3096,2.0836,0
0.0015626,1.3105,2.0836,0
0.0015685,1.3115,2.0837,0
0.0015748,1.3125,2.0837,0
0.0015742,1.3135,2.0838,0
0.0015689,1.3145,2.0839,0
0.0015709,1.3154,2.0839,0
0.0016052,1.3164,2.084,0
0.0016236,1.3166,2.084,0
0.001686,1.3174,2.084,0
0.001774,1.3184,2.0841,0
0.0018381,1.3193,2.0841,0
0.0018946,1.3203,2.0842,0
0.0019585,1.3213,2.0842,0
0.0020233,1.3223,2.0843,0
0.00207,1.3232,2.0843,0
0.0020828,1.3242,2.0844,0
0.002056,1.3252,2.0844,0
0.0020229,1.3262,2.0845,0
0.0020133,1.3271,2.0845,0
0.0020151,1.3281,2.0846,0
0.0020124,1.3291,2.0846,0
0.0020079,1.3301,2.0847,0
0.0020136,1.3311,2.0847,0
0.0020383,1.332,2.0848,0
0.0020908,1.333,2.0848,0
0.0021439,1.334,2.0848,0
0.002198,1.335,2.0849,0
0.0022625,1.3359,2.0849,0
0.0023436,1.3369,2.0849,0
0.0024065,1.3377,2.085,0
0.0024173,1.3379,2.085,0
0.0024599,1.3389,2.085,0
0.0024897,1.3398,2.085,0
0.0025245,1.3408,2.0851,0
0.0025646,1.3418,2.0851,0
0.0026099,1.3428,2.0851,0
0.0026668,1.3438,2.0852,0
0.0027362,1.3447,2.0852,0
0.0027971,1.3457,2.0852,0
0.002828,1.3467,2.0853,0
0.00285,1.3477,2.0853,0
0.0028574,1.3486,2.0853,0
0.0028667,1.3496,2.0854,0
0.0028953,1.3506,2.0854,0
0.0029355,1.3516,2.0854,0
0.0029775,1.3525,2.0854,0
0.0030155,1.3535,2.0854,0
0.0030486,1.3545,2.0855,0
0.0030802,1.3555,2.0855,0
0.0031107,1.3564,2.0855,0
0.0031435,1.3574,2.0855,0
0.0031851,1.3584,2.0855,0
0.0032236,1.3594,2.0855,0
0.0032468,1.3604,2.0855,0
0.0032517,1.3613,2.0856,0
0.0032587,1.3623,2.0856,0
0.0032806,1.3633,2.0856,0
0.0033209,1.3643,2.0856,0
0.0033648,1.3652,2.0856,0
0.0033981,1.3662,2.0856,0
0.0034264,1.3672,2.0856,0
0.0034588,1.3682,2.0856,0
0.0034948,1.3691,2.0856,0
0.0035322,1.3701,2.0856,0
0.0035677,1.3711,2.0856,0
0.0035989,1.3721,2.0856,0
0.0036274,1.373,2.0856,0
0.0036562,1.374,2.0856,0
0.0036884,1.375,2.0856,0
0.0037261,1.376,2.0856,0
0.003769,1.377,2.0856,0
0.0038149,1.3779,2.0855,0
0.0038606,1.3789,2.0855,0
0.0039036,1.3799,2.0855,0
0.0039457,1.3809,2.0855,0
0.0039896,1.3818,2.0855,0
0.0040373,1.3828,2.0854,0
0.0040897,1.3838,2.0854,0
0.0041451,1.3848,2.0854,0
0.0042016,1.3857,2.0854,0
0.0042574,1.3867,2.0853,0
0.0043118,1.3877,2.0853,0
0.0043651,1.3887,2.0853,0
0.0044176,1.3896,2.0853,0
0.0044683,1.3906,2.0852,0
0.004516,1.3916,2.0852,0
0.0045624,1.3926,2.0851,0
0.0046091,1.3936,2.0851,0
0.0046564,1.3945,2.0851,0
0.0047038,1.3955,2.085,0
0.0047519,1.3965,2.085,0
0.0047985,1.3975,2.0849,0
0.0047539,1.3965,2.085,0
0.004845,1.3984,2.0849,0
0.0048908,1.3994,2.0848,0
0.0049365,1.4004,2.0848,0
0.0049825,1.4014,2.0847,0
0.0050288,1.4023,2.0846,0
0.0050752,1.4033,2.0846,0
0.005122,1.4043,2.0845,0
0.0051692,1.4053,2.0845,0
0.0052164,1.4062,2.0844,0
0.0052632,1.4072,2.0843,0
0.0053104,1.4082,2.0843,0
0.0053589,1.4092,2.0842,0
0.0054092,1.4102,2.0841,0
0.0055114,1.4121,2.084,0
0.0054977,1.4118,2.084,0
0.0055591,1.4131,2.0839,0
0.0056173,1.4141,2.0838,0
0.0054611,1.4111,2.084,0
0.0056706,1.415,2.0837,0
0.0057102,1.416,2.0836,0
0.0057315,1.417,2.0835,0
0.0057634,1.418,2.0835,0
0.0058295,1.4189,2.0834,0
0.0059113,1.4199,2.0833,0
0.0059938,1.4209,2.0832,0
0.0060715,1.4219,2.0831,0
0.0061366,1.4229,2.0829,0
0.0061013,1.4223,2.083,0
0.0061899,1.4238,2.0828,0
0.0062329,1.4248,2.0827,0
0.0062644,1.4258,2.0826,0
0.0062936,1.4268,2.0825,0
0.0063247,1.4277,2.0824,0
0.0063579,1.4287,2.0823,0
0.0063946,1.4297,2.0822,0
0.0064998,1.4316,2.0819,0
0.0064514,1.4308,2.082,0
0.0065559,1.4326,2.0818,0
0.0066092,1.4336,2.0817,0
0.0066838,1.4346,2.0815,0
0.0067733,1.4355,2.0814,0
0.0068621,1.4365,2.0812,0
0.006955,1.4375,2.0811,0
0.0064434,1.4307,2.0821,0
0.0079488,1.4551,2.078,0
0.0079113,1.4545,2.0781,0
0.0079975,1.4561,2.0778,0
0.008051,1.457,2.0776,0
0.0081027,1.458,2.0774,0
0.0081564,1.459,2.0772,0
0.0082538,1.46,2.077,0
0.0081688,1.4591,2.0771,0
0.0083725,1.4609,2.0767,0
0.0085117,1.4639,2.0761,0
0.0085145,1.4634,2.0762,0
0.0085072,1.4648,2.0758,0
0.0084687,1.4619,2.0765,0
0.0085174,1.4629,2.0763,0
0.0085526,1.4658,2.0756,0
0.0086538,1.4668,2.0753,0
0.0087655,1.4678,2.0751,0
0.0087208,1.4674,2.0752,0
0.0088525,1.4688,2.0748,0
0.0070217,1.4385,2.0809,0
0.0069686,1.4377,2.0811,0
0.0070639,1.4395,2.0808,0
0.007082,1.4404,2.0806,0
0.0070881,1.4414,2.0805,0
0.0072598,1.4443,2.08,0
0.0072168,1.4439,2.0801,0
0.0073727,1.4453,2.0798,0
0.0071052,1.4424,2.0803,0
0.0071564,1.4434,2.0802,0
0.0074582,1.4463,2.0797,0
0.0074989,1.4473,2.0795,0
0.0075169,1.4482,2.0793,0
0.0075397,1.4492,2.0791,0
0.0075878,1.4502,2.079,0
0.0075512,1.4495,2.0791,0
0.007667,1.4512,2.0788,0
0.0077486,1.4521,2.0786,0
0.0078232,1.4531,2.0784,0
0.00789,1.4541,2.0782,0
0.0099838,1.4844,2.0703,0
0.0099821,1.4843,2.0703,0
0.0090326,1.4717,2.0741,0
0.0090033,1.4711,2.0742,0
0.0090551,1.4727,2.0738,0
0.0090797,1.4736,2.0736,0
0.0091451,1.4746,2.0733,0
0.0092772,1.4756,2.073,0
0.0091616,1.4747,2.0732,0
0.0094196,1.4766,2.0727,0
0.0089175,1.4697,2.0746,0
0.0089782,1.4707,2.0743,0
0.00961,1.4785,2.0721,0
0.0095703,1.478,2.0723,0
0.0096864,1.4795,2.0718,0
0.0097546,1.4805,2.0715,0
0.0095216,1.4775,2.0724,0
0.0098127,1.4814,2.0712,0
0.0098044,1.4813,2.0713,0
0.0098571,1.4824,2.0709,0
0.0099231,1.4834,2.0706,0
0.010024,1.4854,2.07,0
0.010069,1.4863,2.0697,0
0.010107,1.4873,2.0693,0
0.010106,1.4873,2.0693,0
0.010141,1.4883,2.069,0
0.010261,1.4902,2.0683,0
0.010251,1.4901,2.0684,0
0.010361,1.4912,2.068,0
0.010464,1.4922,2.0676,0
0.010193,1.4893,2.0687,0
0.010866,1.4961,2.0661,0
0.010784,1.4954,2.0664,0
0.011057,1.498,2.0654,0
0.011045,1.4979,2.0654,0
0.010975,1.4971,2.0657,0
0.011093,1.499,2.065,0
0.011125,1.5,2.0646,0
0.010559,1.4932,2.0672,0
0.010521,1.4928,2.0674,0
0.010647,1.4941,2.0669,0
0.010753,1.4951,2.0665,0
-0.0033318,1.4998,2.4814,0
-0.0033268,1.5,2.4812,0
-0.0033353,1.499,2.4824,0
-0.0033354,1.499,2.4824,0
-0.0033283,1.4975,2.4844,0
-0.0033463,1.498,2.4836,0
-0.0033439,1.4982,2.4834,0
-0.003316,1.4919,2.4912,0
-0.0033089,1.4922,2.4908,0
-0.0033643,1.491,2.4922,0
-0.0033581,1.4912,2.492,0
-0.0033121,1.4959,2.4863,0
-0.0033162,1.4961,2.4861,0
-0.0032825,1.4951,2.4873,0
-0.0032828,1.4951,2.4873,0
-0.0032837,1.4943,2.4883,0
-0.003315,1.4967,2.4854,0
-0.0033234,1.4971,2.4849,0
-0.0033013,1.4935,2.4893,0
-0.003282,1.4941,2.4885,0
-0.0032974,1.4927,2.4902,0
-0.0032997,1.4932,2.4896,0
-0.0033507,1.4878,2.4961,0
-0.0033397,1.4883,2.4955,0
-0.0033811,1.4902,2.4932,0
-0.0033811,1.4902,2.4932,0
-0.0033691,1.4894,2.4941,0
-0.0033469,1.4886,2.4951,0
-0.0033657,1.4893,2.4943,0
-0.0034206,1.4861,2.498,0
-0.0034217,1.4863,2.4978,0
-0.0034019,1.4869,2.4971,0
-0.0033796,1.4873,2.4967,0
-0.0033911,1.4853,2.499,0
-0.003393,1.4854,2.499,0
-0.0033791,1.4845,2.5,0
0.017052,1.5625,2.0221,0
0.01702,1.5622,2.0225,0
0.016944,1.5615,2.0232,0
0.016918,1.5613,2.0234,0
0.016333,1.5547,2.0301,0
0.016312,1.5545,2.0303,0
0.016209,1.5537,2.031,0
0.016184,1.5535,2.0312,0
0.016701,1.5586,2.0263,0
0.016692,1.5585,2.0264,0
0.016623,1.5576,2.0273,0
0.016613,1.5575,2.0273,0
0.016862,1.5605,2.0242,0
0.016846,1.5604,2.0244,0
0.01679,1.5596,2.0253,0
0.016782,1.5594,2.0254,0
0.016541,1.5566,2.0282,0
0.01653,1.5565,2.0283,0
0.016442,1.5557,2.0292,0
0.01643,1.5555,2.0293,0
0.01168,1.5059,2.0621,0
0.011587,1.5049,2.0625,0
0.011759,1.5078,2.0612,0
0.011744,1.5071,2.0615,0
0.011737,1.5068,2.0616,0
0.012332,1.5137,2.0584,0
0.01229,1.5133,2.0586,0
0.012442,1.5156,2.0574,0
0.012429,1.5152,2.0576,0
0.012404,1.5146,2.0579,0
0.011886,1.5098,2.0603,0
0.011844,1.5092,2.0605,0
0.012094,1.5117,2.0594,0
0.012037,1.5113,2.0596,0
0.011973,1.5107,2.0598,0
0.011813,1.5088,2.0608,0
0.012223,1.5127,2.0589,0
0.01301,1.5215,2.0543,0
0.012957,1.5208,2.0547,0
0.013262,1.5234,2.0532,0
0.013121,1.5225,2.0537,0
0.013114,1.5225,2.0537,0
0.01398,1.5312,2.0484,0
0.013888,1.5306,2.0488,0
0.013712,1.5293,2.0497,0
0.013693,1.5291,2.0498,0
0.013637,1.5283,2.0503,0
0.013586,1.5275,2.0508,0
0.013834,1.5303,2.0491,0
0.013385,1.5244,2.0526,0
0.01336,1.5242,2.0527,0
0.013471,1.5254,2.052,0
0.013535,1.5264,2.0515,0
0.013508,1.5259,2.0518,0
0.013579,1.5273,2.0509,0
0.012614,1.5176,2.0564,0
0.012557,1.5171,2.0566,0
0.012866,1.5195,2.0554,0
0.012808,1.5189,2.0557,0
0.012757,1.5186,2.0559,0
0.012503,1.5166,2.0569,0
0.012941,1.5205,2.0548,0
0.015558,1.5469,2.037,0
0.015546,1.5468,2.0371,0
0.01531,1.5449,2.0386,0
0.015258,1.5444,2.0391,0
0.015427,1.5459,2.0378,0
0.015384,1.5456,2.0381,0
0.014315,1.5352,2.0458,0
0.014308,1.5351,2.0459,0
0.014251,1.5342,2.0465,0
0.014213,1.5336,2.0469,0
0.014495,1.5371,2.0445,0
0.014428,1.5365,2.0449,0
0.014605,1.5381,2.0438,0
0.01458,1.5379,2.0439,0
0.014715,1.5391,2.0431,0
0.014393,1.5361,2.0452,0
0.015048,1.542,2.0409,0
0.015031,1.5418,2.041,0
0.015132,1.543,2.0402,0
0.014939,1.541,2.0416,0
0.014887,1.5405,2.042,0
0.014828,1.54,2.0424,0
0.014732,1.5392,2.043,0
0.015216,1.5439,2.0394,0
0.015146,1.5431,2.04,0
0.015929,1.5508,2.0337,0
0.015879,1.5502,2.0342,0
0.015831,1.5498,2.0345,0
0.015755,1.5491,2.0352,0
0.016114,1.5527,2.0319,0
0.016078,1.5524,2.0322,0
0.016024,1.5518,2.0328,0
0.015988,1.5513,2.0332,0
0.015733,1.5488,2.0354,0
0.015645,1.548,2.0361,0
0.015638,1.5479,2.0362,0
0.014105,1.5322,2.0478,0
0.014095,1.5321,2.0479,0
0.014181,1.5332,2.0471,0
0.018106,1.5781,2.0011,0
0.01806,1.5776,2.002,0
0.018026,1.5771,2.0028,0
0.018019,1.577,2.0029,0
0.017987,1.5764,2.0039,0
0.017904,1.5742,2.0072,0
0.017887,1.5738,2.0078,0
0.017971,1.5762,2.0043,0
0.017955,1.5758,2.0049,0
0.017937,1.5752,2.0058,0
0.017935,1.5751,2.0059,0
0.017916,1.5745,2.0068,0
0.017656,1.5703,2.0127,0
0.017655,1.5703,2.0127,0
0.017624,1.5695,2.0137,0
0.017537,1.5684,2.0152,0
0.017498,1.568,2.0156,0
0.017611,1.5693,2.0139,0
0.017573,1.5688,2.0146,0
0.017874,1.5732,2.0086,0
0.017868,1.5731,2.0088,0
0.01783,1.5724,2.0098,0
0.017819,1.5723,2.01,0
0.017784,1.5717,2.0107,0
0.017739,1.5713,2.0114,0
0.017713,1.571,2.0117,0
0.018111,1.5782,2.001,0
0.017398,1.5664,2.0176,0
0.017344,1.5656,2.0186,0
0.01733,1.5654,2.0188,0
0.017272,1.5648,2.0195,0
0.017447,1.5674,2.0164,0
0.017436,1.5672,2.0166,0
0.0174,1.5664,2.0176,0
0.017252,1.5645,2.0199,0
0.017209,1.5639,2.0205,0
0.017167,1.5635,2.021,0
0.017121,1.5631,2.0215,0
0.011193,1.501,2.0642,0
0.011145,1.5003,2.0645,0
0.011277,1.502,2.0638,0
0.011369,1.5029,2.0633,0
0.011343,1.5026,2.0635,0
0.011472,1.5039,2.0629,0
0.011584,1.5049,2.0625,0
-0.0054852,1.667,2.001,0
-0.0054846,1.667,2.001,0
-0.0054718,1.667,2.002,0
-0.005483,1.6671,2.0029,0
-0.0055044,1.6671,2.0039,0
-0.0055063,1.6672,2.0049,0
-0.0054833,1.6672,2.0059,0
-0.0054349,1.6673,2.0068,0
-0.0053807,1.6673,2.0078,0
-0.0053523,1.6673,2.0088,0
-0.0053443,1.6674,2.0098,0
-0.0053488,1.6674,2.0107,0
-0.0053489,1.6674,2.0117,0
-0.0053341,1.6675,2.0127,0
-0.0053153,1.6675,2.0137,0
-0.0053012,1.6675,2.0146,0
-0.0052849,1.6675,2.0156,0
-0.0052619,1.6676,2.0166,0
-0.005241,1.6676,2.0176,0
-0.0052309,1.6676,2.0186,0
-0.0052294,1.6676,2.0195,0
-0.0052179,1.6676,2.0205,0
-0.0051909,1.6676,2.0215,0
-0.0051547,1.6677,2.0225,0
-0.0051239,1.6677,2.0234,0
-0.0050987,1.6677,2.0244,0
-0.0050793,1.6677,2.0254,0
-0.0050673,1.6677,2.0264,0
-0.0050531,1.6677,2.0273,0
-0.0050364,1.6677,2.0283,0
-0.0050257,1.6677,2.0293,0
-0.0050214,1.6676,2.0303,0
-0.0050107,1.6676,2.0312,0
-0.0049989,1.6676,2.0322,0
-0.0049874,1.6676,2.0332,0
-0.004972,1.6676,2.0342,0
-0.0049559,1.6676,2.0352,0
-0.0049365,1.6676,2.0361,0
-0.0049101,1.6676,2.0371,0
-0.0048709,1.6675,2.0381,0
-0.0048381,1.6675,2.0391,0
-0.0048249,1.6675,2.04,0
-0.0048167,1.6675,2.041,0
-0.0047969,1.6674,2.042,0
-0.0047624,1.6674,2.043,0
-0.0047343,1.6674,2.0439,0
-0.004719,1.6673,2.0449,0
-0.004719,1.6673,2.0459,0
-0.0047208,1.6673,2.0469,0
-0.0047113,1.6672,2.0479,0
-0.0046933,1.6672,2.0488,0
-0.0046738,1.6671,2.0498,0
-0.0046532,1.6671,2.0508,0
-0.0046312,1.6671,2.0518,0
-0.0046143,1.667,2.0527,0
-0.0046157,1.6669,2.0537,0
-0.0046143,1.667,2.053,0
-0.0046317,1.6669,2.0547,0
-0.0046385,1.6668,2.0557,0
-0.0046207,1.6668,2.0566,0
-0.0045642,1.6667,2.0576,0
-0.0044965,1.6667,2.0586,0
-0.0044603,1.6666,2.0596,0
-0.0044567,1.6666,2.0605,0
-0.0044872,1.6665,2.0615,0
-0.0045152,1.6664,2.0625,0
-0.0045051,1.6663,2.0635,0
-0.0044708,1.6663,2.0645,0
-0.0044109,1.6662,2.0654,0
-0.0043483,1.6661,2.0664,0
-0.0043095,1.666,2.0684,0
-0.0043115,1.666,2.068,0
-0.0043152,1.6661,2.0674,0
-0.0043207,1.6659,2.0693,0
-0.0043211,1.6658,2.0703,0
-0.0043116,1.6657,2.0713,0
-0.0042958,1.6657,2.0723,0
-0.0042821,1.6656,2.0732,0
-0.0042776,1.6655,2.0742,0
-0.0042616,1.6654,2.0752,0
-0.004233,1.6653,2.0762,0
-0.0042053,1.6652,2.0771,0
-0.0041876,1.6651,2.0781,0
-0.0041852,1.665,2.0791,0
-0.004186,1.665,2.079,0
-0.0041735,1.6649,2.0801,0
-0.0041481,1.6648,2.0811,0
-0.0041146,1.6647,2.082,0
-0.0040972,1.6646,2.083,0
-0.004088,1.6645,2.084,0
-0.0040772,1.6644,2.085,0
-0.0040647,1.6643,2.0859,0
-0.0040357,1.664,2.0889,0
-0.004038,1.6641,2.0883,0
-0.0040284,1.6639,2.0898,0
-0.0040015,1.6638,2.0908,0
-0.0039721,1.6637,2.0918,0
-0.003963,1.6636,2.0928,0
-0.0039776,1.6634,2.0938,0
-0.0040514,1.6642,2.0869,0
-0.0040363,1.6641,2.0879,0
-0.0039836,1.6633,2.0947,0
-0.003968,1.6632,2.0957,0
-0.0039207,1.6631,2.0967,0
-0.0039292,1.6631,2.0965,0
-0.0038538,1.663,2.0977,0
-0.0038168,1.6628,2.0986,0
-0.0038217,1.6627,2.0996,0
-0.0038578,1.6626,2.1006,0
-0.0038869,1.6624,2.1016,0
-0.0038788,1.6623,2.1025,0
-0.0038568,1.6622,2.1035,0
-0.0038371,1.662,2.1045,0
-0.0038497,1.6621,2.1039,0
-0.0038183,1.6619,2.1055,0
-0.0037955,1.6618,2.1064,0
-0.0037744,1.6616,2.1074,0
-0.0037697,1.6615,2.1084,0
-0.0037847,1.6613,2.1094,0
-0.0037835,1.6612,2.1104,0
-0.0037528,1.6611,2.1113,0
-0.0037718,1.6611,2.1107,0
-0.0037364,1.6609,2.1123,0
-0.0037348,1.6607,2.1133,0
-0.0036697,1.6601,2.1172,0
-0.0036701,1.6602,2.1171,0
-0.0037179,1.6606,2.1143,0
-0.0036946,1.6604,2.1152,0
-0.0036756,1.6603,2.1162,0
-0.0036673,1.66,2.1182,0
-0.0036541,1.6598,2.1191,0
-0.0036171,1.6597,2.1201,0
-0.003561,1.6595,2.1211,0
-0.0035225,1.6594,2.1221,0
-0.0035124,1.6592,2.123,0
-0.0035538,1.659,2.124,0
-0.003517,1.6592,2.1232,0
-0.0036061,1.6588,2.125,0
-0.0033607,1.6562,2.1396,0
-0.0033643,1.6562,2.1394,0
-0.0033566,1.656,2.1406,0
-0.003373,1.6558,2.1416,0
-0.0033889,1.6556,2.1426,0
-0.003372,1.6554,2.1436,0
-0.0033248,1.6553,2.1445,0
-0.0033298,1.6553,2.1444,0
-0.0033112,1.6551,2.1455,0
-0.0033121,1.6549,2.1465,0
-0.0033121,1.6547,2.1475,0
-0.0033063,1.6545,2.1484,0
-0.003296,1.6543,2.1494,0
-0.0032964,1.6543,2.1492,0
-0.0033042,1.6541,2.1504,0
-0.0033231,1.6538,2.1514,0
-0.0033151,1.6536,2.1523,0
-0.0032905,1.6534,2.1533,0
-0.0032691,1.6532,2.1543,0
-0.0032747,1.6533,2.1539,0
-0.0032555,1.653,2.1553,0
-0.0032502,1.6528,2.1562,0
-0.0036142,1.6587,2.126,0
-0.0035922,1.6585,2.127,0
-0.003488,1.6582,2.1289,0
-0.0034911,1.6582,2.1288,0
-0.003539,1.6584,2.1279,0
-0.0034752,1.658,2.1299,0
-0.0034836,1.6578,2.1309,0
-0.0034959,1.6577,2.1318,0
-0.0035028,1.6575,2.1328,0
-0.0034977,1.6573,2.1338,0
-0.0034839,1.6571,2.1348,0
-0.003495,1.6572,2.1342,0
-0.0034706,1.6569,2.1357,0
-0.0034485,1.6568,2.1367,0
-0.0034182,1.6566,2.1377,0
-0.0033864,1.6564,2.1387,0
-0.0032672,1.6522,2.1592,0
-0.0032667,1.6523,2.1584,0
-0.0032452,1.6519,2.1602,0
-0.0032592,1.6526,2.1572,0
-0.0032676,1.6524,2.1582,0
-0.0032225,1.6517,2.1611,0
-0.0032082,1.6515,2.1621,0
-0.0032036,1.6513,2.1631,0
-0.0032025,1.6514,2.1628,0
-0.0032039,1.6511,2.1641,0
-0.0031973,1.6509,2.165,0
-0.0031954,1.6506,2.166,0
-0.0032137,1.6504,2.167,0
-0.0032136,1.6504,2.167,0
-0.0032215,1.6502,2.168,0
-0.0032016,1.6499,2.1689,0
-0.0031708,1.6497,2.1699,0
-0.0031423,1.6495,2.1709,0
-0.0031358,1.6493,2.1719,0
-0.0031366,1.6494,2.1712,0
-0.0031501,1.6483,2.1758,0
-0.003154,1.6484,2.1752,0
-0.0031295,1.6481,2.1768,0
-0.0031192,1.6478,2.1777,0
-0.0031409,1.6476,2.1787,0
-0.0031852,1.6473,2.1797,0
-0.0031626,1.6475,2.1792,0
-0.0031344,1.649,2.1729,0
-0.0031401,1.6488,2.1738,0
-0.0031533,1.6485,2.1748,0
-0.0031905,1.6471,2.1807,0
-0.0031789,1.6468,2.1816,0
-0.0031671,1.6463,2.1836,0
-0.0031697,1.6465,2.183,0
-0.0031696,1.6466,2.1826,0
-0.0031616,1.6461,2.1846,0
-0.0031297,1.6458,2.1855,0
-0.003097,1.6456,2.1865,0
-0.0030974,1.6453,2.1875,0
-0.0030962,1.6455,2.1869,0
-0.0030753,1.6443,2.1914,0
-0.0030812,1.6445,2.1906,0
-0.0030941,1.6451,2.1885,0
-0.0030893,1.6448,2.1895,0
-0.003083,1.6446,2.1904,0
-0.0030749,1.644,2.1924,0
-0.0030754,1.6438,2.1934,0
-0.0030631,1.6435,2.1943,0
-0.0030664,1.6436,2.1942,0
-0.0030365,1.6433,2.1953,0
-0.0030435,1.643,2.1963,0
-0.0030623,1.6427,2.1973,0
-0.0030753,1.6424,2.1982,0
-0.003072,1.6426,2.1978,0
-0.0030876,1.6422,2.1992,0
-0.0030856,1.6419,2.2002,0
-0.003046,1.6416,2.2012,0
-0.0030141,1.6414,2.2021,0
-0.0030399,1.6416,2.2013,0
-0.0030179,1.6411,2.2031,0
-0.0030343,1.6405,2.2051,0
-0.0030323,1.6406,2.2048,0
-0.0030141,1.6403,2.2061,0
-0.0029642,1.64,2.207,0
-0.0029331,1.6397,2.208,0
-0.0029327,1.6394,2.209,0
-0.0029303,1.6396,2.2082,0
-0.0029278,1.6391,2.21,0
-0.0029219,1.6388,2.2109,0
-0.002926,1.6386,2.2119,0
-0.0029201,1.6387,2.2115,0
-0.0029407,1.6383,2.2129,0
-0.0029711,1.638,2.2139,0
-0.0030105,1.6377,2.2148,0
-0.0030081,1.6377,2.2148,0
-0.0029779,1.6365,2.2188,0
-0.0029659,1.6367,2.218,0
-0.0029982,1.6374,2.2158,0
-0.002968,1.6371,2.2168,0
-0.0029627,1.6368,2.2178,0
-0.0030282,1.6408,2.2041,0
-0.0029943,1.6362,2.2197,0
-0.003002,1.6359,2.2207,0
-0.002996,1.6356,2.2217,0
-0.0030034,1.6357,2.2212,0
-0.0029842,1.6353,2.2227,0
-0.002957,1.6347,2.2246,0
-0.0029621,1.6348,2.2244,0
-0.0029756,1.635,2.2236,0
-0.0029294,1.6344,2.2256,0
-0.0028969,1.6341,2.2266,0
-0.0028903,1.6325,2.2314,0
-0.0029102,1.6328,2.2305,0
-0.0028826,1.6322,2.2324,0
-0.002885,1.6319,2.2334,0
-0.0029037,1.6316,2.2344,0
-0.0028852,1.6318,2.2336,0
-0.0028952,1.6338,2.2275,0
-0.0028948,1.6338,2.2275,0
-0.0029297,1.6335,2.2285,0
-0.0029349,1.6331,2.2295,0
-0.0029112,1.6328,2.2305,0
-0.0029108,1.6313,2.2354,0
-0.0029089,1.6309,2.2363,0
-0.0029177,1.6306,2.2373,0
-0.002907,1.6309,2.2366,0
-0.0029333,1.6303,2.2383,0
-0.0029441,1.6299,2.2393,0
-0.0029333,1.6296,2.2402,0
-0.0029452,1.6299,2.2395,0
-0.0029267,1.6293,2.2412,0
-0.0029379,1.629,2.2422,0
-0.0029552,1.6286,2.2432,0
-0.0029419,1.6289,2.2424,0
-0.0029594,1.6283,2.2441,0
-0.0029319,1.628,2.2451,0
-0.002878,1.6277,2.2461,0
-0.0029244,1.6279,2.2453,0
-0.0028611,1.6273,2.2471,0
-0.0028642,1.627,2.248,0
-0.0028821,1.6266,2.249,0
-0.0028647,1.627,2.2481,0
-0.0029017,1.6263,2.25,0
-0.0029071,1.6249,2.2539,0
-0.0029051,1.625,2.2537,0
-0.0029115,1.6246,2.2549,0
-0.0028951,1.6242,2.2559,0
-0.0028959,1.6239,2.2568,0
-0.0028952,1.624,2.2564,0
-0.0029097,1.6235,2.2578,0
-0.0029235,1.6228,2.2598,0
-0.0029184,1.623,2.2591,0
-0.0029145,1.6232,2.2588,0
-0.0029351,1.6225,2.2607,0
-0.0029171,1.6221,2.2617,0
-0.0028955,1.621,2.2646,0
-0.0028932,1.6211,2.2645,0
-0.0029317,1.6207,2.2656,0
-0.002899,1.6217,2.2627,0
-0.0029153,1.6221,2.2618,0
-0.0028918,1.6214,2.2637,0
-0.0029678,1.6203,2.2666,0
-0.0029612,1.6199,2.2676,0
-0.0029716,1.6201,2.2671,0
-0.0029106,1.6196,2.2686,0
-0.0028582,1.6192,2.2695,0
-0.0028515,1.6188,2.2705,0
-0.002854,1.6191,2.2697,0
-0.0028699,1.6185,2.2715,0
-0.002897,1.6181,2.2725,0
-0.0028942,1.6182,2.2722,0
-0.0029062,1.6177,2.2734,0
-0.0028804,1.617,2.2754,0
-0.0028989,1.6172,2.2748,0
-0.0028542,1.6166,2.2764,0
-0.0028229,1.6162,2.2773,0
-0.0028054,1.6158,2.2783,0
-0.0028222,1.6162,2.2774,0
-0.0028072,1.6155,2.2793,0
-0.0028428,1.6151,2.2803,0
-0.0028267,1.6152,2.2799,0
-0.0028521,1.6147,2.2812,0
-0.0029038,1.6173,2.2744,0
-0.0028817,1.6091,2.2949,0
-0.0028837,1.6094,2.2944,0
-0.0028729,1.6087,2.2959,0
-0.0028546,1.6083,2.2969,0
-0.002855,1.6084,2.2967,0
-0.0028564,1.6131,2.2852,0
-0.0028417,1.6133,2.2848,0
-0.0028368,1.6143,2.2822,0
-0.0028416,1.6139,2.2832,0
-0.0028361,1.6143,2.2823,0
-0.0028334,1.6135,2.2842,0
-0.0028869,1.6127,2.2861,0
-0.0028809,1.6123,2.2871,0
-0.0028658,1.612,2.2881,0
-0.0028799,1.6123,2.2872,0
-0.0028348,1.6116,2.2891,0
-0.0028119,1.6112,2.29,0
-0.0028171,1.6113,2.2896,0
-0.0028396,1.6108,2.291,0
-0.0028811,1.6103,2.292,0
-0.0028808,1.6104,2.292,0
-0.0028821,1.61,2.293,0
-0.0028814,1.6095,2.2939,0
-0.0028422,1.6079,2.2979,0
-0.0028397,1.6075,2.2988,0
-0.0028591,1.6071,2.2998,0
-0.0028443,1.6074,2.299,0
-0.0028708,1.6067,2.3008,0
-0.0028957,1.6054,2.3037,0
-0.0028945,1.6055,2.3036,0
-0.0029122,1.605,2.3047,0
-0.0028763,1.6063,2.3018,0
-0.0028687,1.6064,2.3014,0
-0.0028925,1.6059,2.3027,0
-0.0029324,1.6046,2.3057,0
-0.0029318,1.6042,2.3066,0
-0.002934,1.6045,2.3059,0
-0.0029611,1.6033,2.3086,0
-0.0029631,1.6035,2.3081,0
-0.0029508,1.6037,2.3076,0
-0.0029534,1.6029,2.3096,0
-0.0029542,1.6025,2.3105,0
-0.0029553,1.6025,2.3104,0
-0.0029297,1.602,2.3115,0
-0.0029254,1.6016,2.3125,0
-0.0028847,1.5936,2.3301,0
-0.0028886,1.5938,2.3297,0
-0.0028766,1.5931,2.3311,0
-0.0028756,1.5927,2.332,0
-0.0028696,1.5928,2.3318,0
-0.0028907,1.5917,2.334,0
-0.0028872,1.5918,2.3338,0
-0.0028819,1.5922,2.333,0
-0.0029106,1.5912,2.335,0
-0.0029277,1.5908,2.3359,0
-0.0029271,1.5908,2.3358,0
-0.002925,1.5898,2.3379,0
-0.0029252,1.5898,2.3379,0
-0.0029253,1.5894,2.3389,0
-0.0029556,1.5889,2.3398,0
-0.002929,1.5903,2.3369,0
-0.0029563,1.5884,2.3408,0
-0.002956,1.5889,2.3399,0
-0.0029613,1.5879,2.3418,0
-0.0029485,1.5874,2.3428,0
-0.002962,1.5879,2.3419,0
-0.0029326,1.587,2.3438,0
-0.0029384,1.6012,2.3135,0
-0.0029257,1.6016,2.3126,0
-0.0029452,1.6007,2.3145,0
-0.0029406,1.6003,2.3154,0
-0.0029481,1.6006,2.3148,0
-0.0029263,1.5999,2.3164,0
-0.00291,1.5994,2.3174,0
-0.0029217,1.5996,2.317,0
-0.0029038,1.599,2.3184,0
-0.0028989,1.5985,2.3193,0
-0.0029001,1.5986,2.3191,0
-0.0028805,1.5981,2.3203,0
-0.0028868,1.5977,2.3213,0
-0.0028867,1.5977,2.3213,0
-0.0029147,1.5972,2.3223,0
-0.0029065,1.5967,2.3232,0
-0.0028536,1.5963,2.3242,0
-0.0028985,1.5967,2.3234,0
-0.0028483,1.5954,2.3262,0
-0.0028268,1.5957,2.3255,0
-0.0028223,1.5959,2.3252,0
-0.0028995,1.5949,2.3271,0
-0.0029053,1.5945,2.3281,0
-0.0029061,1.5947,2.3276,0
-0.0028944,1.594,2.3291,0
-0.0029302,1.5855,2.3467,0
-0.0029188,1.5859,2.3458,0
-0.0029833,1.585,2.3477,0
-0.0030025,1.5845,2.3486,0
-0.0029868,1.585,2.3478,0
-0.0030052,1.584,2.3496,0
-0.0030035,1.5835,2.3506,0
-0.003006,1.584,2.3497,0
-0.0029772,1.5831,2.3516,0
-0.0029204,1.5865,2.3447,0
-0.0029305,1.5869,2.3439,0
-0.0029184,1.586,2.3457,0
-0.0029754,1.5816,2.3545,0
-0.0029595,1.582,2.3536,0
-0.0030309,1.581,2.3555,0
-0.0030294,1.5811,2.3554,0
-0.0029596,1.5826,2.3525,0
-0.0029757,1.583,2.3517,0
-0.0029594,1.5821,2.3535,0
-0.0030709,1.58,2.3574,0
-0.0030724,1.5801,2.3573,0
-0.0030639,1.5805,2.3564,0
-0.0030446,1.5795,2.3584,0
-0.0030422,1.579,2.3594,0
-0.003044,1.5791,2.3592,0
-0.0030056,1.578,2.3613,0
-0.0030085,1.5781,2.3611,0
-0.0029856,1.5775,2.3623,0
-0.0029526,1.577,2.3633,0
-0.002959,1.5771,2.363,0
-0.0029608,1.5759,2.3652,0
-0.0029587,1.5762,2.3648,0
-0.0029577,1.5765,2.3643,0
-0.002967,1.5754,2.3662,0
-0.0029953,1.5749,2.3672,0
-0.0029798,1.5752,2.3666,0
-0.0029819,1.5738,2.3691,0
-0.0029948,1.5742,2.3684,0
-0.002973,1.5733,2.3701,0
-0.0029813,1.5728,2.3711,0
-0.0029719,1.5732,2.3703,0
-0.0029966,1.5744,2.3682,0
-0.0029824,1.5723,2.3721,0
-0.0029823,1.5723,2.3721,0
-0.0030056,1.5717,2.373,0
-0.0030412,1.5712,2.374,0
-0.0030371,1.5713,2.3738,0
-0.0030552,1.5706,2.375,0
-0.0030263,1.5785,2.3604,0
-0.0029098,1.6259,2.251,0
-0.0029097,1.626,2.2509,0
-0.0028946,1.6256,2.252,0
-0.0028961,1.6253,2.2529,0
-0.003004,1.5624,2.3896,0
-0.0030027,1.5625,2.3894,0
-0.0029993,1.5618,2.3906,0
-0.0030263,1.5612,2.3916,0
-0.0030102,1.5615,2.3911,0
-0.0030699,1.5607,2.3926,0
-0.0030719,1.5601,2.3936,0
-0.003074,1.5605,2.3928,0
-0.0030841,1.5595,2.3945,0
-0.0030839,1.5596,2.3944,0
-0.0030572,1.5584,2.3965,0
-0.0030604,1.5586,2.3961,0
-0.0030403,1.5578,2.3975,0
-0.0030167,1.5572,2.3984,0
-0.0030301,1.5576,2.3978,0
-0.0030707,1.5589,2.3955,0
-0.0030875,1.5543,2.4033,0
-0.003081,1.5547,2.4026,0
-0.0030868,1.5537,2.4043,0
-0.0030871,1.5537,2.4043,0
-0.0031197,1.5525,2.4062,0
-0.0031239,1.5527,2.4058,0
-0.0031084,1.5531,2.4053,0
-0.0030193,1.5566,2.3994,0
-0.0030191,1.5566,2.3994,0
-0.0030502,1.556,2.4004,0
-0.0030694,1.5554,2.4014,0
-0.0030651,1.5557,2.401,0
-0.0030776,1.5549,2.4023,0
-0.0030754,1.5464,2.416,0
-0.0030918,1.5469,2.4153,0
-0.0030928,1.5458,2.417,0
-0.0030846,1.5459,2.4168,0
-0.0031554,1.5451,2.418,0
-0.003103,1.5427,2.4219,0
-0.0031269,1.543,2.4214,0
-0.0031723,1.5445,2.4189,0
-0.0031674,1.5449,2.4183,0
-0.0031809,1.5439,2.4199,0
-0.0031812,1.5439,2.4198,0
-0.0031492,1.5433,2.4209,0
-0.0031043,1.5507,2.4092,0
-0.0031076,1.5508,2.409,0
-0.0030667,1.5501,2.4102,0
-0.0031135,1.5519,2.4072,0
-0.0031194,1.5513,2.4082,0
-0.0031162,1.5518,2.4074,0
-0.0030464,1.5495,2.4111,0
-0.0030507,1.5498,2.4106,0
-0.0030493,1.5489,2.4121,0
-0.0030787,1.5483,2.4131,0
-0.0030509,1.5488,2.4122,0
-0.0031121,1.5476,2.4141,0
-0.0031035,1.5479,2.4137,0
-0.003098,1.547,2.415,0
-0.003115,1.5388,2.4277,0
-0.0031086,1.5391,2.4274,0
-0.0031325,1.5382,2.4287,0
-0.0031227,1.5375,2.4297,0
-0.003134,1.5381,2.4288,0
-0.0030699,1.542,2.4229,0
-0.0030789,1.5414,2.4238,0
-0.0030696,1.542,2.4229,0
-0.0030874,1.5407,2.4248,0
-0.0030748,1.541,2.4244,0
-0.0030861,1.5401,2.4258,0
-0.0030961,1.5395,2.4268,0
-0.0030848,1.54,2.4259,0
-0.003132,1.5349,2.4336,0
-0.0031191,1.5352,2.4332,0
-0.003135,1.5369,2.4307,0
-0.0031329,1.5371,2.4303,0
-0.0031158,1.5362,2.4316,0
-0.0031051,1.5356,2.4326,0
-0.003111,1.5361,2.4318,0
-0.0031716,1.5342,2.4346,0
-0.0031699,1.5336,2.4355,0
-0.0031731,1.5342,2.4347,0
-0.0031567,1.5329,2.4365,0
-0.003171,1.5332,2.4361,0
-0.0031278,1.5323,2.4375,0
-0.0030434,1.5701,2.376,0
-0.0030539,1.5703,2.3756,0
-0.003015,1.5696,2.377,0
-0.0030034,1.569,2.3779,0
-0.0030072,1.5693,2.3774,0
-0.0029928,1.5685,2.3789,0
-0.0030327,1.5663,2.3828,0
-0.0030273,1.5664,2.3826,0
-0.0029804,1.5679,2.3799,0
-0.0029879,1.5684,2.3791,0
-0.0029829,1.5674,2.3809,0
-0.0030119,1.5669,2.3818,0
-0.0029834,1.5674,2.3809,0
-0.0030578,1.5657,2.3838,0
-0.0030656,1.5652,2.3848,0
-0.0030684,1.5654,2.3843,0
-0.0030408,1.5641,2.3867,0
-0.0030564,1.5645,2.386,0
-0.0030583,1.5646,2.3857,0
-0.0030208,1.5635,2.3877,0
-0.0030178,1.5629,2.3887,0
-0.0030192,1.5635,2.3878,0
-0.0031608,1.5309,2.4395,0
-0.0031425,1.5312,2.439,0
-0.003181,1.5302,2.4404,0
-0.0031807,1.5303,2.4404,0
-0.0031796,1.5296,2.4414,0
-0.0031961,1.5269,2.4453,0
-0.0031754,1.5273,2.4446,0
-0.0031726,1.5289,2.4424,0
-0.0031826,1.5293,2.4418,0
-0.0031664,1.5282,2.4434,0
-0.0031638,1.5283,2.4432,0
-0.003171,1.5275,2.4443,0
-0.0031504,1.5234,2.4502,0
-0.0031504,1.5234,2.4502,0
-0.0031792,1.5227,2.4512,0
-0.0032033,1.5213,2.4531,0
-0.0032086,1.5215,2.4529,0
-0.0032014,1.522,2.4521,0
-0.0031876,1.5225,2.4515,0
-0.0032217,1.5262,2.4463,0
-0.0032208,1.5264,2.446,0
-0.0032175,1.5255,2.4473,0
-0.0032082,1.5248,2.4482,0
-0.0032172,1.5254,2.4474,0
-0.0031703,1.5241,2.4492,0
-0.0031861,1.5244,2.4488,0
-0.0032734,1.5156,2.4609,0
-0.0032719,1.5156,2.4609,0
-0.0032693,1.5149,2.4619,0
-0.0032243,1.5141,2.4629,0
-0.0032564,1.5146,2.4622,0
-0.0032017,1.5134,2.4639,0
-0.0032066,1.5137,2.4635,0
-0.0032321,1.5127,2.4648,0
-0.0032303,1.5127,2.4648,0
-0.0032712,1.5112,2.4668,0
-0.0032609,1.5117,2.4661,0
-0.0032469,1.5097,2.4688,0
-0.0032507,1.5098,2.4687,0
-0.0032746,1.5104,2.4678,0
-0.0032824,1.5107,2.4674,0
-0.0032597,1.5119,2.4658,0
-0.0031943,1.5192,2.4561,0
-0.0032002,1.5195,2.4556,0
-0.0031967,1.5185,2.457,0
-0.003194,1.5186,2.4569,0
-0.0031957,1.5206,2.4541,0
-0.0032036,1.5199,2.4551,0
-0.0031973,1.5205,2.4542,0
-0.0032015,1.517,2.459,0
-0.0031965,1.5176,2.4582,0
-0.0031994,1.5177,2.458,0
-0.0032242,1.5163,2.46,0
-0.0032133,1.5166,2.4596,0
-0.0031341,1.5316,2.4385,0
-0.0031264,1.5322,2.4376,0
-0.0032764,1.5075,2.4717,0
-0.0032552,1.5078,2.4712,0
-0.003286,1.5067,2.4727,0
-0.0032838,1.5068,2.4725,0
-0.003329,1.5037,2.4766,0
-0.0033417,1.5039,2.4762,0
-0.0033467,1.5052,2.4746,0
-0.003322,1.5059,2.4738,0
-0.0033163,1.506,2.4736,0
-0.0033538,1.5044,2.4756,0
-0.0033556,1.5049,2.475,0
-0.0032267,1.509,2.4697,0
-0.0032521,1.5082,2.4707,0
-0.0032288,1.5088,2.47,0
-0.0032866,1.5029,2.4775,0
-0.003287,1.5029,2.4775,0
-0.0032764,1.5021,2.4785,0
-0.003278,1.5014,2.4795,0
-0.0032748,1.502,2.4787,0
-0.0033178,1.5006,2.4805,0
-0.0032936,1.501,2.48,0
-0.0040793,1.001,2.7278,0
-0.0040782,1.002,2.7278,0
-0.0040765,1.0029,2.7277,0
-0.0040738,1.0039,2.7277,0
-0.0040695,1.0049,2.7277,0
-0.0040628,1.0059,2.7277,0
-0.0040525,1.0068,2.7277,0
-0.0040343,1.0078,2.7277,0
-0.0040042,1.0088,2.7277,0
-0.0039687,1.0098,2.7277,0
-0.003933,1.0107,2.7277,0
-0.0038988,1.0117,2.7276,0
-0.0038666,1.0127,2.7276,0
-0.003834,1.0137,2.7276,0
-0.0038006,1.0146,2.7276,0
-0.0037676,1.0156,2.7276,0
-0.0037336,1.0168,2.7275,0
-0.0037138,1.0176,2.7275,0
-0.0037383,1.0166,2.7275,0
-0.0036938,1.0186,2.7275,0
-0.0036783,1.0195,2.7275,0
-0.0036685,1.0205,2.7274,0
-0.0036642,1.0215,2.7274,0
-0.0036659,1.0225,2.7274,0
-0.003671,1.0234,2.7273,0
-0.0036758,1.0244,2.7273,0
-0.0036793,1.0254,2.7272,0
-0.0036633,1.0264,2.7272,0
-0.003644,1.0273,2.7271,0
-0.0036259,1.0283,2.7271,0
-0.0036097,1.0293,2.7271,0
-0.0035957,1.0303,2.727,0
-0.0035886,1.0312,2.727,0
-0.0036136,1.0384,2.7266,0
-0.00362,1.0391,2.7265,0
-0.0036284,1.04,2.7265,0
-0.0036367,1.041,2.7264,0
-0.003642,1.042,2.7263,0
-0.0036457,1.043,2.7263,0
-0.003643,1.0439,2.7262,0
-0.0036312,1.0449,2.7261,0
-0.0036176,1.0459,2.7261,0
-0.0036079,1.0469,2.726,0
-0.0035938,1.0322,2.7269,0
-0.0036009,1.0332,2.7269,0
-0.0036025,1.0342,2.7268,0
-0.0036006,1.0352,2.7268,0
-0.0035995,1.0361,2.7267,0
-0.0036048,1.0371,2.7266,0
-0.0036103,1.0381,2.7266,0
-0.0036014,1.0479,2.7259,0
-0.0035862,1.0488,2.7259,0
-0.0035996,1.0498,2.7258,0
-0.0036302,1.0508,2.7257,0
-0.0036747,1.0521,2.7256,0
-0.0036932,1.0527,2.7255,0
-0.0036661,1.0518,2.7256,0
-0.0036938,1.0537,2.7255,0
-0.003689,1.0547,2.7254,0
-0.0037032,1.0557,2.7253,0
-0.0037273,1.0566,2.7252,0
-0.0037332,1.0576,2.7251,0
-0.0037267,1.0586,2.725,0
-0.0037156,1.0596,2.7249,0
-0.0037273,1.0605,2.7248,0
-0.0037879,1.0615,2.7247,0
-0.0038552,1.0625,2.7246,0
-0.0038451,1.1057,2.7188,0
-0.0038568,1.1064,2.7186,0
-0.0038523,1.1074,2.7185,0
-0.0038103,1.1084,2.7183,0
-0.0037428,1.1094,2.7181,0
-0.0037095,1.1104,2.718,0
-0.0037066,1.1113,2.7178,0
-0.003707,1.1113,2.7178,0
-0.0037478,1.1123,2.7176,0
-0.0037906,1.1133,2.7174,0
-0.0038991,1.1165,2.7168,0
-0.0039276,1.1172,2.7167,0
-0.003821,1.1143,2.7172,0
-0.0038453,1.1152,2.717,0
-0.0038861,1.1162,2.7169,0
-0.0039427,1.1182,2.7165,0
-0.0039519,1.1191,2.7163,0
-0.0039366,1.1201,2.7161,0
-0.0039127,1.1211,2.7159,0
-0.0039006,1.1215,2.7158,0
-0.003877,1.1221,2.7157,0
-0.0038395,1.123,2.7155,0
-0.0038333,1.124,2.7153,0
-0.0038287,1.125,2.7151,0
-0.0038555,1.0625,2.7246,0
-0.0038773,1.0635,2.7245,0
-0.0038706,1.0645,2.7244,0
-0.0038264,1.0654,2.7243,0
-0.0037892,1.0664,2.7242,0
-0.0038026,1.0674,2.7241,0
-0.0038527,1.0684,2.724,0
-0.0039203,1.0693,2.7239,0
-0.0039463,1.0703,2.7238,0
-0.0039193,1.0718,2.7236,0
-0.003905,1.0723,2.7236,0
-0.0039333,1.0713,2.7237,0
-0.0038858,1.0732,2.7235,0
-0.0038851,1.0742,2.7233,0
-0.0038719,1.0752,2.7232,0
-0.0038453,1.0762,2.7231,0
-0.0038166,1.0771,2.723,0
-0.003801,1.0781,2.7229,0
-0.0038076,1.0797,2.7227,0
-0.0038117,1.0801,2.7226,0
-0.0038209,1.0811,2.7225,0
-0.0038379,1.082,2.7223,0
-0.0038389,1.083,2.7222,0
-0.0038188,1.084,2.7221,0
-0.0038263,1.085,2.722,0
-0.0038547,1.0859,2.7218,0
-0.0037995,1.0791,2.7227,0
-0.0038858,1.087,2.7217,0
-0.0039005,1.0879,2.7216,0
-0.0038843,1.0869,2.7217,0
-0.0038865,1.0889,2.7214,0
-0.0038647,1.0898,2.7213,0
-0.0038762,1.0936,2.7207,0
-0.0038804,1.0938,2.7207,0
-0.0038402,1.0908,2.7211,0
-0.003826,1.0918,2.721,0
-0.0038456,1.0928,2.7208,0
-0.0038914,1.0947,2.7205,0
-0.0039021,1.0957,2.7204,0
-0.0038836,1.0967,2.7202,0
-0.0038592,1.0977,2.7201,0
-0.0038358,1.0986,2.7199,0
-0.0037975,1.0996,2.7198,0
-0.0037955,1.1,2.7197,0
-0.0037933,1.1006,2.7196,0
-0.0038014,1.1016,2.7195,0
-0.0038134,1.1025,2.7193,0
-0.0038223,1.1035,2.7191,0
-0.0038221,1.1045,2.719,0
-0.0038413,1.1055,2.7188,0
-0.003699,1.2203,2.6875,0
-0.0037029,1.2207,2.6873,0
-0.0037169,1.2217,2.687,0
-0.003761,1.2227,2.6866,0
-0.0037332,1.2254,2.6855,0
-0.003728,1.2256,2.6855,0
-0.0036951,1.2266,2.6851,0
-0.0037643,1.2228,2.6865,0
-0.0037642,1.2236,2.6862,0
-0.0037507,1.2246,2.6858,0
-0.0037921,1.2303,2.6836,0
-0.0037908,1.2305,2.6835,0
-0.0037673,1.2314,2.6832,0
-0.0037179,1.2324,2.6828,0
-0.0037028,1.2328,2.6826,0
-0.0036896,1.2334,2.6824,0
-0.0036797,1.2344,2.682,0
-0.0037194,1.2279,2.6846,0
-0.0037527,1.2285,2.6843,0
-0.0037014,1.2275,2.6847,0
-0.0037809,1.2295,2.6839,0
-0.0037072,1.2399,2.6797,0
-0.0037069,1.2402,2.6796,0
-0.0037138,1.2412,2.6792,0
-0.0037438,1.2422,2.6787,0
-0.0037873,1.2491,2.6758,0
-0.0037688,1.25,2.6754,0
-0.0037826,1.2445,2.6777,0
-0.0037924,1.2451,2.6775,0
-0.0037839,1.2461,2.6771,0
-0.0037451,1.2422,2.6787,0
-0.0037509,1.2432,2.6783,0
-0.0037671,1.2441,2.6779,0
-0.0037799,1.2469,2.6768,0
-0.0037796,1.2471,2.6767,0
-0.0037873,1.248,2.6762,0
-0.0037875,1.249,2.6758,0
-0.0036751,1.2352,2.6816,0
-0.0036767,1.2354,2.6816,0
-0.0036788,1.2363,2.6812,0
-0.0037139,1.2376,2.6807,0
-0.0037352,1.2383,2.6804,0
-0.003701,1.2373,2.6808,0
-0.0037194,1.2393,2.68,0
-0.003831,1.1264,2.7148,0
-0.0038492,1.127,2.7147,0
-0.0038599,1.1279,2.7145,0
-0.0038527,1.1289,2.7143,0
-0.0038341,1.1299,2.7141,0
-0.0037972,1.1309,2.7139,0
-0.0037952,1.131,2.7139,0
-0.0037979,1.1318,2.7137,0
-0.0038063,1.1328,2.7135,0
-0.0038273,1.126,2.7149,0
-0.0038328,1.1354,2.7129,0
-0.0038436,1.1357,2.7128,0
-0.00389,1.1367,2.7126,0
-0.0038121,1.1338,2.7133,0
-0.0038165,1.1348,2.713,0
-0.0039093,1.1377,2.7124,0
-0.0038994,1.1387,2.7121,0
-0.0038599,1.1397,2.7119,0
-0.0038134,1.1406,2.7117,0
-0.003861,1.1396,2.7119,0
-0.0038197,1.1438,2.7109,0
-0.0038068,1.1445,2.7108,0
-0.0037922,1.1455,2.7105,0
-0.0038065,1.1465,2.7103,0
-0.0038185,1.1479,2.71,0
-0.0038196,1.1484,2.7098,0
-0.0038211,1.1475,2.7101,0
-0.0038744,1.1518,2.709,0
-0.0038647,1.1523,2.7088,0
-0.0038433,1.1494,2.7096,0
-0.0038658,1.1504,2.7093,0
-0.0038743,1.1514,2.7091,0
-0.0038352,1.1533,2.7086,0
-0.0038136,1.1543,2.7083,0
-0.0037344,1.1557,2.708,0
-0.003695,1.1562,2.7079,0
-0.0037626,1.1553,2.7081,0
-0.0038119,1.1416,2.7115,0
-0.0038208,1.1426,2.7112,0
-0.0038207,1.1436,2.711,0
-0.0037034,1.1734,2.7031,0
-0.0037057,1.1738,2.703,0
-0.0037199,1.1748,2.7027,0
-0.0037584,1.1758,2.7024,0
-0.0037779,1.1768,2.7021,0
-0.0037681,1.1777,2.7019,0
-0.003778,1.1768,2.7021,0
-0.0037851,1.1787,2.7016,0
-0.003783,1.1797,2.7013,0
-0.0037998,1.1864,2.6992,0
-0.0038022,1.1865,2.6992,0
-0.0037935,1.1875,2.6989,0
-0.0037682,1.1801,2.7012,0
-0.0037552,1.1807,2.701,0
-0.0037438,1.1816,2.7007,0
-0.0037081,1.1833,2.7002,0
-0.0037032,1.1836,2.7001,0
-0.0037287,1.1826,2.7004,0
-0.0037309,1.1846,2.6998,0
-0.0037751,1.1855,2.6995,0
-0.0037063,1.1594,2.707,0
-0.0037349,1.1602,2.7068,0
-0.0037762,1.1611,2.7066,0
-0.0038007,1.1621,2.7063,0
-0.003788,1.163,2.7061,0
-0.003784,1.1631,2.706,0
-0.0037305,1.1641,2.7058,0
-0.0036858,1.1572,2.7076,0
-0.0036946,1.1582,2.7073,0
-0.0037008,1.1592,2.7071,0
-0.0036797,1.1666,2.7051,0
-0.0036667,1.167,2.705,0
-0.0036535,1.168,2.7047,0
-0.0037101,1.165,2.7055,0
-0.0036915,1.166,2.7052,0
-0.0036497,1.1689,2.7044,0
-0.0036399,1.1699,2.7041,0
-0.0036363,1.1701,2.7041,0
-0.0036363,1.1709,2.7039,0
-0.003654,1.1719,2.7036,0
-0.003687,1.1729,2.7033,0
-0.0037306,1.1984,2.6953,0
-0.0037351,1.1992,2.6951,0
-0.0037392,1.2002,2.6947,0
-0.0037619,1.2012,2.6944,0
-0.0037612,1.2013,2.6943,0
-0.0037454,1.2021,2.694,0
-0.0037254,1.2031,2.6937,0
-0.0037808,1.1885,2.6986,0
-0.0037905,1.1895,2.6982,0
-0.0037905,1.1895,2.6982,0
-0.0037693,1.1904,2.6979,0
-0.0037498,1.1914,2.6976,0
-0.0037602,1.1925,2.6973,0
-0.0037441,1.1934,2.697,0
-0.0037282,1.1943,2.6967,0
-0.0037405,1.1953,2.6963,0
-0.0037597,1.1924,2.6973,0
-0.0037403,1.1955,2.6963,0
-0.0037354,1.1963,2.696,0
-0.0037254,1.1973,2.6957,0
-0.0037317,1.1982,2.6954,0
-0.0036721,1.2097,2.6914,0
-0.0036751,1.21,2.6913,0
-0.0036743,1.2109,2.691,0
-0.0037388,1.2041,2.6934,0
-0.0037237,1.2051,2.693,0
-0.0037195,1.2069,2.6924,0
-0.0037211,1.207,2.6923,0
-0.00371,1.2061,2.6927,0
-0.0037388,1.2041,2.6934,0
-0.0037055,1.208,2.692,0
-0.0036834,1.209,2.6917,0
-0.0037067,1.2124,2.6904,0
-0.0037267,1.2129,2.6902,0
-0.0036865,1.2119,2.6906,0
-0.003738,1.2139,2.6899,0
-0.0037475,1.2148,2.6895,0
-0.0037513,1.215,2.6895,0
-0.003753,1.2158,2.6892,0
-0.00373,1.2168,2.6888,0
-0.0037012,1.2177,2.6885,0
-0.0037002,1.2178,2.6885,0
-0.0036933,1.2188,2.6881,0
-0.0036987,1.2197,2.6877,0
-0.0037064,1.343,2.625,0
-0.0037275,1.3438,2.6245,0
-0.0035819,1.3671,2.6084,0
-0.0035821,1.3672,2.6083,0
-0.0036018,1.3658,2.6094,0
-0.0035959,1.3662,2.6091,0
-0.0035964,1.3738,2.6035,0
-0.0035918,1.374,2.6033,0
-0.0035681,1.375,2.6026,0
-0.0035802,1.3725,2.6045,0
-0.0035996,1.373,2.6041,0
-0.0035729,1.3711,2.6055,0
-0.0035757,1.3721,2.6048,0
-0.0035976,1.3685,2.6074,0
-0.0036047,1.3691,2.6069,0
-0.0036008,1.3698,2.6064,0
-0.0035958,1.3701,2.6062,0
-0.003573,1.3711,2.6055,0
-0.0035905,1.3682,2.6076,0
-0.0036176,1.3546,2.6172,0
-0.0036331,1.3555,2.6166,0
-0.0035996,1.3589,2.6143,0
-0.003604,1.3594,2.6139,0
-0.0036323,1.3575,2.6152,0
-0.0036084,1.3584,2.6146,0
-0.0036458,1.356,2.6162,0
-0.0036442,1.3564,2.6159,0
-0.0036328,1.3574,2.6153,0
-0.0036654,1.3489,2.6211,0
-0.0036819,1.3496,2.6206,0
-0.0036854,1.3503,2.6201,0
-0.00368,1.3506,2.6199,0
-0.0036535,1.3516,2.6193,0
-0.0036759,1.3474,2.6221,0
-0.0036659,1.3477,2.6219,0
-0.0037221,1.3459,2.623,0
-0.0037054,1.3467,2.6226,0
-0.0037391,1.3444,2.624,0
-0.0037394,1.3447,2.6238,0
-0.0037233,1.3457,2.6232,0
-0.0036618,1.3486,2.6213,0
-0.0036155,1.3532,2.6182,0
-0.003621,1.3535,2.618,0
-0.0036514,1.3518,2.6191,0
-0.0036303,1.3525,2.6186,0
-0.003618,1.3545,2.6173,0
-0.0036274,1.363,2.6113,0
-0.0036195,1.3633,2.6111,0
-0.0036199,1.3603,2.6133,0
-0.0036225,1.3604,2.6132,0
-0.0036478,1.3613,2.6125,0
-0.0036486,1.3616,2.6123,0
-0.0036378,1.3623,2.6118,0
-0.0036061,1.3644,2.6104,0
-0.0036126,1.3652,2.6097,0
-0.0036048,1.3643,2.6105,0
-0.0034864,1.4374,2.5498,0
-0.0034879,1.4375,2.5497,0
-0.0035064,1.4364,2.5508,0
-0.0035013,1.4365,2.5506,0
-0.0035017,1.4333,2.5537,0
-0.0035016,1.4336,2.5534,0
-0.0034782,1.4323,2.5547,0
-0.0034827,1.4326,2.5544,0
-0.003527,1.4353,2.5518,0
-0.003527,1.4355,2.5516,0
-0.0035243,1.4343,2.5527,0
-0.003521,1.4346,2.5525,0
-0.0034754,1.4291,2.5576,0
-0.0034908,1.4297,2.5571,0
-0.0034558,1.4281,2.5586,0
-0.0034661,1.4287,2.558,0
-0.0034882,1.4238,2.5625,0
-0.0034907,1.4238,2.5625,0
-0.0034969,1.4249,2.5615,0
-0.0034956,1.4258,2.5607,0
-0.0034973,1.4248,2.5616,0
-0.0034802,1.427,2.5596,0
-0.0034548,1.4277,2.5589,0
-0.0034922,1.4259,2.5605,0
-0.0034874,1.4268,2.5598,0
-0.0035093,1.4312,2.5557,0
-0.0034998,1.4316,2.5553,0
-0.0035066,1.4302,2.5566,0
-0.0035176,1.4307,2.5562,0
-0.0033584,1.468,2.5186,0
-0.0033935,1.4688,2.5177,0
-0.0033329,1.4671,2.5195,0
-0.0033483,1.4678,2.5188,0
-0.003373,1.4644,2.5225,0
-0.003363,1.4648,2.522,0
-0.0033826,1.4635,2.5234,0
-0.0033786,1.4639,2.523,0
-0.0033504,1.4662,2.5205,0
-0.0033332,1.4668,2.5199,0
-0.0033528,1.4653,2.5215,0
-0.0033556,1.4658,2.5209,0
-0.0033888,1.4607,2.5264,0
-0.0033898,1.4609,2.5261,0
-0.0033828,1.4598,2.5273,0
-0.0033849,1.46,2.5272,0
-0.0033945,1.457,2.5303,0
-0.0033939,1.457,2.5302,0
-0.0034023,1.4561,2.5312,0
-0.0033797,1.4589,2.5283,0
-0.0033774,1.459,2.5282,0
-0.0033812,1.4579,2.5293,0
-0.0033821,1.458,2.5292,0
-0.0033916,1.4626,2.5244,0
-0.0033828,1.4629,2.5241,0
-0.0033857,1.4617,2.5254,0
-0.0033919,1.4619,2.5251,0
-0.0033353,1.4836,2.501,0
-0.0033773,1.4844,2.5001,0
-0.0033083,1.4828,2.502,0
-0.0033264,1.4834,2.5013,0
-0.0033097,1.482,2.5029,0
-0.003303,1.4824,2.5024,0
-0.0033498,1.4811,2.5039,0
-0.0033277,1.4814,2.5035,0
-0.0033788,1.4802,2.5049,0
-0.0033708,1.4805,2.5046,0
-0.0033772,1.4794,2.5059,0
-0.0033782,1.4795,2.5058,0
-0.0033573,1.4777,2.5078,0
-0.0033824,1.4785,2.5069,0
-0.0033819,1.4785,2.5068,0
-0.0034002,1.476,2.5098,0
-0.0033699,1.4766,2.5091,0
-0.0033937,1.4742,2.5117,0
-0.0034078,1.4746,2.5113,0
-0.0034061,1.4751,2.5107,0
-0.0034044,1.4756,2.5102,0
-0.0033644,1.4725,2.5137,0
-0.0033635,1.4727,2.5135,0
-0.0034056,1.4707,2.5156,0
-0.003405,1.4707,2.5156,0
-0.0033758,1.4716,2.5146,0
-0.003373,1.4717,2.5145,0
-0.0033694,1.4733,2.5127,0
-0.0033768,1.4736,2.5124,0
-0.0033609,1.4768,2.5088,0
-0.0033544,1.4775,2.508,0
-0.0034385,1.4698,2.5166,0
-0.0034024,1.4689,2.5176,0
-0.0034371,1.4697,2.5167,0
-0.003414,1.4522,2.5352,0
-0.0033914,1.4531,2.5343,0
-0.0034084,1.4484,2.5391,0
-0.0034202,1.4492,2.5382,0
-0.0034563,1.4503,2.5371,0
-0.0034545,1.4512,2.5362,0
-0.0034508,1.4513,2.5361,0
-0.0034166,1.4521,2.5353,0
-0.0034228,1.4494,2.5381,0
-0.0034516,1.4502,2.5372,0
-0.0034288,1.4445,2.543,0
-0.0034395,1.4453,2.5421,0
-0.0035022,1.4404,2.5469,0
-0.003452,1.4414,2.5459,0
-0.0034135,1.4425,2.5449,0
-0.0034081,1.4434,2.544,0
-0.0034086,1.4435,2.5439,0
-0.0034253,1.4443,2.5431,0
-0.0034488,1.4415,2.5459,0
-0.0034148,1.4424,2.545,0
-0.0034441,1.4464,2.541,0
-0.0034317,1.4473,2.5402,0
-0.0034262,1.4474,2.54,0
-0.0034099,1.4482,2.5392,0
-0.0034394,1.4454,2.542,0
-0.0034426,1.4463,2.5411,0
-0.0033898,1.4542,2.5332,0
-0.0033958,1.4551,2.5323,0
-0.0033962,1.4551,2.5322,0
-0.0034023,1.4561,2.5313,0
-0.0033894,1.4532,2.5342,0
-0.0033895,1.4541,2.5333,0
-0.0034911,1.4394,2.5479,0
-0.0034912,1.4395,2.5478,0
-0.0034793,1.4384,2.5488,0
-0.0034795,1.4385,2.5488,0
-0.0035022,1.4404,2.5469,0
-0.0035551,1.4059,2.5781,0
-0.0035835,1.4062,2.5778,0
-0.00353,1.3866,2.5938,0
-0.0035307,1.3867,2.5937,0
-0.0035549,1.3903,2.5908,0
-0.0035472,1.3906,2.5906,0
-0.0035555,1.3891,2.5918,0
-0.0035568,1.3896,2.5914,0
-0.0035378,1.3879,2.5928,0
-0.0035594,1.3887,2.5921,0
-0.0035386,1.3877,2.5929,0
-0.0035561,1.3964,2.5859,0
-0.0035554,1.3965,2.5859,0
-0.0035719,1.3976,2.585,0
-0.0035753,1.3984,2.5843,0
-0.0035661,1.3975,2.5851,0
-0.0035669,1.4012,2.582,0
-0.0035635,1.4014,2.5819,0
-0.0035124,1.4023,2.5811,0
-0.0034814,1.4036,2.5801,0
-0.0034797,1.4043,2.5795,0
-0.0034876,1.4047,2.5791,0
-0.0035082,1.4053,2.5786,0
-0.0035098,1.4024,2.5811,0
-0.0034836,1.4033,2.5803,0
-0.0035772,1.4,2.583,0
-0.0035843,1.4004,2.5827,0
-0.003579,1.3988,2.584,0
-0.0035774,1.3994,2.5835,0
-0.0035295,1.394,2.5879,0
-0.0035424,1.3945,2.5875,0
-0.0035271,1.3916,2.5898,0
-0.003526,1.3916,2.5898,0
-0.0034999,1.3926,2.5891,0
-0.0035017,1.3928,2.5889,0
-0.00352,1.3936,2.5883,0
-0.0035382,1.3952,2.5869,0
-0.0035398,1.3955,2.5867,0
-0.0034992,1.4216,2.5645,0
-0.0034816,1.4219,2.5642,0
-0.0034993,1.4194,2.5664,0
-0.003506,1.4199,2.566,0
-0.0035242,1.4205,2.5654,0
-0.003519,1.4209,2.5651,0
-0.0034744,1.4172,2.5684,0
-0.0034998,1.418,2.5677,0
-0.0035089,1.415,2.5703,0
-0.003509,1.415,2.5703,0
-0.0034915,1.416,2.5694,0
-0.0034869,1.4161,2.5693,0
-0.0034758,1.417,2.5686,0
-0.0035017,1.4183,2.5674,0
-0.0035011,1.4189,2.5668,0
-0.0035121,1.4139,2.5713,0
-0.003509,1.4141,2.5711,0
-0.0035531,1.4127,2.5723,0
-0.0035408,1.4131,2.572,0
-0.0035262,1.4116,2.5732,0
-0.0035421,1.4121,2.5728,0
-0.0035189,1.4105,2.5742,0
-0.0035117,1.4111,2.5737,0
-0.0036238,1.4082,2.5762,0
-0.0036233,1.4082,2.5762,0
-0.0035758,1.4093,2.5752,0
-0.0035271,1.4102,2.5745,0
-0.003582,1.4092,2.5753,0
-0.0036246,1.407,2.5771,0
-0.0036299,1.4072,2.577,0
-0.0034611,1.4227,2.5635,0
-0.0034629,1.4229,2.5633,0
-0.003521,1.3816,2.5977,0
-0.0035173,1.3818,2.5975,0
-0.00351,1.3828,2.5967,0
-0.0035211,1.3764,2.6016,0
-0.0035049,1.377,2.6012,0
-0.003509,1.3777,2.6006,0
-0.0035152,1.3779,2.6004,0
-0.0035447,1.3789,2.5997,0
-0.003546,1.3803,2.5986,0
-0.003528,1.3809,2.5982,0
-0.0035442,1.379,2.5996,0
-0.0035574,1.3799,2.5989,0
-0.0034777,1.3841,2.5957,0
-0.0034792,1.3848,2.5952,0
-0.003492,1.3854,2.5947,0
-0.0035056,1.3857,2.5944,0
-0.0035096,1.3828,2.5967,0
-0.0034866,1.3838,2.596,0
-0.0035661,1.3751,2.6025,0
-0.0035317,1.376,2.6019,0
-0.0036536,1.2898,2.6562,0
-0.0036436,1.29,2.6561,0
-0.0036298,1.291,2.6556,0
-0.0036471,1.2917,2.6553,0
-0.0036531,1.292,2.6551,0
-0.0036803,1.293,2.6546,0
-0.0036956,1.2935,2.6543,0
-0.0037019,1.2939,2.6541,0
-0.0037232,1.2949,2.6535,0
-0.003729,1.2953,2.6533,0
-0.0037343,1.2959,2.653,0
-0.0037284,1.2969,2.6525,0
-0.00362,1.3043,2.6484,0
-0.0036053,1.3047,2.6482,0
-0.0036722,1.3112,2.6445,0
-0.0036674,1.3115,2.6443,0
-0.003681,1.3125,2.6438,0
-0.0036358,1.3078,2.6465,0
-0.0036808,1.3086,2.646,0
-0.0035808,1.306,2.6475,0
-0.0036014,1.3066,2.6471,0
-0.0035823,1.3057,2.6477,0
-0.0036319,1.3076,2.6466,0
-0.0037001,1.3094,2.6455,0
-0.0036984,1.3096,2.6454,0
-0.0036738,1.3105,2.6449,0
-0.0037213,1.3007,2.6504,0
-0.0037219,1.3008,2.6504,0
-0.0037253,1.2971,2.6523,0
-0.0036948,1.2979,2.652,0
-0.003666,1.2988,2.6514,0
-0.0036681,1.299,2.6514,0
-0.0036883,1.2998,2.6509,0
-0.00368,1.3025,2.6494,0
-0.0036784,1.3027,2.6493,0
-0.0037084,1.3018,2.6498,0
-0.0036438,1.3037,2.6488,0
-0.0036695,1.2579,2.6719,0
-0.0036913,1.2588,2.6715,0
-0.0036887,1.2598,2.671,0
-0.0036833,1.26,2.6709,0
-0.0036765,1.2607,2.6706,0
-0.0036577,1.2617,2.6701,0
-0.0036537,1.2621,2.6699,0
-0.003657,1.2627,2.6697,0
-0.0036537,1.2637,2.6692,0
-0.0036621,1.2642,2.6689,0
-0.003667,1.2646,2.6688,0
-0.0036676,1.2656,2.6683,0
-0.0035928,1.2744,2.6641,0
-0.0035925,1.2754,2.6636,0
-0.0036324,1.2764,2.6631,0
-0.0036655,1.2773,2.6626,0
-0.0036312,1.2764,2.6631,0
-0.0036887,1.2784,2.6621,0
-0.0036909,1.2793,2.6616,0
-0.0036799,1.2803,2.6611,0
-0.0036471,1.2812,2.6607,0
-0.0036804,1.2803,2.6611,0
-0.0036886,1.2783,2.6621,0
-0.0036409,1.2663,2.668,0
-0.0036314,1.2666,2.6678,0
-0.0035981,1.2676,2.6674,0
-0.0036037,1.2684,2.667,0
-0.0036115,1.2686,2.6669,0
-0.0036693,1.2695,2.6664,0
-0.0036885,1.2704,2.666,0
-0.0036888,1.2705,2.666,0
-0.0036785,1.2715,2.6655,0
-0.0036573,1.2724,2.665,0
-0.0036558,1.2725,2.665,0
-0.0036187,1.2734,2.6645,0
-0.0035928,1.2744,2.6641,0
-0.0037659,1.2535,2.6738,0
-0.0037757,1.2539,2.6737,0
-0.0037464,1.2513,2.6748,0
-0.0037492,1.252,2.6745,0
-0.0037448,1.251,2.675,0
-0.0037519,1.2529,2.6741,0
-0.0037328,1.2557,2.6729,0
-0.0037269,1.2559,2.6728,0
-0.0037729,1.2549,2.6732,0
-0.0036912,1.2568,2.6724,0
-0.0036693,1.2578,2.6719,0
-0.00362,1.2822,2.6602,0
-0.0036098,1.2832,2.6597,0
-0.0036396,1.2842,2.6592,0
-0.0036401,1.2842,2.6592,0
-0.0036727,1.2852,2.6587,0
-0.0037032,1.2861,2.6582,0
-0.0037045,1.2861,2.6582,0
-0.0037187,1.2871,2.6577,0
-0.0037154,1.2879,2.6572,0
-0.0037133,1.2881,2.6571,0
-0.0036785,1.2891,2.6566,0
-0.0036203,1.2822,2.6602,0
-0.0036794,1.3179,2.6406,0
-0.003678,1.3184,2.6403,0
-0.003668,1.3195,2.6396,0
-0.0036824,1.3203,2.6392,0
-0.0036711,1.3193,2.6398,0
-0.0036992,1.3276,2.6348,0
-0.0036666,1.3281,2.6344,0
-0.0037398,1.326,2.6357,0
-0.0037362,1.3262,2.6356,0
-0.0036984,1.3244,2.6367,0
-0.0037193,1.3252,2.6362,0
-0.0037133,1.3271,2.635,0
-0.0036736,1.3212,2.6387,0
-0.0036754,1.3213,2.6386,0
-0.0036825,1.3223,2.638,0
-0.0036857,1.3228,2.6377,0
-0.0036833,1.3232,2.6374,0
-0.0036946,1.3242,2.6368,0
-0.0036282,1.3308,2.6328,0
-0.0036402,1.3311,2.6326,0
-0.00369,1.332,2.632,0
-0.0037369,1.3339,2.6309,0
-0.0037347,1.334,2.6308,0
-0.0036943,1.3354,2.6299,0
-0.0036734,1.3359,2.6295,0
-0.0037033,1.335,2.6302,0
-0.0037065,1.3323,2.6318,0
-0.0037328,1.333,2.6314,0
-0.0036653,1.3369,2.6289,0
-0.0036516,1.3379,2.6283,0
-0.0036513,1.3385,2.6279,0
-0.0036598,1.3389,2.6277,0
-0.0036765,1.3398,2.627,0
-0.0036983,1.3415,2.626,0
-0.0036911,1.3418,2.6258,0
-0.0036756,1.34,2.627,0
-0.0036889,1.3408,2.6264,0
-0.0037021,1.3428,2.6251,0
-0.0036652,1.3369,2.6289,0
-0.0036197,1.3292,2.6338,0
-0.003629,1.3301,2.6332,0
-0.0036231,1.3291,2.6338,0
-0.0036803,1.3162,2.6416,0
-0.003682,1.3164,2.6415,0
-0.0036852,1.3145,2.6426,0
-0.0036713,1.3154,2.6421,0
-0.00369,1.3128,2.6436,0
-0.0036903,1.3135,2.6432,0
-0.0036852,1.3145,2.6426,0
-0.0036822,1.3174,2.6409,0


==> Data/Curve1D/Injection.txt <==
x val
0	11
0.125	10.7071
0.25	10
0.375	10.7071
0.5	11
0.625	10.7071
0.75	10
0.875	10.7071
1	11


==> Data/Curve1D/Projection.txt <==
x val
0	11.0374
0.125	10.732
0.25	10.0094
0.375	10.732
0.5	11.0403
0.625	10.732
0.75	10.0094
0.875	10.732
1	11.0403


==> Data/Curve1D/fineMesh.txt <==
x val
0	11
0.0625	10.9239
0.125	10.7071
0.1875	10.3827
0.25	10
0.3125	10.3827
0.375	10.7071
0.4375	10.9239
0.5	11
0.5625	10.9239
0.625	10.7071
0.6875	10.3827
0.75	10
0.8125	10.3827
0.875	10.7071
0.9375	10.9239
1	11


==> Data/FH/FH_2D.csv <==
inj_diff,consv_diff,energy_injec,energy_consv,massDiff_inj,massDiff_consv,Time
0.0,0.0,0.0968473836778098,0.0968473836778098,6.994405055138486e-15,6.994405055138486e-15,0.0
0.0,0.0,0.0968480763316081,0.0968480763316081,0.0,0.0,0.0005
0.0,0.0,0.0968462729577028,0.0968462729577028,-1.0103029524088925e-14,-1.0103029524088925e-14,0.001
0.0,0.0,0.0968415699572924,0.0968415699572924,-1.0103029524088925e-14,-1.0103029524088925e-14,0.0015
0.0,0.0,0.0968311084353416,0.0968311084353416,-7.105427357601002e-15,-7.105427357601002e-15,0.002
0.0,0.0,0.0968081515364436,0.0968081515364436,-7.105427357601002e-15,-7.105427357601002e-15,0.0025
0.0,0.0,0.0967576388134551,0.0967576388134551,-7.105427357601002e-15,-7.105427357601002e-15,0.003
0.0,0.0,0.0966463627159003,0.0966463627159003,-1.4099832412739488e-14,-1.4099832412739488e-14,0.0035
0.0,0.0,0.0964027908286726,0.0964027908286726,-1.1102230246251565e-14,-1.1102230246251565e-14,0.004
0.0,0.0,0.095880869157555,0.095880869157555,-1.8096635301390052e-14,-1.8096635301390052e-14,0.0045
0.0,0.0,0.0948145694780091,0.0948145694780091,-1.9095836023552692e-14,-1.9095836023552692e-14,0.005
6.780707249853801e-08,5.616188070156625e-12,0.0928192034358706,0.0928192034358706,-2.3092638912203256e-14,-2.3092638912203256e-14,0.0055
1.3945260312897556e-06,8.465769751886398e-11,0.0895561132647248,0.0895560377777499,-2.5428766003976477e-07,-1.709743457922741e-14,0.006
1.595894333460135e-05,1.1768050423022203e-10,0.0850580562701423,0.0850565962037881,-3.0325512920814646e-06,-2.2093438190040615e-14,0.0065
4.168871427330523e-05,3.338095300176036e-09,0.0799026740408287,0.0798874119022905,-9.691501297037775e-06,-2.3092638912203256e-14,0.007
5.7542201908206136e-05,4.783999599244915e-09,0.0749758388456534,0.0749326451605833,-1.457020944306553e-05,-2.1094237467877974e-14,0.0075
4.834923407540104e-05,2.785675799754639e-08,0.0710168699296292,0.0709486095144158,-7.265173568082872e-06,-2.609024107869118e-14,0.008
2.8749419609896965e-05,3.115497830552538e-08,0.0682520476056464,0.0681809232935036,-1.4411123553048633e-05,-2.3092638912203256e-14,0.0085
2.290232152089844e-05,4.082266059912687e-08,0.0664680676461457,0.0664122847397278,-7.202215843049586e-06,-2.1094237467877974e-14,0.009
1.5128069926692578e-05,4.4016212993880366e-08,0.0653377311081896,0.0652954280265369,-5.573219444054978e-06,-2.1094237467877974e-14,0.0095
1.317275954780539e-05,3.411427160204816e-08,0.0645898072522856,0.0645593004290804,-5.635375221024752e-06,-2.609024107869118e-14,0.01
9.374936750294882e-06,2.4981379104227486e-08,0.0640594635663279,0.0640357018569753,4.923476794926884e-06,-2.808864252301646e-14,0.0105
8.501818070300038e-06,3.262301340178908e-08,0.0636498841514275,0.0636314422484888,3.383600030937295e-06,-2.5091040356528538e-14,0.011
9.293708522803423e-06,3.532360819125113e-08,0.0633112992801477,0.0632956487910128,1.1380237650016056e-06,-2.609024107869118e-14,0.0115
7.5435290887992945e-06,2.779070790159821e-08,0.0630168835810942,0.063001766928219,3.549655395951312e-06,-2.609024107869118e-14,0.012
8.131150620496741e-06,3.410622578803313e-08,0.0627509674034076,0.0627368584279712,-2.5926579710899844e-06,-2.708944180085382e-14,0.0125
7.688897917704218e-06,1.8053092201708587e-08,0.0625092426346789,0.0624950477027664,-8.15184189606466e-06,-1.4099832412739488e-14,0.013
4.796667482799555e-06,1.7572449897973463e-08,0.0622879029839105,0.062273259410612,-5.620652730020659e-06,-1.3100631690576847e-14,0.0135
7.1522013174035726e-06,2.8545633599941223e-08,0.0620835707736676,0.0620705559383537,-4.565589041050089e-06,-1.3100631690576847e-14,0.014
6.123653543396723e-06,3.3650748396119035e-08,0.0618996085343656,0.0618856083643909,-9.539440346095773e-06,-1.509903313490213e-14,0.0145
3.6141548607968033e-06,2.110605509808572e-08,0.0617296285421475,0.0617159477642092,-3.3248388180417976e-06,-1.2101430968414206e-14,0.015
5.460095630197004e-06,1.9104515698586955e-08,0.0615722418774451,0.0615602707917375,-1.6069811160646097e-06,-1.1102230246251565e-14,0.0155
5.4970012332983265e-06,1.8827473899363234e-08,0.06142911879717,0.0614167549058709,2.797494576989301e-06,-9.103828801926284e-15,0.016
3.996466895500594e-06,5.329730497216634e-09,0.0612971647501742,0.0612842821363853,3.835512822902842e-06,-6.106226635438361e-15,0.0165
6.231341854401329e-06,1.1348804403177315e-08,0.0611737552948238,0.0611615671079713,7.240639874894761e-06,-4.107825191113079e-15,0.017
5.587226730698058e-06,3.554573069913802e-08,0.0610608743516471,0.0610471687454957,-1.5848925090100607e-06,0.0,0.0175
4.912611106903941e-06,1.715327310053416e-08,0.0609547350862546,0.0609411995263265,-3.707101411065672e-06,-8.104628079763643e-15,0.018
3.5030537487018565e-06,5.162770599920208e-09,0.0608554474919193,0.0608421942370621,-6.620511532107187e-06,-1.1102230246251565e-14,0.0185
4.359516524506113e-06,8.90525859997826e-09,0.0607610351912088,0.0607486481132062,7.185516889274268e-07,-1.509903313490213e-14,0.019
3.3105561026008923e-06,2.1827484701641975e-08,0.0606733437366837,0.0606605310000694,-1.0731860004997706e-05,-2.3092638912203256e-14,0.0195
3.387194234601154e-06,5.590979901270998e-09,0.0605894332577068,0.0605777353650168,-4.491574395082409e-06,-2.1094237467877974e-14,0.02
3.8137482828992653e-06,2.9125934025708844e-09,0.060510170642777,0.0604988780015983,-5.5783797600073015e-06,-8.104628079763643e-15,0.0205
4.584700372796402e-06,4.0794309597025347e-10,0.0604349061280226,0.0604237049424171,-4.695241487051582e-06,-1.4099832412739488e-14,0.021
3.068404287501214e-06,7.62490230676871e-09,0.0603639692576856,0.0603518964266101,3.316340889902847e-06,-1.9095836023552692e-14,0.0215
3.2773217759976547e-06,1.2586799401359539e-08,0.0602946844872197,0.0602834732892803,-2.5262644620660524e-06,-2.3092638912203256e-14,0.022
2.688766861297376e-06,1.9789820504545474e-08,0.0602290847974622,0.0602182459669572,-9.523840788006055e-06,-2.609024107869118e-14,0.0225
2.863982279201205e-06,2.286272230561659e-08,0.0601658921477012,0.060156095789651,-7.194864935056167e-06,-2.808864252301646e-14,0.023
5.53334503129721e-06,1.2519616503225972e-08,0.0601060641387037,0.0600965447934885,-9.802158201011046e-06,-3.2085445411667024e-14,0.0235
3.2561737721009676e-06,9.435009301617114e-09,0.0600500943835187,0.06003876372123,-1.1705895268998567e-05,-3.3084646133829665e-14,0.024
2.7080088787975742e-06,3.908315601708345e-09,0.0599938895436644,0.059982824398919,-1.4935313982999965e-05,-3.3084646133829665e-14,0.0245
4.33772538190047e-06,7.3781477941126106e-09,0.0599392505826257,0.059928923068174,-1.6223106073076643e-05,-3.2085445411667024e-14,0.025
2.9019277748010275e-06,1.8646639704522627e-08,0.059888220773341,0.0598770790205274,-1.6906305816077882e-05,-3.008704396734174e-14,0.0255
3.3660894850004452e-06,4.790389300513009e-09,0.0598371007573453,0.0598269642105996,-1.471941659503262e-05,-3.708144902248023e-14,0.026
2.7470785203057013e-06,8.918195300300358e-09,0.0597880496209852,0.0597781561926082,-1.8742359311096912e-05,-4.6074255521943996e-14,0.0265
2.7404574250988745e-06,2.0907242596901465e-08,0.0597399319721666,0.0597305874839509,-2.1071990095045123e-05,-3.3084646133829665e-14,0.027
4.0921487369990905e-06,3.1250220050571542e-09,0.0596933472254662,0.059684638441645,-2.3834963627011874e-05,-2.90878432451791e-14,0.0275
3.285758027105068e-06,3.2892280010798913e-09,0.0596491557118721,0.0596396007434495,-3.3501291619053575e-05,-2.708944180085382e-14,0.028
3.3892275927982496e-06,2.72829380615347e-09,0.0596049073266086,0.059595164263589,-3.2962318795015655e-05,-2.808864252301646e-14,0.0285
3.5197816201024135e-06,2.6682785696230393e-08,0.0595603807751285,0.0595500809144818,-2.975662618509567e-05,-2.3092638912203256e-14,0.029
4.681938587700052e-06,3.850887796141844e-09,0.0595145531035802,0.0595038348394905,-3.0096836980075814e-05,-2.5091040356528538e-14,0.0295
2.6003646137959247e-06,6.298457699838167e-09,0.0594672940342184,0.0594543073035499,-2.7462519658016937e-05,-2.1094237467877974e-14,0.03
2.8983242379987395e-06,1.8778260599261465e-08,0.0594137048885213,0.0594001883099839,-2.4415380635023354e-05,-1.709743457922741e-14,0.0305
4.701662914496918e-06,3.44932817031296e-08,0.0593541736822223,0.0593389281120033,-2.1279089130077367e-05,-2.0095036745715333e-14,0.031
3.88842482750007e-06,1.58722259016586e-08,0.0592882615448756,0.0592694270746433,-4.270401470607421e-05,-1.709743457922741e-14,0.0315
2.991443340004396e-06,2.1083626504381225e-08,0.0592132886518722,0.0591926201612873,-4.277832540100501e-05,-1.8096635301390052e-14,0.032
3.2781749173052543e-06,2.130813449990887e-08,0.0591314501336298,0.0591103566869721,-4.2601754811077974e-05,-2.1094237467877974e-14,0.0325
3.0013396922976e-06,2.6424367097210855e-08,0.0590467904805329,0.0590258167529749,-3.815409614105203e-05,-2.0095036745715333e-14,0.033
3.860205568299857e-06,1.1441821004543051e-08,0.0589629895215107,0.0589428826217698,-3.744973062802526e-05,-3.708144902248023e-14,0.0335
4.213103234597393e-06,9.614085701159514e-09,0.0588828672172136,0.0588630873118774,-3.856303295401986e-05,-4.107825191113079e-14,0.034
2.9851231376012977e-06,9.41687049865747e-09,0.0588067105906177,0.0587876537899142,-3.205258402005917e-05,-4.207745263329343e-14,0.0345
4.1479554403964225e-06,2.16578913969645e-08,0.0587341912520124,0.0587160582012569,-2.77276122701009e-05,-4.007905118896815e-14,0.035
3.2737989819967006e-06,1.8405249803399304e-08,0.0586662196214456,0.058648875615302,-2.518873829304713e-05,-4.3076653355456074e-14,0.0355
2.4309880327991196e-06,1.4717457502699816e-08,0.0586012051357708,0.0585858179989001,-2.098501424308008e-05,-4.4075854077618715e-14,0.036
2.6680854720989577e-06,1.717912329751714e-08,0.0585395210703948,0.0585257490366484,-2.0182269831026112e-05,-4.107825191113079e-14,0.0365
4.242051900596455e-06,3.411294004218579e-09,0.0584809158197467,0.0584682469694422,-2.002258864708395e-05,-4.707345624410664e-14,0.037
3.632858379995496e-06,2.235466359939986e-08,0.0584252363636148,0.0584121075464457,-2.9546001826030732e-05,-4.807265696626928e-14,0.0375
5.47867844669786e-06,5.543156704479468e-09,0.0583702090899266,0.0583566102594147,-3.1386895644081036e-05,-5.10702591327572e-14,0.038
3.7045110585984253e-06,2.022285489761133e-08,0.0583162127297899,0.058299459544404,-2.0949109647006026e-05,-4.707345624410664e-14,0.0385
4.20187050689802e-06,3.820891901484824e-09,0.058258019542672,0.0582382441073864,-1.4954918449050503e-05,-4.5075054799781356e-14,0.039
3.771240178196411e-06,2.857940169936901e-08,0.058194388607281,0.0581682403816142,-1.94585749920817e-05,-5.10702591327572e-14,0.0395
5.121182491095444e-06,3.655501999710875e-08,0.0581200509895858,0.0580853459431577,-2.4340536613043362e-05,-5.4067861299245124e-14,0.04
3.3171293159009463e-06,1.0548233800311557e-08,0.0580327923326149,0.0579869731434399,-2.145600336700415e-05,-6.605826996519681e-14,0.0405
4.492702376304725e-06,8.602679901770216e-09,0.0579285903476426,0.0578737536966152,-2.122371653501265e-05,-7.205347429817266e-14,0.041
3.974956453503542e-06,3.46843365001126e-08,0.0578134772637686,0.0577497199171176,-5.090020593012667e-06,-7.105427357601002e-14,0.0415
3.333280012098039e-06,1.1604929503472583e-08,0.0576882035010135,0.0576158204078198,7.2371223389655626e-06,-7.205347429817266e-14,0.042
4.4273150661966465e-06,1.6727521034987092e-09,0.0575537576506741,0.0574731835153564,1.3828070347998711e-05,-7.105427357601002e-14,0.0425
3.6676546531014265e-06,4.328441730039323e-08,0.0574123390829382,0.0573260406471038,5.133744613972091e-06,-7.605027718682322e-14,0.043
5.876050500903951e-06,1.1977593201983883e-08,0.0572680482447212,0.0571824476031232,-4.535105087022373e-06,-7.80486786311485e-14,0.0435
4.017420230602309e-06,1.2347076805419022e-08,0.0571313792306774,0.0570505729128709,-4.480399186101991e-06,-7.30526750203353e-14,0.044
5.52281810400207e-06,2.7084710502167653e-08,0.057004692619026,0.0569322570223814,-2.426837275026905e-06,-7.904787935331115e-14,0.0445
3.108457647095497e-06,1.1589796101996175e-08,0.0568917762360272,0.0568244996343025,-9.320068504070633e-06,-7.704947790898586e-14,0.045
4.27681552970377e-06,1.821456190043147e-08,0.0567868725394977,0.0567251990338261,-1.0382797699048929e-05,-8.504308368628699e-14,0.0455
3.0097818005947463e-06,1.8055050503285042e-08,0.056690617022559,0.056631651376687,-1.696133681905465e-05,-8.704148513061227e-14,0.046
5.238598167499331e-06,3.725921649683217e-08,0.0565977361249899,0.0565410366361307,-1.9509740913026263e-05,-8.804068585277491e-14,0.0465
4.296805032798223e-06,3.90467660288385e-09,0.0565082184579549,0.0564494503899272,-1.7023036263053015e-05,-8.903988657493755e-14,0.047
4.8503677730002415e-06,5.5577109400739566e-08,0.0564172789943222,0.0563572521694998,-2.0003078329056123e-05,-9.303668946358812e-14,0.0475
3.3742413887982714e-06,7.231380980132762e-10,0.0563242007483738,0.0562628292689175,-2.8078649397023092e-05,-9.50350909079134e-14,0.048
6.527710199301373e-06,7.881430420103586e-08,0.0562292419144456,0.056167359972846,-2.9941879914008318e-05,-9.303668946358812e-14,0.0485
4.508940261299665e-06,1.3882544697141341e-08,0.0561341108890088,0.0560697300609769,-2.0704561066064997e-05,-9.903189379656396e-14,0.049
3.1518454796999884e-06,9.067806096274555e-09,0.0560368902467911,0.055973897979188,-2.031473349406454e-05,-1.0402789740737717e-13,0.0495
2.2763510200002335e-06,1.1524269732943182e-10,0.0559405676270826,0.0558805157632676,-2.195498371004856e-05,-1.1102230246251565e-13,0.05
3.5913557786051986e-06,2.5942901993314393e-09,0.0558465259672373,0.0557904142669453,-1.766798142910364e-05,-1.1501910535116622e-13,0.0505
4.25178849659813e-06,2.9533901504952276e-08,0.055757998068091,0.0557053514506306,-2.123082217209138e-05,-1.0602629885170245e-13,0.051
4.94251245499594e-06,2.941175220039227e-08,0.0556754524658712,0.0556260578459897,-2.3216633698086575e-05,-1.0202949596305189e-13,0.0515
3.2746836133024093e-06,7.643521660050112e-08,0.0555986812814916,0.0555526832638856,-2.709095484509927e-05,-9.903189379656396e-14,0.052
4.082884403198983e-06,1.4828466024519038e-09,0.0555272021574024,0.0554849092870108,-1.913028897704283e-05,-1.0802470029602773e-13,0.0525
1.7956766273988234e-06,1.9294361996990972e-08,0.0554626058151114,0.055424506979499,-8.936566588069184e-06,-1.1002310174035301e-13,0.053
3.2748701784962586e-06,4.1119336900707903e-08,0.0554031774318051,0.0553707906880047,-5.92019827205803e-06,-1.1102230246251565e-13,0.0535
2.1197142349022036e-06,2.4635166961939348e-09,0.0553506628737804,0.0553209164866363,2.4862787549873033e-06,-1.120215031846783e-13,0.054
3.303755309803924e-06,1.2222675399575778e-08,0.055302458108937,0.0552762684545047,-7.08114595504572e-06,-1.1401990462900358e-13,0.0545
3.263354629495785e-06,2.2122701399951428e-08,0.055259755935962,0.0552354709150875,-2.4689781470410566e-06,-1.0202949596305189e-13,0.055
2.305340727502825e-06,1.0367643597797294e-08,0.0552206459223234,0.0551976686775601,-1.5888726483059834e-05,-9.303668946358812e-14,0.0555
2.5507447216008283e-06,2.9595678699423367e-08,0.0551838925282699,0.0551628426969482,-9.031493279021419e-06,-9.50350909079134e-14,0.056
2.0821329071996075e-06,8.452163503813725e-09,0.0551500040315636,0.0551301685898951,-3.343333240035662e-06,-1.000310945187266e-13,0.0565
1.7643010218962307e-06,2.5681003504307576e-08,0.0551176160030161,0.0550999711650428,7.291447519097716e-07,-1.0602629885170245e-13,0.057
2.068241747296695e-06,1.6037271996505176e-09,0.0550871929959863,0.0550709484202485,-4.863701069002246e-06,-1.1302070390684094e-13,0.0575
1.332972689303824e-06,7.855963497782614e-09,0.0550585703328974,0.0550432789116098,-5.5745342860680225e-06,-1.2101430968414206e-13,0.058
3.363579730297772e-06,4.6807019399297545e-08,0.055030922944113,0.0550169734195188,-7.43431548100304e-06,-1.2800871473928055e-13,0.0585
1.7432540597994706e-06,1.240546089464889e-08,0.0550059148485486,0.0549912638056532,-6.6807849570249545e-06,-1.3600232051658168e-13,0.059
1.6993048070970684e-06,1.7637083044030888e-09,0.0549807602871235,0.0549672826905704,-1.5136826529982272e-06,-1.4199752484955752e-13,0.0595
2.6467714915948126e-06,5.605221599369603e-09,0.0549568248092852,0.0549437387821491,-8.213141769020105e-06,-1.4910295220715852e-13,0.06
1.890562718397104e-06,2.6332010197305245e-08,0.0549342283448776,0.0549209855899491,-2.1672006472073235e-05,-1.56097357262297e-13,0.0605
1.246074623095783e-06,4.079118098854195e-09,0.0549112328081721,0.0548997713587239,-2.6920618368064808e-05,-1.6109336087311021e-13,0.061
1.908059098498782e-06,9.62787140290633e-09,0.054889242549522,0.0548776982745251,-2.7173222811094355e-05,-1.680877659282487e-13,0.0615
2.098318009798039e-06,1.2079819297627914e-08,0.05486787941757,0.0548556943541639,-2.808291211908731e-05,-1.730837695390619e-13,0.062
1.3398177590995264e-06,1.0456760998756032e-08,0.0548463516274599,0.0548344256441984,-1.7829785916023688e-05,-1.8107737531636303e-13,0.0625
2.623007013598244e-06,2.2348527799198603e-08,0.0548242656308952,0.0548131331582251,-2.1115177144093167e-05,-1.8907098109366416e-13,0.063
1.073522699603091e-06,1.1041247097165474e-08,0.0548036434663299,0.0547917315040976,-1.3833997430046097e-05,-1.9506618542664e-13,0.0635
9.515901678025518e-07,3.793152500430885e-09,0.0547818877080774,0.0547706688720844,-1.7307186155002263e-05,-2.0405899192610377e-13,0.064
1.6678665408983995e-06,4.1346545007203694e-09,0.05476056660339,0.0547499548405424,-1.767431063903757e-05,-2.0905499553691698e-13,0.0645
1.519357653002873e-06,1.1829808098384742e-08,0.0547401435795689,0.054729116135099,-1.8035664656079753e-05,-2.1305179842556754e-13,0.065
6.557178395955043e-07,7.996745002292194e-09,0.0547196985095313,0.0547089412760325,-1.2485791679006653e-05,-2.1604940059205546e-13,0.0655
1.9101808801935682e-06,2.6808420899859797e-08,0.0546989271304501,0.0546889512131081,-1.2734490213106575e-05,-2.170486013142181e-13,0.066
3.0840204843021746e-06,5.750264660264737e-08,0.0546795933436025,0.0546693074722731,-6.079202198083777e-06,-2.2004620348070603e-13,0.0665
1.3989028571012585e-06,8.934910200597557e-09,0.0546608678070413,0.0546489773389428,-5.533367833043812e-06,-2.1305179842556754e-13,0.067
2.27383911700213e-06,7.893860697050226e-09,0.0546407448682201,0.054629451609041,-5.415584991008693e-06,-2.1604940059205546e-13,0.0675
9.157788877986461e-07,2.975090999945973e-09,0.0546215586494039,0.0546101662977593,-7.533109821045159e-06,-2.1505019986989282e-13,0.068
2.0258039669027172e-06,1.8283137018237916e-09,0.0546013113465978,0.0545909399284619,-3.19519130609347e-06,-2.1804780203638074e-13,0.0685
2.4501094868997764e-06,1.1642006803036509e-08,0.05458233275868,0.0545719471547811,-3.131888599017252e-06,-2.070565940925917e-13,0.069
3.010334792295788e-06,3.0360285799280184e-08,0.0545638096005522,0.0545529702014512,-1.0117681298105197e-05,-2.120525977034049e-13,0.0695
1.0972322029983994e-06,3.2714747022488666e-09,0.0545451018732429,0.0545337358994804,-1.738418594909863e-05,-2.1604940059205546e-13,0.07
1.337208783799837e-06,9.761449100420538e-09,0.0545253105991625,0.0545152627765285,-1.8273959769055104e-05,-2.1604940059205546e-13,0.0705
1.174061649004965e-06,1.5647698303755675e-08,0.0545064828336031,0.0544970253451877,-1.5236915646088534e-05,-2.2004620348070603e-13,0.071
2.0277936481002956e-06,7.782096703157215e-09,0.0544880696320491,0.0544785625570915,-1.683503775407047e-05,-2.000621890374532e-13,0.0715
1.3629556320018943e-06,6.65402880017929e-09,0.0544701616986734,0.0544608071460615,-1.177803822705048e-05,-1.9906298831529057e-13,0.0720000000000001
7.63512953201595e-07,8.667419601482429e-09,0.0544522790960434,0.0544431414187507,-1.5675714431062637e-05,-1.9906298831529057e-13,0.0725000000000001
1.5184882618951567e-06,2.9134956398835232e-08,0.0544340552796317,0.0544262111133612,-1.6554360774079235e-05,-1.9906298831529057e-13,0.0730000000000001
3.1629072866010133e-06,2.200356979953355e-10,0.0544172724532537,0.054408157522395,-1.945958270710424e-05,-1.8907098109366416e-13,0.0735000000000001
1.0891825280995304e-06,8.005991695980708e-09,0.0544007751875246,0.0543906208813772,-3.4128041195069514e-05,-1.8107737531636303e-13,0.0740000000000001
2.2833010217063188e-06,4.272319120007806e-08,0.054382568031204,0.0543732882150814,-3.70653043910707e-05,-1.7508217098338719e-13,0.0745000000000001
8.822850433992668e-07,1.0609731794508637e-08,0.054365092103719,0.0543553088198773,-2.5451399379039508e-05,-1.6608936448392342e-13,0.0750000000000001
1.4619131432011545e-06,5.1686089019842285e-09,0.054346857798692,0.0543381433667557,-2.3518452503035192e-05,-1.6209256159527285e-13,0.0755000000000001
2.121539296899566e-06,1.3352599997906722e-08,0.0543296692038326,0.0543211048721697,-1.5440045316061912e-05,-1.56097357262297e-13,0.0760000000000001
7.505476571981196e-07,1.3634178903931815e-08,0.0543132334929975,0.0543039089640213,-1.1683700462006286e-05,-1.5309975509580909e-13,0.0765000000000001
1.1091359955056612e-06,5.004495200189307e-09,0.0542958768202479,0.0542873917395814,-1.4539485680087338e-05,-1.5509815654013437e-13,0.0770000000000001
1.1039663104020492e-06,1.356608499147871e-09,0.0542789022454232,0.0542710734384337,-1.642379698907348e-05,-1.56097357262297e-13,0.0775000000000001
1.1379702249958434e-06,2.785897901258494e-09,0.0542621177137228,0.0542546051327472,-1.4882776090074934e-05,-1.580957587066223e-13,0.0780000000000001
1.629815579502758e-06,1.520449959685477e-08,0.0542455341296725,0.0542381690539337,-1.415672617910424e-05,-1.5409895581797173e-13,0.0785000000000001
1.4490039782003028e-06,4.593420400988979e-09,0.0542296735935504,0.0542224237962376,-1.5397247199011588e-05,-1.6009416015094757e-13,0.0790000000000001
2.7255138089002373e-06,1.5239185954807333e-09,0.0542135994764791,0.0542064347757317,-1.1119482895005639e-05,-1.6608936448392342e-13,0.0795000000000001
1.278246679101147e-06,4.676939696635074e-09,0.0541985945404544,0.0541905646544022,-8.486295213105954e-06,-1.7008616737257398e-13,0.0800000000000001
9.012698949026343e-07,6.289952100835272e-09,0.0541827846385093,0.0541752330651684,-1.2315438149057556e-05,-1.730837695390619e-13,0.0805000000000001
1.0670523892045147e-06,1.042937229633889e-08,0.0541667198919737,0.0541601264068029,-1.4602988507084191e-05,-1.7508217098338719e-13,0.0810000000000001
9.00593983901854e-07,7.563641296615131e-09,0.0541512185575245,0.0541450647303974,-1.1262851056015322e-05,-1.780797731498751e-13,0.0815000000000001
1.4189258282018558e-06,1.040113260103448e-08,0.0541359634638463,0.0541302640845089,-1.3195994032044744e-05,-1.7907897387203775e-13,0.0820000000000001
1.3145145639978373e-06,1.0982007005166938e-08,0.0541209698129488,0.0541156669701883,-1.309542548399989e-05,-1.780797731498751e-13,0.0825000000000001
2.1910118912019105e-06,2.920298860370485e-08,0.0541061140415975,0.0541013129065606,-9.088514029031991e-06,-1.7608137170554983e-13,0.0830000000000001
8.480873524008281e-07,1.3165839196638274e-08,0.0540917938150057,0.0540865862565923,-5.332024885063014e-06,-1.7608137170554983e-13,0.0835000000000001
1.8944288050007363e-06,1.0658102400640246e-08,0.054076863453839,0.0540729292923514,-6.385489130011912e-06,-1.7608137170554983e-13,0.0840000000000001
9.461028926960324e-07,8.852230899691893e-09,0.0540630695674959,0.0540587365659163,2.3579279995189495e-07,-1.800781745942004e-13,0.0845000000000001
1.1673993047037201e-06,8.218930598602459e-09,0.0540486577510783,0.0540452717721712,3.2030299599306034e-06,-1.800781745942004e-13,0.0850000000000001
1.5077531911045217e-06,8.316920395434746e-09,0.0540346525142457,0.0540315730035854,-2.099990350057368e-06,-1.780797731498751e-13,0.0855000000000001
1.3416876618946305e-06,2.229288503796667e-09,0.0540213093271394,0.054018544158397,-3.555913404063027e-06,-1.7508217098338719e-13,0.0860000000000001
1.4915415893004824e-06,5.037754401138184e-09,0.0540084048949422,0.0540062064038634,-2.4265408404833266e-07,-1.7108536809473662e-13,0.0865000000000001
8.076574556994953e-07,2.346873903547042e-09,0.0539956892284112,0.0539937318005243,-3.214083298064274e-06,-1.7408297026122455e-13,0.0870000000000001
1.7356013607000564e-06,1.9965509800989878e-10,0.0539825826128564,0.0539813475018696,-2.9028441390632764e-06,-1.7608137170554983e-13,0.0875000000000001
2.0727053580971155e-06,1.0737713405928329e-08,0.0539702592843141,0.0539686419403267,-6.492154060011579e-06,-1.780797731498751e-13,0.0880000000000001
2.4432962517986767e-06,4.856893602578349e-09,0.0539582539386975,0.0539549639049839,-3.394721738048112e-06,-1.780797731498751e-13,0.0885000000000001
5.571653544020339e-07,5.696721101788871e-09,0.0539460031131205,0.0539407475786521,8.617196482929579e-06,-1.7408297026122455e-13,0.0890000000000001
5.042109332970002e-07,7.78709279697365e-09,0.0539323624637889,0.0539250979828534,1.1639613614944366e-05,-1.7208456881689926e-13,0.0895000000000001
1.3449714064001084e-06,1.1410579404957932e-08,0.0539179507318942,0.0539084353709065,1.1660032791960262e-05,-1.6509016376176078e-13,0.0900000000000001
9.015512320020846e-07,5.26208639856085e-09,0.0539038457768615,0.0538887860424849,6.684634281994839e-06,-1.6708856520608606e-13,0.0905000000000001
7.551398477981253e-07,4.035464198914873e-09,0.0538879678240241,0.0538656198328174,3.880551020962741e-06,-1.6708856520608606e-13,0.0910000000000001
1.6990396315974543e-06,5.094982900855083e-09,0.0538702891263862,0.0538378186145646,1.5941203519442837e-06,-1.680877659282487e-13,0.0915000000000001
1.962619812098665e-06,2.7750165602913324e-08,0.0538502385952611,0.0538048544276922,2.9524244719025816e-06,-1.6908696665041134e-13,0.0920000000000001
1.5574904210988172e-06,6.062280101526429e-09,0.0538265472598942,0.0537668373715584,7.118308467002343e-06,-1.6908696665041134e-13,0.0925000000000001
1.199324954001546e-06,1.4207467806393037e-08,0.0537976517903365,0.0537255655981442,1.1088803216985355e-05,-1.7008616737257398e-13,0.0930000000000001
1.2882266024055733e-06,3.3785644976136453e-09,0.0537641252574171,0.0536822228654052,1.0525603553968033e-05,-1.730837695390619e-13,0.0935000000000001
2.106696640094552e-06,1.1262621897600855e-08,0.0537258734953882,0.0536388169941147,8.97805732191781e-06,-1.7608137170554983e-13,0.0940000000000001
1.4648618681042946e-06,9.419756016870728e-10,0.0536846096284905,0.0535965984868261,-9.787770770541826e-07,-1.7508217098338719e-13,0.0945000000000001
2.1169508900020784e-06,3.988919999864393e-09,0.053641185628463,0.0535571362720375,3.3854901999585962e-06,-1.7408297026122455e-13,0.0950000000000001
3.2138463545994256e-06,1.1331480399834337e-08,0.0535985067007218,0.0535201336547446,3.189560389138535e-07,-1.7208456881689926e-13,0.0955000000000001
1.9030742225978337e-06,9.894904340335131e-12,0.0535582671036319,0.0534855273622583,1.4184112406945282e-05,-1.6409096303959814e-13,0.0960000000000001
1.485976505601061e-06,2.181917001242706e-09,0.0535191188163872,0.0534540722944266,1.5702264129946464e-05,-1.511013536514838e-13,0.0965000000000001
1.4412644926964369e-06,8.590051399359755e-09,0.0534828518489783,0.0534247049056338,1.4324116698993805e-05,-1.4910295220715852e-13,0.0970000000000001
1.9669534919997123e-06,3.169014009540838e-10,0.0534494116072877,0.0533977036892442,1.65462824729401e-05,-1.4710455076283324e-13,0.0975000000000001
1.8823919898033892e-06,1.0782494799799203e-08,0.0534188205609401,0.053372128581662,2.267553093093788e-05,-1.5010215292932116e-13,0.0980000000000001
6.594801101045267e-07,6.482696900123042e-09,0.0533906123359863,0.0533482935536875,1.5319022291904183e-05,-1.6608936448392342e-13,0.0985000000000001
2.2997466062948946e-06,1.3883409900883326e-08,0.0533633592078169,0.0533257493666526,1.7943729330949232e-05,-1.6608936448392342e-13,0.0990000000000001
1.2276001040978368e-06,3.279863360072799e-08,0.0533389691402232,0.0533037478173812,2.8499484315935852e-05,-1.6608936448392342e-13,0.0995000000000001
3.644010267901676e-06,7.826814002465099e-09,0.0533154173930583,0.0532828069052191,2.528690860192917e-05,-1.6009416015094757e-13,0.1
1.4908470971006227e-06,3.3115611988709936e-09,0.0532944771649295,0.0532628122261067,2.5933480203965686e-05,-1.5509815654013437e-13,0.1005
1.292722190494866e-06,4.199065796461898e-09,0.0532727426909595,0.0532436147671031,2.418524768998953e-05,-1.461053500406706e-13,0.101
1.4488548744015506e-06,9.440031999152776e-09,0.0532518796951522,0.0532257696648432,2.830136955689344e-05,-1.3800072196090696e-13,0.1015
1.6769350442008557e-06,1.1575874703240174e-08,0.0532328062757118,0.0532080198005956,2.386206992099904e-05,-1.3100631690576847e-13,0.102
2.063825481901649e-06,7.835579080017752e-08,0.0532141908566165,0.0531907101418517,2.4259092576972563e-05,-1.3100631690576847e-13,0.1025
1.6348781253991418e-06,7.368592104539662e-09,0.0531959421688264,0.0531726273041011,3.5968920760964807e-05,-1.290079154614432e-13,0.103
2.125169690898876e-06,1.044073098810383e-09,0.0531781037410241,0.0531563436960353,3.955866368798855e-05,-1.290079154614432e-13,0.1035
1.5845449298015901e-06,2.64596260179939e-09,0.0531610214003379,0.0531402567629357,4.746958764090259e-05,-1.3700152123874432e-13,0.104
1.7170594920970506e-06,5.067612898757012e-09,0.0531443863217075,0.0531247728468858,4.67052535109147e-05,-1.5210055437364645e-13,0.1045
1.7190038305026079e-06,1.2152051698244293e-08,0.0531284852489791,0.0531097434511247,4.960552364696724e-05,-1.8407497748285095e-13,0.105
1.7623297272964522e-06,4.351650699507825e-09,0.0531129036805092,0.053095577104894,5.532910460692708e-05,-2.2004620348070603e-13,0.1055
7.742985944012015e-07,1.264564696012993e-09,0.0530976776217778,0.0530816316966351,6.015750817789378e-05,-2.6401103525586223e-13,0.106
1.5187904714025757e-06,7.106939099721377e-09,0.0530821699797792,0.0530678386087898,5.6936733833001796e-05,-2.779998453661392e-13,0.1065
1.4296595046009442e-06,9.276774702582369e-09,0.053067700314565,0.0530548552177115,6.119425663897449e-05,-3.3306690738754696e-13,0.107
1.0382070049011483e-06,2.2049208014962574e-09,0.0530537443307514,0.0530417921370546,5.9471892210893884e-05,-3.58046925441613e-13,0.1075
1.5414601994001575e-06,2.6575375997039963e-09,0.0530399785457087,0.0530291256568791,6.259654574691798e-05,-3.7203573555188996e-13,0.108
1.3871479409982568e-06,8.93223699865997e-09,0.053027619735784,0.0530169900167321,6.090082666498908e-05,-4.340972026284362e-13,0.1085
8.943150524021171e-07,3.294452610019816e-08,0.0530149024068124,0.0530056135557461,5.855119435993483e-05,-4.410916076835747e-13,0.109
2.608356297395531e-06,9.435419300041215e-09,0.0530022880145791,0.0529941780256435,5.7261374445949365e-05,-4.4708681201655054e-13,0.1095
1.463226811798668e-06,1.7951806201288445e-08,0.0529911800697302,0.0529837184567071,6.599221971492764e-05,-4.460876112943879e-13,0.11
1.9663139222969583e-06,2.157529301050065e-09,0.0529795292841113,0.0529732295359713,6.285614061396494e-05,-4.5208281562736374e-13,0.1105
2.6070109847009526e-06,1.7645502975449645e-09,0.0529690749557461,0.052963654953035,6.543053523999642e-05,-4.570788192381769e-13,0.111
1.1580871564983997e-06,5.7438368020190644e-09,0.0529593514242329,0.052954446246273,8.26426578039996e-05,-4.640732242933154e-13,0.1115
7.296017003957656e-07,7.03461900536384e-09,0.0529489259004954,0.0529457854028753,8.315855956397833e-05,-4.690692279041286e-13,0.112
7.131810466007305e-07,5.211200401755711e-09,0.0529389428395183,0.052937035082121,8.212962368392418e-05,-4.700684286262913e-13,0.1125
1.1553193859023536e-06,1.3622329604612293e-08,0.0529297494382468,0.0529278697919276,8.41232849129181e-05,-4.670708264598034e-13,0.113
1.6374192276999433e-06,1.0898657698543701e-08,0.0529211003646278,0.0529176020282426,8.107578670291105e-05,-4.670708264598034e-13,0.1135
1.962779848700691e-06,6.37140701309491e-10,0.0529123330118149,0.052905544941339,8.052143568593184e-05,-4.650724250154781e-13,0.114
1.501187595800979e-06,1.0346696097118802e-08,0.052903429883994,0.0528902065461884,7.915769109090309e-05,-4.630740235711528e-13,0.1145
9.735936224025687e-07,6.9265295998821585e-09,0.0528929435861177,0.05286983778521,7.728873979595541e-05,-4.640732242933154e-13,0.115
8.588973471959638e-07,4.8803924998508386e-09,0.0528799475924272,0.0528422111098208,7.65715218699059e-05,-4.690692279041286e-13,0.1155
1.1290632214999707e-06,8.568310998213757e-09,0.0528636208434228,0.0528047920022617,7.787406150594478e-05,-4.670708264598034e-13,0.116
1.9206035377014596e-06,1.7862499673837462e-10,0.052842134745218,0.0527563642712555,7.849790028491288e-05,-4.720668300706166e-13,0.1165
1.2519359523024964e-06,5.376370799947683e-09,0.0528129105857406,0.0526972019197019,8.392712571292371e-05,-4.750644322371045e-13,0.117
2.2139611743007825e-06,7.787794201186138e-09,0.0527722542187565,0.0526298363861571,8.501393594495532e-05,-4.760636329592671e-13,0.1175
1.9396088832002167e-06,7.654047798344443e-09,0.0527202064546854,0.052558328332769,9.459574208792176e-05,-4.760636329592671e-13,0.118
1.1353891416973627e-06,6.084340802015031e-09,0.0526563316449688,0.0524860951461781,8.959775983796714e-05,-4.82058837292243e-13,0.1185
2.191292412800916e-06,3.2587827991648055e-09,0.0525834465000417,0.0524171159928093,8.959896928795175e-05,-4.82058837292243e-13,0.119
1.909164257199447e-06,1.7000442997794352e-09,0.0525088074328062,0.0523528994486074,9.499635070497892e-05,-4.870548409030562e-13,0.1195
2.5589663845970723e-06,1.9266820083796432e-10,0.0524354052359293,0.0522947156190531,9.441561114797992e-05,-4.880540416252188e-13,0.12
2.048945537701241e-06,1.467366499141587e-09,0.0523673188679815,0.0522424710668684,8.945423654793672e-05,-4.830580380144056e-13,0.1205
2.0478992781014504e-06,8.80578740480864e-09,0.0523047618843182,0.0521951963981447,8.829398551790657e-05,-4.770628336814298e-13,0.121
2.2177165031958546e-06,8.724937022863699e-10,0.0522494667730815,0.0521525791485402,8.47363420559688e-05,-4.780620344035924e-13,0.1215
2.50315873549789e-06,1.7285333796246416e-08,0.0521992838078564,0.0521137226273824,8.495734229596597e-05,-4.830580380144056e-13,0.122
1.6356844294018735e-06,2.808234269430221e-08,0.0521543183928586,0.0520777624810471,8.670422391598986e-05,-4.870548409030562e-13,0.1225
3.661724420699064e-06,1.209611740632388e-08,0.0521131067875368,0.0520443987496698,9.104437130691423e-05,-4.900524430695441e-13,0.123
3.349691297699353e-06,5.779451396625834e-09,0.0520768405683037,0.0520138589783236,9.988608449396086e-05,-4.93050045236032e-13,0.1235
1.6837894168952872e-06,4.176125299737432e-09,0.0520427801067903,0.0519845153455224,9.572725379991542e-05,-4.980460488468452e-13,0.124
1.7520992531966373e-06,8.091300303381121e-09,0.0520102760234536,0.0519573808897955,9.285262727198873e-05,-4.990452495690079e-13,0.1245
2.113567331797628e-06,4.826907498700628e-09,0.0519797222465146,0.0519322942200178,9.533404068196027e-05,-4.980460488468452e-13,0.125
2.198340474303395e-06,2.2854566801566722e-08,0.0519514436734529,0.0519085026086068,9.452972849699481e-05,-4.950484466803573e-13,0.1255
8.793870876974696e-07,8.836717399485217e-09,0.0519249494012516,0.0518854474849305,9.929379137796346e-05,-4.960476474025199e-13,0.126
1.984478933299283e-06,1.3619785702023712e-08,0.0518995501187943,0.0518629791875194,9.737421320399342e-05,-4.920508445138694e-13,0.1265
1.7401180747028677e-06,6.8984266979321696e-09,0.0518768079556928,0.0518394019720484,9.84772796929212e-05,-4.870548409030562e-13,0.127
2.0265969482985424e-06,1.2355703495059434e-08,0.0518545758352435,0.0518123370275724,9.58276189318985e-05,-4.840572387365683e-13,0.1275
1.0712172165971978e-06,1.9655658975437085e-09,0.051832618714036,0.0517772617508802,8.64736058429072e-05,-4.840572387365683e-13,0.128
2.09113849020115e-06,2.9124990960638364e-09,0.0518089851694125,0.051728892623219,8.799392922798077e-05,-4.840572387365683e-13,0.1285
1.541153118005123e-06,1.1310997805047407e-08,0.0517819033889837,0.0516651145720086,8.000068735991572e-05,-4.880540416252188e-13,0.129
1.2329464207996854e-06,5.847741603448586e-09,0.0517454270666505,0.0515910961122636,8.152493295199292e-05,-4.870548409030562e-13,0.1295
2.453755316496331e-06,5.8161917990129375e-09,0.0516949768176968,0.0515159565818641,8.114561424599209e-05,-4.93050045236032e-13,0.13
9.507468190991797e-07,7.316799700840537e-09,0.0516301146212395,0.0514464416166334,7.381763420100107e-05,-4.920508445138694e-13,0.1305
1.7889286252001368e-06,2.9602493997749058e-09,0.0515553035965855,0.0513856869566223,7.13224813709834e-05,-4.900524430695441e-13,0.131
2.541215191997903e-06,2.278577500292034e-09,0.0514816907127631,0.0513335719358413,7.700200777793764e-05,-4.870548409030562e-13,0.1315
2.074668276202951e-06,2.528519296718379e-09,0.0514154244094902,0.0512894411906657,7.764681614597091e-05,-4.880540416252188e-13,0.132
2.1801681933039663e-06,3.757967104167648e-09,0.0513573384247166,0.0512516449918181,7.785568513296592e-05,-4.93050045236032e-13,0.1325
4.1262658831003884e-06,2.0766519601145284e-08,0.0513079031663206,0.051219657537768,7.905730823798418e-05,-4.970468481246826e-13,0.133
7.834561260022799e-07,4.162760899872886e-09,0.0512670147864565,0.0511913799426363,7.209422426990297e-05,-4.960476474025199e-13,0.1335
1.3142929481055332e-06,8.389547903608907e-09,0.0512297792396755,0.0511669907924636,7.29827313709075e-05,-5.050404539019837e-13,0.134
1.4971501303001622e-06,9.683883396560677e-09,0.0511984986057675,0.0511449728106073,7.223380162091342e-05,-5.120348589571222e-13,0.1345
4.338436044998284e-07,1.1488145698623775e-08,0.0511716869235232,0.0511252015245642,6.912892574295615e-05,-5.160316618457728e-13,0.135
1.812712482403278e-06,6.269423404037244e-09,0.0511474091741147,0.0511068561751338,7.019502084792961e-05,-5.130340596792848e-13,0.1355
2.447236911298778e-06,4.228334973821468e-10,0.0511265290237318,0.0510896580411591,7.021206481394593e-05,-5.080380560684716e-13,0.136
1.3834476897955916e-06,4.7527990987283886e-09,0.0511081695793813,0.0510733443221537,6.967275823899222e-05,-5.200284647344233e-13,0.1365
1.0197145684995301e-06,2.3125730011508416e-09,0.0510900424222008,0.0510578288908445,7.202312351894946e-05,-5.170308625679354e-13,0.137
4.2754328950095344e-07,5.812626498180595e-09,0.0510729139687866,0.0510427552939521,7.263102695198587e-05,-5.120348589571222e-13,0.1375
7.999283050952322e-07,1.155776670203057e-08,0.0510564485038852,0.0510283571104544,7.282619104698185e-05,-5.020428517354958e-13,0.138
1.1200537518019082e-06,7.574124799569759e-09,0.0510412972817116,0.0510140336770685,6.962173797497861e-05,-4.980460488468452e-13,0.1385
1.6425665037012038e-06,8.752165700509629e-09,0.0510268143755186,0.0510003370673796,6.802331384991867e-05,-4.970468481246826e-13,0.139
9.458498411996086e-07,2.8036569503508968e-08,0.0510129040295247,0.0509866709842368,7.699299953189964e-05,-4.970468481246826e-13,0.1395
9.251056283937631e-07,1.2525549895892052e-08,0.0509988279440825,0.0509727782171884,7.570995199490671e-05,-4.990452495690079e-13,0.14
1.0516851976991037e-06,8.076599299078335e-09,0.0509848141646726,0.0509601092433307,7.826822360890162e-05,-4.980460488468452e-13,0.1405
1.1427702849009513e-06,7.2448253021772935e-09,0.050971513265422,0.0509471691177113,7.932546234890037e-05,-5.000444502911705e-13,0.141
8.44496589200161e-07,7.313877600778618e-09,0.0509587506855675,0.0509344702070409,7.617724167297002e-05,-5.020428517354958e-13,0.1415
1.826514274397284e-06,6.927275399137844e-09,0.0509456667667086,0.0509215966953017,7.642277637898154e-05,-5.020428517354958e-13,0.142
1.6239240447982195e-06,4.31153329705225e-09,0.0509335508400258,0.0509090766458316,7.781164780296113e-05,-5.120348589571222e-13,0.1425
3.774388466978862e-07,5.693542096119053e-09,0.0509211911707971,0.0508965161173485,7.573876266797619e-05,-5.120348589571222e-13,0.143
1.4733199912991823e-06,9.78157040087968e-09,0.0509079017370022,0.0508838612638908,7.626774818492166e-05,-5.060396546241464e-13,0.1435
1.0206606475965385e-06,5.881362404036583e-09,0.0508958620006023,0.0508715104266492,7.151372442293358e-05,-5.040412531798211e-13,0.144
1.3138665235987168e-06,7.021740300316992e-09,0.0508831872847401,0.05085906109524,7.350542172090968e-05,-4.940492459581947e-13,0.1445
5.34578507904726e-07,8.051923017227125e-10,0.0508710082830895,0.0508466434656799,7.576730163993961e-05,-5.130340596792848e-13,0.145
1.84851903140687e-06,1.5707116302055013e-08,0.0508582937013984,0.0508343078378883,7.356167440597527e-05,-5.160316618457728e-13,0.1455
1.4914923310987982e-06,9.19731769910559e-09,0.0508465246943924,0.0508217141905555,6.613875660199664e-05,-5.190292640122607e-13,0.146
7.791107395974106e-07,7.59966529984002e-09,0.0508344273797997,0.050809645627609,7.457729685589332e-05,-5.200284647344233e-13,0.1465
9.494876000992747e-07,1.2743861702024795e-08,0.050821817445687,0.0507976357087201,7.323471343889665e-05,-5.21027665456586e-13,0.147
3.83751328894566e-07,2.673351401361046e-09,0.0508096894195379,0.0507856824253616,7.445149001195084e-05,-5.21027665456586e-13,0.1475
1.0543888670985768e-06,2.3533785961649123e-09,0.0507971199236664,0.0507740428501218,7.511748790989259e-05,-5.220268661787486e-13,0.148
9.133082621987088e-07,8.211208796238267e-09,0.0507851265505991,0.0507620113472383,7.787825231497791e-05,-5.250244683452365e-13,0.1485
1.5257993541961667e-06,1.2197749095499422e-08,0.0507732431433978,0.0507503928631513,7.588283048098887e-05,-5.280220705117245e-13,0.149
8.840107719038093e-07,5.168286902612618e-09,0.0507619624518358,0.0507383271724874,7.078531613591288e-05,-5.260236690673992e-13,0.1495
1.3526255049009506e-06,7.514883021420005e-10,0.0507499878535765,0.0507266317799539,6.555240938699303e-05,-5.270228697895618e-13,0.15
1.1275660080009575e-06,6.568088399550032e-09,0.0507382542035851,0.0507151382535754,5.850265079099248e-05,-5.310196726782124e-13,0.1505
1.334129360298919e-06,9.955075999656948e-10,0.0507265481333007,0.0507032852813315,5.9704246657910076e-05,-5.32018873400375e-13,0.151
9.273620134031546e-07,7.292020397231536e-09,0.0507151668314442,0.0506915437534953,5.8039955174948865e-05,-5.350164755668629e-13,0.1515
6.750721259982106e-07,2.047787599213091e-09,0.05070324866483,0.0506797268402766,5.3749766500965634e-05,-5.380140777333509e-13,0.152
5.302097733986266e-07,3.5353803981563736e-09,0.0506911413447257,0.0506680405848991,5.599837004000019e-05,-5.390132784555135e-13,0.1525
3.6089741579925505e-07,6.044348403733135e-09,0.0506791091084439,0.0506566540812689,5.764054331092172e-05,-5.420108806220014e-13,0.153
1.015424341395399e-06,7.750059698163891e-09,0.0506670987424384,0.0506449372875566,5.676710194391088e-05,-5.440092820663267e-13,0.1535
8.731291590013956e-07,4.511499201997893e-09,0.0506554567354055,0.0506333896277862,5.5344472048912685e-05,-5.46007683510652e-13,0.154
1.0552810098055088e-06,3.7352475001917185e-09,0.0506439030395311,0.0506219046160886,4.982013247689654e-05,-5.480060849549773e-13,0.1545
1.2327542351989185e-06,1.4072017995303554e-09,0.0506325828410777,0.0506106716361249,5.297867178599702e-05,-5.500044863993026e-13,0.155
1.1106157959961394e-06,2.256900399899564e-08,0.0506213045419418,0.0505996070180247,5.37212664999398e-05,-5.530020885657905e-13,0.1555
1.2023786684009496e-06,6.3669982966474414e-09,0.0506098890774945,0.0505878443355421,5.97230678499594e-05,-5.550004900101158e-13,0.156
1.823710430295944e-06,2.3344148405990417e-08,0.0505985963844524,0.0505769313750641,5.65610888169088e-05,-5.601075159233915e-13,0.1565
4.591675831985831e-07,1.231593999700964e-08,0.0505880280967485,0.0505653576034778,6.907557331492509e-05,-5.621059173677168e-13,0.157
9.317246094028842e-07,3.885926802560391e-09,0.0505762591743337,0.0505544938770299,6.88085500260005e-05,-5.621059173677168e-13,0.1575
8.434990731026604e-07,1.0636696037846782e-09,0.0505649132989051,0.050543476353951,7.200917114791316e-05,-5.64104318812042e-13,0.158
5.257095268967893e-07,2.6374862988065573e-09,0.0505537901177727,0.0505323855773816,7.400602463691897e-05,-5.6710192097853e-13,0.1585
9.87966756800518e-07,4.2299320990313305e-09,0.0505425266517488,0.0505213309796421,7.497484603591342e-05,-5.681011217006926e-13,0.159
6.825153727046951e-07,6.853328002320858e-09,0.0505317930449095,0.0505106422128317,7.843224126991011e-05,-5.720979245893432e-13,0.1595
1.5572948811951037e-06,6.57374189805271e-09,0.0505206468706579,0.0504998525529024,7.915917753398283e-05,-5.750955267558311e-13,0.16
5.303912259044252e-07,6.460982700240425e-09,0.0505101307718542,0.050489066368026,7.515134830293757e-05,-5.78093128922319e-13,0.1605
1.0120867776006182e-06,8.683753702221075e-09,0.0504989406445226,0.050478248976331,7.558172825394838e-05,-5.810907310888069e-13,0.161
5.477423288963168e-07,3.6164871028421253e-09,0.0504883276268374,0.0504677310114117,7.586184108299143e-05,-5.840883332552949e-13,0.1615
1.2392210671022252e-06,6.616470996090307e-09,0.050477234784268,0.0504568261588893,7.44269835379896e-05,-5.880851361439454e-13,0.162
8.784811854969932e-07,2.6764312016647196e-09,0.0504667962261576,0.0504461725634028,7.070502107398013e-05,-5.900835375882707e-13,0.1625
8.029016994037796e-07,5.874467495781133e-09,0.0504558095294727,0.0504354397680835,6.594009042693028e-05,-5.910827383104333e-13,0.163
9.76847251699109e-07,2.9186133024272642e-09,0.0504449272935936,0.0504245888562259,6.47741870639651e-05,-5.930811397547586e-13,0.1635
4.6920287820328976e-07,1.4093821602834122e-08,0.050434104818405,0.0504140254646693,6.450665132695654e-05,-5.980771433655718e-13,0.164
1.1315794724992e-06,7.590774953047941e-10,0.050423134475394,0.0504038014260414,6.49961237779717e-05,-6.050715484207103e-13,0.1645
1.2052689512057069e-06,4.3285890011235395e-09,0.0504129818575819,0.0503932921211188,6.373098625689355e-05,-6.100675520315235e-13,0.165
9.543581388007927e-07,1.750655898025144e-09,0.0504028416148432,0.0503830268561355,6.172843255491944e-05,-6.150635556423367e-13,0.1655
1.0869900799598264e-07,4.851440298103693e-09,0.0503924485085174,0.0503727850980958,6.466869960097821e-05,-6.200595592531499e-13,0.166
1.0358913659011537e-06,8.81556779658288e-09,0.0503817130781333,0.0503626371172969,6.480186874591176e-05,-6.260547635861258e-13,0.1665
3.2286316629936973e-07,8.56108979541137e-09,0.0503717527804059,0.0503526924113808,6.633240573894472e-05,-6.31050767196939e-13,0.167
1.2208280040018615e-06,5.100283397008187e-09,0.0503611021721417,0.0503425056644707,6.524942511798582e-05,-6.360467708077522e-13,0.1675
5.579404750988282e-07,8.110664098670561e-09,0.0503510909624211,0.0503323119830627,6.49050846559529e-05,-6.390443729742401e-13,0.168
9.065087795967486e-07,2.8304759022712567e-09,0.0503405430543064,0.050322211102169,6.462961346698215e-05,-6.430411758628907e-13,0.1685
1.0314592890012242e-06,2.6848251594158157e-08,0.0503304664859027,0.0503122270662965,6.15620836279529e-05,-6.470379787515412e-13,0.169
9.062866698980598e-07,1.9694409991721784e-10,0.0503204569530867,0.0503017652949262,5.9662701013984965e-05,-6.590283874174929e-13,0.1695
1.084737320106166e-06,4.186169896835956e-09,0.0503104000692778,0.0502914209334269,5.83986102349332e-05,-6.630251903061435e-13,0.17
1.170595517303863e-06,2.4572823796586984e-08,0.050300333202449,0.0502813278646118,6.32199029579894e-05,-6.70019595361282e-13,0.1705
6.519454865960839e-07,1.9674412495007676e-08,0.0502903331789157,0.0502710858902858,6.170945640593395e-05,-6.750155989720952e-13,0.171
1.1819550750982732e-06,4.587234293806919e-09,0.0502800272827289,0.0502610170653028,6.314615963798342e-05,-6.770140004164205e-13,0.1715
1.032033558501233e-06,1.4906752984766847e-09,0.0502703241513335,0.0502513072165753,6.902738731695557e-05,-6.800116025829084e-13,0.172
1.7337421030008682e-06,1.5662868016463882e-09,0.0502604568838701,0.0502415830438114,6.541789328895486e-05,-6.81010803305071e-13,0.1725
1.2850703169017819e-06,2.126443380406906e-08,0.0502509843409268,0.0502321648325535,7.290964892991969e-05,-6.840084054715589e-13,0.173
9.579590101033153e-07,1.051959509779099e-08,0.0502409279954558,0.0502221587300107,7.489364880897131e-05,-6.870060076380469e-13,0.1735
7.517148436012033e-07,5.070626502012843e-09,0.0502308838332705,0.0502123933415635,7.502280769089431e-05,-6.900036098045348e-13,0.174
5.060191650002599e-07,9.516261396946835e-09,0.0502208915907989,0.0502029609429747,7.506323909389767e-05,-6.930012119710227e-13,0.1745
1.647190841898294e-06,6.450428295667887e-09,0.0502108845158592,0.0501936665464364,7.575844558294076e-05,-6.959988141375106e-13,0.175
6.62382519799054e-07,3.730749903452235e-09,0.0502018033802925,0.0501844536543073,7.179668471790634e-05,-6.981082378842984e-13,0.1755
1.4190273067010706e-06,1.4466818500091794e-08,0.0501922413725802,0.0501753906855402,6.952735097198737e-05,-7.011058400507864e-13,0.176
6.688780449029541e-07,1.2483550998476645e-09,0.0501833207248917,0.0501666938887315,6.276072086797146e-05,-7.090994458280875e-13,0.1765
9.389203561999127e-07,4.845266195208087e-09,0.050173733711424,0.0501574424173464,6.519824768991267e-05,-7.150946501610633e-13,0.177
3.602546134948148e-07,3.4137399018696613e-09,0.05016439022729,0.0501483580969096,6.375113735590521e-05,-7.530642776032437e-13,0.1775
1.1688924418037927e-06,3.2399327040688597e-09,0.0501548498864777,0.0501390958908341,6.262309791993381e-05,-7.930323064897493e-13,0.178
1.460693032001581e-06,4.1185746965655134e-09,0.0501460334731835,0.0501300978943439,6.255678798694486e-05,-7.960299086562372e-13,0.1785
1.53015273259699e-06,5.0079742019981666e-09,0.0501374308083231,0.0501215858848895,6.534322640294743e-05,-7.990275108227252e-13,0.179
5.449597252002447e-07,2.7949164996265985e-09,0.0501289359995474,0.0501129271929085,6.949864438499098e-05,-8.020251129892131e-13,0.1795
9.39585577702795e-07,9.609693402135022e-09,0.0501194139449972,0.0501043629672074,6.62186035169654e-05,-8.070211166000263e-13,0.18
8.312547912989188e-07,5.256368597328365e-09,0.050110549606885,0.0500957100005794,7.022211064899864e-05,-8.090195180443516e-13,0.1805
3.6240221829714203e-07,2.180352204339542e-09,0.0501016163729835,0.05008697468656,6.823929315991073e-05,-8.130163209330021e-13,0.181
4.007003343992066e-07,1.421454099564956e-08,0.0500924446212825,0.0500782122050567,6.835525993598157e-05,-8.160139230994901e-13,0.1815
2.520383724495534e-06,4.243505200007824e-09,0.0500834158612257,0.0500693032411364,6.712474163295123e-05,-8.180123245438153e-13,0.182
2.12285759200459e-07,7.591050010802292e-10,0.0500756084128642,0.0500604105220406,6.111235501793377e-05,-8.200107259881406e-13,0.1825
1.1967265180004572e-06,5.651925795435719e-09,0.0500663995495853,0.0500519898121564,6.154001616898164e-05,-8.230083281546285e-13,0.183
5.716828841012545e-07,6.049951303821466e-09,0.0500578014105251,0.050043605766329,6.1031784820975155e-05,-8.391065620116933e-13,0.1835
5.002125640016231e-07,9.683708973584615e-10,0.0500490818687691,0.0500352178670993,6.134380851396948e-05,-8.600897771771088e-13,0.184
4.0130959549911083e-07,9.601251044211168e-10,0.0500403656364611,0.0500267712881827,6.164658529195233e-05,-8.830713937868495e-13,0.1845
3.3945786129946365e-07,2.0639610159856048e-10,0.0500317364666212,0.0500184171763391,6.26186186969413e-05,-9.000578060636144e-13,0.185
7.808583660021129e-07,7.740513403853289e-09,0.0500231986718368,0.0500099953414365,6.037789432600249e-05,-9.270362255620057e-13,0.1855
6.332339972034418e-07,6.995613796578759e-09,0.0500149071609241,0.0500017107286366,5.8625724006944324e-05,-9.300338277284936e-13,0.186
7.537470600033069e-07,5.8779026992916705e-09,0.0500066966390891,0.0499935553938076,5.7364669785897604e-05,-9.330314298949816e-13,0.1865
2.1205512559796524e-07,1.2606509586232661e-10,0.0499983861581106,0.0499856231962152,5.804961556998833e-05,-9.350298313393068e-13,0.187
1.2136382193037032e-06,3.2906952995848116e-09,0.0499898608529554,0.0499776043093759,5.8588574577966845e-05,-9.590106486712102e-13,0.1875
1.0368171537988857e-06,3.442416900145684e-09,0.0499822060719836,0.0499695221927411,6.518079220896311e-05,-9.811040868612508e-13,0.188
1.523543265019578e-07,5.280700002274763e-09,0.0499741253586097,0.0499616728493127,6.305894451097416e-05,-9.841016890277388e-13,0.1885
1.143365816205777e-06,3.7153297036129906e-09,0.0499655780608412,0.0499535579912128,6.318134169491785e-05,-1.0020873020266663e-12,0.189
6.347107655985118e-07,1.1591318897774538e-08,0.0499576723090588,0.0499457219903673,5.725140237189397e-05,-1.0300649222472202e-12,0.1895
8.932375155992767e-07,4.227357401631604e-09,0.0499492920224697,0.0499378688803859,5.522753180897677e-05,-1.0320633236915455e-12,0.19
2.1232888550160034e-07,2.01913259029185e-08,0.0499413380328166,0.0499302940736795,6.032965441493676e-05,-1.0310641229693829e-12,0.1905
3.433564609023332e-07,2.4760400951784334e-09,0.0499329768836658,0.0499223670872271,5.967950843999148e-05,-1.0550449403012863e-12,0.191
1.185711922903343e-06,2.8791886028112224e-09,0.0499252132831303,0.0499146926859164,5.891257459189614e-05,-1.056044141023449e-12,0.1915
5.068125873974871e-07,1.2678323203785258e-08,0.0499180087977912,0.0499071576466629,5.8306979458966346e-05,-1.0580425424677742e-12,0.192
8.579953839002452e-07,3.21721500134986e-09,0.0499103528923344,0.0498996566640674,5.9051387775954645e-05,-1.0680345496894006e-12,0.1925
3.5513209339921303e-07,1.6010277797962047e-08,0.049902970382338,0.0498922493431652,5.9256372638927246e-05,-1.0700329511337259e-12,0.193
3.890841600989736e-07,2.3040300015098047e-09,0.0498954293953547,0.049884805346752,5.929825943296052e-05,-1.1020073742429304e-12,0.1935
1.0908442646950789e-06,1.5126270999643587e-09,0.0498880084978174,0.0498774398833818,5.9268129107947765e-05,-1.1020073742429304e-12,0.194
4.916754344011509e-07,3.08967879752986e-09,0.049881199045009,0.0498702948467129,6.002249146797034e-05,-1.1010081735207677e-12,0.1945
1.1246693537025898e-06,5.7896624994224766e-09,0.0498735954672812,0.0498632662435223,6.311152853699653e-05,-1.1010081735207677e-12,0.195
7.161218918971812e-07,5.111312303962556e-09,0.0498665470092619,0.0498562655188958,6.604836106793854e-05,-1.1010081735207677e-12,0.1955
1.3782744850976414e-06,7.347836020188403e-10,0.0498593022774954,0.0498493636930903,6.725578773791874e-05,-1.0990097720764425e-12,0.196
3.9051503680082034e-07,6.353764896160907e-09,0.0498526651459329,0.0498426573504017,6.59570484159433e-05,-1.103006574965093e-12,0.1965
1.2400917899987873e-06,3.697480301101397e-09,0.0498453915092716,0.0498357704625695,6.818784028994607e-05,-1.1040057756872557e-12,0.197
4.955502259998412e-07,3.767678197208468e-09,0.0498388512822137,0.049828889185872,7.530599676797145e-05,-1.1050049764094183e-12,0.1975
5.764433298055538e-07,2.0356503011020877e-09,0.0498317675432576,0.0498220636592882,7.745309451989701e-05,-1.103006574965093e-12,0.198
5.563637665989551e-07,5.841242399495794e-09,0.0498248381321645,0.0498153745115274,7.543718156499679e-05,-1.1040057756872557e-12,0.1985
2.580062426968399e-07,6.817647800472226e-09,0.0498178228609445,0.0498087477005354,7.26415768489419e-05,-1.1040057756872557e-12,0.199
8.910812247034383e-07,3.2163313956612427e-09,0.0498106518798633,0.049802220666404,7.338096140296901e-05,-1.103006574965093e-12,0.1995
8.708333726001327e-07,4.318934196390067e-09,0.0498042406029789,0.0497957211207057,6.955044420198231e-05,-1.1070033778537436e-12,0.2
5.937672713021702e-07,2.674799298718611e-09,0.0497977248387727,0.0497889936906891,7.07382510279908e-05,-1.1161072066556699e-12,0.2005
2.976779984939504e-07,3.1687879958886e-09,0.0497912297891531,0.0497825809023187,7.233787188898333e-05,-1.113997782908882e-12,0.201
6.478203609036615e-07,4.5153900063432673e-10,0.0497845058459772,0.0497760919551634,7.013012622292258e-05,-1.1370904218210853e-12,0.2015
1.5349518568061327e-06,3.757047797869895e-09,0.0497780770573291,0.0497696000314658,6.68306660069895e-05,-1.1360912210989227e-12,0.202
9.119174146990372e-07,1.0985838003185755e-09,0.0497721707242277,0.0497631275878578,7.388398556695819e-05,-1.1370904218210853e-12,0.2025
2.2759967589769392e-07,3.358493497196413e-09,0.0497654893767034,0.049756677158869,6.850865057894673e-05,-1.1390888232654106e-12,0.203
5.024217912957818e-07,1.120977660001854e-08,0.0497584997015119,0.0497505644827803,6.914853411299493e-05,-1.1360912210989227e-12,0.2035
5.349894951003908e-07,5.348002200811219e-09,0.0497519143600283,0.0497445475529573,7.219578630190959e-05,-1.13509202037676e-12,0.204
1.0019153953988447e-06,2.026752599082471e-09,0.0497457314920499,0.0497381344522076,7.141144821598555e-05,-1.1360912210989227e-12,0.2045
8.940868066950602e-07,9.399662298514855e-09,0.049739825869837,0.049731857284787,7.187093648097775e-05,-1.1360912210989227e-12,0.205
9.042107396994847e-07,1.389936984952378e-10,0.0497336647025605,0.0497255855577563,7.217477784993154e-05,-1.1370904218210853e-12,0.2055
8.383697542996282e-07,6.1730622002986735e-09,0.0497275889315034,0.0497193683479559,6.85050635859108e-05,-1.13509202037676e-12,0.206
3.68013644100329e-07,6.9572353988966995e-09,0.0497213911209044,0.0497133973378354,6.846209242195034e-05,-1.138089622543248e-12,0.2065
7.219640555944373e-07,1.2632835194592573e-08,0.0497149498497723,0.0497075948265786,6.750774912589463e-05,-1.1410872247097359e-12,0.207
1.4446997064002098e-06,4.2025422031244375e-09,0.0497087195627152,0.049701534421885,6.811739342793555e-05,-1.1400880239875733e-12,0.2075
4.7232045909811893e-07,2.0502939193645098e-08,0.0497030107556271,0.0496956246326293,6.691376590195475e-05,-1.1430856261540612e-12,0.208
5.223746185056832e-07,6.381293604640348e-09,0.0496968541641138,0.0496891621900986,6.604199989690418e-05,-1.1400880239875733e-12,0.2085
7.772566101987843e-07,3.0945919021752033e-09,0.0496908126254957,0.0496832636908323,6.543995274599368e-05,-1.1400880239875733e-12,0.209
5.673075545997719e-07,8.589835995276296e-10,0.0496847468912205,0.0496771421496246,6.442484272095594e-05,-1.1390888232654106e-12,0.2095
3.5785832440404786e-07,3.392491010334453e-10,0.0496785840778939,0.0496711269959405,6.512225239396763e-05,-1.1360912210989227e-12,0.21
1.5023947810971494e-06,3.4274331983663586e-09,0.0496724096560393,0.0496652225221087,6.501587359597494e-05,-1.1330936189324348e-12,0.2105
6.632762764025024e-07,1.5806811970442425e-09,0.0496669182680749,0.0496594909716434,6.339235894892159e-05,-1.1330936189324348e-12,0.211
1.4173186855051534e-06,6.232392699145883e-09,0.0496608086351944,0.0496536576154597,6.35257757859442e-05,-1.13509202037676e-12,0.2115
3.8044140110438107e-07,1.4753031199465916e-08,0.0496554066783576,0.0496478350042257,7.454053551891882e-05,-1.1370904218210853e-12,0.212
1.0105335841031904e-06,4.390465498105289e-09,0.0496490584403594,0.0496417169768901,7.447620906497754e-05,-1.138089622543248e-12,0.2125
3.4018638259830647e-07,1.4254531999213782e-09,0.0496433242451805,0.0496360126791261,6.911559622291286e-05,-1.1370904218210853e-12,0.213
3.1212834329663597e-07,2.1328006097331986e-08,0.0496372094551542,0.0496303710331761,6.93147355899093e-05,-1.1410872247097359e-12,0.2135
9.141737910972614e-07,6.727095901160052e-09,0.0496313720674391,0.0496244585902071,6.953609719495546e-05,-1.1540768340978502e-12,0.214
7.832097271009975e-07,2.6711811026980392e-09,0.049626009253123,0.0496185832940323,6.621218980196186e-05,-1.1560752355421755e-12,0.2145
4.508152467025406e-07,5.216094202398214e-09,0.0496203579540462,0.0496129038083071,6.741807670596067e-05,-1.1530776333756876e-12,0.215
7.342946534982797e-07,4.548236197388089e-09,0.0496144193701524,0.0496071145566215,6.995416632993301e-05,-1.1550760348200129e-12,0.2155
4.153273572976568e-07,7.475953398006219e-09,0.049608799808913,0.0496017109241064,6.696366696690159e-05,-1.1480816297648744e-12,0.216
7.582176304032906e-07,3.0887183019578934e-09,0.0496029690479768,0.0495961552513299,6.977402227792417e-05,-1.1470824290427117e-12,0.2165
9.460523682988664e-07,9.182992803669077e-09,0.0495973888256677,0.0495906075841939,6.562828054490488e-05,-1.1470824290427117e-12,0.217
9.645459139034918e-07,4.91219630249784e-09,0.049591777180337,0.0495848612375627,6.751802819693342e-05,-1.146083228320549e-12,0.2175
3.6378377510359883e-07,1.6197097101045e-08,0.0495860846559932,0.0495792750290256,6.229990632700133e-05,-1.149080830487037e-12,0.218
8.556078539972978e-07,2.518763100867183e-09,0.0495799477797879,0.0495734304080178,6.253403641498512e-05,-1.152078432653525e-12,0.2185
7.485968131007437e-07,6.139563100970857e-09,0.0495742461485076,0.0495680335873381,6.55466576219288e-05,-1.1530776333756876e-12,0.219
7.134952285034468e-07,1.0025703045535295e-09,0.0495686424243574,0.0495624029785738,6.231081150998019e-05,-1.1530776333756876e-12,0.2195
5.714007427007339e-07,3.6582794987749523e-09,0.0495631108380271,0.0495569114988225,6.374837727296523e-05,-1.1550760348200129e-12,0.22
9.079332558975528e-07,3.64025219690145e-09,0.0495574974872189,0.0495512330774114,6.167037333193459e-05,-1.1550760348200129e-12,0.2205
3.4517326189670294e-07,6.776491395799056e-09,0.049552053587417,0.0495456817326377,5.9488242103000744e-05,-1.1560752355421755e-12,0.221
6.58178193405079e-07,6.235915700480987e-09,0.0495463685518864,0.0495401473620575,5.958359128099833e-05,-1.1640688413194766e-12,0.2215
5.81636280798381e-07,4.705048399500367e-09,0.0495408844979663,0.0495348475979919,5.6712824552995755e-05,-1.1690648449302898e-12,0.222
3.3649471619517923e-07,1.469955601685058e-09,0.04953534221096,0.0495296986918991,5.925236202097839e-05,-1.1700640456524525e-12,0.2225
2.9375283819993436e-07,5.606925194967527e-09,0.0495298160773496,0.0495242938534211,5.9189150079963504e-05,-1.1780576514297536e-12,0.223
7.074816722046906e-07,4.690373499316447e-09,0.0495243149487492,0.0495188678736781,5.86180740109743e-05,-1.1790568521519162e-12,0.2235
8.570041324026945e-07,5.544137995916465e-10,0.0495189521655302,0.0495133837714168,5.7174608539933836e-05,-1.1870504579292174e-12,0.224
6.032601893996015e-07,2.7352983975048595e-09,0.0495137376589386,0.0495078710288996,6.137287944396608e-05,-1.1930456622621932e-12,0.2245
2.1997764240028195e-07,1.6882083599123465e-08,0.0495081556850104,0.0495023848973909,6.647997375797132e-05,-1.1960432644286811e-12,0.225
4.951475647066439e-07,1.900610897831445e-09,0.0495024338754524,0.0494968313775723,6.728530562094548e-05,-1.1970424651508438e-12,0.2255
1.2101543713019525e-06,2.0050139951099943e-09,0.0494973049694539,0.049491678743299,6.529816078493234e-05,-1.1950440637065185e-12,0.226
7.452479440991921e-07,3.454037202088589e-09,0.0494923733940651,0.0494862984632961,6.736907506998957e-05,-1.1940448629843559e-12,0.2265
4.319983678002792e-07,1.1923327006280182e-08,0.0494869037536681,0.0494812430519747,6.57041405149883e-05,-1.191047260817868e-12,0.227
2.332259142596993e-06,5.371161397593749e-09,0.0494814028369882,0.0494756611932907,6.714101788696247e-05,-1.1860512572070547e-12,0.2275
6.961428382981638e-07,2.822547710140677e-08,0.0494769760790932,0.0494703697923048,4.807788234495458e-05,-1.1860512572070547e-12,0.228
5.802019116055157e-07,5.672837803671893e-09,0.0494710860033226,0.0494645992028977,5.133459437189902e-05,-1.1870504579292174e-12,0.2285
2.586152015100762e-06,7.0036114963034635e-09,0.0494657636622321,0.0494591753514173,5.093095272790116e-05,-1.185052056484892e-12,0.229
6.354994541990511e-07,5.13709660227013e-09,0.0494614206643014,0.0494537642758819,6.878496047590943e-05,-1.185052056484892e-12,0.2295
2.5532204889905374e-07,7.757939013419701e-10,0.0494553223335907,0.0494485169558007,7.021954234298633e-05,-1.1830536550405668e-12,0.23
4.801433717005477e-07,2.1572513983492136e-09,0.0494492615648495,0.0494432990379151,7.017624092198194e-05,-1.1800560528740789e-12,0.2305
3.928264201008558e-07,3.768076600740855e-09,0.0494438748551818,0.0494379877786883,6.922988667490415e-05,-1.177058450707591e-12,0.231
3.8093379569476005e-07,7.1255576994389e-09,0.0494385453236386,0.0494327845063808,7.065569990094556e-05,-1.1790568521519162e-12,0.2315
6.533872189962153e-07,4.82487980124624e-09,0.0494333326954229,0.049427762441867,6.933594199898252e-05,-1.1790568521519162e-12,0.232
6.830880742020318e-07,5.606918998535271e-09,0.049428029247983,0.0494223115160373,6.568921951999318e-05,-1.1790568521519162e-12,0.2325
7.035091734997057e-07,3.900047701455023e-09,0.0494227454484916,0.0494170513433636,6.889459472891879e-05,-1.177058450707591e-12,0.233
6.041388820043903e-07,2.920773796433185e-09,0.0494174493150616,0.0494119175888628,7.060378063594719e-05,-1.1750600492632657e-12,0.2335
3.859213146967244e-07,1.4044120699718832e-08,0.049412098969171,0.0494066316263378,6.671702757299336e-05,-1.1750600492632657e-12,0.234
4.2753631120107105e-07,1.467671800065018e-08,0.049406607757835,0.0494012087010297,6.672948530195288e-05,-1.1930456622621932e-12,0.2345
4.145050715997911e-07,7.354245198931686e-09,0.0494011731177452,0.0493957441747096,6.559823303498025e-05,-1.1930456622621932e-12,0.235
1.2367564743986925e-06,5.321536204749844e-09,0.0493957732533263,0.0493901136538562,6.217346077097563e-05,-1.1930456622621932e-12,0.2355
4.0157639789872857e-07,5.224253946112256e-10,0.0493908381554152,0.0493846480085075,6.487289245993288e-05,-1.1900480600957053e-12,0.236
4.93883808697082e-07,3.742635500125768e-09,0.0493852248502983,0.0493792981308668,6.674105342396874e-05,-1.191047260817868e-12,0.2365
5.917721326992309e-07,2.057507497710276e-09,0.0493797543782998,0.0493739601793204,6.646795089193525e-05,-1.191047260817868e-12,0.237
4.15201113095065e-07,4.745799302152687e-09,0.0493744245771478,0.0493685550228506,6.615891648298344e-05,-1.2290168882600483e-12,0.2375
7.833629143000342e-07,9.26509501064654e-10,0.0493690227522292,0.0493632773295796,6.558009783896868e-05,-1.2250200853713977e-12,0.238
3.0330271079404003e-07,2.730571900533274e-09,0.0493638689801429,0.04935791471109,6.711453118990462e-05,-1.227018486815723e-12,0.2385
7.815477243017233e-07,3.2866591948010893e-09,0.0493582884605219,0.0493526730387378,6.708195081195356e-05,-1.2280176875378856e-12,0.239
3.22855889398066e-07,2.3695440956594815e-09,0.049353023033626,0.0493471839252549,7.247082442396469e-05,-1.2310152897043736e-12,0.2395
5.476601117951341e-07,6.431427598818651e-09,0.0493474619710664,0.0493419620352797,7.187323093593712e-05,-1.2320144904265362e-12,0.24
4.2247410579621114e-07,3.718864299839808e-09,0.0493421260750101,0.0493366137185963,6.999682737696133e-05,-1.2790879466706429e-12,0.2405
9.817241050022463e-07,9.828952700352556e-09,0.0493366611057706,0.0493312630847217,7.071447091799854e-05,-1.2800871473928055e-12,0.241
5.482802968026501e-07,1.433973290110302e-08,0.0493315347067314,0.0493261570970422,7.6301621900976e-05,-1.2820855488371308e-12,0.2415
6.673130766993163e-07,5.415480001935702e-09,0.0493261950128012,0.0493206117778408,7.758237635890897e-05,-1.2860823517257813e-12,0.242
5.769472313024715e-07,1.2740505504760247e-08,0.0493209102981328,0.0493152539184042,7.622826644193559e-05,-1.2860823517257813e-12,0.2425
5.127445484032211e-07,4.289002972224232e-10,0.0493155020761999,0.0493096508339244,7.485693712394603e-05,-1.2880807531701066e-12,0.243
5.514337811998726e-07,3.2378087017059798e-09,0.0493101221027903,0.0493042619227457,7.517742881391065e-05,-1.2910783553365945e-12,0.2435
6.866834706964475e-07,4.758601603038759e-09,0.0493049670272492,0.049298889918409,7.465970461895122e-05,-1.2950751582252451e-12,0.244
1.605745960989169e-07,2.736237902922767e-09,0.0492999700144918,0.0492938750683984,7.735865243796436e-05,-1.2940759575030825e-12,0.2445
2.48526151998274e-07,3.789227598360867e-09,0.0492942558701665,0.0492885485059154,7.683204633890384e-05,-1.2940759575030825e-12,0.245
1.816576239987988e-07,5.995987699403127e-09,0.0492886686268876,0.0492832615041596,7.633953681296379e-05,-1.2990719611138957e-12,0.2455
8.041534836980557e-07,2.1673512012876373e-09,0.0492833149874535,0.0492779242676479,7.642356600290334e-05,-1.2990719611138957e-12,0.246
6.649240473013962e-07,2.2221188986093487e-09,0.0492782305210499,0.049272427154767,7.740966753899681e-05,-1.298072760391733e-12,0.2465
2.2984461620079166e-07,3.78101790154961e-09,0.0492727839440886,0.0492673451429717,7.875184411798575e-05,-1.298072760391733e-12,0.247
1.1666607495977588e-06,2.194561803114947e-09,0.0492672186908897,0.0492620474599679,7.933533430792838e-05,-1.3000711618360583e-12,0.2475
6.553988992005766e-07,1.7443078995094119e-09,0.0492624039063424,0.0492566211684631,8.163899675395214e-05,-1.3020695632803836e-12,0.248
4.812859089042831e-07,2.821719795320643e-09,0.0492569573445157,0.0492513201165723,8.006944591298915e-05,-1.3030687640025462e-12,0.2485
4.610753485054242e-07,5.705805002087505e-09,0.0492515111877059,0.0492462557095148,7.955136485993108e-05,-1.3070655668911968e-12,0.249
3.66085089395507e-07,5.145763502800715e-09,0.0492460850857246,0.049240885908075,7.806986014791129e-05,-1.3080647676133594e-12,0.2495
4.86744812601414e-07,2.2205873945191357e-09,0.0492407075090784,0.0492351776948376,7.681131141790143e-05,-1.3060663661690342e-12,0.25
1.0840019985039473e-06,2.8798864959433956e-09,0.0492353863253638,0.0492296909838913,7.767630275390403e-05,-1.3060663661690342e-12,0.2505
1.3132319928027547e-06,2.794539898098858e-09,0.0492302916744541,0.0492240241894549,8.133329171189363e-05,-1.3040679647247089e-12,0.251
1.0891796400208653e-07,4.14274940047088e-09,0.0492250514690643,0.0492183899319324,8.611429602289888e-05,-1.3060663661690342e-12,0.2515
5.902779566038796e-07,6.820688944197961e-10,0.0492188944244825,0.0492130049839976,8.642600244390675e-05,-1.3080647676133594e-12,0.252
3.256645281016213e-07,7.3339486983403646e-09,0.0492133388347259,0.049207428585571,8.619123291697672e-05,-1.3060663661690342e-12,0.2525
1.0072561892962573e-06,2.98169079704369e-09,0.0492076418329865,0.0492017592117708,8.396223648599044e-05,-1.3040679647247089e-12,0.253
6.364652252940917e-07,6.997018200949334e-09,0.0492023908048967,0.0491962876525247,7.746453755497207e-05,-1.3050671654468715e-12,0.2535
6.176100129998141e-07,2.0183295035280935e-09,0.0491967832453033,0.0491905656632786,7.544343512599916e-05,-1.3040679647247089e-12,0.254
2.583992503024657e-07,3.156795595760098e-09,0.0491912755286889,0.0491851485819572,6.91125770769796e-05,-1.3000711618360583e-12,0.2545
4.954466566037263e-07,5.310889901466442e-09,0.0491855795306188,0.0491797876880924,7.029977418793187e-05,-1.3000711618360583e-12,0.255
2.487090988989582e-07,3.1344686013401457e-09,0.049180094398748,0.0491741883716789,6.72371756319512e-05,-1.3590240044436541e-12,0.2555
6.366390161022251e-07,6.059242795009023e-09,0.0491745510823085,0.0491687470465783,6.774755768190754e-05,-1.4180878693537124e-12,0.256
4.750847062001684e-07,1.6119999300678867e-08,0.0491690732691754,0.049163250694899,6.669325181496433e-05,-1.419087070075875e-12,0.2565
8.52260583897313e-07,3.57343640094987e-09,0.0491634245654139,0.0491572175610036,6.587920065792563e-05,-1.4200862707980377e-12,0.257
6.079362701999491e-07,3.6299106984105656e-09,0.0491580222059002,0.0491515887847924,7.26766520349198e-05,-1.4660495040175192e-12,0.2575
1.005981517199217e-06,7.328767037684258e-10,0.0491522953275855,0.0491459605868951,6.942928164199724e-05,-1.4660495040175192e-12,0.258
5.82485956301948e-07,9.062506599322173e-09,0.0491467795513413,0.0491404037608867,7.388788167794758e-05,-1.5090151350705128e-12,0.2585
5.067974481950954e-07,3.735144200878171e-09,0.0491409399971483,0.0491347132609481,7.165719856494501e-05,-1.5060175329040248e-12,0.259
1.0138662001960008e-06,3.018917199559823e-09,0.0491351519967967,0.0491291391135245,7.198317286294387e-05,-1.5720758028692217e-12,0.2595
1.1390669900010475e-06,3.6542258038951836e-09,0.0491299399169031,0.0491234921648119,6.960216485496495e-05,-1.5750734050357096e-12,0.26
6.030408519000496e-07,7.023815001838685e-09,0.0491246905458471,0.0491179792519347,6.865612455098091e-05,-1.585065412257336e-12,0.2605
1.4632367902958632e-06,3.7621979975810405e-09,0.0491190038728007,0.0491123984607953,6.863835899195703e-05,-1.6290302440324922e-12,0.261
4.537490159994828e-07,1.1931372501106097e-08,0.0491140880965954,0.0491067055253245,6.696948185391793e-05,-1.6290302440324922e-12,0.2615
5.128981848956382e-07,4.90844929978973e-09,0.049108063829182,0.049101356310567,6.902448494094937e-05,-1.6280310433103296e-12,0.262
6.201322141977106e-07,5.069011044245286e-10,0.0491023901239754,0.0490958148838081,6.956978781191836e-05,-1.6280310433103296e-12,0.2625
3.7089456439431956e-07,2.989478199710849e-09,0.049096739763591,0.0490903237981244,6.66235084469946e-05,-1.6260326418660043e-12,0.263
8.944882997005688e-07,8.642555393567619e-09,0.0490910263966593,0.0490846110991324,6.657083640393413e-05,-1.627031842588167e-12,0.2635
6.226435936979025e-07,1.6908311001317955e-09,0.0490857105043646,0.0490791671359495,7.01135661219654e-05,-1.6260326418660043e-12,0.264
7.790500982998716e-07,3.458521399823944e-09,0.049080111038898,0.0490736637350345,6.74454779608924e-05,-1.6260326418660043e-12,0.2645
8.601864123006231e-07,5.917921500064871e-09,0.0490745987431116,0.0490681165892641,7.21663672529349e-05,-1.627031842588167e-12,0.265
9.944389190025271e-07,8.709922498517653e-09,0.0490690589656669,0.0490624545380414,6.844716475995494e-05,-1.6260326418660043e-12,0.2655
5.564283870052034e-07,3.987481997369535e-09,0.0490635403384924,0.0490568365645906,6.977253893392099e-05,-1.624034240421679e-12,0.266
5.289146561004987e-07,2.96476180411398e-09,0.0490579089192552,0.0490509813599107,6.886810234796314e-05,-1.6220358389773537e-12,0.2665
7.580033462989411e-07,7.933856974173814e-10,0.0490518698839863,0.0490449140153281,7.059628221595116e-05,-1.621036638255191e-12,0.267
4.806944592025686e-07,9.116318304414062e-09,0.0490461209930955,0.0490389538977468,6.801109814991158e-05,-1.6180390360887031e-12,0.2675
2.1861388289912131e-07,2.3051055023093348e-09,0.0490401055427907,0.0490331360457075,6.640358804199664e-05,-1.6180390360887031e-12,0.268
1.952744166991427e-07,1.7823474016132046e-09,0.0490339132175998,0.0490272878212936,6.709335015098183e-05,-1.6190382368108658e-12,0.2685
9.547600459056116e-07,3.4349689967405617e-09,0.0490277922522243,0.049021354612763,6.770645589293522e-05,-1.6190382368108658e-12,0.269
1.7195711780187972e-07,7.955901000500365e-09,0.0490220927067688,0.049015462164729,6.548634380498797e-05,-1.6200374375330284e-12,0.2695
7.455837962994094e-07,4.393380700906668e-09,0.0490157899434424,0.0490096650422725,6.552147714289358e-05,-1.621036638255191e-12,0.27
7.951396524957799e-07,5.042856604520196e-09,0.0490099983428506,0.0490037901811964,6.695644766896436e-05,-1.6200374375330284e-12,0.2705
2.0200442470141855e-07,8.491923969566884e-10,0.0490042971183878,0.0489978304718107,6.68623468239593e-05,-1.6180390360887031e-12,0.271
7.656210394002549e-07,3.797683598150137e-09,0.0489979805901877,0.0489918016303664,6.72566794709395e-05,-1.6190382368108658e-12,0.2715
3.9376084590148075e-07,3.017536095994977e-09,0.0489921248002572,0.0489858170890275,6.243250650395105e-05,-1.6180390360887031e-12,0.272
6.6380448029979e-07,1.0542062105212135e-08,0.0489859925580185,0.0489797506719651,6.467239349194909e-05,-1.6190382368108658e-12,0.2725
2.5546445350105307e-07,1.4565224998319692e-09,0.0489799352264784,0.0489738452434582,6.465562958091198e-05,-1.621036638255191e-12,0.273
2.9319501110292023e-07,1.5554236995618531e-09,0.0489737164382831,0.0489676727392329,6.535970646492917e-05,-1.6230350396995163e-12,0.2735
4.6272157139953807e-07,6.357221901676091e-09,0.0489672816219572,0.0489612973469111,6.657877323790196e-05,-1.6250334411438416e-12,0.274
1.1400385559953707e-06,4.074992794589338e-09,0.0489612014715527,0.0489550927603068,6.805137178900189e-05,-1.627031842588167e-12,0.2745
3.3624059399967043e-07,4.171562401067419e-09,0.0489552662739019,0.0489489846751881,7.367271884395343e-05,-1.627031842588167e-12,0.275
6.415619269936612e-07,2.433851870042858e-08,0.048948646829021,0.0489424306902435,7.374879237798115e-05,-1.624034240421679e-12,0.2755
1.1360457934997403e-06,2.271497399897182e-09,0.0489422532360887,0.0489356463111189,7.032446587296182e-05,-1.6200374375330284e-12,0.276
5.739177035002374e-07,1.382819199424734e-09,0.0489362266854264,0.0489293012605418,6.451257901196605e-05,-1.6170398353665405e-12,0.2765
7.498181789980518e-07,3.843683295257083e-09,0.0489297083766269,0.0489228437853507,6.306657131494031e-05,-1.6180390360887031e-12,0.277
4.951988071960622e-07,3.413280297293042e-09,0.0489232986014708,0.0489164752953825,6.039327473494893e-05,-1.6190382368108658e-12,0.2775
6.164231995051117e-07,2.5938855993667964e-09,0.0489166954176917,0.0489098386004724,6.284520647592551e-05,-1.621036638255191e-12,0.278
5.124278979057317e-07,2.1449544015950117e-09,0.0489099618788159,0.0489031760518611,6.810915903998627e-05,-1.6230350396995163e-12,0.2785
2.355399233017197e-07,4.159509001122608e-09,0.0489032518835084,0.0488965274195328,6.994405683591332e-05,-1.621036638255191e-12,0.279
5.801640748023806e-07,5.508216001370858e-09,0.0488964023166982,0.048889841267064,7.037412375299201e-05,-1.6200374375330284e-12,0.2795
1.0896656403996952e-06,5.012740701693108e-09,0.0488898623454251,0.0488832221253733,7.27351492599837e-05,-1.6190382368108658e-12,0.28
3.684394246014633e-07,3.938673595604847e-09,0.0488835808688986,0.0488766228197503,7.090169195689278e-05,-1.6180390360887031e-12,0.2805
1.5532167420284626e-07,4.289166299908942e-09,0.0488766749470655,0.0488699057934495,7.11173851449809e-05,-1.6170398353665405e-12,0.281
8.888225421013751e-07,2.413757096975111e-09,0.0488698067123804,0.0488631462374625,7.12382977319237e-05,-1.6160406346443779e-12,0.2815
2.7171540650100523e-07,1.7173466954067962e-09,0.048863381286908,0.0488564210693923,6.75465470419967e-05,-1.6160406346443779e-12,0.282
8.662167984008207e-07,1.4052307997780566e-09,0.0488567651712305,0.0488494359773761,6.504163692599985e-05,-1.6160406346443779e-12,0.2825
4.944001015041999e-07,4.553279898955598e-09,0.0488502936174514,0.0488427637468005,6.686153257295935e-05,-1.6160406346443779e-12,0.283
4.4535257329864075e-07,4.153804598894251e-09,0.0488434566640867,0.0488361775014926,6.52409136209231e-05,-1.6170398353665405e-12,0.2835
1.8745808300080213e-07,6.198087300346433e-09,0.0488366814532026,0.0488293316078206,6.37239469399864e-05,-1.6170398353665405e-12,0.284
4.997610641988004e-07,2.8221172967968222e-09,0.0488298633440422,0.0488227244252947,6.410271270995693e-05,-1.6170398353665405e-12,0.2845
5.884137877013029e-07,2.296592103989692e-09,0.0488232523824554,0.0488162411914549,6.392563623192071e-05,-1.6160406346443779e-12,0.285
2.949473260974167e-07,5.1851281046566555e-09,0.0488167910086024,0.0488098538567874,6.547733838790926e-05,-1.6150414339222152e-12,0.2855
1.0798999163022516e-06,3.435397105677751e-09,0.0488100905436964,0.0488034823839588,6.435889531797301e-05,-1.6150414339222152e-12,0.286
6.109626723982409e-07,3.294294094458028e-09,0.0488042623247762,0.0487972586800727,6.277312588698347e-05,-1.6140422332000526e-12,0.2865
3.2530780430528594e-07,4.811661895309793e-09,0.0487979439726102,0.0487912209063654,6.497536288496697e-05,-1.6140422332000526e-12,0.287
1.6861684560415258e-07,2.474841998001409e-10,0.0487916391439028,0.0487851498752484,6.515129453199542e-05,-1.6110446310335647e-12,0.2875
4.849781363031047e-07,1.736673169855374e-08,0.0487852625023519,0.0487787335344562,6.56454120629979e-05,-1.6110446310335647e-12,0.288
1.0391242925011923e-06,3.5108568968711396e-09,0.0487791308311389,0.0487711644513087,6.480842896394723e-05,-1.610045430311402e-12,0.2885
1.5682635405994683e-06,4.708745900139366e-09,0.048772288739824,0.0487613449800691,6.617666241492959e-05,-1.6090462295892394e-12,0.289
7.059986756041692e-07,3.729659400764085e-09,0.048763862670364,0.0487463445421124,5.631972063391277e-05,-1.6090462295892394e-12,0.2895
4.895403095950268e-07,3.8298009000237165e-09,0.0487504283172563,0.0487229178695971,5.961151014599597e-05,-1.6080470288670767e-12,0.29
7.884734172999841e-07,4.84609259665536e-09,0.0487288640318022,0.0486899390667573,6.010373931797375e-05,-1.607047828144914e-12,0.2905
7.863787779005538e-07,4.533577499521435e-09,0.0486979161042507,0.048651813997913,5.625856003699248e-05,-1.6110446310335647e-12,0.291
9.132254182031563e-07,3.8148110503843924e-08,0.0486603100873358,0.0486149764315735,5.933044913697394e-05,-1.6140422332000526e-12,0.2915
5.615370852599111e-06,1.8288598899185438e-08,0.0486227445758975,0.0485828632075516,6.335092076692472e-05,-1.6180390360887031e-12,0.292
7.910262807969692e-07,7.127423998221083e-10,0.0485844686731014,0.0485568930404088,8.483079049992348e-05,-1.6170398353665405e-12,0.2925
6.489206888019017e-07,8.132373004177129e-09,0.0485584284017725,0.0485358231231901,8.582470181495161e-05,-1.6140422332000526e-12,0.293
2.3583479412947472e-06,1.4625608016349823e-09,0.048537200908706,0.0485184310584824,8.85495402409564e-05,-1.6140422332000526e-12,0.2935
1.7252191989586274e-07,8.743398997868024e-09,0.0485205052204668,0.0485040445442327,0.000107093499651989,-1.6160406346443779e-12,0.294
1.3041742150110558e-07,1.4331400004230499e-08,0.0485050461342611,0.0484917238692178,0.00010667042512690905,-1.6190382368108658e-12,0.2945
7.907225878997504e-07,3.238133199079396e-09,0.0484922459971179,0.0484810876382171,0.00010676491273398092,-1.621036638255191e-12,0.295
2.683322586974346e-07,4.7641336015091795e-09,0.0484820050523094,0.0484721808297034,0.00010616363058590927,-1.6310286454768175e-12,0.2955
2.968458002947094e-07,3.1178130008302496e-09,0.0484727745344179,0.0484645218652278,0.00010423402506198887,-1.6330270469211428e-12,0.296
4.6299556660106544e-07,2.6202142955344954e-09,0.048464751124627,0.0484575868521793,0.00010435773856698471,-1.6310286454768175e-12,0.2965
3.5172037140401846e-07,2.895285698689687e-09,0.0484579976621711,0.0484517086562607,0.00010591518122393673,-1.6290302440324922e-12,0.297
2.3638969200157067e-07,2.9179711008575637e-09,0.0484519083921138,0.0484464328484673,0.00010468394700891004,-1.6220358389773537e-12,0.2975
5.509568766978723e-07,1.1046610015608138e-09,0.0484463686642764,0.0484416913016733,0.00010543565731591098,-1.624034240421679e-12,0.298
9.7145878939775e-07,8.309185006716291e-10,0.0484416176144304,0.0484372063472774,0.00010542155573189937,-1.6250334411438416e-12,0.2985
5.561219049987631e-07,3.1614228040988124e-09,0.0484376799630172,0.0484331744233848,0.00010098726554197412,-1.627031842588167e-12,0.299
1.1924004249957987e-07,4.565123203070787e-09,0.0484335857164386,0.0484292986652583,9.88119829349321e-05,-1.6260326418660043e-12,0.2995
3.2024720530293704e-07,1.1149765000162404e-09,0.048429455666386,0.0484254451599889,9.885332477699293e-05,-1.6280310433103296e-12,0.3
1.704368424032543e-07,1.5101800990291459e-09,0.0484258558575722,0.0484219986991479,0.00010182896901900218,-1.6260326418660043e-12,0.3005
2.0289221570185534e-07,1.2142663055603187e-09,0.0484222835767332,0.0484189297947594,0.00010251645345793481,-1.627031842588167e-12,0.301
2.832246559988927e-07,3.674373395823327e-09,0.0484189186615388,0.0484157953237351,0.00010302946302798155,-1.6290302440324922e-12,0.3015
3.107403164018252e-07,3.739165602145711e-09,0.0484157748061479,0.0484127268994939,0.00010285211370197889,-1.6310286454768175e-12,0.302
3.6852863369990496e-07,3.6767090969003213e-09,0.0484127889628634,0.0484099287093713,0.00010295733761089831,-1.6260326418660043e-12,0.3025
1.8228948869825068e-07,4.8387479995026794e-09,0.0484102555935998,0.0484072339023593,0.00010560958371796936,-1.627031842588167e-12,0.303
3.4838212460003293e-07,2.0159739849701097e-10,0.0484074277187953,0.0484045695649098,0.0001060470351159637,-1.6330270469211428e-12,0.3035
4.2693444369384936e-07,3.263073998505117e-09,0.0484047424261452,0.0484018984925194,0.00010612911564700234,-1.6360246490876307e-12,0.304
3.5713046520058356e-07,4.646848600353692e-09,0.0484021058820152,0.0483993019308795,0.00010429433711089953,-1.638023050531956e-12,0.3045
3.2327071310123134e-07,7.3976658965246855e-09,0.0483994360523732,0.0483968051438237,0.00010096911693591171,-1.6390222512541186e-12,0.305
1.0326080249895009e-07,2.16248300516364e-09,0.048396695298058,0.0483941244266106,0.00010083969019891725,-1.6360246490876307e-12,0.3055
1.0781690270994515e-06,1.9470609013971796e-09,0.0483939639859417,0.0483915485624822,0.00010074518912195352,-1.6410206526984439e-12,0.306
3.288953957999996e-07,1.1711795200319841e-08,0.0483917669625852,0.0483889700842902,0.00010346846778097607,-1.6440182548649318e-12,0.3065
5.49579408003209e-07,1.5651670202954104e-08,0.0483890831272294,0.0483862979637452,0.00010362783418893518,-1.660005466419534e-12,0.307
9.361570620994297e-07,4.933814898300248e-09,0.048386701825953,0.0483835045248758,0.00010453314577396622,-1.6590062656973714e-12,0.3075
3.0464457759921126e-07,2.2527592985488454e-09,0.0483845581814323,0.0483811015906228,0.00011261037067489266,-1.681099703887412e-12,0.308
4.120962956988272e-07,1.9888042046556365e-09,0.0483818450207377,0.0483787068969307,0.00011480895554194515,-1.7000845176085022e-12,0.3085
1.307465490200943e-06,1.3433925014072479e-09,0.0483793305891049,0.0483764544697831,0.0001114843129969012,-1.7020829190528275e-12,0.309
2.2162359159666467e-07,4.946539101935432e-09,0.0483771466284173,0.0483739840472559,0.00010381830099392975,-1.7000845176085022e-12,0.3095
3.291201653987663e-07,1.4806027029412583e-09,0.0483743011375464,0.0483713963381752,0.00010430961805396599,-1.7010837183306649e-12,0.31
1.3987562802464382e-08,1.989924801326648e-09,0.0483716960504864,0.0483690180270367,0.0001042716403909516,-1.731059739995544e-12,0.3105
5.343261770054952e-07,3.3053940140526095e-10,0.0483690051437714,0.0483666750426954,0.00010431939254496037,-1.759037360216098e-12,0.311
8.482240501025973e-07,3.0519504978787637e-09,0.048366846637904,0.048364627925372,0.00010080408718993183,-1.7570389587717727e-12,0.3115
3.2502256739480595e-07,2.562586205734352e-09,0.0483646875076021,0.0483622189288543,9.862930739690245e-05,-1.7570389587717727e-12,0.312
3.6631407079878997e-07,7.76356259835076e-09,0.0483620889587026,0.0483598463413462,9.738583116292165e-05,-1.745048550105821e-12,0.3125
5.346817813986493e-07,1.4425855995869874e-09,0.0483596521335855,0.0483573934771146,9.725216962097605e-05,-1.7460477508279837e-12,0.313
3.459817421030964e-07,4.299485004133352e-09,0.0483573367177564,0.048355175091776,9.440521932191359e-05,-1.7460477508279837e-12,0.3135
8.630227628023124e-07,3.1445737957991327e-09,0.048354962380582,0.0483529160717192,9.281232519897653e-05,-1.7690293674377244e-12,0.314
7.519195057981154e-07,1.772245560027752e-08,0.0483528693347773,0.0483505717029711,8.800949174891937e-05,-1.7820189768258388e-12,0.3145
4.974004335009385e-07,7.821055053591763e-10,0.0483504943050966,0.0483480564943187,8.130475508494328e-05,-1.7800205753815135e-12,0.315
5.835491921971081e-07,8.93728999834531e-09,0.0483479977099637,0.0483456523801507,8.23337814669367e-05,-1.7820189768258388e-12,0.3155
2.2872589190009451e-07,1.1558643799036705e-08,0.0483455303146889,0.0483431643720889,8.103476604393034e-05,-1.7790213746593508e-12,0.316
3.6032168779925877e-07,9.129860964462999e-10,0.0483430457822352,0.0483406968270864,8.347464781499614e-05,-1.776023772492863e-12,0.3165
2.477560587035854e-07,8.034556006619731e-10,0.0483405247627901,0.0483383771210937,8.341392091792965e-05,-1.7890133818809772e-12,0.317
1.0556975890002596e-07,4.0958989672157387e-10,0.0483381322356569,0.048336156868351,8.262105015199861e-05,-1.7850165789923267e-12,0.3175
9.020701070144854e-08,3.237428498892303e-09,0.0483360535636148,0.0483337693404983,8.280845218500144e-05,-1.7860157797144893e-12,0.318
3.872173289648506e-08,1.5987631982183892e-09,0.0483336205768487,0.0483313954489675,8.286060253193117e-05,-1.7920109840474652e-12,0.3185
1.1590363878030696e-06,9.808573050995584e-10,0.04833107203314,0.0483292266118286,8.280875178889868e-05,-1.7830181775480014e-12,0.319
2.3980220279634645e-07,5.959033398672542e-09,0.0483292139078261,0.0483269592269544,9.00420548499703e-05,-1.7690293674377244e-12,0.3195
2.5792139070335285e-07,1.4837010300916553e-08,0.0483267383648138,0.048324839846972,9.09914345479379e-05,-1.770028568159887e-12,0.32
1.2835228796470588e-08,7.170520011090531e-10,0.0483242977323068,0.0483222811102433,9.153031858799565e-05,-1.7680301667155618e-12,0.3205
6.037196510974563e-07,6.077020497929908e-09,0.0483217264039908,0.0483198676540403,9.157730480691129e-05,-1.7640333638269112e-12,0.321
3.977551780304234e-08,2.868591399141085e-09,0.0483197953815009,0.0483174352388744,9.100828933794602e-05,-1.7680301667155618e-12,0.3215
5.873493973962418e-07,3.6075386983247526e-09,0.0483171158429393,0.0483150469639914,9.105600063896713e-05,-1.7720269696042124e-12,0.322
1.0211867650100626e-07,1.4772020100195515e-08,0.0483149824443299,0.0483127230244938,9.104639599599729e-05,-1.7680301667155618e-12,0.3225
1.5195598254968967e-06,1.6418290060826735e-09,0.0483124265885638,0.0483101717514569,9.114099529694553e-05,-1.770028568159887e-12,0.323
6.442161210040709e-08,7.207284997978736e-09,0.0483108211763908,0.0483077638785123,9.240890114792233e-05,-1.7690293674377244e-12,0.3235
3.2098191120322195e-07,8.563094296143436e-09,0.0483080059096389,0.0483057027871885,9.245407745595013e-05,-1.7690293674377244e-12,0.324
7.841757230370172e-08,6.707680098860802e-09,0.0483055834987819,0.0483036141865282,9.231831998790518e-05,-1.7710277688820497e-12,0.3245
5.301343605004782e-07,5.367828299907007e-09,0.0483031172906742,0.0483012673897059,9.221547071291969e-05,-1.7680301667155618e-12,0.325
3.261829751022294e-07,1.4492227973228466e-09,0.0483009501465939,0.0482992828928421,8.833032559796283e-05,-1.770028568159887e-12,0.3255
6.436980395027603e-07,2.308326502165059e-09,0.0482988827797124,0.0482970393062823,8.528753580594461e-05,-1.7750245717707003e-12,0.326
1.9716592190160975e-07,4.138659803754052e-09,0.0482969575716412,0.0482949351786807,8.320696408892214e-05,-1.7750245717707003e-12,0.3265
1.4887902580196233e-07,6.133143992670398e-10,0.0482944568559196,0.0482926305373826,8.409187141900087e-05,-1.773026170326375e-12,0.327
3.9838204499154095e-08,3.5426430955443067e-09,0.0482919634087672,0.0482902286478424,8.478378105292173e-05,-1.7960077869361157e-12,0.3275
2.8220106249726706e-07,1.4277776044790969e-09,0.0482894806909257,0.0482880260719005,8.482960699596198e-05,-1.8141044222375058e-12,0.328
5.163388299006533e-07,3.787785904374452e-09,0.0482871780913367,0.0482856578953981,8.27403205418964e-05,-1.8181012251261564e-12,0.3285
5.831108745024682e-07,2.149727500178056e-09,0.048284879346767,0.0482833770441942,8.566058939896148e-05,-1.819100425848319e-12,0.329
3.252781837007057e-07,1.3950904403925435e-08,0.0482825837009368,0.0482811514603512,8.666587495997913e-05,-1.8200996265704816e-12,0.3295
3.331428157019034e-07,3.7563464977408145e-09,0.0482802619433865,0.0482786827306762,8.800114235196776e-05,-1.8210988272926443e-12,0.33
7.932585640441081e-08,2.9562961037510327e-09,0.048278175956403,0.0482764707788552,8.913305217095324e-05,-1.8280932323477828e-12,0.3305
3.6959366770533686e-07,4.601581095331486e-09,0.0482757659999864,0.0482743376202112,8.92247629189491e-05,-1.82709403162562e-12,0.331
7.94574218018762e-08,2.1041252976083946e-09,0.0482736069265114,0.048272328746582,9.022079883591605e-05,-1.8280932323477828e-12,0.3315
4.308009704037663e-07,1.0541681971787398e-09,0.0482712178961452,0.0482700390356907,9.011847872897327e-05,-1.8290924330699454e-12,0.332
6.470412275000337e-07,1.2911154992356622e-09,0.048269137212901,0.0482677672088987,9.0480024168893e-05,-1.8280932323477828e-12,0.3325
4.774421864944811e-07,1.2333888008142502e-09,0.0482671270955795,0.0482654400257328,9.315416613198124e-05,-1.833089235958596e-12,0.333
4.376082261003944e-07,3.6119765997599806e-09,0.0482650696185595,0.0482631334435567,9.103207864891161e-05,-1.8370860388472465e-12,0.3335
7.439406207940258e-07,6.899047097497224e-09,0.0482629482035194,0.0482609477652127,9.310617900992746e-05,-1.8400836410137345e-12,0.334
2.428265900994431e-07,3.0705549977638746e-09,0.0482607190620997,0.0482588021001953,8.786709816799299e-05,-1.838085239569409e-12,0.3345
8.130123786975751e-07,5.268738799413253e-09,0.0482582621976693,0.048256790769789,8.864183441492646e-05,-1.8430812431802224e-12,0.335
9.359518072030171e-07,1.6918134046473021e-09,0.0482565886136292,0.0482546357771268,8.74365093539442e-05,-1.839084440291572e-12,0.3355
1.717842803006242e-07,1.0823627195899466e-08,0.0482545844079489,0.0482524168789924,8.71006988379941e-05,-1.8570700532904993e-12,0.336
2.2251839790210504e-07,2.1296228044920262e-09,0.0482518675897071,0.0482501719656097,8.649101032198736e-05,-1.855071651846174e-12,0.3365
4.110021519648788e-08,1.3542244964304118e-09,0.0482493507101899,0.048247983635975,8.598273406290602e-05,-1.8560708525683367e-12,0.337
1.961885456036594e-07,1.5784490381420824e-10,0.0482468437720493,0.0482457523192614,8.582941727397486e-05,-1.8510748489575235e-12,0.3375
3.162523519034677e-07,2.2448539971353654e-09,0.0482444676946004,0.0482434816717592,8.660726876796865e-05,-1.8480772467910356e-12,0.338
9.564937382966487e-07,2.9112820487675606e-10,0.0482422945187038,0.0482411611239334,8.725350354099604e-05,-1.8540724511240114e-12,0.3385
4.185522071015191e-07,2.4764711795133287e-08,0.048240210680345,0.0482387591128882,9.197826952089816e-05,-1.8530732504018488e-12,0.339
4.614437489960932e-07,4.2458279947421573e-10,0.048237668645946,0.0482360829099341,9.394240661397824e-05,-1.8530732504018488e-12,0.3395
3.1419986529918065e-07,3.202077200614717e-09,0.0482353005201163,0.0482337767430954,9.677948023190108e-05,-1.8540724511240114e-12,0.34
4.2618165839447553e-07,4.6193498054458715e-09,0.0482329339126449,0.048231756067894,9.807786749493896e-05,-1.8540724511240114e-12,0.3405
7.92990715037245e-08,2.679126497040496e-09,0.0482307558688656,0.0482296110553425,9.971932389596372e-05,-1.852074049679686e-12,0.341
2.3249074279640958e-07,2.8012250158360175e-10,0.0482284650078007,0.0482274523176595,9.952009906299963e-05,-1.8930412792883544e-12,0.3415
3.122604897015657e-07,8.49071903064047e-10,0.048226236665163,0.0482251967224994,9.86888582289458e-05,-1.8920420785661918e-12,0.342
2.0319357649928316e-07,4.38098159832867e-09,0.0482241032823904,0.0482229529557549,0.00010088019411491622,-1.9350077096191853e-12,0.3425
2.964464116059218e-07,1.3428453973785004e-09,0.048221846279406,0.048220932906315,0.0001001693684209437,-1.930011706008372e-12,0.343
1.2505079749480785e-07,1.5260400026972931e-09,0.0482196982689008,0.0482186737774141,0.00010086706884893104,-1.9730883593638282e-12,0.3435
3.8493457740068626e-07,9.867930014784143e-10,0.0482175466743778,0.0482164299078556,0.00010056918019896166,-1.9970691766957316e-12,0.344
3.2651366280167515e-07,1.4813203996766333e-09,0.0482154203916165,0.0482142506686124,9.725050542697122e-05,-2.0380364063044e-12,0.3445
2.3307604930106196e-07,1.5897129029829316e-09,0.0482131706047518,0.0482120410509396,9.7491576061981e-05,-2.0690116286914417e-12,0.345
4.4524262619860533e-07,2.104185700679828e-09,0.0482108820122204,0.048209876014974,9.68411660269286e-05,-2.1020962748252714e-12,0.3455
5.789620971946574e-07,2.403226000147196e-09,0.0482087450937642,0.0482076791456184,9.446717318195574e-05,-2.1280754936015e-12,0.346
4.904506935993203e-07,5.955298698623324e-09,0.0482066772302198,0.0482055305520298,9.428188406390703e-05,-2.1520563109334034e-12,0.3465
1.5462828269890982e-07,5.734283048397515e-10,0.0482045124035938,0.0482032180915708,9.670158042096588e-05,-2.1690427232101683e-12,0.347
1.668085375938766e-07,4.343423204433705e-09,0.0482021709370568,0.0482010001725344,9.616893913699798e-05,-2.1820323325982827e-12,0.3475
3.932359930042262e-08,1.085154920088538e-08,0.0481998516502965,0.048198964313187,9.674956319893901e-05,-2.2020163470415355e-12,0.348
4.957008938044627e-07,1.887116803100941e-09,0.0481975326003615,0.0481966750611817,9.689749431496253e-05,-2.2239987629291136e-12,0.3485
3.7299222190034786e-07,1.281887103410373e-09,0.0481955147182764,0.0481945161116946,9.734467637390054e-05,-2.2390977960640157e-12,0.349
4.2502845749858853e-07,2.896961698306555e-09,0.0481933873848817,0.0481922258037516,9.547208879390201e-05,-2.238098595341853e-12,0.3495
7.800123320161889e-08,6.848331970954469e-10,0.0481913227245378,0.0481899728077439,9.889937074591959e-05,-2.2321033910088772e-12,0.35
8.499661460006913e-07,1.2777938013242007e-09,0.0481889115869213,0.0481877659306136,9.889199405299642e-05,-2.246092201119154e-12,0.3505
4.5352798540287953e-07,2.4179633018039937e-09,0.0481869857388859,0.0481856053271394,9.662728421999667e-05,-2.247091401841317e-12,0.351
2.0353015939972297e-07,3.73243595752637e-10,0.0481847392334306,0.0481834387714587,9.474072440796011e-05,-2.2620794126737565e-12,0.3515
2.6651434120034123e-07,1.436989902070529e-09,0.0481823902466519,0.0481813766322851,9.421588672797743e-05,-2.2620794126737565e-12,0.352
7.75573503961069e-08,3.373800960826401e-10,0.0481801719595374,0.0481791871965352,9.183083116193202e-05,-2.2620794126737565e-12,0.3525
6.485746703033257e-07,1.425330964366367e-10,0.0481779739312374,0.0481770041134396,9.183545300295304e-05,-2.2760682227840334e-12,0.353
2.6445048170037344e-07,4.3433230970113534e-09,0.0481761019001437,0.0481748967120209,9.461995130100043e-05,-2.2760682227840334e-12,0.3535
7.891942544052677e-07,1.464216095592441e-09,0.0481739822684276,0.0481729080735047,9.689240989596559e-05,-2.2730706206175455e-12,0.354
5.019444384024574e-07,1.0892229999892589e-08,0.0481721586723071,0.0481708543529482,0.00010038095973996519,-2.274069821339708e-12,0.3545
4.830884305986882e-07,3.088717899502047e-09,0.0481700199199194,0.0481686867585111,0.00010300594998791102,-2.274069821339708e-12,0.355
1.0871304908025015e-06,2.8184383021878645e-09,0.0481680697705641,0.048166541594445,0.00010362993605994575,-2.280065025672684e-12,0.3555
2.863931312033219e-07,3.833084301352319e-09,0.0481664062827869,0.0481644291411597,0.00011020780225790006,-2.285061029283497e-12,0.356
5.274865986018562e-07,3.29679820249007e-09,0.0481640519631353,0.0481624308537083,0.00011099350195997726,-2.288058631449985e-12,0.3565
4.1285260780205e-07,3.544998794513532e-09,0.0481619897780447,0.0481604233185205,0.00010979731036098173,-2.291056233616473e-12,0.357
1.9162853460291673e-07,2.1065704736145108e-11,0.0481601446604334,0.0481583367822063,0.00010985021037990261,-2.291056233616473e-12,0.3575
3.262488756997084e-07,3.771676505837096e-09,0.0481579599585221,0.0481562803294884,0.00011043343170991093,-2.294053835782961e-12,0.358
6.998595243959405e-07,9.21350429977652e-09,0.0481558988808242,0.0481542322964529,0.00010910474251391022,-2.297051437949449e-12,0.3585
3.4937488569558584e-07,5.203251801644271e-09,0.04815403968041,0.0481519724441098,0.00011087215984595389,-2.3060442444489127e-12,0.359
5.2906774704319925e-08,4.048074028761839e-10,0.0481518552912191,0.0481498950639687,0.00011209366836095747,-2.3140378502262138e-12,0.3595
2.3297690530249549e-07,5.494168203723504e-09,0.0481495022055103,0.0481476917055003,0.0001119906778559443,-2.3150370509483764e-12,0.36
4.891266290954488e-07,7.834163942566086e-10,0.0481474132181297,0.0481453290829344,0.00011126190195998031,-2.3180346531148643e-12,0.3605
2.7497962504230422e-08,2.732468289828871e-08,0.0481453157272633,0.048143185813243,0.00010596612975799502,-2.3180346531148643e-12,0.361
1.1342778990022784e-06,5.04759029712476e-09,0.0481428707550976,0.0481405820720371,0.000105967245145,-2.313038649504051e-12,0.3615
2.8639361190213597e-07,3.292536701615667e-09,0.0481411248871447,0.0481385021304787,0.00010106044936497582,-2.3170354523927017e-12,0.362
3.5537403549751323e-07,5.668701799632636e-09,0.0481385988370533,0.0481364434624941,9.977857760889997e-05,-2.316036251670539e-12,0.3625
6.617453454996203e-07,1.0823383023161881e-09,0.0481363719723487,0.0481344885127764,9.682616542094902e-05,-2.3200330545591896e-12,0.363
1.1736719739835477e-07,3.8874135022126666e-09,0.048134209653381,0.048132493946185,9.327821313498408e-05,-2.319033853837027e-12,0.3635
9.037150329460619e-08,6.555002027286427e-10,0.0481319214820066,0.0481304748141678,9.313414363498751e-05,-2.3200330545591896e-12,0.364
5.06700363701873e-07,4.903459999150428e-09,0.0481297448664857,0.0481285250774997,9.317177539291954e-05,-2.322031456003515e-12,0.3645
2.959271973995703e-07,6.628299020761119e-10,0.0481278908281723,0.0481265212710841,9.072126668097091e-05,-2.3140378502262138e-12,0.365
3.556623086042876e-07,4.383229300353175e-09,0.0481257169894715,0.0481244039036668,9.059502464792146e-05,-2.313038649504051e-12,0.3655
2.1310283460085344e-07,9.893789100490213e-09,0.0481236093684316,0.0481224021535631,9.053952233994966e-05,-2.313038649504051e-12,0.366
3.8323082750257864e-07,1.4556929966991206e-09,0.0481214031038995,0.0481201393811985,8.968724439595288e-05,-2.311040248059726e-12,0.3665
9.978930969739563e-08,3.245382601546609e-09,0.0481194345597961,0.0481180638555457,9.12264805619234e-05,-2.313038649504051e-12,0.367
3.6136185510571295e-07,1.8029210069325785e-10,0.048117190640969,0.0481160010437887,9.139940327695939e-05,-2.3170354523927017e-12,0.3675
4.362126088952589e-07,8.69204460490769e-09,0.0481151300321967,0.0481137878727599,9.168728159192341e-05,-2.313038649504051e-12,0.368
8.146128763000804e-07,7.30087997002915e-10,0.0481131448147971,0.0481118494554428,9.098134457996565e-05,-2.316036251670539e-12,0.3685
1.7781282250078911e-07,1.6753890302867447e-08,0.0481114748290674,0.0481097866955549,9.171344998892828e-05,-2.302047441560262e-12,0.369
9.12937952998738e-07,6.841170963056697e-10,0.0481092540980809,0.0481074353069455,9.108872893093256e-05,-2.3010482408380994e-12,0.3695
7.849289519745728e-08,8.416072498629301e-09,0.0481076205283523,0.0481053607573236,8.508689886899123e-05,-2.302047441560262e-12,0.37
4.73279451899955e-07,3.0220473970499206e-09,0.0481052146616559,0.0481033044156943,8.508573850696255e-05,-2.299049839393774e-12,0.3705
2.367715382992075e-07,9.162471961698948e-10,0.0481031847756994,0.0481012644579826,8.867560609093772e-05,-2.3010482408380994e-12,0.371
5.324560149039259e-07,7.174700000778245e-10,0.0481009213650142,0.0480991858754898,8.794028962999523e-05,-2.3100410473375632e-12,0.3715
5.1879363402451695e-08,4.404075597264079e-09,0.0480988564763259,0.0480970836806808,8.385210677597232e-05,-2.3170354523927017e-12,0.372
3.5576703930062514e-07,2.049685803029444e-09,0.0480964850298038,0.0480949757076109,8.374886099593581e-05,-2.319033853837027e-12,0.3725
6.366870450996709e-07,4.3232315019570144e-09,0.048094355842189,0.048092838976515,8.36968372269764e-05,-2.3170354523927017e-12,0.373
3.75995070599211e-07,2.7177234976361042e-09,0.048092404090861,0.0480909253313433,7.799167263899953e-05,-2.3280266603364907e-12,0.3735
4.205824164008054e-07,8.207236001922524e-10,0.0480903103242566,0.0480888948514476,7.677120478899457e-05,-2.330025061780816e-12,0.374
3.624936888990682e-07,1.958239598254252e-09,0.0480882015996725,0.0480868054529444,7.73331204779737e-05,-2.336020266113792e-12,0.3745
3.844177298012452e-07,4.5392040959324476e-09,0.0480861461178834,0.0480847119749076,7.718709169690641e-05,-2.33901786828028e-12,0.375
4.242406560980849e-07,3.19359760164728e-09,0.0480841450892372,0.0480825680294357,7.577286109294867e-05,-2.338018667558117e-12,0.3755
2.554898334006239e-07,9.14509760280291e-09,0.0480821610772098,0.0480804586836701,7.654966357495407e-05,-2.3430146711689304e-12,0.376
1.9881277779632e-07,2.2374462976815224e-09,0.0480800610084841,0.0480786382099166,7.455814113199732e-05,-2.3430146711689304e-12,0.3765
4.884233143001571e-07,1.148970203701527e-09,0.0480778856778946,0.0480766402829564,7.395474596494367e-05,-2.3400170690024424e-12,0.377
8.519208603008366e-07,8.830749048671649e-10,0.0480759659271214,0.0480746070799711,7.03276848749157e-05,-2.3480106747797436e-12,0.3775
1.582508594999421e-07,5.960563695395216e-09,0.0480742903144557,0.0480726006170184,6.64941532450003e-05,-2.350009076224069e-12,0.378
2.134579301024675e-07,5.698011992794072e-10,0.0480720467086213,0.0480706704453503,6.714545601893551e-05,-2.3530066783905568e-12,0.3785
6.5302371549808e-07,1.0380256029729473e-09,0.0480699549834164,0.0480686516391438,6.780086178692635e-05,-2.355005079834882e-12,0.379
7.049789536028861e-07,1.1023226983986056e-09,0.0480681354277488,0.0480665678092711,7.082147987091947e-05,-2.3540058791127194e-12,0.3795
7.303688761978178e-07,1.6454467996473987e-09,0.0480663112416184,0.048064515470701,7.259598290498825e-05,-2.3510082769462315e-12,0.38
5.082693970565044e-08,3.0958069024977775e-09,0.048064307494135,0.0480624797196005,6.828793892998952e-05,-2.3480106747797436e-12,0.3805
5.422481742997642e-07,7.810406800479175e-09,0.048061857754568,0.0480604108095041,6.837982041696389e-05,-2.3510082769462315e-12,0.381
2.1272507239739058e-07,6.079430986405399e-10,0.0480598917755557,0.0480584317674547,7.212182896398911e-05,-2.350009076224069e-12,0.3815
4.321338148982612e-07,1.622363798858828e-09,0.0480577777841392,0.0480564147665824,7.26748019669321e-05,-2.3480106747797436e-12,0.382
1.7449070760511276e-07,3.3350178035851386e-09,0.0480557900779035,0.0480544236957206,7.202090584390586e-05,-2.3490098755019062e-12,0.3825
3.0254654709988005e-07,2.4333689022104643e-09,0.0480536638990865,0.0480524611713589,7.122802982595378e-05,-2.3530066783905568e-12,0.383
8.666350417019242e-07,1.0420585901116386e-08,0.0480518379431504,0.0480504766619849,7.135163562199676e-05,-2.3490098755019062e-12,0.3835
1.9623515769978672e-07,4.136927800324486e-09,0.0480500487531037,0.0480483100904142,6.43653588319193e-05,-2.3480106747797436e-12,0.384
9.035132920304223e-08,2.9195562009642906e-09,0.0480477683354211,0.0480463778737987,6.357409908797074e-05,-2.350009076224069e-12,0.3845
8.929527585965769e-07,8.257149824997256e-11,0.0480455155956214,0.0480444278530148,6.352339515791616e-05,-2.3490098755019062e-12,0.385
6.147820651031255e-07,2.3642506979948408e-09,0.0480438026428167,0.0480422252916613,5.82262775969955e-05,-2.3480106747797436e-12,0.3855
8.005341449457415e-08,1.6456521978458483e-09,0.0480419282594791,0.0480402521845233,5.779914916492768e-05,-2.3540058791127194e-12,0.386
2.453562649024077e-07,1.2272480046093825e-09,0.048039592625848,0.0480382347742079,5.780222686091463e-05,-2.35800268200137e-12,0.3865
1.294234282037121e-07,1.0759988039454882e-09,0.0480374971098579,0.0480361064876799,5.84951966189351e-05,-2.3619994848900205e-12,0.387
4.25310378499022e-07,1.0697819990967972e-09,0.0480353394860319,0.0480339192621796,5.903683970398532e-05,-2.3590018827235326e-12,0.3875
3.8485725500220225e-07,2.7930609006188156e-09,0.0480332780619969,0.0480318532996184,6.075137083294546e-05,-2.35800268200137e-12,0.388
7.925341469899871e-08,3.4474140209184156e-10,0.0480312180526137,0.0480298456201748,6.249715926098798e-05,-2.361000284167858e-12,0.3885
2.1939327109893325e-07,2.981019604775259e-09,0.0480289751180674,0.0480276981551123,6.249263368496294e-05,-2.361000284167858e-12,0.389
5.127933091972348e-07,2.9952728977655774e-09,0.0480268950227743,0.0480257498931197,6.170914589498366e-05,-2.365108109358971e-12,0.3895
1.5054106110301557e-07,5.486607695948109e-09,0.0480250121138983,0.0480236724879598,6.0607102862930695e-05,-2.365108109358971e-12,0.39
9.030660590159112e-08,2.9647390098475057e-10,0.0480227905447184,0.0480217680478782,6.111695541299866e-05,-2.368105711525459e-12,0.3905
3.3289155489807376e-07,6.6723084002351385e-09,0.0480206200103536,0.0480197432488637,6.115752733293345e-05,-2.3721025144141095e-12,0.391
6.889140721985654e-07,2.529561504704958e-09,0.0480186856398434,0.0480176042800125,5.856097096490487e-05,-2.3721025144141095e-12,0.3915
2.955233476056862e-07,9.753151966607199e-10,0.0480168583959607,0.0480156202119007,5.870451688394507e-05,-2.373101715136272e-12,0.392
2.528551928046574e-07,1.4491806990535316e-09,0.0480147388425147,0.048013535648257,6.117477026790219e-05,-2.373101715136272e-12,0.3925
1.903506218967066e-07,5.0191923048337195e-09,0.0480127961717538,0.0480115409435207,5.896487213796764e-05,-2.37609931730276e-12,0.393
5.867723566962968e-07,1.0181958401411784e-08,0.0480106056110422,0.0480096477279422,5.8384271717892844e-05,-2.373101715136272e-12,0.3935
5.881690446976617e-07,1.9698338030171847e-09,0.0480087188157349,0.0480073283104081,6.08449156569435e-05,-2.3780977187470853e-12,0.394
2.832652076997788e-07,2.338895299658361e-09,0.0480067695770423,0.0480052699533146,6.057843847295796e-05,-2.3800961201914106e-12,0.3945
1.5685978369678333e-07,2.6622150040012116e-09,0.0480047500782457,0.0480032176683912,6.30830688849171e-05,-2.3830937223578985e-12,0.395
2.0652508810059533e-07,2.806451501746743e-09,0.0480025020106575,0.048001268941697,6.372001928089954e-05,-2.37609931730276e-12,0.3955
3.819305321936528e-07,1.1663479002055333e-09,0.0480003911888604,0.0479992665349242,6.317217722795476e-05,-2.3830937223578985e-12,0.396
6.381326529691922e-08,1.1174167008354274e-09,0.0479984765184676,0.0479972454927016,6.464262678895771e-05,-2.3880897259687117e-12,0.3965
3.2810539170313735e-07,2.285268300983301e-09,0.0479962795511648,0.0479951692648677,6.478359295591929e-05,-2.3890889266908744e-12,0.397
7.427606702054002e-07,3.840770500251889e-09,0.0479942175335635,0.0479931191797979,6.495689584795628e-05,-2.3940849303016876e-12,0.3975
1.9980997700147496e-07,1.0100518900435507e-08,0.0479924031561267,0.0479911635777529,6.12366771849393e-05,-2.3910873281351996e-12,0.398
3.3237757360304876e-07,3.6067192010769134e-09,0.0479903159163892,0.0479888343724421,6.0524709282971934e-05,-2.387090525246549e-12,0.3985
7.168835544010821e-07,1.0851441967218989e-09,0.0479882374247105,0.0479867920994681,5.7363269495902536e-05,-2.384092923080061e-12,0.399
5.176928358982535e-07,3.7997709839698857e-10,0.0479863980455163,0.0479847898248287,6.072217618990905e-05,-2.3880897259687117e-12,0.3995
6.497376690145495e-08,5.058514905564859e-09,0.0479843268503112,0.0479827452883874,6.282279354097309e-05,-2.382094521635736e-12,0.4
1.961452245971551e-07,2.650156198658049e-09,0.0479820454517037,0.0479809361076127,6.277112275898666e-05,-2.390088127413037e-12,0.4005
5.597567089010713e-07,6.831484197777904e-09,0.0479799492315365,0.0479790498942494,6.345547803998652e-05,-2.3940849303016876e-12,0.401
2.9403045519876825e-07,5.868079695769968e-09,0.0479783598296822,0.0479770427212822,6.23992651399563e-05,-2.393085729579525e-12,0.4015
1.625863532001004e-07,1.8166025003707453e-09,0.0479764348222715,0.0479748978087078,6.113934960594314e-05,-2.387090525246549e-12,0.402
7.00575988402119e-07,6.08845469873831e-09,0.0479743712640084,0.0479730362964475,6.046703946294141e-05,-2.3880897259687117e-12,0.4025
4.629415526966052e-07,1.5735069983091599e-09,0.0479726302581236,0.047971084015427,5.6427603930986336e-05,-2.382094521635736e-12,0.403
1.8880644039875882e-07,4.679579300448378e-09,0.0479706316730926,0.0479691063248585,5.27202222809775e-05,-2.3880897259687117e-12,0.4035
9.785851143029323e-07,3.400127700226019e-09,0.0479685110967861,0.0479670211590752,5.348553200490436e-05,-2.3910873281351996e-12,0.404
1.911693319964214e-07,1.064216978430288e-10,0.0479670303132172,0.0479650551766519,5.717175543895614e-05,-2.3910873281351996e-12,0.4045
3.210082962987193e-07,3.837111094140422e-09,0.0479647995359812,0.0479631211729953,5.783971513895203e-05,-2.393085729579525e-12,0.405
2.990784390977108e-07,3.768899095590861e-09,0.0479626441461505,0.0479612077703508,5.9238345193945996e-05,-2.398081733190338e-12,0.4055
2.03201554700716e-07,1.1937560939756509e-09,0.0479605987402169,0.0479592914161136,6.114136210699783e-05,-2.4000801346346634e-12,0.406
3.2926272909572507e-07,1.665738103007186e-09,0.0479585196623392,0.0479572315410976,6.165544975189619e-05,-2.401079335356826e-12,0.4065
2.7902359499981655e-07,3.7249690137963754e-10,0.0479566243869935,0.0479553537129103,6.300469503195405e-05,-2.4000801346346634e-12,0.407
4.084196895959291e-07,1.1207115027667136e-09,0.0479546247831931,0.0479533891040573,6.507629381791169e-05,-2.398081733190338e-12,0.4075
3.451590957007089e-07,2.7522676013247427e-09,0.0479527279327083,0.0479514387667297,6.204180674496129e-05,-2.4000801346346634e-12,0.408
4.5882903670219077e-07,1.654796001615555e-09,0.047950729100729,0.0479493848261549,6.202767247498464e-05,-2.4000801346346634e-12,0.4085
4.448416816016376e-07,1.857565296026209e-09,0.047948870568382,0.0479473070915997,6.24515218999866e-05,-2.401079335356826e-12,0.409
1.619529246960072e-07,3.6703984018782165e-09,0.0479469742794259,0.0479452665757213,6.074330447591869e-05,-2.4000801346346634e-12,0.4095
4.3016055090161487e-07,1.96135909596995e-09,0.0479447946654029,0.0479433569527048,6.0183773490929404e-05,-2.4000801346346634e-12,0.41
7.748517660138843e-08,1.8678646962477785e-09,0.0479429876110975,0.0479415387661132,6.045170375790221e-05,-2.4050761382454766e-12,0.4105
5.309458019769897e-08,4.852746100791894e-09,0.0479409691318935,0.04793953510961,6.0450780301923857e-05,-2.404076937523314e-12,0.411
1.589921706998676e-07,3.1508953987624544e-09,0.0479388402711945,0.0479376818690879,6.045215848393681e-05,-2.4060753389676393e-12,0.4115
3.7232985219959325e-07,3.283103004736443e-09,0.0479368171171008,0.0479357506118105,6.110680395399193e-05,-2.4110713425784525e-12,0.412
5.212125942996582e-07,7.446659955334667e-11,0.0479349747468659,0.0479338208517612,6.09916918139497e-05,-2.41007214185629e-12,0.4125
3.9630826870196145e-07,2.0484389878783205e-10,0.0479331082999968,0.0479318060483594,6.209796413692015e-05,-2.4170665469114283e-12,0.413
2.617366387999698e-07,3.9151989011942945e-09,0.0479313347349432,0.0479300129006492,6.21074466768956e-05,-2.4170665469114283e-12,0.4135
5.220987090992502e-07,4.751345983322608e-10,0.0479293722773583,0.0479279445848038,5.958646983095228e-05,-2.4220625505222415e-12,0.414
1.4225036669424096e-07,2.2724480977509565e-09,0.0479275511444399,0.0479259251619238,6.480038406797561e-05,-2.421063349800079e-12,0.4145
6.798063365009988e-07,1.3132010201477584e-08,0.0479254588273662,0.0479240163145457,6.420213360192051e-05,-2.418065747633591e-12,0.415
3.3288571000406053e-07,9.42405896375842e-10,0.0479236196220766,0.0479218451094367,6.431203973389366e-05,-2.4160673461892657e-12,0.4155
1.1702562149884521e-07,4.416087981407024e-10,0.0479214939480443,0.047919889996819,6.439408961789184e-05,-2.421063349800079e-12,0.416
1.0051918039599705e-07,3.942363401010507e-09,0.0479193107188103,0.0479179443354912,6.463008067891796e-05,-2.4160673461892657e-12,0.4165
4.3439730379457586e-07,3.34274029983872e-09,0.0479171926824673,0.0479160653314541,6.460170497490925e-05,-2.41007214185629e-12,0.417
3.5026061689924504e-07,2.3919679431605445e-10,0.0479153875702181,0.0479141381061691,6.400754636792794e-05,-2.4130697440227777e-12,0.4175
2.717170580202044e-08,1.9033105994048505e-09,0.0479135241828986,0.0479122799550128,6.396129044194954e-05,-2.418065747633591e-12,0.418
7.127098673037624e-07,9.107825951759629e-10,0.0479115393280795,0.047910381875421,6.386046879691687e-05,-2.4140689447449404e-12,0.4185
1.1214948087978627e-06,5.3300486038687644e-09,0.0479099820679435,0.0479084746390228,6.406992549690127e-05,-2.418065747633591e-12,0.419
6.301653827991971e-07,6.926139099749928e-09,0.0479085037591533,0.0479065680588328,6.623987148290933e-05,-2.4200641490779162e-12,0.4195
1.6293736070094322e-07,1.5292183977444473e-09,0.0479065761058116,0.0479047887569266,6.777090043996736e-05,-2.4200641490779162e-12,0.42
2.669265700139256e-08,1.3102280996268867e-09,0.0479043715077198,0.0479028863907073,6.730725339598731e-05,-2.418065747633591e-12,0.4205
1.9374532990446003e-07,8.016352026629647e-10,0.04790224648167,0.0479010138515555,6.730567304991109e-05,-2.418065747633591e-12,0.421
5.590760416007701e-07,6.896920951016128e-10,0.0479002633295392,0.0478990782468104,6.661188955192632e-05,-2.4200641490779162e-12,0.4215
9.011965690364221e-08,1.0261450994475396e-09,0.0478985415971337,0.0478971448164279,6.589580890492552e-05,-2.4170665469114283e-12,0.422
1.280512816961843e-07,6.134526983614386e-10,0.0478964422826321,0.0478951618910844,6.594130722092917e-05,-2.4130697440227777e-12,0.4225
2.72130968502482e-07,5.7245354012636085e-09,0.0478944750121871,0.0478931477776418,6.602655100096388e-05,-2.4110713425784525e-12,0.423
4.10568440981085e-08,1.8192799003391436e-09,0.0478925759242289,0.0478911688497777,6.36877989429463e-05,-2.4080737404119645e-12,0.4235
3.4867050020120915e-07,1.8862795006513444e-09,0.0478904576356826,0.0478891699334983,6.384000970294235e-05,-2.4080737404119645e-12,0.424
8.813122567008502e-07,5.20057229919102e-09,0.0478886128835051,0.0478871635261706,6.0520020074950054e-05,-2.4130697440227777e-12,0.4245
2.8560595299875757e-07,1.2343639999023992e-09,0.0478869132291109,0.0478851717156977,5.806745301295546e-05,-2.4160673461892657e-12,0.425
7.629544620385564e-08,1.0691513022131893e-09,0.0478847948575038,0.0478832578115641,5.800192492899647e-05,-2.412070543300615e-12,0.4255
4.805554515013855e-07,3.0053469018964662e-09,0.0478826100936878,0.0478812707456761,5.819452664990177e-05,-2.4080737404119645e-12,0.426
5.517157246962001e-07,2.580563603082897e-09,0.0478807948979724,0.047879423599236,5.462780257292632e-05,-2.4130697440227777e-12,0.4265
4.094568910317786e-08,1.5469501027376431e-09,0.0478790490657072,0.0478776712106963,5.582948729498938e-05,-2.4130697440227777e-12,0.427
4.903783329957001e-07,2.061211798465301e-09,0.0478769063592291,0.0478757398887234,5.5877539482995786e-05,-2.4130697440227777e-12,0.4275
3.1295567999578555e-07,4.8767608978872445e-09,0.0478751208410431,0.0478738511801471,5.773776571393885e-05,-2.412070543300615e-12,0.428
1.457627542972295e-07,4.671081299534308e-09,0.0478732142576719,0.0478722262988183,5.7489566958945915e-05,-2.4130697440227777e-12,0.4285
3.1959811740145394e-07,7.372632795932255e-09,0.0478711547449829,0.0478703639556951,5.688932783198819e-05,-2.4140689447449404e-12,0.429
4.3291400510236944e-07,1.4897102024180597e-09,0.0478692955471755,0.0478684512196509,5.9612675085918276e-05,-2.4080737404119645e-12,0.4295
3.5699921149823233e-07,3.151183904093191e-09,0.0478674197092696,0.0478664508602414,6.13227645969161e-05,-2.409072941134127e-12,0.43
2.48472371497388e-07,3.2879117969897287e-09,0.0478654799628556,0.0478645386705197,6.246772999096706e-05,-2.41007214185629e-12,0.4305
3.414809999977009e-07,1.0343359987952105e-09,0.0478638237760802,0.0478626756634019,6.278031591999689e-05,-2.4140689447449404e-12,0.431
4.363541948951277e-07,7.011440039672578e-10,0.0478619219232054,0.0478607230133001,6.397960241499856e-05,-2.4110713425784525e-12,0.4315
1.4543923120002855e-07,4.005522996619604e-09,0.0478601952805327,0.0478587137472448,6.139886647493764e-05,-2.409072941134127e-12,0.432
1.8836155579737834e-07,1.937470399393515e-09,0.0478580794681829,0.0478567628394633,6.190602841193993e-05,-2.41007214185629e-12,0.4325
3.416240023992878e-07,1.0203001013509017e-09,0.0478560265432935,0.0478547775832476,6.247277869098067e-05,-2.412070543300615e-12,0.433
1.527586096991551e-07,6.005807302866817e-09,0.047854279455407,0.0478530487341946,6.365848787792672e-05,-2.418065747633591e-12,0.4335
4.3828864309397586e-07,5.317986100095151e-09,0.0478523359470685,0.0478510881422303,6.30270016079848e-05,-2.415068145467103e-12,0.434
4.714874913963607e-07,4.0775264970038805e-09,0.0478504923010003,0.0478490890396246,6.67505740319374e-05,-2.4190649483557536e-12,0.4345
1.691276418011589e-07,3.753841404385838e-09,0.0478487179407222,0.047847220313336,6.500777086193565e-05,-2.4200641490779162e-12,0.435
7.05582694597584e-07,1.2372714498776194e-08,0.0478466609869641,0.0478454290348787,6.450174375194351e-05,-2.415068145467103e-12,0.4355
3.152077263021691e-07,2.010362799842458e-09,0.0478449809289577,0.0478434234422062,6.0900668713892436e-05,-2.421063349800079e-12,0.436
4.5598695629783803e-07,3.167515999491499e-09,0.0478429708156491,0.0478414472920045,6.086355616996553e-05,-2.4200641490779162e-12,0.4365
7.130437936000988e-07,7.543585998914804e-09,0.0478411066778397,0.0478396246241399,5.8281496428946866e-05,-2.421063349800079e-12,0.437
2.5130001995998796e-08,1.023989303072792e-09,0.0478394226076596,0.0478376561962437,5.673006213591236e-05,-2.421063349800079e-12,0.4375
2.2967780460153575e-07,2.6170703035233167e-09,0.0478371318538781,0.0478357218061485,5.672954946589481e-05,-2.4200641490779162e-12,0.438
6.986848514953237e-07,4.184630898740327e-09,0.0478352145405954,0.0478337995921527,5.716065821392835e-05,-2.4160673461892657e-12,0.4385
5.245562649525137e-08,1.546988599721022e-09,0.0478337768518597,0.047832070114365,5.783359504296648e-05,-2.41007214185629e-12,0.439
9.760524983040697e-07,1.338638709602602e-08,0.0478315903159545,0.0478301358032194,5.783259400093943e-05,-2.409072941134127e-12,0.4395
4.3587031670067056e-07,9.859585023419548e-10,0.0478300478793328,0.0478280826152179,5.1391417432933295e-05,-2.4140689447449404e-12,0.44
1.4522103519709617e-07,1.7281195016649598e-09,0.0478279858362275,0.0478262397701629,4.9675318427921944e-05,-2.4110713425784525e-12,0.4405
6.610969039561043e-08,2.0242695991656845e-09,0.0478258857053859,0.0478243887917266,5.037787406292349e-05,-2.4060753389676393e-12,0.441
2.437103423999498e-07,8.114287020077882e-10,0.0478237900150749,0.0478224429422473,5.042002490596165e-05,-2.412070543300615e-12,0.4415
6.556978640603894e-08,1.9553157981633262e-09,0.0478219124870525,0.0478205481903855,4.953714710398405e-05,-2.4060753389676393e-12,0.442
4.5763425000205915e-07,2.434793505701194e-09,0.0478199180355941,0.0478186523940755,4.958241083896642e-05,-2.4050761382454766e-12,0.4425
4.482703827995982e-07,3.9218047004352385e-09,0.0478181859935494,0.047816781149731,4.9211807756965875e-05,-2.409072941134127e-12,0.443
1.745100137034994e-07,1.998371398914678e-09,0.0478164097984245,0.0478149913072798,4.715307428893034e-05,-2.4030777368011513e-12,0.4435
1.4933327079774683e-07,4.57371196471712e-10,0.0478144993378801,0.0478129444367097,4.635025271493287e-05,-2.404076937523314e-12,0.444
5.436980980016992e-08,1.8244612973172813e-09,0.047812414312215,0.0478109206580098,4.696371863599502e-05,-2.4020785360789887e-12,0.4445
2.808944975993266e-07,8.75795130167445e-09,0.0478104374693398,0.0478090232143075,4.6867092451940984e-05,-2.3990809339125008e-12,0.445
2.0139651889933274e-07,7.869983970065775e-10,0.0478085274070079,0.047806931559284,4.9445459657904145e-05,-2.3990809339125008e-12,0.4455
2.4938315019984447e-07,1.081061996865973e-09,0.0478065689309229,0.0478049643587303,4.985038493399152e-05,-2.401079335356826e-12,0.446
5.647276394987744e-07,5.746851050592028e-10,0.0478046940901351,0.0478030618663963,5.064360859396988e-05,-2.4050761382454766e-12,0.4465
2.5366791879533057e-07,2.7897918003505495e-09,0.047802943006438,0.0478011231892709,4.5637945576992855e-05,-2.412070543300615e-12,0.447
3.220852550014919e-07,3.5219519661788823e-10,0.0478009427846876,0.0477993090663084,4.8469987499966116e-05,-2.4080737404119645e-12,0.4475
1.7557699270170923e-07,1.0646190179430803e-10,0.0477989653071429,0.0477974030876417,4.853335214494159e-05,-2.409072941134127e-12,0.448
2.7118776590312477e-07,1.2542906990820057e-09,0.0477970122235286,0.0477955971954178,4.801084262495703e-05,-2.4050761382454766e-12,0.4485
9.245452740197502e-08,4.1497800334910906e-10,0.0477952654741997,0.0477936006118333,4.579507573698738e-05,-2.4030777368011513e-12,0.449
1.8412427729708192e-07,9.231629002903752e-10,0.0477933283251575,0.0477917002674726,4.5643686836904784e-05,-2.4060753389676393e-12,0.4495
2.1180168570389402e-07,2.6012713996714787e-09,0.0477915022430874,0.04778992031984,4.6281636341904964e-05,-2.4080737404119645e-12,0.45
6.231109785023725e-07,8.813447194278012e-09,0.0477895831671072,0.0477879593815172,4.850567946290685e-05,-2.4110713425784525e-12,0.4505
3.5875714880090337e-07,2.0554347945900275e-09,0.0477879614360573,0.0477859481474829,5.159619352890221e-05,-2.4160673461892657e-12,0.451
4.540880422995719e-07,8.7361338996228e-09,0.0477860404015582,0.0477841225018244,5.41134942979582e-05,-2.4140689447449404e-12,0.4515
1.9957682299842627e-07,1.909905400498957e-09,0.0477841502529489,0.0477821526396211,5.042238931896037e-05,-2.41007214185629e-12,0.452
4.399530150051012e-07,1.5754290025316031e-09,0.0477820242426483,0.0477802938785566,5.102035973392205e-05,-2.4110713425784525e-12,0.4525
2.677080448015845e-07,3.1589121041175616e-09,0.0477801520925561,0.0477786599633867,5.024520974694635e-05,-2.418065747633591e-12,0.453
5.392205432025454e-07,3.254952800346711e-09,0.0477782955096977,0.0477768847858476,5.081826727293404e-05,-2.4220625505222415e-12,0.4535
7.970772159665573e-08,3.6847658951844053e-09,0.0477768163233941,0.0477752025032154,4.506290097594512e-05,-2.42905695557738e-12,0.454
2.9404681519545894e-07,2.305009801084612e-09,0.0477746986074763,0.0477733032633653,4.496471921999756e-05,-2.4250601526887294e-12,0.4545
5.404665608041426e-07,1.1752751799543049e-08,0.0477728274346802,0.0477715007277136,4.607046909399504e-05,-2.4270585541330547e-12,0.455
3.165698454973831e-07,6.660277052095154e-10,0.047771339789165,0.0477696169148227,4.721155512599218e-05,-2.4270585541330547e-12,0.4555
3.590096295941203e-07,3.0772007997281747e-09,0.0477695006117583,0.0477677765785641,4.726780453290225e-05,-2.421063349800079e-12,0.456
5.845533554982296e-07,3.200068300623915e-09,0.0477676699465358,0.0477659070923047,5.0292858063905044e-05,-2.4170665469114283e-12,0.4565
2.7715578860415535e-07,5.229391988881282e-10,0.0477660222649036,0.0477642092744571,5.315620233392604e-05,-2.415068145467103e-12,0.457
8.09138374982532e-08,6.488750023403433e-10,0.0477640513492344,0.0477623308659092,5.319582817797652e-05,-2.4200641490779162e-12,0.4575
3.11189843997528e-07,6.701542300258101e-09,0.0477620889200353,0.0477603793441707,5.309009401799347e-05,-2.4190649483557536e-12,0.458
4.478657978021494e-07,2.7363621993292675e-09,0.0477602934636134,0.0477584206701807,5.4257212969921476e-05,-2.4160673461892657e-12,0.4585
2.2526085489971148e-07,1.534391794177914e-09,0.0477584751730929,0.047756578333027,5.225866495095488e-05,-2.41007214185629e-12,0.459
2.840202657991564e-07,3.155949002131564e-09,0.0477564111463733,0.0477547000266792,5.154912767990627e-05,-2.41007214185629e-12,0.4595
6.655847149816818e-08,1.5994480045966597e-10,0.0477545235746061,0.0477528424049716,4.933403671891767e-05,-2.412070543300615e-12,0.46
4.2922796569810906e-07,1.7405032970430057e-09,0.0477525124183006,0.0477509845945672,4.938003699095361e-05,-2.4110713425784525e-12,0.4605
3.022244458028567e-07,1.6820026066399762e-09,0.0477507240268931,0.0477490732288476,4.989763701690464e-05,-2.4140689447449404e-12,0.461
7.849770064030648e-07,2.557172501527205e-09,0.0477488822259465,0.047747169068859,4.979488925593856e-05,-2.407074539689802e-12,0.4615
5.016666578955276e-07,4.6125596397939006e-11,0.0477473570689855,0.04774535622621,5.301059097495564e-05,-2.4080737404119645e-12,0.462
1.7818020629778442e-07,2.3122623052374003e-09,0.0477455094520324,0.0477433880605282,5.6373434054957094e-05,-2.404076937523314e-12,0.4625
3.4718214800277813e-07,2.124334701203434e-09,0.0477433875131959,0.0477415464871423,5.5562140862996934e-05,-2.4030777368011513e-12,0.463
2.3356027190057915e-07,5.417499990278962e-10,0.047741549411539,0.047739699695639,5.4103780518954814e-05,-2.3990809339125008e-12,0.4635
3.915045870134248e-08,7.260348398874239e-09,0.0477395828216315,0.0477378358540824,5.3358024700966844e-05,-2.3990809339125008e-12,0.464
6.131973019005144e-07,1.5023607011221962e-09,0.0477374991543186,0.0477357838244149,5.331075578696165e-05,-2.3950841310238502e-12,0.4645
3.2843396609999465e-07,1.8684745001218417e-09,0.0477358869590241,0.0477339062477888,5.7897121361949466e-05,-2.3940849303016876e-12,0.465
2.8848992780078353e-07,2.1384882059605204e-09,0.0477339556106708,0.0477321180200647,5.654449543790463e-05,-2.396083331746013e-12,0.4655
9.619580060987731e-07,1.3318797453809594e-11,0.0477322068092815,0.0477303522457791,5.891269434898927e-05,-2.3990809339125008e-12,0.466
8.969121480240094e-08,3.4047364996792062e-09,0.0477306669165721,0.0477284910207278,6.099329213493654e-05,-2.3940849303016876e-12,0.4665
6.631318196018143e-07,1.6918552947498e-09,0.0477285879285283,0.0477266569893882,6.103370587295931e-05,-2.3990809339125008e-12,0.467
6.612211250062172e-08,4.927157015721662e-10,0.0477269073571549,0.047724766491885,6.218557502191135e-05,-2.396083331746013e-12,0.4675
1.877536907959887e-07,2.2438682995007397e-09,0.0477247334340692,0.0477229223088962,6.213263161691795e-05,-2.3950841310238502e-12,0.468
1.9655135490015407e-07,5.263414294687241e-09,0.0477227975751113,0.0477210478374096,6.13639709209357e-05,-2.398081733190338e-12,0.4685
2.056880828021912e-07,2.564904497126541e-09,0.047720904689421,0.0477193092826002,6.0576333224982015e-05,-2.398081733190338e-12,0.469
8.04406224505505e-07,2.5368092973487855e-09,0.0477190087531409,0.0477174540887053,5.993655960589983e-05,-2.3950841310238502e-12,0.4695
4.474888435981872e-07,3.946700001533632e-09,0.0477175155007263,0.0477155536397409,5.5168572333896826e-05,-2.396083331746013e-12,0.47
2.722765789914261e-08,5.522525978185477e-10,0.0477155785172442,0.0477135553614794,5.7208734136948713e-05,-2.3920865288573623e-12,0.4705
6.68203891038277e-08,5.292209497020917e-09,0.0477134540731258,0.0477117338383134,5.720849630297398e-05,-2.3910873281351996e-12,0.471
2.5402553401054906e-08,2.6257368015980553e-09,0.047711553181641,0.0477099556667212,5.7350529491961844e-05,-2.3920865288573623e-12,0.4715
4.818035614015392e-07,3.802119896700873e-09,0.0477096209818271,0.0477080632075917,5.735050927790919e-05,-2.390088127413037e-12,0.472
1.3371563140074372e-07,1.0221059970616508e-09,0.0477081461735224,0.0477063284951496,5.3530029375914445e-05,-2.3940849303016876e-12,0.4725
3.069486039022906e-07,3.776165977131818e-10,0.0477061880912534,0.0477044638943009,5.409196035000008e-05,-2.396083331746013e-12,0.473
3.228834005719605e-10,1.0949386050618237e-09,0.0477045103929066,0.0477025941783944,5.543144499997599e-05,-2.396083331746013e-12,0.4735
4.343490397004657e-07,1.1563452972929156e-09,0.0477025192670108,0.0477008394229545,5.5431444995979184e-05,-2.4000801346346634e-12,0.474
2.4280182060049116e-07,3.230070030890708e-10,0.0477008631577947,0.0476989774789267,5.706618574796707e-05,-2.396083331746013e-12,0.4745
1.9733943019961675e-07,7.019011399878039e-09,0.0476990361292057,0.0476970345789218,5.608817210389638e-05,-2.398081733190338e-12,0.475
5.349500929036077e-07,3.244501799171129e-09,0.0476970653523005,0.0476950363175581,5.547833171093419e-05,-2.396083331746013e-12,0.4755
3.1081702309837533e-07,1.4257541050555211e-09,0.0476953622028732,0.0476932434529586,6.105018823299169e-05,-2.3940849303016876e-12,0.476
2.6819853760073897e-07,9.18969803032077e-10,0.0476933855271333,0.0476914790271124,6.232066986289198e-05,-2.396083331746013e-12,0.4765
1.862816724970684e-07,3.296507997130327e-10,0.0476915291165933,0.0476897811138701,6.183699652895225e-05,-2.3990809339125008e-12,0.477
1.7636257929748433e-07,3.021011801829232e-09,0.0476896610617002,0.0476879364615703,6.14610911049418e-05,-2.3990809339125008e-12,0.4775
5.754483526007603e-07,4.4535446996896155e-09,0.0476877552674296,0.0476862288923286,6.199303754195196e-05,-2.4020785360789887e-12,0.478
1.924766376004694e-07,2.913046699692945e-09,0.0476861584335853,0.0476843314650782,5.934318992695253e-05,-2.4000801346346634e-12,0.4785
8.514236679024734e-07,2.4060443984397217e-09,0.0476842643535558,0.0476824156155347,5.97920058399426e-05,-2.3970825324681755e-12,0.479
1.9023662779782402e-07,1.1734406987762291e-09,0.0476828042395932,0.0476804850265635,5.8525969918954424e-05,-2.3970825324681755e-12,0.4795
6.4051864596959e-08,3.933180170445638e-11,0.0476807777888159,0.0476786728705048,5.785921692191831e-05,-2.3990809339125008e-12,0.48
4.418527412008988e-07,9.414578977517962e-10,0.0476787484887706,0.0476768938408487,5.809909080389808e-05,-2.401079335356826e-12,0.4805
5.0998554400327745e-08,5.193127199099035e-09,0.0476771300008596,0.0476749789196056,6.131215812399393e-05,-2.401079335356826e-12,0.481
2.9918543630047534e-07,1.3813927987604835e-09,0.0476751444486974,0.0476733461716231,6.150309309893576e-05,-2.4020785360789887e-12,0.4815
1.5564938420087326e-07,2.2672564034542653e-09,0.0476732560565236,0.0476716966140346,6.15441042789433e-05,-2.401079335356826e-12,0.482
1.9735650829549867e-07,6.401351802798327e-09,0.0476715074466697,0.0476698538689838,6.225494175293722e-05,-2.4060753389676393e-12,0.4825
9.018626812989927e-07,3.849095403518632e-09,0.0476696841000403,0.0476679720244148,6.164817062392913e-05,-2.4050761382454766e-12,0.483
2.870655355022289e-07,2.868437015690617e-10,0.0476683675462304,0.0476661796609286,5.9456788982892306e-05,-2.4060753389676393e-12,0.4835
7.009941496022298e-07,6.89350179716719e-09,0.0476664294463474,0.0476643744956174,6.074512738996063e-05,-2.407074539689802e-12,0.484
8.892080483047238e-07,4.7978089001698976e-09,0.0476647915071178,0.0476624896161619,6.528922960291617e-05,-2.4060753389676393e-12,0.4845
3.346072440027492e-07,1.0927038024410862e-09,0.0476631678473695,0.0476608040905422,6.756297130794398e-05,-2.4030777368011513e-12,0.485
3.062349237040185e-07,1.9817915017372734e-09,0.047661018082779,0.0476590309433211,6.417615934395382e-05,-2.4080737404119645e-12,0.4855
4.3395898589870807e-07,8.043768595644707e-09,0.0476589512515445,0.0476573036404259,6.533349240289699e-05,-2.407074539689802e-12,0.486
3.210778940984649e-07,2.4544081003718965e-09,0.0476572356629345,0.0476553735454659,6.344083958398361e-05,-2.4110713425784525e-12,0.4865
5.550549882979428e-07,4.361791601514842e-09,0.0476555220623691,0.047653462508902,6.221633002490012e-05,-2.412070543300615e-12,0.487
1.0427513710137282e-07,4.563957399505991e-09,0.047653877056964,0.0476518027561188,6.438396335195495e-05,-2.4130697440227777e-12,0.4875
4.3509997509766363e-07,4.316446505781002e-09,0.0476518735668299,0.0476500648741589,6.437695278993516e-05,-2.4160673461892657e-12,0.488
5.162093959926173e-08,1.0040459019755588e-09,0.0476501977900188,0.0476482527463276,6.517603731293065e-05,-2.421063349800079e-12,0.4885
5.031432639066025e-07,1.351449799291693e-09,0.0476482057901975,0.0476464710105774,6.51700325509097e-05,-2.4220625505222415e-12,0.489
1.7170952300304965e-07,2.000670497326329e-09,0.047646567815879,0.047644610664914,6.431469442691462e-05,-2.426059353410892e-12,0.4895
1.562346145997373e-07,9.469229012015745e-10,0.047644632762417,0.0476428678615226,6.501229749900084e-05,-2.426059353410892e-12,0.49
1.1727627450414113e-07,5.616019101151171e-09,0.0476427037753827,0.0476410489504841,6.436967656697767e-05,-2.4280577548552174e-12,0.4905
1.2254231146965888e-06,1.0790439299024346e-08,0.0476408780136707,0.0476391216271843,6.431025503095267e-05,-2.434052959188193e-12,0.491
4.5745342579922577e-07,4.374016697450411e-09,0.0476395874191725,0.0476371299456562,5.506784841391443e-05,-2.432054557743868e-12,0.4915
5.379411395015077e-07,1.3413631039238538e-09,0.0476376099353964,0.047635186151888,5.912908974092801e-05,-2.435052159910356e-12,0.492
8.02693798998555e-08,1.8078306004976064e-09,0.0476357248633886,0.0476332429527805,6.033733949795117e-05,-2.4330537584660306e-12,0.4925
5.865003349994624e-07,4.976998896344398e-09,0.0476335833803653,0.0476314066698112,6.013685485295461e-05,-2.4310553570217053e-12,0.493
2.4723573249785247e-07,5.692078960950475e-10,0.0476318917869777,0.0476297051782171,5.7225554187967376e-05,-2.435052159910356e-12,0.4935
3.4390375069914825e-07,3.861302499963415e-09,0.0476299498676047,0.0476279021416235,5.6647822876954024e-05,-2.440048163521169e-12,0.494
4.231037096999457e-07,5.807819017378257e-10,0.0476281655325959,0.0476261310760828,5.803950532590196e-05,-2.443045765687657e-12,0.4945
3.846180739869309e-08,3.3010590996807032e-09,0.0476266930384729,0.0476243292318773,5.997084779496564e-05,-2.446043367854145e-12,0.495
3.093802417031277e-07,8.718545899122354e-09,0.0476246736856987,0.0476225520117931,6.011434229691304e-05,-2.4450441671319822e-12,0.4955
8.179647642964083e-07,1.1592986196018451e-08,0.0476228995280119,0.0476205561621441,5.865676282790222e-05,-2.451039371464958e-12,0.496
6.14302134396838e-07,5.5865263040577595e-09,0.0476213755681534,0.0476187681813976,6.535896056392154e-05,-2.4560353750757713e-12,0.4965
2.1950578669993615e-07,3.749676694142501e-09,0.0476195691114892,0.0476170591061626,6.429289818399297e-05,-2.457034575797934e-12,0.497
3.6071988709918124e-07,2.180524909939363e-08,0.0476176203494723,0.047615368073283,6.486609031797208e-05,-2.4560353750757713e-12,0.4975
1.0532478315061766e-06,3.0130351963419955e-09,0.0476158960898771,0.0476132510537025,6.477603847998559e-05,-2.4560353750757713e-12,0.498
3.590299854014378e-07,9.345685961226202e-10,0.0476145113446449,0.0476116138845346,6.499204835597183e-05,-2.4610313786865845e-12,0.4985
3.8671321640065814e-07,3.852995200670506e-09,0.0476126733704281,0.0476099634544558,6.805743436000267e-05,-2.4630297801309098e-12,0.499
2.6104186201525437e-08,1.1588384973837407e-09,0.047610733880782,0.0476082221652192,6.498483012296052e-05,-2.4640289808530724e-12,0.4995
4.038552529894712e-08,2.0241638018503316e-09,0.047608601228681,0.0476064463875536,6.488668101889417e-05,-2.4660273822973977e-12,0.5
5.1587371596717446e-08,2.9040413962455602e-09,0.0476065478867292,0.0476046600107713,6.503628305498665e-05,-2.473021787352536e-12,0.5005
6.317104193978573e-07,3.121862303390177e-09,0.0476046051730543,0.0476028640650078,6.493946120900151e-05,-2.474020988074699e-12,0.501
2.7125611969797125e-07,1.5287321963874945e-09,0.0476030198180813,0.047600976677225,6.050687191094806e-05,-2.479016991685512e-12,0.5015
5.839947900057596e-07,7.256232198438184e-09,0.0476010771402172,0.0475992882991229,6.174704056893798e-05,-2.482014593852e-12,0.502
3.928224279886594e-08,8.986224056539704e-10,0.0475993089164876,0.0475973307298018,6.17978853689749e-05,-2.482014593852e-12,0.5025
3.8666951179822107e-07,1.2140613028788216e-09,0.0475973745453064,0.0475954559782077,6.175350000792168e-05,-2.4810153931298373e-12,0.503
2.4472059919483646e-07,4.541103604260854e-12,0.0475956584182199,0.0475936603306216,6.447801611597637e-05,-2.4830137945741626e-12,0.5035
6.506753010004918e-08,1.6700496957566813e-09,0.0475938594431696,0.0475917432175926,6.242321731597666e-05,-2.473021787352536e-12,0.504
1.9428733749604632e-07,7.293025974797196e-10,0.0475917716633423,0.0475898241348687,6.23749034939225e-05,-2.4750201887968615e-12,0.5045
3.87947743027417e-08,3.6779040230028315e-10,0.0475898905393395,0.0475879010588079,6.288140563792677e-05,-2.4800161924076747e-12,0.505
2.566930348973928e-07,5.627364060845075e-10,0.0475879998791153,0.0475860462869391,6.282929444390017e-05,-2.4770185902411868e-12,0.5055
1.863417284017621e-07,6.107630699803135e-09,0.0475862476439661,0.0475842332137674,6.49806956150023e-05,-2.4700241851860483e-12,0.506
1.9394865879984735e-07,3.7341072942065345e-09,0.0475844170249337,0.0475824922290204,6.544626610194282e-05,-2.4700241851860483e-12,0.5065
3.8026955959807873e-07,4.4593800180292575e-10,0.0475825456710868,0.0475805495154415,6.611777872689295e-05,-2.4670265830195603e-12,0.507
7.655601230033282e-08,2.702366400098022e-09,0.0475807759158903,0.0475787077399699,6.61675087159086e-05,-2.4630297801309098e-12,0.5075
4.294842437038704e-07,2.9988868055497164e-09,0.0475788687420421,0.0475769136081402,6.63575446229192e-05,-2.4640289808530724e-12,0.507999999999999
3.1584863430245136e-07,1.0352666016122392e-09,0.0475772571949018,0.0475751905896281,6.941284083694654e-05,-2.4670265830195603e-12,0.508499999999999
3.61525548199515e-07,3.191606978703021e-10,0.0475755387973597,0.0475733782695718,7.234792541699342e-05,-2.4670265830195603e-12,0.508999999999999
4.1090038820079666e-07,2.999186801688758e-09,0.0475738704646392,0.0475715595721728,7.519848813497543e-05,-2.460032177964422e-12,0.509499999999999
2.5868718340343877e-07,1.1050515988375587e-09,0.047572142132564,0.0475698558352595,7.254541623991084e-05,-2.4580337765200966e-12,0.509999999999999
4.1997386869552233e-07,4.168370995594195e-10,0.0475704681108332,0.0475682616807769,7.169715877897165e-05,-2.4630297801309098e-12,0.510499999999999
3.873250059571731e-08,8.093436060230275e-10,0.047568648095491,0.0475664607733173,7.11762146768935e-05,-2.460032177964422e-12,0.510999999999999
6.22709078502981e-07,3.533802001021158e-10,0.0475666238884516,0.0475646194544863,7.112291273592142e-05,-2.4580337765200966e-12,0.511499999999999
1.7746588749922854e-07,9.52362404216256e-10,0.0475652541168389,0.0475627449867337,7.164140504489769e-05,-2.4580337765200966e-12,0.511999999999999
5.30073783963636e-08,1.0268933196833085e-08,0.047563460694812,0.0475608104532829,7.120915833291885e-05,-2.4520385721871207e-12,0.512499999999999
3.887372962002589e-07,2.7917962039381017e-09,0.04756139994832,0.0475587152022264,7.120925488290908e-05,-2.4500401707427955e-12,0.512999999999999
4.782976357961544e-07,1.1099417010496104e-09,0.0475596038454939,0.0475568688758801,6.913337198899416e-05,-2.449040970020633e-12,0.513499999999999
6.193910628976562e-07,5.404387999619065e-09,0.0475578538812865,0.0475552322490089,7.162157060291996e-05,-2.4670265830195603e-12,0.513999999999999
2.719479402987779e-07,2.2104859054294934e-09,0.0475562291419114,0.0475533634452367,7.62455918079663e-05,-2.4630297801309098e-12,0.514499999999999
9.316309912965615e-07,3.817811004835914e-09,0.0475543719634637,0.0475514742306762,7.627488589090348e-05,-2.4670265830195603e-12,0.514999999999999
4.046715489786079e-08,4.0675455018068796e-09,0.0475528798492382,0.0475497481506825,7.368624232995113e-05,-2.462030579408747e-12,0.515499999999999
1.927994957018342e-07,7.185982017765546e-10,0.047550611839774,0.0475481362901621,7.363687210093506e-05,-2.471023385908211e-12,0.515999999999999
2.0550687510056953e-07,6.239211022829316e-10,0.0475487053935162,0.0475463042968469,7.431104583499604e-05,-2.473021787352536e-12,0.516499999999999
6.171377683952817e-07,5.7371034034581214e-09,0.0475468430931961,0.0475443517066121,7.48362925580004e-05,-2.474020988074699e-12,0.516999999999998
1.6336902480124094e-07,6.442155975339148e-10,0.0475453034962563,0.0475424597505155,7.42600933879567e-05,-2.4780177909633494e-12,0.517499999999998
1.7386805900576618e-07,3.394755296315388e-09,0.0475434882473682,0.0475407816487804,7.369242877897086e-05,-2.473021787352536e-12,0.517999999999998
3.2341640669730776e-07,2.520289400786968e-09,0.0475414558746318,0.0475391674968169,7.307372224996111e-05,-2.4750201887968615e-12,0.518499999999998
6.780660422034401e-07,1.0886711948598915e-09,0.0475396516426828,0.0475373355370283,7.578819819997751e-05,-2.479016991685512e-12,0.518999999999998
4.027318893998211e-07,1.975209995563887e-09,0.0475380980331206,0.0475354313236776,6.934083754694953e-05,-2.4720225866303736e-12,0.519499999999998
2.0308084729830922e-07,2.035465698768668e-09,0.0475361605141614,0.047533710694696,6.865107828291084e-05,-2.4780177909633494e-12,0.519999999999998
5.298147810056664e-08,1.6517250969738662e-09,0.0475343050353677,0.0475318615076397,6.926458703193639e-05,-2.4800161924076747e-12,0.520499999999998
2.6867562404053746e-08,2.163656295794958e-09,0.0475323260236403,0.0475302136295746,6.926111923200029e-05,-2.4800161924076747e-12,0.520999999999998
5.022533870954748e-07,4.65233009755428e-09,0.0475303839749844,0.0475284259577596,6.91626387339106e-05,-2.4800161924076747e-12,0.521499999999998
3.6461428020578834e-07,1.9733844003333445e-09,0.0475289658784394,0.0475267204975059,6.952119092995535e-05,-2.482014593852e-12,0.521999999999998
4.647747011976566e-07,6.190429002739251e-10,0.0475273986247585,0.0475247905177695,7.104704226690295e-05,-2.4810153931298373e-12,0.522499999999998
1.9649841079966146e-07,3.286213301478824e-09,0.047525729071891,0.047522964526877,7.164340560095184e-05,-2.4840129952963252e-12,0.522999999999998
2.520027002003711e-07,2.560677100915676e-09,0.0475238321361021,0.0475210794766957,7.215129622695216e-05,-2.4810153931298373e-12,0.523499999999998
2.914980953006019e-07,1.5950442980305901e-09,0.0475219841014412,0.0475192751560524,7.472379455297773e-05,-2.485012196018488e-12,0.523999999999998
1.8370223400093755e-07,5.466730894354566e-09,0.0475201168199424,0.0475175091392217,7.612242069998665e-05,-2.487010597462813e-12,0.524499999999998
4.3644383349722427e-07,1.161411397609946e-09,0.0475182047336969,0.0475158376824776,7.547116409489796e-05,-2.4910074003514637e-12,0.524999999999998
2.260808471057918e-07,1.054108897391437e-09,0.0475165013572162,0.0475141095250777,7.605727319892619e-05,-2.4890089989071384e-12,0.525499999999998
1.9189565139687836e-07,2.9958970026999765e-10,0.0475147052344183,0.0475123036129814,7.56180095119463e-05,-2.4910074003514637e-12,0.525999999999997
2.0925479739947184e-07,5.137592989923334e-10,0.0475128261515129,0.0475104325101775,7.630227462296357e-05,-2.4940050025179517e-12,0.526499999999997
2.732118640005887e-07,5.46768998133107e-10,0.0475109864894833,0.0475085944006329,7.693257972496426e-05,-2.4980018054066022e-12,0.526999999999997
3.705319899030557e-07,6.338196981148236e-10,0.0475092481912194,0.047506823294702,7.89793437859787e-05,-2.4970026046844396e-12,0.527499999999997
9.339584309403515e-08,6.045016001654524e-09,0.0475074762592381,0.0475050395378358,7.571566583097766e-05,-2.5000002068509275e-12,0.527999999999997
1.5282696139845564e-07,8.989947952731114e-10,0.0475055045802059,0.0475031301805102,7.565986578494943e-05,-2.4980018054066022e-12,0.528499999999997
4.669405722010356e-07,7.327122499012351e-09,0.0475036766474059,0.0475012583178179,7.604161480689875e-05,-2.5019986082952528e-12,0.528999999999997
1.160090098012434e-07,1.2964238987889232e-09,0.0475020524564616,0.0474992874886805,7.235945598194071e-05,-2.5019986082952528e-12,0.529499999999997
9.85324105015617e-08,8.5862699589212e-10,0.0475001631168537,0.0474975740655379,7.231340536095754e-05,-2.496003403962277e-12,0.529999999999997
2.392455495034418e-07,2.1006047040694753e-09,0.0474982552088874,0.0474957276796553,7.22037136929865e-05,-2.496003403962277e-12,0.530499999999997
3.963572849791097e-08,4.444465302733125e-09,0.0474964436313801,0.0474940233888455,7.162441276697962e-05,-2.496003403962277e-12,0.530999999999997
1.9267119599764015e-07,3.722029295882834e-09,0.0474945891399249,0.047492321056032,7.16758794729877e-05,-2.4980018054066022e-12,0.531499999999997
2.13115354398552e-07,2.845457501565729e-09,0.0474929454397127,0.0474906209167391,7.235020791596103e-05,-2.4970026046844396e-12,0.531999999999997
3.1023352710379815e-07,3.137667001218425e-10,0.0474911888286306,0.0474889951902416,7.17942777979097e-05,-2.493005801795789e-12,0.532499999999997
3.073075171972084e-07,1.386344303244691e-09,0.047489448579256,0.0474871603119401,7.195141257498872e-05,-2.5000002068509275e-12,0.532999999999997
2.934195783982352e-07,1.3348488009379267e-09,0.047487921027021,0.0474853944067131,7.080685250193675e-05,-2.5019986082952528e-12,0.533499999999997
6.521841931020345e-07,3.837811297924265e-09,0.0474862118166934,0.0474836412647845,7.199940942093086e-05,-2.5000002068509275e-12,0.533999999999997
5.258814009950763e-08,1.2161502013774417e-09,0.0474846923957256,0.0474818846188665,7.248885716593101e-05,-2.5029978090174154e-12,0.534499999999997
2.2577417729818805e-07,3.102190199166799e-09,0.0474827511789793,0.0474800877457998,7.26859274109426e-05,-2.5000002068509275e-12,0.534999999999996
2.5145359779793486e-07,1.506064099821014e-09,0.0474810090982707,0.0474782068188994,7.207579255297247e-05,-2.496003403962277e-12,0.535499999999996
4.1224860219957193e-07,3.4577939816982095e-10,0.0474792102640841,0.0474763673448594,6.979720855493365e-05,-2.4980018054066022e-12,0.535999999999996
2.670439653990053e-07,7.372131030636275e-10,0.0474774997601031,0.0474745105327066,7.319613220990728e-05,-2.5019986082952528e-12,0.536499999999996
6.30624956005077e-08,1.9559032032878676e-09,0.0474755218888241,0.0474726656480238,7.31828872999607e-05,-2.499001006128765e-12,0.536999999999996
1.8237984730079537e-07,1.7796672954761839e-09,0.0474735734466599,0.0474708708711705,7.313005834896913e-05,-2.5000002068509275e-12,0.537499999999996
3.9349133396093805e-08,1.2035367980001155e-09,0.047471774188093,0.0474692031190121,7.239136757997144e-05,-2.50099940757309e-12,0.537999999999996
2.8025996640090867e-07,2.5744589793319506e-10,0.0474698463227822,0.0474673032233832,7.23420829289445e-05,-2.5051072327642032e-12,0.538499999999996
5.856484323052413e-07,4.2371644040639644e-09,0.0474682402781097,0.0474654524116962,7.35782920839867e-05,-2.5091040356528538e-12,0.538999999999996
5.286109628979685e-07,7.238982198398691e-09,0.0474667000462515,0.0474637267972092,7.266443434594816e-05,-2.506106433486366e-12,0.539499999999996
6.335407152988082e-07,1.137031600817462e-09,0.047464948282502,0.0474618706277699,7.021741081492117e-05,-2.5051072327642032e-12,0.539999999999996
1.4242968100069975e-07,2.3647883998223485e-09,0.0474632348602604,0.0474600075643239,6.595736286196807e-05,-2.508104834930691e-12,0.540499999999996
1.8469669579856962e-07,5.236053805812713e-09,0.0474612318268852,0.0474581037586272,6.664384305399285e-05,-2.5091040356528538e-12,0.540999999999996
4.7531220830066e-07,2.47049010415612e-09,0.0474593253043158,0.0474564089207973,6.607594289798069e-05,-2.508104834930691e-12,0.541499999999996
3.740985895991922e-07,7.484763989151766e-10,0.0474577568250742,0.0474546850637576,6.242472975792612e-05,-2.5121016378193417e-12,0.541999999999996
4.2833596659852535e-07,1.995187501324658e-09,0.0474559535238998,0.0474529274932825,6.374614866189177e-05,-2.5160984407079923e-12,0.542499999999996
2.2141873360498332e-07,7.527438998511382e-09,0.0474541174963345,0.0474511406769109,6.431486051894364e-05,-2.5150992399858296e-12,0.542999999999996
2.958623335005961e-07,3.5503084014343322e-09,0.0474522766636668,0.0474495082929294,6.670886292492462e-05,-2.520095243596643e-12,0.543499999999996
8.279789350043587e-07,1.308238399555517e-09,0.0474504356560972,0.0474478350858714,6.537564378195082e-05,-2.5240920464852934e-12,0.543999999999995
5.094015195980517e-07,2.29322839884194e-09,0.0474490183453529,0.0474460657898109,6.282725088191388e-05,-2.5270896486517813e-12,0.544499999999995
2.2301365160126707e-07,2.040656706114863e-09,0.0474473261861797,0.0474442759936811,6.51873019409388e-05,-2.5300872508182692e-12,0.544999999999995
7.895400629814864e-08,2.491573801444158e-09,0.047445518617585,0.0474424145467102,6.288263163090058e-05,-2.536082455151245e-12,0.545499999999995
2.904413324983368e-07,6.16823300769731e-10,0.047443601101905,0.0474406195892006,6.278239250989692e-05,-2.539080057317733e-12,0.545999999999995
4.180416442942092e-07,8.171532402123649e-09,0.0474417666852773,0.0474387670391914,6.387910115290829e-05,-2.5430768602063836e-12,0.546499999999995
3.118329460968794e-07,2.752411999706883e-09,0.0474400643794579,0.0474368344526191,6.738654925497745e-05,-2.5480728638171968e-12,0.546999999999995
3.4296316150234096e-07,4.965860014860546e-10,0.0474382988541604,0.0474350286704378,6.854945035095206e-05,-2.5490720645393594e-12,0.547499999999995
1.4630073219557005e-07,5.1772953008066835e-09,0.047436521885205,0.047433184242666,6.524304943289483e-05,-2.545075261650709e-12,0.547999999999995
4.33437659902447e-07,3.749517800410995e-09,0.0474345303764012,0.0474315996726617,6.584493295691551e-05,-2.5490720645393594e-12,0.548499999999995
1.7382308849928085e-07,4.114060599136327e-09,0.0474327855776379,0.0474298927381054,6.527083550689206e-05,-2.5550672688723353e-12,0.548999999999995
7.431817107966809e-07,8.061737201414676e-09,0.0474308136957191,0.0474282886801358,6.598290502690674e-05,-2.5600632724831485e-12,0.549499999999995
2.0641348669886428e-07,6.570948903050766e-09,0.0474293880043879,0.0474264348554273,6.535963397391598e-05,-2.564060075371799e-12,0.549999999999995
5.08676667801411e-07,2.3083290001668644e-09,0.047427750197787,0.0474245610706189,6.599054686395878e-05,-2.5690560789826122e-12,0.550499999999995
3.590024874947084e-07,2.7052772938462866e-09,0.0474260815453189,0.0474229633269047,6.298750080291349e-05,-2.5690560789826122e-12,0.550999999999995
4.659037203050276e-07,1.4157671007763994e-09,0.0474243481181091,0.0474212626493936,6.0101864060913e-05,-2.5710544804269375e-12,0.551499999999995
4.037755510985508e-07,4.200940595389113e-09,0.047422568411507,0.047419540836363,5.749516968089896e-05,-2.5720536811491e-12,0.551999999999995
1.5358285130467886e-07,8.794445796600492e-09,0.0474206762313337,0.0474177290745223,5.679882032894046e-05,-2.573052881871263e-12,0.552499999999995
3.0061542199977254e-07,8.973786019828012e-10,0.0474188359281424,0.047415722900702,5.7429926341945325e-05,-2.5710544804269375e-12,0.552999999999994
2.6224668939894835e-07,3.1872786007691722e-09,0.0474170131513094,0.0474138278952236,5.737820961893014e-05,-2.570055279704775e-12,0.553499999999994
8.983751340063684e-08,1.5186887997176157e-09,0.0474150928591143,0.047412023503724,5.484476692096951e-05,-2.575051283315588e-12,0.553999999999994
2.94110144904991e-07,2.6950574966155827e-09,0.0474130757600071,0.0474101853044736,5.4986099131904e-05,-2.5770496847599134e-12,0.554499999999994
1.9645161800085909e-07,8.178734002550758e-09,0.0474112943712467,0.0474082932948772,5.618440513099898e-05,-2.578048885482076e-12,0.554999999999994
6.485771490011283e-08,3.635541499791284e-09,0.0474094554466288,0.0474063061163671,5.556910061299547e-05,-2.5760504840377507e-12,0.555499999999994
4.3520882820474727e-07,8.502857029579758e-10,0.047407483266246,0.0474045704157893,5.5621529203908615e-05,-2.581046487648564e-12,0.555999999999994
3.0807261190007873e-07,7.915646957346034e-10,0.0474058624252053,0.0474026979623676,5.7567937028935035e-05,-2.5850432905372145e-12,0.556499999999994
1.9321686730439103e-07,2.013936996336785e-09,0.0474040441810625,0.0474008406597112,5.863455699395281e-05,-2.5870416919815398e-12,0.556999999999994
3.4246044139374376e-07,2.428277794119804e-09,0.0474022090036899,0.0473990435189111,5.9307543763931214e-05,-2.5900392941480277e-12,0.557499999999994
5.668925089977184e-07,1.9559671035618287e-09,0.0474004123392451,0.0473972716294468,5.5808452291916666e-05,-2.5910384948701903e-12,0.557999999999994
3.863426343980736e-07,2.3932298018336517e-09,0.0473986763021672,0.0473955443108776,5.4594528494988914e-05,-2.5870416919815398e-12,0.558499999999994
2.2821023859531664e-07,6.375975601657924e-09,0.0473968776269631,0.0473937431730245,5.3134643212993105e-05,-2.5900392941480277e-12,0.558999999999994
3.4436319820002614e-07,4.989614998951453e-09,0.0473950129359373,0.0473918204267521,5.230902910791091e-05,-2.5870416919815398e-12,0.559499999999994
3.34291868700487e-07,1.902525997854454e-09,0.0473932712423081,0.0473900520066947,5.510479475290264e-05,-2.5900392941480277e-12,0.559999999999994
3.966041429992462e-07,6.194993060204546e-10,0.0473914647108351,0.0473882546024573,5.8387896271994144e-05,-2.5930368963145156e-12,0.560499999999994
5.279651820594422e-08,2.563363694918497e-09,0.0473896910182575,0.0473865412289937,5.718927531495055e-05,-2.5930368963145156e-12,0.560999999999994
1.7144352350284553e-07,1.4397363995444223e-09,0.0473876940612959,0.0473849509412208,5.719159586192735e-05,-2.592037695592353e-12,0.561499999999994
4.772273165046248e-07,1.5974518999262166e-09,0.0473858925108654,0.0473831280232156,5.779879744494121e-05,-2.592037695592353e-12,0.561999999999994
6.01186711600421e-07,2.3619787029027783e-09,0.0473844688900303,0.0473813023872016,5.713668322393506e-05,-2.5960344984810035e-12,0.562499999999993
2.700128470117802e-08,3.5741396023358796e-09,0.0473829098921454,0.0473794119022109,5.6468894740979714e-05,-2.595035297758841e-12,0.562999999999993
1.5899565059679377e-07,2.7922437972893732e-09,0.0473809135907687,0.0473776868859133,5.646469671793941e-05,-2.5990321006474915e-12,0.563499999999993
3.534220612971817e-07,3.1386818005740835e-09,0.0473790117618858,0.0473759389277782,5.7194403645932645e-05,-2.6020297028139794e-12,0.563999999999993
3.713182565034945e-07,4.406938099166258e-09,0.0473773402235316,0.0473740100578457,5.716985736992086e-05,-2.603028903536142e-12,0.564499999999993
5.390182217998585e-07,4.6134400466524284e-10,0.047375714261235,0.0473723567931278,5.905146710794007e-05,-2.6050273049804673e-12,0.564999999999993
8.638149577022691e-07,1.3611572008409567e-09,0.0473740780266724,0.0473705784916844,5.642080673895489e-05,-2.603028903536142e-12,0.565499999999993
3.0261971489808914e-07,3.6506971959338053e-09,0.0473725359531304,0.0473686907943038,5.79174067909527e-05,-2.603028903536142e-12,0.565999999999993
1.6167360349789162e-07,2.8447672967280013e-09,0.0473705882792092,0.0473667807021277,5.6711095918982046e-05,-2.603028903536142e-12,0.566499999999993
3.7049800490074336e-07,2.321917803860263e-09,0.0473686356022684,0.0473649044164964,5.7349822139896034e-05,-2.600031301369654e-12,0.566999999999993
7.841996409879703e-08,3.988371993779438e-10,0.0473669131605847,0.0473631291737684,5.995324894392251e-05,-2.6040281042583047e-12,0.567499999999993
2.760386096020695e-07,5.037602494872839e-09,0.0473647818104211,0.0473612990569449,6.014055962100251e-05,-2.60602650570263e-12,0.567999999999993
5.344015840264005e-08,4.280220095020937e-09,0.0473629392068268,0.0473595468205991,6.018609611091463e-05,-2.6080249071469552e-12,0.568499999999993
3.050576884988665e-07,3.634006304209514e-09,0.0473609318234955,0.0473576821758894,6.009072546397931e-05,-2.609024107869118e-12,0.568999999999993
2.0150464869611584e-07,4.64451709730751e-09,0.0473591904981559,0.0473559723897585,6.25673656289294e-05,-2.6120217100356058e-12,0.569499999999993
4.671910816961278e-07,2.2218826986608597e-09,0.0473573500761755,0.0473542645733251,6.025927953989818e-05,-2.617017713646419e-12,0.569999999999993
1.9221647479944481e-07,3.4238211016335285e-09,0.0473556653159366,0.0473525709389624,6.364940185599188e-05,-2.6100233085912805e-12,0.570499999999993
7.434018018948052e-07,1.253465095607531e-09,0.0473537522062167,0.0473509267195712,6.277847763891398e-05,-2.6020297028139794e-12,0.570999999999993
6.283696346032208e-07,5.931077504128801e-09,0.047352283902561,0.0473491916849243,6.029439125299074e-05,-2.597033699203166e-12,0.571499999999992
8.426496852995125e-07,3.2494225990498116e-09,0.0473507006175881,0.0473475361769049,5.741182720297999e-05,-2.6010305020918167e-12,0.571999999999992
3.8366612595264193e-08,6.876553000634278e-09,0.0473490672339514,0.047346006336124,5.314169489190057e-05,-2.60602650570263e-12,0.572499999999992
2.5621240640205656e-07,3.592854402878487e-09,0.0473469344322279,0.047344346181694,5.3284995248925604e-05,-2.611022509313443e-12,0.572999999999992
3.722531371971871e-07,7.327954999747366e-09,0.04734508024299,0.0473426258032794,5.398986796789629e-05,-2.60602650570263e-12,0.573499999999992
4.276920751999924e-07,1.5327233995887646e-09,0.0473434594598868,0.0473406965004056,5.533010433689256e-05,-2.609024107869118e-12,0.573999999999992
2.0581070409725344e-07,5.125953002338424e-09,0.0473419004952111,0.0473388318195209,5.719153928696041e-05,-2.614020111479931e-12,0.574499999999992
3.5652624200133154e-08,2.964367896984843e-09,0.0473400903244208,0.0473369272332438,5.6273906530956985e-05,-2.6160185129242564e-12,0.574999999999992
4.353240007984316e-07,4.5811911000837036e-09,0.0473381979080702,0.0473351951095488,5.633727484999351e-05,-2.6040281042583047e-12,0.575499999999992
3.5757481400139346e-07,1.678675094762827e-09,0.0473366323862145,0.0473335820578575,5.8331766085939485e-05,-2.603028903536142e-12,0.575999999999992
3.000674671030379e-07,2.912393201603969e-09,0.0473348511279319,0.0473318243067454,6.12600416839415e-05,-2.5990321006474915e-12,0.576499999999992
3.004639156992117e-07,7.961112047372154e-10,0.0473331120248881,0.0473299511325562,6.378823644193066e-05,-2.6010305020918167e-12,0.576999999999992
4.669376115970514e-07,8.785078983719607e-10,0.0473312419094035,0.0473280959309943,6.244997746995828e-05,-2.598032899925329e-12,0.577499999999992
5.579495538990398e-07,1.947710395744373e-09,0.047329557149939,0.0473261611137497,6.295359135899403e-05,-2.6020297028139794e-12,0.577999999999992
1.6146123939936308e-07,6.591081985751757e-10,0.0473279459603397,0.0473243248188865,5.924239216392735e-05,-2.6070257064247926e-12,0.578499999999992
4.6646912719994216e-07,7.078276020866525e-10,0.0473259688687288,0.0473225266516544,5.9904414955957996e-05,-2.611022509313443e-12,0.578999999999992
4.227402927020618e-07,2.8685572042719265e-09,0.0473241766557045,0.0473207259710765,6.327883450296667e-05,-2.611022509313443e-12,0.579499999999992
3.065788578004991e-07,4.19712160165675e-09,0.047322332517199,0.0473189447716107,6.377755175790423e-05,-2.6120217100356058e-12,0.579999999999992
2.8029050389705157e-07,1.420186697409509e-09,0.0473205239548208,0.0473170943610269,6.386982239192651e-05,-2.6150193122020937e-12,0.580499999999991
6.957798555987105e-07,2.2126745991002394e-09,0.0473190053955517,0.0473152388351304,6.142495740191212e-05,-2.617017713646419e-12,0.580999999999991
1.6712879691294091e-10,2.6239760989033023e-09,0.0473175031739163,0.047313549484006,6.601557675989245e-05,-2.6180169143685816e-12,0.581499999999991
3.231196578010187e-07,2.115607501684824e-09,0.0473153215276231,0.0473117315547709,6.601557675989245e-05,-2.617017713646419e-12,0.581999999999991
3.5372299619917946e-07,3.6257042992926536e-09,0.0473135145432493,0.0473099297329242,6.608038754296608e-05,-2.6150193122020937e-12,0.582499999999991
7.099913610988939e-07,2.05361230104506e-09,0.0473116855809598,0.0473081908433335,6.472601375895337e-05,-2.6120217100356058e-12,0.582999999999991
2.7219316495186163e-08,1.0700511032801785e-09,0.0473101814667929,0.0473063567021784,6.521352467392383e-05,-2.614020111479931e-12,0.583499999999991
1.869999564987901e-07,3.3273899954777697e-09,0.0473080871034677,0.0473044736424206,6.511399592390443e-05,-2.6160185129242564e-12,0.583999999999991
2.609165550282455e-08,1.9243851026584657e-09,0.0473061738917688,0.0473026641885587,6.436221587291513e-05,-2.6210145165350696e-12,0.584499999999991
3.4468299539569536e-07,1.6083220172324886e-10,0.0473041829863454,0.0473007717660961,6.426554978089527e-05,-2.6190161150907443e-12,0.584999999999991
2.7007430290076906e-07,1.343624503324925e-09,0.0473024444662124,0.0472987933929716,6.538267581490675e-05,-2.62501131942372e-12,0.585499999999991
3.8473541200123584e-07,4.016329976930244e-10,0.0473005179837459,0.0472968441243868,6.777196818696929e-05,-2.6240121187015575e-12,0.585999999999991
1.4871896820284336e-07,2.480403001048348e-09,0.0472987568802696,0.0472950279189139,6.495769696091003e-05,-2.6270097208680454e-12,0.586499999999991
7.712285820388187e-08,1.3150254982163823e-09,0.0472968029496713,0.047293220588953,6.546642406290992e-05,-2.62501131942372e-12,0.586999999999991
2.52745921698605e-07,7.278773000995997e-09,0.0472948437462646,0.0472913499734043,6.555696180599035e-05,-2.6240121187015575e-12,0.587499999999991
6.151521552005823e-07,2.5776979023506286e-09,0.0472930355539054,0.04728938144843,6.310751971894124e-05,-2.623012917979395e-12,0.587999999999991
5.2304034603434246e-08,2.0752745980012755e-09,0.0472914728699125,0.0472876228302823,6.306814498191482e-05,-2.62501131942372e-12,0.588499999999991
9.163918435958762e-07,8.482888974592484e-10,0.0472893929996446,0.0472856352678166,6.296689222695662e-05,-2.6210145165350696e-12,0.588999999999991
7.771819730134633e-08,4.520512394967646e-09,0.0472879273741148,0.0472837186090871,5.533302573490495e-05,-2.6190161150907443e-12,0.58949999999999
2.004973665981069e-07,7.650297700889652e-09,0.0472857539093886,0.0472819493868073,5.523210913593868e-05,-2.617017713646419e-12,0.58999999999999
2.9799090760229685e-07,1.1926722942590118e-09,0.0472836981785998,0.0472799633464706,5.461837605991171e-05,-2.6160185129242564e-12,0.59049999999999
1.8218858409413397e-07,4.989256993659374e-10,0.0472818428590461,0.0472780875417322,5.5946557205976966e-05,-2.6160185129242564e-12,0.59099999999999
1.840893801979826e-07,1.8733520984470786e-09,0.0472799548032082,0.0472762552181492,5.538743501898313e-05,-2.617017713646419e-12,0.59149999999999
7.523789320035279e-08,4.554321399174999e-09,0.0472780013008512,0.0472744521346447,5.6040342564900314e-05,-2.620015315812907e-12,0.59199999999999
2.3572218699891012e-07,1.10848639989225e-09,0.0472761898129634,0.0472726426686704,5.602344842592366e-05,-2.6240121187015575e-12,0.59249999999999
2.908475799992538e-07,3.655194966145636e-10,0.0472744341097039,0.0472708037625252,5.666262335490835e-05,-2.620015315812907e-12,0.59299999999999
5.814159454026191e-07,7.818736977305285e-10,0.0472726309640282,0.0472690013618534,5.6570895512919606e-05,-2.6210145165350696e-12,0.59349999999999
3.799877644969363e-07,2.107140198437385e-09,0.0472709360642432,0.047267296372717,5.243364132689887e-05,-2.6180169143685816e-12,0.59399999999999
5.339376280000252e-08,3.776010400191598e-09,0.0472690457300732,0.0472654456707874,5.569240787495211e-05,-2.620015315812907e-12,0.59449999999999
1.1689297560457668e-07,4.002879298858897e-09,0.0472670614844632,0.0472636733170428,5.578956121898848e-05,-2.6190161150907443e-12,0.59499999999999
5.472693423019814e-07,2.425860699817317e-09,0.0472651556325086,0.0472617078481528,5.6032757215995765e-05,-2.6190161150907443e-12,0.59549999999999
2.9339368830261225e-07,2.743721701226054e-09,0.0472635657527717,0.0472598907761997,5.581041986790769e-05,-2.6240121187015575e-12,0.59599999999999
5.711716219991558e-07,1.4866293057691493e-09,0.0472617480751844,0.0472581074836869,5.580601953891762e-05,-2.614020111479931e-12,0.59649999999999
4.19238727900062e-07,6.2483007032265725e-09,0.0472601240862314,0.0472562952898717,5.5717984480896376e-05,-2.611022509313443e-12,0.59699999999999
4.082838639951625e-07,2.5694646965668255e-09,0.0472584076031739,0.0472544069180612,5.7405413056987875e-05,-2.614020111479931e-12,0.59749999999999
1.4261692390243885e-07,5.799726400523841e-09,0.0472566138024218,0.0472526704922273,5.676274773591672e-05,-2.6160185129242564e-12,0.59799999999999
1.9244953310126878e-07,2.1897238952628406e-09,0.0472547069691497,0.0472507675299324,5.6614704521895653e-05,-2.6180169143685816e-12,0.598499999999989
9.369639060036183e-07,5.083628101809623e-09,0.0472529167732631,0.0472490536775574,5.5834107060892535e-05,-2.620015315812907e-12,0.598999999999989
5.027756657047244e-07,1.8046673946892078e-09,0.0472516055544584,0.0472472546659008,5.926850548299001e-05,-2.6260105201458828e-12,0.599499999999989
1.9210956350018682e-07,9.046739954388094e-10,0.0472497785471402,0.047245471489455,5.549840554697205e-05,-2.622013717257232e-12,0.599999999999989
6.666436273977672e-07,1.938518096045172e-09,0.0472477720146798,0.0472435278348021,5.48102634679859e-05,-2.6180169143685816e-12,0.600499999999989
5.144705739895672e-08,7.163510999663725e-09,0.0472461316219148,0.0472414979786009,5.0141058171915276e-05,-2.6240121187015575e-12,0.600999999999989
2.2484543400064227e-07,2.4373900120444603e-10,0.0472439514422577,0.0472395140884576,5.0232726217958046e-05,-2.628008921590208e-12,0.601499999999989
1.3388070999043045e-08,4.858442904931426e-09,0.0472419371914746,0.0472376358978395,5.229258740391263e-05,-2.6290081223123707e-12,0.601999999999989
5.53961412796955e-07,1.0664705993312928e-09,0.0472397928522515,0.0472358444925626,5.2244891424968465e-05,-2.637001728089672e-12,0.602499999999989
1.5004575960181343e-07,2.488165902481132e-09,0.0472380998111505,0.0472340888076214,5.230787872889664e-05,-2.6300073230345333e-12,0.602999999999989
2.516876127026113e-07,2.224946206441647e-09,0.0472361311580934,0.0472321706215473,5.1783802653915245e-05,-2.6330049252010213e-12,0.603499999999989
3.0686778920013813e-07,4.415922100209357e-09,0.0472343689458507,0.0472303632565529,5.125884494894262e-05,-2.6350033266453465e-12,0.603999999999989
3.110294541988634e-07,5.361590400820848e-09,0.0472326082877402,0.0472286532769519,5.1227033250000886e-05,-2.6320057244788586e-12,0.604499999999989
3.3536966460162576e-07,2.7854702988605595e-09,0.0472308530109158,0.0472268244111091,5.379794340698574e-05,-2.634004125923184e-12,0.604999999999989
2.923079550007368e-07,7.650118101498737e-09,0.0472290450396921,0.0472250440590416,5.384431282895452e-05,-2.634004125923184e-12,0.605499999999989
8.104772779987668e-07,4.484100701862559e-09,0.0472271984780539,0.0472231334636041,5.504218890095558e-05,-2.634004125923184e-12,0.605999999999989
3.2712346560020977e-07,2.6093312996411377e-09,0.0472254668884657,0.0472212082288486,4.89891302088985e-05,-2.637001728089672e-12,0.606499999999989
4.5892789980045423e-07,2.2758830028890564e-09,0.0472234202123357,0.0472193249638868,4.889449324896322e-05,-2.641997731700485e-12,0.606999999999989
2.06950787805249e-07,2.148804995050213e-09,0.0472216682604179,0.0472175223419254,4.805570969890205e-05,-2.6380009288118345e-12,0.607499999999988
4.5819784479789183e-07,7.438248003643899e-10,0.0472197802984433,0.0472157669834902,4.58342687859048e-05,-2.6471047576137607e-12,0.607999999999988
3.201811702990831e-07,1.728590798277807e-09,0.0472180099232156,0.0472139134945233,4.254468621489593e-05,-2.6501023597802487e-12,0.608499999999988
2.444442512988809e-07,4.988321006260676e-10,0.0472161389278195,0.04721205266967,4.403341428094176e-05,-2.646105556891598e-12,0.608999999999988
2.9885349529801264e-07,5.673831959818187e-10,0.0472143163022366,0.0472102377827854,4.52000559779675e-05,-2.6481039583359234e-12,0.609499999999988
1.8474364529841303e-07,1.6969894933716034e-09,0.0472126722734868,0.0472083510008585,4.293362611396123e-05,-2.6590951662797124e-12,0.609999999999988
3.604945453053454e-07,1.7081651995654035e-09,0.0472108752669947,0.0472067292578423,4.346421331591355e-05,-2.6620927684462004e-12,0.610499999999988
3.991274100112463e-08,3.627356505442325e-09,0.0472090950269667,0.0472049427592983,4.022950983395557e-05,-2.6620927684462004e-12,0.610999999999988
2.9973434530206067e-07,4.679668499929512e-09,0.0472070529975682,0.0472031600474499,4.037781693899678e-05,-2.6610935677240377e-12,0.611499999999988
1.3751675870254942e-07,4.0652892996373424e-09,0.0472053336187239,0.0472013705288659,4.0349273293993626e-05,-2.6530999619467366e-12,0.611999999999988
3.026640654976709e-07,1.8537124960027462e-09,0.0472034666140107,0.0471995297109503,4.067459995094058e-05,-2.663091969168363e-12,0.612499999999988
4.747820225997623e-07,1.1275954100997687e-08,0.0472016853444696,0.0471977342977989,4.056682090991526e-05,-2.6610935677240377e-12,0.612999999999988
2.2233931840087706e-07,3.138838980398795e-10,0.0472000169826131,0.0471956360937152,4.233013693899501e-05,-2.6640911698905256e-12,0.613499999999988
5.157443781975135e-07,7.888769013031371e-10,0.0471981101117376,0.0471937779862913,4.273535084597935e-05,-2.669087173501339e-12,0.613999999999988
5.541509046982918e-07,2.1317883014404515e-09,0.0471964294998822,0.0471918648461881,4.293987383796605e-05,-2.6650903706126883e-12,0.614499999999988
4.3071135539390903e-07,2.258136400090649e-09,0.0471947145785321,0.0471898941193797,4.8512275402923244e-05,-2.6560975641132245e-12,0.614999999999988
6.543982809803506e-08,7.74410001402881e-10,0.0471928766905372,0.0471880339505405,4.896512458496538e-05,-2.657096764835387e-12,0.615499999999988
3.9656443497071425e-08,1.0911649014899716e-09,0.0471907831156979,0.04718609093336,4.8810888623962434e-05,-2.657096764835387e-12,0.615999999999988
6.518319841039566e-07,1.2967887041970272e-09,0.0471888180366723,0.0471841545462305,4.886043899998693e-05,-2.655098363391062e-12,0.616499999999988
6.56595288001105e-08,4.2735434011009765e-09,0.0471871958159334,0.0471823247210204,4.9593590023988554e-05,-2.6580959655575498e-12,0.616999999999987
1.5792247250179248e-07,6.234157100271087e-09,0.0471850678115369,0.0471804643267204,4.9643410796940124e-05,-2.663091969168363e-12,0.617499999999987
2.6714164998165035e-08,1.4007407039828834e-09,0.0471831103862113,0.047178507134525,4.908323061691977e-05,-2.668087972779176e-12,0.617999999999987
4.895932476031706e-07,2.3438169044487367e-09,0.0471811113871587,0.0471766857676329,4.908609509790551e-05,-2.669087173501339e-12,0.618499999999987
2.821355460022601e-07,5.860391963374845e-10,0.0471794086110273,0.0471749905423192,5.157969092395298e-05,-2.6780799800008026e-12,0.618999999999987
3.0686451839984086e-07,3.1139107056765702e-09,0.0471775266845065,0.0471731912043459,4.9177770400921084e-05,-2.682076782889453e-12,0.619499999999987
3.633331564986686e-07,3.074378945866485e-10,0.0471758387205643,0.0471715650100297,4.9064320037928155e-05,-2.683075983611616e-12,0.619999999999987
5.901011421033386e-07,6.878157973733146e-10,0.047174074858387,0.0471696559202638,5.208792448396782e-05,-2.6870727865002664e-12,0.620499999999987
2.1870775580162816e-07,1.8156520037448942e-10,0.047172438524864,0.0471677940815552,5.325747290796379e-05,-2.688071987222429e-12,0.620999999999987
5.566894462974425e-07,1.0912553201347652e-08,0.0471707802055002,0.0471659652644832,5.382697354594512e-05,-2.6900703886667543e-12,0.621499999999987
1.9557350209448154e-07,3.096191011908722e-10,0.0471690919778151,0.047164082171635,5.331922839590941e-05,-2.691069589388917e-12,0.621999999999987
4.809469665995048e-07,7.144528801905636e-09,0.0471670065770403,0.0471622709113134,5.253625359591396e-05,-2.6890711879445917e-12,0.622499999999987
7.294224817974704e-07,2.726983999723487e-09,0.0471652182217948,0.0471603695487249,5.5214389167002054e-05,-2.691069589388917e-12,0.622999999999987
5.277966194996986e-07,8.301584003556073e-10,0.0471636483918798,0.0471585756682424,5.871093279297135e-05,-2.69606559299973e-12,0.623499999999987
1.0824148020255331e-07,1.4380111962308817e-09,0.0471618094905722,0.047156756428602,5.4749353980976245e-05,-2.6970647937218928e-12,0.623999999999987
6.191867890983915e-07,6.859100093459247e-11,0.0471597093563388,0.047154928168498,5.474240124492269e-05,-2.7010615966105433e-12,0.624499999999987
6.311435599842818e-08,7.899634002495048e-10,0.047158092155823,0.0471530448959333,5.0717183441961744e-05,-2.7040591987770313e-12,0.624999999999987
2.711763952001345e-07,6.049167694532898e-09,0.0471559935460577,0.0471511633473384,5.085758035694443e-05,-2.708056001665682e-12,0.625499999999987
5.120969902988604e-07,1.491916999663001e-09,0.0471541029191789,0.0471491307065946,5.011972916990626e-05,-2.705058399499194e-12,0.625999999999986
1.1344894339029854e-06,1.6316380954672915e-09,0.0471524049915086,0.0471472265940355,4.7791556520904166e-05,-2.7040591987770313e-12,0.626499999999986
2.841175823983799e-07,9.348452602309099e-09,0.0471508733148435,0.0471453331371938,4.667618039799759e-05,-2.702060797332706e-12,0.626999999999986
1.5888688439935628e-07,4.145540799527225e-09,0.0471486206421343,0.0471432712180462,4.557782476999339e-05,-2.6870727865002664e-12,0.627499999999986
2.5460239810176644e-07,9.265428008164989e-10,0.047146431532474,0.0471414472513364,4.6219732663943525e-05,-2.6780799800008026e-12,0.627999999999986
3.851797599624396e-08,1.7656793943610083e-09,0.0471444370338987,0.047139625507538,4.4122770550991675e-05,-2.6730839763899894e-12,0.628499999999986
3.03263375300844e-07,1.1571749808370058e-10,0.0471423729336629,0.0471377015485497,4.426724899897483e-05,-2.6780799800008026e-12,0.628999999999986
1.5817547499574758e-07,4.983858999108026e-09,0.047140552540621,0.0471358184248672,4.558790874498175e-05,-2.6790791807229652e-12,0.629499999999986
1.7174187780244488e-07,3.788673902382911e-09,0.0471387215997246,0.047134137704606,4.613395463692882e-05,-2.6780799800008026e-12,0.629999999999986
1.512816735979583e-07,2.624591002864385e-09,0.0471367322183715,0.0471323401272533,4.65441802259825e-05,-2.680078381445128e-12,0.630499999999986
6.609682499936209e-08,2.7546259995236966e-09,0.047134821611419,0.0471304993960707,4.591967453793089e-05,-2.682076782889453e-12,0.630999999999986
7.071771219030465e-07,8.655021005443686e-10,0.0471329848551543,0.047128651069473,4.58748037689416e-05,-2.6790791807229652e-12,0.631499999999986
3.2022881920473756e-07,1.568910799887302e-09,0.047131491449265,0.0471267090826797,4.41664092659666e-05,-2.6860735857781037e-12,0.631999999999986
1.3139925510163852e-07,1.6456201054615427e-09,0.0471296808661709,0.0471248050311996,4.547346905892091e-05,-2.688071987222429e-12,0.632499999999986
1.057974086948743e-07,1.0428318972244277e-09,0.0471277134476585,0.0471230192327549,4.491204447198971e-05,-2.6900703886667543e-12,0.632999999999986
2.290563268989021e-07,1.3703392032216044e-09,0.0471258283521654,0.047121339814275,4.4701006366998364e-05,-2.688071987222429e-12,0.633499999999986
2.153177107999671e-07,3.461483398525811e-09,0.0471241516400284,0.0471194990446279,4.688144774089853e-05,-2.6840751843337785e-12,0.633999999999986
7.81924872975126e-08,9.304969017520648e-10,0.0471223296016409,0.0471176174738238,4.610988092490498e-05,-2.6840751843337785e-12,0.634499999999986
1.7075977869901449e-07,3.827492399410826e-09,0.0471204073967302,0.0471157134844707,4.630507669489692e-05,-2.685074385055941e-12,0.634999999999985
3.207852885961371e-07,2.2481850298072814e-08,0.047118556274182,0.0471139038213037,4.69930766269222e-05,-2.6920687901110796e-12,0.635499999999985
1.5652281570160964e-07,7.499221035822679e-10,0.0471169980770217,0.0471117265544923,4.95705734739893e-05,-2.6920687901110796e-12,0.635999999999985
5.014816102030806e-07,1.0133536024192757e-09,0.047115016026745,0.0471098110492804,5.010336269395399e-05,-2.691069589388917e-12,0.636499999999985
6.388304642987452e-07,1.4587846972058394e-09,0.0471133928718844,0.0471080843044277,5.291449731792408e-05,-2.685074385055941e-12,0.636999999999985
1.49912815598785e-07,5.883548995222476e-10,0.0471116529887593,0.0471063054496143,4.673561189294517e-05,-2.688071987222429e-12,0.637499999999985
1.4350504950327858e-07,7.814890054524959e-10,0.0471095269761503,0.0471044901844733,4.726427368095809e-05,-2.6860735857781037e-12,0.637999999999985
3.8621126460108846e-07,1.7204208960230893e-09,0.0471074557563397,0.0471025892933197,4.795887796094078e-05,-2.6890711879445917e-12,0.638499999999985
5.3805278697749426e-08,3.358946197573598e-09,0.0471058263553031,0.0471007194957785,4.92251897878937e-05,-2.688071987222429e-12,0.638999999999985
5.1734577594109155e-08,5.155094698339191e-09,0.0471037345949601,0.0470987729518667,4.922779435689861e-05,-2.691069589388917e-12,0.639499999999985
2.937574336003834e-07,2.6823996981950593e-09,0.0471017285072816,0.0470970301135901,4.932388741196725e-05,-2.688071987222429e-12,0.639999999999985
4.128347228030127e-07,1.027918809792805e-08,0.0471000383996582,0.0470953410608733,4.924296920594262e-05,-2.682076782889453e-12,0.640499999999985
2.8939577939590677e-07,5.04496890096906e-09,0.0470983076272828,0.0470933923598608,5.250266428391548e-05,-2.6780799800008026e-12,0.640999999999985
7.803681313992006e-07,3.885789502666714e-09,0.0470964346658096,0.047091556883476,5.265868709192212e-05,-2.69606559299973e-12,0.641499999999985
8.295625579940458e-07,1.4923675004108183e-09,0.0470949683715353,0.0470898206065989,5.3328512148898e-05,-2.705058399499194e-12,0.641999999999985
7.188670646043893e-07,8.211512497746654e-09,0.0470933230779095,0.0470878934565009,5.6569901719982774e-05,-2.7010615966105433e-12,0.642499999999985
1.7709609239496826e-07,1.4547452964475127e-09,0.0470915817543001,0.0470858836285221,6.051604226298135e-05,-2.6980639944440554e-12,0.642999999999985
1.1763178460466595e-07,1.586423580002272e-08,0.0470895206574831,0.0470839520833424,6.113528152296155e-05,-2.69606559299973e-12,0.643499999999985
2.2559723090315176e-07,8.825677064172588e-10,0.0470873700837038,0.0470819427887804,6.118691014900257e-05,-2.694067191555405e-12,0.643999999999984
3.65757947803913e-07,1.4319943980600769e-09,0.0470854379049169,0.0470800558544239,6.180243015596609e-05,-2.694067191555405e-12,0.644499999999984
8.999343608998012e-07,2.0574507028636724e-09,0.0470835924817061,0.0470781781240568,6.51511573269703e-05,-2.6890711879445917e-12,0.644999999999984
3.6137806429942243e-07,2.571948695684334e-09,0.0470819730132477,0.0470763449880344,6.355581501094054e-05,-2.705058399499194e-12,0.645499999999984
5.2610135803377034e-08,2.429006905335651e-09,0.0470800151614785,0.0470745764465753,6.0526582219999625e-05,-2.719047209609471e-12,0.645999999999984
4.7478832020109163e-07,2.8394414944288293e-09,0.0470778911325634,0.0470727508166589,6.0425295967947434e-05,-2.7370328226083984e-12,0.646499999999984
6.679802489611975e-08,7.0819884054329485e-09,0.047075991823223,0.0470708422541174,5.742954388299193e-05,-2.738032023330561e-12,0.646999999999984
2.698529643005432e-07,5.78984030163987e-09,0.047074061840775,0.0470688751993134,5.727399549693146e-05,-2.7370328226083984e-12,0.647499999999984
4.541841618008191e-07,7.999707979378101e-10,0.0470721963704077,0.0470668240250865,5.850663617490426e-05,-2.744027227663537e-12,0.647999999999984
2.754715137040509e-07,3.8186548020902045e-09,0.0470704498370498,0.0470649414640957,5.933891072196218e-05,-2.7500224319965128e-12,0.648499999999984
7.830613613021842e-07,1.917716804800129e-09,0.0470685364543485,0.0470632525718002,5.655626742295805e-05,-2.7560176363294886e-12,0.648999999999984
2.87083840200264e-07,9.311853295390637e-09,0.0470668146684034,0.0470613901296666,4.9678891381965684e-05,-2.7540192348851633e-12,0.649499999999984
1.3951333796557996e-08,1.8167505000388218e-09,0.0470647524546468,0.04705937313717,4.957727908194709e-05,-2.7540192348851633e-12,0.649999999999984
6.166362139028991e-07,8.4817310119778e-10,0.0470627959142953,0.0470573704605331,4.952763767895885e-05,-2.7540192348851633e-12,0.650499999999984
6.592727800486253e-08,7.842928043122477e-10,0.0470611102548398,0.0470554932971521,5.424690114397279e-05,-2.7560176363294886e-12,0.650999999999984
3.1676366370192444e-07,4.8075158021188e-09,0.047059139128729,0.0470537836311186,5.419648858095982e-05,-2.752020833440838e-12,0.651499999999984
1.1158309590197923e-07,7.584583933128997e-10,0.0470572114937241,0.0470519252319434,5.417403677998589e-05,-2.755018435607326e-12,0.651999999999984
3.743022058966261e-07,2.551541700146487e-09,0.0470552231910267,0.0470500490897985,5.4235554429959976e-05,-2.7590152384959765e-12,0.652499999999984
5.848135953973044e-07,1.6048204015683964e-09,0.0470534540012853,0.0470482214880201,5.706741568889395e-05,-2.7560176363294886e-12,0.652999999999983
1.0021698920031907e-07,1.0354100903053887e-08,0.0470517228502244,0.0470463326015048,5.8380451031903036e-05,-2.7560176363294886e-12,0.653499999999983
3.0724282929633917e-07,2.6079453943617104e-09,0.0470497490280053,0.0470444241616912,5.8367324912933505e-05,-2.766009643551115e-12,0.653999999999983
6.632937464001731e-07,4.989135306276982e-09,0.0470478905115457,0.0470425641774487,5.8344283040967504e-05,-2.7650104428289524e-12,0.654499999999983
3.558064953015916e-07,1.9249606998672508e-08,0.0470463004772813,0.0470407320977024,6.200600209593787e-05,-2.7590152384959765e-12,0.654999999999983
4.063964317985169e-07,5.5666392051456626e-09,0.0470442911364354,0.0470385551091133,6.023430908497218e-05,-2.7590152384959765e-12,0.655499999999983
1.8322263820036433e-07,2.759387801587465e-09,0.0470423933838692,0.0470366963867238,5.7371044596910004e-05,-2.7590152384959765e-12,0.655999999999983
8.012268573956427e-07,6.37760698418699e-10,0.0470403483301725,0.0470350493056495,5.8102151486938425e-05,-2.7560176363294886e-12,0.656499999999983
5.393696153946359e-07,1.8020178960131972e-09,0.0470387769446021,0.0470331857132778,6.419855599792967e-05,-2.758016037773814e-12,0.656999999999983
9.014801449769294e-08,3.7239680020229038e-09,0.0470367946022018,0.0470313554437738,6.413699292395769e-05,-2.7540192348851633e-12,0.657499999999983
7.94730901990115e-08,6.620782949662285e-10,0.0470346218223176,0.0470294752422924,6.42742947739583e-05,-2.7570168370516512e-12,0.657999999999983
3.4300337859588526e-07,1.6393159954497527e-09,0.0470327891461779,0.0470275484375173,6.437155522298621e-05,-2.752020833440838e-12,0.658499999999983
4.093047843017894e-07,3.984840998838557e-10,0.0470310737658822,0.0470256270110536,6.427433546596362e-05,-2.752020833440838e-12,0.658999999999983
2.647018929741174e-08,2.7743514013911508e-09,0.0470292992748867,0.0470237130875534,6.360893568790882e-05,-2.7530200341630007e-12,0.659499999999983
6.414779499946954e-08,4.546884403711093e-09,0.0470272567869622,0.0470218070879569,6.351098026791124e-05,-2.7510216327186754e-12,0.659999999999983
3.812243188003328e-07,3.967762202128355e-09,0.0470252966702057,0.047019998400723,6.375178763495803e-05,-2.752020833440838e-12,0.660499999999983
1.7815719510066996e-07,7.878219049350932e-10,0.0470235302555023,0.0470183146730288,6.53435415189918e-05,-2.7570168370516512e-12,0.660999999999983
7.698813260514914e-08,1.6127982005453845e-09,0.0470215975193469,0.0470163714786319,6.471414350794902e-05,-2.758016037773814e-12,0.661499999999983
7.177814808981275e-07,8.482795021969025e-10,0.0470196084455506,0.0470144503232074,6.480492152693973e-05,-2.7590152384959765e-12,0.661999999999982
2.7050828098340585e-08,3.2330886995390884e-09,0.0470181465785785,0.0470124911392239,6.399880795293633e-05,-2.7560176363294886e-12,0.662499999999982
1.4587285789707805e-07,6.454364001595714e-09,0.0470160653047259,0.0470105778237815,6.400238369796973e-05,-2.761013639940302e-12,0.662999999999982
5.989280243007267e-07,9.051529040182693e-10,0.0470143400315632,0.0470089721647054,6.331169526996305e-05,-2.760014439218139e-12,0.663499999999982
1.7383522019770448e-07,1.831722801215463e-09,0.0470127556728249,0.0470070747094493,6.156943307489282e-05,-2.7590152384959765e-12,0.663999999999982
1.9118057999895077e-07,1.0063955988015572e-09,0.0470106723950336,0.0470050634256389,6.217911040495849e-05,-2.763012041384627e-12,0.664499999999982
3.749826273033441e-07,2.5920329008166654e-09,0.0470086831546805,0.0470031299515698,6.304866651496432e-05,-2.7620128406624644e-12,0.664999999999982
3.752615530122627e-08,3.4205390048169804e-09,0.047006855936112,0.0470011994524936,6.1304230926984e-05,-2.760014439218139e-12,0.665499999999982
4.6566966130368037e-07,6.189334045281214e-10,0.0470047464696838,0.0469993507411507,6.144394511897744e-05,-2.7590152384959765e-12,0.665999999999982
3.115978422993382e-07,3.5190616948233e-09,0.0470029146304028,0.0469974520960029,6.184116928198424e-05,-2.7590152384959765e-12,0.666499999999982
2.792205310991891e-07,1.439746898090899e-09,0.0470009895098396,0.0469955730114404,6.152864457997786e-05,-2.761013639940302e-12,0.666999999999982
1.0201992810265903e-07,2.300181899117515e-09,0.0469990672945632,0.0469936888950169,6.136636906894921e-05,-2.761013639940302e-12,0.667499999999982
1.8948827749942776e-07,1.7903789562012662e-10,0.0469971020222579,0.0469918496674959,6.136567293490991e-05,-2.7640112421067897e-12,0.667999999999982
5.121979069003246e-07,7.67535500434402e-10,0.0469952000560132,0.0469899294060834,6.20334382149812e-05,-2.7620128406624644e-12,0.668499999999982
2.1029597339905504e-07,5.7749972998122345e-09,0.0469934534423807,0.0469878630711022,6.307283538997677e-05,-2.758016037773814e-12,0.668999999999982
2.2310269180009223e-07,6.409240013716122e-10,0.0469915407753476,0.0469859686704194,6.251942825097334e-05,-2.760014439218139e-12,0.669499999999982
4.016073130302944e-08,2.4070191048664036e-09,0.0469896803394343,0.0469840446262513,6.18261563859468e-05,-2.760014439218139e-12,0.669999999999982
4.118784007051124e-07,1.1358433985031446e-09,0.0469876496157882,0.046982009243202,6.178010482393859e-05,-2.758016037773814e-12,0.670499999999982
2.357612497033701e-07,8.140173951565188e-10,0.0469859020352019,0.0469801118301653,6.43843764459584e-05,-2.760014439218139e-12,0.670999999999982
7.73823996963463e-08,3.931702893811284e-09,0.0469841004785028,0.0469781999947699,6.486252517090563e-05,-2.7570168370516512e-12,0.671499999999981
2.7779971600166986e-07,1.4464725944796086e-09,0.046982290405324,0.0469763420323259,6.476886430295536e-05,-2.755018435607326e-12,0.671999999999981
1.7864661330108111e-07,1.2669169879853115e-10,0.0469803491912631,0.046974371389215,6.71160718359598e-05,-2.758016037773814e-12,0.672499999999981
8.715862577016176e-07,1.5551083962228596e-09,0.0469782561781419,0.0469723984971831,6.784511972490748e-05,-2.7560176363294886e-12,0.672999999999981
2.1345639700243169e-07,4.779071499649845e-09,0.0469768024150984,0.0469704984648219,7.093173383099227e-05,-2.755018435607326e-12,0.673499999999981
5.37630392004329e-07,5.923782020467172e-10,0.0469747813923294,0.0469686249599091,7.027296288897311e-05,-2.7370328226083984e-12,0.673999999999981
3.6833498789912156e-07,3.203095205739359e-09,0.0469730178937352,0.0469666943974727,6.896433860092976e-05,-2.7400304247748863e-12,0.674499999999981
3.003883106006411e-07,3.4531696946338286e-11,0.0469710132109381,0.0469647639389446,6.618589262497032e-05,-2.7430280269413743e-12,0.674999999999981
1.2056262500143022e-07,3.954809202344478e-09,0.0469690243385441,0.0469626301882985,6.738827739494191e-05,-2.7360336218862358e-12,0.675499999999981
5.209286099011612e-07,2.7249529022110863e-09,0.0469669085831207,0.0469607625805631,6.782726825793617e-05,-2.7340352204419105e-12,0.675999999999981
4.0663170700061535e-07,2.6821762033613084e-09,0.0469651511520623,0.0469589907033598,6.426572166295941e-05,-2.733036019719748e-12,0.676499999999981
1.5972777420159012e-07,7.603711965620263e-10,0.0469633030426242,0.0469571144153548,6.363534679898475e-05,-2.73003841755326e-12,0.676999999999981
6.689818429772565e-08,5.84418395621622e-10,0.046961260116267,0.0469551585794513,6.3070001717902e-05,-2.73003841755326e-12,0.677499999999981
1.9188685160265173e-07,1.855833903219306e-09,0.046959329517581,0.0469532842349058,6.291665096791466e-05,-2.7320368189975852e-12,0.677999999999981
3.03888423799914e-07,5.437390697415889e-09,0.0469573705152046,0.0469514191135934,6.234725825793319e-05,-2.733036019719748e-12,0.678499999999981
1.996604570009275e-07,2.726393596996779e-09,0.0469554693630162,0.0469495281847985,6.26711332148977e-05,-2.7310376182754226e-12,0.678999999999981
3.089973866013396e-07,2.3760870007660806e-09,0.0469535178619664,0.0469476598457827,6.206623980198334e-05,-2.733036019719748e-12,0.679499999999981
1.0609166019998062e-07,2.8342977964612714e-09,0.0469516216661094,0.0469456793830419,6.458151030896975e-05,-2.733036019719748e-12,0.679999999999981
7.716041319771882e-08,3.7865536053893756e-09,0.0469497710890603,0.0469436748707911,6.447537270293235e-05,-2.7390312240527237e-12,0.68049999999998
1.811086665984285e-07,3.170009803266094e-09,0.0469477874653128,0.046942014960124,6.46688946809304e-05,-2.7400304247748863e-12,0.68099999999998
1.4548069320052814e-07,7.200154986120033e-10,0.0469458698531134,0.0469402476545316,6.430624964692822e-05,-2.7430280269413743e-12,0.68149999999998
5.347565815022604e-07,1.81865120185698e-09,0.046943875577002,0.0469383986981275,6.377960853198861e-05,-2.7430280269413743e-12,0.68199999999998
2.0580613670218018e-07,1.9524686034610994e-09,0.0469423575097924,0.046936334639831,6.115848495391596e-05,-2.744027227663537e-12,0.68249999999998
2.0577653250114514e-07,1.4354590016640856e-09,0.0469405047558388,0.0469341523698307,6.158947593493114e-05,-2.746025629107862e-12,0.68299999999998
4.288141685973579e-07,1.4559523031643096e-09,0.0469386589610664,0.0469320900186428,6.095280843099182e-05,-2.7510216327186754e-12,0.68349999999998
1.747763464995944e-07,7.728132897510953e-09,0.0469368102852512,0.0469301567259164,6.38351046109431e-05,-2.7500224319965128e-12,0.68399999999998
2.2685198179661636e-07,1.426112998526019e-09,0.0469347594372995,0.0469281099891072,6.312135696995291e-05,-2.74902323127435e-12,0.68449999999998
6.131914263018956e-07,3.3205336952280007e-09,0.0469326835882666,0.0469261666135497,6.249053716289588e-05,-2.74902323127435e-12,0.68499999999998
6.150185527034613e-07,6.181671008409495e-10,0.046930934776881,0.0469242790399981,6.217202131997279e-05,-2.7530200341630007e-12,0.68549999999998
2.3910586670339296e-07,2.1392118979002284e-09,0.0469290876492142,0.0469222748514471,5.6469636564915326e-05,-2.7530200341630007e-12,0.68599999999998
3.0095119060019604e-07,2.4592061997896764e-09,0.0469269441995353,0.0469201828062748,5.872608440693483e-05,-2.7570168370516512e-12,0.68649999999998
1.9588195410147335e-07,1.8731335996169385e-09,0.0469248814631998,0.0469181788132981,5.7499668585925257e-05,-2.7540192348851633e-12,0.68699999999998
2.906498992039097e-07,2.1848426956516676e-09,0.0469228031640074,0.0469163299506051,5.829892681696869e-05,-2.7530200341630007e-12,0.68749999999998
1.602331492003839e-07,2.368613999381708e-09,0.0469208764679818,0.046914438522146,5.9398181568970365e-05,-2.7560176363294886e-12,0.68799999999998
5.411704519925342e-08,5.988264051293157e-10,0.0469188475096767,0.046912554166933,6.004924761293662e-05,-2.7590152384959765e-12,0.68849999999998
1.901780324956026e-07,4.1489707017228206e-09,0.0469167990575286,0.0469106342035331,5.984674080494745e-05,-2.760014439218139e-12,0.68899999999998
2.9117827459596013e-07,1.673846901362186e-09,0.0469147930664191,0.0469087179937921,5.927299563091015e-05,-2.760014439218139e-12,0.689499999999979
4.0291047229829013e-07,1.6828956977965603e-09,0.0469129417243776,0.0469067624963171,5.9346142148974934e-05,-2.7620128406624644e-12,0.689999999999979
9.078503670351123e-08,6.086935802618321e-09,0.0469112110147066,0.0469049112460995,5.9437904033954325e-05,-2.7620128406624644e-12,0.690499999999979
4.2870557559471223e-07,2.4556031999467542e-09,0.0469092150046251,0.0469028724448826,5.928560594392618e-05,-2.7590152384959765e-12,0.690999999999979
3.9799718479921475e-07,5.109703202221816e-09,0.046907301069448,0.0469008858293425,6.113132487495232e-05,-2.758016037773814e-12,0.691499999999979
1.2790966389536473e-07,3.587056499054775e-09,0.0469054206235851,0.0468990638937923,5.98935832549774e-05,-2.7590152384959765e-12,0.691999999999979
3.085947831021896e-07,9.611918067031766e-10,0.0469033499349631,0.0468971604725829,6.0517894994949195e-05,-2.760014439218139e-12,0.692499999999979
3.4888002019978215e-07,2.4003954032791874e-09,0.0469014986289731,0.0468952193343397,5.9176100176916435e-05,-2.7560176363294886e-12,0.692999999999979
1.0333079379643006e-07,2.022116397937257e-09,0.0468995808366296,0.0468932842453098,5.6164153384941073e-05,-2.7590152384959765e-12,0.693499999999979
7.548870806020624e-07,1.5980295975381864e-09,0.0468975109491328,0.0468912913485569,5.6258356635918716e-05,-2.758016037773814e-12,0.693999999999979
2.2546303019704839e-07,7.511044008978729e-10,0.0468959201219958,0.0468893489245744,5.833515932396338e-05,-2.758016037773814e-12,0.694499999999979
3.480817423948124e-07,8.137553297871136e-09,0.0468938478549364,0.0468873490445905,5.9045086563958016e-05,-2.7560176363294886e-12,0.694999999999979
6.53765581601351e-07,2.391987996563927e-10,0.0468918823977183,0.0468852341467035,5.634229593298734e-05,-2.760014439218139e-12,0.695499999999979
1.7964873010034577e-07,2.777322996583287e-09,0.0468900826034261,0.0468831993840361,5.703267608891949e-05,-2.761013639940302e-12,0.695999999999979
4.081767000091441e-08,6.146174895416134e-09,0.046887951404424,0.0468813145846448,5.747098775998882e-05,-2.763012041384627e-12,0.696499999999979
3.052378246964915e-07,3.180138027913948e-10,0.0468858517924082,0.0468792712244902,5.742289850396709e-05,-2.761013639940302e-12,0.696999999999979
5.184990730516814e-08,9.377780982311457e-10,0.0468839677428538,0.0468772989637415,6.000211358692109e-05,-2.763012041384627e-12,0.697499999999979
8.276230189993572e-07,1.2343231020617296e-09,0.0468818578813879,0.0468754243966803,5.989959296892611e-05,-2.766009643551115e-12,0.697999999999979
2.4793859489807835e-07,1.130768999269005e-09,0.0468804122397492,0.0468735685049292,5.8328169304955324e-05,-2.7620128406624644e-12,0.698499999999978
1.1037869923624655e-10,3.6442132020364504e-09,0.046878380319332,0.0468717247644478,6.0423969514999953e-05,-2.761013639940302e-12,0.698999999999978
3.407020150031359e-07,1.43688439618872e-09,0.0468761538127766,0.0468697250294749,6.042396951999596e-05,-2.755018435607326e-12,0.699499999999978
1.2873763596821242e-08,2.9901192979964186e-09,0.0468743703926906,0.0468678515241905,5.9015933232986484e-05,-2.752020833440838e-12,0.699999999999978
1.03248056902705e-07,3.6720947046986474e-09,0.0468722350223169,0.0468659314794042,5.8969131827901755e-05,-2.7530200341630007e-12,0.700499999999978
4.1081741630061286e-07,1.4306381010409375e-09,0.0468701918593441,0.0468639885432034,5.8672588009955895e-05,-2.7560176363294886e-12,0.700999999999978
3.8564139819702303e-07,1.5143025999808657e-09,0.0468683985870837,0.0468620268539053,6.047175531598281e-05,-2.7540192348851633e-12,0.701499999999978
5.11823001897449e-07,5.679943945735566e-10,0.0468666402356481,0.0468599799149727,5.7764487811917675e-05,-2.755018435607326e-12,0.701999999999978
6.666718955980477e-07,1.0720200505076605e-08,0.0468648432731047,0.0468579387652306,5.639965648795986e-05,-2.758016037773814e-12,0.702499999999978
2.8135350019914407e-07,4.107801203356853e-09,0.0468631628819918,0.0468557053932848,6.23996063648935e-05,-2.7530200341630007e-12,0.702999999999978
4.884573250041324e-08,2.3698292009322053e-09,0.0468610600243384,0.0468537988500909,6.251851326499747e-05,-2.7560176363294886e-12,0.703499999999978
6.157605687978629e-07,2.699796795846421e-09,0.0468588880283649,0.0468518663947588,6.260480819497705e-05,-2.7560176363294886e-12,0.703999999999978
6.543425703012251e-07,7.235175028541541e-10,0.0468570649055037,0.0468498604905487,6.548098286496273e-05,-2.7510216327186754e-12,0.704499999999978
3.806167720998843e-07,4.472898995633301e-10,0.0468550956567349,0.0468478656240096,6.985101605294641e-05,-2.747024829830025e-12,0.704999999999978
3.512043896952699e-07,6.712743298720181e-09,0.0468530154123786,0.0468458670875622,6.924095259097651e-05,-2.74902323127435e-12,0.705499999999978
8.502764890089276e-08,4.1529217009728114e-09,0.0468510456096377,0.0468437505996177,6.919768294999518e-05,-2.746025629107862e-12,0.705999999999978
5.2090068598797945e-08,6.958548043334289e-10,0.0468488607164397,0.0468416146502998,6.926247146299414e-05,-2.7500224319965128e-12,0.706499999999978
4.928724110994653e-07,2.6724187029980584e-09,0.0468467309553867,0.0468395203786001,6.916295391390381e-05,-2.7450264283856995e-12,0.706999999999978
5.575210621014404e-07,2.7125275983697072e-09,0.046844955245773,0.0468376015455515,6.995927535491386e-05,-2.746025629107862e-12,0.707499999999977
3.358309203990717e-07,6.064199975508444e-10,0.0468430887441824,0.046835628571956,7.525964198995538e-05,-2.747024829830025e-12,0.707999999999977
2.3106460449867638e-07,2.0950330983926513e-09,0.046840958361558,0.0468336516698373,7.787190789099174e-05,-2.74902323127435e-12,0.708499999999977
4.024569888044782e-07,6.328648993747521e-10,0.0468388336520844,0.0468316479628624,8.00471848809714e-05,-2.755018435607326e-12,0.708999999999977
1.659909241030766e-07,4.6014000248950637e-10,0.0468368103005608,0.0468295930111549,7.851929425495285e-05,-2.7590152384959765e-12,0.709499999999977
3.163013488974298e-07,2.446174499071141e-09,0.0468346594927718,0.0468275385414376,7.783287334595101e-05,-2.761013639940302e-12,0.709999999999977
2.1819534710282307e-07,3.570706993971662e-10,0.046832679524575,0.0468255451721914,8.01104041039391e-05,-2.7640112421067897e-12,0.710499999999977
3.763488039959517e-08,9.868950198721471e-09,0.0468306648530896,0.0468235554390863,8.078662042498852e-05,-2.766009643551115e-12,0.710999999999977
3.2660367729753226e-07,1.6860752030667392e-09,0.0468285230173728,0.0468214024310457,8.092663577197179e-05,-2.763012041384627e-12,0.711499999999977
2.9002000320049737e-07,2.4765863040898672e-09,0.0468265789190595,0.046819246148753,7.794490525292463e-05,-2.7620128406624644e-12,0.711999999999977
3.032066182989679e-07,1.9191889952252517e-09,0.0468245682722448,0.0468173396147725,7.791136946300181e-05,-2.763012041384627e-12,0.712499999999977
4.445060577951132e-07,6.870533031388959e-10,0.0468225594805575,0.0468153509308199,7.798297949590527e-05,-2.7670088442732776e-12,0.712999999999977
2.807250399985972e-07,2.5247090043589715e-09,0.0468206640792047,0.0468133341970778,7.586969245099162e-05,-2.7650104428289524e-12,0.713499999999977
3.079656763979588e-07,8.551316099669748e-09,0.046818527162792,0.0468114441530413,7.584599150589622e-05,-2.772004847884091e-12,0.713999999999977
5.1989459105838964e-08,1.596779597434761e-09,0.0468165494955609,0.0468095894292476,7.575602786891178e-05,-2.7750024500505788e-12,0.714499999999977
3.809741760257834e-08,4.277660496654345e-09,0.0468144953825307,0.0468076480849202,7.556167684796833e-05,-2.772004847884091e-12,0.714999999999977
9.216933661015947e-07,9.319325935952527e-10,0.0468123621543209,0.0468056883568428,7.55112350959708e-05,-2.769007245717603e-12,0.715499999999977
3.268079597010254e-07,9.869544001506192e-10,0.0468108621717682,0.0468036347486762,7.511393588299775e-05,-2.772004847884091e-12,0.715999999999977
9.238047320170306e-08,3.717150962034843e-10,0.046808793396777,0.0468016957480121,7.606791681691316e-05,-2.769007245717603e-12,0.716499999999976
2.8500420450050523e-07,1.507551701529497e-09,0.0468066257935341,0.0467996788135773,7.62092002289938e-05,-2.7680080449954403e-12,0.716999999999976
2.5406858089604967e-07,1.9354757033185344e-09,0.0468046883272694,0.0467977060528824,7.607491127692434e-05,-2.7680080449954403e-12,0.717499999999976
2.167068916050785e-07,3.2662437962627244e-09,0.0468026659598216,0.046795674593673,7.593258738092246e-05,-2.7710056471619282e-12,0.717999999999976
4.217264623004868e-07,3.0363348016426706e-09,0.0468007621393603,0.0467937922494062,7.5334049212894e-05,-2.7680080449954403e-12,0.718499999999976
2.4039469259662383e-07,1.7202560972928715e-09,0.0467988968566142,0.0467919107024062,7.346654768691785e-05,-2.7640112421067897e-12,0.718999999999976
5.090114234967968e-07,2.9841486018367114e-09,0.0467970412228402,0.0467899274607503,7.576290634692118e-05,-2.7640112421067897e-12,0.719499999999976
4.128632695998835e-07,3.4010605998169297e-09,0.0467952067897089,0.0467878744556166,7.836597740096263e-05,-2.7620128406624644e-12,0.719999999999976
3.246821779975817e-07,3.89472294692883e-10,0.0467933491693513,0.0467859103454529,7.979201981689332e-05,-2.7640112421067897e-12,0.720499999999976
4.9958322902166064e-08,1.8418997993485675e-09,0.0467913377419246,0.0467838897004966,7.983393266897121e-05,-2.761013639940302e-12,0.720999999999976
3.220794302996599e-07,8.523641029101192e-10,0.0467892364067619,0.0467819096173106,7.991981229393819e-05,-2.758016037773814e-12,0.721499999999976
3.858043014018375e-07,6.70723010465224e-09,0.0467872129670016,0.0467798338822522,8.105493611598735e-05,-2.758016037773814e-12,0.721999999999976
7.866834329794958e-08,4.982594802027673e-09,0.0467852204246174,0.0467776365089956,7.822887404296264e-05,-2.758016037773814e-12,0.722499999999976
8.77809249941186e-08,4.852198989824252e-10,0.0467830652223333,0.0467755987787918,7.812239340299065e-05,-2.758016037773814e-12,0.722999999999976
4.739349935972692e-07,1.1455111997848988e-09,0.0467809612855568,0.0467735163847545,7.805897226798031e-05,-2.7590152384959765e-12,0.723499999999976
2.4932006299771547e-08,5.966510896460164e-09,0.046779103810548,0.0467714993888217,7.580967783993309e-05,-2.761013639940302e-12,0.723999999999976
2.9348870689976936e-07,1.489565401580073e-09,0.0467769217621167,0.0467693907288717,7.580782630889349e-05,-2.7570168370516512e-12,0.724499999999976
3.188421144953435e-07,3.4517839975212183e-09,0.0467749712284616,0.046767292302167,7.577951372395031e-05,-2.755018435607326e-12,0.724999999999976
7.726908590049986e-08,1.1001920971476231e-09,0.0467730564638936,0.0467652789973435,7.585750749694586e-05,-2.7560176363294886e-12,0.725499999999975
3.5817112389868733e-07,6.064464000421488e-09,0.0467709732900842,0.0467632122100981,7.594330096794e-05,-2.7540192348851633e-12,0.725999999999975
5.590678825023732e-07,1.3069703395929277e-08,0.0467689801638665,0.0467611048268852,7.282880720793639e-05,-2.752020833440838e-12,0.726499999999975
5.208174371010288e-07,1.5751736998081967e-09,0.0467669759352023,0.0467589015956271,6.738142624795884e-05,-2.7570168370516512e-12,0.726999999999975
3.7022079395210294e-08,6.035522984171315e-10,0.0467648637907688,0.0467567502681987,6.410063674289201e-05,-2.7570168370516512e-12,0.727499999999975
4.829093129057882e-07,1.153183097624133e-09,0.0467625563702414,0.0467547241978144,6.404917809499366e-05,-2.7560176363294886e-12,0.727999999999975
2.4615931702720584e-08,2.643115698530707e-09,0.0467606357170686,0.0467526058058053,6.761679818190203e-05,-2.7560176363294886e-12,0.728499999999975
3.0804634110204177e-07,2.832111302419893e-09,0.0467583980062711,0.0467506571094447,6.761313801295632e-05,-2.752020833440838e-12,0.728999999999975
1.3094236170352325e-07,4.069902005687798e-09,0.0467563530693568,0.0467486430571734,6.520025266698593e-05,-2.7530200341630007e-12,0.729499999999975
3.852123479919367e-08,1.5930937957708835e-09,0.0467542517144142,0.0467466215469852,6.529837151192375e-05,-2.7570168370516512e-12,0.729999999999975
4.2817509259690523e-07,2.211561496434644e-09,0.0467520920646685,0.0467445669754754,6.525214812891367e-05,-2.760014439218139e-12,0.730499999999975
5.85586361602497e-07,6.8717828996534e-09,0.0467501338314835,0.0467425421138481,6.584325797498458e-05,-2.761013639940302e-12,0.730999999999975
1.4822037620182416e-07,1.0899482982829056e-09,0.0467483541244738,0.0467403868752295,6.702719636397791e-05,-2.761013639940302e-12,0.731499999999975
1.2546368999277746e-08,6.4176774033919415e-09,0.0467462077074475,0.0467383446718746,6.751894705891992e-05,-2.763012041384627e-12,0.731999999999975
4.4193010740462e-07,6.9265101015902886e-09,0.0467440017483579,0.0467364951068042,6.756570376398319e-05,-2.766009643551115e-12,0.732499999999975
2.995034232983196e-07,5.577195996697704e-09,0.0467420595148672,0.0467345007756417,6.39243328539596e-05,-2.760014439218139e-12,0.732999999999975
4.7683010370030976e-07,2.4852499988514687e-09,0.0467400069240293,0.0467327933299403,6.525225944797874e-05,-2.7560176363294886e-12,0.733499999999975
2.3283524590300697e-07,2.90917469975005e-09,0.0467383028541552,0.0467308454858371,6.579682666196796e-05,-2.760014439218139e-12,0.733999999999975
3.5207555280220015e-07,2.8398584039912578e-09,0.0467362775229377,0.04672882586605,6.532164889194725e-05,-2.7640112421067897e-12,0.734499999999975
4.5824468970084853e-07,2.7764474053171284e-09,0.0467345106525697,0.0467268783271856,6.295439843495565e-05,-2.766009643551115e-12,0.734999999999974
3.9715379149957153e-07,6.8677565023822496e-09,0.0467326581232979,0.0467248591049253,6.047255739793922e-05,-2.7680080449954403e-12,0.735499999999974
4.6410828179882513e-07,9.754144804363651e-09,0.0467306465770087,0.0467229088901476,5.983429675393559e-05,-2.7710056471619282e-12,0.735999999999974
2.0165671250210737e-07,4.400931979953171e-10,0.0467286796368092,0.0467207401104197,6.024630771495065e-05,-2.774003249328416e-12,0.736499999999974
2.605152860102322e-08,4.259914400395193e-09,0.0467267566371267,0.0467186877683922,5.962431970796267e-05,-2.7730040486062535e-12,0.736999999999974
8.243110009992227e-07,4.086698202065975e-09,0.0467245714001634,0.0467167331018526,5.972201794191001e-05,-2.7710056471619282e-12,0.737499999999974
6.879678048979376e-07,1.0009077039407899e-09,0.0467230476321683,0.0467147710795465,6.181278492090048e-05,-2.772004847884091e-12,0.737999999999974
9.69784054200007e-07,1.331949897598328e-09,0.0467211476818574,0.0467126896978789,6.23979498899363e-05,-2.7680080449954403e-12,0.738499999999974
1.0992785395014248e-06,3.5470990034092154e-10,0.0467193703828298,0.0467105258952315,6.0711378115918535e-05,-2.772004847884091e-12,0.738999999999974
2.0888830950388515e-07,2.9409371049560207e-09,0.0467177673886751,0.0467084309957138,5.612514444097716e-05,-2.7710056471619282e-12,0.739499999999974
1.493503642008287e-07,1.1827701040800775e-09,0.0467154573328846,0.0467064126050146,5.6964946855919685e-05,-2.7680080449954403e-12,0.739999999999974
1.796133616976947e-07,7.954798000864294e-10,0.046713143772571,0.0467042806476609,5.746166536790831e-05,-2.763012041384627e-12,0.740499999999974
2.1810934450194885e-07,1.696867701905802e-09,0.0467109481939545,0.0467020965637224,5.6730517508984946e-05,-2.7640112421067897e-12,0.740999999999974
5.213279650334579e-08,9.162069991575095e-10,0.0467086968309028,0.0466999751062427,5.470110208893875e-05,-2.7620128406624644e-12,0.741499999999974
1.8190963890080125e-07,7.260096399064331e-09,0.0467064177809522,0.0466978897775454,5.460319344896547e-05,-2.758016037773814e-12,0.741999999999974
3.874855479535366e-08,1.6726370982711458e-09,0.0467042578219708,0.0466957466035899,5.514234883796654e-05,-2.761013639940302e-12,0.742499999999974
1.7394429280281898e-07,1.6632416000028627e-09,0.0467020256714719,0.0466936090599858,5.5090099949972604e-05,-2.763012041384627e-12,0.742999999999974
2.781251688954711e-07,3.739500376020999e-11,0.046699906354704,0.0466915256856519,5.448021699894223e-05,-2.7590152384959765e-12,0.743499999999974
1.7365238839939234e-07,1.0876970019113585e-09,0.0466978389222433,0.0466895942062023,5.330176647699858e-05,-2.755018435607326e-12,0.743999999999973
6.200187515001399e-07,2.579328597929198e-09,0.0466958231801479,0.0466875075399826,5.39165509299e-05,-2.7500224319965128e-12,0.744499999999973
7.86820155598833e-07,4.863967797974489e-09,0.0466940255316286,0.0466853509696991,5.333120261596935e-05,-2.7540192348851633e-12,0.744999999999973
1.4821572109913195e-07,2.0624582042216844e-09,0.0466922203306619,0.0466833095968897,5.035463155289577e-05,-2.7560176363294886e-12,0.745499999999973
2.955559557024645e-07,1.3528642997528983e-09,0.046689833441862,0.0466812300810809,5.097421421196291e-05,-2.752020833440838e-12,0.745999999999973
4.219202618949147e-07,5.762336996451012e-10,0.046687624021923,0.0466792814865176,5.091347568697557e-05,-2.7540192348851633e-12,0.746499999999973
2.312249878025363e-07,6.381202996563751e-10,0.0466856727490318,0.0466771482629334,5.142989119000241e-05,-2.752020833440838e-12,0.746999999999973
3.3308198469500505e-07,2.7401177021824097e-09,0.0466835481544438,0.0466750218101348,5.2032454835981845e-05,-2.7510216327186754e-12,0.747499999999973
5.427676259828207e-08,2.00101819836096e-09,0.046681462041124,0.0466729268640399,5.202935659098795e-05,-2.746025629107862e-12,0.747999999999973
1.8700874489935293e-07,5.344175296739806e-09,0.0466792555194585,0.0466707550761344,5.192991266689262e-05,-2.7430280269413743e-12,0.748499999999973
1.7554927699697798e-07,2.42231901204093e-10,0.0466771700284367,0.046668550855539,5.250972713599644e-05,-2.7450264283856995e-12,0.748999999999973
1.6429478939816722e-07,1.2761952952744515e-09,0.0466750327111813,0.046666440632681,5.178859577192885e-05,-2.7450264283856995e-12,0.749499999999973
5.0803340798100116e-08,1.5376009979140015e-09,0.0466728712128901,0.0466644051470996,5.128860076497599e-05,-2.7420288262192116e-12,0.749999999999973
3.2852849659453787e-07,1.0544559045366775e-09,0.0466706481937459,0.0466622403303942,5.1187464425894724e-05,-2.7400304247748863e-12,0.750499999999973
2.6075976697348402e-08,1.6730260996022928e-09,0.0466687389718934,0.0466600835647017,5.435746679494091e-05,-2.7360336218862358e-12,0.750999999999973
2.889931811009272e-07,2.41996220284868e-09,0.0466664717318364,0.0466580189377512,5.445442881091278e-05,-2.7340352204419105e-12,0.751499999999973
1.4046787299992758e-07,2.7371067010117933e-09,0.0466644282853668,0.0466559602642114,5.425623461596807e-05,-2.733036019719748e-12,0.751999999999973
1.3516124899859427e-08,2.744490953943135e-10,0.046662271957564,0.0466538716295361,5.419505614789877e-05,-2.7310376182754226e-12,0.752499999999973
1.2477153720630296e-07,4.905916901887242e-09,0.0466599231795678,0.0466516939996295,5.423995000597426e-05,-2.7320368189975852e-12,0.752999999999972
2.8819971330251715e-07,3.475253904094977e-09,0.0466578008221848,0.0466495495154967,5.451468668693504e-05,-2.741029625497049e-12,0.753499999999972
1.818818202992123e-07,2.7650595979533676e-09,0.0466557472249598,0.0466475593097018,5.4452092468904034e-05,-2.738032023330561e-12,0.753999999999972
1.1184370096728458e-10,3.9852490058001067e-10,0.0466536322924207,0.0466453846525143,5.507328988696436e-05,-2.7370328226083984e-12,0.754499999999972
3.1167989909819394e-07,2.434982902810301e-09,0.0466513900249177,0.0466432915389216,5.507328988796356e-05,-2.7370328226083984e-12,0.754999999999972
3.2817077590119315e-07,8.663199047020953e-10,0.0466493662079975,0.0466410448902442,5.3785796120919827e-05,-2.7360336218862358e-12,0.755499999999972
5.5742827889671e-07,3.566475101357547e-09,0.0466473978569741,0.0466389505996032,5.2352244586995056e-05,-2.7400304247748863e-12,0.755999999999972
5.282920435972782e-07,6.9214600023626e-10,0.0466454995283828,0.0466368770787566,5.4838508620980164e-05,-2.7430280269413743e-12,0.756499999999972
3.3338866899795816e-07,5.171273964599266e-10,0.0466435888056112,0.0466348209928945,5.0897458254928196e-05,-2.7430280269413743e-12,0.756999999999972
7.767690370086289e-08,1.9249353014338944e-09,0.0466413944586005,0.0466327570190087,4.95315027169152e-05,-2.74902323127435e-12,0.757499999999972
2.6590386302538516e-08,2.863492901128417e-09,0.046639168627186,0.0466306448138439,4.951767459293599e-05,-2.7480240305521875e-12,0.757999999999972
3.64656712700806e-07,3.4489293018746814e-09,0.0466369475576097,0.0466287890062497,4.9420338349981385e-05,-2.744027227663537e-12,0.758499999999972
1.469769101009044e-07,1.0311769979565177e-09,0.0466349789314654,0.0466265564593974,5.187083841695639e-05,-2.7430280269413743e-12,0.758999999999972
2.4588148920395847e-07,1.201790202076669e-09,0.0466327966263704,0.0466244733591358,5.2395055406995183e-05,-2.7430280269413743e-12,0.759499999999972
1.357600349985444e-07,5.537077900352738e-09,0.0466307444088317,0.0466223320547088,5.288917147294736e-05,-2.7450264283856995e-12,0.759999999999972
8.774518009957433e-07,9.788582028269488e-10,0.0466286763786811,0.0466203393743937,5.22268751959043e-05,-2.7450264283856995e-12,0.760499999999972
5.142349702030868e-07,5.428529396833692e-09,0.0466270279653441,0.0466182972968745,5.7782689791952e-05,-2.7420288262192116e-12,0.760999999999972
2.90274196498852e-07,1.1883523956535136e-09,0.0466249854232099,0.0466161360861713,5.906137224498398e-05,-2.7390312240527237e-12,0.761499999999972
4.008937051006023e-07,3.0681875998195274e-09,0.0466228273807215,0.0466139531718368,6.026907015899141e-05,-2.738032023330561e-12,0.761999999999971
4.838777857979482e-07,1.2365768062294613e-09,0.0466207451812709,0.0466117429290747,5.825496060796187e-05,-2.7360336218862358e-12,0.762499999999971
1.7479564320271868e-07,4.4754603981123076e-09,0.0466186765632751,0.0466094289248041,5.619213836494108e-05,-2.7320368189975852e-12,0.762999999999971
3.0796194309956615e-07,1.2338660024258097e-09,0.0466164655503897,0.0466073293586443,5.670768803189841e-05,-2.7320368189975852e-12,0.763499999999971
2.2451852500077196e-07,5.777616024493781e-10,0.0466142654365957,0.0466052219309906,5.9421386828906186e-05,-2.733036019719748e-12,0.763999999999971
4.1241924902957194e-08,9.978078016614766e-10,0.0466121535004354,0.0466030282348709,5.8993296150000596e-05,-2.7320368189975852e-12,0.764499999999971
3.1924360779922445e-07,1.4055687995451205e-08,0.0466097932308229,0.0466007918347525,5.894394288397109e-05,-2.727040815386772e-12,0.764999999999971
1.2100710090195976e-07,9.646715599942457e-09,0.0466076928487626,0.0465983653820745,5.882747783791942e-05,-2.7260416146646094e-12,0.765499999999971
3.9654995197258014e-08,4.551018499554527e-09,0.0466054493996624,0.0465960093227123,5.94063094129238e-05,-2.73003841755326e-12,0.765999999999971
2.3181414669781741e-07,4.622279801969054e-09,0.0466031502621094,0.0465938846603432,5.926002513190198e-05,-2.733036019719748e-12,0.766499999999971
1.593381179013087e-07,2.4412209753688074e-10,0.0466009629535055,0.0465916348349713,5.8794565380937414e-05,-2.73003841755326e-12,0.766999999999971
8.521239776015932e-07,4.092959027257592e-10,0.0465987809960772,0.0465895352422405,5.8144318197950184e-05,-2.735034421164073e-12,0.767499999999971
9.60605154698424e-07,5.12076290398733e-09,0.0465970192005141,0.0465873565410533,6.685550045992805e-05,-2.7370328226083984e-12,0.767999999999971
3.2335560670032626e-07,6.897276014217191e-10,0.0465951763331627,0.0465850753502808,7.475944216595032e-05,-2.735034421164073e-12,0.768499999999971
2.2612610489636253e-07,7.691756953587259e-10,0.0465927899198948,0.0465828675456185,7.34517942059254e-05,-2.7340352204419105e-12,0.768999999999971
2.742342909700657e-08,2.6093575980490336e-09,0.0465903758662968,0.0465807011892104,7.123323995594788e-05,-2.735034421164073e-12,0.769499999999971
4.716320527037299e-07,5.472287969987555e-10,0.0465880670895115,0.046578438689071,7.113199539598991e-05,-2.7360336218862358e-12,0.769999999999971
1.8100733190085094e-07,1.910052199738388e-09,0.0465859452955306,0.0465762674586051,7.373308628400022e-05,-2.738032023330561e-12,0.770499999999971
2.047071107971754e-07,6.869687201038754e-09,0.0465836533429069,0.046574089448154,7.310392079995509e-05,-2.7430280269413743e-12,0.77099999999997
5.252254806006884e-07,1.0052540050375924e-10,0.0465813091133264,0.0465720110123785,7.2446974743956e-05,-2.7430280269413743e-12,0.77149999999997
8.614040603940887e-07,5.426474498915201e-09,0.0465793222114048,0.0465698447145059,7.346991001899728e-05,-2.7450264283856995e-12,0.77199999999997
1.5660409340145787e-07,2.698565954029064e-10,0.0465774575939616,0.0465675314840649,7.947879326497542e-05,-2.7480240305521875e-12,0.77249999999997
3.2708868850234163e-07,1.3138551011038224e-09,0.0465750399066908,0.0465652597208067,7.883813436093678e-05,-2.746025629107862e-12,0.77299999999997
3.3533822400150237e-07,1.119391038195694e-10,0.0465728962727031,0.046563090579201,8.00854196219003e-05,-2.747024829830025e-12,0.77349999999997
1.812773758949615e-07,9.741559017784063e-10,0.0465707724785631,0.0465607908768311,7.880841838392438e-05,-2.747024829830025e-12,0.77399999999997
3.501252060986171e-07,5.630410297718935e-09,0.046568552836578,0.0465584968581386,7.827231731694084e-05,-2.747024829830025e-12,0.77449999999997
6.259141929962353e-07,2.470365023654608e-10,0.046566247909813,0.0465563766286672,7.539472471396191e-05,-2.746025629107862e-12,0.77499999999997
3.215610063014851e-07,2.9673510176797535e-10,0.0465640957967626,0.0465541646133436,7.225820508893754e-05,-2.747024829830025e-12,0.77549999999997
1.0331928709805815e-07,5.056406904291322e-09,0.0465618491348092,0.0465518756430422,7.084760840592175e-05,-2.747024829830025e-12,0.77599999999997
2.3653094295694732e-08,1.1121142964864994e-09,0.0465595686389725,0.0465497033413581,7.074021866693148e-05,-2.747024829830025e-12,0.77649999999997
2.0053731499686256e-07,5.623604498738999e-09,0.0465571961102241,0.0465475175481967,7.082742045994017e-05,-2.7420288262192116e-12,0.77699999999997
2.8666232809726466e-07,6.296741947298123e-10,0.046555023807697,0.0465453316631048,7.03108621828985e-05,-2.738032023330561e-12,0.77749999999997
2.6782794301793977e-08,5.0139112028890764e-09,0.0465527605875383,0.0465431239388755,6.71078749419074e-05,-2.741029625497049e-12,0.77799999999997
4.32174022998999e-07,2.2083696954444676e-09,0.0465503135347981,0.0465409680461549,6.711254436297942e-05,-2.7420288262192116e-12,0.77849999999997
6.011760153995516e-07,8.059250003467078e-10,0.0465483136635188,0.0465387604544242,6.886554337293127e-05,-2.7400304247748863e-12,0.77899999999997
1.7724096739585304e-07,5.239181033456219e-10,0.0465464332462212,0.0465364941222505,6.778742373492186e-05,-2.738032023330561e-12,0.77949999999997
1.155676093017588e-07,7.401194032641278e-10,0.0465441359480367,0.0465342538383889,6.718203464395334e-05,-2.7360336218862358e-12,0.779999999999969
1.9154624980588508e-07,2.858340994449371e-09,0.0465418387320486,0.0465319947584097,6.722676340498168e-05,-2.7320368189975852e-12,0.780499999999969
7.213360959032467e-07,6.708174987712923e-10,0.0465395732124997,0.0465298474555653,6.665372432290706e-05,-2.7360336218862358e-12,0.780999999999969
2.7672618380103486e-07,2.063459798862244e-09,0.0465377338404362,0.046527674293965,6.90476492969383e-05,-2.7340352204419105e-12,0.781499999999969
4.146340518984548e-07,3.17135580296668e-09,0.0465355030492461,0.0465254383187849,7.153150808991704e-05,-2.735034421164073e-12,0.781999999999969
3.3929236310098476e-07,1.1890148032822623e-09,0.0465333358067676,0.0465232335439515,6.875831125796594e-05,-2.7320368189975852e-12,0.782499999999969
1.212697718980249e-07,2.8597869974889e-09,0.0465310202924402,0.0465209799082301,6.749064430600082e-05,-2.7280400161089347e-12,0.782999999999969
2.9277485399936687e-07,1.4368429987476894e-09,0.0465287649217504,0.0465186286924524,6.745295305898846e-05,-2.7230440124981214e-12,0.783499999999969
2.2105473990174929e-07,1.9966793010639527e-09,0.0465265913897232,0.0465163385063576,6.480618985593711e-05,-2.724043213220284e-12,0.783999999999969
8.595280450579557e-08,7.55454069439887e-09,0.046524356083341,0.0465140628787469,6.519710643193566e-05,-2.7260416146646094e-12,0.784499999999969
1.3097431403319426e-08,3.0382873023038215e-09,0.0465220595908133,0.0465117288329733,6.532306478390648e-05,-2.719047209609471e-12,0.784999999999969
6.452847519031191e-07,9.54623602389404e-10,0.0465196742404752,0.0465094576592729,6.53715485809947e-05,-2.7200464103316335e-12,0.785499999999969
3.879855559746348e-08,1.7485619965840193e-09,0.0465175632134664,0.0465071521639862,6.855017688389697e-05,-2.719047209609471e-12,0.785999999999969
5.134272688042674e-07,1.8091034018064e-09,0.0465150438892403,0.0465049481001851,6.850129699298435e-05,-2.7280400161089347e-12,0.786499999999969
1.2835025597901506e-08,2.772610960266597e-10,0.0465129948741978,0.0465027010469463,7.224242343795151e-05,-2.73003841755326e-12,0.786999999999969
2.897051733993794e-07,8.964081005258251e-10,0.0465105173505021,0.0465004459121344,7.2290470722991e-05,-2.733036019719748e-12,0.787499999999969
9.019336980053971e-08,3.670740503225467e-09,0.0465083325994339,0.0464981907401898,7.34349824839109e-05,-2.7340352204419105e-12,0.787999999999969
3.1320122900052594e-07,2.3150029809793082e-10,0.0465060497973563,0.0464959694341045,7.329438204295435e-05,-2.733036019719748e-12,0.788499999999969
2.3853646580196397e-07,2.5508209017255368e-09,0.0465039095254769,0.0464936848959379,7.1924772634957e-05,-2.735034421164073e-12,0.788999999999969
7.806407719551656e-08,3.77247789951074e-09,0.0465017096656993,0.0464915352541928,7.132904065898504e-05,-2.7360336218862358e-12,0.789499999999968
4.040011677974853e-07,7.270144000703915e-10,0.0464994181275742,0.0464892993603938,7.122413559090823e-05,-2.7360336218862358e-12,0.789999999999968
1.7187181880484736e-07,7.660669945619425e-10,0.0464972751019849,0.0464870594920065,6.849802378894321e-05,-2.7370328226083984e-12,0.790499999999968
1.025755399994277e-07,5.662946014894921e-10,0.046494878204836,0.0464848017888791,6.787790367290825e-05,-2.7320368189975852e-12,0.790999999999968
1.353161869013797e-07,7.495067899654373e-09,0.0464926974280893,0.0464825710401573,6.796168886591403e-05,-2.735034421164073e-12,0.791499999999968
3.182282017968885e-07,6.498702895263442e-09,0.04649041007243,0.0464804608054319,6.729709308894716e-05,-2.7370328226083984e-12,0.791999999999968
2.995472832001411e-07,6.209058961426095e-10,0.0464882605761511,0.0464781537666225,6.834712460690451e-05,-2.7360336218862358e-12,0.792499999999968
6.419179079952819e-08,2.3907633997510835e-09,0.0464860606197931,0.0464757860327651,6.823393770694075e-05,-2.7340352204419105e-12,0.792999999999968
3.605767448025543e-07,2.513839997275724e-09,0.0464837194924232,0.0464735137838997,6.819365968691038e-05,-2.7370328226083984e-12,0.793499999999968
6.373339895976438e-07,7.77445900018714e-09,0.0464815844411725,0.0464712868377269,6.825078650896099e-05,-2.7370328226083984e-12,0.793999999999968
4.5939131409350464e-07,2.2339104940871657e-09,0.0464796003014037,0.046468871234372,6.666108700692508e-05,-2.7340352204419105e-12,0.794499999999968
2.217858076011825e-07,1.8228352022253702e-09,0.0464773311698328,0.0464665098469843,6.878713570790396e-05,-2.7360336218862358e-12,0.794999999999968
2.671384430330548e-08,4.446548199088518e-09,0.0464749841286201,0.0464641288824741,7.095350515695653e-05,-2.738032023330561e-12,0.795499999999968
2.7704136600081863e-07,1.1600361990438124e-09,0.0464725389049033,0.0464617668777399,7.085518750094e-05,-2.7370328226083984e-12,0.795999999999968
9.350631120022546e-07,6.043490013984965e-10,0.0464702868177684,0.0464595241220354,7.076145154394364e-05,-2.738032023330561e-12,0.796499999999968
5.565774527996337e-07,4.748493695472256e-09,0.0464684805650252,0.0464572307527143,7.43852907769682e-05,-2.7370328226083984e-12,0.796999999999968
2.066013381971099e-07,1.1492505003207754e-09,0.046466247687841,0.0464549861118713,7.065134213990465e-05,-2.7400304247748863e-12,0.797499999999968
3.110232587033579e-07,7.76029709936843e-09,0.0464637607201978,0.0464526727716709,7.109363127300039e-05,-2.744027227663537e-12,0.797999999999968
9.04767959400421e-07,4.273089104778194e-09,0.0464613253432167,0.0464502067363013,6.796643383100154e-05,-2.7480240305521875e-12,0.798499999999967
7.743963870154857e-08,5.234815900201362e-09,0.0464593799181289,0.0464480515164819,6.957023280096397e-05,-2.744027227663537e-12,0.798999999999967
1.470244037002355e-07,6.153802953323684e-10,0.0464568132530113,0.0464456229530018,6.956210519892814e-05,-2.7450264283856995e-12,0.799499999999967
7.130700725999084e-07,2.7117420114963764e-10,0.0464544143249567,0.0464432236503384,6.885387025890033e-05,-2.74902323127435e-12,0.799999999999967
1.6208527690159125e-07,1.0185919052663195e-09,0.0464523883020928,0.0464408731851683,6.858337169590722e-05,-2.752020833440838e-12,0.800499999999967
2.1923899370251965e-07,4.1105332054813815e-09,0.0464497320807009,0.0464384373179523,6.915097715598506e-05,-2.747024829830025e-12,0.800999999999967
3.6341422370023135e-07,1.569383699384641e-09,0.0464472749833708,0.0464359818487959,6.993991436199387e-05,-2.7420288262192116e-12,0.801499999999967
6.480370669942337e-08,2.3972770019087264e-09,0.0464449725364492,0.0464336344016215,6.711389806191015e-05,-2.7420288262192116e-12,0.801999999999967
8.553794669796666e-08,1.9568779027756555e-09,0.0464425653685288,0.0464313510221867,6.696894345692428e-05,-2.741029625497049e-12,0.802499999999967
3.876176553965771e-07,1.950320946408901e-10,0.0464401206476817,0.0464290392016429,6.700104511991878e-05,-2.744027227663537e-12,0.802999999999967
5.354420925945957e-07,4.126712027652246e-10,0.0464379051652325,0.0464266908312398,6.403938281396293e-05,-2.746025629107862e-12,0.803499999999967
1.442197581011384e-07,2.4833521974909623e-09,0.0464357241031002,0.0464243138754635,6.551795789089265e-05,-2.746025629107862e-12,0.803999999999967
8.679065829908517e-08,8.540989998584436e-10,0.0464332120582683,0.0464220039122186,6.483000803692018e-05,-2.7480240305521875e-12,0.804499999999967
1.1643107519776486e-07,3.820750799077288e-09,0.0464307657511389,0.0464198293455656,6.495237757397909e-05,-2.747024829830025e-12,0.804999999999967
1.3963360109836565e-07,4.2376130382493216e-10,0.0464283450265729,0.0464175582839324,6.55165366449939e-05,-2.752020833440838e-12,0.805499999999967
2.975551900985529e-07,1.440618402348548e-09,0.0464260974231897,0.0464152097589299,6.616821438099052e-05,-2.7540192348851633e-12,0.805999999999967
5.847003940046003e-08,1.033421501150933e-09,0.0464238440177914,0.0464131507367047,6.630863143497479e-05,-2.7480240305521875e-12,0.806499999999967
2.578375093015284e-07,8.417775990143817e-10,0.0464214286130281,0.0464107739500548,6.643322175792221e-05,-2.746025629107862e-12,0.806999999999967
3.386658406975829e-07,5.077530201846869e-09,0.0464192539140663,0.0464083772936056,6.38562830359568e-05,-2.744027227663537e-12,0.807499999999966
4.77359125602983e-07,1.9094374970052286e-09,0.0464170197135324,0.0464060018344141,6.509961452494384e-05,-2.7450264283856995e-12,0.807999999999966
9.381842019928754e-08,9.39041101821747e-10,0.046414896019626,0.046403672508239,6.716749104296316e-05,-2.744027227663537e-12,0.808499999999966
7.500363009838029e-08,1.1847043596135975e-08,0.0464124395028922,0.0464013062070923,6.721795038699963e-05,-2.744027227663537e-12,0.808999999999966
1.5941691489801402e-07,9.485004996701019e-09,0.0464100783253723,0.0463987678119173,6.710850570890159e-05,-2.744027227663537e-12,0.809499999999966
3.420101200024561e-07,1.6782912004575934e-09,0.046407723982687,0.0463961923690996,6.655331914096063e-05,-2.747024829830025e-12,0.809999999999966
4.4294216450246893e-07,3.603366008353426e-10,0.0464056133255983,0.0463937889662879,6.338465154198669e-05,-2.7480240305521875e-12,0.810499999999966
3.8902722070133233e-07,3.7968870408855437e-10,0.0464033224706139,0.0463914232913069,6.110505688494694e-05,-2.7500224319965128e-12,0.810999999999966
5.037465708040978e-07,3.3648748995473987e-09,0.0464009650112393,0.0463889387135824,5.952221660598944e-05,-2.752020833440838e-12,0.811499999999966
6.618321383988768e-07,2.738267300406161e-09,0.0463987186288112,0.0463865951352541,6.524248494299556e-05,-2.7530200341630007e-12,0.811999999999966
7.637439789626166e-08,3.220938099568471e-09,0.0463963667461736,0.0463842507082511,6.937581852495267e-05,-2.755018435607326e-12,0.812499999999966
2.3739644910286684e-07,2.2365352000952576e-09,0.0463937057999006,0.04638174202177,6.936205939389595e-05,-2.7540192348851633e-12,0.812999999999966
4.331092757978161e-07,4.644508104501011e-09,0.0463912444431242,0.0463793481896889,7.012711398590721e-05,-2.7540192348851633e-12,0.813499999999966
6.151760224976099e-07,1.441091729975641e-08,0.0463889150200484,0.0463770305426856,7.081891927296358e-05,-2.7560176363294886e-12,0.813999999999966
3.1734585579507035e-07,4.940000006281586e-10,0.0463867349675005,0.0463744330936088,7.570462959294311e-05,-2.752020833440838e-12,0.814499999999966
1.1197891032974083e-06,1.169886798546571e-09,0.0463843005048525,0.0463720127691129,7.437213890792993e-05,-2.7510216327186754e-12,0.814999999999966
3.549194829699509e-08,9.545971998980995e-10,0.0463822255873337,0.0463695744817794,6.401742914596831e-05,-2.7540192348851633e-12,0.815499999999966
3.7033281510140403e-07,2.1814675503495362e-08,0.046379419599956,0.0463670942930577,6.40566120669872e-05,-2.752020833440838e-12,0.815999999999966
2.051701675984119e-07,1.2739460042432427e-09,0.0463769919214081,0.0463643871548295,6.583496831191749e-05,-2.752020833440838e-12,0.816499999999965
3.6693787189984173e-07,2.6518793966312515e-09,0.0463744929366481,0.046361910648589,6.643428818497998e-05,-2.7530200341630007e-12,0.816999999999965
1.7959587149396494e-07,1.2322627987448875e-09,0.0463722627111413,0.0463595798021258,6.90847026699748e-05,-2.7480240305521875e-12,0.817499999999965
2.944692402973015e-07,9.408185099035737e-09,0.046369668807098,0.0463571923464978,6.981919891391186e-05,-2.7500224319965128e-12,0.817999999999965
1.4979622868990794e-06,5.489752603893283e-09,0.0463672562969044,0.0463545971870233,6.741606371496456e-05,-2.7530200341630007e-12,0.818499999999965
5.164360838000315e-07,1.3205255014470119e-09,0.0463654420064391,0.0463522813135161,7.251329296997788e-05,-2.7540192348851633e-12,0.818999999999965
2.613163770093241e-08,1.617586919966385e-08,0.0463627497275934,0.0463500808310041,7.356003476999273e-05,-2.7530200341630007e-12,0.819499999999965
2.1043382800178811e-07,5.757948701168303e-09,0.0463599591794848,0.0463474633605111,7.36576988199511e-05,-2.7540192348851633e-12,0.819999999999965
3.9130141900323157e-07,1.8099872989285615e-09,0.0463576422384476,0.0463449076349855,7.308236079495156e-05,-2.7530200341630007e-12,0.820499999999965
7.279455144990066e-07,1.07447980374209e-09,0.0463553087819283,0.0463422792206719,7.622704310994433e-05,-2.7560176363294886e-12,0.820999999999965
4.072097600088531e-08,1.4332530301475188e-10,0.0463530250459517,0.046339656938545,7.245249776599572e-05,-2.758016037773814e-12,0.821499999999965
4.85873863600994e-07,2.465059094347577e-09,0.0463502773599188,0.0463371647094195,7.24022037739136e-05,-2.763012041384627e-12,0.821999999999965
7.800004066041422e-07,3.6603620134911807e-10,0.0463479269803367,0.0463346829821739,7.576330241798601e-05,-2.7640112421067897e-12,0.822499999999965
1.0565793420042047e-07,1.2987707020961636e-09,0.0463456153114988,0.0463322089996785,6.8997614504962e-05,-2.7650104428289524e-12,0.822999999999965
3.7923644197190853e-08,2.6191497026761823e-09,0.0463428826119915,0.0463298280040311,6.919975359598318e-05,-2.769007245717603e-12,0.823499999999965
4.263784630989531e-07,5.132605798707779e-09,0.0463401574280768,0.0463272744777971,6.914648107392285e-05,-2.769007245717603e-12,0.823999999999965
2.875291744003361e-07,1.4021101016337134e-09,0.0463377532066425,0.0463248016706522,7.245708439196363e-05,-2.7700064464397656e-12,0.824499999999965
2.5972430919840583e-07,9.101404796485468e-09,0.0463352210474203,0.0463223560497451,7.248637564494231e-05,-2.774003249328416e-12,0.824999999999965
7.656089179991499e-08,1.946030801780463e-09,0.0463325895586756,0.0463197910289092,7.129253467996755e-05,-2.777000851494904e-12,0.825499999999964
1.314920011000198e-07,2.6052575027857294e-09,0.0463300874035935,0.0463174024927625,7.119262475496768e-05,-2.7809976543835546e-12,0.825999999999964
3.221504190006885e-07,1.3689495023672116e-09,0.0463275082885759,0.04631508443614,7.064575999093936e-05,-2.7891022824633183e-12,0.826499999999964
7.981414043012336e-07,8.901493014912276e-10,0.0463250953968072,0.0463125340131271,7.187637201799824e-05,-2.7911006839076435e-12,0.826999999999964
2.5721947898016406e-08,3.659554104196161e-09,0.0463230234309717,0.0463100042962075,7.758330471896446e-05,-2.7911006839076435e-12,0.827499999999964
1.81272052403314e-07,3.3570289603712666e-10,0.0463202864026252,0.0463075326182822,7.758236929589213e-05,-2.7911006839076435e-12,0.827999999999964
3.638477127018702e-07,2.6718288970162263e-09,0.0463177033009492,0.0463049566435167,7.693311191492302e-05,-2.7891022824633183e-12,0.828499999999964
5.198764340547113e-08,3.9180229893798213e-10,0.0463153011594102,0.0463024985602884,7.571229926695011e-05,-2.790101483185481e-12,0.828999999999964
2.2697287149764378e-07,9.026907200893053e-09,0.0463127908385495,0.0463000041104665,7.570949575597119e-05,-2.790101483185481e-12,0.829499999999964
3.45850666501335e-07,9.674505987988802e-10,0.0463103271559418,0.0462972810074442,7.528582730098599e-05,-2.7911006839076435e-12,0.829999999999964
1.7351766790074663e-07,3.2792605020315335e-09,0.0463079368661756,0.0462947138148206,7.516256173090152e-05,-2.787103881018993e-12,0.830499999999964
2.625282695956077e-07,3.0892722963082875e-09,0.0463054363297583,0.0462921484582997,7.459219403394002e-05,-2.7881030817411556e-12,0.830999999999964
1.7870535780339925e-07,1.7585368800032697e-08,0.0463029169868624,0.0462896163428789,7.563252201092663e-05,-2.792099884629806e-12,0.831499999999964
4.879555381004375e-07,2.0902333960903796e-09,0.0463003764407352,0.0462868160612248,7.508524094190783e-05,-2.792099884629806e-12,0.831999999999964
3.3899683729576857e-07,1.8402118995286543e-09,0.0462980002330315,0.0462841534021926,7.78994105748998e-05,-2.7940982860741315e-12,0.832499999999964
7.791999259709748e-08,6.251876030760606e-10,0.0462953318240584,0.0462815338477739,7.815216851192464e-05,-2.7960966875184567e-12,0.832999999999964
5.280154088960209e-07,2.0836554009973085e-09,0.0462926322604289,0.0462789408527554,7.814343531498125e-05,-2.795097486796294e-12,0.833499999999964
4.150883610026801e-07,1.9553035024433285e-09,0.0462902980881865,0.04627638418565,7.929911781090482e-05,-2.793099085351969e-12,0.833999999999964
6.164627333951622e-07,1.0000264991094632e-09,0.0462878404083381,0.0462738231594126,8.3141966920941e-05,-2.793099085351969e-12,0.834499999999963
3.7784877102153835e-08,2.344795052566795e-10,0.0462854174555302,0.0462712062304648,8.36537235079371e-05,-2.793099085351969e-12,0.834999999999963
7.293670099828287e-08,2.428656900588244e-09,0.0462824963407367,0.0462686612492669,8.36110567059567e-05,-2.7970958882406194e-12,0.835499999999963
3.703843839963916e-08,1.8219664943419644e-09,0.0462797022478329,0.0462661350208568,8.358911626094034e-05,-2.7970958882406194e-12,0.835999999999963
2.1860869079542988e-07,4.068196203521612e-09,0.0462769384097405,0.046263534680309,8.363052934989845e-05,-2.798095088962782e-12,0.836499999999963
2.37868510402639e-07,4.8538725955227235e-09,0.0462744225887761,0.0462610181055096,8.293454193997185e-05,-2.798095088962782e-12,0.836999999999963
8.812851597025939e-07,4.872624297103112e-09,0.0462718534966729,0.0462584959302502,8.078748916096057e-05,-2.8160807019617096e-12,0.837499999999963
3.2432980609509166e-07,2.6348693990541072e-09,0.0462696531848299,0.0462558066925899,8.605089378199704e-05,-2.815081501239547e-12,0.837999999999963
5.2215800204480356e-08,4.357144992028772e-10,0.0462670623240982,0.0462531937896613,8.596508245395373e-05,-2.8140823005173843e-12,0.838499999999963
9.616565030401425e-08,1.8011832025877084e-09,0.0462643055385574,0.0462505771387651,8.586527472798089e-05,-2.8130830997952216e-12,0.838999999999963
1.4509147679836465e-07,5.949246699443744e-09,0.0462617218931028,0.0462478773924839,8.603281183994227e-05,-2.8110846983508964e-12,0.839499999999963
6.05716634599629e-07,3.7231329824694015e-10,0.0462590493619864,0.0462452396510619,8.658520208892906e-05,-2.809086296906571e-12,0.839999999999963
5.181265189807549e-08,2.182484998280998e-09,0.0462567387055399,0.0462425078492859,9.07945055489412e-05,-2.8100854976287337e-12,0.840499999999963
3.3109403149711447e-07,7.643728011652584e-10,0.046253897550698,0.0462397907079328,9.069792903393381e-05,-2.8100854976287337e-12,0.840999999999963
3.4927004910478843e-07,1.4565159980883813e-09,0.0462513219857827,0.0462370695428233,8.942939711598097e-05,-2.8130830997952216e-12,0.841499999999963
1.7264155250523716e-07,8.119585975796539e-10,0.0462487655071948,0.0462343598226261,8.791289398490942e-05,-2.812083899073059e-12,0.841999999999963
2.6980058240311244e-07,5.314556988933461e-10,0.0462460482237885,0.0462315799634461,8.85268391289662e-05,-2.8100854976287337e-12,0.842499999999963
4.3474682560190603e-07,2.2919924014264126e-09,0.0462433426933621,0.0462288798653804,8.598178225993625e-05,-2.8130830997952216e-12,0.842999999999963
2.697240286952951e-07,1.499064102017389e-09,0.0462407465232331,0.0462263588947809,8.610539522491134e-05,-2.815081501239547e-12,0.843499999999963
5.196682465041791e-07,7.709474031392105e-10,0.0462379677179198,0.0462236749247096,8.601503411798106e-05,-2.818079103406035e-12,0.843999999999962
3.932762310254745e-08,7.355107009554551e-10,0.0462353758794916,0.0462209664806178,8.713965165496607e-05,-2.818079103406035e-12,0.844499999999962
5.111778739880224e-08,2.305289695248014e-09,0.0462324891031826,0.046218245503876,8.718849633293502e-05,-2.82007750485036e-12,0.844999999999962
1.9341782150211762e-07,8.467391995892193e-10,0.0462296847904485,0.0462156037979402,8.718320067691021e-05,-2.818079103406035e-12,0.845499999999962
5.05884619202146e-07,8.961592024014919e-10,0.0462269962326808,0.0462128538988974,8.65491085079162e-05,-2.82007750485036e-12,0.845999999999962
4.256429725971178e-07,4.046231398546762e-09,0.046224650532267,0.0462101453945368,8.946126294395729e-05,-2.8220759062946854e-12,0.846499999999962
6.03749104044482e-08,1.0518072038334658e-09,0.0462220515193737,0.0462074585345747,8.74106218688997e-05,-2.823075107016848e-12,0.846999999999962
5.181623249916889e-08,9.032835035505116e-10,0.0462192349935287,0.0462048557870155,8.75403208600023e-05,-2.8220759062946854e-12,0.847499999999962
2.4840781530366396e-07,1.717107699084064e-09,0.046216554648774,0.0462021200252137,8.734644485897114e-05,-2.823075107016848e-12,0.847999999999962
1.1318379079805485e-07,5.699379024282081e-10,0.046213903232761,0.0461993242589462,8.509179528892741e-05,-2.823075107016848e-12,0.848499999999962
2.70586372697057e-07,4.574227899234451e-09,0.0462111218259923,0.0461965300081371,8.512526315096469e-05,-2.8240743077390107e-12,0.848999999999962
1.4621098919781472e-07,3.871091093510248e-09,0.0462084876981758,0.0461936333089818,8.599375075590832e-05,-2.8250735084611733e-12,0.849499999999962
1.19781240294492e-07,7.090433802592333e-09,0.0462058774575107,0.0461908700209271,8.540499048592665e-05,-2.8240743077390107e-12,0.849999999999962
1.727419510003103e-07,7.182841960107211e-10,0.0462030109831505,0.046188022105957,8.601138599095837e-05,-2.823075107016848e-12,0.850499999999962
4.533114486005019e-07,4.264340394688482e-09,0.0462001723161892,0.04618513149903,8.671847169494651e-05,-2.8250735084611733e-12,0.850999999999962
3.8701443196009766e-08,1.3613229987718967e-09,0.0461976065062381,0.0461823509427323,8.629133006798906e-05,-2.8280711106276613e-12,0.851499999999962
9.971576628020618e-07,9.757294000545258e-10,0.0461947495988081,0.0461796360874382,8.614637102000167e-05,-2.8270719099054986e-12,0.851999999999962
1.9978885380106393e-07,3.495753700399895e-09,0.0461924981643437,0.0461768062948244,9.437717131099976e-05,-2.823075107016848e-12,0.852499999999962
5.769867921986971e-07,2.849566499429912e-09,0.0461896135991299,0.0461740455453857,9.508289543092019e-05,-2.8240743077390107e-12,0.852999999999961
2.2034901180079114e-07,4.157088978606893e-10,0.0461870133795501,0.0461712162588098,9.058701995590113e-05,-2.8220759062946854e-12,0.853499999999961
6.889039664004226e-07,9.214920007605265e-10,0.0461839574441475,0.0461684305535794,8.834991198292119e-05,-2.82007750485036e-12,0.853999999999961
7.55508667987792e-08,2.5219863974967893e-09,0.0461813040621583,0.0461656032436104,8.749363991089609e-05,-2.82007750485036e-12,0.854499999999961
6.566164070104241e-08,7.475497096343098e-09,0.0461784220706501,0.046162775895881,8.757437255890732e-05,-2.8190783041281975e-12,0.854999999999961
3.110345909024259e-07,7.938067002333238e-09,0.0461755578317129,0.0461599226876603,8.74271419699646e-05,-2.82007750485036e-12,0.855499999999961
2.6242037740042967e-07,3.476686501191484e-09,0.0461728304300395,0.0461568870241234,8.612324275192318e-05,-2.8210767055725228e-12,0.855999999999961
2.7226084590298294e-07,2.7165564936426634e-09,0.0461700276266629,0.0461540815261729,8.703703903090165e-05,-2.82007750485036e-12,0.856499999999961
5.966681212027369e-07,3.6967941000054516e-09,0.0461672688607817,0.046151231718237,8.477662729600155e-05,-2.8160807019617096e-12,0.856999999999961
1.9321402729838288e-07,1.2251005002128501e-09,0.0461645810492997,0.0461483759876971,8.056855113891537e-05,-2.8160807019617096e-12,0.857499999999961
9.914773785937858e-07,2.1433059979591995e-09,0.0461617325457238,0.046145405116202,8.012709124394224e-05,-2.8210767055725228e-12,0.857999999999961
9.571438776001528e-07,2.3567146012482e-09,0.0461592206651686,0.0461424493606115,8.657665977696016e-05,-2.8190783041281975e-12,0.858499999999961
7.826673910360515e-08,6.608701100252468e-09,0.0461566929670373,0.0461395117102532,9.39972569299341e-05,-2.8170799026838722e-12,0.858999999999961
2.0472527530179807e-07,6.817729991670518e-10,0.0461534980787563,0.04613641143191,9.390379154095019e-05,-2.8220759062946854e-12,0.859499999999961
4.0936479860087527e-07,4.375799028677463e-10,0.0461505660664599,0.0461334176757375,9.43287615499111e-05,-2.82007750485036e-12,0.859999999999961
4.974957037995331e-07,8.810037976925145e-10,0.0461477133190966,0.0461304233540274,9.37330687219573e-05,-2.823075107016848e-12,0.860499999999961
2.5731681202456613e-08,5.888445009372134e-10,0.0461446973850376,0.0461276062563009,8.848323855392692e-05,-2.8240743077390107e-12,0.860999999999961
3.487456286949131e-07,1.5989081031397845e-09,0.0461414573620095,0.0461246450678535,8.848453487098062e-05,-2.8270719099054986e-12,0.861499999999961
3.743890088017676e-07,5.550840703749671e-09,0.0461385839463071,0.0461216188301336,8.739998245599345e-05,-2.8240743077390107e-12,0.86199999999996
7.37065651013058e-08,3.059009399952739e-09,0.046135681994849,0.0461187832066566,8.898683262892337e-05,-2.8250735084611733e-12,0.86249999999996
5.997668339752238e-08,4.8558339016402385e-09,0.0461325481212067,0.0461156859178977,8.89719968559799e-05,-2.823075107016848e-12,0.86299999999996
5.35791761027693e-08,1.0525834023833447e-09,0.0461296506881258,0.0461126594822635,8.900603729289358e-05,-2.8220759062946854e-12,0.86349999999996
3.358737082001517e-07,1.4410846058132698e-09,0.0461266093709534,0.0461094498936379,8.900856964599857e-05,-2.823075107016848e-12,0.86399999999996
3.233323509002628e-07,6.351954032202123e-10,0.0461237219336868,0.0461062670181249,8.668413376999862e-05,-2.8250735084611733e-12,0.86449999999996
1.7903146800474223e-07,1.3285643002403091e-09,0.0461207187543629,0.0461030897240425,8.535608025894703e-05,-2.82007750485036e-12,0.86499999999996
2.528680256991267e-07,1.8668067994220827e-09,0.0461175651163356,0.046100093048908,8.468635710590089e-05,-2.818079103406035e-12,0.86549999999996
2.786802811016731e-07,4.12911359964907e-09,0.0461146302029603,0.0460970083035916,8.410491577592882e-05,-2.815081501239547e-12,0.86599999999996
1.7459245400114343e-07,4.236844097782466e-09,0.0461115422790071,0.046093896955464,8.420225746197385e-05,-2.8130830997952216e-12,0.86649999999996
2.553250142006691e-07,8.522536981692141e-10,0.0461083671336598,0.046090685794784,8.482251517194506e-05,-2.8170799026838722e-12,0.86699999999996
1.3948219810405726e-07,4.392727015467557e-10,0.0461053490102695,0.0460875373478718,8.475902050697481e-05,-2.8170799026838722e-12,0.86749999999996
6.833116117030413e-07,2.308855800992049e-09,0.0461020759842603,0.0460842977047568,8.543787201897857e-05,-2.8170799026838722e-12,0.86799999999996
2.433814910024479e-07,2.4029146034054705e-09,0.0460993322856094,0.0460811473153184,9.050828244694387e-05,-2.8160807019617096e-12,0.86849999999996
5.164290614034783e-07,1.4592311040062533e-09,0.0460962107184026,0.0460780802335376,8.973135527490239e-05,-2.818079103406035e-12,0.86899999999996
1.1891273830194615e-07,1.2348740016654425e-09,0.0460931930800005,0.0460749145867443,9.052675425791357e-05,-2.8210767055725228e-12,0.86949999999996
6.063087239910336e-08,2.947771055028525e-10,0.0460899699378734,0.0460716901102939,9.098308411892297e-05,-2.8210767055725228e-12,0.86999999999996
3.956938209731531e-08,1.2026351026150905e-09,0.0460866620134176,0.0460684782524968,9.091178344389217e-05,-2.8220759062946854e-12,0.87049999999996
1.8880392679831992e-07,3.6309660000899413e-09,0.04608340469633,0.0460653357479935,9.086677522496256e-05,-2.8280711106276613e-12,0.870999999999959
2.706415151987329e-07,2.845265703599331e-09,0.0460802057745973,0.0460621335187589,9.020142383997509e-05,-2.8330671142384745e-12,0.871499999999959
1.9917191430157688e-07,4.8436887001290785e-09,0.0460772444435663,0.0460587490798666,9.122734059696658e-05,-2.8350655156827997e-12,0.871999999999959
4.1130800489813657e-07,1.1978335962004039e-09,0.0460741269748381,0.0460555705991525,9.19412450689494e-05,-2.834066314960637e-12,0.872499999999959
2.1039157770130767e-07,3.912406995598694e-10,0.0460710963183074,0.0460522386849611,9.119803966695095e-05,-2.8350655156827997e-12,0.872999999999959
7.449579101995174e-07,1.0372715048001524e-09,0.0460680043419577,0.0460488649847787,9.070695446800059e-05,-2.8330671142384745e-12,0.873499999999959
3.7523913180154134e-07,3.118849969951931e-10,0.0460651732954793,0.0460456779519614,9.464955501092831e-05,-2.834066314960637e-12,0.873999999999959
2.146946875003497e-07,5.513592013506319e-10,0.0460619748193326,0.0460423604270422,9.22069015549809e-05,-2.8330671142384745e-12,0.874499999999959
2.5725674639848206e-07,3.2467745020303695e-09,0.0460584188569338,0.0460389873811181,9.166183362097069e-05,-2.832067913516312e-12,0.874999999999959
2.517355318018555e-07,1.3587694996930466e-09,0.0460550765094047,0.046035688547765,9.050045567193798e-05,-2.829070311349824e-12,0.875499999999959
2.6790268198295664e-08,9.526439984086643e-10,0.0460518111728542,0.0460323568210598,9.145687589895424e-05,-2.829070311349824e-12,0.875999999999959
8.684856830226684e-08,1.3481943963999932e-09,0.046048319469541,0.0460289921393107,9.146021338690691e-05,-2.829070311349824e-12,0.876499999999959
4.515715359976191e-07,2.5340988960009803e-09,0.0460450840505632,0.0460255927750305,9.148961648697274e-05,-2.8300695120719865e-12,0.876999999999959
2.1472511829712104e-07,7.213444980225248e-10,0.0460419740858876,0.0460221930434052,9.364765540498254e-05,-2.829070311349824e-12,0.877499999999959
3.6441462839681416e-07,1.931777109803745e-08,0.0460386293414107,0.0460186547539803,9.440278140293579e-05,-2.8270719099054986e-12,0.877999999999959
2.2614503610018932e-07,8.070987003727659e-10,0.0460353727446617,0.0460149520800804,9.425713339494823e-05,-2.823075107016848e-12,0.878499999999959
3.500697007968734e-07,1.4622122956886585e-09,0.0460320197282201,0.0460113812784277,9.189352874194867e-05,-2.826072709183336e-12,0.878999999999959
7.221090789003015e-07,1.7951220995793271e-09,0.0460286836040152,0.0460078913409363,9.220421586497718e-05,-2.8240743077390107e-12,0.879499999999959
2.1730415909748668e-07,5.660823962361228e-10,0.0460256039896489,0.0460043880150104,8.640790014891042e-05,-2.826072709183336e-12,0.879999999999958
6.844319863988368e-07,9.4927540134071e-10,0.0460220664809196,0.0460007893251837,8.574605719691153e-05,-2.829070311349824e-12,0.880499999999958
3.4442669969575457e-07,3.101568397945176e-09,0.0460188641222359,0.0459972057701293,9.061098291196501e-05,-2.8270719099054986e-12,0.880999999999958
5.097001784942767e-07,5.939726002712753e-10,0.0460153402962331,0.0459936535632014,8.926478707793617e-05,-2.823075107016848e-12,0.881499999999958
1.3375634769913214e-07,2.4212137988977034e-09,0.0460117911612968,0.0459900507289946,8.426326291099961e-05,-2.8270719099054986e-12,0.881999999999958
4.469846449015047e-07,4.798388977822476e-10,0.0460080312423848,0.0459865045317496,8.360379218197433e-05,-2.8270719099054986e-12,0.882499999999958
1.4313394679915659e-07,6.336992604272229e-09,0.0460045726167292,0.0459828220957413,8.577631235395788e-05,-2.8210767055725228e-12,0.882999999999958
1.826740603019794e-07,9.439225297225295e-09,0.0460008258709744,0.0459790568999719,8.528149079889413e-05,-2.8220759062946854e-12,0.883499999999958
2.6374042170346224e-07,1.0788796939165124e-09,0.0459972944799762,0.0459752110277061,8.602750747399579e-05,-2.8250735084611733e-12,0.883999999999958
4.990027338003244e-07,8.816816998713506e-10,0.0459937419271592,0.045971453567319,8.679276623990706e-05,-2.8240743077390107e-12,0.884499999999958
1.5311087669944712e-07,9.676182979867498e-10,0.0459903022878142,0.0459677172335297,9.004328393291683e-05,-2.826072709183336e-12,0.884999999999958
6.31767284604845e-07,3.354830996338265e-10,0.0459866396088608,0.0459639167615571,8.948665471997241e-05,-2.8270719099054986e-12,0.885499999999958
1.452177324799686e-06,2.555503003653925e-09,0.0459831869691913,0.0459600780535529,8.789581067591978e-05,-2.8270719099054986e-12,0.885999999999958
2.916367652996965e-07,1.3157731987289978e-09,0.0459801353752089,0.0459562493260588,9.695734519099553e-05,-2.8250735084611733e-12,0.886499999999958
4.608271128997421e-07,1.1352178017065562e-09,0.045976149961212,0.0459524185317841,9.388526863496338e-05,-2.8270719099054986e-12,0.886999999999958
3.0851894999850416e-07,5.005704697969016e-09,0.045972392021843,0.0459485236938263,9.323757049894965e-05,-2.8280711106276613e-12,0.887499999999958
3.056439080995066e-07,3.1003624945125097e-09,0.0459686208651255,0.0459445282913938,9.553833911890575e-05,-2.8300695120719865e-12,0.887999999999958
7.02925113046926e-08,1.0843438098817604e-08,0.045964902602098,0.0459407087956782,9.307025133897806e-05,-2.829070311349824e-12,0.888499999999958
1.8718862179745166e-07,2.004910404362903e-09,0.0459608950082079,0.0459365858980891,9.314055057496606e-05,-2.832067913516312e-12,0.888999999999957
5.114440010042798e-07,4.2924448995229625e-09,0.0459570166634214,0.0459327353787228,9.379606160697662e-05,-2.832067913516312e-12,0.889499999999957
4.417095474038013e-07,1.0560632993095176e-09,0.045953286567244,0.0459286995245012,9.151889704495098e-05,-2.8300695120719865e-12,0.889999999999957
3.7381069319802895e-07,3.9227529002872075e-09,0.0459494424995229,0.0459247034704463,8.963063447398056e-05,-2.8300695120719865e-12,0.890499999999957
3.5772595380345606e-07,3.332580947312813e-10,0.045945565921338,0.0459207072210833,9.00161410889444e-05,-2.8300695120719865e-12,0.890999999999957
7.9894657098456e-08,4.286267098196905e-09,0.0459416973090774,0.0459166252485139,9.00800694559889e-05,-2.8300695120719865e-12,0.891499999999957
3.263770022021717e-07,1.1367868098244305e-08,0.0459376088120793,0.0459125332780278,8.997904874696872e-05,-2.831068712794149e-12,0.891999999999957
4.4575199859703263e-07,6.769620974900192e-10,0.0459337541360003,0.0459083174748957,9.169493465899237e-05,-2.832067913516312e-12,0.892499999999957
2.582828770303358e-08,4.728164040845861e-10,0.0459298692531486,0.0459042906670957,9.121388316990497e-05,-2.832067913516312e-12,0.892999999999957
7.697206688972447e-07,3.862014298638972e-09,0.045925709599723,0.0459003122400506,9.111923134097477e-05,-2.832067913516312e-12,0.893499999999957
7.745656952981572e-07,3.3924976022836617e-09,0.0459219974653604,0.0458964270822576,8.917091552096412e-05,-2.832067913516312e-12,0.893999999999957
3.266156591991143e-07,1.6553841200583896e-08,0.0459180070135653,0.0458927025295957,8.247069322198097e-05,-2.8330671142384745e-12,0.894499999999957
2.803574808002418e-07,7.628840795192993e-09,0.0459137266806692,0.0458886471533602,7.954066348192512e-05,-2.8350655156827997e-12,0.894999999999957
3.1502976700209517e-07,1.1912060227103893e-10,0.0459096156590209,0.0458850602500623,8.023889099795234e-05,-2.8360647164049624e-12,0.895499999999957
2.0637716630078629e-07,4.967167198388633e-09,0.0459055826280221,0.0458814479825223,8.006339680000085e-05,-2.8360647164049624e-12,0.895999999999957
4.6423815390495005e-07,6.141669950388007e-10,0.0459015225492649,0.0458781021446753,7.957646844292121e-05,-2.837063917127125e-12,0.896499999999957
2.1534288660585155e-07,1.3469631035545326e-09,0.0458976603685524,0.0458747283851789,7.57418564208967e-05,-2.8380631178492877e-12,0.896999999999957
4.3021099520312855e-07,1.5822179053048835e-09,0.0458938266619833,0.0458711021988249,7.487901814096087e-05,-2.837063917127125e-12,0.897499999999957
9.257625162989447e-07,5.024850903423417e-09,0.0458901109776277,0.0458669749531264,7.122900554989986e-05,-2.8350655156827997e-12,0.897999999999956
4.0323703470040995e-07,7.042859975769922e-10,0.0458867745348601,0.0458610312231821,6.979135035189987e-05,-2.8350655156827997e-12,0.898499999999956
1.76238913997262e-07,5.133990399475152e-09,0.0458830154031552,0.0458516396050855,6.838188083091445e-05,-2.8350655156827997e-12,0.898999999999956
2.548353100068068e-08,2.480746996713634e-10,0.045879272342871,0.0458359581832155,6.872399469592949e-05,-2.8360647164049624e-12,0.899499999999956
3.2789451310383244e-07,5.9087279999370246e-09,0.0458756028700566,0.0458118401744218,6.87232429469331e-05,-2.8210767055725228e-12,0.899999999999956
1.6572550910060047e-07,2.447054101017976e-09,0.0458722269725397,0.0457810695505532,6.876286592294445e-05,-2.823075107016848e-12,0.900499999999956
1.066896976500975e-06,4.342842470361763e-08,0.0458685102992505,0.0457488632733359,6.818342494196994e-05,-2.826072709183336e-12,0.900999999999956
9.094068625994933e-07,3.8884619968371226e-09,0.0458647471773415,0.045718967422151,7.427344861199447e-05,-2.8250735084611733e-12,0.901499999999956
3.106268752009478e-07,3.5676859383437787e-10,0.0458587467701786,0.0456940172240549,8.024597921696408e-05,-2.8240743077390107e-12,0.901999999999956
3.707450765000342e-07,1.1685076031775488e-09,0.045848241398771,0.0456736039277674,8.14201090869604e-05,-2.8240743077390107e-12,0.902499999999956
3.511874928988079e-07,1.063515303600937e-09,0.0458307269072267,0.0456568045929111,7.960436804599347e-05,-2.8240743077390107e-12,0.902999999999956
6.825813346975074e-07,2.382031398517892e-09,0.0458049270105126,0.0456425175620939,8.280237944091606e-05,-2.8240743077390107e-12,0.903499999999956
5.152113849993256e-07,4.205375797594613e-09,0.0457737205333707,0.0456303227224295,8.071764013495297e-05,-2.826072709183336e-12,0.903999999999956
6.315634809100912e-06,2.8085252040677133e-09,0.0457418879558544,0.0456198121942594,8.166991681690661e-05,-2.8280711106276613e-12,0.904499999999956
1.7318795599713388e-07,1.068307790147438e-08,0.0457074478065664,0.045610491292123,6.0063705344948204e-05,-2.8250735084611733e-12,0.904999999999956
2.4877015619706455e-07,1.2858228995438203e-09,0.0456845354652921,0.0456022637645755,5.945729532497168e-05,-2.82007750485036e-12,0.905499999999956
5.2002959896602086e-08,6.076948499966761e-09,0.0456656640441589,0.0455951108913155,6.179359287694641e-05,-2.82007750485036e-12,0.905999999999956
5.94377897497611e-07,6.892840048733362e-10,0.0456497034065524,0.0455887335646302,6.169919349496844e-05,-2.8140823005173843e-12,0.906499999999956
3.545480502034626e-07,3.99205099532729e-10,0.0456365036502139,0.0455832433390224,5.906685073298057e-05,-2.8170799026838722e-12,0.906999999999956
7.792988419852431e-08,1.3642083990239584e-09,0.045624972158365,0.0455783610674045,5.7321356242923116e-05,-2.8100854976287337e-12,0.907499999999955
9.033249100121044e-08,1.8804882997991434e-09,0.0456147226774056,0.0455739522891472,5.7230691902998565e-05,-2.8020918918514326e-12,0.907999999999955
8.891035893979216e-07,9.298368949806068e-10,0.0456058837525914,0.0455700114649254,5.7187387252910504e-05,-2.7940982860741315e-12,0.908499999999955
7.558909859844976e-08,1.3446901994673688e-09,0.0455984929447208,0.0455665484545354,5.143101711890807e-05,-2.7940982860741315e-12,0.908999999999955
2.7496167899487833e-07,1.57510803011629e-10,0.04559141363248,0.0455635251878722,5.124125399391666e-05,-2.7881030817411556e-12,0.909499999999955
4.877602580999341e-07,5.634312100211147e-09,0.0455853837664,0.0455607673876636,4.901481514796302e-05,-2.7881030817411556e-12,0.909999999999955
1.888726305007693e-07,1.3206079979566354e-10,0.0455801318413287,0.0455583362854986,4.5840314151002204e-05,-2.7821078774081798e-12,0.910499999999955
3.959801756006631e-07,2.3419153977188856e-09,0.0455752409235937,0.0455561232386261,4.630409037997829e-05,-2.7831070781303424e-12,0.910999999999955
1.430492114970483e-07,2.710975957609385e-10,0.0455710574992045,0.0455541354704449,4.4236873097958096e-05,-2.784106278852505e-12,0.911499999999955
2.5270321459686107e-07,4.968262953819469e-10,0.0455672469209452,0.0455523169387053,4.355488225493698e-05,-2.784106278852505e-12,0.911999999999955
2.854166743018749e-07,1.4724309965741256e-10,0.0455639021590585,0.0455506774533507,4.2311882598955464e-05,-2.7851054795746677e-12,0.912499999999955
2.9277673500166523e-07,1.225884997679838e-09,0.0455609725823857,0.0455491650791542,4.1031046010941985e-05,-2.787103881018993e-12,0.912999999999955
5.544580072847083e-11,4.827857204292574e-09,0.0455584194065885,0.0455477892510874,4.23328253139621e-05,-2.7821078774081798e-12,0.913499999999955
2.6262516203412467e-08,2.7494776941305865e-09,0.0455559317118579,0.0455465698783253,4.23328253149613e-05,-2.7760016507727414e-12,0.913999999999955
1.1844106429653722e-07,3.895424205424547e-09,0.0455537130000148,0.0455454913824813,4.233717773594048e-05,-2.774003249328416e-12,0.914499999999955
1.6558056389892606e-07,1.8479420979544692e-09,0.0455518003990204,0.0455445560641906,4.228553645690969e-05,-2.779998453661392e-12,0.914999999999955
5.0790077900375596e-08,6.125267029699621e-10,0.0455501857697708,0.045543450471883,4.29657851809262e-05,-2.7789992529392293e-12,0.915499999999955
2.5542956219593016e-07,3.339592005713321e-10,0.0455485932398125,0.0455423818955032,4.287086444498822e-05,-2.7780000522170667e-12,0.915999999999955
2.232129002049943e-07,1.801009702484535e-09,0.0455471939079761,0.0455414444676771,4.2926869695980585e-05,-2.779998453661392e-12,0.916499999999954
1.9676904280258034e-07,2.191261304351766e-09,0.0455458612683732,0.0455405231188024,4.381373868689309e-05,-2.7831070781303424e-12,0.916999999999954
1.2987596199887097e-08,2.6040167938612413e-09,0.0455446651325719,0.0455397091950305,4.311714298999014e-05,-2.7861046802968303e-12,0.917499999999954
3.890811119816595e-08,2.801556001075234e-10,0.0455435267045114,0.0455389310933297,4.30697914379774e-05,-2.787103881018993e-12,0.917999999999954
2.2892348499475856e-07,2.580598200407902e-09,0.0455424103745176,0.0455380688873266,4.3024611556918835e-05,-2.7881030817411556e-12,0.918499999999954
6.679809640142143e-08,1.3910447030363038e-09,0.0455413990320029,0.0455371887029327,4.5624248605991014e-05,-2.7911006839076435e-12,0.918999999999954
2.843675144942326e-07,1.666679017020556e-10,0.0455403337630645,0.045536487361491,4.5574538024895084e-05,-2.7940982860741315e-12,0.919499999999954
6.116350224974476e-07,1.2225245052399636e-09,0.045539496283931,0.0455357042739292,4.430757051598899e-05,-2.793099085351969e-12,0.919999999999954
2.575597239651284e-08,2.510483598783253e-09,0.0455389250172993,0.0455349287788767,4.300110876098717e-05,-2.795097486796294e-12,0.920499999999954
2.2129038979717963e-07,1.7921560069300568e-10,0.045537968481383,0.0455342159110841,4.29041378059436e-05,-2.792099884629806e-12,0.920999999999954
1.3810791198165528e-08,1.4886838012317938e-09,0.045537173467831,0.0455335287495519,4.058246169591495e-05,-2.7911006839076435e-12,0.921499999999954
5.193214699938942e-08,2.901994963777632e-10,0.0455361764705577,0.0455328090086562,4.0632596736922544e-05,-2.7861046802968303e-12,0.921999999999954
7.987817976506939e-10,1.6900845029033107e-09,0.0455353199413571,0.0455321283392182,4.043726974989337e-05,-2.784106278852505e-12,0.922499999999954
1.601318766961124e-07,2.5203755055214216e-09,0.0455345064763642,0.0455314720081194,4.043726975400119e-05,-2.7851054795746677e-12,0.922999999999954
5.323693239717153e-08,3.1688551990760594e-09,0.0455338000762543,0.0455308502454843,4.118081451198741e-05,-2.7809976543835546e-12,0.923499999999954
1.4895389970071005e-07,1.7276017977296831e-09,0.0455330179392935,0.0455302497373083,4.118203680691934e-05,-2.7831070781303424e-12,0.923999999999954
4.1667012479901233e-07,4.907516698571257e-09,0.0455323324833871,0.0455295958648359,4.180565244094048e-05,-2.779998453661392e-12,0.924499999999954
1.7415108879981211e-07,1.1364809787695052e-10,0.0455318249059394,0.0455290325769448,4.641271083194454e-05,-2.7780000522170667e-12,0.924999999999954
1.6378930149663073e-07,5.734157940140427e-10,0.0455310951656818,0.0455283480842766,4.7111187478909855e-05,-2.7789992529392293e-12,0.925499999999953
1.5851539540007176e-07,9.274863030372948e-10,0.0455304305851718,0.04552769212004,4.767524253690425e-05,-2.777000851494904e-12,0.925999999999953
3.114317208979811e-07,2.6426939699064622e-08,0.0455297651235003,0.0455269888651117,4.8330317656941624e-05,-2.7789992529392293e-12,0.926499999999953
4.864712200014498e-07,3.615607903351137e-09,0.0455292307871555,0.0455260257913198,4.970271287696448e-05,-2.7809976543835546e-12,0.926999999999953
4.3832522019643383e-07,1.437523898528692e-09,0.0455288188394862,0.0455254533884315,5.459175696997942e-05,-2.784106278852505e-12,0.927499999999953
5.739729259032766e-07,3.9316695732427576e-11,0.0455282860110739,0.0455248171513391,5.515810304690394e-05,-2.7809976543835546e-12,0.927999999999953
4.880349596669831e-11,1.0471266978506755e-09,0.045527786769142,0.0455241976551295,5.059497181392203e-05,-2.7809976543835546e-12,0.928499999999953
2.3537729340605829e-07,2.0009112006169616e-09,0.0455268967164584,0.0455235999553154,5.059497181592043e-05,-2.7831070781303424e-12,0.928999999999953
2.8952961210471084e-07,1.9436073028789025e-09,0.0455262569289533,0.0455230392103049,5.2962282139912276e-05,-2.7851054795746677e-12,0.929499999999953
3.680700189079289e-11,6.091405990726884e-10,0.0455256206587295,0.045522458838766,5.596726199097457e-05,-2.784106278852505e-12,0.929999999999953
2.767531930014666e-08,3.0729793987216425e-09,0.0455247900359215,0.0455218206157691,5.596726199097457e-05,-2.7821078774081798e-12,0.930499999999953
2.7692491580411094e-07,6.152192019714953e-10,0.0455240403587747,0.045521122614045,5.586350332498213e-05,-2.7789992529392293e-12,0.930999999999953
2.7800461696592116e-08,4.678806023172832e-10,0.0455234725386422,0.0455203979508977,5.5880180944933855e-05,-2.7750024500505788e-12,0.931499999999953
3.236188945016094e-07,6.890971959716552e-10,0.0455227315972054,0.0455196773920239,5.577712908089172e-05,-2.7730040486062535e-12,0.931999999999953
1.4700184099852853e-07,1.4501240486186617e-10,0.0455221324363535,0.0455190011780584,5.227955821596186e-05,-2.7760016507727414e-12,0.932499999999953
1.439042726994466e-07,2.861032036283184e-10,0.0455214558721724,0.0455183395499746,5.168276493694446e-05,-2.777000851494904e-12,0.932999999999953
2.587688135990973e-07,3.1639812020367586e-09,0.0455207618646351,0.0455177248905018,5.2372953614931994e-05,-2.779998453661392e-12,0.933499999999953
1.7505784009885783e-07,2.634846896221177e-09,0.0455201853841605,0.0455171370543896,4.981147259597307e-05,-2.7831070781303424e-12,0.933999999999953
8.162433021152715e-10,1.957795300877585e-09,0.0455195277587619,0.0455165922098766,4.921317111594714e-05,-2.7821078774081798e-12,0.934499999999952
1.3403548104751195e-08,8.438390264320361e-11,0.0455187134290831,0.0455159819321495,4.921317111294954e-05,-2.784106278852505e-12,0.934999999999952
2.7887433659556926e-07,1.7411570102376928e-10,0.0455180071231384,0.0455153769503959,4.9163005979901975e-05,-2.7881030817411556e-12,0.935499999999952
5.180309189944943e-08,1.719423978197021e-10,0.0455174788060535,0.0455147646374226,4.799126412191601e-05,-2.7911006839076435e-12,0.935999999999952
1.6685970519875193e-07,3.2161708990452453e-09,0.0455168434009148,0.0455141790275635,4.8091674492933834e-05,-2.795097486796294e-12,0.936499999999952
1.647218665010164e-07,1.9242549983977675e-09,0.0455162479818207,0.0455136249861396,4.731151913894838e-05,-2.7911006839076435e-12,0.936999999999952
1.4261224580425225e-07,8.194250139537118e-11,0.0455157063055843,0.0455130303015338,4.6664698726939235e-05,-2.7911006839076435e-12,0.937499999999952
4.7605495934188724e-11,7.844810218093912e-11,0.0455150945554238,0.0455124410712413,4.61323533119673e-05,-2.7960966875184567e-12,0.937999999999952
2.5642632198175086e-08,3.2765100008158576e-09,0.045514405964798,0.0455118405977131,4.61323533129665e-05,-2.8000934904071073e-12,0.938499999999952
1.3155438703671418e-08,7.791933001599638e-10,0.0455137807249199,0.0455112776593074,4.603595104790692e-05,-2.8000934904071073e-12,0.938999999999952
1.4420020860023142e-07,2.7636107013950806e-09,0.045513113591805,0.0455107229845809,4.608507904191317e-05,-2.7960966875184567e-12,0.939499999999952
1.334522731002985e-07,2.092666200048665e-09,0.0455125441269095,0.045510188211802,4.659340384893795e-05,-2.792099884629806e-12,0.939999999999952
1.353438589674072e-08,2.3472316035277885e-09,0.0455119458569525,0.0455096191077991,4.7159661589968316e-05,-2.792099884629806e-12,0.940499999999952
6.532676730119924e-08,2.1872620381557795e-10,0.0455112850010147,0.0455090134608446,4.7210439315992225e-05,-2.7911006839076435e-12,0.940999999999952
2.6858077505076405e-08,4.500607497792686e-09,0.0455106507714433,0.045508404378025,4.71654171609881e-05,-2.793099085351969e-12,0.941499999999952
2.9379950849950376e-07,4.0545639762301633e-10,0.0455100210249268,0.0455078824186688,4.726643727492874e-05,-2.7940982860741315e-12,0.941999999999952
2.926924761031957e-07,1.7375183999912558e-09,0.0455095368859614,0.0455072870477773,4.724747843998234e-05,-2.7911006839076435e-12,0.942499999999952
1.4025237096704224e-08,3.4429689654835727e-10,0.0455090695748935,0.0455067039217785,4.728154809696683e-05,-2.7891022824633183e-12,0.942999999999952
1.36115825097316e-07,6.490810944281833e-10,0.0455084148048049,0.0455061038563194,4.722886145192007e-05,-2.793099085351969e-12,0.943499999999951
3.5385685930033883e-07,1.820950099040708e-09,0.0455077859820996,0.0455054273743762,4.657786847095391e-05,-2.7940982860741315e-12,0.943999999999951
3.9339676100036414e-08,8.622816974335201e-10,0.045507372335073,0.0455047974094479,4.5240822673986436e-05,-2.7960966875184567e-12,0.944499999999951
3.0132995999798684e-07,1.1873139971196878e-09,0.0455067306764546,0.0455041622669511,4.528977256490485e-05,-2.795097486796294e-12,0.944999999999951
1.5931302879690357e-07,1.9622519581430353e-10,0.0455062659584114,0.0455034302145533,4.4046563391964e-05,-2.790101483185481e-12,0.945499999999951
1.4378675999848767e-08,2.4835750123131106e-10,0.0455056581643964,0.0455027899708342,4.4799909273973704e-05,-2.7861046802968303e-12,0.945999999999951
1.4694319880326212e-07,5.855588999792438e-10,0.0455050012038453,0.0455022107260267,4.474749426597313e-05,-2.7851054795746677e-12,0.946499999999951
1.3221840400312601e-08,5.4628503109999116e-11,0.0455044947215282,0.0455016998374305,4.545751992790503e-05,-2.792099884629806e-12,0.946999999999951
2.1895575059993622e-07,2.736250295787279e-09,0.0455037875274677,0.045501094423564,4.5505637485954153e-05,-2.793099085351969e-12,0.947499999999951
5.948367007291289e-10,1.4760495950505437e-09,0.0455032339854225,0.0455005522845745,4.7798682054955854e-05,-2.790101483185481e-12,0.947999999999951
2.6496699903622023e-08,1.2095486001673095e-09,0.0455024560990236,0.0455000026492756,4.7798682055955055e-05,-2.7881030817411556e-12,0.948499999999951
2.6653018701805475e-08,1.8775320187458533e-10,0.0455018087893937,0.045499420461604,4.780229088596766e-05,-2.7831070781303424e-12,0.948999999999951
1.9850049880199006e-07,2.6692459006993907e-09,0.0455011877007301,0.0454988163730315,4.780188132391672e-05,-2.787103881018993e-12,0.949499999999951
2.487843366039133e-07,1.5329509883699188e-10,0.0455007483779692,0.0454981156370762,4.986182351396362e-05,-2.784106278852505e-12,0.949999999999951
5.156268549633136e-08,1.0785356011067115e-09,0.0455001943258274,0.0454975230987317,4.735493898899712e-05,-2.7809976543835546e-12,0.950499999999951
3.8102431009628956e-07,3.3993149961553115e-10,0.0454995107781112,0.0454969283506212,4.745355323898526e-05,-2.7831070781303424e-12,0.950999999999951
3.036057863031738e-07,3.608791800113753e-09,0.0454990459962095,0.0454963434500125,4.6721205679944866e-05,-2.784106278852505e-12,0.951499999999951
1.3909275040080438e-07,5.328774199675479e-09,0.0454985364281503,0.0454958785944424,4.6647982798964094e-05,-2.7780000522170667e-12,0.951999999999951
1.3386157519945652e-07,2.0378640441798268e-10,0.0454978621183212,0.0454952431370975,4.732835555498749e-05,-2.7831070781303424e-12,0.95249999999995
2.5849258296350985e-08,1.0189541703453653e-08,0.0454972517796689,0.0454946624909097,4.676594429597891e-05,-2.7821078774081798e-12,0.95299999999995
2.576132500375916e-08,3.5047399704613014e-10,0.0454965897325441,0.0454938813129509,4.676482180998587e-05,-2.7831070781303424e-12,0.95349999999995
3.9601669901689895e-08,8.368963799743057e-09,0.0454959507751588,0.0454932530364209,4.666815340792496e-05,-2.784106278852505e-12,0.95399999999995
2.7578056199795142e-08,6.278089853539726e-11,0.0454954487928203,0.0454924569345012,4.6520998108978695e-05,-2.7831070781303424e-12,0.95449999999995
4.482979851991309e-07,1.3717022934178758e-09,0.045494759395092,0.045491814986268,4.641945963690386e-05,-2.7821078774081798e-12,0.95499999999995
1.438983216958678e-07,6.402492008783511e-10,0.0454943993848984,0.0454912016132245,4.876905119599595e-05,-2.777000851494904e-12,0.95549999999995
3.3619877549961874e-07,1.2878510063929482e-10,0.0454937743419914,0.0454905515771357,4.842700738294514e-05,-2.7789992529392293e-12,0.95599999999995
1.1784311899909472e-07,7.362590398463098e-11,0.0454931720504375,0.0454899037412558,4.503888961893132e-05,-2.7760016507727414e-12,0.95649999999995
2.709574809661719e-08,1.3373122956239492e-09,0.0454922988307685,0.0454892863826832,4.444343253995342e-05,-2.774003249328416e-12,0.95699999999995
3.918003810277071e-08,6.146589001665426e-10,0.045491590329763,0.0454887251431535,4.454487719895983e-05,-2.7710056471619282e-12,0.95749999999995
2.615787189630403e-08,8.937407966480571e-10,0.0454909308662351,0.0454880419239562,4.4498550021976335e-05,-2.769007245717603e-12,0.95799999999995
4.691945538967679e-07,6.022333048916195e-10,0.0454902588819435,0.0454874257390746,4.4499868014913346e-05,-2.763012041384627e-12,0.95849999999995
1.3075897600800523e-08,2.582650204807635e-09,0.0454898101931951,0.0454867601791433,4.16581134529137e-05,-2.761013639940302e-12,0.95899999999995
1.2931516249481412e-07,2.6668009467378795e-10,0.04548905017317,0.0454862015118979,4.170731799191252e-05,-2.7590152384959765e-12,0.95949999999995
2.744629878995153e-07,1.202028504510011e-09,0.0454883928282235,0.0454856222938378,4.106557074690098e-05,-2.761013639940302e-12,0.95999999999995
1.372863359799803e-08,1.805697105727866e-09,0.0454878585791722,0.0454850387106752,4.099238057297949e-05,-2.758016037773814e-12,0.96049999999995
1.7820183529498879e-07,2.2198102037074285e-09,0.0454871232092629,0.0454843405000989,4.104216912492742e-05,-2.7540192348851633e-12,0.96099999999995
1.6390511940050922e-07,3.87264102730267e-10,0.0454865638644294,0.0454838235157794,4.1757925963947784e-05,-2.7560176363294886e-12,0.96149999999995
5.2761062699357986e-08,4.347957965888938e-10,0.0454859882306786,0.0454832378725769,4.118916271789175e-05,-2.758016037773814e-12,0.961999999999949
1.3936176049972326e-07,1.2330284016037751e-09,0.0454853866168587,0.0454825882301907,4.1286323866907004e-05,-2.761013639940302e-12,0.962499999999949
1.4023038001631516e-08,2.940711799070961e-09,0.0454848269113952,0.0454818502250876,4.061133282795559e-05,-2.7590152384959765e-12,0.962999999999949
4.0397395199842645e-08,7.877386597188174e-09,0.0454840116473009,0.0454812484610223,4.0659136891996184e-05,-2.758016037773814e-12,0.963499999999949
3.9142713779971583e-07,5.742714012657579e-10,0.0454832965348041,0.045480563742822,4.070587215299071e-05,-2.755018435607326e-12,0.963999999999949
5.215341259551254e-08,2.9748214031011244e-09,0.0454828589531508,0.0454798282675215,4.265337648790002e-05,-2.7620128406624644e-12,0.964499999999949
2.6076416401177305e-08,7.221448994343405e-10,0.0454821999083841,0.0454792127209648,4.2655562681903625e-05,-2.7390312240527237e-12,0.964999999999949
1.5146764999890427e-07,4.280159997260835e-09,0.0454815729685456,0.0454787181075125,4.255841519396064e-05,-2.733036019719748e-12,0.965499999999949
1.5077974080401901e-07,2.9719100097524986e-10,0.0454809372526927,0.045478161757855,4.3085403801934596e-05,-2.7310376182754226e-12,0.965999999999949
4.3373226479848093e-07,1.328763397923094e-09,0.0454803465461232,0.0454775953646759,4.370667515096738e-05,-2.733036019719748e-12,0.966499999999949
4.0423930897093285e-08,1.218252505819084e-09,0.0454799124718429,0.0454770345751867,4.105823987099466e-05,-2.73003841755326e-12,0.966999999999949
2.7554369896876096e-10,2.584508898562099e-09,0.0454790966099169,0.0454764057106529,4.090835151393524e-05,-2.7290392168310973e-12,0.967499999999949
2.84637492901918e-07,3.236620971236448e-10,0.0454783663112453,0.045475815397282,4.090835151493444e-05,-2.7260416146646094e-12,0.967999999999949
1.4304902297423983e-08,1.902063700987e-09,0.0454778856402617,0.0454752047390901,3.954130250294341e-05,-2.7280400161089347e-12,0.968499999999949
3.3884929429711663e-07,4.733088990183099e-10,0.0454773185025511,0.0454745580618782,3.959298873990047e-05,-2.733036019719748e-12,0.968999999999949
1.5062200340448806e-07,7.530518014720045e-10,0.0454768611428419,0.0454738695323216,3.681170167091352e-05,-2.735034421164073e-12,0.969499999999949
1.27658656007279e-08,2.2358726953219943e-09,0.0454762622721011,0.0454732208334778,3.6184990147902774e-05,-2.7390312240527237e-12,0.969999999999949
3.987889830164848e-08,5.670396999168936e-10,0.0454755579390188,0.0454726584282031,3.623256870799452e-05,-2.7390312240527237e-12,0.970499999999949
1.3911863300242189e-08,1.7957640235932715e-10,0.0454749209673928,0.0454720074311699,3.6186246344938056e-05,-2.738032023330561e-12,0.970999999999948
2.730347810342426e-08,7.741137036942902e-10,0.0454741882605643,0.0454713811242852,3.6236265737898954e-05,-2.7390312240527237e-12,0.971499999999948
4.2744349726397957e-10,3.4777869958868557e-09,0.0454734671870397,0.0454707950165656,3.6337373726991196e-05,-2.7360336218862358e-12,0.971999999999948
2.7275071499965886e-08,9.873864989518033e-10,0.0454727619368557,0.045470042406792,3.6337373724992794e-05,-2.7340352204419105e-12,0.972499999999948
1.866365658964586e-07,5.292499979936416e-10,0.0454721312768565,0.0454695154210848,3.643985043100262e-05,-2.7400304247748863e-12,0.972999999999948
5.238973129623181e-08,8.019921199364788e-09,0.0454716471455652,0.0454689223679679,3.5689694769969194e-05,-2.7430280269413743e-12,0.973499999999948
3.18657461799432e-07,2.935387002911405e-10,0.0454710134244853,0.0454681889735391,3.559322952795263e-05,-2.746025629107862e-12,0.973999999999948
2.5786234598978997e-08,6.21677501144724e-10,0.0454705617755494,0.0454675571203712,3.5620892064991416e-05,-2.744027227663537e-12,0.974499999999948
1.455745176001666e-07,1.4206942011707469e-09,0.0454698869253559,0.0454670642004255,3.562233863496633e-05,-2.7510216327186754e-12,0.974999999999948
4.246978754993136e-07,4.982655052443441e-10,0.0454692689653139,0.0454664721554054,3.6231760625948795e-05,-2.7480240305521875e-12,0.975499999999948
1.2855247394361058e-08,2.394561979257581e-10,0.0454688573711259,0.0454658646192794,3.9562179663943375e-05,-2.746025629107862e-12,0.975999999999948
3.1559139010428616e-07,1.1649339826114158e-10,0.045468169821332,0.0454652505756737,3.9609296082931955e-05,-2.7420288262192116e-12,0.976499999999948
2.2729187899861447e-08,9.046453898486906e-09,0.0454676666077147,0.0454646223693086,4.2697068711960995e-05,-2.738032023330561e-12,0.976999999999948
2.6106862997810065e-08,4.743444942389985e-10,0.0454669159320569,0.0454639065132945,4.271552949797197e-05,-2.741029625497049e-12,0.977499999999948
3.936279099892026e-08,8.756617028704561e-10,0.045466335556002,0.0454633283240171,4.271673969791223e-05,-2.7400304247748863e-12,0.977999999999948
1.304489770370676e-08,1.9075596033313325e-09,0.0454657001193442,0.0454627121474675,4.26720832159555e-05,-2.7400304247748863e-12,0.978499999999948
5.296424841969016e-07,2.6536560449041957e-10,0.0454650281892277,0.045462114437624,4.262323246195798e-05,-2.7430280269413743e-12,0.978999999999948
5.248633350163345e-08,1.133430099775623e-09,0.0454646406391753,0.0454615046031331,3.7143375183901206e-05,-2.7420288262192116e-12,0.979499999999948
5.355439509913129e-08,9.092615965711204e-10,0.045463810838296,0.0454609171605371,3.7234532356933414e-05,-2.744027227663537e-12,0.979999999999947
2.0099091940090075e-07,2.2130380167295627e-10,0.0454631291600831,0.0454603452884164,3.713662612092605e-05,-2.7390312240527237e-12,0.980499999999947
5.5852164497494083e-08,5.988990969818531e-10,0.0454625607150081,0.045459727938686,3.652324056591105e-05,-2.744027227663537e-12,0.980999999999947
2.672047370172459e-08,2.4744929993936182e-09,0.0454619073805599,0.0454590661329179,3.663080294591392e-05,-2.746025629107862e-12,0.981499999999947
1.4662534630199842e-07,2.833029019710942e-10,0.0454612469535879,0.045458361842687,3.67309746909239e-05,-2.74902323127435e-12,0.981999999999947
6.600614479990163e-08,0.0,0.0454606871721254,0.0454577351799287,3.734333258598177e-05,-2.744027227663537e-12,0.982499999999947
1.369633659958902e-08,2.2199347013418524e-09,0.045460070114077,0.0454571231632177,3.7286188436902457e-05,-2.7370328226083984e-12,0.982999999999947
1.5823191640285117e-07,1.5533310054882676e-10,0.045459422148326,0.045456579830804,3.733708191089313e-05,-2.7360336218862358e-12,0.983499999999947
1.3835483897439715e-08,3.980517200574685e-09,0.0454588546639711,0.0454559938599464,3.8091308927956646e-05,-2.73003841755326e-12,0.983999999999947
1.2478856004083383e-08,1.5546221698858886e-08,0.0454581548970908,0.0454553412592565,3.804120268491307e-05,-2.7310376182754226e-12,0.984499999999947
4.974529016973928e-07,1.1195926963303293e-09,0.0454574804714191,0.0454544914711375,3.808801425797537e-05,-2.7310376182754226e-12,0.984999999999947
3.883616939842627e-08,4.0187090460941377e-10,0.0454571254582875,0.0454538102406874,3.7784304008914305e-05,-2.7320368189975852e-12,0.985499999999947
1.524887991016799e-07,2.9167022963516587e-09,0.0454563541555833,0.0454532054062952,3.793031493393162e-05,-2.7340352204419105e-12,0.985999999999947
1.7327707779735135e-07,1.2280172018153124e-09,0.0454557589855979,0.0454527724384661,3.855376377392972e-05,-2.7290392168310973e-12,0.986499999999947
2.1400027219731221e-07,9.583272023161449e-10,0.0454551779401592,0.0454521399248092,3.803719333694833e-05,-2.7280400161089347e-12,0.986999999999947
2.683220174035106e-07,2.476395963291189e-10,0.0454546357177405,0.0454515398193231,3.559285621490549e-05,-2.7250424139424467e-12,0.987499999999947
1.4956784290254266e-07,3.279852014981266e-10,0.0454540867873788,0.0454509276821658,3.283825999389478e-05,-2.724043213220284e-12,0.987999999999947
2.720134918005046e-07,2.7285419756939433e-10,0.0454534335322953,0.0454503903997793,3.3367454696953125e-05,-2.7230440124981214e-12,0.988499999999947
3.618982718986419e-07,1.1342258937618865e-09,0.0454530110692477,0.0454498154037133,3.331998804190217e-05,-2.724043213220284e-12,0.988999999999946
3.997660582011342e-07,2.0374789008736904e-09,0.0454525478629891,0.0454492504865862,3.6122378017977574e-05,-2.7250424139424467e-12,0.989499999999946
3.411786360998925e-07,3.024602027168477e-10,0.0454521131185348,0.0454486705123619,3.94433564568919e-05,-2.722044811775959e-12,0.989999999999946
2.6188792197345823e-08,4.405498001125441e-09,0.0454514336122854,0.0454480455573365,3.60103933059186e-05,-2.722044811775959e-12,0.990499999999946
3.9427920400791905e-08,1.1370319963344144e-10,0.0454506156670908,0.0454473670828934,3.601188122792642e-05,-2.7170488081651456e-12,0.990999999999946
1.3979060999036452e-08,8.129318100624783e-09,0.0454498913861674,0.0454467471739299,3.5961656985938895e-05,-2.7120528045543324e-12,0.991499999999946
2.2035307319784314e-07,2.6779817946520623e-09,0.0454492004698593,0.0454460001653066,3.590975705591859e-05,-2.7110536038321698e-12,0.991999999999946
1.4364104704289726e-08,2.85134359873096e-09,0.0454486949681113,0.0454455056157678,3.5228857267921576e-05,-2.713052005276495e-12,0.992499999999946
1.3772078102936014e-08,1.562515047903723e-10,0.0454480620316428,0.0454449665591873,3.527969183991786e-05,-2.724043213220284e-12,0.992999999999946
5.123709520549191e-08,9.342088005959148e-10,0.0454475027721291,0.045444378742838,3.522955427393004e-05,-2.7180480088873082e-12,0.993499999999946
1.2344164697364324e-08,1.1696997537224973e-11,0.0454469083256082,0.0454437608311141,3.5135638926986346e-05,-2.7230440124981214e-12,0.993999999999946
4.1419825499988683e-07,9.629461499016667e-09,0.0454462683905188,0.0454431461986266,3.508918992189969e-05,-2.7180480088873082e-12,0.994499999999946
1.538443574061743e-07,1.9127074021851875e-09,0.0454458351900924,0.0454423794809111,3.764979761389231e-05,-2.7200464103316335e-12,0.994999999999946
1.3475778470189992e-07,9.428288011426034e-10,0.0454451324843008,0.0454418182298744,3.701807883893515e-05,-2.716049607442983e-12,0.995499999999946
2.549037272994714e-07,8.651150004701513e-10,0.0454444258150825,0.045441118473007,3.645300037491417e-05,-2.7140512059986577e-12,0.995999999999946
1.1869643470191482e-07,9.794028990595116e-10,0.0454438709835977,0.0454404724471685,3.406128930094621e-05,-2.7110536038321698e-12,0.996499999999946
1.3392798398070838e-08,2.0462624025774367e-09,0.0454431870804974,0.0454398784611341,3.466536552798605e-05,-2.707056800943519e-12,0.996999999999946
3.345409440996816e-07,1.791507983628371e-10,0.0454424548274205,0.0454392923222261,3.471450429093359e-05,-2.7060576002213566e-12,0.997499999999946
2.869903889951564e-07,6.939259028504452e-10,0.0454419513860839,0.0454386748744246,3.127502819899597e-05,-2.702060797332706e-12,0.997999999999945
1.6122847529970175e-07,3.246609599216743e-09,0.0454413761212846,0.0454380164942094,3.1288449772959304e-05,-2.707056800943519e-12,0.998499999999945
1.2887305701758667e-08,2.99240320023042e-09,0.0454407485048031,0.0454375797077954,3.1949648341966785e-05,-2.7140512059986577e-12,0.998999999999945
1.3206584449643177e-07,1.2236889973538112e-10,0.0454400515065842,0.0454370640552451,3.1901700667913424e-05,-2.7120528045543324e-12,0.999499999999945
1.3452082503473406e-08,8.85492498770013e-10,0.0454394266071266,0.0454364656029482,3.245796619200103e-05,-2.710054403110007e-12,0.999999999999945
2.6981365500167165e-07,1.3310940058519627e-09,0.0454387097297578,0.0454359588817408,3.240877004295761e-05,-2.705058399499194e-12,1.00049999999995
3.956085899842199e-08,1.0523322005462354e-09,0.0454381491029871,0.0454354362426896,3.2328853662000334e-05,-2.7000623958883807e-12,1.00099999999995
8.22416100498824e-10,5.416024399795827e-09,0.0454374106446638,0.0454349246781031,3.237597178196161e-05,-2.7000623958883807e-12,1.00149999999995
1.6936264710110116e-07,1.2803183027654264e-09,0.0454369309943055,0.0454344154553301,3.2375971776965606e-05,-2.7030599980548686e-12,1.00199999999995
1.810673767033144e-07,4.893941016326231e-10,0.0454364298011012,0.0454338213084806,3.178121221691921e-05,-2.7040591987770313e-12,1.00249999999995
1.3518397209977273e-07,1.325631701631913e-09,0.0454358596185934,0.0454332405314785,3.2507755930999416e-05,-2.702060797332706e-12,1.00299999999995
3.922936999550819e-08,6.912090344535216e-11,0.0454352486206057,0.0454325221776688,3.3082609184997835e-05,-2.7030599980548686e-12,1.00349999999994
1.3754878097627099e-08,5.175566988868674e-10,0.0454346339377356,0.045431904088862,3.3034513462926185e-05,-2.699063195166218e-12,1.00399999999994
1.9807822299738875e-07,1.9431590364549223e-10,0.0454339611029606,0.0454312274289524,3.3085816192990336e-05,-2.69606559299973e-12,1.00449999999994
1.3788867480463152e-07,1.6273917005649174e-09,0.0454334185757598,0.0454306092759662,3.23964449859826e-05,-2.6920687901110796e-12,1.00499999999994
2.642593970036966e-08,1.5411349973959432e-10,0.0454328391019706,0.0454300193596698,3.1722943660938974e-05,-2.6870727865002664e-12,1.00549999999994
2.1778233899594213e-07,7.156719501744124e-09,0.0454321975957353,0.0454294193542839,3.1724080736927895e-05,-2.6860735857781037e-12,1.00599999999994
2.0968664279918947e-07,9.821344099103513e-09,0.0454316938346897,0.0454286985109485,3.124706972490454e-05,-2.682076782889453e-12,1.00649999999994
1.739291883989802e-07,5.615386294843816e-09,0.0454311571456079,0.0454279761917943,3.359381040091147e-05,-2.680078381445128e-12,1.00699999999994
1.3314430898081486e-08,6.228593057988618e-10,0.0454308253248843,0.0454274297625924,3.289567805997429e-05,-2.6760815785564773e-12,1.00749999999994
2.999489686003609e-07,7.253311007371366e-10,0.0454300653893446,0.0454268171957652,3.294382526697337e-05,-2.6720847756678268e-12,1.00799999999994
5.230953669527194e-08,8.079829028062591e-10,0.0454296825637892,0.0454262285417123,2.993247332894189e-05,-2.6640911698905256e-12,1.00849999999994
1.2972900040320035e-07,1.1813949818417768e-10,0.0454290034497315,0.045425588196715,2.993565192299652e-05,-2.6610935677240377e-12,1.00899999999994
6.753079084959035e-07,3.694561045985978e-10,0.0454283811940573,0.0454249549370074,2.9301874681975093e-05,-2.6610935677240377e-12,1.00949999999994
2.3053708601838974e-08,2.787057605535548e-09,0.0454280094744305,0.0454242787381933,2.8913395623941796e-05,-2.657096764835387e-12,1.00999999999994
3.883619020123019e-08,8.197063999793031e-10,0.0454271419774685,0.0454236533370993,2.89308023269097e-05,-2.6580959655575498e-12,1.01049999999994
1.1846864170217408e-07,1.1037264990854112e-09,0.0454263701649021,0.0454230581901725,2.8884877785961827e-05,-2.6610935677240377e-12,1.01099999999994
1.8278339480176653e-07,9.330681595420831e-09,0.0454256823071744,0.0454224443339109,2.9485876062995686e-05,-2.6590951662797124e-12,1.01149999999994
2.6953718597344523e-08,6.072753501451533e-09,0.0454250607008813,0.0454217186570154,3.0040328308000852e-05,-2.6610935677240377e-12,1.01199999999994
2.3237697729938667e-07,4.308491896587441e-09,0.0454243085888503,0.0454209594997627,3.004003835294089e-05,-2.6620927684462004e-12,1.01249999999994
1.411807067988602e-07,3.374762198860015e-09,0.0454237893206973,0.0454204274604101,2.7947103367953474e-05,-2.6610935677240377e-12,1.01299999999994
1.461597756019506e-07,2.683554004012656e-10,0.0454231171894742,0.0454198692904104,2.8614703929896734e-05,-2.6590951662797124e-12,1.01349999999994
3.367928568046019e-07,9.634893993748506e-10,0.0454225309535736,0.0454192955217378,2.792681480889847e-05,-2.6670887720570136e-12,1.01399999999994
1.6034162939743135e-07,2.4253430513931917e-10,0.0454222211197166,0.0454186846280596,3.079920641291256e-05,-2.6730839763899894e-12,1.01449999999994
1.4196801489951838e-07,1.8800720008593785e-10,0.0454216204857412,0.0454180977795868,3.006231597391107e-05,-2.671085574945664e-12,1.01499999999994
1.2428285846993736e-06,2.7063548971306695e-09,0.0454209962267692,0.0454174963667403,2.9377348048975627e-05,-2.669087173501339e-12,1.01549999999994
6.489460679937054e-08,4.046021899462016e-09,0.045421031344776,0.0454169605917037,2.2547346793966305e-05,-2.666089571334851e-12,1.01599999999994
1.514586448966848e-07,1.482077940234694e-08,0.0454201042701838,0.0454162969063729,2.2496786939996127e-05,-2.668087972779176e-12,1.01649999999994
4.016122710087666e-08,1.2267729887494028e-10,0.0454193744541298,0.0454154554636329,2.3130603530985283e-05,-2.671085574945664e-12,1.01699999999994
3.085754478049374e-07,3.8718139805382634e-10,0.045418649644764,0.0454148454488874,2.307883843999381e-05,-2.671085574945664e-12,1.01749999999994
3.890605279610604e-08,8.487896496767178e-09,0.0454180266527252,0.0454142610193403,1.9620729708957896e-05,-2.671085574945664e-12,1.01799999999994
3.4375881890341686e-07,6.175176966993767e-10,0.0454172773822266,0.0454136808332211,1.9672273662951767e-05,-2.6700863742235015e-12,1.01849999999994
3.0033152720321254e-07,1.0595520294476302e-10,0.0454167432277674,0.0454131503994872,1.4702664603905014e-05,-2.67708077927864e-12,1.01899999999994
2.514977212042524e-07,1.2779450414557303e-10,0.0454161169898428,0.0454125494110599,1.565089342592252e-05,-2.6760815785564773e-12,1.01949999999994
1.324015259929201e-08,1.4474261997299287e-09,0.0454154728134033,0.0454119195806947,1.8317489128949482e-05,-2.6760815785564773e-12,1.01999999999994
2.672204350157026e-08,5.754918000477893e-10,0.0454146974451731,0.0454114420331249,1.8367295959942354e-05,-2.6730839763899894e-12,1.02049999999994
1.4384794790045508e-07,5.276486955696491e-10,0.0454140090873913,0.0454109451690063,1.8467803228894297e-05,-2.6790791807229652e-12,1.02099999999994
4.206055366981487e-07,8.201835301202554e-09,0.0454134555528928,0.0454103249577239,1.8712955900945794e-05,-2.7000623958883807e-12,1.02149999999994
5.425752971910391e-10,7.622140418828138e-11,0.0454130745304097,0.0454095959137456,2.267815801693107e-05,-2.69606559299973e-12,1.02199999999994
1.473234402041279e-07,3.344467001953344e-09,0.0454124196938353,0.045408981866405,2.2678158010935867e-05,-2.6980639944440554e-12,1.02249999999994
1.2547415696728681e-08,3.421137956260978e-10,0.045411769859737,0.0454083767729724,2.2063588173915072e-05,-2.7000623958883807e-12,1.02299999999994
1.4403336190405014e-07,5.134968006359486e-10,0.0454110757665602,0.0454077463195966,2.2016319603967993e-05,-2.699063195166218e-12,1.02349999999994
2.8492435059923604e-07,4.036640903481992e-09,0.0454104504534259,0.0454070960412258,2.151831059793441e-05,-2.7000623958883807e-12,1.02399999999994
2.621550250492266e-08,4.870307004911645e-10,0.0454098906204612,0.0454066598557367,1.8397904782974095e-05,-2.6980639944440554e-12,1.02449999999994
1.1698299420132008e-07,8.797463299514696e-09,0.045409242611049,0.045406108235072,1.8397713202999988e-05,-2.6970647937218928e-12,1.02499999999994
5.172577990930627e-10,9.353730012762185e-10,0.0454085987959401,0.0454054024855044,1.7802487278895107e-05,-2.6950663922775675e-12,1.02549999999994
1.5718290469896035e-07,2.8014839753565113e-10,0.0454080938923092,0.0454048348348341,1.780248728189271e-05,-2.699063195166218e-12,1.02599999999994
1.7297111319647396e-07,4.1175490100853196e-10,0.0454075681545828,0.0454042497351891,1.853669081397502e-05,-2.6950663922775675e-12,1.02649999999994
2.6115319705366513e-08,9.517386399815475e-09,0.0454070621038327,0.0454035988871295,1.7931689132999473e-05,-2.6930679908332422e-12,1.02699999999994
6.328287597001658e-07,4.524971300434721e-09,0.0454063502766562,0.0454028201640055,1.793362346891314e-05,-2.69606559299973e-12,1.02749999999994
3.978652220182344e-08,9.064350034448942e-10,0.0454061897556449,0.0454022808555285,1.369328752598431e-05,-2.6930679908332422e-12,1.02799999999994
2.722942743990653e-07,2.4828982064795113e-09,0.0454054489697126,0.0454016199444446,1.3842880977943395e-05,-2.691069589388917e-12,1.02849999999994
2.613245047994317e-07,3.962056030482053e-10,0.0454049439794341,0.0454009716156406,1.3939644116001126e-05,-2.6980639944440554e-12,1.02899999999994
3.9431201699635654e-08,2.2959227991004028e-09,0.0454044034740525,0.0454003873755682,1.275362219799181e-05,-2.694067191555405e-12,1.02949999999994
5.416711151978726e-07,2.3175713986800517e-09,0.0454037152346247,0.0453998164936341,1.2901462093983795e-05,-2.694067191555405e-12,1.02999999999994
3.126635201022854e-07,6.101572996852767e-10,0.0454033431575017,0.0453992597151297,1.882624399995869e-05,-2.6920687901110796e-12,1.03049999999994
2.677413580426391e-08,1.8165020182481229e-10,0.0454025330557186,0.0453986090668646,1.5331813856933607e-05,-2.69606559299973e-12,1.03099999999994
1.82768835899072e-07,1.4620262014930496e-09,0.0454016740094551,0.0453979688556007,1.5334550181989037e-05,-2.6980639944440554e-12,1.03149999999994
5.304183780391325e-08,1.2169952962048924e-09,0.0454010464846827,0.0453974145365892,1.4685693791927079e-05,-2.699063195166218e-12,1.03199999999994
2.3584800779019588e-11,9.82329719650954e-09,0.0454003845712647,0.0453968574735021,1.488522472092857e-05,-2.685074385055941e-12,1.03249999999994
1.335622430015393e-08,1.5040529932619506e-10,0.0453997054282153,0.0453961337828681,1.488522472292697e-05,-2.694067191555405e-12,1.03299999999994
1.8306980360122127e-07,1.6823468035331857e-09,0.0453990828421781,0.0453955380139437,1.4836510058957586e-05,-2.699063195166218e-12,1.03349999999994
4.251001980981606e-10,7.493064016483864e-10,0.0453985637958595,0.0453949605298023,1.53782537319902e-05,-2.7000623958883807e-12,1.03399999999994
2.795115986997665e-07,3.357851198482198e-09,0.0453978587058796,0.0453943469516149,1.5378253727993396e-05,-2.7060576002213566e-12,1.03449999999994
4.034895119409132e-08,1.1770251003018206e-08,0.045397307646701,0.0453937679549296,1.5386679927953395e-05,-2.7140512059986577e-12,1.03499999999994
1.487981819980888e-07,6.839038099726302e-09,0.0453966684717011,0.0453930362645145,1.543465554698642e-05,-2.7150504067208203e-12,1.03549999999994
5.747839671027544e-07,4.852493899754062e-09,0.0453960781055199,0.0453924086900051,1.5888274673914182e-05,-2.7170488081651456e-12,1.03599999999994
1.3408221780086826e-07,2.3870509943679785e-09,0.0453957132089087,0.0453918929139558,1.93625947199072e-05,-2.716049607442983e-12,1.03649999999994
2.9216506769458306e-07,1.8472608998010287e-09,0.0453949983721248,0.0453913624307196,2.0027829302993183e-05,-2.7200464103316335e-12,1.03699999999994
2.649234560198055e-08,1.9886199978391694e-09,0.0453944427493952,0.0453908630343975,1.988686025700126e-05,-2.722044811775959e-12,1.03749999999994
1.9393064699946283e-07,2.2196437049482043e-09,0.0453937287952494,0.0453902581743208,1.9888019849978456e-05,-2.705058399499194e-12,1.03799999999994
1.3298805799644153e-08,7.72363700773937e-10,0.045393170978435,0.0453897514731054,2.049927119296413e-05,-2.7150504067208203e-12,1.03849999999994
8.460117838990366e-07,2.577624003130552e-09,0.0453924814209631,0.0453892891940074,2.05491235569788e-05,-2.7110536038321698e-12,1.03899999999994
3.134175254951299e-07,1.7476829705653785e-10,0.045392424747367,0.0453887483995606,2.98435168499811e-05,-2.7090552023878445e-12,1.03949999999994
2.7055044503343506e-08,6.90391799285095e-10,0.0453917150580623,0.0453881670239473,2.9754948636995238e-05,-2.7090552023878445e-12,1.03999999999994
1.364051210178685e-08,5.502064012730123e-10,0.0453909991229558,0.0453877090515871,2.9757826841891877e-05,-2.7040591987770313e-12,1.04049999999994
1.555683268039676e-07,7.851572031425391e-10,0.045390246547076,0.0453870247506694,2.9706830817932683e-05,-2.7030599980548686e-12,1.04099999999994
1.842227967396859e-10,6.30285698632882e-10,0.045389647513928,0.0453864410176655,3.034488134490143e-05,-2.691069589388917e-12,1.04149999999994
3.1273559280425856e-07,1.2951187969290068e-09,0.0453889140289087,0.0453859494356127,3.0344881347899033e-05,-2.685074385055941e-12,1.04199999999994
1.58230431396289e-07,9.766477002126628e-10,0.0453884502145105,0.045385362218774,3.1525784682906455e-05,-2.6930679908332422e-12,1.04249999999994
1.3079416598393845e-08,1.7867557988715532e-09,0.0453878328304528,0.0453847757394572,3.088895548597481e-05,-2.6900703886667543e-12,1.04299999999994
2.7190939902443922e-08,2.573313992448867e-10,0.0453871351928983,0.0453840156853502,3.093625822092605e-05,-2.691069589388917e-12,1.04349999999994
1.695601593992846e-07,2.038364095569012e-09,0.0453865993943762,0.0453833617579032,3.1037050811977274e-05,-2.6860735857781037e-12,1.04399999999994
1.2021548889684652e-07,4.0862089406568103e-10,0.0453860656523029,0.0453826835246289,3.153052193594075e-05,-2.6900703886667543e-12,1.04449999999994
2.786125580245269e-08,3.126046990709064e-10,0.0453854630055543,0.0453820811484916,3.21416480649761e-05,-2.6890711879445917e-12,1.04499999999994
1.28581589958765e-08,1.7830290022224915e-10,0.0453851000685408,0.0453814894070988,3.224200864493376e-05,-2.688071987222429e-12,1.04549999999994
1.6367126459693182e-07,3.6823012000697375e-09,0.0453844687637909,0.0453808905897145,3.21937828429153e-05,-2.6860735857781037e-12,1.04599999999994
1.6368062779464898e-07,1.0170679576315678e-10,0.0453839274628416,0.0453803309518039,3.27660687770015e-05,-2.6860735857781037e-12,1.04649999999994
2.3793969940177906e-07,3.0147730145646534e-10,0.0453832865497195,0.0453797359818375,3.3438516118922124e-05,-2.6780799800008026e-12,1.04699999999994
1.330237549973523e-08,2.974688065315867e-10,0.0453827386857918,0.0453791386009612,3.604747488195059e-05,-2.6720847756678268e-12,1.04749999999994
1.7755974920236062e-07,1.3871506998608396e-09,0.0453819938979442,0.0453785340529782,3.6096766470983255e-05,-2.669087173501339e-12,1.04799999999994
5.3784521704403065e-08,1.038358010685414e-10,0.0453813984886024,0.045377917430018,3.537726766289495e-05,-2.6650903706126883e-12,1.04849999999994
3.930485449610277e-08,1.223424000995621e-09,0.0453807543227955,0.0453772983028286,3.5370457299954694e-05,-2.663091969168363e-12,1.04899999999994
5.199395849975197e-08,6.983987797803959e-09,0.045380116123571,0.0453767835225515,3.5423543921941913e-05,-2.669087173501339e-12,1.04949999999994
2.765445070163075e-08,3.168733206382335e-09,0.0453794963230059,0.0453760646439294,3.54274904379448e-05,-2.6650903706126883e-12,1.04999999999994
5.2761667396206136e-08,6.895417015151395e-10,0.0453788217476238,0.0453754649565965,3.5324933747915566e-05,-2.666089571334851e-12,1.05049999999994
1.4521538119899313e-07,2.1652414999850933e-09,0.04537823011091,0.0453748269104388,3.52260110989544e-05,-2.669087173501339e-12,1.05099999999994
1.9764799810001454e-07,2.3155190265189418e-10,0.0453776469012866,0.0453742850068508,3.462058577496929e-05,-2.666089571334851e-12,1.05149999999994
1.1947115380328555e-07,9.086090213550335e-11,0.0453771140706762,0.0453736958960998,3.392233186394478e-05,-2.6650903706126883e-12,1.05199999999994
2.547045929723879e-08,1.1176255962364046e-09,0.0453765492004404,0.0453731054792562,3.3317699104973286e-05,-2.6640911698905256e-12,1.05249999999994
4.454531661035599e-07,1.467238969210527e-10,0.0453759251105342,0.0453725563191137,3.331596834998951e-05,-2.6610935677240377e-12,1.05299999999994
1.360829000179864e-08,1.3157379005757086e-09,0.0453756783562342,0.0453719489081356,2.9732848266905698e-05,-2.657096764835387e-12,1.05349999999994
3.918635430033568e-08,1.565830305694238e-09,0.0453749097394748,0.0453712405242141,2.9782041473969123e-05,-2.6560975641132245e-12,1.05399999999994
2.4211169209753525e-07,6.524012996500517e-10,0.0453742093204285,0.0453705493039411,2.9733119223940285e-05,-2.6560975641132245e-12,1.05449999999994
1.6250973059600549e-07,6.809777949867701e-10,0.0453737206981913,0.0453698628250338,3.0110239746972134e-05,-2.6540991626688992e-12,1.05499999999994
2.6113669497618286e-08,4.987112695031826e-09,0.0453731653054145,0.0453692511662763,3.078008934898069e-05,-2.6530999619467366e-12,1.05549999999994
2.16101236003019e-08,2.52028609787347e-09,0.0453724509429236,0.0453685762714766,3.07784523819743e-05,-2.657096764835387e-12,1.05599999999994
2.667251430138462e-08,2.1773450403772543e-10,0.0453718019315903,0.04536793072869,3.0697844267901786e-05,-2.660094367001875e-12,1.05649999999994
2.4998839569939646e-07,4.401779801765926e-09,0.0453711784853123,0.045367323820582,3.079822796991927e-05,-2.660094367001875e-12,1.05699999999994
2.561252189503538e-08,3.766180006747888e-10,0.0453706654186526,0.0453668327473173,3.315757827393462e-05,-2.663091969168363e-12,1.05749999999994
2.893799578990164e-07,3.8128430274175784e-10,0.0453698876249035,0.0453662297144787,3.315661854097485e-05,-2.6640911698905256e-12,1.05799999999994
1.1992432849550205e-07,8.597299955281912e-11,0.0453693182879454,0.0453655669891362,3.066369576298911e-05,-2.660094367001875e-12,1.05849999999994
1.552109829550119e-11,3.3134061050432706e-09,0.0453686293197975,0.0453649589767838,3.127432701999222e-05,-2.6610935677240377e-12,1.05899999999994
3.102555337988755e-07,1.1178996964233967e-09,0.0453679325785512,0.0453645269225873,3.127432702099142e-05,-2.663091969168363e-12,1.05949999999994
1.8158267959395014e-07,4.712599754874702e-11,0.0453674554344328,0.045364026139814,3.4222195471000916e-05,-2.6640911698905256e-12,1.05999999999994
1.3610608250169687e-07,8.404008898510451e-09,0.0453668342595529,0.0453634229240288,3.349034675792506e-05,-2.6640911698905256e-12,1.06049999999994
2.6688298897237228e-08,6.444969703756076e-09,0.0453662073412207,0.0453626792246916,3.284310115092559e-05,-2.660094367001875e-12,1.06099999999994
2.802605089669008e-08,1.4869398004546674e-09,0.0453654929272766,0.0453619415092763,3.284360392596941e-05,-2.6540991626688992e-12,1.06149999999994
5.2586786300490296e-08,3.0555631982953635e-09,0.0453648627506407,0.0453613638777602,3.273824746397036e-05,-2.6530999619467366e-12,1.06199999999994
1.7048736160318878e-07,3.881389598614504e-09,0.0453642257745902,0.0453608370384367,3.263938049691273e-05,-2.6481039583359234e-12,1.06249999999994
5.378548730006205e-08,3.9269559826138334e-10,0.045363697691356,0.0453603547374719,3.205002649697697e-05,-2.6399993302561597e-12,1.06299999999994
1.5556610166722606e-10,1.9903430292789182e-10,0.0453633276835603,0.0453597193899268,3.195048853799065e-05,-2.636002527367509e-12,1.06349999999994
1.543785980023804e-07,3.499821897567923e-09,0.0453627216564607,0.045359118904543,3.195048853998905e-05,-2.634004125923184e-12,1.06399999999994
6.133901759020066e-07,5.890473941949637e-10,0.0453621929147766,0.0453584165182537,3.132369361791287e-05,-2.6330049252010213e-12,1.06449999999994
1.3971988180316863e-07,9.684679447286015e-11,0.0453617551008488,0.0453579092176571,2.538032561594239e-05,-2.636002527367509e-12,1.06499999999994
5.530029020123228e-08,1.1093952978491473e-09,0.0453609861094307,0.0453573089000864,2.480112004998869e-05,-2.637001728089672e-12,1.06549999999994
1.4170319499740014e-07,1.2202895985358175e-09,0.0453602751552358,0.0453567229698663,2.479892666495953e-05,-2.6320057244788586e-12,1.06599999999994
2.742180339951328e-07,1.836666027599243e-10,0.0453596804991885,0.0453562597400988,2.548983714889541e-05,-2.6330049252010213e-12,1.06649999999994
4.668986370026662e-07,2.929064976675555e-10,0.0453591152396496,0.0453556622082856,2.672588880592297e-05,-2.631006523756696e-12,1.06699999999994
1.293333840024502e-08,1.901470994547516e-10,0.0453586914029036,0.0453550522071589,2.6568077925892553e-05,-2.6300073230345333e-12,1.06749999999994
2.644048109623487e-08,1.0799298601205098e-08,0.0453579239210582,0.0453544042842922,2.651940444198253e-05,-2.631006523756696e-12,1.06799999999994
2.7402638505535926e-08,6.481211956010924e-10,0.0453572216972539,0.0453535863379916,2.6517226232924962e-05,-2.631006523756696e-12,1.06849999999994
1.3728008702029726e-08,6.37920501145306e-10,0.0453566743251985,0.0453529483160502,2.66189673769901e-05,-2.6330049252010213e-12,1.06899999999994
1.3381794602973507e-08,1.2038891966659193e-09,0.0453561713028852,0.0453523334487081,2.666839560594436e-05,-2.636002527367509e-12,1.06949999999994
3.736055750047651e-07,9.173110951388175e-10,0.0453555022628609,0.045351659455368,2.6717055000902157e-05,-2.6380009288118345e-12,1.06999999999994
3.9293723698430316e-08,2.3600942034018857e-09,0.045355269110698,0.0453510037767761,2.480975119789619e-05,-2.639000129533997e-12,1.07049999999994
1.5872442420128419e-07,3.2118319809315565e-10,0.0453545902412918,0.045350302608023,2.4764424779943894e-05,-2.6350033266453465e-12,1.07099999999994
1.313576454969878e-07,8.796915973441344e-10,0.0453540210332408,0.045349692067918,2.4213662280891945e-05,-2.6330049252010213e-12,1.07149999999994
1.3617988810221693e-07,1.4847508014725896e-09,0.0453533747653646,0.0453492863466902,2.3564718815927144e-05,-2.631006523756696e-12,1.07199999999994
3.409294999090484e-10,4.51549596325318e-10,0.0453527032553482,0.0453487484449699,2.2999684092916972e-05,-2.628008921590208e-12,1.07249999999994
2.6714217400691798e-08,2.00721196608189e-10,0.0453519433179849,0.0453481250623549,2.2999684093916173e-05,-2.6260105201458828e-12,1.07299999999994
5.11264329601524e-07,4.116922004693269e-09,0.0453512048795929,0.0453474711686687,2.3002212049982873e-05,-2.6260105201458828e-12,1.07349999999994
4.2802400512798044e-11,6.29273598506952e-10,0.0453507584488567,0.0453469443375008,1.7407776276900933e-05,-2.6260105201458828e-12,1.07399999999994
1.9256291240027368e-07,2.4344519039543044e-09,0.0453499363149533,0.0453462852033052,1.740777627390333e-05,-2.6240121187015575e-12,1.07449999999994
4.0997621901517345e-08,6.739550029166708e-10,0.0453493590048559,0.0453458760488533,1.9551766736958243e-05,-2.620015315812907e-12,1.07499999999994
5.4276854198620494e-08,1.529307097625221e-09,0.0453488740365658,0.0453452417663718,1.950120133897837e-05,-2.6190161150907443e-12,1.07549999999994
1.6623315190339438e-07,2.314334605901802e-09,0.0453482509276135,0.0453445716262558,1.9497497673937048e-05,-2.623012917979395e-12,1.07599999999994
1.5812584080315828e-07,3.4135669985113637e-10,0.0453476971675544,0.0453439960512291,2.0186918909925744e-05,-2.6210145165350696e-12,1.07649999999994
1.4175016702089316e-08,6.766950194636578e-11,0.0453470697375648,0.0453434036812208,1.9548930408896936e-05,-2.622013717257232e-12,1.07699999999994
3.2543426869979797e-07,1.0022148944077713e-09,0.0453463471051745,0.0453427663937989,1.9600494095994847e-05,-2.623012917979395e-12,1.07749999999994
5.166416319757339e-08,1.4987609764371967e-10,0.0453458265739674,0.0453420382861855,2.1028282003898724e-05,-2.623012917979395e-12,1.07799999999994
6.719093210288962e-08,1.0458743038288532e-09,0.0453451464151841,0.0453413683892079,2.0932989304944805e-05,-2.623012917979395e-12,1.07849999999994
1.2232476039736317e-07,5.780426970414254e-10,0.0453446417335515,0.0453406943341871,2.088656354393148e-05,-2.622013717257232e-12,1.07899999999994
1.555281547993559e-07,1.8169956025881895e-09,0.0453440649275878,0.0453400805711013,2.0269746698997615e-05,-2.6180169143685816e-12,1.07949999999994
8.059477660249392e-08,7.944192900732894e-09,0.0453434946224904,0.0453394439611113,1.9535702698969537e-05,-2.6160185129242564e-12,1.07999999999994
1.2916250999306378e-08,1.1579318962007257e-09,0.0453429058734833,0.0453387031302847,1.9630047158991637e-05,-2.620015315812907e-12,1.08049999999994
4.743953008201629e-10,9.388280430844276e-11,0.0453422604322325,0.0453380783697515,1.9678632089958903e-05,-2.617017713646419e-12,1.08099999999994
1.3831020502508284e-08,8.371265000639561e-10,0.0453415640266394,0.0453374760090406,1.9678632095954107e-05,-2.6210145165350696e-12,1.08149999999994
2.6000329500508457e-08,1.8774211005267993e-09,0.0453408919018254,0.0453369039422036,1.9730265793937996e-05,-2.623012917979395e-12,1.08199999999994
2.3198437189980714e-07,7.051335002006276e-10,0.0453402175849896,0.0453363667646904,1.9634280155944595e-05,-2.620015315812907e-12,1.08249999999994
4.0662171540278846e-07,2.157745204733885e-09,0.0453396787048595,0.045335792707393,2.2115827054913773e-05,-2.62501131942372e-12,1.08299999999994
1.4868263499556722e-07,1.675844948922922e-10,0.0453391664121043,0.0453352445085486,1.931913000996488e-05,-2.6210145165350696e-12,1.08349999999994
4.81694978703151e-07,1.4671001982713427e-09,0.045338438160358,0.045334650446352,1.9933084435930226e-05,-2.622013717257232e-12,1.08399999999994
2.742263340016482e-08,1.979942501617593e-09,0.0453379926979288,0.0453339882270776,2.1120529738904992e-05,-2.6180169143685816e-12,1.08449999999994
1.8511156060080358e-07,9.651442006708422e-10,0.0453372282027961,0.0453334230560363,2.122341779797754e-05,-2.6190161150907443e-12,1.08499999999994
4.005231030168588e-08,3.8642341965156035e-09,0.0453366455131315,0.0453327434379766,2.068818402589656e-05,-2.6190161150907443e-12,1.08549999999994
1.4502208910138759e-07,2.880964009022158e-10,0.0453359852887852,0.04533221634096,2.0537688468991178e-05,-2.614020111479931e-12,1.08599999999994
1.8540244699910557e-07,6.68634599076956e-10,0.0453353863992938,0.0453316062654454,2.124146955495565e-05,-2.611022509313443e-12,1.08649999999994
1.9210005670206032e-07,3.55217001646313e-10,0.0453348652073085,0.0453309912073425,2.0802840007938528e-05,-2.609024107869118e-12,1.08699999999994
1.3916017095605415e-08,5.729884067218194e-10,0.0453343398382756,0.0453304102666395,2.148142469993175e-05,-2.6100233085912805e-12,1.08749999999994
1.4889008059792985e-07,3.179113014506463e-10,0.0453336751232939,0.045329768963632,2.142970666496602e-05,-2.6120217100356058e-12,1.08799999999994
5.237483720332836e-08,9.021351027316271e-10,0.0453331088412245,0.0453290588272813,2.2150966375922287e-05,-2.6080249071469552e-12,1.08849999999994
1.3463552696324488e-08,1.829176948797695e-10,0.0453324298973835,0.0453284324501745,2.205204900096458e-05,-2.609024107869118e-12,1.08899999999994
2.85084185702722e-07,2.395678801170309e-09,0.0453316668000176,0.0453277584176359,2.2004355942906173e-05,-2.609024107869118e-12,1.08949999999994
3.804265359674819e-08,6.238879551867527e-11,0.0453312072024871,0.0453272123141019,2.1923387091948854e-05,-2.60602650570263e-12,1.08999999999994
5.2771247101290886e-08,1.3621159755672352e-10,0.0453305534334276,0.0453266230491386,2.1876832753897624e-05,-2.60602650570263e-12,1.09049999999994
1.8413350590107402e-07,3.3519797978942556e-09,0.0453299227169064,0.0453260338515473,2.187636503392376e-05,-2.6070257064247926e-12,1.09099999999994
1.5033266650282817e-07,4.728870198200674e-09,0.0453293808484121,0.0453253882208718,2.1329257538948987e-05,-2.6120217100356058e-12,1.09149999999994
2.0285504299943913e-07,4.628668004436065e-10,0.0453287773094107,0.0453249822426112,2.071238911893758e-05,-2.6070257064247926e-12,1.09199999999994
2.602567630155539e-08,5.289001944741578e-10,0.0453282050015626,0.0453244693339433,2.2776931081991414e-05,-2.611022509313443e-12,1.09249999999994
4.5416535679465575e-07,2.340789020949252e-10,0.0453274831358052,0.0453237903593521,2.287484000595974e-05,-2.609024107869118e-12,1.09299999999994
0.0,3.182146976477007e-10,0.0453270689015904,0.045323170487621,2.4810872476965784e-05,-2.6100233085912805e-12,1.09349999999994
1.8668198931148794e-11,3.2254337950510248e-09,0.0453263340220238,0.045322591004166,2.4810872479963386e-05,-2.6080249071469552e-12,1.09399999999994
2.5779765398803445e-08,3.083038199735988e-09,0.0453256530444813,0.0453220515301867,2.481087248495939e-05,-2.6050273049804673e-12,1.09449999999993
6.777207172958821e-07,2.3174238014678217e-09,0.0453250120570789,0.0453214550683098,2.480999470300116e-05,-2.6070257064247926e-12,1.09499999999993
4.35573909496334e-07,2.453649783351608e-11,0.0453247652034719,0.0453208936512239,2.9876232272907366e-05,-2.60602650570263e-12,1.09549999999993
1.3764346499384184e-07,1.1692059820322953e-10,0.0453242416887376,0.045320286906368,3.0385419673928382e-05,-2.6040281042583047e-12,1.09599999999993
2.8521495230166005e-07,9.84281697813394e-10,0.0453236249726237,0.0453196658605249,3.096303228999897e-05,-2.603028903536142e-12,1.09649999999993
6.581968910179814e-08,5.091979962679183e-10,0.045323016231357,0.0453190819872638,2.9763788909953348e-05,-2.6050273049804673e-12,1.09699999999993
2.6306980295542903e-08,1.5084668028575443e-09,0.0453223208841775,0.0453184502864772,2.9612415911928203e-05,-2.603028903536142e-12,1.09749999999993
1.4317045798906136e-08,1.836445502612083e-09,0.0453216508806569,0.0453178552012654,2.961598814399391e-05,-2.600031301369654e-12,1.09799999999993
1.5703393339838723e-07,1.2198125981521812e-09,0.0453211420045411,0.0453171943695383,2.956426182698646e-05,-2.5960344984810035e-12,1.09849999999993
2.6086893550186785e-07,2.329380598131703e-09,0.0453205990875272,0.0453165452318074,2.8825420856914974e-05,-2.600031301369654e-12,1.09899999999993
3.9579661603728056e-08,4.1113670107284506e-10,0.0453200950552672,0.0453159632849616,2.88976173019595e-05,-2.5960344984810035e-12,1.09949999999993
6.456357650591604e-08,3.221937196207225e-09,0.0453194442779398,0.0453154202674965,2.894810587295016e-05,-2.597033699203166e-12,1.09999999999993
1.3061159299943004e-08,1.387466946889404e-10,0.0453188150613674,0.0453147809615576,2.880281565598164e-05,-2.5990321006474915e-12,1.10049999999993
2.750788469924048e-08,1.2240354979597967e-09,0.0453181743133145,0.0453141839455385,2.8753657430935498e-05,-2.5990321006474915e-12,1.10099999999993
1.6437517660200518e-07,5.2081059603859e-10,0.0453174907241265,0.045313667992491,2.8750854348946753e-05,-2.5960344984810035e-12,1.10149999999993
1.3179573099542097e-08,5.016616011488395e-10,0.045316883884526,0.0453131155205526,2.8079646561929295e-05,-2.595035297758841e-12,1.10199999999993
4.921600627039169e-11,1.1357437004755333e-09,0.0453162946739902,0.0453124669605399,2.8128206878919038e-05,-2.597033699203166e-12,1.10249999999993
3.0792199989804203e-07,6.55887011369316e-11,0.0453156369346561,0.0453118458335078,2.812820687991824e-05,-2.595035297758841e-12,1.10299999999993
3.957158389855664e-08,2.734629050982207e-10,0.0453151668322212,0.0453112208439707,2.9489704450935683e-05,-2.5930368963145156e-12,1.10349999999993
4.131558559855586e-08,4.911082998604321e-10,0.0453145326661301,0.0453106157855972,2.9435726241922033e-05,-2.5930368963145156e-12,1.10399999999993
3.5998984950630364e-07,3.193117902033915e-09,0.0453138985425823,0.0453100717726409,2.948538264890832e-05,-2.5990321006474915e-12,1.10449999999993
1.5012570759448396e-07,5.891370030708387e-11,0.0453134689943475,0.0453094080568867,3.139358245796142e-05,-2.598032899925329e-12,1.10499999999993
7.432040580179766e-08,5.238188979794778e-10,0.0453127976936216,0.0453087890461219,3.0775206048994086e-05,-2.5990321006474915e-12,1.10549999999993
2.649710570401531e-08,3.79923589810538e-09,0.0453121538583395,0.0453081392753195,3.078947828794032e-05,-2.598032899925329e-12,1.10599999999993
4.066835669613855e-08,1.933971802148271e-09,0.0453114980824583,0.0453075659001502,3.0889192161986934e-05,-2.600031301369654e-12,1.10649999999993
2.760363981002545e-07,3.5211319970862576e-10,0.0453108605796312,0.045306993291362,3.093643767293486e-05,-2.6040281042583047e-12,1.10699999999993
1.3307727801670222e-08,2.5117453048006944e-09,0.0453103821676858,0.0453064082719862,2.8237163515965058e-05,-2.6040281042583047e-12,1.10749999999993
2.6210298695317213e-08,3.125435500683782e-09,0.045309662390559,0.04530577395459,2.828699909895871e-05,-2.6020297028139794e-12,1.10799999999993
2.6116258600161757e-08,1.4056429631370548e-10,0.0453090968628422,0.0453051731833032,2.8289874711928675e-05,-2.600031301369654e-12,1.10849999999993
1.5043830070560205e-10,6.528132964755962e-10,0.0453084679196362,0.045304562324259,2.8289330440967042e-05,-2.598032899925329e-12,1.10899999999993
2.6490852400584686e-08,6.892851983630877e-10,0.0453078111688903,0.0453039631434694,2.828933043697024e-05,-2.5930368963145156e-12,1.10949999999993
3.1164196930000276e-07,1.1747879752332935e-10,0.0453071658740701,0.0453033667985286,2.8292883404001934e-05,-2.5900392941480277e-12,1.10999999999993
1.3434032499620718e-07,2.0469140271650588e-10,0.0453067837743219,0.0453027585786844,2.819106085594214e-05,-2.5900392941480277e-12,1.11049999999993
1.4762468600326706e-07,5.137269984412107e-10,0.0453061721678006,0.0453021450024497,2.7531328033902902e-05,-2.5900392941480277e-12,1.11099999999993
1.6685512380099077e-07,2.8328395046406385e-09,0.0453056209573525,0.0453015173106989,2.813762386599805e-05,-2.586042491259377e-12,1.11149999999993
1.438320047023045e-07,3.1213804943530654e-09,0.0453050551059924,0.045300952695787,2.745824475691716e-05,-2.584044089815052e-12,1.11199999999993
2.2200463589694408e-07,5.294591987059505e-10,0.0453044417673506,0.0453003840597656,2.805588904597478e-05,-2.5800472869264013e-12,1.11249999999993
2.6562649600714305e-08,5.508626957362317e-10,0.0453039125458334,0.0452996920723578,2.868884384699122e-05,-2.5830448890928892e-12,1.11299999999993
4.4932250281570774e-10,9.568059296249931e-09,0.045303253838198,0.0452990711463366,2.868973597991431e-05,-2.578048885482076e-12,1.11349999999993
1.3977602394965594e-08,5.793975021983755e-10,0.0453025309050016,0.0452983242452922,2.868973597791591e-05,-2.5770496847599134e-12,1.11399999999993
2.5193193503580957e-08,9.019482036243254e-10,0.0453018717199166,0.0452977492884896,2.8637350278915008e-05,-2.575051283315588e-12,1.11449999999993
1.5781475390386213e-07,4.4667160248312854e-10,0.0453012481136579,0.0452970857236917,2.8542362977002078e-05,-2.5790480862042386e-12,1.11499999999993
1.3869349398121233e-08,4.934749969764951e-10,0.0453006225254549,0.0452965351689912,2.7906549675993375e-05,-2.581046487648564e-12,1.11549999999993
2.7874486380197183e-07,2.132513901575983e-09,0.0452999116385554,0.0452958774644636,2.7957530018940524e-05,-2.5830448890928892e-12,1.11599999999993
2.529373182985628e-07,3.1607640116337876e-10,0.0452995504327827,0.045295319311063,2.9213511484993404e-05,-2.5870416919815398e-12,1.11649999999993
2.676095790105082e-08,2.9592246014731316e-09,0.0452990014948152,0.04529471613959,3.038592520798744e-05,-2.5870416919815398e-12,1.11699999999993
2.512368470208859e-08,4.990705002039242e-10,0.0452983882317346,0.0452941590712989,3.028590871689829e-05,-2.5870416919815398e-12,1.11749999999993
1.3361606002182391e-08,3.007093046791809e-10,0.0452977458863554,0.045293501040606,3.0191384831956825e-05,-2.5850432905372145e-12,1.11799999999993
5.259617410352524e-08,2.1064540389748032e-10,0.0452970849513666,0.0452928747789675,3.024046468791397e-05,-2.581046487648564e-12,1.11849999999993
3.158674549003093e-07,3.23921604816757e-10,0.0452964824897622,0.0452922872617002,3.0437481295941815e-05,-2.5770496847599134e-12,1.11899999999993
1.6175170160226404e-07,5.62375097878931e-10,0.0452958934783615,0.0452916789371731,2.7069468163998245e-05,-2.5770496847599134e-12,1.11949999999993
5.129359679362233e-08,7.303894988819337e-10,0.0452952599397362,0.0452909880517452,2.6502355133906086e-05,-2.5800472869264013e-12,1.11999999999993
2.5887983050310037e-07,1.993089998597597e-10,0.0452945707267444,0.045290304912772,2.6600896245954075e-05,-2.5790480862042386e-12,1.12049999999993
2.626686499557218e-08,1.4410750023841068e-09,0.0452940249185894,0.0452896647233165,2.6667096083898834e-05,-2.575051283315588e-12,1.12099999999993
1.696935312961445e-07,5.979327699634496e-09,0.0452933676770662,0.0452889921970562,2.6568164846918485e-05,-2.573052881871263e-12,1.12149999999993
2.2563274749975992e-07,2.484459998841615e-09,0.0452927898764826,0.0452883145272783,2.715786352192051e-05,-2.5760504840377507e-12,1.12199999999993
5.160363100026322e-08,6.797679780179422e-11,0.0452921875684896,0.0452877811133177,2.4980980188993307e-05,-2.575051283315588e-12,1.12249999999993
3.9250166401771924e-08,2.1117147058768992e-09,0.0452914863419387,0.0452871733815897,2.4885641776939416e-05,-2.5720536811491e-12,1.12299999999993
1.4944080729828446e-07,2.494560696897352e-09,0.0452907725964708,0.0452865795732314,2.4939432720971766e-05,-2.570055279704775e-12,1.12349999999993
2.6475271600046035e-08,6.748308023496463e-10,0.0452902198354552,0.0452860118160447,2.556902534089911e-05,-2.5660584768161243e-12,1.12399999999993
1.3570892500036624e-08,1.7601632998354155e-09,0.0452895512880986,0.0452854680801531,2.5564393694943455e-05,-2.567057677538287e-12,1.12449999999993
2.6591344098880754e-08,5.21702903100163e-10,0.0452888991413966,0.0452849089337226,2.561531789790905e-05,-2.564060075371799e-12,1.12499999999993
3.125019813962626e-07,2.2836037991136315e-09,0.0452882699265107,0.0452843010311086,2.561001078194014e-05,-2.567057677538287e-12,1.12549999999993
1.5767539859878887e-07,8.313770991086322e-10,0.0452877401633718,0.0452837309624896,2.8557811699969626e-05,-2.5630608746496364e-12,1.12599999999993
1.5228811289791366e-07,4.562419698983522e-09,0.0452870995245309,0.0452832811748746,2.9196769399941758e-05,-2.5570656703166605e-12,1.12649999999993
1.5613441509826353e-07,4.3301560254116467e-10,0.0452864888083552,0.045282666717376,2.8578170819915094e-05,-2.559064071760986e-12,1.12699999999993
5.745607761994953e-07,3.086621999659478e-10,0.0452859101940302,0.0452821047093894,2.783832019792598e-05,-2.558064871038823e-12,1.12749999999993
3.879211140506156e-08,1.616470998722086e-09,0.0452855408608579,0.0452814995378193,2.6120842268939626e-05,-2.5550672688723353e-12,1.12799999999993
6.014740094872906e-11,2.7494327994870282e-09,0.0452848036673294,0.0452809100058626,2.6266949662900885e-05,-2.5540680681501726e-12,1.12849999999993
1.7547283099467181e-07,2.3605083998567977e-09,0.0452840820496386,0.0452802693618084,2.6266949665898487e-05,-2.5510704659836847e-12,1.12899999999993
7.876767840059307e-08,2.8082879771629266e-10,0.045283519990779,0.045279677609346,2.6994026624982403e-05,-2.5490720645393594e-12,1.12949999999993
3.021690575949476e-07,1.3420304034728048e-09,0.0452829151246632,0.045278994798802,2.6994094760923737e-05,-2.5460744623728715e-12,1.12999999999993
1.3990616901105035e-08,1.6567949789880743e-10,0.045282488686605,0.0452784109061899,2.6946440010000572e-05,-2.5630608746496364e-12,1.13049999999993
1.5389441920116154e-07,2.7105685057593476e-09,0.045281779017089,0.0452777671207094,2.689548484291482e-05,-2.5870416919815398e-12,1.13099999999993
5.1930935503208264e-08,8.846779558924212e-11,0.0452812019047742,0.0452772257998216,2.7632051705972493e-05,-2.6080249071469552e-12,1.13149999999993
1.242770955589556e-10,1.707372798698259e-09,0.0452806107948066,0.0452766283704438,2.773057630289788e-05,-2.628008921590208e-12,1.13199999999993
4.2771744420549984e-07,1.3878530269462175e-10,0.0452799546174221,0.0452760795043416,2.7730576305895482e-05,-2.62501131942372e-12,1.13249999999993
1.8436517820047404e-07,3.089529194977292e-09,0.0452797072999708,0.0452754884357213,2.5787251266895517e-05,-2.622013717257232e-12,1.13299999999993
1.3988760150240864e-10,4.76306370039703e-09,0.0452791266577774,0.0452749224531966,2.662252214391536e-05,-2.620015315812907e-12,1.13349999999993
2.1199340199951067e-10,5.197560992709072e-10,0.0452783717207548,0.045274414392386,2.6622522144914562e-05,-2.6190161150907443e-12,1.13399999999993
3.279922559037973e-07,5.574027975296936e-10,0.0452776595217185,0.0452737829674172,2.6622522147912164e-05,-2.617017713646419e-12,1.13449999999993
5.184287719950387e-08,1.9001243981020544e-09,0.0452772161252561,0.0452731320945138,2.6544697639963033e-05,-2.614020111479931e-12,1.13499999999993
1.8707898780112586e-07,5.542739878183767e-11,0.0452765625051745,0.0452724968195353,2.6549321527902237e-05,-2.6100233085912805e-12,1.13549999999993
1.678704677002263e-07,8.350138400170515e-09,0.0452760220198859,0.0452718763685294,2.7294980173953043e-05,-2.609024107869118e-12,1.13599999999993
1.348734050138356e-08,4.935916050885503e-10,0.0452754627004488,0.0452711427627346,2.7817919415973336e-05,-2.60602650570263e-12,1.13649999999993
1.6106038260021993e-07,3.1897184962770275e-09,0.0452747816905721,0.045270526839954,2.7867924301983038e-05,-2.6070257064247926e-12,1.13699999999993
2.6408947202682942e-08,4.1721739951761094e-10,0.0452742494742467,0.0452698990523734,2.8512495414911854e-05,-2.6100233085912805e-12,1.13749999999993
3.176372942031991e-07,1.862381797390622e-09,0.0452736040350838,0.0452693675566124,2.851334889097945e-05,-2.6100233085912805e-12,1.13799999999993
1.2959971602832798e-08,1.5695639926649463e-10,0.0452731851960118,0.0452687745716792,2.985891184992262e-05,-2.6100233085912805e-12,1.13849999999993
4.6071130244129677e-10,2.6670959885066736e-10,0.0452724743606737,0.0452681639872012,2.9811353832953635e-05,-2.6050273049804673e-12,1.13899999999993
2.538947980051942e-07,5.113452022920129e-10,0.0452717439747078,0.0452675348055447,2.9811353836950438e-05,-2.6070257064247926e-12,1.13949999999993
3.0182317579952045e-07,3.401718198792203e-09,0.0452711971522623,0.0452668478824002,2.9872625974980416e-05,-2.6100233085912805e-12,1.13999999999993
1.449255600249888e-08,2.80290329834898e-09,0.0452706415691334,0.0452661680353347,2.677906074699532e-05,-2.6100233085912805e-12,1.14049999999993
1.1922556009819063e-07,1.8246933061738524e-09,0.0452698476628171,0.0452655387743305,2.6726410296995518e-05,-2.614020111479931e-12,1.14099999999993
1.453016394981077e-07,1.1906191033084212e-09,0.0452691470932337,0.0452649278492072,2.7331456931900533e-05,-2.609024107869118e-12,1.14149999999993
1.3257807700284285e-07,6.426919968438582e-10,0.0452685301140221,0.0452643170443726,2.8024567325979355e-05,-2.60602650570263e-12,1.14199999999993
4.5991290519714623e-07,2.660653988795225e-10,0.0452680349883419,0.0452636600133829,2.7384544923902965e-05,-2.6010305020918167e-12,1.14249999999993
1.341113444949804e-07,5.244329970288675e-11,0.0452676146530813,0.0452630573092507,2.3858182850999832e-05,-2.597033699203166e-12,1.14299999999993
1.1829222110182336e-07,1.4585650048859478e-10,0.0452669389191959,0.0452624147224707,2.3198293141901694e-05,-2.5940360970366783e-12,1.14349999999993
1.5736720090225864e-07,8.706761978061195e-10,0.0452662079510009,0.0452617900832838,2.2598778559923538e-05,-2.5880408927037024e-12,1.14399999999993
3.9936075196811416e-08,1.741380997732911e-10,0.0452655857246554,0.0452610773830689,2.1959179315911292e-05,-2.584044089815052e-12,1.14449999999993
2.6651824303058902e-08,6.952625974943061e-10,0.0452649219338665,0.0452604487957197,2.2109477817999768e-05,-2.5830448890928892e-12,1.14499999999993
5.2778431000599646e-08,5.636458036417658e-10,0.0452642794582448,0.0452597434078407,2.210507564592845e-05,-2.589040093425865e-12,1.14549999999993
2.52935180099223e-07,5.460039018134744e-10,0.0452636811500896,0.0452590967524445,2.2006773888971765e-05,-2.5910384948701903e-12,1.14599999999993
3.8455053197328226e-08,1.5780410311805326e-10,0.0452631952361862,0.0452585893452886,2.443441569799365e-05,-2.584044089815052e-12,1.14649999999993
2.396427506018428e-07,2.866668014078755e-10,0.0452624566104801,0.0452579675457482,2.4291251703001393e-05,-2.584044089815052e-12,1.14699999999993
1.2728848995668951e-08,4.949149007282827e-10,0.045261903971452,0.045257360164841,2.1975521954931132e-05,-2.5830448890928892e-12,1.14749999999993
2.5905999199993257e-08,5.37548770079832e-09,0.0452611889802051,0.0452567432009975,2.192781412191369e-05,-2.578048885482076e-12,1.14799999999993
6.556987199729525e-08,2.5308702980564313e-09,0.0452604966425868,0.0452560393052773,2.183133096189671e-05,-2.5800472869264013e-12,1.14849999999993
1.371285189566418e-08,4.019531998911141e-10,0.0452598942210781,0.0452554014563352,2.1877438991957376e-05,-2.575051283315588e-12,1.14899999999993
4.000318850477802e-08,2.6724359530883035e-10,0.0452592545306808,0.0452548070916359,2.192889759089489e-05,-2.575051283315588e-12,1.14949999999993
2.345023088975995e-07,7.727804021695484e-10,0.0452586889743367,0.045254149838369,2.20776812879242e-05,-2.5760504840377507e-12,1.14999999999993
1.338137160106223e-08,1.917431005638015e-10,0.0452582082565591,0.0452535173184505,1.983092059498759e-05,-2.5790480862042386e-12,1.15049999999993
1.4215606497502975e-08,2.123917396124053e-09,0.0452575084466734,0.0452528856254986,1.978065980690058e-05,-2.581046487648564e-12,1.15099999999993
2.3955409877984835e-10,2.0247319792998653e-10,0.0452568097005751,0.0452522263818102,1.972808399897108e-05,-2.5820456883707266e-12,1.15149999999993
1.1841552800123667e-07,3.7094033955575867e-09,0.0452561164239287,0.0452516361574074,1.9728084001968682e-05,-2.5850432905372145e-12,1.15199999999993
7.433425738972987e-07,1.5346469928179118e-10,0.0452555034097582,0.0452509715887941,2.0332153588986657e-05,-2.5880408927037024e-12,1.15249999999993
1.339556000151676e-08,3.6602191971768505e-09,0.0452553055380275,0.0452503772718194,2.1341484346959483e-05,-2.589040093425865e-12,1.15299999999993
1.2115524759825913e-07,2.733669957066809e-10,0.0452544114161023,0.0452498049570256,2.1294044270980805e-05,-2.586042491259377e-12,1.15349999999993
2.51396867004261e-08,1.2401943014217487e-09,0.0452537650412813,0.0452492097290938,2.0683327031978394e-05,-2.5830448890928892e-12,1.15399999999993
1.244812620065927e-07,2.2362029034050934e-09,0.0452530707358955,0.0452485672848375,2.0684020907935086e-05,-2.5800472869264013e-12,1.15449999999993
1.373036409568762e-08,8.047870009297853e-11,0.0452524196055577,0.045247993681278,2.0066056462986204e-05,-2.578048885482076e-12,1.15499999999993
2.291608202018014e-07,2.3487599989935326e-09,0.0452517800517446,0.0452473894358615,2.001505681292759e-05,-2.581046487648564e-12,1.15549999999993
1.693481801040564e-07,1.6968322996691043e-09,0.0452512592322775,0.0452468434148177,2.2406118514894935e-05,-2.5790480862042386e-12,1.15599999999993
4.2760015850351607e-07,5.593224008948461e-10,0.0452506709886951,0.0452462002954385,2.182518048599036e-05,-2.5770496847599134e-12,1.15649999999993
3.512308639971873e-07,1.3942891979867866e-09,0.0452502760087652,0.045245547472172,2.391426354697579e-05,-2.578048885482076e-12,1.15699999999993
2.7330576898854098e-08,1.4048750357487094e-10,0.0452497583994936,0.0452449465677255,2.54183111338957e-05,-2.5770496847599134e-12,1.15749999999993
1.6981647710245795e-07,1.260326600027728e-09,0.0452489790933349,0.0452443537955308,2.5519905380910757e-05,-2.5790480862042386e-12,1.15799999999993
1.546592423989912e-07,7.71407202004859e-10,0.0452483571105927,0.0452437724969168,2.621954861792286e-05,-2.581046487648564e-12,1.15849999999993
1.429119092996589e-07,1.1052630963237497e-09,0.0452476947824366,0.0452431105629668,2.6853575520902062e-05,-2.5770496847599134e-12,1.15899999999993
1.5077419589920593e-07,5.995573697237244e-09,0.0452470696996488,0.0452424460653384,2.6162996672907113e-05,-2.578048885482076e-12,1.15949999999993
1.5209975989805002e-07,2.2195834059601793e-09,0.0452464878064944,0.0452419081563132,2.5460485146955314e-05,-2.5790480862042386e-12,1.15999999999993
7.398650997414435e-10,1.6288089627058966e-10,0.045245954641663,0.0452413003910041,2.4940370752957186e-05,-2.5800472869264013e-12,1.16049999999993
1.369855765001593e-07,3.7849099548958876e-10,0.0452451863804595,0.0452407121516106,2.4940370755954788e-05,-2.5800472869264013e-12,1.16099999999993
1.2656348497008807e-08,2.0315556042982408e-09,0.0452445897473868,0.0452400889790267,2.4274223828002484e-05,-2.5830448890928892e-12,1.16149999999993
2.920690638022472e-07,3.3741019700439523e-10,0.0452439001072351,0.0452395118353315,2.4227010317900977e-05,-2.5820456883707266e-12,1.16199999999993
3.92963342976671e-08,2.6619140225392357e-10,0.0452433994009368,0.0452388976013599,2.6843804928899928e-05,-2.5790480862042386e-12,1.16249999999993
5.321555129889077e-08,9.026989003513286e-09,0.0452426862206595,0.0452382798313478,2.6696542942961088e-05,-2.5760504840377507e-12,1.16299999999993
3.199460499037077e-07,5.042048598080662e-09,0.0452419745693343,0.0452374650048489,2.6895127208992342e-05,-2.575051283315588e-12,1.16349999999993
5.628431854060034e-07,8.130695006158817e-10,0.0452414996457885,0.0452367575031802,2.6795625853948124e-05,-2.575051283315588e-12,1.16399999999993
1.3734625010225487e-07,2.605881802009158e-09,0.0452411580379936,0.0452361175576198,2.5279888030915743e-05,-2.573052881871263e-12,1.16449999999993
2.6349709400519394e-08,4.766637015651831e-10,0.0452404726005234,0.0452355123021001,2.594555543899979e-05,-2.5770496847599134e-12,1.16499999999993
1.7984214049915348e-07,5.963846014256369e-10,0.0452397599278261,0.0452348471977573,2.5947040481977268e-05,-2.5800472869264013e-12,1.16549999999993
3.15097159496458e-07,1.2855098027730882e-09,0.0452392019670265,0.0452343495508517,2.522146805894465e-05,-2.5720536811491e-12,1.16599999999993
3.964732120387282e-08,4.949280985044879e-10,0.0452386728025534,0.0452336293196743,2.2167040923948278e-05,-2.5760504840377507e-12,1.16649999999993
6.275648056774941e-10,1.3630469669623224e-10,0.0452379424012968,0.0452329630353313,2.2316119796972345e-05,-2.578048885482076e-12,1.16699999999993
5.152620529552676e-08,1.4061583980540249e-09,0.0452371626793311,0.0452323181162646,2.2316119796972345e-05,-2.5740520825934254e-12,1.16749999999993
2.5467504150000764e-07,3.356873043425246e-10,0.0452365128099218,0.0452317556485072,2.2314851392923885e-05,-2.5790480862042386e-12,1.16799999999993
4.458457961986628e-07,1.2243712987913824e-09,0.0452359424669276,0.0452311076294137,2.3588884356939843e-05,-2.578048885482076e-12,1.16849999999993
2.721790279963665e-08,1.4657389885153194e-10,0.0452354049649899,0.0452304311701053,1.9606524468973596e-05,-2.581046487648564e-12,1.16899999999993
1.1973432160333752e-07,3.2579420411460447e-10,0.0452345783778471,0.0452297782161408,1.97076207659741e-05,-2.5770496847599134e-12,1.16949999999993
2.585687679940163e-08,2.7347711040182077e-09,0.0452338950929467,0.0452291585845837,1.910298748297734e-05,-2.573052881871263e-12,1.16999999999993
1.4294160759903418e-07,1.9658100147701418e-10,0.0452331916029761,0.0452285340672382,1.910571755592283e-05,-2.5770496847599134e-12,1.17049999999993
3.54095891601236e-07,7.4062509944350374e-09,0.0452325106397029,0.0452278861270646,1.979882276292866e-05,-2.573052881871263e-12,1.17099999999993
6.046130263115401e-11,1.7215490144550927e-10,0.0452320355570353,0.0452271211371018,2.2742294542910102e-05,-2.573052881871263e-12,1.17149999999993
1.5136827410250353e-07,8.581201998980603e-10,0.0452312688594268,0.045226470878011,2.2742294543909303e-05,-2.570055279704775e-12,1.17199999999993
5.2345527100372546e-08,1.3669970017060606e-10,0.0452307917882178,0.0452258161386242,2.3460770964933708e-05,-2.5720536811491e-12,1.17249999999993
1.849271296025523e-07,8.401179599215602e-09,0.0452302015795569,0.0452251637671056,2.3464567037945194e-05,-2.5660584768161243e-12,1.17299999999993
1.3413726349803534e-07,6.603162697182974e-09,0.0452296475361768,0.0452244234248593,2.2835107915897268e-05,-2.564060075371799e-12,1.17349999999993
4.087167729954766e-08,7.64455297674882e-10,0.0452290205170358,0.0452236769201325,2.3399910965893334e-05,-2.5620616739274737e-12,1.17399999999993
2.6402714299600394e-08,2.0045540227719982e-10,0.0452283026578456,0.0452230390465923,2.3248139215947816e-05,-2.5650592760939617e-12,1.17449999999993
1.2740357401008762e-08,2.6576235032105266e-09,0.0452276271979951,0.045222378303873,2.3252118349970097e-05,-2.561062473205311e-12,1.17499999999993
3.12310268500704e-07,1.7333456059365204e-09,0.0452269373019735,0.0452217682936203,2.3205099851986155e-05,-2.5650592760939617e-12,1.17549999999993
3.4385911550083303e-07,1.730248097575604e-09,0.0452264218163395,0.0452211607232005,2.6344583000992294e-05,-2.5630608746496364e-12,1.17599999999993
1.3804816401119524e-08,5.103597960909312e-10,0.0452257733426068,0.045220455433176,2.3126974485920826e-05,-2.5660584768161243e-12,1.17649999999993
2.9625936280586185e-07,9.178866972048283e-10,0.0452249484855245,0.0452197560743479,2.3178588618000262e-05,-2.564060075371799e-12,1.17699999999993
1.3236188894927281e-08,2.3762850021036286e-10,0.0452243516366562,0.0452191044888757,2.0359818387993833e-05,-2.564060075371799e-12,1.17749999999993
3.928782730394653e-08,3.3248899466986614e-10,0.0452235720850848,0.0452185034357703,2.0409470091964366e-05,-2.559064071760986e-12,1.17799999999993
6.637881780346966e-08,4.444066989406359e-10,0.0452228137767203,0.0452178735365076,2.0263983299906307e-05,-2.561062473205311e-12,1.17849999999993
1.580088339961372e-07,4.261985001030588e-10,0.0452221550095822,0.0452172378656187,2.041735905899955e-05,-2.559064071760986e-12,1.17899999999993
1.195619928964775e-07,6.107035988023313e-10,0.0452215906150316,0.0452165832118692,1.9773678884948964e-05,-2.5570656703166605e-12,1.17949999999993
2.7165425894870587e-08,1.1820409998031245e-09,0.0452209183335416,0.0452161201227233,1.9169811759978117e-05,-2.5520696667058473e-12,1.17999999999993
3.042974122055564e-07,3.695589098628993e-09,0.0452202041919969,0.0452156057543255,1.9270489527989376e-05,-2.550071265261522e-12,1.18049999999993
3.952719920125025e-08,3.7106969996703043e-09,0.0452196786200196,0.0452149497761178,1.94014639439688e-05,-2.5490720645393594e-12,1.18099999999993
5.246250910084793e-08,1.7419559544817886e-10,0.0452189545747373,0.0452143651633565,1.9453036043892702e-05,-2.5480728638171968e-12,1.18149999999993
2.608513730018025e-08,2.3234730112120516e-10,0.0452182807986514,0.045213744093778,1.925671003399909e-05,-2.5460744623728715e-12,1.18199999999993
1.3336780103900825e-08,9.220745000870778e-10,0.0452176266526946,0.0452131550348993,1.9261799094949517e-05,-2.547073663095034e-12,1.18249999999993
1.3522795098974694e-08,5.35311289739937e-09,0.0452169802037349,0.0452125107536669,1.9311777306962874e-05,-2.5460744623728715e-12,1.18299999999993
1.6190151810174802e-07,7.960582956711981e-10,0.0452165162568123,0.0452118795405481,1.9262767050998164e-05,-2.5430768602063836e-12,1.18349999999993
3.0181714839871976e-07,4.030166998736373e-09,0.0452159473052478,0.0452112008021458,1.8603469119971017e-05,-2.545075261650709e-12,1.18399999999993
4.014913071032078e-07,1.1945279002056886e-09,0.0452154913473085,0.0452106413409937,2.1311206777951952e-05,-2.545075261650709e-12,1.18449999999993
3.960483539733328e-08,2.3077436003826612e-09,0.0452150137170809,0.0452100495373373,1.8152554939976362e-05,-2.5410784587620583e-12,1.18499999999993
4.056108550420934e-08,6.377047015448944e-10,0.045214296828372,0.0452094698185388,1.8003484569928396e-05,-2.5380808565955704e-12,1.18549999999992
2.6026728389833e-07,6.461001039737013e-10,0.0452135721174489,0.0452088423382361,1.8154489539901064e-05,-2.536082455151245e-12,1.18599999999992
2.6722483802144037e-08,1.9171109838511668e-10,0.0452130401301771,0.0452082347274781,1.9440659422942375e-05,-2.5320856522625945e-12,1.18649999999992
6.24708527963147e-08,7.518427803943073e-09,0.045212327485627,0.0452075940463571,1.944376876994447e-05,-2.53408405370692e-12,1.18699999999992
4.00803623970547e-08,6.789980036558951e-10,0.0452116973748079,0.0452068567561316,1.9678681877910442e-05,-2.5290880500961066e-12,1.18749999999992
1.853083450020776e-07,4.015972297766179e-09,0.045211087210407,0.0452062200573768,1.9828790835951793e-05,-2.5270896486517813e-12,1.18799999999992
1.744878204978928e-07,5.066773042794459e-10,0.0452104929419495,0.0452056625240145,1.9281872658982735e-05,-2.5270896486517813e-12,1.18849999999992
2.6418519399884488e-08,2.8457949885485334e-10,0.0452099297632423,0.0452050661506702,1.989076698594161e-05,-2.525091247207456e-12,1.18899999999992
2.6777925369453337e-07,1.6422350285205667e-10,0.0452093191638796,0.0452044282795087,1.9989404703935065e-05,-2.5210944443188055e-12,1.18949999999992
2.6001246093698693e-08,1.366751899156693e-09,0.0452088161162147,0.0452037748882855,1.9929272826901823e-05,-2.5240920464852934e-12,1.18999999999992
1.3214960809665444e-07,8.14260760206853e-09,0.0452081453692547,0.0452030929191303,1.9831840749939822e-05,-2.5270896486517813e-12,1.19049999999992
4.3002522770452245e-07,4.0774259663090007e-10,0.0452075536164362,0.0452023321426407,1.928003722895255e-05,-2.5300872508182692e-12,1.19099999999992
6.31716401411353e-10,6.448030026584561e-10,0.0452070681917145,0.0452017113603379,1.536577432792452e-05,-2.5300872508182692e-12,1.19149999999992
1.8529127209648832e-07,1.1651974038406898e-09,0.045206211354648,0.0452010373874208,1.536577432892372e-05,-2.528088849373944e-12,1.19199999999992
2.54930462018077e-08,2.903311299706779e-09,0.0452055868566022,0.0452003725764458,1.5927508550950265e-05,-2.5260904479296187e-12,1.19249999999992
2.6402869659353234e-07,6.992642020975381e-10,0.0452048790428831,0.045199744414677,1.5929092102906495e-05,-2.5290880500961066e-12,1.19299999999992
1.3918504099263984e-08,6.666288007717291e-10,0.0452042865934806,0.045199107688926,1.7235864823939018e-05,-2.528088849373944e-12,1.19349999999992
1.56255575298192e-07,1.3082659955365727e-10,0.045203543798543,0.0451985559094498,1.7287083431960504e-05,-2.531086451540432e-12,1.19399999999992
3.91328490029208e-08,1.0982210280063853e-10,0.0452029702253495,0.0451979154619738,1.654850972698796e-05,-2.5300872508182692e-12,1.19449999999992
3.188433716008743e-07,7.116372977011842e-10,0.0452023205617444,0.045197279116219,1.649723656194091e-05,-2.531086451540432e-12,1.19499999999992
3.880052310001325e-08,1.9937710510342654e-10,0.0452018227434637,0.045196660748265,1.97080074268996e-05,-2.53408405370692e-12,1.19549999999992
1.6057674410291378e-07,9.952099977450501e-10,0.0452010446022543,0.0451960476592996,1.956411533698965e-05,-2.533084852984757e-12,1.19599999999992
1.295652009986048e-08,9.28306098657572e-10,0.0452004350899603,0.045195388068641,1.8817870546916637e-05,-2.531086451540432e-12,1.19649999999992
2.0952672000196237e-07,5.586726012363208e-10,0.0451996923968597,0.0451947500890063,1.8865126222955553e-05,-2.5270896486517813e-12,1.19699999999992
1.319887920486762e-08,8.259939954236017e-11,0.0451991401832869,0.0451940310319995,2.1240704484948303e-05,-2.5260904479296187e-12,1.19749999999992
1.3427718020125878e-07,3.6722104523878585e-11,0.0451983682018888,0.0451933782114864,2.1289881848907122e-05,-2.5260904479296187e-12,1.19799999999992
1.443940962977952e-07,2.056085003643293e-09,0.0451978577992058,0.0451927245738569,2.1954258632939094e-05,-2.5260904479296187e-12,1.19849999999992
2.7762631599898e-07,2.393630904595767e-09,0.0451972269170441,0.0451920820505269,2.145204420389568e-05,-2.528088849373944e-12,1.19899999999992
1.2918076199019968e-08,3.468722045707473e-10,0.0451967237010096,0.0451915048754694,2.37298657949081e-05,-2.525091247207456e-12,1.19949999999992
4.042402759751873e-08,1.6738497948809439e-09,0.0451960063430938,0.045190942779068,2.3681198480951515e-05,-2.5240920464852934e-12,1.19999999999992
1.343903595005247e-07,3.1556199042714894e-09,0.0451952785145531,0.0451903505397415,2.3634074926892623e-05,-2.525091247207456e-12,1.20049999999992
3.9253136796535415e-08,1.327060100697608e-09,0.0451946491886971,0.0451898475053352,2.297202422496536e-05,-2.5240920464852934e-12,1.20099999999992
2.450909614148955e-11,1.7633274979056424e-09,0.0451939603888822,0.0451892801945465,2.3021785304000453e-05,-2.5270896486517813e-12,1.20149999999992
1.2651228203930387e-08,1.150715897568766e-09,0.0451932823684603,0.0451887038751142,2.3021785304999653e-05,-2.5290880500961066e-12,1.20199999999992
1.2640830999999242e-08,4.5922250030416834e-10,0.045192609002151,0.0451882401856535,2.2974376250983752e-05,-2.522093645040968e-12,1.20249999999992
3.4019841860244426e-07,1.952671982441423e-10,0.0451919308635168,0.0451875918748373,2.302177382196291e-05,-2.5240920464852934e-12,1.20299999999992
3.8774119710122124e-07,4.4057599929425706e-10,0.0451915471076199,0.0451869770297216,2.299398044791623e-05,-2.520095243596643e-12,1.20349999999992
4.9069699692427804e-11,1.4383549906682447e-10,0.0451910520218036,0.0451863556139238,2.4945131742892812e-05,-2.517097641430155e-12,1.20399999999992
1.6141356869864287e-07,3.6894459709557736e-10,0.045190280709437,0.0451857131850479,2.4945131743892013e-05,-2.5150992399858296e-12,1.20449999999992
1.7520773989976313e-07,2.3752604952353984e-09,0.0451897336260675,0.045185035694946,2.418373250190342e-05,-2.511102437097179e-12,1.20499999999992
2.8395981770124035e-07,7.20665700726375e-10,0.0451891593316022,0.0451844243413492,2.469478250000101e-05,-2.5091040356528538e-12,1.20549999999992
1.780704792023191e-07,7.699132394123342e-09,0.0451887170930177,0.0451838231006377,2.34251747639469e-05,-2.506106433486366e-12,1.20599999999992
2.552454012039185e-10,1.7915720018635284e-09,0.0451882330455526,0.0451830703150363,2.415375848996426e-05,-2.499001006128765e-12,1.20649999999992
1.0352698820437212e-07,8.127627043608143e-10,0.0451875142266127,0.0451823458849637,2.415375848796586e-05,-2.5019986082952528e-12,1.20699999999992
1.3123302500250844e-08,8.988699368162045e-11,0.0451869164714879,0.0451817645840247,2.4248886021926985e-05,-2.5041080320420406e-12,1.20749999999992
0.0,2.1869329958068562e-10,0.0451862619618882,0.0451811451683869,2.419969870293137e-05,-2.5019986082952528e-12,1.20799999999992
2.7156053100663158e-08,1.8330348974804345e-09,0.0451856173735131,0.0451805091356742,2.4199698705928974e-05,-2.5029978090174154e-12,1.20849999999992
1.473130426046798e-07,3.186659498777278e-09,0.0451849533935444,0.045179933561775,2.4300392779896818e-05,-2.506106433486366e-12,1.20899999999992
1.360588409993202e-08,3.7276900316518535e-10,0.0451844100016295,0.0451794533061402,2.3605203529952767e-05,-2.5051072327642032e-12,1.20949999999992
2.62949583600125e-07,6.42348001178572e-10,0.0451837740767792,0.0451788357206288,2.3556223933907106e-05,-2.5051072327642032e-12,1.20999999999992
1.562919220987613e-07,9.722002994316803e-10,0.0451832627342019,0.0451782213415464,2.1022144745974636e-05,-2.506106433486366e-12,1.21049999999992
4.6254389440142374e-07,1.5193740016128388e-10,0.0451825529341036,0.0451776062439413,2.0381323319940137e-05,-2.5071056342085285e-12,1.21099999999992
3.379458449886963e-08,3.745491000683998e-10,0.0451820925204226,0.0451770081206961,2.4140534235939093e-05,-2.5071056342085285e-12,1.21149999999992
3.9070055704581996e-08,3.4575855997753813e-09,0.0451813181398274,0.0451763393185814,2.4200509890937028e-05,-2.5041080320420406e-12,1.21199999999992
2.7690565097826525e-08,3.4808999432867083e-10,0.0451806496333376,0.0451757914528334,2.4156148447973536e-05,-2.5051072327642032e-12,1.21249999999992
1.743321518046792e-07,4.682403999256568e-09,0.0451799523556413,0.0451751971712052,2.415398343891262e-05,-2.5019986082952528e-12,1.21299999999992
1.854314935975654e-07,2.044832698999688e-09,0.0451793908739309,0.0451747186379727,2.345818251392462e-05,-2.50099940757309e-12,1.21349999999992
3.727616394028077e-07,5.461932989225815e-10,0.0451787944872381,0.04517416213624,2.4250945447001904e-05,-2.5000002068509275e-12,1.21399999999992
1.6726692209784177e-07,6.021699805458525e-11,0.0451783240117136,0.0451735144007092,2.1538536712939482e-05,-2.4980018054066022e-12,1.21449999999992
2.638535789856178e-08,6.897310798892331e-09,0.0451776678755971,0.0451728624845434,2.085905059390214e-05,-2.4950042032401143e-12,1.21499999999992
1.2373252399749957e-07,3.0560253980183028e-09,0.0451770638063039,0.0451722810152496,2.076203264389509e-05,-2.499001006128765e-12,1.21549999999992
3.2933576830235234e-07,1.955387303465006e-09,0.0451764563788791,0.0451717277636124,2.01483727149121e-05,-2.499001006128765e-12,1.21599999999992
1.3383878470080157e-07,8.524324024428154e-10,0.0451760006169646,0.0451712616427429,1.9985108908993077e-05,-2.5019986082952528e-12,1.21649999999992
2.602714909566428e-08,2.8377172972549047e-09,0.0451753603876961,0.045170656018262,2.0543145932916396e-05,-2.499001006128765e-12,1.21699999999992
3.3085981750169413e-07,1.5104389960995945e-10,0.0451746922836641,0.045169992332098,2.0445335618957117e-05,-2.5000002068509275e-12,1.21749999999992
3.2303270789540983e-07,1.4028444933478212e-09,0.0451742603652209,0.0451693474035984,2.047707427399459e-05,-2.5019986082952528e-12,1.21799999999992
4.046050300354764e-11,3.000356976756713e-10,0.0451739432994997,0.0451687588140275,2.222791964290316e-05,-2.5051072327642032e-12,1.21849999999992
1.31257736971091e-08,1.4174468501715332e-08,0.0451732079629023,0.0451681053416815,2.2227919645900762e-05,-2.508104834930691e-12,1.21899999999992
2.7117742069926454e-07,1.561459989085634e-10,0.0451724935948567,0.0451672741397769,2.2179680410960856e-05,-2.5091040356528538e-12,1.21949999999992
1.2214364789736587e-07,3.353838595732128e-09,0.045171970000257,0.0451665898888057,2.0863446893892856e-05,-2.5101032363750164e-12,1.21999999999992
2.7655548689997644e-07,2.119553005330843e-10,0.0451714747763952,0.0451660217806115,2.0252298323919504e-05,-2.5101032363750164e-12,1.22049999999992
4.3239677510048535e-07,1.9374459675480793e-10,0.0451709675659312,0.045165410049714,2.160476904700115e-05,-2.511102437097179e-12,1.22099999999992
1.2919335601324633e-08,3.2031639840557347e-10,0.0451704833381854,0.0451647870764911,1.888178810593999e-05,-2.5071056342085285e-12,1.22149999999992
3.4444205180422793e-07,5.142935036173135e-10,0.0451697014104406,0.0451641942283635,1.8833325869938022e-05,-2.5051072327642032e-12,1.22199999999992
1.280007439624642e-08,1.4439730661175432e-10,0.0451691780058761,0.0451635163982009,2.0701317728910595e-05,-2.5071056342085285e-12,1.22249999999992
3.067978771933988e-07,4.049303045650099e-10,0.0451684035423125,0.0451628497983249,2.0653765613998232e-05,-2.5041080320420406e-12,1.22299999999992
3.2005037660376434e-07,4.43368810415512e-09,0.0451678660432066,0.0451621916150137,1.8006207875953528e-05,-2.5051072327642032e-12,1.22349999999992
2.543659009812682e-08,2.2609771971326964e-09,0.0451672446607202,0.0451615489235415,2.1231081368977556e-05,-2.5029978090174154e-12,1.22399999999992
1.3586549940658443e-10,1.911906397089602e-09,0.0451664620780659,0.0451609291618177,2.123251923091818e-05,-2.5029978090174154e-12,1.22449999999992
1.4351853919875035e-07,9.554600166605809e-11,0.0451656639931826,0.045160255797039,2.123251923091818e-05,-2.5000002068509275e-12,1.22499999999992
3.914785150216371e-08,9.270412007489348e-10,0.0451649982447186,0.0451596058041946,2.1928261628945123e-05,-2.5019986082952528e-12,1.22549999999992
1.3313205697584873e-08,2.5694495975336906e-09,0.0451642869293994,0.0451589772559097,2.188287167692593e-05,-2.5121016378193417e-12,1.22599999999992
9.313503299829273e-08,2.378927957402688e-10,0.0451636031080035,0.0451584050642861,2.1932767652943497e-05,-2.511102437097179e-12,1.22649999999992
1.254178838006048e-07,1.2449499764422e-11,0.045162985818941,0.0451577935709773,2.1780531298976058e-05,-2.5131008385415043e-12,1.22699999999992
1.3403576602788458e-08,3.134721024422582e-10,0.0451623692395488,0.0451571611337487,2.2406270095975955e-05,-2.514100039263667e-12,1.22749999999992
5.3035625793840246e-08,4.892872981776542e-10,0.0451616074096888,0.0451565788386772,2.2454405559924062e-05,-2.5131008385415043e-12,1.22799999999992
2.849601965990156e-07,9.466144999803472e-09,0.0451609429270728,0.0451558634195586,2.265377435795024e-05,-2.514100039263667e-12,1.22849999999992
3.8307820110494717e-10,6.653739989537222e-10,0.0451604377869689,0.0451550939315385,2.3873408227959025e-05,-2.5160984407079923e-12,1.22899999999992
2.4274413929631367e-07,1.7056412948690536e-09,0.0451597078288755,0.0451544596715544,2.3873408231955828e-05,-2.5121016378193417e-12,1.22949999999992
4.0217018403010396e-08,5.017757501168951e-09,0.0451591458503089,0.045153869790736,2.161803156097708e-05,-2.517097641430155e-12,1.22999999999992
2.3417249420121244e-07,1.9089560487906e-10,0.0451584334051082,0.0451535211133731,2.1566824300989218e-05,-2.514100039263667e-12,1.23049999999992
3.915396720038933e-08,8.985932969940436e-10,0.0451578777790729,0.0451529253122305,2.0587883177936028e-05,-2.5160984407079923e-12,1.23099999999992
1.2386330502933696e-08,2.2947900524261655e-11,0.0451572228330287,0.0451522292365812,2.0639951305967408e-05,-2.5131008385415043e-12,1.23149999999992
3.973447129657082e-08,3.041598695130432e-09,0.0451565543129181,0.0451515716915749,2.059335820092656e-05,-2.5160984407079923e-12,1.23199999999992
3.140164381021382e-07,1.2288861039877474e-09,0.0451558988795057,0.0451510117102115,2.0445257222001523e-05,-2.517097641430155e-12,1.23249999999992
4.726717170999706e-07,2.513032199003007e-09,0.0451554127615684,0.0451504288275491,2.3203940957894353e-05,-2.520095243596643e-12,1.23299999999992
2.0392845249961322e-07,3.485645036493956e-10,0.0451549239801504,0.0451500018981623,2.6030478739946794e-05,-2.5180968421523175e-12,1.23349999999992
3.882242770314459e-08,1.505999977502448e-10,0.0451542524087653,0.0451493784313726,2.5413531172913117e-05,-2.5131008385415043e-12,1.23399999999992
1.3637868799543096e-08,1.8329972796549132e-08,0.0451536524306322,0.0451487392249252,2.5367511742979687e-05,-2.5160984407079923e-12,1.23449999999992
1.7588293840103963e-07,6.202079821937545e-11,0.0451530148089601,0.0451478917500098,2.5316737311986692e-05,-2.5150992399858296e-12,1.23499999999992
3.999370879609332e-08,3.1858782001403796e-09,0.0451524621954538,0.0451472583143437,2.613089231195964e-05,-2.5180968421523175e-12,1.23549999999992
2.559103181032363e-07,8.404179435705927e-11,0.045151812841806,0.0451466070649823,2.61791236549902e-05,-2.517097641430155e-12,1.23599999999992
1.296901360609004e-08,3.310388900501504e-09,0.0451512816019148,0.0451459752251818,2.6220620397920946e-05,-2.520095243596643e-12,1.23649999999992
1.7000972930142355e-07,1.1584304973610848e-09,0.0451505706962289,0.0451453170266567,2.617305160690364e-05,-2.5160984407079923e-12,1.23699999999992
3.616687077045988e-07,1.801403159973347e-08,0.0451500006193038,0.0451446822885481,2.685964060800128e-05,-2.5131008385415043e-12,1.23749999999992
1.7236179949975394e-07,1.9729640005072824e-09,0.0451495222676081,0.0451437748208141,2.5413502892979167e-05,-2.5101032363750164e-12,1.23799999999992
3.075262733978623e-07,1.0923389970329822e-10,0.0451490390107057,0.0451430488448597,2.4908837177983756e-05,-2.5091040356528538e-12,1.23849999999992
2.56795596037529e-08,2.003232302261182e-09,0.0451484801963099,0.0451424239437411,2.1671477720919263e-05,-2.511102437097179e-12,1.23899999999992
3.2704421400187034e-07,6.222440965264475e-10,0.0451477238987408,0.0451418175343969,2.1671883886908994e-05,-2.5131008385415043e-12,1.23949999999992
1.3774150896261883e-08,4.3372917965522895e-09,0.0451471518248591,0.0451411799414536,2.520427233798639e-05,-2.5091040356528538e-12,1.23999999999992
1.06470410266013e-09,5.421880999723072e-10,0.0451463529195767,0.0451404936634471,2.515323250495971e-05,-2.511102437097179e-12,1.24049999999992
4.028247570231347e-08,1.853778297533637e-09,0.0451454947265685,0.0451398387593933,2.515323250595891e-05,-2.514100039263667e-12,1.24099999999992
5.153001469970775e-08,2.2740513014318786e-09,0.0451448011817277,0.0451391659777513,2.5101583010944672e-05,-2.511102437097179e-12,1.24149999999992
4.871473960055273e-07,2.4402189019445686e-09,0.0451441080357502,0.0451385609012576,2.500815012695945e-05,-2.5131008385415043e-12,1.24199999999992
5.1854268698359185e-08,2.2894379447802038e-10,0.0451437109052748,0.0451379738857042,2.394633911295685e-05,-2.514100039263667e-12,1.24249999999992
9.184749805990489e-07,2.3811409996521427e-09,0.0451429345884783,0.0451373576582807,2.4047602482979435e-05,-2.517097641430155e-12,1.24299999999992
1.2723845997653083e-08,1.9698889047736756e-09,0.0451426932482253,0.0451366773621308,2.934659697395592e-05,-2.5131008385415043e-12,1.24349999999992
2.8022053439463734e-07,6.504604903312394e-09,0.045141781862159,0.0451360947152472,2.9299046441000343e-05,-2.511102437097179e-12,1.24399999999992
2.447975929603663e-08,2.314071399778239e-09,0.0451411060527467,0.0451353846816805,2.9339216428891923e-05,-2.511102437097179e-12,1.24449999999992
3.938207519815773e-08,9.85696940736247e-11,0.0451403323607635,0.0451348166823792,2.9246922309988932e-05,-2.5150992399858296e-12,1.24499999999992
2.541762428032168e-07,1.3967389952962428e-09,0.0451396387443137,0.0451342067058239,2.9194855321934554e-05,-2.5180968421523175e-12,1.24549999999992
1.3655643900378767e-08,1.4972134018687022e-09,0.0451390858476754,0.0451336197974729,3.202607429197979e-05,-2.5210944443188055e-12,1.24599999999992
1.5397666640326602e-07,2.6720609752617364e-10,0.0451383270808355,0.0451330643683984,3.197503581497951e-05,-2.520095243596643e-12,1.24649999999992
2.433470092100265e-11,1.5251650983816312e-09,0.0451376775686103,0.0451324775714146,3.252112914198246e-05,-2.51909604287448e-12,1.24699999999992
3.4728801140415655e-07,2.1406885014618737e-09,0.0451369580818332,0.0451319373466147,3.2521129143980865e-05,-2.5240920464852934e-12,1.24749999999992
2.533140976979098e-07,6.985656983427013e-10,0.0451364966684401,0.0451312781740162,3.399503330792086e-05,-2.5210944443188055e-12,1.24799999999992
4.620394369950209e-07,3.1955679768991274e-10,0.0451359068831147,0.0451307814551095,3.6166568166962065e-05,-2.5240920464852934e-12,1.24849999999992
2.709852130189372e-08,3.5917139401542286e-10,0.0451354158959901,0.045130233639427,3.4095229503927627e-05,-2.5290880500961066e-12,1.24899999999992
3.033590649029194e-07,2.6154881038742417e-09,0.0451346435397864,0.0451295718683614,3.4091790744983363e-05,-2.5290880500961066e-12,1.24949999999992
3.0132138530147845e-07,3.5650483953819645e-09,0.0451341517274144,0.0451289697520763,3.276433884091823e-05,-2.5350832544290824e-12,1.24999999999992
2.0008637210272573e-07,1.9170780241051233e-10,0.0451336685832636,0.0451284169740069,3.13365224678952e-05,-2.533084852984757e-12,1.25049999999992
1.3236450550208056e-07,3.4247076979854185e-09,0.0451330608544152,0.0451277935948383,3.364377291192877e-05,-2.53408405370692e-12,1.25099999999992
4.023623009774546e-08,6.6358634004393124e-09,0.0451323771252332,0.0451272378521388,3.2990949192956975e-05,-2.533084852984757e-12,1.25149999999992
1.3937422180254622e-07,1.744717981200239e-10,0.045131629987758,0.0451265076310725,3.2942660178947314e-05,-2.5380808565955704e-12,1.25199999999992
3.9612306497460725e-08,9.916028970158308e-10,0.0451311480402685,0.0451258486350678,3.361700657589228e-05,-2.5380808565955704e-12,1.25249999999992
7.9805532409577e-07,2.1351979906381047e-10,0.0451304422618458,0.0451251774482141,3.366978056196235e-05,-2.5380808565955704e-12,1.25299999999992
2.763479690220949e-08,5.102782987820298e-10,0.0451302389144995,0.0451245327756565,3.558864477193335e-05,-2.5400792580398956e-12,1.25349999999992
3.3312977899824237e-07,2.9241659788015184e-10,0.0451295667963338,0.0451238427958775,3.558711136697479e-05,-2.536082455151245e-12,1.25399999999992
8.815650293092503e-11,7.729428298797192e-09,0.0451290495126779,0.0451232134397663,3.7419756493961565e-05,-2.5370816558734077e-12,1.25449999999992
2.6568611803667874e-08,6.003773998786155e-09,0.0451282433503534,0.0451226351776617,3.741975649695917e-05,-2.5410784587620583e-12,1.25499999999992
1.7405870530312617e-07,3.120122396560454e-09,0.0451275292396583,0.045121880326681,3.75188671519755e-05,-2.5410784587620583e-12,1.25549999999992
2.7033211590088424e-07,2.225010703460484e-09,0.0451269648127058,0.0451211974804717,3.682572420893315e-05,-2.5410784587620583e-12,1.25599999999992
1.976509986997832e-07,2.739061595591341e-09,0.0451264025025983,0.0451206005598836,3.816328502792565e-05,-2.5380808565955704e-12,1.25649999999992
6.285730269617318e-11,8.71738299601521e-10,0.0451258083720843,0.0451200982522182,3.6012980070943e-05,-2.539080057317733e-12,1.25699999999992
3.925934840415257e-08,9.771650988366076e-10,0.0451250472118237,0.0451194953062571,3.60129800689446e-05,-2.5350832544290824e-12,1.25749999999992
1.8949894860231797e-07,9.538009965170957e-11,0.0451243803972479,0.0451189257449907,3.596087294299721e-05,-2.5300872508182692e-12,1.25799999999992
1.3133718099189728e-08,6.921058032238747e-10,0.0451238266347121,0.045118276473868,3.519949340091699e-05,-2.531086451540432e-12,1.25849999999992
3.3356093309677703e-07,2.408479665705343e-11,0.0451231308081812,0.04511777830633,3.5248693709966084e-05,-2.53408405370692e-12,1.25899999999992
2.7387619339763747e-07,5.248222904874478e-09,0.0451226723297908,0.0451171385285065,3.193697110492888e-05,-2.53408405370692e-12,1.25949999999992
3.781622495008241e-07,3.478659998945588e-10,0.045122068261791,0.0451165556146283,2.9373841756941133e-05,-2.533084852984757e-12,1.25999999999992
1.8063379739891028e-07,4.1643639925315057e-10,0.0451216212446574,0.045115973935627,2.4472848203949127e-05,-2.5350832544290824e-12,1.26049999999992
1.355495543031715e-07,1.6443709588420674e-10,0.0451209448212688,0.0451153734563647,2.3746620692932652e-05,-2.536082455151245e-12,1.26099999999992
1.520839224972148e-07,3.38773904762224e-10,0.045120250908948,0.0451147183379948,2.4317768598902667e-05,-2.5370816558734077e-12,1.26149999999992
2.7528349405558927e-08,1.0247397999596508e-09,0.0451195388033515,0.045114118043788,2.4933373338975606e-05,-2.539080057317733e-12,1.26199999999992
1.3685479596792227e-08,9.719096985549847e-10,0.04511877896447,0.0451134487454177,2.4831375225908836e-05,-2.5400792580398956e-12,1.26249999999992
1.3692980169871527e-07,2.546209007525668e-10,0.0451180900103535,0.0451127062613537,2.4882813594917508e-05,-2.5350832544290824e-12,1.26299999999992
2.6203655301149098e-08,1.1690619999837892e-10,0.0451174768350394,0.0451120782376248,2.5459158775942292e-05,-2.5350832544290824e-12,1.26349999999992
1.1492043011651631e-09,5.653804022176523e-10,0.0451167955678331,0.0451114434999641,2.5360669495988475e-05,-2.5350832544290824e-12,1.26399999999992
2.6736300402785407e-08,2.0001540007585916e-10,0.0451163688887691,0.0451109700521377,2.5360669494989274e-05,-2.5290880500961066e-12,1.26449999999992
1.5752562150528338e-07,9.239995019116876e-10,0.0451157407423193,0.0451103828696781,2.5260099224988508e-05,-2.528088849373944e-12,1.26499999999992
3.9344483802883357e-08,1.4931628988801293e-09,0.0451151911802132,0.0451097625980222,2.581501128795516e-05,-2.525091247207456e-12,1.26549999999992
2.3386319580182002e-07,2.813694999215244e-09,0.0451145241189017,0.0451090964382798,2.5866534157925614e-05,-2.5240920464852934e-12,1.26599999999992
2.551048509935594e-08,1.0257862961826625e-09,0.0451140432631672,0.0451086141857634,2.379582685796411e-05,-2.5260904479296187e-12,1.26649999999992
1.63016109597236e-07,2.5878850035132572e-09,0.0451133344094361,0.0451080043798315,2.3891632871975155e-05,-2.5270896486517813e-12,1.26699999999992
3.7220997117781707e-11,2.068600013505062e-10,0.0451127825753189,0.0451073570951591,2.3232953852980742e-05,-2.5290880500961066e-12,1.26749999999992
5.275809259602804e-08,4.2408701550478156e-11,0.045112096760141,0.0451067115639255,2.323295384998314e-05,-2.5270896486517813e-12,1.26799999999992
5.2804930900096636e-08,2.3764638035217445e-09,0.0451113949783683,0.0451060504541524,2.333087347294871e-05,-2.5290880500961066e-12,1.26849999999992
1.4400120829788365e-07,1.0657259033597377e-09,0.0451107732549615,0.0451053576944026,2.343552234895796e-05,-2.5230928457631308e-12,1.26899999999992
1.257096900186827e-08,2.3972223997525965e-09,0.0451103354191173,0.0451047250458253,2.2840689557934724e-05,-2.5210944443188055e-12,1.26949999999992
1.344975368022805e-07,2.2905549679208548e-10,0.0451096694156857,0.0451040478206203,2.2793554186995024e-05,-2.522093645040968e-12,1.26999999999992
8.073899240151894e-08,7.691455403135983e-09,0.045109018380041,0.0451033341734373,2.335129420094617e-05,-2.5230928457631308e-12,1.27049999999992
1.5507327959934925e-07,3.7396559460223244e-10,0.0451082720143173,0.045102578514257,2.3246268900933842e-05,-2.51909604287448e-12,1.27099999999992
1.6930803359987978e-07,9.80917985726748e-11,0.0451076638356025,0.0451019989991363,2.3882399094898865e-05,-2.517097641430155e-12,1.27149999999992
1.3147737905339074e-08,2.678377596099235e-09,0.0451072600901147,0.0451013813967333,2.4579158736992568e-05,-2.522093645040968e-12,1.27199999999992
3.010806291989243e-07,3.5202989828730935e-10,0.0451066442604851,0.0451008035321985,2.462769198197101e-05,-2.5180968421523175e-12,1.27249999999992
2.5357551898530506e-08,4.799089597939954e-11,0.0451061684139593,0.0451002277141342,2.5773499908954278e-05,-2.522093645040968e-12,1.27299999999992
1.4426367229980475e-07,2.704714598122937e-09,0.0451054590720761,0.045099583667402,2.567831478894611e-05,-2.525091247207456e-12,1.27349999999992
1.6594462629720974e-07,7.528370010723151e-10,0.0451048042401104,0.0450989173237197,2.5081071754917694e-05,-2.5230928457631308e-12,1.27399999999992
1.8294731750356785e-07,1.1843342001549573e-09,0.0451041562124069,0.0450981736345714,2.4606921314895835e-05,-2.5230928457631308e-12,1.27449999999992
2.5803213003772196e-08,6.892839771177606e-11,0.0451035794722161,0.0450974814639931,2.2603357692996262e-05,-2.5260904479296187e-12,1.27499999999992
8.724690414574354e-11,1.5409388001708102e-09,0.0451028139075782,0.0450968144087352,2.2508869278903276e-05,-2.5300872508182692e-12,1.27549999999992
5.367367410247237e-08,3.3861879966679e-10,0.0451020624992686,0.0450961378312282,2.2508869276904875e-05,-2.5260904479296187e-12,1.27599999999991
5.525938179956613e-07,4.540470985303635e-10,0.0451014201156127,0.0450955366160605,2.2606825730964175e-05,-2.5290880500961066e-12,1.27649999999991
2.565056889808348e-08,1.1583658199310065e-08,0.0451010131766369,0.0450948582400482,1.80867629578918e-05,-2.5270896486517813e-12,1.27699999999991
1.2600282529862117e-07,2.1310939957164265e-09,0.0451002474849007,0.0450940308724607,1.8089762721995584e-05,-2.5290880500961066e-12,1.27749999999991
3.3294923870025306e-07,3.064193898616452e-09,0.0450995243019538,0.045093411002449,1.8722576264895707e-05,-2.5300872508182692e-12,1.27799999999991
5.202420438887856e-11,1.1860493975834885e-09,0.0450989476437026,0.0450927718165205,1.7475203895944702e-05,-2.533084852984757e-12,1.27849999999991
1.3893444859858217e-07,1.072864096174353e-09,0.0450981849199667,0.0450921033437031,1.74752038949455e-05,-2.5350832544290824e-12,1.27899999999991
2.6920984610295795e-07,3.276064003410184e-10,0.045097567171867,0.0450914601954052,1.690908082996323e-05,-2.5400792580398956e-12,1.27949999999991
2.622521230039032e-08,2.055279002544097e-10,0.0450969557758837,0.0450908450837473,1.8120321023995523e-05,-2.5400792580398956e-12,1.27999999999991
2.6207392804511453e-08,1.6128096011480686e-09,0.0450962565028379,0.0450902174450634,1.82190777359148e-05,-2.5410784587620583e-12,1.28049999999991
3.1275622979637374e-07,2.2798600507467626e-10,0.0450955889130532,0.0450896036387383,1.8220304576987978e-05,-2.5410784587620583e-12,1.28099999999991
4.105706880030979e-08,4.688381002870834e-10,0.0450950592812452,0.0450889787858261,1.4654047046924745e-05,-2.5400792580398956e-12,1.28149999999991
1.360954547044435e-07,7.1147079894196e-10,0.0450943420949645,0.0450883385416427,1.4704455390979199e-05,-2.5430768602063836e-12,1.28199999999991
3.709237200999471e-07,5.715510009718372e-10,0.0450936445885949,0.0450875983669465,1.5375874832912473e-05,-2.5430768602063836e-12,1.28249999999991
3.288587253000297e-07,2.493119599655813e-09,0.0450931332613086,0.045086892783241,1.742130175796941e-05,-2.545075261650709e-12,1.28299999999991
2.6143318440641217e-07,8.634160053588857e-11,0.0450925608149127,0.0450862680331776,1.7437916924989416e-05,-2.550071265261522e-12,1.28349999999991
2.7327156496004257e-08,4.5209379989641363e-10,0.0450918620494364,0.0450856442462557,2.031270005697916e-05,-2.5540680681501726e-12,1.28399999999991
5.172471569808712e-08,2.2632500040753456e-10,0.045091078998988,0.0450850683200236,2.0313149361905758e-05,-2.559064071760986e-12,1.28449999999991
1.6170516069918817e-07,2.5165589750963946e-10,0.0450903185944949,0.0450844269719647,2.031429335691559e-05,-2.5620616739274737e-12,1.28499999999991
4.01725916004958e-08,6.950673994698953e-10,0.0450897195774984,0.0450838104063616,1.9749205223962285e-05,-2.5650592760939617e-12,1.28549999999991
2.7090955902198122e-08,3.662614031507694e-10,0.0450890435472239,0.0450830867437122,1.9701141580896753e-05,-2.567057677538287e-12,1.28599999999991
2.6929321300661613e-08,4.770124989450508e-10,0.0450883918163396,0.0450824726848019,1.9697914932947924e-05,-2.5690560789826122e-12,1.28649999999991
6.944878840065005e-08,8.146057023372677e-10,0.045087715481258,0.0450818699958959,1.9700629531937963e-05,-2.5660584768161243e-12,1.28699999999991
2.5478655601984812e-08,3.471946966038253e-10,0.0450870210643341,0.0450812109084477,1.9856009764951388e-05,-2.5620616739274737e-12,1.28749999999991
3.899032130494362e-08,1.1736404972872982e-09,0.0450863217214835,0.0450805994343885,1.9854466992930142e-05,-2.5650592760939617e-12,1.28799999999991
2.674715032791042e-10,2.7308295000305627e-09,0.045085698034102,0.0450799827633954,1.9906848885975492e-05,-2.5660584768161243e-12,1.28849999999991
5.0712489797766214e-08,4.68881600212967e-10,0.0450850816109577,0.0450793551319212,1.990684888297789e-05,-2.5650592760939617e-12,1.28899999999991
1.3390281494718437e-08,3.6865238986494298e-09,0.045084406441658,0.0450788082878564,1.9811217679910342e-05,-2.5710544804269375e-12,1.28949999999991
6.588738530460825e-08,5.011924000819512e-10,0.0450836736100698,0.0450781250311765,1.9762889185925836e-05,-2.5690560789826122e-12,1.28999999999991
1.8880343889693396e-07,0.0,0.0450830508252935,0.0450774562151006,1.9812124375961915e-05,-2.570055279704775e-12,1.29049999999991
2.472058409017097e-07,1.2049354985999017e-09,0.0450825425572588,0.0450768079226661,1.9055695755998414e-05,-2.5710544804269375e-12,1.29099999999991
2.6904170069563804e-07,7.798518011914446e-10,0.0450820190862512,0.0450761704681218,1.672757819792814e-05,-2.5690560789826122e-12,1.29149999999991
5.289249349615943e-08,4.144818502305192e-09,0.0450814427701229,0.0450754576656694,1.926502155191745e-05,-2.573052881871263e-12,1.29199999999991
1.9118330229356273e-07,4.926651031578189e-10,0.0450807087409144,0.0450747304824084,1.9368010000908598e-05,-2.5680568782604496e-12,1.29249999999991
1.3701350390360467e-07,7.419573982980765e-10,0.0450801126480588,0.0450740327515907,2.003749807499844e-05,-2.5710544804269375e-12,1.29299999999991
1.537519001004739e-10,1.1663899707192726e-10,0.0450794341443795,0.0450733916972445,2.0618263333993525e-05,-2.567057677538287e-12,1.29349999999991
1.5349202479864044e-07,1.744092995026314e-10,0.0450787695786211,0.0450727492180445,2.0618263332994324e-05,-2.5660584768161243e-12,1.29399999999991
1.3390145298108891e-08,1.429234799954493e-09,0.0450781572911125,0.0450721225282277,1.9992751066899572e-05,-2.564060075371799e-12,1.29449999999991
2.654794410000827e-08,4.3353348966324035e-09,0.0450775564337791,0.0450714971020352,1.9943961889978823e-05,-2.5680568782604496e-12,1.29499999999991
1.2997793329833085e-07,1.6214310449846892e-10,0.045076867150214,0.0450708777953942,1.9845436184939835e-05,-2.5710544804269375e-12,1.29549999999991
2.513926102010178e-07,2.293954699805756e-09,0.0450762102938833,0.0450702441869611,2.0490278555995722e-05,-2.5720536811491e-12,1.29599999999991
1.764896533015814e-07,3.4803845014308443e-09,0.0450756281236066,0.0450696759477517,1.7628704192973466e-05,-2.5710544804269375e-12,1.29649999999991
5.199039659897764e-08,0.0,0.0450749555389134,0.0450692064060648,1.8251832786919664e-05,-2.573052881871263e-12,1.29699999999991
1.713668769040555e-07,7.86996769835957e-09,0.0450742715464001,0.0450685965407157,1.8251134271896063e-05,-2.5680568782604496e-12,1.29749999999991
3.839068860034267e-08,5.054765980783138e-10,0.045073648748164,0.0450678704673964,1.8954610954913242e-05,-2.5720536811491e-12,1.29799999999991
3.934018980022991e-08,3.292623049211407e-10,0.0450729675135707,0.0450672569138903,1.900615685390683e-05,-2.570055279704775e-12,1.29849999999991
4.282249554954376e-11,4.4139500388062913e-10,0.0450723215311877,0.0450665717600968,1.8954377611901663e-05,-2.5690560789826122e-12,1.29899999999991
1.3182520700039113e-08,2.8027360016169567e-09,0.0450716399538851,0.0450659499257452,1.8954377614899265e-05,-2.5680568782604496e-12,1.29949999999991
5.758828151986028e-07,6.437911037604493e-10,0.0450709956239788,0.0450654979479461,1.9004092217000945e-05,-2.573052881871263e-12,1.29999999999991
4.312309660955971e-07,4.829739941314415e-10,0.0450706076155183,0.0450649103309833,2.3211211456986014e-05,-2.5760504840377507e-12,1.30049999999991
1.4630144710287007e-07,1.2838569790618592e-10,0.045070151194828,0.0450642294717358,2.3808768266908586e-05,-2.573052881871263e-12,1.30099999999991
2.2477352597249922e-08,5.390975027497191e-10,0.045069464207291,0.0450635604432361,2.3104177722998998e-05,-2.5770496847599134e-12,1.30149999999991
2.5931185095029452e-08,1.21670201691515e-10,0.0450687463403569,0.0450628895526546,2.312174481999829e-05,-2.575051283315588e-12,1.30199999999991
2.396730036657857e-11,2.8687975051067127e-09,0.0450681813573885,0.0450622729385577,2.312539252491419e-05,-2.5790480862042386e-12,1.30249999999991
7.646641200093063e-08,1.6361129812070274e-10,0.0450675056164226,0.0450618136311203,2.312539252491419e-05,-2.5740520825934254e-12,1.30299999999991
1.3083712099848377e-08,3.31997901392711e-10,0.0450668801164409,0.045061221716444,2.2940194801979175e-05,-2.5790480862042386e-12,1.30349999999991
1.8715267180446915e-07,1.3478349686346647e-10,0.0450662298439996,0.0450606045974984,2.2892621592940365e-05,-2.584044089815052e-12,1.30399999999991
1.7109857020081165e-07,1.1728729792936932e-10,0.0450656770673402,0.0450599386743425,2.2042645466902044e-05,-2.5850432905372145e-12,1.30449999999991
1.3475049999434052e-08,1.7764033993783457e-09,0.0450650946582833,0.0450592885970481,2.1445472317971337e-05,-2.5880408927037024e-12,1.30499999999991
1.4275590320272924e-07,3.509567400583613e-09,0.0450644222552382,0.0450587048434458,2.1496161882961218e-05,-2.589040093425865e-12,1.30549999999991
2.670723719955248e-08,4.061058017645891e-10,0.0450638470352034,0.0450581376171146,2.0807932526900608e-05,-2.5870416919815398e-12,1.30599999999991
3.80780074700493e-07,1.586394002273117e-10,0.0450631323644973,0.0450575349377647,2.0907022972971312e-05,-2.5850432905372145e-12,1.30649999999991
2.6234646399725392e-08,6.30209009977456e-11,0.045062708696716,0.0450569321875458,1.7824468237948032e-05,-2.5900392941480277e-12,1.30699999999991
4.0603019703377985e-08,4.4905929669214473e-10,0.0450621077315565,0.045056276886858,1.7824157971912946e-05,-2.5930368963145156e-12,1.30749999999991
1.6736668310285419e-07,1.3151803951449992e-09,0.045061458024657,0.0450556070264136,1.7671463118928976e-05,-2.5910384948701903e-12,1.30799999999991
3.8713631300701934e-08,7.903689508426126e-11,0.0450608857974331,0.0450549079507831,1.8447653897912808e-05,-2.595035297758841e-12,1.30849999999991
2.6512831194369646e-08,2.420681197157215e-09,0.0450602241399241,0.0450542250524185,1.8498715116943565e-05,-2.5960344984810035e-12,1.30899999999991
1.409691788023526e-07,1.947824054826519e-10,0.0450595538460229,0.045053626490739,1.8598289427962378e-05,-2.595035297758841e-12,1.30949999999991
1.2339828030227817e-07,2.190485098862993e-09,0.0450589588158559,0.0450530144560036,1.802310095500026e-05,-2.597033699203166e-12,1.30999999999991
2.4198904730043935e-07,5.114153801832888e-09,0.045058346028839,0.0450524066732796,1.7408914844918577e-05,-2.598032899925329e-12,1.31049999999991
4.2295651629664643e-07,2.8992924033799383e-09,0.0450578100054497,0.0450518061929752,1.958446167993344e-05,-2.5930368963145156e-12,1.31099999999991
2.7590958698309187e-08,1.3849330016135752e-10,0.0450573631668467,0.0450511751516706,2.017011532995383e-05,-2.592037695592353e-12,1.31149999999991
1.2964190998498992e-08,2.399518299334158e-09,0.0450566232538209,0.0450505472009408,2.0168376656970466e-05,-2.5930368963145156e-12,1.31199999999991
1.2702677798515083e-08,2.017120012687279e-10,0.0450559276955659,0.0450499711790472,2.0217054996995998e-05,-2.592037695592353e-12,1.31249999999991
3.5162830339802165e-07,1.5761689869941975e-10,0.0450552642218604,0.0450493111516041,2.016919668590411e-05,-2.5940360970366783e-12,1.31299999999991
2.6547958199840682e-08,1.0601639705010157e-10,0.0450547907458877,0.0450486392485215,2.3098264164911342e-05,-2.592037695592353e-12,1.31349999999991
1.918919051435708e-10,7.354779008039714e-10,0.0450540620414679,0.0450479857913818,2.299845369790887e-05,-2.5910384948701903e-12,1.31399999999991
1.559720229013517e-07,2.5569448017237484e-09,0.0450533374646942,0.0450473842362014,2.299845369790887e-05,-2.592037695592353e-12,1.31449999999991
1.2528905100894772e-08,1.0083666603100117e-08,0.0450527699892885,0.0450468127247719,2.373081699491575e-05,-2.592037695592353e-12,1.31499999999991
4.022069980541554e-08,5.4151183953576876e-09,0.0450521044730267,0.0450460193686277,2.368381807393849e-05,-2.5930368963145156e-12,1.31549999999991
4.2691137849826255e-07,8.392994799155673e-09,0.0450514431916618,0.0450452233844217,2.3730202575955595e-05,-2.597033699203166e-12,1.31599999999991
2.6118989603085563e-08,6.078514303009541e-09,0.0450510104505434,0.0450444019382838,2.7192550196897258e-05,-2.595035297758841e-12,1.31649999999991
1.3230031789546182e-07,4.290117011640504e-10,0.0450502238817351,0.0450436800562531,2.7192276479959254e-05,-2.597033699203166e-12,1.31699999999991
1.7105856559701538e-07,3.471274032107452e-10,0.0450496693069626,0.0450430244343392,2.7844911586916155e-05,-2.600031301369654e-12,1.31749999999991
1.0486899543193928e-10,1.902001958709043e-10,0.0450490631629159,0.0450424052847685,2.8645129614979226e-05,-2.603028903536142e-12,1.31799999999991
2.928504376012442e-07,7.280794023234449e-10,0.0450483144451824,0.0450417751637583,2.864512961897603e-05,-2.6040281042583047e-12,1.31849999999991
3.522487379004069e-07,2.5305939982400716e-10,0.0450477939702953,0.0450411208737406,2.7243635132956356e-05,-2.6070257064247926e-12,1.31899999999991
7.694566240001866e-07,2.4834867010103956e-09,0.0450472486966989,0.0450405238379914,3.075870787094814e-05,-2.609024107869118e-12,1.31949999999991
5.501299936011561e-07,3.4347018978975186e-09,0.045046815397901,0.0450399745075025,2.221476999597627e-05,-2.6070257064247926e-12,1.31999999999991
1.5750978640122204e-07,1.3766405029813633e-09,0.0450462195860724,0.0450394264711321,2.807540854798951e-05,-2.6080249071469552e-12,1.32049999999991
2.607177269908778e-08,9.726230237872002e-11,0.0450453622578399,0.0450387641690862,2.7431611569928016e-05,-2.60602650570263e-12,1.32099999999991
1.3600463030088994e-07,6.064697008478781e-10,0.0450445561239812,0.0450381260813785,2.7529769125900216e-05,-2.603028903536142e-12,1.32149999999991
6.537799859818172e-08,2.9325374004129934e-09,0.0450438244157522,0.0450375232660273,2.6965622886954144e-05,-2.6010305020918167e-12,1.32199999999991
2.607079269828505e-08,2.952127015065642e-10,0.0450431009151512,0.0450369184382571,2.7013013757959392e-05,-2.600031301369654e-12,1.32249999999991
1.2103623509701622e-07,1.5082939758270797e-10,0.0450423791402387,0.0450362816584966,2.7014968631000613e-05,-2.5990321006474915e-12,1.32299999999991
1.685201080001142e-07,2.6578486009287694e-09,0.0450417298204029,0.0450356157018188,2.6405813592922378e-05,-2.597033699203166e-12,1.32349999999991
2.567961249894113e-08,1.1919933998183474e-09,0.0450411368371384,0.0450349982010762,2.69908597388957e-05,-2.5940360970366783e-12,1.32399999999991
6.62104603990632e-08,1.1189903031949555e-09,0.0450404451304848,0.0450343057323699,2.7087506424994245e-05,-2.5940360970366783e-12,1.32449999999991
4.3543605009882524e-07,2.368127499652317e-09,0.0450398044407352,0.0450335869883899,2.693748964399667e-05,-2.5930368963145156e-12,1.32499999999991
2.7498800798941847e-08,9.88926020240033e-09,0.0450394288637667,0.0450330518649365,2.6427095176972948e-05,-2.597033699203166e-12,1.32549999999991
6.460339269792614e-08,6.381844802616499e-09,0.0450387394444574,0.0450323384023152,2.6426535664980655e-05,-2.600031301369654e-12,1.32599999999991
1.5897864150127283e-07,8.048179483965967e-11,0.0450380676963581,0.0450315933879091,2.6282355620965703e-05,-2.598032899925329e-12,1.32649999999991
1.5687979509904082e-07,2.38335399332934e-09,0.0450374837699647,0.0450309522280373,2.5551447476956923e-05,-2.595035297758841e-12,1.32699999999991
1.3364868697851584e-08,2.7183593015456253e-09,0.0450368650990213,0.0450303675447688,2.6204271715957184e-05,-2.592037695592353e-12,1.32749999999991
4.0296598100009184e-08,4.715481963235568e-10,0.0450361285576061,0.0450298692716526,2.6253673759968343e-05,-2.5960344984810035e-12,1.32799999999991
1.2519027293989016e-08,2.493869000197435e-09,0.0450354128900461,0.0450292636898759,2.6302578958969924e-05,-2.600031301369654e-12,1.32849999999991
3.7974314990446567e-07,7.569498604309555e-09,0.0450347223388006,0.0450286721886182,2.6255788391993384e-05,-2.603028903536142e-12,1.32899999999991
2.707739499979711e-08,5.787423200398489e-09,0.0450342218494014,0.0450279209240034,2.6951221938964487e-05,-2.600031301369654e-12,1.32949999999991
6.790921339983047e-07,9.75707799277803e-10,0.0450334945189067,0.0450274227362107,2.7052911595992768e-05,-2.6010305020918167e-12,1.32999999999991
1.771389330981754e-07,2.2906357019514267e-09,0.0450330927384425,0.0450269268947293,2.0085835587990708e-05,-2.598032899925329e-12,1.33049999999991
2.532252244002997e-07,2.3949107974541306e-09,0.0450324376387255,0.045026305770993,2.069288322492646e-05,-2.598032899925329e-12,1.33099999999991
3.8495906497237886e-08,2.9092680348119515e-10,0.0450318414182733,0.0450256956377716,2.316681825698108e-05,-2.595035297758841e-12,1.33149999999991
1.2514404797159262e-08,6.503977800775829e-09,0.0450310934353006,0.0450251053141197,2.312009091898215e-05,-2.5930368963145156e-12,1.33199999999991
1.5845201829789435e-07,2.1729295029970785e-09,0.0450303785143065,0.0450246175278743,2.3072960738002024e-05,-2.5900392941480277e-12,1.33249999999991
1.2309528209936138e-07,1.541116956271793e-10,0.0450297984679579,0.0450240030569694,2.3810582842953565e-05,-2.5910384948701903e-12,1.33299999999991
5.150192025002442e-07,2.0014480350827313e-10,0.0450291450867855,0.0450233612432409,2.3295704612902313e-05,-2.5940360970366783e-12,1.33349999999991
1.4905643359874876e-07,8.076610005791629e-10,0.0450288232514951,0.0450227255212394,2.318493815889333e-05,-2.598032899925329e-12,1.33399999999991
2.669922762044141e-07,5.333317953937211e-10,0.0450281201479203,0.0450220969036941,2.3808174679951222e-05,-2.5930368963145156e-12,1.33449999999991
5.908462274023529e-07,1.3707580209798564e-10,0.0450275506927212,0.0450214149826519,2.3737383197941497e-05,-2.595035297758841e-12,1.33499999999991
1.4676159929699617e-07,8.632946996156576e-10,0.0450272592836385,0.0450207694979112,2.038894023992377e-05,-2.598032899925329e-12,1.33549999999991
1.3446334601319165e-08,9.11636044431674e-11,0.0450265382013747,0.0450201354749005,1.980113344790535e-05,-2.595035297758841e-12,1.33599999999991
1.5564279759461286e-07,1.4550073021424303e-09,0.0450257803396442,0.0450195057445914,1.985104250290526e-05,-2.597033699203166e-12,1.33649999999991
1.8542600570270462e-07,1.569365297438008e-09,0.0450251724664446,0.0450188136906097,1.911881632798984e-05,-2.6020297028139794e-12,1.33699999999991
2.113106943937848e-07,2.3249887987075724e-09,0.0450246163479389,0.0450181350717719,1.9765081580969124e-05,-2.600031301369654e-12,1.33749999999991
4.753978333979503e-07,1.6747726053201184e-09,0.0450240748314921,0.045017506064959,2.0594802396911582e-05,-2.5960344984810035e-12,1.33799999999991
1.5688284570047895e-07,6.5610569963125975e-09,0.0450236623534731,0.0450168165109695,2.4374492376910695e-05,-2.597033699203166e-12,1.33849999999991
1.336055460016139e-08,4.849121035266357e-10,0.0450229443143648,0.0450160682843666,2.502630484391144e-05,-2.595035297758841e-12,1.33899999999991
1.2982099999170327e-08,1.8178950011993322e-10,0.0450222053987296,0.0450153950346647,2.5076561549930432e-05,-2.592037695592353e-12,1.33949999999991
5.2212222996506075e-08,2.1520420168119614e-10,0.0450214733215541,0.0450147522651254,2.5029271149001886e-05,-2.589040093425865e-12,1.33999999999991
1.2622778898518927e-08,7.204382021508415e-10,0.0450208221626179,0.045014097642777,2.503451809998669e-05,-2.5910384948701903e-12,1.34049999999991
1.3443364300230742e-07,2.7971810007132447e-09,0.0450201229666989,0.0450133895748871,2.4987567965983892e-05,-2.5940360970366783e-12,1.34099999999991
2.5740853601408098e-08,1.928749902846416e-09,0.0450195152558973,0.0450127202695846,2.5653946585935117e-05,-2.5930368963145156e-12,1.34149999999991
1.5064810630210923e-07,1.827780982122107e-10,0.0450188512672379,0.0450120906306489,2.565335480897435e-05,-2.5900392941480277e-12,1.34199999999991
1.6061827320251743e-07,9.15644296495266e-10,0.0450182507691132,0.0450114454515726,2.6276211342990408e-05,-2.5870416919815398e-12,1.34249999999991
1.2722764269890163e-07,1.65112620104102e-09,0.0450176680693389,0.0450107864892148,2.5633345354991732e-05,-2.5900392941480277e-12,1.34299999999991
2.59185223998315e-07,3.8418530162731557e-10,0.0450170049642828,0.0450101015707084,2.627061240090267e-05,-2.5880408927037024e-12,1.34349999999991
2.5767971402468337e-08,4.485800966791409e-10,0.0450163997205631,0.0450094287661225,2.8492727559892295e-05,-2.5990321006474915e-12,1.34399999999991
2.8878025960105136e-07,1.07388969938782e-09,0.0450156337928765,0.045008704636964,2.849507713498234e-05,-2.597033699203166e-12,1.34449999999991
2.504822569499021e-08,2.4459625991291034e-09,0.0450150491930616,0.0450079811644221,3.147366161293519e-05,-2.5940360970366783e-12,1.34499999999991
4.043413320137246e-08,5.99789599931011e-10,0.0450142830264609,0.0450073821419578,3.13799544929827e-05,-2.592037695592353e-12,1.34549999999991
1.898492743984681e-07,7.50150497275115e-10,0.0450135327974519,0.045006755441863,3.132801112293304e-05,-2.5960344984810035e-12,1.34599999999991
3.900557900282653e-08,5.868949007337143e-10,0.045012933392798,0.0450062411703024,3.0680208423894406e-05,-2.5790480862042386e-12,1.34649999999991
2.2306796109566873e-07,1.6921609946596305e-10,0.0450122440913649,0.0450055985818459,3.063531908598094e-05,-2.5660584768161243e-12,1.34699999999991
2.2906394050309364e-07,2.8201069951494517e-10,0.045011644086073,0.0450049225513984,2.9549095263980973e-05,-2.5620616739274737e-12,1.34749999999991
5.62235952239476e-11,7.211755012614951e-10,0.0450110376193154,0.0450043385966251,3.192447516697783e-05,-2.5660584768161243e-12,1.34799999999991
2.6907163795664157e-08,7.62536839921113e-09,0.0450102562513587,0.0450036206529704,3.192447517197383e-05,-2.5660584768161243e-12,1.34849999999991
2.3229792189827236e-07,6.197570234789396e-11,0.0450095321533907,0.0450028444111004,3.2025309348981956e-05,-2.5650592760939617e-12,1.34899999999991
1.2677168897967661e-08,4.335119971332624e-10,0.0450089563954792,0.0450021530014539,2.9667063264904314e-05,-2.567057677538287e-12,1.34949999999991
4.708141029818869e-10,5.511343048603123e-10,0.0450082095083822,0.0450014398882571,2.9714846959905117e-05,-2.5690560789826122e-12,1.34999999999991
1.733313420015925e-07,1.0820336987515944e-09,0.0450074330207308,0.045000704725554,2.971484696390192e-05,-2.567057677538287e-12,1.35049999999991
5.2014260502886156e-08,3.357963698769062e-09,0.0450068488375708,0.0450000388176736,3.032687854498395e-05,-2.570055279704775e-12,1.35099999999991
1.2369947600954223e-08,1.7259019907678308e-10,0.0450062789347854,0.0449994168193256,3.0423240371946214e-05,-2.5690560789826122e-12,1.35149999999991
2.65725680001494e-08,1.6399437988146026e-09,0.0450056045675557,0.0449988155895971,3.037656529591981e-05,-2.5660584768161243e-12,1.35199999999991
1.7591750919865312e-07,3.375757701151727e-09,0.0450049363675904,0.0449981996462634,3.047598984795563e-05,-2.564060075371799e-12,1.35249999999991
4.210551445976707e-07,1.074045019588965e-10,0.0450043956029319,0.0449975051237054,2.9874137893903807e-05,-2.5660584768161243e-12,1.35299999999991
1.3863411897629963e-08,8.519482966318215e-10,0.0450038747234441,0.0449968480064326,2.5703503948926176e-05,-2.5630608746496364e-12,1.35349999999991
2.602943439955485e-08,2.77360003020366e-10,0.045003095548786,0.0449962172783326,2.5651380285984793e-05,-2.5620616739274737e-12,1.35399999999991
1.3669389599402226e-08,3.592641947824937e-10,0.0450023906065681,0.0449955597444049,2.5651807707971486e-05,-2.5620616739274737e-12,1.35449999999991
3.500523338972883e-07,1.9729231998111274e-09,0.0450016647980387,0.044994906334404,2.5702879133948642e-05,-2.5630608746496364e-12,1.35499999999991
1.481768611977241e-07,1.1400906052561055e-09,0.0450011149334043,0.0449944218917462,2.393205230299955e-05,-2.5680568782604496e-12,1.35549999999991
3.967158149903449e-08,2.4507693999198388e-09,0.0450003603126665,0.0449937431247224,2.3223475701938945e-05,-2.567057677538287e-12,1.35599999999991
5.1825546895645225e-08,6.517031983510613e-10,0.0449996065826979,0.0449931070539186,2.327652540590197e-05,-2.5630608746496364e-12,1.35649999999991
1.4927717290058595e-07,4.485044974300578e-10,0.0449989358337152,0.0449925511222087,2.337923330897329e-05,-2.5690560789826122e-12,1.35699999999991
1.3406602217269636e-11,3.5565228054257325e-09,0.0449983859395839,0.0449919406889242,2.3994972690899452e-05,-2.5740520825934254e-12,1.35749999999991
3.8080192010098157e-07,5.937650371379277e-11,0.0449976952148724,0.0449913604727889,2.399497268890105e-05,-2.570055279704775e-12,1.35799999999991
3.8619168106490687e-08,0.0,0.0449972272019462,0.04499073912275,2.2058215373932377e-05,-2.575051283315588e-12,1.35849999999991
2.632453360157383e-08,7.129606002798106e-10,0.0449965281432255,0.0449900969465615,2.2106755405926215e-05,-2.5800472869264013e-12,1.35899999999991
9.048082039858629e-08,2.9811069585106154e-10,0.0449959759377385,0.0449893769356579,2.21058436699062e-05,-2.5790480862042386e-12,1.35949999999991
1.4708313940403617e-07,8.894823974592292e-10,0.0449953350286621,0.044988702417137,2.196566782997067e-05,-2.581046487648564e-12,1.35999999999991
1.337558607969469e-07,4.375185005955906e-10,0.044994710929442,0.0449880165473305,2.1258735842910603e-05,-2.581046487648564e-12,1.36049999999991
2.5132491400514656e-08,1.6674185018827892e-09,0.0449940432751506,0.0449873042031485,2.060449796092989e-05,-2.581046487648564e-12,1.36099999999991
1.687462830024522e-07,1.3990249930762033e-10,0.0449933405169682,0.044986597982543,2.051001758995863e-05,-2.5830448890928892e-12,1.36149999999991
3.8286335594939214e-08,1.0420959928314488e-10,0.0449926929112805,0.0449859353815929,1.9725781638002537e-05,-2.5880408927037024e-12,1.36199999999991
1.405225869693938e-08,6.903256299928273e-09,0.0449920140775115,0.0449852805017014,1.967900257093813e-05,-2.5930368963145156e-12,1.36249999999991
2.6923368701137207e-08,3.482610699823141e-09,0.0449914177331479,0.0449844621125168,1.9730043246957152e-05,-2.595035297758841e-12,1.36299999999991
1.5578700079954544e-07,1.3191426978531595e-09,0.0449907795684037,0.0449838749667957,1.9831234489897653e-05,-2.595035297758841e-12,1.36349999999991
1.8257309859770476e-07,1.6752378026452241e-09,0.0449902150978444,0.0449832646561488,2.0469461268990408e-05,-2.592037695592353e-12,1.36399999999991
2.0105410392101675e-10,1.5863056007647813e-09,0.0449896498414906,0.0449826619201207,1.9731746832896135e-05,-2.5930368963145156e-12,1.36449999999991
1.3214177300990837e-08,1.0655561988315299e-09,0.0449889468217788,0.0449820472860688,1.9731746832896135e-05,-2.597033699203166e-12,1.36499999999991
2.3288311040009502e-07,5.817323012191622e-10,0.0449881850452948,0.0449814663423819,1.9779014130971717e-05,-2.5910384948701903e-12,1.36549999999991
6.554504990152754e-08,1.4498159617293283e-10,0.0449876538201247,0.0449807422171155,2.191806505791316e-05,-2.595035297758841e-12,1.36599999999991
1.3743565695223392e-08,6.653525994049225e-10,0.0449869684208724,0.0449800290904421,2.2164812408909107e-05,-2.6020297028139794e-12,1.36649999999991
1.2484918290173175e-07,2.068116997100411e-10,0.0449861856301213,0.0449792623484706,2.221373578892294e-05,-2.6050273049804673e-12,1.3669999999999
1.694534991977803e-07,1.2050917000405725e-09,0.0449855415648914,0.044978571281019,2.2843430234953388e-05,-2.600031301369654e-12,1.3674999999999
3.4299125529352326e-07,3.447178029136744e-10,0.0449849528370098,0.0449779298439858,2.215946431094462e-05,-2.597033699203166e-12,1.3679999999999
4.28130969495899e-07,6.770497010255561e-10,0.0449844187115413,0.0449773145895074,2.0684451969898987e-05,-2.6020297028139794e-12,1.3684999999999
1.3420285639720309e-07,5.842566014324646e-10,0.0449838804270931,0.0449766717143295,2.3172160679929554e-05,-2.6050273049804673e-12,1.3689999999999
1.392432638011587e-07,2.2313599579160126e-10,0.0449831277751761,0.0449759123290775,2.374189950593575e-05,-2.6070257064247926e-12,1.3694999999999
5.201781599906141e-08,3.1274829948024774e-10,0.0449824367000596,0.0449752599431351,2.307503178800019e-05,-2.611022509313443e-12,1.3699999999999
1.4867927870115816e-07,2.2006195962709363e-09,0.0449817505185885,0.0449746136805597,2.3177202424951027e-05,-2.614020111479931e-12,1.3704999999999
2.5381888299480515e-08,1.2127178983245557e-09,0.0449810009287481,0.0449739814253055,2.2473541762990656e-05,-2.614020111479931e-12,1.3709999999999
2.6728882503157525e-08,5.949093023760454e-10,0.0449802305202804,0.0449732322746522,2.247440116598387e-05,-2.609024107869118e-12,1.3714999999999
1.3554421800232586e-08,3.989044997099178e-10,0.0449796320262345,0.0449724693450693,2.2572926466901677e-05,-2.611022509313443e-12,1.3719999999999
2.6478717600475488e-08,3.540666024259842e-10,0.0449789678158607,0.0449717801983101,2.2623291741963314e-05,-2.6130209107577684e-12,1.3724999999999
6.169700167424352e-11,3.751617697056453e-09,0.0449782323244465,0.0449711176502083,2.272119511392834e-05,-2.611022509313443e-12,1.3729999999999
1.5388387919479385e-07,6.87133301646714e-10,0.0449775051097721,0.0449704789195173,2.2721195112929138e-05,-2.611022509313443e-12,1.3734999999999
6.636738119486507e-08,3.837046028132285e-10,0.0449768760440732,0.0449697439493296,2.33608989349543e-05,-2.6130209107577684e-12,1.3739999999999
4.0785613199256776e-08,2.1202590377855657e-10,0.044976177114063,0.0449690424864709,2.3306546708901088e-05,-2.6150193122020937e-12,1.3744999999999
2.5349718796308096e-08,1.0803749977972288e-09,0.0449755268012829,0.044968352146409,2.3254912369985448e-05,-2.6190161150907443e-12,1.3749999999999
3.90392523030858e-08,1.4189369818007336e-10,0.0449748390531591,0.0449676665905372,2.3253814195989264e-05,-2.6240121187015575e-12,1.3754999999999
5.198623000135516e-08,6.203641003676985e-10,0.0449742021508019,0.0449669935381911,2.330403422490246e-05,-2.6210145165350696e-12,1.3759999999999
1.7153221079646563e-07,2.8400821971974466e-09,0.0449735687164199,0.0449663526532805,2.3309135550930726e-05,-2.6190161150907443e-12,1.3764999999999
6.611630849751027e-08,1.0678536901953528e-08,0.044972958647433,0.0449657770317279,2.391708133797632e-05,-2.6210145165350696e-12,1.3769999999999
3.822213610199521e-08,8.232623957549201e-10,0.0449722372858673,0.0449649355705648,2.3962047734915615e-05,-2.617017713646419e-12,1.3774999999999
3.929010049946724e-08,1.886671499584658e-09,0.0449715505015402,0.0449642228735228,2.4011450466931983e-05,-2.6180169143685816e-12,1.3779999999999
1.3919634780229506e-07,9.393858954598322e-10,0.0449708944806696,0.0449635864178367,2.406151368694598e-05,-2.6210145165350696e-12,1.3784999999999
1.6395328250595753e-07,2.0835049657774718e-10,0.0449703033571042,0.0449629649064689,2.339191817590791e-05,-2.6190161150907443e-12,1.3789999999999
2.7858336498765013e-08,5.300228034244014e-10,0.0449697242463176,0.0449623165278625,2.4061994583934876e-05,-2.623012917979395e-12,1.3794999999999
1.9783346360408016e-07,1.75552995751449e-10,0.0449688949185757,0.0449617151541579,2.406518697495308e-05,-2.6260105201458828e-12,1.3799999999999
1.390042720511575e-08,5.791527049603395e-10,0.0449682195610166,0.0449610801617181,2.6234361043986354e-05,-2.6320057244788586e-12,1.3804999999999
2.6462317295750104e-08,1.467096201468454e-09,0.0449674298126156,0.0449604425785496,2.6183330687934436e-05,-2.6190161150907443e-12,1.3809999999999
4.338487940014346e-07,1.812251196331438e-09,0.0449667115496548,0.0449597835187021,2.6187479016948068e-05,-2.6190161150907443e-12,1.3814999999999
3.526831377012596e-07,3.0280480206590354e-10,0.0449662325676293,0.0449590602397005,2.215530596694215e-05,-2.6210145165350696e-12,1.3819999999999
1.2446923150499778e-07,1.666128401911493e-09,0.0449656473292418,0.0449584100826465,1.949762219799478e-05,-2.623012917979395e-12,1.3824999999999
1.418072335043763e-07,7.89348140323165e-09,0.0449648719885531,0.0449578038955116,2.012684271990306e-05,-2.628008921590208e-12,1.3829999999999
2.709573160286638e-08,2.317114299044132e-09,0.0449641619298505,0.0449570624571416,1.955227711991636e-05,-2.639000129533997e-12,1.3834999999999
5.341301109740293e-08,3.4007159588345104e-10,0.0449634209058941,0.0449565763522013,1.965395977598927e-05,-2.64310795472511e-12,1.3839999999999
1.6243219119749241e-07,8.978556995109521e-10,0.0449627597938124,0.0449559564865298,1.985474509891283e-05,-2.6451063561694355e-12,1.3844999999999
5.344941559487504e-08,1.2110219979599712e-09,0.0449621647769833,0.0449552917186529,2.062774638689202e-05,-2.6471047576137607e-12,1.3849999999999
6.877558719753374e-08,6.647557990180353e-10,0.0449615223941257,0.044954652086674,2.062699131100132e-05,-2.649103159058086e-12,1.3854999999999
2.6763911500221615e-07,6.861558959903036e-10,0.0449608548526746,0.0449539779966379,2.0884131240905823e-05,-2.6511015605024113e-12,1.3859999999999
2.5955438402724962e-08,5.118849996654795e-10,0.0449602893396263,0.0449533247206367,2.0786779342918393e-05,-2.6501023597802487e-12,1.3864999999999
1.5684137300020495e-07,9.017517198228742e-09,0.0449595806010715,0.044952686971356,2.0787282536960383e-05,-2.6511015605024113e-12,1.3869999999999
2.465290270953213e-07,2.080150995897867e-09,0.0449589128504778,0.0449518869278789,2.0049036577929336e-05,-2.649103159058086e-12,1.3874999999999
5.247853149953352e-08,2.058025895534943e-09,0.044958340262656,0.0449511936575913,2.2661885973995766e-05,-2.652100761224574e-12,1.3879999999999
4.965149838984106e-07,5.257748958431563e-10,0.0449576156407252,0.0449505271951413,2.2758525119903616e-05,-2.6501023597802487e-12,1.3884999999999
2.9850294670091815e-07,1.2777138028163826e-09,0.0449572950977541,0.0449499512116998,2.0486218803905665e-05,-2.6501023597802487e-12,1.3889999999999
1.4484838310041548e-07,4.591194022185441e-10,0.0449566040537439,0.0449492425792645,2.353834588497694e-05,-2.655098363391062e-12,1.3894999999999
1.0227214006230945e-09,2.20758690494538e-09,0.0449558090875775,0.0449486204394248,2.2841213899948976e-05,-2.6580959655575498e-12,1.3899999999999
1.3976022998629656e-08,4.47427599831185e-09,0.0449552416582534,0.0449480089874598,2.2841213896951373e-05,-2.6560975641132245e-12,1.3904999999999
2.6783094449894795e-07,2.746737004510891e-10,0.0449545386539649,0.0449472693444173,2.2788663640915807e-05,-2.655098363391062e-12,1.3909999999999
1.729006230966057e-07,4.4364959622678057e-10,0.0449538998901781,0.0449466139158814,2.2800900195907303e-05,-2.657096764835387e-12,1.3914999999999
1.2462010298697201e-08,6.821238018872577e-10,0.0449532475084492,0.0449459896677241,2.2194792167917754e-05,-2.657096764835387e-12,1.3919999999999
7.304322008350184e-10,1.8031070386781423e-10,0.0449524931585622,0.0449452892513312,2.214811106493464e-05,-2.6580959655575498e-12,1.3924999999999
1.4432710779971325e-07,2.2309729758029917e-10,0.0449517639523206,0.0449446197417324,2.214811106593384e-05,-2.6590951662797124e-12,1.3929999999999
3.071725227996036e-07,8.942859647254053e-11,0.0449512053099702,0.0449439489589414,2.1568481175959775e-05,-2.663091969168363e-12,1.3934999999999
2.6907378689738914e-07,3.9366140208718647e-10,0.0449506044657976,0.0449433017933391,1.819456687590648e-05,-2.666089571334851e-12,1.3939999999999
1.5728638699807895e-07,2.2288856038610305e-09,0.04494993830885,0.0449426105273189,1.8193787276965523e-05,-2.6670887720570136e-12,1.3944999999999
4.0578095099330636e-08,1.0668882999276263e-09,0.0449492732243999,0.0449419696778575,1.7558071503942507e-05,-2.6670887720570136e-12,1.3949999999999
2.5052299940098166e-07,2.6371873990127526e-09,0.0449486446655867,0.0449412744744375,1.7605682380961163e-05,-2.666089571334851e-12,1.3954999999999
2.5761740199414795e-08,1.9258057024074127e-09,0.0449480552034987,0.0449405603003444,1.4920886549973922e-05,-2.666089571334851e-12,1.3959999999999
2.606868540477869e-08,1.4157609806719762e-10,0.0449473001367691,0.0449399114284583,1.4921088602903865e-05,-2.6580959655575498e-12,1.3964999999999
2.139963555941593e-07,6.536704996729092e-10,0.0449466362370833,0.044939279675923,1.4925009031996339e-05,-2.6590951662797124e-12,1.3969999999999
1.8010186900174752e-07,1.6448259976264978e-09,0.0449460585465861,0.0449387044078075,1.2616408798904466e-05,-2.657096764835387e-12,1.3974999999999
3.845182300343808e-08,2.268249602033201e-09,0.0449453737930415,0.0449380469525881,1.3438053415915086e-05,-2.6590951662797124e-12,1.3979999999999
3.91632976048939e-11,2.244446899168917e-09,0.0449446493981524,0.0449374394511143,1.3389180138934087e-05,-2.6610935677240377e-12,1.3984999999999
1.3500295097113035e-08,8.634257295248027e-09,0.0449439262150019,0.0449368626282662,1.3389180134937284e-05,-2.669087173501339e-12,1.3989999999999
2.614454369664898e-08,1.2686979938836274e-10,0.0449431921083061,0.0449360797402057,1.3438466330950583e-05,-2.6730839763899894e-12,1.3994999999999
1.5793904560579275e-07,2.5052354010735023e-09,0.0449424901072966,0.0449354104294589,1.33409383329397e-05,-2.6760815785564773e-12,1.3999999999999
1.3451222399818441e-08,1.5519559942722694e-10,0.0449418722407963,0.0449346873155269,1.2613836294916858e-05,-2.669087173501339e-12,1.4004999999999
1.2109656639947008e-07,2.2764269635988654e-10,0.0449411662955729,0.0449340108084161,1.2563484353966814e-05,-2.666089571334851e-12,1.4009999999999
3.5262319619810967e-07,1.5480390580524528e-10,0.0449405150980713,0.0449333541773578,1.3179493218995475e-05,-2.6650903706126883e-12,1.4014999999999
1.7598325909723433e-07,9.936779295227627e-09,0.0449399770959447,0.0449326965865745,1.6442930002913414e-05,-2.666089571334851e-12,1.4019999999999
3.481481732001135e-07,9.235505971094682e-10,0.0449392917866571,0.044931886479031,1.7070136742902697e-05,-2.6650903706126883e-12,1.4024999999999
1.3646672650247105e-07,1.8541597007759592e-09,0.0449388810867159,0.0449311126886184,1.9747950785964363e-05,-2.668087972779176e-12,1.4029999999999
1.5334656040116856e-07,1.954302199236313e-09,0.0449382052802806,0.044930460008316,1.910674802896306e-05,-2.6650903706126883e-12,1.4034999999999
2.690501309937643e-08,1.613314100368246e-09,0.0449375821674976,0.044929855362756,1.8541905791980007e-05,-2.6620927684462004e-12,1.4039999999999
4.138822179422519e-08,1.821264201951056e-09,0.0449368990338677,0.0449292530133693,1.8642242569977263e-05,-2.6590951662797124e-12,1.4044999999999
2.3373319639474754e-07,8.44288042256558e-11,0.0449362301577961,0.0449286303892816,1.858842208790623e-05,-2.6560975641132245e-12,1.4049999999999
3.000635919042649e-07,5.828459936907393e-11,0.0449356684538147,0.0449279791535865,1.610302730392643e-05,-2.6540991626688992e-12,1.4054999999999
3.815980260252205e-08,5.068938900565367e-09,0.0449350061741208,0.0449273188928566,1.9697651337913236e-05,-2.6511015605024113e-12,1.4059999999999
1.2611240399196255e-08,2.1431153032769323e-09,0.0449342564750026,0.0449269010119839,1.9651994741964884e-05,-2.6560975641132245e-12,1.4064999999999
4.6267436570185394e-07,7.779319965983689e-10,0.0449334744955697,0.0449263075023108,1.9605691929935887e-05,-2.6530999619467366e-12,1.4069999999999
8.535833984080199e-10,7.973995977406112e-10,0.0449329504288387,0.0449255468599027,1.6591292051892914e-05,-2.6540991626688992e-12,1.4074999999999
1.2779735804324677e-08,1.985747496990875e-09,0.0449320104531362,0.0449248898787053,1.659129204789611e-05,-2.6540991626688992e-12,1.4079999999999
1.2485904400671988e-08,5.97000400504033e-10,0.0449312291033084,0.0449242007918188,1.663941575091865e-05,-2.6501023597802487e-12,1.4084999999999
6.487415339651026e-08,1.3697886019903294e-09,0.0449305023583893,0.044923541254624,1.6592412365956655e-05,-2.646105556891598e-12,1.4089999999999
5.239084859692822e-08,7.002097027197784e-10,0.044929810858845,0.044922858219183,1.6739284659950115e-05,-2.6471047576137607e-12,1.4094999999999
4.066800591007169e-07,2.4396639569657097e-10,0.0449291385886725,0.0449221382210494,1.674541855689604e-05,-2.644107155447273e-12,1.4099999999999
1.2908059801586269e-08,1.7275299940555655e-10,0.0449287153197395,0.0449215056286513,1.747337971791385e-05,-2.6380009288118345e-12,1.4104999999999
5.095389820491958e-08,9.404834966364461e-10,0.044927981522035,0.044920821014625,1.752185864689615e-05,-2.6380009288118345e-12,1.4109999999999
1.2291600300085026e-08,1.109050004610701e-10,0.0449273211542379,0.0449201794769468,1.7430098310899922e-05,-2.6350033266453465e-12,1.4114999999999
1.5646110679973235e-07,2.9470170054279876e-10,0.0449266485242035,0.0449195119405956,1.7383716482965994e-05,-2.636002527367509e-12,1.4119999999999
5.229601015011021e-07,9.106489604060464e-09,0.0449260591546451,0.0449188428304645,1.6743598987956076e-05,-2.634004125923184e-12,1.4124999999999
2.6016000499728964e-08,2.3851679034625484e-09,0.0449258011286744,0.0449180546978058,1.935987999790445e-05,-2.636002527367509e-12,1.4129999999999
2.972766416017847e-07,6.392284965239803e-10,0.0449250174823582,0.044917445730081,1.936107538491605e-05,-2.634004125923184e-12,1.4134999999999
2.7464505204799483e-08,3.4086400368948944e-10,0.0449244307037417,0.0449167673174591,1.8141089171974656e-05,-2.6350033266453465e-12,1.4139999999999
2.742913434994332e-07,1.0079539980445418e-10,0.0449236923748276,0.0449160440832667,1.8139976815989556e-05,-2.6290081223123707e-12,1.4144999999999
2.307222272956988e-07,6.066329903686718e-09,0.044923079120067,0.04491536720447,1.8098724409942868e-05,-2.62501131942372e-12,1.4149999999999
5.145224050290276e-08,4.6516009793995394e-10,0.0449224081339396,0.0449146515317093,2.0171645173983066e-05,-2.6210145165350696e-12,1.4154999999999
1.4812504359890122e-07,3.6335099026785223e-09,0.0449216528644961,0.0449139863642931,2.0176862374987614e-05,-2.617017713646419e-12,1.4159999999999
3.8299309702838347e-08,6.657851006619531e-10,0.0449209989573664,0.0449133251471098,2.0800378358942773e-05,-2.622013717257232e-12,1.4164999999999
7.550830100067074e-11,1.2582943020866821e-09,0.0449202841021244,0.0449126301394207,2.0656386803930005e-05,-2.6320057244788586e-12,1.4169999999999
2.6420593900178257e-08,2.663721500317795e-09,0.0449195533371533,0.0449119278433382,2.0656386803930005e-05,-2.631006523756696e-12,1.4174999999999
1.7060825229647802e-07,1.1144442035870838e-09,0.044918899095146,0.0449112367792204,2.0755662048954626e-05,-2.6300073230345333e-12,1.4179999999999
3.062915742008121e-07,1.9859857022797023e-09,0.0449183309586362,0.0449104620555129,2.016556164796679e-05,-2.6260105201458828e-12,1.4184999999999
5.353534469898502e-08,1.2394361023626566e-09,0.0449177665125944,0.044909829539716,2.3510421009897975e-05,-2.62501131942372e-12,1.4189999999999
8.318769978421514e-11,4.369953010563421e-10,0.0449169491664588,0.0449091697491611,2.3410842613924565e-05,-2.623012917979395e-12,1.4194999999999
2.4007802690295676e-11,1.4213069957080826e-09,0.0449161654568127,0.0449085408598774,2.3410842616922167e-05,-2.6260105201458828e-12,1.4199999999999
4.69845382405909e-07,9.256571967264371e-10,0.0449154421061989,0.0449079180799493,2.3410842617921368e-05,-2.628008921590208e-12,1.4204999999999
4.122801407005494e-07,7.219589995277609e-10,0.044915010058577,0.0449074167710007,2.2588424946956565e-05,-2.62501131942372e-12,1.4209999999999
5.2555652801933306e-08,1.3414103994247029e-09,0.0449143910081045,0.0449066536547662,2.460820575589384e-05,-2.6270097208680454e-12,1.4214999999999
2.602066260376512e-08,7.2386776017729915e-09,0.0449135924040991,0.0449059462501976,2.4804775411002566e-05,-2.6260105201458828e-12,1.4219999999999
1.5509003570279845e-07,3.591413000325616e-10,0.044912786046998,0.0449053351638718,2.4709370057940383e-05,-2.6080249071469552e-12,1.4224999999999
2.1740758270050176e-07,3.678057997058559e-10,0.0449121514885847,0.0449046267087937,2.4069829424933076e-05,-2.6070257064247926e-12,1.4229999999999
5.365433210224868e-08,8.768632202282856e-09,0.044911541686319,0.0449040038826699,2.649906098395327e-05,-2.6020297028139794e-12,1.4234999999999
2.906387841991598e-07,1.4495986008777884e-09,0.044910784239453,0.0449032250703392,2.6298177793981914e-05,-2.603028903536142e-12,1.4239999999999
4.77770970008784e-08,4.1678049900184533e-10,0.0449102196500353,0.0449026332657068,2.636868338989906e-05,-2.598032899925329e-12,1.4244999999999
2.8504408750018584e-07,4.334176004205936e-09,0.0449094384161247,0.0449019342128161,2.6259936685923968e-05,-2.5990321006474915e-12,1.4249999999999
1.4267782795507333e-08,6.184419497345939e-09,0.0449089044280506,0.0449013049040157,2.631130998198561e-05,-2.6020297028139794e-12,1.4254999999999
1.3112293195671754e-08,6.5359625975314195e-09,0.0449082792399142,0.0449005926420972,2.63626194559885e-05,-2.598032899925329e-12,1.4259999999999
2.460888645985926e-07,3.020260014308107e-10,0.0449075604047178,0.0448998588098461,2.6315434060952825e-05,-2.5990321006474915e-12,1.4264999999999
3.5232310124921895e-10,1.1236232014266712e-09,0.0449069313609408,0.0448992041046583,2.4027296131934328e-05,-2.598032899925329e-12,1.4269999999999
1.7319143859328978e-07,1.3558647954381442e-09,0.0449061024605911,0.0448985700331109,2.402729613393273e-05,-2.595035297758841e-12,1.4274999999999
1.3115409203123818e-08,3.436883999619056e-09,0.0449055073765074,0.0448979372370548,2.334078119992089e-05,-2.5910384948701903e-12,1.4279999999999
6.397930511978234e-07,1.0152470600321983e-08,0.0449048390924859,0.0448973303793734,2.3292237149918904e-05,-2.5880408927037024e-12,1.4284999999999
1.2873986897365963e-08,1.8133060331049222e-10,0.0449045229476626,0.0448965379736377,2.3295911461995722e-05,-2.5910384948701903e-12,1.4289999999999
1.4460297959734136e-07,6.201697974606013e-10,0.0449036501426081,0.044895897085922,2.3247627286893113e-05,-2.5880408927037024e-12,1.4294999999999
3.00698187905013e-07,1.2534490112514618e-10,0.0449029479533905,0.044895197654964,2.2650491581899246e-05,-2.592037695592353e-12,1.4299999999999
1.3331806505978427e-08,4.624206496883776e-09,0.0449023035486187,0.044894536341073,2.3900645828911493e-05,-2.589040093425865e-12,1.4304999999999
3.8666024099881513e-07,6.229259955081723e-10,0.0449015140088326,0.0448939798395346,2.3950482901935466e-05,-2.5910384948701903e-12,1.4309999999999
8.599655567029241e-07,1.8669508897173337e-08,0.0449009801599196,0.0448934324388815,2.22365872819541e-05,-2.595035297758841e-12,1.4314999999999
2.2539353499578807e-07,3.978628398959572e-09,0.0449007309701067,0.0448925326513589,1.9123605049964354e-05,-2.592037695592353e-12,1.4319999999999
1.4349083150150266e-07,2.324067001346908e-09,0.0448999339142223,0.0448921051238559,2.1562988755996493e-05,-2.5880408927037024e-12,1.4324999999999
3.103629985026779e-07,5.619465032191684e-10,0.0448991572336679,0.0448915573048386,2.224386139793033e-05,-2.586042491259377e-12,1.4329999999999
3.9948073099482784e-08,3.478463003747656e-10,0.0448985310227416,0.0448908837084454,2.3227608557996327e-05,-2.5820456883707266e-12,1.4334999999999
6.523948289927084e-08,2.9644309923471113e-10,0.0448977592727182,0.0448902033727374,2.3178833911896568e-05,-2.5790480862042386e-12,1.4339999999999
1.3866054139610728e-07,9.285573004946812e-10,0.0448970300069725,0.0448895390866283,2.3329780723946314e-05,-2.5790480862042386e-12,1.4344999999999
3.130857754995997e-07,1.5785089901854121e-10,0.0448963621072907,0.0448888624521837,2.4010925145923068e-05,-2.5760504840377507e-12,1.4349999999999
1.8706932920081742e-07,5.810400979799901e-10,0.0448957511646597,0.0448881892880637,2.7475907556917534e-05,-2.575051283315588e-12,1.4354999999999
2.580294259507676e-08,9.109189028078113e-10,0.044895090989281,0.0448875495009536,2.6725997431920057e-05,-2.5760504840377507e-12,1.4359999999999
1.8258624279871016e-07,3.921703004006183e-09,0.0448943392607279,0.0448867901599621,2.6629196784977438e-05,-2.5760504840377507e-12,1.4364999999999
3.035003669007996e-07,1.964797699538501e-09,0.0448937240481096,0.0448860388672422,2.589172689293484e-05,-2.578048885482076e-12,1.4369999999999
8.552856964327837e-10,2.388821987442391e-10,0.0448932465852611,0.0448853718960009,2.5840670523913367e-05,-2.5740520825934254e-12,1.4374999999999
5.150552419008747e-07,2.6638279776447504e-10,0.0448927583578802,0.0448846928912189,2.5840670521914966e-05,-2.5740520825934254e-12,1.4379999999999
4.6500046370356873e-07,6.415159028994033e-10,0.0448923428808493,0.044884030128737,2.9060656491997072e-05,-2.573052881871263e-12,1.4384999999999
3.866096579679956e-08,5.897112034802809e-10,0.0448918732862143,0.0448833871092516,3.4995829536921264e-05,-2.5690560789826122e-12,1.4389999999999
2.1799947902412242e-08,1.0180579601559714e-08,0.0448910155567442,0.0448828404050949,3.4947316833955355e-05,-2.5710544804269375e-12,1.4394999999999
1.4187192820536154e-07,8.710430016156678e-10,0.04489015853596,0.0448820621187507,3.496212895792716e-05,-2.567057677538287e-12,1.4399999999999
3.9994962904021936e-08,1.6231449517789542e-10,0.0448894496319611,0.0448815258270177,3.437416387097603e-05,-2.570055279704775e-12,1.4404999999999
1.4380619829668095e-07,2.1268069944069268e-10,0.0448887283932246,0.0448808833736632,3.44282180259059e-05,-2.567057677538287e-12,1.4409999999999
1.5961099990302596e-07,0.0,0.0448880234682714,0.0448802402300047,3.373735451595028e-05,-2.5650592760939617e-12,1.4414999999999
2.5980566169953034e-07,4.3376179731380304e-10,0.0448872957283799,0.0448795818874787,3.447871979389561e-05,-2.564060075371799e-12,1.4419999999999
2.560316540028973e-08,6.061856017147704e-10,0.0448866771696337,0.044878948555192,3.1822820121929496e-05,-2.5620616739274737e-12,1.4424999999999
6.426465420233951e-08,7.085219008717836e-10,0.0448858826627541,0.0448782221879433,3.182460647699337e-05,-2.5630608746496364e-12,1.4429999999999
1.2609408704677971e-08,1.492850981721361e-10,0.0448851637447517,0.0448774739022681,3.177957008393406e-05,-2.5630608746496364e-12,1.4434999999999
1.6274088040363344e-07,2.0211439466510939e-10,0.0448844042218073,0.0448767964528474,3.1732414860985436e-05,-2.561062473205311e-12,1.4439999999999
3.431227355993327e-07,5.673220226931619e-11,0.04488386684903,0.0448761163123022,3.116886601595148e-05,-2.5600632724831485e-12,1.4444999999999
2.7272679795076193e-08,4.108150604420491e-09,0.0448833176023434,0.0448754508120951,2.7393972520939336e-05,-2.558064871038823e-12,1.4449999999999
2.620174310158374e-08,6.2268456987868426e-09,0.044882584375931,0.0448749032198241,2.749614104191611e-05,-2.5570656703166605e-12,1.4454999999999
1.3063383604017265e-08,5.533093982990067e-10,0.0448818446376875,0.0448742024340412,2.7497500061923752e-05,-2.5540680681501726e-12,1.4459999999999
1.3572434898190266e-08,9.193980299304627e-11,0.0448811247714827,0.0448735078822011,2.7546305588987963e-05,-2.5520696667058473e-12,1.4464999999999
5.131402570218713e-08,5.562098975842034e-10,0.0448804370564731,0.0448728281596499,2.7495317680981124e-05,-2.5490720645393594e-12,1.4469999999999
4.071400659666491e-08,1.3516209679265145e-10,0.0448799244576002,0.0448721807168339,2.7498440545947744e-05,-2.547073663095034e-12,1.4474999999999
5.310525340307404e-08,1.076969104174541e-09,0.0448792445063193,0.0448715140885528,2.744581351099562e-05,-2.547073663095034e-12,1.4479999999999
1.378272020124971e-08,3.481166049867923e-10,0.0448786168006051,0.0448708134475282,2.73447321649245e-05,-2.5430768602063836e-12,1.4484999999999
5.2659228401419345e-08,8.08535606522387e-10,0.0448778769313879,0.0448701311832948,2.739471273494054e-05,-2.539080057317733e-12,1.4489999999999
2.589266869662543e-08,9.337895699734755e-09,0.0448772091245447,0.0448694462642138,2.7401839497898095e-05,-2.539080057317733e-12,1.4494999999999
2.5841851700181273e-08,2.5536166028961027e-09,0.0448765181116263,0.0448686617254739,2.7499278626996748e-05,-2.5370816558734077e-12,1.4499999999999
1.8527734780421357e-07,2.802300197446428e-09,0.0448758542576721,0.0448679267504844,2.750010753194143e-05,-2.5380808565955704e-12,1.4504999999999
1.2273752329761134e-07,1.0656545992859812e-09,0.0448753202471946,0.0448672535705179,2.666273133800079e-05,-2.5480728638171968e-12,1.4509999999999
1.448591029004631e-07,0.0,0.0448746562047808,0.0448667239155853,2.605316728299112e-05,-2.5510704659836847e-12,1.4514999999999
4.462240286023933e-07,3.2483888981471587e-09,0.0448740323780808,0.0448660583786179,2.6656864212992737e-05,-2.547073663095034e-12,1.4519999999999
2.6015176901594828e-08,1.2365380039347507e-09,0.0448735362953727,0.0448655831121332,2.4041236995953064e-05,-2.5410784587620583e-12,1.4524999999999
2.7176509397042192e-08,8.723595040782683e-10,0.0448727467562807,0.0448649630932014,2.4046192555915447e-05,-2.542077659484221e-12,1.4529999999999
1.456686518977457e-07,6.165680049852185e-10,0.044872016345519,0.0448643176751131,2.404449967297051e-05,-2.5380808565955704e-12,1.4534999999999
1.3047347299788292e-08,1.0866216905436321e-08,0.044871317910148,0.0448636127740723,2.353557219691993e-05,-2.539080057317733e-12,1.4539999999999
2.628516530128744e-08,5.2444487017022645e-09,0.0448705555257172,0.0448627704619717,2.3584071061955036e-05,-2.53408405370692e-12,1.4544999999999
1.3191687379954242e-07,1.4418395019588637e-09,0.044869866096654,0.0448620394483893,2.3585736546927194e-05,-2.5320856522625945e-12,1.4549999999999
4.478126683984951e-07,2.1706920011466124e-09,0.0448692146652652,0.0448613522285018,2.414878042389379e-05,-2.531086451540432e-12,1.4554999999999
1.6921439959655116e-07,1.4587309832281292e-10,0.0448686765554692,0.044860659377284,1.9982602487922385e-05,-2.531086451540432e-12,1.4559999999999
4.068739439810898e-08,3.1681370027403233e-10,0.044867909993344,0.0448600151030562,2.077528215893576e-05,-2.528088849373944e-12,1.4564999999999
1.354525529934092e-08,2.170036303428269e-09,0.0448671475260067,0.0448593851197616,2.0822009367926775e-05,-2.53408405370692e-12,1.4569999999999
1.7851049379652428e-07,2.4393900094343834e-10,0.0448663300420343,0.0448587167745647,2.087009920792582e-05,-2.5350832544290824e-12,1.45749999999989
2.4538804530016556e-07,9.750941026842597e-10,0.0448657158202821,0.0448580555459511,2.0253947274895268e-05,-2.533084852984757e-12,1.45799999999989
4.314390769991072e-07,1.3408357063537935e-09,0.0448654242800921,0.0448573117367537,1.8098059707982728e-05,-2.5350832544290824e-12,1.45849999999989
1.7383042249380365e-07,3.01923830381412e-09,0.0448649583158852,0.044856838344917,1.7386096680893637e-05,-2.5380808565955704e-12,1.45899999999989
1.3868246100112724e-08,2.665389992051459e-10,0.0448642596810924,0.0448561203001287,1.791488574198752e-05,-2.5380808565955704e-12,1.45949999999989
1.7010225879937613e-07,5.815115403096094e-09,0.0448635173314593,0.0448554308362191,1.7862859360895378e-05,-2.53408405370692e-12,1.45999999999989
7.265304954942597e-07,1.973515496855871e-09,0.0448628678486829,0.0448546684886763,1.707453845189999e-05,-2.531086451540432e-12,1.46049999999989
3.921130199702194e-08,1.2041294003561909e-09,0.0448624270317743,0.0448539829500937,9.391683713944055e-06,-2.5300872508182692e-12,1.46099999999989
2.636805049027746e-07,1.4219830174466708e-10,0.0448615660489455,0.0448533621454049,9.340288808945552e-06,-2.5410784587620583e-12,1.46149999999989
3.9033797201437626e-08,8.511741034222808e-10,0.0448609362886307,0.0448526895421542,6.807737893965715e-06,-2.53408405370692e-12,1.46199999999989
2.6752155102283126e-08,1.4664979022804836e-09,0.0448601054728065,0.0448519203860974,6.953211814986204e-06,-2.5350832544290824e-12,1.46249999999989
1.2451755494746752e-08,2.716857988582788e-10,0.0448593736215302,0.0448511859311194,6.95548223395015e-06,-2.5350832544290824e-12,1.46299999999989
1.516655049049742e-07,2.962973963405169e-10,0.0448586365830347,0.0448505051288759,6.908696624896571e-06,-2.53408405370692e-12,1.46349999999989
1.329287314041916e-07,1.1165129931711704e-10,0.0448579683722365,0.0448498534652616,7.530782152986859e-06,-2.533084852984757e-12,1.46399999999989
4.981380889723663e-08,5.406534504814875e-09,0.0448572773473069,0.0448491758668025,8.187799806935736e-06,-2.528088849373944e-12,1.46449999999989
3.924318989906306e-08,7.168579965743938e-10,0.0448565510092988,0.0448484316575152,8.187648403934489e-06,-2.531086451540432e-12,1.46499999999989
6.741911367999509e-07,1.1611328981642188e-09,0.0448558552222105,0.0448476855428125,8.335206101994785e-06,-2.5290880500961066e-12,1.46549999999989
1.5045203009822483e-07,4.1193300159836355e-10,0.0448557156616888,0.0448469919346956,8.674618711901338e-06,-2.5260904479296187e-12,1.46599999999989
2.6585791595978847e-08,1.810447972094842e-10,0.0448549051722667,0.0448462877750186,9.19928474696352e-06,-2.5260904479296187e-12,1.46649999999989
2.5701340597428235e-08,4.417116700183854e-09,0.0448541204052555,0.044845623381525,9.099508639920373e-06,-2.5270896486517813e-12,1.46699999999989
4.056043780009677e-08,2.850785899011221e-09,0.0448533941658515,0.0448449591378133,9.101433621983013e-06,-2.522093645040968e-12,1.46749999999989
1.3348921500122568e-07,1.545893968390999e-10,0.0448526526897974,0.0448443481968779,9.155350527922934e-06,-2.517097641430155e-12,1.46799999999989
2.658990759518698e-08,3.756575953084429e-10,0.0448519716550299,0.044843702154665,8.501728575915912e-06,-2.5180968421523175e-12,1.46849999999989
5.210842739938881e-08,2.1565879984586367e-09,0.0448512014319669,0.044843050960784,8.600260802960058e-06,-2.51909604287448e-12,1.46899999999989
6.096060529980907e-08,8.251755043153786e-10,0.0448504709223694,0.0448424676326209,8.505466697950048e-06,-2.517097641430155e-12,1.46949999999989
1.3948857895129674e-08,1.3301401646792499e-11,0.044849786368024,0.0448418531385658,8.379400057934028e-06,-2.5121016378193417e-12,1.46999999999989
2.299553002044208e-07,7.781639298209964e-09,0.0448490440321502,0.0448411930712668,8.328426482906437e-06,-2.5121016378193417e-12,1.47049999999989
2.471979256013501e-07,6.505715903493137e-09,0.0448484733627678,0.0448404106418604,1.0479116292927415e-05,-2.5091040356528538e-12,1.47099999999989
1.8892703970013747e-07,4.813631021560738e-10,0.0448478474088807,0.0448396441723972,1.3291970350937099e-05,-2.506106433486366e-12,1.47149999999989
1.3007363797168381e-08,5.400499006324999e-10,0.0448471882822161,0.0448389909783641,1.3932248273951231e-05,-2.508104834930691e-12,1.47199999999989
1.587992800033966e-07,3.0461070471554663e-10,0.0448464012321603,0.0448383274862774,1.3884165159905315e-05,-2.511102437097179e-12,1.47249999999989
1.2555898702693025e-08,6.022514015269209e-10,0.044845759451421,0.0448376742966441,1.3257448918002623e-05,-2.5121016378193417e-12,1.47299999999989
2.6950236702016905e-08,4.163528501133218e-09,0.0448450247308105,0.0448369924919609,1.32106348219585e-05,-2.5150992399858296e-12,1.47349999999989
3.259462316995698e-07,1.652864803358689e-09,0.0448442687883844,0.0448365237189136,1.330979995994852e-05,-2.5131008385415043e-12,1.47399999999989
4.0216500189760307e-07,2.7295168000818215e-09,0.0448437549490892,0.0448359044071342,1.1769807028993995e-05,-2.5101032363750164e-12,1.47449999999989
5.191368120105455e-08,1.4544959681117575e-10,0.044843249032325,0.044835342249232,1.1160506354968014e-05,-2.514100039263667e-12,1.47499999999989
2.685413319006291e-07,8.601230144789085e-11,0.0448424988806419,0.0448346689737237,1.1165209697905354e-05,-2.511102437097179e-12,1.47549999999989
3.149277661013139e-07,1.1491699952737022e-10,0.0448419137981054,0.0448340025579925,1.2390350585977927e-05,-2.508104834930691e-12,1.47599999999989
3.384424258970342e-07,1.389882028912659e-10,0.0448412968716283,0.0448333203013915,9.331542897950129e-06,-2.5041080320420406e-12,1.47649999999989
1.279719410302027e-08,2.159860103267963e-09,0.044840651153,0.0448326485918793,6.690334915959717e-06,-2.5029978090174154e-12,1.47699999999989
1.6040502600483952e-07,2.115959976678461e-10,0.04483983236889,0.04483200202069,6.642300136916468e-06,-2.5019986082952528e-12,1.47749999999989
1.3084538903751497e-08,6.052985959681401e-10,0.0448391935153413,0.0448313748313804,5.989287130914178e-06,-2.499001006128765e-12,1.47799999999989
3.962275550023486e-08,2.1681779982518634e-09,0.044838440493622,0.044830687785066,6.038359728899323e-06,-2.496003403962277e-12,1.47849999999989
1.405688029865182e-08,2.3379320007732574e-10,0.0448377649456239,0.0448300439614327,6.09371173299067e-06,-2.4950042032401143e-12,1.47899999999989
4.054600320074764e-08,1.7138968994023784e-09,0.0448371764226123,0.044829383770923,6.143402937919262e-06,-2.4940050025179517e-12,1.47949999999989
1.511004129942095e-07,3.6789450652552347e-10,0.0448365236204781,0.0448290097952827,6.295737017936176e-06,-2.490008199629301e-12,1.47999999999989
5.6115095799225134e-08,7.695419995679131e-11,0.0448359185326132,0.0448283207421653,7.02606611491241e-06,-2.488009798184976e-12,1.48049999999989
2.816806220010126e-07,6.253420004043164e-10,0.0448352609884439,0.0448276275993158,7.237139450944063e-06,-2.4860113967406505e-12,1.48099999999989
1.7244497219764954e-07,1.9474833967692007e-09,0.0448346951760782,0.0448269465601371,7.231393662987529e-06,-2.479016991685512e-12,1.48149999999989
2.545819429572438e-08,2.9338685994528824e-09,0.0448341247981645,0.0448263249431367,6.533295117905347e-06,-2.476019389519024e-12,1.48199999999989
0.0,4.920849977496644e-10,0.0448333969165067,0.0448256998096683,6.437523169977588e-06,-2.4750201887968615e-12,1.48249999999989
1.2991217303304214e-08,2.933310955244295e-10,0.0448326970370043,0.0448250518745696,6.4375231719759896e-06,-2.4780177909633494e-12,1.48299999999989
2.7025507096101187e-08,4.033970379957452e-11,0.0448320047450009,0.0448243546177968,6.48637460298751e-06,-2.4780177909633494e-12,1.48349999999989
1.654538250017712e-07,1.0481537998652257e-09,0.0448313325768348,0.0448236629753699,6.385238665918003e-06,-2.4800161924076747e-12,1.48399999999989
1.5672551059719986e-07,1.0472622977153456e-09,0.0448308028625774,0.0448229347324961,7.059009611953826e-06,-2.4830137945741626e-12,1.48449999999989
5.192402099951643e-08,2.1091687008034654e-09,0.0448301985100147,0.0448222198502879,6.417521937973625e-06,-2.4830137945741626e-12,1.48499999999989
5.177840149694912e-08,3.8337053948067634e-09,0.0448294715952953,0.0448215875255057,6.223459585896762e-06,-2.4830137945741626e-12,1.48549999999989
1.4548124399604845e-08,7.251458045143266e-10,0.044828814943747,0.0448208667612018,6.028640541999586e-06,-2.4810153931298373e-12,1.48599999999989
1.4576058410264991e-07,2.4845089874325765e-10,0.0448283758104825,0.0448202443499332,6.078803448938963e-06,-2.4780177909633494e-12,1.48649999999989
1.3004995601251235e-08,1.1242710026837521e-09,0.044827744059466,0.0448195471789085,6.783170384938586e-06,-2.476019389519024e-12,1.48699999999989
1.46131100275948e-10,1.9829760056211398e-10,0.0448270023018013,0.0448188901742222,6.831541850993439e-06,-2.473021787352536e-12,1.48749999999989
2.778247802995293e-07,2.5667959424602316e-10,0.0448262906645634,0.0448182437562538,6.83154185299184e-06,-2.471023385908211e-12,1.48799999999989
2.5096984099942654e-07,1.3834713999405501e-09,0.0448257708670467,0.0448175794900085,5.691466837931536e-06,-2.4670265830195603e-12,1.48849999999989
1.3643170398980331e-08,1.4885604970871213e-09,0.0448251915523988,0.0448169632297934,5.752595418906381e-06,-2.4640289808530724e-12,1.48899999999989
1.4036860396249295e-08,6.132414992476853e-10,0.0448244238850988,0.0448163212274044,5.803506538892833e-06,-2.468025783741723e-12,1.48949999999989
5.3654334100650125e-08,1.8779180294137277e-10,0.0448237280247931,0.0448156239790799,5.750818783956113e-06,-2.4640289808530724e-12,1.48999999999989
2.0998942929645326e-07,7.85715395523745e-10,0.0448230443519996,0.0448148362154412,5.653538822980586e-06,-2.4690249844638856e-12,1.49049999999989
3.543392302005066e-07,2.0186471036409692e-09,0.044822462838795,0.0448140938380818,3.581274617969754e-06,-2.4700241851860483e-12,1.49099999999989
5.420347497023248e-07,7.497808970913233e-10,0.0448219093221668,0.0448134598978987,6.622374311926471e-06,-2.4660273822973977e-12,1.49149999999989
2.731909680003808e-07,1.0829645999410609e-09,0.0448213973690511,0.0448126895639795,5.7810160379867526e-06,-2.468025783741723e-12,1.49199999999989
1.3128014696162094e-08,4.277603604663227e-09,0.0448206771161695,0.0448120130430537,7.009445721961605e-06,-2.471023385908211e-12,1.49249999999989
3.9708495200296845e-08,8.659820083245506e-11,0.0448198698091027,0.0448113715749967,7.058758109912411e-06,-2.474020988074699e-12,1.49299999999989
5.10422381999609e-08,1.7455149825540417e-10,0.0448191452687632,0.0448106610910384,7.011865527983829e-06,-2.4750201887968615e-12,1.49349999999989
1.3832616210102122e-07,5.193903987454895e-10,0.0448184768462874,0.0448099766791012,7.015318155945138e-06,-2.474020988074699e-12,1.49399999999989
1.2467768102653043e-08,1.2900879670096899e-10,0.0448178242045386,0.044809265066332,7.695858021961044e-06,-2.471023385908211e-12,1.49449999999989
1.6282983690552033e-07,1.9097310538507273e-10,0.0448171194973172,0.04480855198543,7.648813597938009e-06,-2.4700241851860483e-12,1.49499999999989
3.008103099041981e-07,1.5265647981821395e-09,0.0448165167709034,0.0448078738243093,7.087989461918021e-06,-2.471023385908211e-12,1.49549999999989
2.311007858968317e-07,7.597813975190881e-10,0.0448160222424869,0.0448071974052196,8.226532619892701e-06,-2.4690249844638856e-12,1.49599999999989
1.4195636104108456e-08,0.0,0.044815386608502,0.0448066580386794,6.158613180984318e-06,-2.4700241851860483e-12,1.49649999999989
1.7470847719913696e-07,2.0650897034069082e-09,0.0448145227071158,0.0448059973567979,6.2090219838939475e-06,-2.468025783741723e-12,1.49699999999989
7.529441028997219e-10,2.4901671002997006e-09,0.0448138780179339,0.0448053563490664,5.5998363549525365e-06,-2.4630297801309098e-12,1.49749999999989
1.1997180160427945e-07,5.954738799274217e-09,0.0448130410026582,0.0448047677550621,5.599836353953336e-06,-2.465028181575235e-12,1.49799999999989
1.586296920971786e-07,2.803186988087347e-10,0.0448123604645722,0.0448040440824425,4.9963869179769915e-06,-2.474020988074699e-12,1.49849999999989
2.719076990648217e-08,2.2569856955589884e-09,0.0448116279387487,0.044803380193139,4.361551619980197e-06,-2.4800161924076747e-12,1.49899999999989
1.6882850679966754e-07,2.158892203896201e-09,0.044810871616942,0.0448027298861736,4.463564287959798e-06,-2.4780177909633494e-12,1.49949999999989
3.7947146494521355e-08,6.69134803121807e-10,0.0448102552096496,0.0448020780024853,5.1400001799262185e-06,-2.4810153931298373e-12,1.49999999999989
3.8393043300111174e-08,1.1029128027528756e-09,0.0448095519809104,0.0448013315450383,5.093692317936771e-06,-2.479016991685512e-12,1.50049999999989
5.227634020110727e-10,2.400904801358461e-09,0.044808878648866,0.0448007598117634,5.144227742892582e-06,-2.4750201887968615e-12,1.50099999999989
2.4021716410471683e-07,1.264255991562102e-10,0.044808105129886,0.0448000973524032,5.144227743891783e-06,-2.482014593852e-12,1.50149999999989
1.2765897103306223e-08,1.896896043018792e-10,0.0448074765139478,0.0447994320585544,5.129599500941495e-06,-2.488009798184976e-12,1.50199999999989
3.8924870701673164e-08,1.088646103819535e-09,0.0448067736099387,0.044798770234341,5.082077212947844e-06,-2.4950042032401143e-12,1.50249999999989
4.060212169948452e-08,2.5224643970811478e-09,0.0448061762422879,0.0447980533436007,5.133883477892454e-06,-2.493005801795789e-12,1.50299999999989
1.4241940340248282e-07,1.9486726954287548e-09,0.0448055359020512,0.0447974443276031,5.18118662795608e-06,-2.493005801795789e-12,1.50349999999989
1.6981790620235193e-07,8.738680203068672e-09,0.0448049301560364,0.0447968449942318,5.685220177964467e-06,-2.5029978090174154e-12,1.50399999999989
5.278125640023612e-08,2.2722389941831622e-10,0.0448043192370623,0.0447960680733231,6.18640335092735e-06,-2.5101032363750164e-12,1.50449999999989
4.260778962011935e-07,3.011476998326934e-09,0.0448036350261579,0.0447953559378417,6.287786284975283e-06,-2.5071056342085285e-12,1.50499999999989
1.4627829429680883e-07,1.4655706023769532e-09,0.0448031656278675,0.0447948412921889,8.376293685996572e-06,-2.5131008385415043e-12,1.50549999999989
1.8129953550244382e-07,2.9789498021126626e-09,0.0448024832640102,0.0447941935816575,7.788326390922862e-06,-2.5121016378193417e-12,1.50599999999989
2.6082665603721633e-08,4.2643710090883857e-10,0.0448018239516172,0.0447934806468843,8.614724632982629e-06,-2.5131008385415043e-12,1.50649999999989
1.380983979948347e-08,2.3160470000171962e-09,0.0448010653436253,0.0447927628473907,8.616025937935312e-06,-2.5210944443188055e-12,1.50699999999989
1.5693689320306348e-07,5.907385969283752e-10,0.0448004274690283,0.0447920260536298,8.66427695089822e-06,-2.5210944443188055e-12,1.50749999999989
2.597019189976013e-08,1.6337392966248032e-09,0.0447997275865836,0.0447912860985048,7.927527113982258e-06,-2.5180968421523175e-12,1.50799999999989
1.5449329079930685e-07,8.076800964151865e-10,0.0447989853548428,0.0447905132977802,7.931703794983314e-06,-2.522093645040968e-12,1.50849999999989
2.7414562100286366e-07,1.1109732994674104e-09,0.0447983714042436,0.0447898049633634,8.38486215393175e-06,-2.51909604287448e-12,1.50899999999989
1.394868723025855e-07,4.700226395593088e-09,0.0447978238072072,0.0447890711164111,8.314239734907858e-06,-2.5240920464852934e-12,1.50949999999989
2.1993480800452936e-08,3.898075903729925e-09,0.0447971751495683,0.0447884412047176,7.886874035967217e-06,-2.511102437097179e-12,1.50999999999989
3.231638524975322e-07,1.410598027273835e-10,0.0447965595906218,0.0447876826895795,7.903576303980309e-06,-2.5101032363750164e-12,1.51049999999989
5.1025051100994645e-08,5.521368015570793e-10,0.0447959934993619,0.0447870040871567,4.577302650909942e-06,-2.508104834930691e-12,1.51099999999989
1.393607109989592e-07,9.866989864049103e-11,0.0447951916973666,0.0447864233465989,4.579516096892e-06,-2.508104834930691e-12,1.51149999999989
3.7736696870127595e-07,1.4315172033874113e-09,0.0447945437593221,0.044785752990163,3.913464965976665e-06,-2.508104834930691e-12,1.51199999999989
3.95872883016124e-08,1.9062832978811173e-09,0.044794033110746,0.0447851769212771,2.097146597934696e-06,-2.511102437097179e-12,1.51249999999989
4.304290257550747e-11,1.8960389508437814e-10,0.0447932390671804,0.0447845536152237,2.1482096819180896e-06,-2.5101032363750164e-12,1.51299999999989
1.4036393096439337e-08,2.4886457963835262e-09,0.0447924702114168,0.0447838785003991,2.1482096819180896e-06,-2.514100039263667e-12,1.51349999999989
4.977287361013216e-07,1.0607269923523788e-10,0.0447917422196992,0.0447832754395905,2.09595557199016e-06,-2.5121016378193417e-12,1.51399999999989
1.3697855100192058e-08,5.926441004611149e-10,0.0447913004293838,0.044782582576171,5.78059177291923e-06,-2.485012196018488e-12,1.51449999999989
3.775870088054689e-07,6.680750952448022e-10,0.0447904371005917,0.0447819212552403,5.830449461896592e-06,-2.4840129952963252e-12,1.51499999999989
1.4602669659580236e-07,1.6314639916803486e-10,0.0447898880979451,0.0447812633642009,9.094880081939039e-06,-2.488009798184976e-12,1.51549999999989
4.4701596590979165e-11,6.68338100140442e-10,0.0447890826313143,0.0447806161595309,8.600053868934587e-06,-2.490008199629301e-12,1.51599999999989
1.3134388202051817e-08,3.549832400251418e-09,0.0447882708388102,0.0447799007754911,8.600053870932989e-06,-2.493005801795789e-12,1.51649999999989
1.6981530139709156e-07,2.9265444997927936e-09,0.0447874087295178,0.0447791467856574,8.553806239985917e-06,-2.4750201887968615e-12,1.51699999999989
3.954162829805652e-08,2.403964943775705e-10,0.0447867869770197,0.0447786471488545,9.13866368790206e-06,-2.4300561562995426e-12,1.51749999999989
1.496221753993776e-07,9.503451012249364e-10,0.0447860814944413,0.0447780089701882,9.09180858998937e-06,-2.407074539689802e-12,1.51799999999989
3.9100712494188894e-08,2.3421014988533884e-09,0.0447855397446572,0.0447773541784054,8.382761445990816e-06,-2.398081733190338e-12,1.51849999999989
3.8666810801835094e-08,8.049646019192558e-10,0.0447848358257179,0.0447766493905971,8.331450366938498e-06,-2.4030777368011513e-12,1.51899999999989
1.4785540700112954e-07,2.954923000730858e-09,0.0447842360967155,0.0447759869347315,8.287259902983735e-06,-2.404076937523314e-12,1.51949999999989
3.8023994203273404e-08,6.14478197491497e-10,0.044783620630472,0.0447753379732368,8.898078061925219e-06,-2.409072941134127e-12,1.51999999999989
1.3695250100642653e-08,1.3902368978246926e-09,0.0447829360735122,0.0447746275182858,8.853266324937437e-06,-2.415068145467103e-12,1.52049999999989
3.9672158530512647e-07,2.4051469982300233e-09,0.0447822282197825,0.0447739644580081,8.90455927193834e-06,-2.4110713425784525e-12,1.52099999999989
5.1071252400725076e-08,3.172010397400893e-09,0.0447817477157851,0.0447733121448982,9.654195049946246e-06,-2.41007214185629e-12,1.52149999999989
1.282226889942617e-08,7.041234297011645e-09,0.0447810482074264,0.0447727111239578,9.755373019948443e-06,-2.4080737404119645e-12,1.52199999999989
3.8438506599902666e-08,2.3081249966860895e-09,0.0447803285844976,0.0447722468355997,9.803588458923151e-06,-2.421063349800079e-12,1.52249999999989
5.125189249388651e-08,8.358973027644545e-10,0.0447795860980604,0.0447716616441831,9.760288078974888e-06,-2.421063349800079e-12,1.52299999999989
2.427794162998542e-07,1.7142869762620805e-10,0.0447789241551159,0.0447709163045163,9.667823966941214e-06,-2.4240609519665668e-12,1.52349999999989
1.7163412819459767e-07,4.725773036784453e-10,0.0447784892636252,0.0447702048957079,1.2360103617936602e-05,-2.4140689447449404e-12,1.52399999999989
1.3718523100142432e-07,9.176569920610333e-11,0.0447778562973389,0.0447694844720089,1.305130446993541e-05,-2.418065747633591e-12,1.52449999999989
2.739702162010693e-07,1.6495579902020552e-10,0.0447771645446366,0.044768786074929,1.3625369907899199e-05,-2.412070543300615e-12,1.52499999999989
3.8006448159488837e-07,8.727195979774116e-10,0.0447765861126096,0.0447680786692287,1.239948629694343e-05,-2.4110713425784525e-12,1.52549999999989
1.4283027996442321e-08,1.363916694863132e-09,0.0447760366948563,0.0447673607065168,1.5416390922950995e-05,-2.4170665469114283e-12,1.52599999999989
1.9213695770514683e-07,4.8303104988045575e-09,0.0447751526808452,0.0447666256022895,1.5467423232995436e-05,-2.4140689447449404e-12,1.52649999999989
2.843793264969974e-07,2.2459079734860055e-10,0.0447745082095154,0.0447658550508582,1.6121085524956058e-05,-2.4110713425784525e-12,1.52699999999989
1.6712835060328501e-07,3.306282102266689e-09,0.0447739418405562,0.0447651552074623,1.7484830334923984e-05,-2.41007214185629e-12,1.52749999999989
1.3097563797415113e-08,4.1512059761883435e-10,0.04477330242882,0.0447644168531391,1.8273382329958565e-05,-2.41007214185629e-12,1.52799999999989
3.178070523968124e-07,1.0178722031906062e-09,0.0447725930953966,0.0447636755576228,1.8321541686905363e-05,-2.407074539689802e-12,1.52849999999989
1.334046190182292e-08,1.8425056966253628e-09,0.0447720987922324,0.0447631576022834,1.8222665743916622e-05,-2.404076937523314e-12,1.52899999999989
3.042637458997022e-07,1.9162129522021232e-10,0.0447713462010124,0.0447625269813027,1.8272484984982462e-05,-2.401079335356826e-12,1.52949999999989
1.972778534004016e-07,2.487601999390243e-10,0.0447707465129207,0.0447617850275815,1.966164341393739e-05,-2.4000801346346634e-12,1.52999999999989
3.755080740103223e-08,5.814575973484004e-10,0.0447700993355271,0.0447610979393652,1.8966996391922564e-05,-2.3990809339125008e-12,1.53049999999989
2.78018996713314e-10,1.9737249334905727e-10,0.0447693843310012,0.0447603789081116,1.892165466799156e-05,-2.4020785360789887e-12,1.53099999999989
2.3858796882603173e-11,8.348510008304721e-10,0.0447686353661964,0.0447596530319236,1.8921654669989962e-05,-2.4000801346346634e-12,1.53149999999989
1.481112587992106e-07,2.4429880340903765e-10,0.0447679089362464,0.0447589364748517,1.8921654671988364e-05,-2.398081733190338e-12,1.53199999999989
2.56698964098967e-07,2.4082420016502404e-09,0.0447672209820881,0.0447582384081555,1.8315162411908226e-05,-2.3990809339125008e-12,1.53249999999989
1.540773089045433e-07,5.559811985800245e-10,0.0447666050721395,0.0447576202740978,1.7054748155942434e-05,-2.3990809339125008e-12,1.53299999999989
2.892914849061956e-07,7.131562007600678e-10,0.0447659434803537,0.0447569099234746,1.7763213629895525e-05,-2.3950841310238502e-12,1.53349999999989
1.5759504950335623e-07,8.852992991470465e-10,0.0447652176268333,0.0447561572667206,2.073081979092617e-05,-2.3920865288573623e-12,1.53399999999989
1.3697651804478461e-08,7.105750016167534e-11,0.0447644971841309,0.0447553766543534,2.1218787858989785e-05,-2.393085729579525e-12,1.53449999999989
3.552005838000638e-07,1.9051029503946992e-10,0.0447637232395651,0.0447546505944758,2.1270132792960972e-05,-2.3920865288573623e-12,1.53499999999989
7.568528997969892e-10,3.565200010213765e-10,0.0447634384489543,0.0447539523681881,1.8442135238938562e-05,-2.3920865288573623e-12,1.53549999999989
2.5852246093860387e-08,7.999419876503211e-11,0.0447625555799166,0.0447532492747997,1.8442135240936963e-05,-2.3940849303016876e-12,1.53599999999989
2.5773155498676203e-08,1.896715007276839e-10,0.0447617615263691,0.0447525514072257,1.8443897757958183e-05,-2.3920865288573623e-12,1.53649999999989
1.3029314509943601e-07,6.080300013477924e-10,0.0447609877303418,0.0447518627796669,1.8347374814986495e-05,-2.3910873281351996e-12,1.53699999999989
3.8146386299731105e-08,4.656645000156168e-10,0.0447603037480749,0.044751308378178,1.780480512292293e-05,-2.384092923080061e-12,1.53749999999989
3.893470949811739e-08,1.3670100468266e-10,0.0447595625980515,0.0447506356027994,1.7756545300895432e-05,-2.3860913245243864e-12,1.53799999999989
2.725998870384272e-08,2.2102815966373868e-09,0.0447588143234052,0.0447499285026224,1.7900783710000923e-05,-2.387090525246549e-12,1.53849999999989
3.8603479003695984e-08,4.094001200549702e-09,0.0447581128455603,0.044749207869015,1.779836327997497e-05,-2.3910873281351996e-12,1.53899999999989
1.8284831410086966e-07,1.2834831045194228e-09,0.0447574187171989,0.0447486281997741,1.7756047356987104e-05,-2.387090525246549e-12,1.53949999999989
1.4309035095694256e-08,2.689422018420373e-10,0.0447568048440208,0.0447479646285042,1.7020518441990262e-05,-2.384092923080061e-12,1.53999999999989
5.1755401096753584e-08,7.67114802235902e-10,0.0447559392140585,0.044747305788272,1.707013370999544e-05,-2.3850921238022238e-12,1.54049999999989
1.318895279794896e-08,5.700693944676871e-10,0.0447552072889568,0.044746560708157,1.7074771507918918e-05,-2.3810953209135732e-12,1.54099999999989
2.5754196499722104e-07,1.0987969562004096e-10,0.0447544771773469,0.0447457998678933,1.7124198883000652e-05,-2.3800961201914106e-12,1.54149999999989
1.8557840140293047e-07,6.806112964885536e-10,0.0447539111541379,0.0447450990727208,1.458077744498354e-05,-2.3780977187470853e-12,1.54199999999989
2.622133540158833e-08,1.5836178965389358e-09,0.0447532665088167,0.0447443817206061,1.3947398941893674e-05,-2.3751001165805974e-12,1.54249999999989
2.741681889850689e-08,0.0,0.0447525155258279,0.0447437490757292,1.3951601289918791e-05,-2.3721025144141095e-12,1.54299999999989
3.843422489990811e-08,2.8874798385647438e-11,0.044751795884889,0.0447430701883278,1.3950764006898098e-05,-2.3751001165805974e-12,1.54349999999989
1.2888369709668224e-07,0.0,0.0447510959812473,0.0447424518496383,1.3998565701944798e-05,-2.3751001165805974e-12,1.54399999999989
1.5751500104244087e-10,8.788521022040641e-10,0.0447505583136918,0.0447417671293635,1.3365566668976925e-05,-2.3780977187470853e-12,1.54449999999989
2.495583729944517e-08,1.1041920017218487e-09,0.0447498187390629,0.0447410835050428,1.3365566669976126e-05,-2.37609931730276e-12,1.54499999999989
2.931639091971472e-07,1.606879004856232e-10,0.0447491155396202,0.0447403956736408,1.3365571513990204e-05,-2.3741009158584347e-12,1.54549999999989
5.758618442028296e-07,5.53594101115884e-10,0.0447486249440242,0.0447397049124767,1.3289822740958357e-05,-2.3751001165805974e-12,1.54599999999989
2.7717869000021267e-08,6.988442949329432e-10,0.0447482245135475,0.0447391168096244,1.5236625511949597e-05,-2.3741009158584347e-12,1.54649999999989
6.582740130073317e-08,2.7103560021335404e-09,0.0447473969975328,0.0447383975046287,1.5236141927998936e-05,-2.371103313691947e-12,1.54699999999989
9.381241797279394e-09,5.344899037251771e-10,0.0447466332658641,0.0447376790054536,1.518715505599566e-05,-2.371103313691947e-12,1.54749999999989
3.3675624179496655e-07,1.3679890553675023e-10,0.0447458151161463,0.0447369206070647,1.5154444795939526e-05,-2.3691049122476215e-12,1.54799999999989
1.2547886299452138e-08,9.043319565416041e-11,0.044745283107109,0.0447361838006063,1.6832976113989595e-05,-2.373101715136272e-12,1.54849999999988
2.600410770048356e-08,1.4010168997158345e-09,0.0447444812839176,0.0447354897441328,1.688024581691927e-05,-2.3770985180249227e-12,1.54899999999988
2.925789166011161e-07,1.7049860134843442e-10,0.0447437417163746,0.044734801052798,1.6881990824946236e-05,-2.379096919469248e-12,1.54949999999988
4.0301720029972676e-07,0.0,0.0447431830319898,0.0447340514754318,1.6904598413969296e-05,-2.3800961201914106e-12,1.54999999999988
4.002260500096666e-08,7.301147297855692e-09,0.0447426729017871,0.0447333444512713,1.4727038615935939e-05,-2.3810953209135732e-12,1.55049999999988
2.689687669810148e-08,9.480076029744211e-10,0.0447418970661518,0.044732561162481,1.4677799979989636e-05,-2.3830937223578985e-12,1.55099999999988
1.34024211499717e-07,3.873317014346789e-10,0.044741195603401,0.0447318323920049,1.4681856111975478e-05,-2.3850921238022238e-12,1.55149999999988
1.5050143090111767e-07,1.2958022987952234e-09,0.044740497476051,0.0447311096184418,1.5250549984968664e-05,-2.3830937223578985e-12,1.55199999999988
2.471432416009667e-07,6.00897304137149e-10,0.0447398061813808,0.044730412528206,1.597661599495037e-05,-2.3800961201914106e-12,1.55249999999988
6.655802520239007e-08,1.2379320971089847e-09,0.0447393145263947,0.0447296674451063,1.361699299495811e-05,-2.382094521635736e-12,1.55299999999988
2.5800273396880957e-08,6.554126963376206e-10,0.044738590432711,0.0447289640713268,1.3659144779909482e-05,-2.3830937223578985e-12,1.55349999999988
2.5144642201713197e-08,1.2353449999058519e-09,0.0447378536760113,0.0447282036594945,1.3562162923919097e-05,-2.384092923080061e-12,1.55399999999988
1.3048211205957116e-08,2.121781202124584e-09,0.0447370933902335,0.0447275158586856,1.3655832592940342e-05,-2.3800961201914106e-12,1.55449999999988
1.7226961989552647e-07,5.216145987363419e-10,0.0447363410545184,0.0447268864931329,1.3704690992932811e-05,-2.382094521635736e-12,1.55499999999988
1.354343618989451e-07,1.3717161989612592e-09,0.044735639623148,0.0447261426087069,1.310392573095065e-05,-2.3830937223578985e-12,1.55549999999988
3.94258529989866e-08,3.496023054383457e-10,0.0447349251698005,0.0447254361596808,1.244628250796076e-05,-2.387090525246549e-12,1.55599999999988
1.3504659397700625e-08,1.2607759974914146e-10,0.0447341729759063,0.0447247269147545,1.2499917373953728e-05,-2.3880897259687117e-12,1.55649999999988
2.562864600402781e-08,3.4886058000727083e-09,0.0447334212315696,0.0447240014294442,1.2550526222954161e-05,-2.3860913245243864e-12,1.55699999999988
2.8250989939776483e-07,6.683358935721806e-10,0.0447327025300906,0.0447232999151739,1.255265374089376e-05,-2.3850921238022238e-12,1.55749999999988
2.769434030019946e-08,2.5916909590639747e-10,0.0447321092518059,0.0447225424699288,1.565500496392147e-05,-2.3860913245243864e-12,1.55799999999988
4.00754578966378e-08,2.6726879737148934e-10,0.0447312533083965,0.0447218014336299,1.5653453568909015e-05,-2.384092923080061e-12,1.55849999999988
2.549171849997034e-08,8.004447035747653e-10,0.0447305262812623,0.044721082870936,1.5707793919905733e-05,-2.3830937223578985e-12,1.55899999999988
2.766809255941305e-07,2.0594970173704041e-10,0.044729747983519,0.044720312058199,1.561363336000099e-05,-2.379096919469248e-12,1.55949999999988
2.638988365957773e-07,1.6902733032675421e-09,0.0447291356273247,0.0447196073152129,1.5538002911985593e-05,-2.3810953209135732e-12,1.55999999999988
2.737546139774949e-08,1.5787640014752746e-09,0.0447285216741957,0.0447189331952201,1.6831553216967166e-05,-2.3770985180249227e-12,1.56049999999988
1.5990422950334926e-07,2.057762397977836e-09,0.0447277175942159,0.0447182658449003,1.6829035400900416e-05,-2.3741009158584347e-12,1.56099999999988
3.950843599498377e-08,8.173904900155016e-09,0.044727072046502,0.0447176031000987,1.6178648802989137e-05,-2.3751001165805974e-12,1.56149999999988
1.2311141879550735e-07,1.0436553982140495e-09,0.0447263415187204,0.0447168131901747,1.632741745294375e-05,-2.3751001165805974e-12,1.56199999999988
2.7523014596575468e-08,2.2976228003512844e-09,0.0447256775915721,0.0447161543900989,1.5720948060904405e-05,-2.3780977187470853e-12,1.56249999999988
2.6266130499774665e-08,3.9219479747165664e-10,0.0447248821970953,0.044715510868229,1.571831671398627e-05,-2.3770985180249227e-12,1.56299999999988
1.3747849400558287e-08,2.373191990145962e-10,0.0447240890298096,0.0447148702424134,1.572019352491516e-05,-2.37609931730276e-12,1.56349999999988
1.5366969909752504e-07,1.664662019340568e-10,0.0447233431235075,0.0447142247880395,1.5771683147924875e-05,-2.3780977187470853e-12,1.56399999999988
1.464513708984705e-07,4.4894599843248173e-10,0.0447226870281392,0.0447135173869479,1.5053453412905426e-05,-2.3770985180249227e-12,1.56449999999988
1.294089779779739e-08,7.418209033160927e-10,0.0447219490380367,0.0447128162042554,1.5661343503947656e-05,-2.3780977187470853e-12,1.56499999999988
1.773723291020879e-07,1.1800048022037046e-09,0.0447211088096894,0.0447120504929057,1.56150066349392e-05,-2.3770985180249227e-12,1.56549999999988
2.6455267400360416e-08,2.4879610177608313e-10,0.0447204651059251,0.0447112726969964,1.6334859661903955e-05,-2.382094521635736e-12,1.56599999999988
2.6518700596556144e-08,1.4448931009991561e-09,0.0447197398367635,0.0447105367830407,1.6235336991909932e-05,-2.3780977187470853e-12,1.56649999999988
1.5883625879842267e-07,7.090626003014577e-10,0.044718953596295,0.0447098415608713,1.6137597518950386e-05,-2.3751001165805974e-12,1.56699999999988
1.5210599170478734e-07,3.1829009011774545e-09,0.0447183518032787,0.0447091503014769,1.6696432878937628e-05,-2.3751001165805974e-12,1.56749999999988
1.5198778560016057e-07,5.012378505309112e-09,0.044717710508677,0.0447083356594724,1.7325552814972944e-05,-2.3751001165805974e-12,1.56799999999988
4.7196988930270356e-07,3.599279901900232e-11,0.0447170689729405,0.0447076886356377,1.7941289649936465e-05,-2.3780977187470853e-12,1.56849999999988
2.9156336880248324e-07,1.7445870442722722e-10,0.0447165562965006,0.0447069714556504,1.5142579284921354e-05,-2.3800961201914106e-12,1.56899999999988
5.0073127304262055e-08,1.830999032947922e-10,0.0447158742512106,0.0447062282805695,1.3850522797898002e-05,-2.3810953209135732e-12,1.56949999999988
2.5534691902584505e-08,1.6947730024918783e-10,0.0447151169411276,0.0447055121884689,1.3760950276942019e-05,-2.3830937223578985e-12,1.56999999999988
3.9210121795252295e-08,7.930417302015602e-09,0.0447144222897654,0.0447048457243165,1.3763143591916105e-05,-2.379096919469248e-12,1.57049999999988
1.2730623596968194e-08,5.951334980380807e-10,0.0447137103813664,0.044703999190104,1.3818850857938436e-05,-2.3780977187470853e-12,1.57099999999988
5.090375619631882e-08,2.092115022889196e-10,0.0447129569795087,0.0447034150734066,1.3772313442905748e-05,-2.3800961201914106e-12,1.57149999999988
2.6608470496403136e-08,5.238246988947814e-10,0.0447122369226018,0.0447027115844379,1.3678804353989271e-05,-2.3800961201914106e-12,1.57199999999988
6.541888739747259e-08,3.5600871001184586e-09,0.0447114211319588,0.0447021045356125,1.3684612708897426e-05,-2.3810953209135732e-12,1.57249999999988
1.4610498780265324e-07,2.5677900014620114e-09,0.0447106630510698,0.0447013487082462,1.374307416091014e-05,-2.384092923080061e-12,1.57299999999988
2.8128349769535044e-07,8.762350983682055e-10,0.0447099980923743,0.0447006739342468,1.4450151641920428e-05,-2.379096919469248e-12,1.57349999999988
2.607048399383416e-08,6.274650243831559e-11,0.0447093913694105,0.0446999638474873,1.4535659497938447e-05,-2.3830937223578985e-12,1.57399999999988
3.078726173999513e-07,3.6280674020616743e-09,0.0447086560646334,0.0446992600673035,1.463300185500227e-05,-2.384092923080061e-12,1.57449999999988
2.8850888079967607e-07,3.0834160225090557e-10,0.0447080933364275,0.0446986385146856,1.1865584229941994e-05,-2.3810953209135732e-12,1.57499999999988
2.7436670997638135e-08,9.837070047424845e-11,0.0447074303091734,0.0446979799597608,1.4723555960993728e-05,-2.384092923080061e-12,1.57549999999988
1.2964748101473855e-08,9.156523039788311e-10,0.0447066404931208,0.0446972948393242,1.4623164549920631e-05,-2.387090525246549e-12,1.57599999999988
2.1843103714669354e-11,1.281236700068078e-09,0.0447058328283584,0.0446966067795493,1.4671869041915642e-05,-2.390088127413037e-12,1.57649999999988
2.065089002578624e-10,8.154907998880745e-10,0.0447050646032432,0.0446959393000444,1.4671869040916441e-05,-2.3950841310238502e-12,1.57699999999988
5.310845470340997e-08,1.4176410045863008e-10,0.0447043480655883,0.0446952480562649,1.4671869043914043e-05,-2.390088127413037e-12,1.57749999999988
2.760501904980339e-07,1.1728564022761567e-09,0.0447036598998942,0.0446945457904819,1.4472967064915743e-05,-2.3910873281351996e-12,1.57799999999988
4.015673220336691e-08,1.2749087799357461e-08,0.0447030212604116,0.0446937951536857,1.7598925105000163e-05,-2.3890889266908744e-12,1.57849999999988
2.6076055190116243e-07,1.767582955003455e-10,0.0447024448587402,0.044692931303899,1.7549377501979713e-05,-2.3850921238022238e-12,1.57899999999988
3.532560419877706e-08,2.364884697791947e-09,0.0447018229266338,0.0446922400389905,1.4735256184894574e-05,-2.3880897259687117e-12,1.57949999999988
2.2957761149772216e-07,1.9125484043702734e-09,0.0447010357415156,0.0446916137307756,1.4803453557976631e-05,-2.3910873281351996e-12,1.57999999999988
1.9731031630082496e-07,2.7707630009810025e-09,0.0447004236823776,0.0446909424893318,1.2373564568957107e-05,-2.387090525246549e-12,1.58049999999988
2.465790072125884e-11,5.986589002304754e-10,0.0446997270755783,0.0446901887445905,1.1870459215912454e-05,-2.3860913245243864e-12,1.58099999999988
1.3152176120412307e-07,9.378062978959711e-10,0.0446989320813046,0.0446896373448399,1.1870459211915652e-05,-2.3830937223578985e-12,1.58149999999988
1.9943054899856927e-07,1.7386870970748092e-09,0.0446982737397163,0.0446889502616322,1.1243265918947642e-05,-2.3810953209135732e-12,1.58199999999988
1.4768412679583287e-07,2.7709490257876723e-10,0.0446976833426497,0.0446882190823436,1.1951507971952324e-05,-2.3780977187470853e-12,1.58249999999988
3.587550395645067e-11,1.048696303407315e-09,0.0446970061931306,0.0446875289656296,1.1349911436919768e-05,-2.3810953209135732e-12,1.58299999999988
3.420032897022418e-07,1.9145909857520849e-10,0.0446962402931899,0.0446868157472127,1.1349911434921367e-05,-2.37609931730276e-12,1.58349999999988
2.0535690509193572e-10,2.5394110425569494e-10,0.0446956801605092,0.0446861276334673,1.2882303072947465e-05,-2.3770985180249227e-12,1.58399999999988
3.790307469969667e-08,1.2623400241773552e-10,0.0446948927074169,0.044685391648852,1.2882303075945067e-05,-2.3770985180249227e-12,1.58449999999988
4.249047345986079e-07,3.65226800191909e-10,0.0446941420282217,0.0446846984516181,1.2739717907939152e-05,-2.379096919469248e-12,1.58499999999988
4.580993901992514e-07,1.02509903343595e-10,0.0446936016945816,0.0446840037544205,9.995525539929773e-06,-2.379096919469248e-12,1.58549999999988
1.8376017429933e-07,2.134462301350837e-09,0.0446930749543755,0.0446832502331305,5.669797318974545e-06,-2.3810953209135732e-12,1.58599999999988
2.8458303450579203e-07,8.548980905132009e-09,0.0446923222397889,0.0446825749968259,4.934470091977339e-06,-2.384092923080061e-12,1.58649999999988
1.2597369501710087e-08,4.845880988146867e-10,0.0446916701228892,0.044681762623495,5.005960638904128e-06,-2.3860913245243864e-12,1.58699999999988
1.408152529996931e-08,2.775617027883648e-10,0.0446908365269546,0.044681017517769,4.958691306899965e-06,-2.382094521635736e-12,1.58749999999988
2.4516089809634156e-07,1.0315698989460387e-09,0.0446900424477432,0.0446802998338731,4.906030610984935e-06,-2.382094521635736e-12,1.58799999999988
2.022062322998286e-07,2.0371898612481232e-11,0.0446894182341262,0.0446795788558883,7.480555469951966e-06,-2.3860913245243864e-12,1.58849999999988
1.324577449807185e-08,1.6097299881945304e-10,0.0446889372950867,0.0446788607728164,5.1788355809323505e-06,-2.387090525246549e-12,1.58899999999988
3.209205881038457e-07,2.832825397869332e-09,0.0446881387804886,0.0446781336034352,5.228729240913665e-06,-2.387090525246549e-12,1.58949999999988
5.35924733965909e-08,1.1454647994013634e-09,0.0446875617757964,0.0446774577300306,7.993279187989977e-06,-2.384092923080061e-12,1.58999999999988
2.6728980799528568e-08,3.160052504391775e-09,0.0446867422624945,0.0446767845788598,8.088634815939244e-06,-2.3800961201914106e-12,1.59049999999988
1.33753801020986e-08,5.932645000261694e-10,0.0446859444397402,0.0446761486657247,8.083942007908185e-06,-2.3751001165805974e-12,1.59099999999988
1.2510902099027721e-08,5.634244945595945e-10,0.0446852007537396,0.0446753798534285,8.134338035925559e-06,-2.3780977187470853e-12,1.59149999999988
1.3744539902049713e-08,1.2102933030777585e-09,0.0446844704662755,0.0446746448774552,8.087207981954947e-06,-2.3721025144141095e-12,1.59199999999988
2.699063209044006e-07,2.1082496859392563e-11,0.0446837505731686,0.0446738904437952,8.138359243958782e-06,-2.3751001165805974e-12,1.59249999999988
7.702355619976231e-08,8.595189837645734e-11,0.0446831473044165,0.0446731638451074,7.032171070897597e-06,-2.3770985180249227e-12,1.59299999999988
1.3274185396705551e-08,3.3485360317886403e-10,0.0446824432349762,0.0446725573309096,6.937587905930798e-06,-2.379096919469248e-12,1.59349999999988
3.228974670976825e-07,4.405430596710058e-09,0.0446817117257685,0.0446717997610622,6.987539174940771e-06,-2.3770985180249227e-12,1.59399999999988
1.695455852032679e-07,6.244915973230292e-10,0.0446810969445021,0.0446709945194625,1.0050834686969878e-05,-2.3800961201914106e-12,1.59449999999988
2.272309423956287e-11,1.2299269935844848e-10,0.0446802821137058,0.044670408465354,1.0655467762910042e-05,-2.373101715136272e-12,1.59499999999988
3.712300605807073e-11,2.4354872008025552e-09,0.0446794608683625,0.0446697036644134,1.0655467765907645e-05,-2.37609931730276e-12,1.59549999999988
1.2446588704140282e-08,5.157854698900621e-09,0.0446786857463901,0.044669048973515,1.0655467765907645e-05,-2.3780977187470853e-12,1.59599999999988
3.9255700130108595e-07,1.3294110257078273e-10,0.0446779358606285,0.0446682672856669,1.0608675815926283e-05,-2.3770985180249227e-12,1.59649999999988
4.065534429942286e-08,1.4329592998296725e-09,0.0446773616481567,0.0446675450901624,9.995814688967819e-06,-2.3770985180249227e-12,1.59699999999988
1.3723088901351765e-08,2.7030210014711287e-10,0.0446765976451227,0.0446668615256137,1.0043396353909273e-05,-2.379096919469248e-12,1.59749999999988
6.339374149025301e-07,5.978999031985843e-10,0.0446757891667504,0.0446661568331998,1.009317587297165e-05,-2.3810953209135732e-12,1.59799999999988
1.3351879289691393e-07,2.2196244009453636e-09,0.0446754439174028,0.0446654163036167,1.0049311724991128e-05,-2.3800961201914106e-12,1.59849999999988
2.6437518299560203e-08,8.84672829437605e-09,0.0446746578423057,0.0446647357662748,9.495426321892708e-06,-2.3780977187470853e-12,1.59899999999988
2.089424435969267e-07,1.176617102360833e-09,0.044673808401345,0.0446639375839787,9.496788975993375e-06,-2.3741009158584347e-12,1.59949999999988
4.855852082027989e-07,6.112342992858899e-10,0.0446731461774621,0.0446632134480478,1.1739994392967468e-05,-2.373101715136272e-12,1.59999999999988
1.674856792005519e-07,3.7109801342971593e-11,0.0446726089435992,0.0446624412309401,1.2163267537945721e-05,-2.3721025144141095e-12,1.60049999999988
3.254485014814179e-10,1.1303692981634583e-09,0.0446719371948581,0.0446616989988972,1.2840081829001981e-05,-2.373101715136272e-12,1.60099999999988
2.4835759705743587e-08,1.794775994490294e-10,0.044671059718124,0.0446610165533196,1.2840081831000383e-05,-2.371103313691947e-12,1.60149999999988
1.9828968469970398e-07,1.3203124982208436e-09,0.0446702765715707,0.0446603281711314,1.2746563206933459e-05,-2.3751001165805974e-12,1.60199999999988
2.5502316397529867e-08,5.475339001637103e-10,0.0446697433323222,0.0446595782398514,1.2054390998939013e-05,-2.37609931730276e-12,1.60249999999988
2.676743069973675e-07,1.9776123030834647e-09,0.0446690129389294,0.0446588388466447,1.205700977091606e-05,-2.3741009158584347e-12,1.60299999999988
6.570045620046816e-08,3.6621070065301353e-10,0.0446683629294923,0.044658141892931,9.28269570399376e-06,-2.3751001165805974e-12,1.60349999999988
1.2365832739724691e-07,2.2238766037019353e-09,0.0446676075631399,0.0446574458739792,9.434358698934275e-06,-2.3770985180249227e-12,1.60399999999988
5.2069655198661025e-08,1.2424752962592045e-09,0.0446669022456791,0.0446567643924693,8.824180229960454e-06,-2.37609931730276e-12,1.60449999999988
1.3233292205094838e-08,2.485297696808164e-09,0.0446661560915504,0.0446559711529073,8.819244577962237e-06,-2.3751001165805974e-12,1.60499999999988
1.3386370505130696e-08,1.4712039919650977e-10,0.0446653798521951,0.0446553806327713,8.868146012974698e-06,-2.3751001165805974e-12,1.60549999999988
1.3038737499415642e-08,1.8939209922574918e-10,0.0446646350293003,0.0446546494390345,8.917721965984171e-06,-2.3770985180249227e-12,1.60599999999988
5.747005143996731e-07,7.42566079459106e-09,0.0446639076161266,0.0446539532829598,8.869821617962792e-06,-2.3780977187470853e-12,1.60649999999988
2.691688139738746e-08,5.778400702372011e-09,0.0446634560119509,0.0446531471916212,1.091558375199142e-05,-2.3741009158584347e-12,1.60699999999988
0.0,6.291778001377146e-10,0.044662532988494,0.0446525220446799,1.0816716489947531e-05,-2.3741009158584347e-12,1.60749999999988
1.2457693610024023e-07,2.1197719968224504e-10,0.0446617323447923,0.0446518517033796,1.0816716489947531e-05,-2.371103313691947e-12,1.60799999999988
1.3679045895997888e-08,9.71999039589555e-09,0.0446610481100931,0.0446511492665386,1.1445414939914578e-05,-2.3691049122476215e-12,1.60849999999988
2.811243255060325e-07,4.5442309637433453e-10,0.0446602875784976,0.0446503501017651,1.149667777899932e-05,-2.3721025144141095e-12,1.60899999999988
2.5499592597177934e-08,2.3983039859620803e-10,0.0446597310526338,0.0446496048661719,1.3764549877892662e-05,-2.3741009158584347e-12,1.60949999999988
1.4411730889923868e-07,3.861507204272474e-09,0.0446589406365979,0.0446488971461057,1.3768378148926175e-05,-2.3741009158584347e-12,1.60999999999988
2.5910102896542497e-08,1.563884022282025e-10,0.0446582540546254,0.0446482875532798,1.3097277689944065e-05,-2.370104112969784e-12,1.61049999999988
1.3886751602798508e-08,1.382582000275523e-09,0.0446574775036871,0.0446476157359941,1.3098904013908452e-05,-2.373101715136272e-12,1.61099999999988
1.3187564090050286e-07,1.5194578997790309e-09,0.0446568316663531,0.0446469045500368,1.3149818964941495e-05,-2.3751001165805974e-12,1.61149999999988
1.5509484240644467e-07,4.3938054999914655e-09,0.0446561331251689,0.0446463136431772,1.2504333005924906e-05,-2.3780977187470853e-12,1.61199999999988
1.4846650889938084e-07,2.6803159691723977e-10,0.0446553776475291,0.0446455693050553,1.3135676281916808e-05,-2.3800961201914106e-12,1.61249999999988
2.551001669626185e-08,1.2273061941736607e-09,0.0446546994646844,0.0446448756633667,1.3752969083902222e-05,-2.3800961201914106e-12,1.61299999999988
3.441262080988716e-07,1.6128831950568134e-09,0.0446539518458193,0.044644120344506,1.3753019367901409e-05,-2.3780977187470853e-12,1.61349999999988
3.756100621019054e-07,8.768517023582945e-10,0.0446533868920633,0.0446434342586342,1.0382308083922709e-05,-2.379096919469248e-12,1.61399999999988
1.3333263940151774e-07,1.4818217972112357e-09,0.0446529823295379,0.0446427080615001,5.522707660965409e-06,-2.3770985180249227e-12,1.61449999999988
2.5219636302920012e-08,1.0228439102644149e-08,0.0446521690603499,0.0446419770700602,6.183134713899641e-06,-2.3770985180249227e-12,1.61499999999988
2.4618203996185084e-08,1.7236810589960072e-10,0.0446513574128946,0.0446411132483179,6.186512715000703e-06,-2.379096919469248e-12,1.61549999999988
5.219917409426955e-08,1.217900988392806e-10,0.0446506099511455,0.0446403902650047,6.093665878892374e-06,-2.3780977187470853e-12,1.61599999999988
4.726215857009386e-07,6.592620095668966e-09,0.044649852119775,0.0446396868828294,6.192168014895749e-06,-2.3780977187470853e-12,1.61649999999988
5.1032955902807764e-08,1.0307350112315206e-10,0.0446493407975957,0.0446389311436829,8.866453826916754e-06,-2.37609931730276e-12,1.61699999999988
1.6803295910250426e-07,1.8398036698286102e-08,0.0446485559821036,0.0446382271568024,8.868718430976585e-06,-2.3721025144141095e-12,1.61749999999988
2.433004006041628e-07,5.727606999794688e-10,0.0446478660560488,0.044637360160831,9.460405750894019e-06,-2.370104112969784e-12,1.61799999999988
2.7718120798603252e-08,0.0,0.0446472419406446,0.0446365820502934,7.180149189989216e-06,-2.373101715136272e-12,1.61849999999988
2.5805630202158092e-08,2.3568327012224444e-09,0.0446464847956223,0.0446358529995062,7.179069781981795e-06,-2.373101715136272e-12,1.61899999999988
5.157135112010547e-07,1.194515597546797e-09,0.0446458142510375,0.0446351081294342,7.085601686940279e-06,-2.370104112969784e-12,1.61949999999988
2.8105403639816506e-07,1.3775474025368162e-09,0.044645370690274,0.0446343805628412,1.2211475568957297e-05,-2.3671065108032963e-12,1.61999999999988
1.255029353011694e-07,2.8225429632433574e-10,0.044644593201139,0.0446337314238485,1.3567348123966205e-05,-2.368105711525459e-12,1.62049999999988
1.3103587200025135e-07,1.4603120102041345e-10,0.0446437944063694,0.0446330541233348,1.295303291093397e-05,-2.363997886334346e-12,1.62099999999988
3.9825086298184154e-08,7.265852988713739e-10,0.0446430496359965,0.0446323604411597,1.2408223925897133e-05,-2.3600010834456953e-12,1.62149999999988
1.7719757450240792e-07,1.5680039905374699e-10,0.0446422255422873,0.0446315116071262,1.246112394193144e-05,-2.3570034812792073e-12,1.62199999999988
1.2644924801685775e-08,1.553377981799997e-10,0.0446415412236413,0.0446307614029281,1.3104829549970276e-05,-2.352007477668394e-12,1.62249999999988
3.3707204420002634e-07,7.271995991486868e-10,0.0446407337817515,0.044630043233506,1.315218061892498e-05,-2.3480106747797436e-12,1.62299999999988
2.978341590020861e-07,2.5617750004647277e-09,0.0446401265089174,0.0446293142792843,1.6612477346966692e-05,-2.3460122733354183e-12,1.62349999999988
2.7255913095936002e-08,1.170136001982236e-10,0.0446394375649832,0.0446286461235908,1.3279612146921416e-05,-2.347011474057581e-12,1.62399999999988
5.058899826826391e-11,2.806172030855869e-10,0.0446385772736271,0.0446279210283993,1.3277160288982515e-05,-2.3460122733354183e-12,1.62449999999988
1.5762798699636704e-07,3.090967898300434e-09,0.044637746989725,0.0446272155913654,1.3277160291980117e-05,-2.344013871891093e-12,1.62499999999988
2.3948570879867015e-07,7.366988963308785e-10,0.0446370754049437,0.044626549912689,1.3912936995930103e-05,-2.3510082769462315e-12,1.62549999999988
6.632760174984931e-07,4.61848961852418e-11,0.0446365030503204,0.0446258089098559,1.653383432198563e-05,-2.3510082769462315e-12,1.62599999999988
2.707231678000799e-07,1.1084122022997356e-09,0.0446359520658579,0.0446250626281121,2.3256151398975966e-05,-2.352007477668394e-12,1.62649999999988
1.235314210021321e-07,1.5944088965769154e-09,0.0446351429329777,0.0446244811635254,2.3270459357904727e-05,-2.355005079834882e-12,1.62699999999988
1.2759584097632448e-08,8.432499837285334e-11,0.0446342761190893,0.0446237921571873,2.2663295537905803e-05,-2.35800268200137e-12,1.62749999999988
3.0078901119834356e-07,1.8787872993475396e-09,0.0446334289053597,0.0446230988632814,2.2615415504967373e-05,-2.3570034812792073e-12,1.62799999999988
2.6130752395214785e-08,6.107130981480857e-10,0.0446328473170808,0.0446223995391421,2.5023637640897434e-05,-2.3560042805570447e-12,1.62849999999988
9.759832601818896e-09,1.2875613977780809e-09,0.0446320240676038,0.0446217506751736,2.502726132491695e-05,-2.35800268200137e-12,1.62899999999988
3.802041009803858e-08,8.731559919539222e-11,0.0446311617355632,0.0446209706567877,2.5061201857967674e-05,-2.35800268200137e-12,1.62949999999988
2.762106550008303e-07,7.520020023354945e-11,0.0446303985550601,0.0446202568082665,2.5016773504971113e-05,-2.3570034812792073e-12,1.62999999999988
1.2823583896148794e-08,3.0939099893156907e-10,0.0446297880253158,0.0446195562998909,2.3778860844925198e-05,-2.35800268200137e-12,1.63049999999988
1.317673230250005e-08,1.6978209810281086e-10,0.044629001695416,0.0446188651807409,2.3731329186982286e-05,-2.35800268200137e-12,1.63099999999988
2.480760880052557e-08,8.200440326788794e-11,0.0446282086369552,0.0446181682672851,2.378052431595279e-05,-2.3590018827235326e-12,1.63149999999988
1.2116436370196437e-07,4.710154898057706e-09,0.0446274558413884,0.044617458302415,2.368726714196967e-05,-2.361000284167858e-12,1.63199999999988
5.32686083021261e-08,2.241914986989002e-10,0.0446267503154418,0.0446167992897891,2.308201714495972e-05,-2.361000284167858e-12,1.63249999999988
2.7886246589670094e-07,1.7347435016246138e-09,0.0446260105629077,0.0446161292207402,2.3081841070915488e-05,-2.361000284167858e-12,1.63299999999988
1.3209415894444021e-08,5.41167999301706e-10,0.0446253819835369,0.0446154658689128,2.3042918844917715e-05,-2.3590018827235326e-12,1.63349999999988
2.704350740984074e-07,4.6515460233598205e-10,0.0446246160435024,0.0446147209892614,2.3092575769934065e-05,-2.361000284167858e-12,1.63399999999988
2.6043392803432042e-08,1.1246749018201108e-09,0.0446240347286331,0.0446140570387079,2.3152094333900308e-05,-2.3619994848900205e-12,1.63449999999988
1.3935677702081595e-08,6.177239969540338e-10,0.0446234360180414,0.0446132724445474,2.3152704584972206e-05,-2.363997886334346e-12,1.63499999999988
5.1828194902459046e-08,9.216009899670752e-11,0.044622695491958,0.0446124474189454,2.310054120790994e-05,-2.362998685612183e-12,1.63549999999988
2.6626780100236225e-08,2.3974552967875873e-09,0.0446219641716926,0.0446117134040467,2.3202807460931396e-05,-2.362998685612183e-12,1.63599999999988
1.8259377709828328e-07,2.6496330962633152e-09,0.0446212519165166,0.0446110497107393,2.3199276862895246e-05,-2.362998685612183e-12,1.63649999999988
2.6292793602056275e-08,1.2826366982410242e-09,0.0446205821868173,0.0446104004988632,2.266236639691943e-05,-2.3619994848900205e-12,1.63699999999988
2.5234419699649013e-08,3.2904651017795494e-09,0.0446198228601112,0.0446097927827627,2.276118069099997e-05,-2.365108109358971e-12,1.63749999999988
0.0,3.304522974700852e-10,0.0446191013658259,0.04460915104257,2.2666278731930944e-05,-2.3671065108032963e-12,1.63799999999988
1.7373734709918986e-07,1.0143358999958885e-09,0.0446183772879559,0.0446084896635438,2.2666278728933342e-05,-2.3671065108032963e-12,1.63849999999988
1.4014931194739066e-08,8.323356032180484e-10,0.0446177550243075,0.0446078372476339,2.3287499369972764e-05,-2.3691049122476215e-12,1.63899999999988
1.5104004649768576e-07,1.3880653987330405e-09,0.0446170332112292,0.044607095013601,2.323481593091703e-05,-2.3691049122476215e-12,1.63949999999987
4.270561783994986e-07,1.088903966994792e-10,0.0446164072994292,0.0446064157729118,2.386148712896219e-05,-2.362998685612183e-12,1.63999999999987
1.3074461999162956e-08,4.315839005619715e-10,0.0446159359559904,0.0446056929907939,2.5745976719893093e-05,-2.362998685612183e-12,1.64049999999987
3.6306380124528914e-10,8.268411996747993e-10,0.0446151022638845,0.0446049268127491,2.5793143855978862e-05,-2.361000284167858e-12,1.64099999999987
1.5511733279793827e-07,2.044690944336125e-10,0.0446142966402278,0.044604122566717,2.579314385398046e-05,-2.361000284167858e-12,1.64149999999987
1.3846967197861382e-08,2.456057496269537e-09,0.0446136593352527,0.0446033926362925,2.5160097809950877e-05,-2.3619994848900205e-12,1.64199999999987
1.4620110209973003e-07,9.883990154113675e-11,0.044612832675443,0.0446027365628066,2.5210144576903737e-05,-2.363997886334346e-12,1.64249999999987
1.2831849499628234e-08,2.562834798547353e-09,0.0446121550612409,0.0446019827515884,2.451570876393916e-05,-2.3661073100811336e-12,1.64299999999987
1.5056428150084233e-07,2.3217514022455532e-09,0.0446113521001208,0.0446012076901927,2.4562515526960205e-05,-2.3671065108032963e-12,1.64349999999987
1.2447176699070805e-08,1.9062029732452856e-10,0.0446106949812455,0.0446006144464253,2.3958429460901876e-05,-2.368105711525459e-12,1.64399999999987
4.1814342130463977e-07,2.5209386939062384e-09,0.0446099314078939,0.0445999100363382,2.400524916590374e-05,-2.370104112969784e-12,1.64449999999987
1.8860389229546914e-07,2.077467017858048e-10,0.0446094402873678,0.0445994157922218,2.3475548875939722e-05,-2.371103313691947e-12,1.64499999999987
3.955937170202484e-08,7.691570297341244e-11,0.0446087271768029,0.0445987174831304,2.290714624797463e-05,-2.373101715136272e-12,1.64549999999987
1.602984405005281e-07,2.4682499100148192e-11,0.0446081131167885,0.0445979667362689,2.2862449793992212e-05,-2.3751001165805974e-12,1.64599999999987
2.7107132699599745e-07,2.92001710311407e-09,0.0446074604371834,0.0445972345011495,2.2209551556962026e-05,-2.3751001165805974e-12,1.64649999999987
1.3802720669892077e-07,8.495932013463658e-10,0.0446068450407879,0.0445964868644509,2.2226572582995097e-05,-2.3770985180249227e-12,1.64699999999987
3.811590049834779e-08,2.8690036041334466e-09,0.0446061400652365,0.0445956755003899,2.281217025490445e-05,-2.3770985180249227e-12,1.64749999999987
3.9619129400814135e-08,7.490105501106736e-09,0.0446053601136579,0.0445949426112966,2.286214677593712e-05,-2.382094521635736e-12,1.64799999999987
1.242867959938554e-08,4.13246402375389e-10,0.0446045740189802,0.0445942954382033,2.281339841292418e-05,-2.3850921238022238e-12,1.64849999999987
2.462841370426405e-08,2.8085989783876997e-10,0.0446038011637099,0.044593585553845,2.276699201397836e-05,-2.3800961201914106e-12,1.64899999999987
1.832147474012391e-07,1.1395317051077214e-09,0.044603068484986,0.0445928834890217,2.2674192722949016e-05,-2.382094521635736e-12,1.64949999999987
2.4479307140362616e-07,1.575768397710231e-09,0.0446024163901253,0.0445922719031614,2.203558351598911e-05,-2.3800961201914106e-12,1.64999999999987
1.2306199698164377e-08,1.419333102437026e-09,0.0446017856430469,0.0445915717736304,1.9647470501982234e-05,-2.382094521635736e-12,1.65049999999987
2.6671732704375284e-08,2.114787997498091e-10,0.0446009990626969,0.0445908884354434,1.9601220240916817e-05,-2.384092923080061e-12,1.65099999999987
2.7017630050557573e-07,2.9657883024447607e-09,0.0446002883106251,0.044590173191422,1.9700725496951677e-05,-2.3860913245243864e-12,1.65149999999987
9.483910184959754e-11,1.8240050442264177e-10,0.0445997265950675,0.0445893750125363,1.9742008642964493e-05,-2.387090525246549e-12,1.65199999999987
1.3692660401354306e-08,8.591634001464676e-10,0.044598918551197,0.0445886108576224,1.9742008643963693e-05,-2.3890889266908744e-12,1.65249999999987
2.76319811962078e-08,5.50926505804572e-10,0.0445981793117634,0.044587943595488,1.979342880098489e-05,-2.3880897259687117e-12,1.65299999999987
1.3393631898006575e-08,7.892839853917977e-11,0.0445976484540856,0.0445872087448475,1.9894885538995766e-05,-2.384092923080061e-12,1.65349999999987
1.593193119028835e-07,2.9861998013247515e-09,0.0445968793554567,0.0445864843096255,1.9944044497899327e-05,-2.384092923080061e-12,1.65399999999987
2.57818690299616e-07,1.692437530398383e-08,0.0445961783469724,0.044585809995417,1.920281609091301e-05,-2.3850921238022238e-12,1.65449999999987
1.631037009966474e-07,1.162051399550279e-09,0.0445955655333679,0.044584883573671,2.1616086818943003e-05,-2.387090525246549e-12,1.65499999999987
1.0046188859968996e-07,1.3582261981781585e-09,0.0445948357130393,0.0445841681466203,2.098007739792518e-05,-2.3850921238022238e-12,1.65549999999987
2.5878111840210716e-07,7.710039551245274e-11,0.0445940908493926,0.0445834275743684,2.0513084789897107e-05,-2.3850921238022238e-12,1.65599999999987
6.344262459823113e-08,7.983012029200154e-10,0.0445934787653106,0.0445827114075903,1.944210696691595e-05,-2.387090525246549e-12,1.65649999999987
1.9191000329848995e-07,1.2331870247184185e-10,0.0445926791907934,0.0445819978796922,1.9402170614912784e-05,-2.384092923080061e-12,1.65699999999987
1.3812016898262502e-08,5.621580499715062e-09,0.0445920895826485,0.0445812749837186,1.8937739577951085e-05,-2.3850921238022238e-12,1.65749999999987
2.3340387040465815e-07,2.6592644961076495e-09,0.0445913116280159,0.04458046976061,1.8989133114932777e-05,-2.387090525246549e-12,1.65799999999987
1.2523056501512198e-08,5.667991007096695e-10,0.04459069695892,0.0445797788322514,1.6699616681936647e-05,-2.3880897259687117e-12,1.65849999999987
1.3492150494065491e-08,2.7465104981971855e-09,0.0445898921578325,0.0445790189096488,1.6652560818952722e-05,-2.3910873281351996e-12,1.65899999999987
5.584428955998644e-07,3.6685660065316483e-10,0.0445891059415936,0.0445783574017362,1.6602171280966083e-05,-2.3890889266908744e-12,1.65949999999987
1.3301015679839656e-07,6.699761995188069e-10,0.0445886257762214,0.0445776848095209,1.8055170773911833e-05,-2.390088127413037e-12,1.65999999999987
2.766000040121952e-08,2.3357850376104494e-10,0.0445878463891495,0.0445769900198656,1.8606296450895954e-05,-2.3910873281351996e-12,1.66049999999987
5.257786799689468e-08,1.6781022960099534e-09,0.0445870258936834,0.0445762741591544,1.8604675833922002e-05,-2.3910873281351996e-12,1.66099999999987
1.3083983749911932e-07,1.0382650988960407e-09,0.044586259291829,0.0445754467110399,1.851106317196649e-05,-2.393085729579525e-12,1.66149999999987
2.621648479556038e-08,1.9673297019240366e-09,0.0445855485936516,0.0445747359253854,1.906889657699029e-05,-2.3940849303016876e-12,1.66199999999987
3.3551612359933314e-07,4.310958950926036e-10,0.044584794067162,0.0445741198430815,1.897043848098079e-05,-2.3990809339125008e-12,1.66249999999987
5.842739419989473e-07,1.0693470414713246e-10,0.0445842398629282,0.0445733866712389,1.8952796009941153e-05,-2.3950841310238502e-12,1.66299999999987
2.6988078730139087e-07,3.2031590990744263e-09,0.0445836295958447,0.0445726289531314,1.4466629086995475e-05,-2.3880897259687117e-12,1.66349999999987
1.495616825039625e-07,1.501904989265057e-10,0.0445827989269543,0.0445719624474841,1.7308264413928853e-05,-2.387090525246549e-12,1.66399999999987
1.5943055819978014e-07,5.430706995213086e-10,0.0445819632499119,0.0445712218655446,1.8031323832934376e-05,-2.3890889266908744e-12,1.66449999999987
4.0513951998777387e-08,1.0787617001073446e-08,0.0445812196741938,0.0445704680214254,1.7383684766891783e-05,-2.387090525246549e-12,1.66499999999987
2.625118079857547e-08,2.980186028511689e-10,0.0445804097484684,0.0445695221851297,1.7430858159972473e-05,-2.3890889266908744e-12,1.66549999999987
2.7311673700403105e-08,2.3691630601785363e-10,0.0445796541019272,0.044568739750406,1.7529747709965626e-05,-2.384092923080061e-12,1.66599999999987
5.018077440382962e-08,3.1271509687291754e-10,0.0445789061481955,0.0445680188436265,1.7530251315900358e-05,-2.3810953209135732e-12,1.66649999999987
1.6906329410038e-07,7.440029495264788e-09,0.0445781147847816,0.0445672922065222,1.744013182891635e-05,-2.379096919469248e-12,1.66699999999987
2.4533634269963134e-07,2.6293743987659823e-09,0.0445774759270514,0.044566484904427,1.697348818197053e-05,-2.3770985180249227e-12,1.66749999999987
3.154180428024955e-07,4.739680037335603e-10,0.044576867910981,0.0445658347722158,1.4860613980927084e-05,-2.3770985180249227e-12,1.66799999999987
1.8524364679695093e-07,1.003270702626402e-09,0.0445762586517821,0.0445651226025083,1.2752060143950139e-05,-2.373101715136272e-12,1.66849999999987
1.6218868930523156e-07,2.86751640488081e-09,0.0445755025965756,0.0445644118445631,1.2086115249942964e-05,-2.373101715136272e-12,1.66899999999987
1.3010261529916578e-07,7.899886994566785e-10,0.0445747272527505,0.0445636516804671,1.257539578791711e-05,-2.3721025144141095e-12,1.66949999999987
6.383820800454076e-08,5.186088017361534e-10,0.0445739515496326,0.0445628647832511,1.3221276816910432e-05,-2.370104112969784e-12,1.66999999999987
1.3591834070042497e-07,4.429607000644431e-09,0.0445732933186638,0.044562102780399,1.3373646147951668e-05,-2.3661073100811336e-12,1.67049999999987
1.2263311401083943e-08,4.2950849821199455e-10,0.0445725590659309,0.0445614521879266,1.2720297034918282e-05,-2.362998685612183e-12,1.67099999999987
1.5383893760267942e-07,2.7191719986774388e-09,0.0445717951204635,0.0445607221989476,1.2674275454926942e-05,-2.3661073100811336e-12,1.67149999999987
1.3593343006768066e-08,7.921879818795219e-11,0.0445711408453584,0.0445600318367841,1.3298064106992413e-05,-2.3661073100811336e-12,1.67199999999987
2.7572489000315947e-08,2.599029901018124e-09,0.0445703088563981,0.0445593120941819,1.3347487093917643e-05,-2.365108109358971e-12,1.67249999999987
2.7226087398468657e-08,1.3001918985899863e-09,0.0445695606526744,0.0445585875941726,1.3243962226905381e-05,-2.361000284167858e-12,1.67299999999987
1.892428019845127e-10,8.260189754416558e-11,0.0445687666636476,0.0445578120787396,1.3239694806932434e-05,-2.3590018827235326e-12,1.67349999999987
3.156207191989946e-07,3.408270193849816e-11,0.044568049933242,0.0445570773652835,1.3239694809930036e-05,-2.3560042805570447e-12,1.67399999999987
3.1292479290429e-07,1.7101170479705274e-10,0.0445675135866645,0.0445563253990538,1.1779115350996072e-05,-2.3540058791127194e-12,1.67449999999987
3.613026371973582e-07,1.0031362962514834e-09,0.0445668638077051,0.044555593121125,8.488449647958696e-06,-2.3490098755019062e-12,1.67499999999987
2.519773949910542e-08,3.586142008349391e-10,0.0445661432253677,0.0445548115210607,4.7912431069274675e-06,-2.3510082769462315e-12,1.67549999999987
2.914257699049294e-07,3.764014197549237e-09,0.0445652462526027,0.0445540350028781,4.791875121923361e-06,-2.3450130726132556e-12,1.67599999999987
2.508426359681959e-08,5.3073101469180983e-11,0.0445645441960065,0.0445533049521743,3.793276463937012e-06,-2.3450130726132556e-12,1.67649999999987
3.7360059420427083e-07,1.6926560014729475e-09,0.044563648906734,0.0445525790402016,3.7010571499740408e-06,-2.3420154704467677e-12,1.67699999999987
1.603593591040231e-07,1.4887760468873523e-10,0.0445630022353508,0.0445518845629442,5.572298215961169e-06,-2.338018667558117e-12,1.67749999999987
1.1275573039842834e-07,1.9971199693991082e-10,0.0445622468348909,0.0445511769031736,4.9461496749447775e-06,-2.336020266113792e-12,1.67799999999987
1.4427559569957227e-07,2.4662474978898175e-09,0.0445615104206505,0.0445504516870231,4.434281953957786e-06,-2.3310242625029787e-12,1.67849999999987
2.5742772698233995e-08,2.612291896686436e-09,0.0445607589306029,0.0445498075480958,4.934554850954953e-06,-2.325029058170003e-12,1.67899999999987
1.242490429986809e-08,1.1023179591340693e-10,0.0445599744124814,0.0445492726556203,4.939073064980093e-06,-2.325029058170003e-12,1.67949999999987
1.4072787089813854e-07,6.634470958721828e-10,0.0445591800194118,0.0445485678004726,4.8926283339190135e-06,-2.322031456003515e-12,1.67999999999987
1.985439133031508e-07,1.9080720961572872e-09,0.0445584874516643,0.0445478837270698,5.5687218749600476e-06,-2.3200330545591896e-12,1.68049999999987
1.3625037299791476e-08,1.2278092986761635e-09,0.0445578172428783,0.0445471408910878,7.777587750945614e-06,-2.322031456003515e-12,1.68099999999987
1.3102695400890596e-08,1.3889105976438998e-09,0.0445570045505917,0.0445464787966948,7.828762965900182e-06,-2.3230306567256775e-12,1.68149999999987
3.7872154995399754e-08,8.466120603178862e-09,0.044556238427252,0.0445457045543563,7.878066390909488e-06,-2.3230306567256775e-12,1.68199999999987
2.648967779017575e-07,1.1404870103870479e-10,0.0445554964285702,0.0445448180472544,7.735823180921031e-06,-2.325029058170003e-12,1.68249999999987
1.7416727290248124e-07,1.6832760185714335e-10,0.0445548765276353,0.0445440508453331,6.448502800959766e-06,-2.325029058170003e-12,1.68299999999987
1.3927897390270116e-07,1.5491546032087022e-09,0.0445541579637379,0.0445433077188682,5.7478408479472165e-06,-2.327027459614328e-12,1.68349999999987
2.690098289959142e-08,1.0805211031472695e-09,0.0445534198419118,0.0445426063612955,6.430899018972092e-06,-2.32402985744784e-12,1.68399999999987
2.539859480371609e-08,6.517499040459285e-10,0.0445526524322616,0.0445418878548002,6.427402552966477e-06,-2.3230306567256775e-12,1.68449999999987
1.5331030669973877e-07,5.552674500752808e-09,0.0445518620899219,0.044541257463519,6.429476610891882e-06,-2.325029058170003e-12,1.68499999999987
2.7225804201391757e-08,4.033343402320977e-09,0.0445511749608018,0.0445404102237284,7.067997590981534e-06,-2.325029058170003e-12,1.68549999999987
2.593325630628751e-08,3.2853349901662554e-10,0.044550414227723,0.0445397318665157,7.064862546979356e-06,-2.32402985744784e-12,1.68599999999987
1.9878825280317258e-07,6.189018950109038e-10,0.0445496716437266,0.0445390447776132,6.967346642960948e-06,-2.322031456003515e-12,1.68649999999987
2.705636419977897e-07,2.471214968768898e-10,0.0445491901289339,0.0445382833967462,6.171647262909197e-06,-2.313038649504051e-12,1.68699999999987
5.687916127053438e-07,1.8586460148739548e-10,0.0445486192902373,0.0445375329004517,7.4799394519375895e-06,-2.30504504372675e-12,1.68749999999987
2.1274839969581683e-07,1.6275020220390957e-10,0.044548209711874,0.0445368109123613,6.148710234965549e-06,-2.2900570328943104e-12,1.68799999999987
3.783247730995698e-07,6.24576598773352e-10,0.0445474984046352,0.0445360742890728,4.088011063996255e-06,-2.2780666242283587e-12,1.68849999999987
2.458072679428769e-08,8.267030046638091e-10,0.0445468818344518,0.0445352625212557,4.65841568897396e-06,-2.277067423506196e-12,1.68899999999987
1.4732941339828942e-07,6.29028010235011e-11,0.0445459559280826,0.0445344469744674,4.569468838977464e-06,-2.2750690220618708e-12,1.68949999999987
1.8565939299830525e-07,2.6296401028913508e-09,0.044545169606769,0.0445336441222036,3.968923951935821e-06,-2.2750690220618708e-12,1.68999999999987
2.6201089901867203e-08,2.3141144001037617e-09,0.0445444638051727,0.0445329392354014,3.320423945907258e-06,-2.2730706206175455e-12,1.69049999999987
2.0695626129496603e-07,2.280799202281081e-09,0.0445436729275553,0.0445322564208479,3.4188661219847205e-06,-2.272071419895383e-12,1.69099999999987
2.4253546039576523e-07,2.3538979793125137e-10,0.0445431394709775,0.044531596350495,1.4515520809776916e-06,-2.272071419895383e-12,1.69149999999987
9.71629998680612e-11,2.5606868014893536e-09,0.0445424508604128,0.0445308246307419,1.3764985199449242e-06,-2.2730706206175455e-12,1.69199999999987
3.5888777889792056e-07,3.418074989713915e-10,0.0445415874869367,0.0445301427187552,1.3764985199449242e-06,-2.2710722191732202e-12,1.69249999999987
1.760139905979119e-07,1.2837989699088226e-10,0.0445409612513259,0.0445293980140636,-2.7333212130331574e-06,-2.2700730184510576e-12,1.69299999999987
5.568219698035004e-07,1.5697310118412133e-10,0.0445401589424946,0.0445286377173476,-3.1422412430925917e-06,-2.2750690220618708e-12,1.69349999999987
3.805179460414365e-08,2.419042598178489e-09,0.0445396188065368,0.0445279026424756,1.1144129589135687e-06,-2.2780666242283587e-12,1.69399999999987
1.2984264802229362e-08,5.056529986391389e-10,0.0445387192928422,0.0445271973325191,1.0696922029262979e-06,-2.2760682227840334e-12,1.69449999999987
3.809894669887237e-08,2.369779025790386e-10,0.0445378923345226,0.0445265419754766,1.11863021690084e-06,-2.2790658249505213e-12,1.69499999999987
1.3101538604010088e-08,4.877648597523265e-09,0.044537054836504,0.0445258129275801,1.0757703439168154e-06,-2.280065025672684e-12,1.69549999999987
3.378698987255291e-10,1.4188147948179797e-09,0.0445362494799426,0.0445251782484405,1.1250561939846193e-06,-2.2810642263948466e-12,1.69599999999987
1.7502828959792271e-07,7.720768954722068e-10,0.0445354726816889,0.0445244326447922,1.12505619498382e-06,-2.2790658249505213e-12,1.69649999999987
2.739711429944336e-08,2.290404602089957e-09,0.0445347059379144,0.0445236636600009,5.237418179149245e-07,-2.2760682227840334e-12,1.69699999999987
1.2265913798548134e-08,9.509969964294207e-10,0.0445338806603481,0.0445228960367499,5.23705843913369e-07,-2.277067423506196e-12,1.69749999999987
1.6801933910154387e-07,2.6742080008745894e-09,0.0445331073612962,0.0445221881650993,4.775680289004214e-07,-2.2760682227840334e-12,1.69799999999987
2.635401710054941e-08,6.8742350006756325e-09,0.0445324559093449,0.0445214117367936,-2.0577549508793425e-07,-2.277067423506196e-12,1.69849999999987
2.6642140799060243e-08,1.0036330100327007e-10,0.0445316649975818,0.044520515655469,-2.0203571604593407e-07,-2.2780666242283587e-12,1.69899999999987
1.7033041909558788e-07,5.145568401920819e-09,0.0445309032779356,0.0445197456371862,-2.0708717707318414e-07,-2.2760682227840334e-12,1.69949999999987
2.688666510264337e-08,2.246872299327407e-09,0.0445302650392791,0.0445191961298218,3.7240426298268403e-07,-2.280065025672684e-12,1.69999999999987
1.2880023103623017e-08,2.9374289806094467e-10,0.044529484218352,0.0445184781418878,3.706640689937757e-07,-2.280065025672684e-12,1.70049999999987
1.3198831701199953e-08,1.109353296724347e-09,0.0445286999998442,0.0445178156990201,4.190061109188292e-07,-2.2790658249505213e-12,1.70099999999987
2.6995737410079323e-07,1.9327680428338212e-10,0.0445279431127246,0.0445171166687402,4.6854119795103344e-07,-2.2750690220618708e-12,1.70149999999987
1.8699444569864054e-07,2.9292740039155163e-09,0.0445273258663948,0.0445164129071999,-7.345848500595054e-07,-2.2730706206175455e-12,1.70199999999987
2.0000730129726696e-07,5.984907014422447e-10,0.0445267410766886,0.0445158428493889,-1.477625380053027e-06,-2.272071419895383e-12,1.70249999999987
2.5263347205872755e-08,4.993428399935329e-09,0.0445261121511266,0.0445151096124757,-2.2746059010758657e-06,-2.269073817728895e-12,1.70299999999987
2.5693883060062817e-07,2.0937190037262354e-09,0.0445252995064044,0.0445145490851136,-2.274890544051722e-06,-2.2680746170067323e-12,1.70349999999987
1.5766845280068553e-07,1.0607200902346126e-08,0.0445246537388094,0.0445139099918795,-2.212866318074269e-06,-2.269073817728895e-12,1.70399999999987
5.325046397025579e-07,4.642457002157485e-09,0.0445239723638731,0.0445130698593194,-1.5778359641061002e-06,-2.2700730184510576e-12,1.70449999999987
1.621030699949788e-07,2.824228004238982e-10,0.0445234117622783,0.0445122237881146,3.876075829967185e-06,-2.2670754162845697e-12,1.70499999999987
2.459071832966453e-07,3.956496498480622e-09,0.0445225258830672,0.0445114820727552,4.5495884989366076e-06,-2.2670754162845697e-12,1.70549999999987
1.492968991004262e-07,3.699303301185619e-09,0.0445218125295734,0.0445108208548384,2.013442853998626e-06,-2.266076215562407e-12,1.70599999999987
3.945183110060091e-08,2.4488086003415788e-09,0.0445209992946288,0.0445100587724583,1.3131561469315045e-06,-2.2680746170067323e-12,1.70649999999987
2.4693137201659e-08,4.044507999345637e-09,0.044520176187599,0.0445093526132034,1.3664146529812626e-06,-2.2640778141180817e-12,1.70699999999987
1.6295924350206992e-07,2.400517604139729e-09,0.0445193714253528,0.044508696597017,1.2737508710003453e-06,-2.263078613395919e-12,1.70749999999987
2.9316348260088887e-07,2.1212579956464417e-09,0.0445187529860016,0.0445080330341761,1.7529071258959306e-06,-2.263078613395919e-12,1.70799999999987
6.482464910001484e-08,9.731860040051998e-10,0.0445181503142219,0.044507335777299,3.1483650428931753e-06,-2.261080211951594e-12,1.70849999999987
1.726964727055691e-07,1.4780796031566013e-09,0.0445174638011302,0.0445066022550672,3.10356926092048e-06,-2.2590818105072685e-12,1.70899999999987
5.09288999861468e-10,9.408165982383032e-10,0.0445168142409938,0.0445057921376549,2.314776650913508e-06,-2.2570834090629432e-12,1.70949999999987
1.6117769650186853e-07,2.438323702669276e-09,0.0445161511781532,0.044505055223805,2.3147766539111103e-06,-2.2570834090629432e-12,1.70999999999987
2.815315262028051e-07,1.2609367994187437e-09,0.0445155195599374,0.0445043519437669,2.877919795918338e-06,-2.2560842083407806e-12,1.71049999999987
1.7919297989887895e-11,5.00706004435969e-11,0.0445149277919084,0.0445036410097435,1.5700129839535393e-06,-2.2530866061742927e-12,1.71099999999987
2.2312473040020375e-07,3.2181130052433282e-09,0.044514126197627,0.0445028787708031,1.5700129839535393e-06,-2.2560842083407806e-12,1.71149999999987
3.06054403299838e-07,1.1830492002706805e-09,0.0445135231098744,0.0445021657751652,2.255954716923192e-06,-2.2590818105072685e-12,1.71199999999987
2.5226283999202348e-08,4.138733036840314e-10,0.0445128929563703,0.0445013886984178,-5.591069510701985e-07,-2.2620794126737565e-12,1.71249999999987
1.5854868790077248e-07,3.0449089777340177e-10,0.0445120544267399,0.0445005803095982,-5.552579830370163e-07,-2.258082609785106e-12,1.71299999999987
1.3501966549672728e-07,6.541122303527214e-09,0.0445113019884006,0.0444997657533596,-1.1982918460828884e-06,-2.2540858068964553e-12,1.71349999999987
4.0087087330165083e-07,9.193042022070941e-10,0.0445105684250921,0.0444989328387699,-1.74922798601429e-06,-2.255085007618618e-12,1.71399999999987
4.718549260970817e-07,8.366520802549626e-09,0.0445100038997275,0.0444981064771017,1.625755899903325e-06,-2.2570834090629432e-12,1.71449999999987
1.705385899997136e-07,7.229881700265839e-09,0.0445093085664439,0.0444973328906803,-2.693320497071383e-06,-2.255085007618618e-12,1.71499999999987
1.8452108179606297e-07,6.140585998015702e-09,0.0445084711293139,0.0444964256908353,-1.9868945350109968e-06,-2.2510882047299674e-12,1.71549999999987
1.4910596399936304e-07,8.417276597949552e-09,0.0445077323376434,0.0444955472966439,-1.3329561781016963e-06,-2.247091401841317e-12,1.71599999999987
6.165562228058197e-07,4.239613798917574e-09,0.0445069807044348,0.0444945984993489,-7.049212840115615e-07,-2.2430945989526663e-12,1.71649999999987
2.5710056150013427e-07,1.340531019522473e-10,0.044506579147969,0.0444937881526005,3.423840119975985e-06,-2.2450930003969916e-12,1.71699999999987
1.3488425903984691e-08,4.159109862067467e-11,0.0445058467182852,0.0444930662711513,5.833024423917976e-06,-2.244093799674829e-12,1.71749999999987
4.034474920117104e-08,8.924749828054246e-11,0.0445049384899176,0.044492302548826,5.8835521399291935e-06,-2.2430945989526663e-12,1.71799999999987
1.5228732799799083e-07,1.176928970947344e-10,0.0445041194053299,0.0444915610703496,6.0347422399242845e-06,-2.2430945989526663e-12,1.71849999999987
2.548529467946703e-07,6.584709999479799e-10,0.0445033687221237,0.0444908103770114,6.577992290979218e-06,-2.2430945989526663e-12,1.71899999999987
2.4986575003493883e-08,1.0138025002826012e-09,0.0445027276405649,0.0444900056187908,5.352454463980472e-06,-2.238098595341853e-12,1.71949999999987
1.3016322920195167e-07,2.105396967877482e-10,0.0445019032249917,0.044489242909892,5.25855699295974e-06,-2.2420953982305036e-12,1.71999999999987
5.347655110399252e-08,6.956973053195981e-10,0.0445011757279072,0.0444884797545524,4.621271502913693e-06,-2.2430945989526663e-12,1.72049999999987
4.127395022979208e-10,1.4536379738805394e-10,0.0445003666993156,0.0444877599339838,4.614364695898487e-06,-2.2400969967861784e-12,1.72099999999987
3.903970390017886e-08,4.784714194294715e-09,0.0444995213168377,0.0444870119038368,4.61436469989529e-06,-2.2390977960640157e-12,1.72149999999987
7.679090172976744e-07,0.0,0.0444986221722959,0.0444861797181797,4.5704332609641796e-06,-2.238098595341853e-12,1.72199999999987
3.2756922960230916e-07,2.071453980567739e-10,0.0444981210988335,0.0444854188458954,1.846550531925395e-06,-2.2390977960640157e-12,1.72249999999987
3.171967312975976e-07,3.953406005341442e-10,0.0444974084930744,0.0444846403823128,-1.1187164210557654e-06,-2.2390977960640157e-12,1.72299999999987
2.8142204740178034e-07,2.2816080275100958e-10,0.0444965861347304,0.0444838616139294,2.128868340944834e-06,-2.235100993175365e-12,1.72349999999987
3.110017983004587e-07,1.2547752004099522e-09,0.0444957195466085,0.0444830743986451,-4.674920029978935e-07,-2.235100993175365e-12,1.72399999999987
5.094420570117553e-08,1.0129218019905295e-09,0.0444948704458002,0.0444822822087661,2.4221024439441408e-06,-2.235100993175365e-12,1.72449999999987
1.4007963997086925e-08,2.4664830594600673e-10,0.044493906007828,0.0444814686485018,2.428369557994081e-06,-2.2321033910088772e-12,1.72499999999987
1.3128514303462069e-08,7.424963005542295e-10,0.0444930312368309,0.044480732172458,2.3757790439393744e-06,-2.2321033910088772e-12,1.72549999999987
4.8402400143476854e-11,4.3036824937114915e-09,0.0444922140381848,0.044479963422823,2.4251677689379747e-06,-2.23310259173104e-12,1.72599999999987
4.0051804900409493e-08,1.0724770377334991e-10,0.0444913841935789,0.0444793034054361,2.4251677699371754e-06,-2.2321033910088772e-12,1.72649999999987
1.458664554976341e-07,2.0289288998887045e-09,0.0444906031623047,0.0444785679172759,2.377349839988163e-06,-2.23310259173104e-12,1.72699999999987
1.6082890889890233e-07,3.6195330066490783e-10,0.0444898857539183,0.0444778035153317,1.684508905919202e-06,-2.2361001938975278e-12,1.72749999999987
1.4317039919581331e-07,1.091986702450587e-09,0.0444891277792641,0.0444770370668969,1.0343398639811596e-06,-2.2370993946196904e-12,1.72799999999987
2.6261758399870327e-08,2.8456777004248757e-09,0.0444883681952556,0.0444762552603623,3.4903756596094127e-07,-2.2341017924532025e-12,1.72849999999987
1.2661089697496575e-08,1.9639609383226286e-10,0.0444876016301418,0.044475497339297,4.473192859455466e-07,-2.2341017924532025e-12,1.72899999999987
2.9217915860357824e-07,5.149210988153463e-10,0.0444868128426072,0.0444747461772022,4.94515271953766e-07,-2.2361001938975278e-12,1.72949999999987
1.2778470295793376e-08,9.782751969611425e-10,0.0444861936959968,0.044473922471191,-2.2173626950117153e-06,-2.23310259173104e-12,1.72999999999986
2.5919976102961595e-08,6.868186991360048e-10,0.0444852982715765,0.0444733123232948,-2.170333182061057e-06,-2.230104989564552e-12,1.73049999999986
3.9281800034984826e-11,1.052419789510095e-08,0.0444844915053482,0.0444725427285832,-2.165083778038479e-06,-2.2261081866759014e-12,1.73099999999986
2.539427790271276e-08,9.118188981638298e-10,0.0444836827978837,0.0444716027601272,-2.1650837800368805e-06,-2.227107387398064e-12,1.73149999999986
3.607571069999538e-07,7.295460097145323e-09,0.0444829192098599,0.0444709391926527,-2.162370119074275e-06,-2.230104989564552e-12,1.73199999999986
2.6105460293468497e-08,4.916492504780656e-09,0.0444823297189051,0.0444701068860555,-5.139255867092629e-06,-2.2261081866759014e-12,1.73249999999986
6.520143330107642e-08,4.4368309720654864e-10,0.0444814780788661,0.0444692896701723,-5.04098470299752e-06,-2.222999562206951e-12,1.73299999999986
1.7813093470403496e-07,6.482877984437252e-10,0.0444806696255977,0.0444684873229898,-5.086548759081211e-06,-2.2210011607626257e-12,1.73349999999986
1.6253542280131317e-07,7.239209925957724e-11,0.0444799985445583,0.0444676588652646,-4.360478117027e-06,-2.2180035585961377e-12,1.73399999999986
1.368650055025289e-07,2.544733701537183e-09,0.0444792744463803,0.0444668749709298,-4.917155595030032e-06,-2.220001960040463e-12,1.73449999999986
1.3015916094927249e-08,7.216146985511429e-10,0.0444784950125541,0.0444661439002595,-4.254118687097019e-06,-2.2210011607626257e-12,1.73499999999986
1.5797052430044367e-07,5.343206016528157e-10,0.0444776903494992,0.0444654175704943,-4.205154231051722e-06,-2.2210011607626257e-12,1.73549999999986
2.3352257540187882e-07,1.1057327969909991e-09,0.044476984940908,0.0444646117069354,-3.6458399930161534e-06,-2.217004357873975e-12,1.73599999999986
2.6872812529388224e-07,6.393211932076426e-10,0.0444762765138161,0.0444638577344308,-1.523278197024247e-06,-2.2130075549853245e-12,1.73649999999986
1.3777658500191414e-08,2.688759007107855e-10,0.0444755913620154,0.0444630354723608,-2.6228037700581908e-06,-2.2110091535409993e-12,1.73699999999986
1.3477330140093668e-07,7.365924502289456e-09,0.0444747204509794,0.0444622654717011,-2.5713983280439834e-06,-2.21500595642965e-12,1.73749999999986
5.284000630101371e-08,2.196419796041127e-09,0.0444739785176618,0.0444613703747179,-3.1296170700523263e-06,-2.2160051571518125e-12,1.73799999999986
3.825432769860582e-08,1.31587890583873e-09,0.044473307893125,0.044460613759661,-3.32498327004771e-06,-2.2160051571518125e-12,1.73849999999986
1.408533010366364e-08,1.4997142971928668e-09,0.0444724785285998,0.0444600094535012,-3.369389762086783e-06,-2.220001960040463e-12,1.73899999999986
2.609886540216877e-08,2.086354096431098e-09,0.0444716705613835,0.0444591744090149,-3.4217541740044766e-06,-2.222999562206951e-12,1.73949999999986
3.397470343044495e-07,3.2524899440389277e-11,0.0444708776245557,0.0444584001516789,-3.3235095030503814e-06,-2.2220003614847883e-12,1.73999999999986
2.8363371900458345e-07,7.350414027440522e-10,0.0444703773657877,0.0444576202005251,-6.283579344068535e-06,-2.2261081866759014e-12,1.74049999999986
1.5440922630088894e-07,8.62858597072691e-10,0.0444696535802609,0.0444567591342069,-8.857730731004487e-06,-2.2281065881202267e-12,1.74099999999986
3.260536666008229e-07,1.071036599686881e-09,0.0444688621354598,0.0444559568363027,-8.119633880032673e-06,-2.2281065881202267e-12,1.74149999999986
2.601755630382563e-08,4.6051910201905244e-10,0.044468062932031,0.0444550967912579,-1.1932852621021617e-05,-2.2281065881202267e-12,1.74199999999986
1.6968027289482324e-07,1.3192432979369784e-09,0.0444670844513284,0.0444543136359533,-1.1836531983000498e-05,-2.230104989564552e-12,1.74249999999986
1.4774421929625303e-07,1.1879891029242806e-09,0.0444663317116334,0.0444535656906703,-1.2625100501040265e-05,-2.2321033910088772e-12,1.74299999999986
1.2614789400566817e-08,1.317543990575487e-10,0.0444655963597026,0.0444528159508384,-1.2004554580058446e-05,-2.2311041902867146e-12,1.74349999999986
1.507816944010254e-07,2.2703199736850976e-10,0.0444647594872123,0.0444520412894714,-1.2051365216092513e-05,-2.2321033910088772e-12,1.74399999999986
2.5632609097769876e-08,6.445709938018851e-11,0.0444639884507252,0.0444512927806383,-1.142058148906333e-05,-2.235100993175365e-12,1.74449999999986
1.367147489661491e-08,3.2143560035891028e-09,0.0444631767432279,0.0444504973849496,-1.1418422751097168e-05,-2.2390977960640157e-12,1.74499999999986
1.825165857963218e-07,1.865673206202789e-09,0.0444623027971944,0.0444498325472313,-1.1368986537085846e-05,-2.2321033910088772e-12,1.74549999999986
5.155825375940948e-07,4.095547997962079e-10,0.0444616275277572,0.0444491291748215,-1.2101174028056327e-05,-2.2311041902867146e-12,1.74599999999986
3.778682920035914e-08,6.172802963222424e-10,0.0444612362791298,0.0444484103032512,-6.35612385702089e-06,-2.23310259173104e-12,1.74649999999986
2.389377069950127e-07,1.5349770066119817e-10,0.044460330175345,0.044447646486387,-6.400728487010454e-06,-2.235100993175365e-12,1.74699999999986
1.4911032999997964e-07,2.128569702442018e-09,0.0444595903336508,0.0444468640409538,-6.392386279086004e-06,-2.238098595341853e-12,1.74749999999986
1.3510726697141262e-08,1.7799429985476678e-10,0.0444586588129051,0.0444461319545165,-6.988642086036556e-06,-2.2361001938975278e-12,1.74799999999986
3.9946936300494507e-08,1.820878031688622e-10,0.0444577559226202,0.0444453574154174,-6.938050527094397e-06,-2.23310259173104e-12,1.74849999999986
1.3471710120366298e-07,1.283631700932375e-09,0.0444569601203983,0.0444445915842316,-6.984749047034278e-06,-2.235100993175365e-12,1.74899999999986
1.3162581399828177e-08,1.605778010560499e-10,0.0444561160243839,0.0444437387364783,-7.536052291090556e-06,-2.2291057888423893e-12,1.74949999999986
2.591715279887108e-08,7.220012018804844e-10,0.0444552072146175,0.0444429565468088,-7.583555736045966e-06,-2.2311041902867146e-12,1.74999999999986
1.372005469027493e-07,1.4429429873175081e-10,0.0444543825399841,0.0444422068938184,-7.5799914900365195e-06,-2.227107387398064e-12,1.75049999999986
2.7225920601336995e-08,2.98383401320379e-10,0.0444536639881649,0.0444414473953787,-8.133700795998067e-06,-2.230104989564552e-12,1.75099999999986
1.2684272589907897e-07,1.2536229970772084e-09,0.0444528803063592,0.0444406677996962,-8.136602606012566e-06,-2.23310259173104e-12,1.75149999999986
3.814399009843816e-08,3.001751000542008e-10,0.0444521581774848,0.0444398812235821,-7.500238352053934e-06,-2.2361001938975278e-12,1.75199999999986
1.3738758297687781e-08,1.3186651007246475e-09,0.0444513846529581,0.0444391349227032,-7.542017373074472e-06,-2.235100993175365e-12,1.75249999999986
5.160386489649893e-08,4.26731400215985e-10,0.0444505913997974,0.0444384159115052,-7.490563981082943e-06,-2.23310259173104e-12,1.75299999999986
4.892549999857554e-08,1.5111569981463013e-09,0.0444499030535418,0.0444376905734751,-7.588366471078523e-06,-2.238098595341853e-12,1.75349999999986
1.7183410760263085e-07,7.871113968938026e-10,0.044449107985679,0.0444369611883016,-7.573699721041827e-06,-2.238098595341853e-12,1.75399999999986
1.4622531700064778e-07,1.975220959016255e-10,0.0444484143850863,0.0444363358246143,-6.961942414007716e-06,-2.2321033910088772e-12,1.75449999999986
6.934090107657553e-11,6.94972968062757e-11,0.0444476860982947,0.0444355858903585,-7.453536017054674e-06,-2.23310259173104e-12,1.75499999999986
1.2352417595729026e-08,5.440584996407871e-10,0.0444468476514753,0.0444348143158295,-7.4535360180538746e-06,-2.23310259173104e-12,1.75549999999986
1.778191362974968e-07,2.7356091003571947e-09,0.0444460688411483,0.0444339910259068,-7.5000588860563155e-06,-2.230104989564552e-12,1.75599999999986
2.7835485140459415e-07,3.464215025950068e-10,0.0444453964327596,0.0444332714384921,-6.876938263067345e-06,-2.23310259173104e-12,1.75649999999986
3.863621190342004e-08,7.896349400737801e-09,0.0444447535579472,0.0444324615113878,-7.013887201035018e-06,-2.230104989564552e-12,1.75699999999986
1.3509485130569487e-07,5.524869499395901e-09,0.0444438720317686,0.0444315815946498,-7.1568158300783224e-06,-2.2321033910088772e-12,1.75749999999986
1.2249519197593539e-08,5.32819399712281e-10,0.0444431079430129,0.0444307284838991,-6.49282391806949e-06,-2.23310259173104e-12,1.75799999999986
5.193756480448286e-08,1.3153994005143943e-09,0.0444423067683509,0.0444300712990959,-6.53888212709397e-06,-2.2390977960640157e-12,1.75849999999986
3.7036735400786114e-08,5.051746937434487e-10,0.044441559259933,0.044429403561494,-6.437716846052766e-06,-2.241096197508341e-12,1.75899999999986
1.4614950449853836e-07,1.1368370134157146e-10,0.0444407628212485,0.04442861992649,-6.482087973047612e-06,-2.2420953982305036e-12,1.75949999999986
2.4759295502718714e-08,1.094137197510392e-09,0.0444400114850234,0.0444278436589788,-7.072506767014097e-06,-2.2530866061742927e-12,1.75999999999986
1.6589144050116467e-07,2.3088689987682542e-10,0.0444392532615046,0.0444270449839205,-7.0666522220541594e-06,-2.2530866061742927e-12,1.76049999999986
3.9231366495695585e-08,9.3372760981425e-09,0.0444385068649012,0.0444262710371943,-6.388199140006101e-06,-2.2530866061742927e-12,1.76099999999986
1.6743190989904067e-07,1.1218959788950045e-10,0.0444377088836347,0.0444253869615041,-6.332911083095638e-06,-2.255085007618618e-12,1.76149999999986
3.546031040330133e-08,9.433249896495521e-09,0.0444371913556701,0.0444246020305788,-5.544685985015008e-06,-2.2540858068964553e-12,1.76199999999986
1.227445370344249e-08,3.185395003324487e-10,0.0444364292167566,0.0444237392912512,-5.505285108009517e-06,-2.2530866061742927e-12,1.76249999999986
6.650654719997373e-08,2.0257932970002557e-09,0.044435639001739,0.0444230024428343,-5.551440381057482e-06,-2.2480906025634795e-12,1.76299999999986
2.5326977695638853e-08,1.6715372003206497e-09,0.0444348668030392,0.0444222334110118,-5.501886713998871e-06,-2.246092201119154e-12,1.76349999999986
1.516748261987111e-07,1.601609816992422e-11,0.0444340767211292,0.0444215115582227,-5.50046097003154e-06,-2.2430945989526663e-12,1.76399999999986
1.220885273989225e-07,2.5631603992049e-09,0.0444333977837378,0.0444207442534552,-6.208615702107956e-06,-2.2430945989526663e-12,1.76449999999986
3.880263949734841e-08,2.7343676003988016e-09,0.0444326658951468,0.0444198993967476,-6.807732826019652e-06,-2.2420953982305036e-12,1.76499999999986
4.845007713014104e-07,5.065997968345393e-10,0.0444318344849354,0.0444190560324589,-6.757299536030992e-06,-2.241096197508341e-12,1.76549999999986
2.743480857006486e-07,2.488974026881863e-10,0.0444312817935946,0.044418288521306,-5.756200051054705e-06,-2.238098595341853e-12,1.76599999999986
2.498029560982218e-11,1.6540485994753773e-09,0.0444305173398202,0.0444174552205567,-3.1450582010927874e-06,-2.2390977960640157e-12,1.76649999999986
1.377535015015252e-07,1.6743432959542837e-09,0.0444295880329678,0.0444167176705234,-3.1450581970959846e-06,-2.241096197508341e-12,1.76699999999986
3.953880649970598e-08,1.4997750263923137e-10,0.0444289610118901,0.0444159065910306,-2.4700815790534847e-06,-2.241096197508341e-12,1.76749999999986
1.9483821269566937e-07,1.2882879485420773e-10,0.0444281528497146,0.0444150909616596,-2.519308079040883e-06,-2.2400969967861784e-12,1.76799999999986
3.157507567977391e-07,5.041961015361807e-10,0.0444274621974308,0.0444143279507302,-3.8710672500830157e-07,-2.241096197508341e-12,1.76849999999986
8.437862998589285e-09,1.3390125952472687e-09,0.0444267220271178,0.0444135470705621,-3.702625950063876e-06,-2.2430945989526663e-12,1.76899999999986
1.2988340299113776e-08,2.3116921987753614e-09,0.0444257890439941,0.0444127678965887,-3.734085848083879e-06,-2.2400969967861784e-12,1.76949999999986
2.5623616539682814e-07,1.5837379047090039e-09,0.0444249177555287,0.0444119915394381,-3.6854571210387377e-06,-2.2370993946196904e-12,1.76999999999986
1.578661481954624e-07,5.361798990910494e-10,0.0444242752398183,0.0444111697863118,-5.810090752067509e-06,-2.2390977960640157e-12,1.77049999999986
1.2839500960343253e-07,8.394550957135927e-10,0.0444235623776506,0.0444104051378974,-6.456537225085768e-06,-2.2400969967861784e-12,1.77099999999986
1.5959070069626602e-07,3.516038987738668e-10,0.0444227869471328,0.0444096775227626,-5.828800907048404e-06,-2.235100993175365e-12,1.77149999999986
2.5071168696655377e-08,1.216697020911539e-10,0.0444220144277921,0.0444088979966992,-5.26064922001801e-06,-2.2370993946196904e-12,1.77199999999986
7.430098633021132e-07,7.884941900793141e-09,0.0444211691836664,0.0444080557537203,-5.2595733009974666e-06,-2.2390977960640157e-12,1.77249999999986
3.903176409858489e-08,3.716196496361679e-09,0.0444207269675847,0.0444071590850859,-9.091843268027588e-06,-2.2400969967861784e-12,1.77299999999986
3.872426240086879e-08,3.0536090045441e-09,0.0444196818664704,0.0444063102710605,-9.040584133090945e-06,-2.2390977960640157e-12,1.77349999999986
1.3974931190041673e-07,5.82803701132395e-10,0.0444187656289716,0.0444056024005882,-8.988800128006957e-06,-2.2361001938975278e-12,1.77399999999986
2.6490707880078013e-07,1.3640281057436532e-09,0.0444179565510832,0.0444048670671706,-8.318231139003984e-06,-2.235100993175365e-12,1.77449999999986
3.901164170178051e-08,5.873370956255286e-10,0.0444171799671233,0.0444039991917987,-8.267598573086232e-06,-2.2321033910088772e-12,1.77499999999986
2.590918969647138e-08,2.886767977439142e-10,0.044416305362193,0.0444031931074308,-8.31792739608428e-06,-2.23310259173104e-12,1.77549999999986
2.6700012603630974e-08,4.297441014156078e-10,0.044415462822018,0.0444024321543667,-8.313862347009149e-06,-2.238098595341853e-12,1.77599999999986
1.1701453229984171e-07,2.2618740214142008e-10,0.0444146645884562,0.0444016337474801,-8.318519349015396e-06,-2.2341017924532025e-12,1.77649999999986
1.2354182996054952e-08,1.984134398447246e-09,0.0444138872096282,0.044400849609777,-8.903602129017862e-06,-2.2321033910088772e-12,1.77699999999986
4.800742287938697e-07,1.8116871960960346e-09,0.0444130557671901,0.0444000998921219,-8.949998298035666e-06,-2.235100993175365e-12,1.77749999999986
1.367702908011692e-07,2.769619297793291e-09,0.0444125374979373,0.0443993831767154,-6.533236650008156e-06,-2.238098595341853e-12,1.77799999999986
2.5280113100101254e-08,1.921789199998969e-09,0.0444116811777686,0.0443985833483246,-7.087365171076776e-06,-2.238098595341853e-12,1.77849999999986
1.5618054569760398e-07,2.4544144008875612e-09,0.0444108377502421,0.0443978002377615,-7.084172487070717e-06,-2.2370993946196904e-12,1.77899999999986
3.789578680024608e-08,2.557885014908834e-10,0.0444101213398719,0.0443970483023997,-7.71904226204434e-06,-2.23310259173104e-12,1.77949999999986
9.252019983474469e-11,2.2049038983507074e-09,0.0444092898686756,0.0443962962171049,-7.762002791067424e-06,-2.23310259173104e-12,1.77999999999986
1.5777577100362095e-07,1.5627543981100445e-09,0.0444084295498758,0.0443956980065313,-7.762002792066625e-06,-2.238098595341853e-12,1.78049999999986
2.2036979059614215e-07,4.3727649973179794e-10,0.0444077134336429,0.0443949724909417,-7.1138929780278914e-06,-2.238098595341853e-12,1.78099999999986
5.23274909000615e-07,2.264016057962337e-10,0.0444070323243853,0.0443941727323174,-9.465287724053084e-06,-2.2390977960640157e-12,1.78149999999986
3.873597681017249e-07,9.00223992572613e-11,0.0444063882111519,0.0443934072324791,-3.4460693110194285e-06,-2.2420953982305036e-12,1.78199999999986
1.212039110048968e-08,2.397292399314299e-09,0.0444056306162396,0.0443926283239187,-2.7769917040343373e-06,-2.244093799674829e-12,1.78249999999986
2.553264719998283e-07,1.5328709829232068e-10,0.0444047064674281,0.0443918848082835,-2.822701368088154e-06,-2.246092201119154e-12,1.78299999999986
3.7500728598816035e-08,6.975423016974958e-10,0.0444039729407931,0.0443911067904684,-5.0725042310961754e-06,-2.247091401841317e-12,1.78349999999986
5.1765475302112396e-08,2.0237429787517414e-10,0.0444030404638174,0.0443902969746155,-5.116091485013463e-06,-2.246092201119154e-12,1.78399999999986
3.8781870902171445e-08,6.379280020896161e-10,0.0444022282739495,0.0443895087720421,-5.11423244509146e-06,-2.247091401841317e-12,1.78449999999986
2.9860066969727983e-07,8.035812099072004e-09,0.0444014021113825,0.0443886863831398,-5.063359938106693e-06,-2.247091401841317e-12,1.78499999999986
2.486061558004682e-07,1.8178930583090391e-10,0.04440075642934,0.0443877843919054,-3.6588365280865176e-06,-2.2480906025634795e-12,1.78549999999986
2.5877637803428666e-08,2.4661339637077617e-10,0.0444000556769883,0.0443869866487828,-4.814051964063815e-06,-2.25208740545213e-12,1.78599999999986
1.3872841500561783e-08,2.321421499473786e-09,0.044399154905217,0.0443861770714409,-4.811490043055144e-06,-2.2560842083407806e-12,1.78649999999986
1.2128835998048704e-08,6.674557018193639e-10,0.0443982768297405,0.0443854068157804,-4.760262266034765e-06,-2.263078613395919e-12,1.78699999999986
1.61229572401278e-07,1.1280620187958945e-10,0.0443974294334282,0.0443845944962359,-4.805750841052614e-06,-2.2710722191732202e-12,1.78749999999986
2.940347769986307e-07,2.5214760140945813e-10,0.0443967468185924,0.0443838064703736,-4.047047402089277e-06,-2.2820634271170093e-12,1.78799999999986
1.4460026703799755e-08,1.8883760527499405e-10,0.0443961085104468,0.0443829976145679,-4.080791070060208e-06,-2.2790658249505213e-12,1.78849999999986
1.855441386020007e-07,3.8134059798800024e-10,0.0443954107019549,0.0443821830669789,-4.133378495030371e-06,-2.28606023000566e-12,1.78899999999986
1.4227147310252874e-07,4.539308900985972e-09,0.0443947055452448,0.0443813427424328,-4.779593152037798e-06,-2.283062627839172e-12,1.78949999999986
1.5550492379889924e-07,1.9945846987945437e-09,0.0443939632813181,0.0443806155261459,-4.182927120011115e-06,-2.2840618285613346e-12,1.78999999999986
1.3029395902475205e-08,2.314156102856124e-09,0.0443932550522509,0.04437988171437,-4.914922940080224e-06,-2.2900570328943104e-12,1.79049999999986
3.917385370255655e-08,2.247359298657159e-09,0.0443923639212008,0.0443791715591478,-4.867646262063374e-06,-2.302047441560262e-12,1.79099999999986
3.9151982100804616e-08,2.1736179522946486e-10,0.0443915739652858,0.0443783070028481,-4.7202833850512604e-06,-2.3030466422824247e-12,1.79149999999986
3.9140153403061095e-08,2.471896992650713e-10,0.0443908015582526,0.0443774802306379,-4.6650598560793455e-06,-2.30504504372675e-12,1.79199999999986
5.216031270099952e-08,8.814345017760239e-10,0.0443900207350165,0.0443767154219974,-4.713894100061289e-06,-2.311040248059726e-12,1.79249999999986
1.3421212204101085e-08,2.199627299748208e-09,0.0443892538752686,0.0443759477424569,-4.611979079083284e-06,-2.308042645893238e-12,1.79299999999986
4.5471086040221875e-07,4.708660059082881e-10,0.0443884155158706,0.0443751902630919,-4.562549314024444e-06,-2.3060442444489127e-12,1.79349999999986
1.4030188601188431e-08,8.761806197243871e-09,0.0443877772859614,0.0443743670622734,-1.889878779026688e-06,-2.3040458430045874e-12,1.79399999999986
1.2584351505307012e-08,4.968810085603792e-11,0.0443868423673703,0.0443734531355286,-1.9419521219976588e-06,-2.319033853837027e-12,1.79449999999986
1.5469494220321511e-07,1.5659670990486596e-09,0.0443859927940347,0.0443726587229231,-1.989188336048997e-06,-2.338018667558117e-12,1.79499999999986
1.2447964596595806e-08,6.810505007170953e-10,0.0443852383557538,0.0443718385981802,-2.5996590410359843e-06,-2.3460122733354183e-12,1.79549999999986
1.2719003801564543e-08,8.335808987514071e-10,0.0443843579539428,0.044371064708075,-2.644883204006021e-06,-2.3480106747797436e-12,1.79599999999986
3.899464520035201e-08,1.008100669608325e-08,0.044383516611252,0.0443703131052004,-2.597403970017176e-06,-2.35800268200137e-12,1.79649999999986
3.8888115803936696e-08,3.701770001640625e-10,0.0443827207812664,0.0443694581135012,-2.4507722860001024e-06,-2.3560042805570447e-12,1.79699999999986
1.4488987180177881e-07,3.666465797635965e-09,0.0443819177002033,0.0443686319444678,-2.3956608290465198e-06,-2.368105711525459e-12,1.79749999999986
3.8881070203722334e-08,1.8171820298507058e-10,0.044381202430586,0.044367959034437,-3.0907371491029068e-06,-2.373101715136272e-12,1.79799999999986
4.115559757017495e-07,7.928128986645078e-10,0.0443802899394282,0.0443671615002955,-3.23372409505307e-06,-2.370104112969784e-12,1.79849999999986
2.3982932199906326e-07,8.45137015925701e-11,0.044379716892786,0.0443663667131715,-2.5995199079975606e-06,-2.3661073100811336e-12,1.79899999999986
2.017007949550731e-10,4.2168900316053026e-11,0.0443790175580201,0.0443655507728338,-3.6371632700094025e-06,-2.382094521635736e-12,1.79949999999986
6.525705750076716e-08,9.588702699903084e-09,0.0443781504419574,0.0443647275673811,-3.637163269010202e-06,-2.3850921238022238e-12,1.79999999999986
1.452867458007212e-07,2.962720346832981e-11,0.0443773720870466,0.0443638209147237,-3.6840755240907797e-06,-2.401079335356826e-12,1.80049999999986
3.912636239999934e-08,1.7014999825759602e-10,0.0443765664759397,0.0443630100223937,-3.0732554410217716e-06,-2.401079335356826e-12,1.80099999999986
5.2894694201055525e-08,2.530512598075685e-09,0.0443757494632216,0.0443622143653195,-3.1204385880778673e-06,-2.4160673461892657e-12,1.80149999999986
1.7355167489935264e-07,6.510293200368e-09,0.0443749433936782,0.0443614903768291,-3.1159757650778275e-06,-2.4130697440227777e-12,1.80199999999986
2.6057736003670673e-08,1.826815729938369e-08,0.044374241103116,0.0443606140880654,-2.4891200220977794e-06,-2.3880897259687117e-12,1.80249999999986
5.611246220033062e-07,4.726294008938758e-10,0.0443733842926103,0.0443595121778192,-2.392460740074931e-06,-2.3860913245243864e-12,1.80299999999986
1.297196308008841e-07,9.016883004142606e-10,0.0443728306059508,0.0443587006472969,2.5252099858930066e-06,-2.387090525246549e-12,1.80349999999986
3.338352856027682e-07,9.268470990697608e-10,0.0443719114365315,0.0443579053156733,1.965433130912686e-06,-2.390088127413037e-12,1.80399999999986
1.20612306905854e-07,4.1500709813124814e-10,0.0443711645834521,0.0443572521263485,3.705523239916353e-06,-2.387090525246549e-12,1.80449999999986
4.0085276903356615e-08,8.592420601416517e-09,0.0443702922250344,0.0443565419229215,3.10633903399804e-06,-2.4110713425784525e-12,1.80499999999986
3.940843140010086e-08,8.737226012134336e-10,0.0443695006502983,0.0443555921520653,3.056648862909128e-06,-2.4360513606325185e-12,1.80549999999986
1.2835491197682458e-08,1.7989444031640822e-09,0.0443686498936504,0.0443548973231485,3.0999144469134876e-06,-2.460032177964422e-12,1.80599999999986
1.5773156170073577e-07,5.571864011844063e-10,0.0443678134660881,0.044354104421158,3.052971806916105e-06,-2.4840129952963252e-12,1.80649999999986
2.6539924702362327e-08,2.867775406034667e-09,0.0443670758973593,0.0443532764163421,3.7863464039666894e-06,-2.4920066010736264e-12,1.80699999999986
3.05872536694729e-07,1.1884990006039153e-09,0.0443663638540777,0.0443524667601936,3.7887361019617316e-06,-2.4980018054066022e-12,1.80749999999986
1.3341493939472704e-07,1.7090949003262246e-09,0.0443656237601666,0.0443516921966617,4.902366956827109e-09,-2.499001006128765e-12,1.80799999999986
1.2517199499129106e-08,4.2551179940675254e-10,0.0443647681742698,0.0443507649992973,6.652741579848964e-07,-2.50099940757309e-12,1.80849999999986
1.3707821294728362e-08,2.38405399588526e-10,0.0443638935655622,0.044349949742224,6.18323386936126e-07,-2.5041080320420406e-12,1.80899999999986
3.253638668002101e-07,5.103842001807912e-10,0.0443629891993546,0.0443491421793271,6.679419259913999e-07,-2.5071056342085285e-12,1.80949999999986
2.7335316699766965e-07,1.8051909966843027e-10,0.0443622769445619,0.0443483131396929,4.0811722499256575e-06,-2.5071056342085285e-12,1.80999999999986
1.8164069470055777e-07,4.7942799730194e-10,0.0443615002384367,0.0443475034614521,1.3691646699731663e-06,-2.5091040356528538e-12,1.81049999999986
2.8143326190332996e-07,6.772109956143524e-11,0.0443606654929365,0.0443466429548053,2.1079768139919963e-06,-2.5051072327642032e-12,1.81099999999986
1.9566415860455821e-07,1.9845814991370503e-09,0.0443599263108129,0.0443458123197035,4.797404677958639e-06,-2.5091040356528538e-12,1.81149999999986
8.300292586027602e-07,6.607547009540582e-10,0.0443591110507175,0.0443451059641575,5.389060557914327e-06,-2.511102437097179e-12,1.81199999999986
3.441596337014352e-07,8.245557986397145e-10,0.0443587220577745,0.0443444052448373,5.612768421925374e-06,-2.5270896486517813e-12,1.81249999999986
3.393683042918205e-10,4.762319705253759e-11,0.0443578150182479,0.0443436023345768,1.0955641946974737e-05,-2.539080057317733e-12,1.81299999999986
1.4297697020076994e-07,6.159321039311827e-10,0.0443567809595745,0.0443428015972809,1.0955641946974737e-05,-2.5400792580398956e-12,1.81349999999986
2.5907271702929613e-08,2.774223004098353e-10,0.0443558781977085,0.0443419931699884,1.0366917164938982e-05,-2.539080057317733e-12,1.81399999999986
1.3039580998297495e-08,3.990709013246274e-10,0.044354965645709,0.0443411811944621,1.0370597777975554e-05,-2.5440760609285462e-12,1.81449999999986
2.2577776839782793e-07,1.7126870061057176e-10,0.0443539604657657,0.044340384332366,1.0324788210946956e-05,-2.5440760609285462e-12,1.81499999999986
2.1969728196402638e-08,1.4712180987364043e-09,0.0443530716002474,0.0443395907236846,1.2662792591933147e-05,-2.545075261650709e-12,1.81549999999986
3.1295612469561807e-07,7.598684043097492e-10,0.0443521162610591,0.0443388435979597,1.268188113390245e-05,-2.5480728638171968e-12,1.81599999999986
2.5410312549933867e-07,4.5598922970846445e-09,0.0443514302469385,0.0443379589364897,1.3870817008987402e-05,-2.5460744623728715e-12,1.81649999999986
1.3291321203368067e-08,6.599269047891099e-10,0.0443506864752622,0.0443372307808484,1.3878990900995092e-05,-2.547073663095034e-12,1.81699999999986
6.481921609874375e-08,6.573891986327851e-10,0.0443497715300451,0.0443364229480036,1.3928267828977603e-05,-2.547073663095034e-12,1.81749999999986
1.3021402199553389e-08,4.077733983809395e-10,0.0443490248131249,0.0443355558215009,1.3879387469994953e-05,-2.545075261650709e-12,1.81799999999986
1.3152989947196048e-09,2.2973010299631724e-10,0.0443482867790698,0.0443347313553739,1.3833158987952565e-05,-2.55306886742801e-12,1.81849999999986
1.425813669908571e-08,4.802259978564649e-11,0.0443474981405361,0.0443339220055444,1.3833158992948569e-05,-2.556066469594498e-12,1.81899999999986
3.7803843000450144e-08,2.769530896284955e-09,0.0443467889198172,0.0443331133292938,1.388410855396316e-05,-2.558064871038823e-12,1.81949999999986
3.237773548991907e-07,7.967439902278883e-11,0.0443459215107476,0.0443323433752038,1.3934017302985602e-05,-2.556066469594498e-12,1.81999999999986
1.444761039970377e-08,1.228247004103622e-09,0.0443452599881897,0.0443315107917231,1.1257982495904706e-05,-2.561062473205311e-12,1.82049999999986
1.2743568739842503e-07,1.5752209953090457e-10,0.0443443016119969,0.0443306553215205,1.120593019399152e-05,-2.5620616739274737e-12,1.82099999999985
2.6650106697834186e-08,5.319608989418079e-10,0.0443434711287336,0.044329868691109,1.0583181101919692e-05,-2.5660584768161243e-12,1.82149999999985
1.2362767750490056e-07,9.388920960140545e-10,0.0443427682304903,0.0443291410091588,1.0681534603929066e-05,-2.5630608746496364e-12,1.82199999999985
2.5167732196906822e-08,1.6336005048689373e-09,0.04434200360289,0.0443285106300588,1.0077661870000476e-05,-2.5660584768161243e-12,1.82249999999985
3.827186350474632e-08,1.6945856037842155e-09,0.0443411502093763,0.0443277516006545,1.0082976552916456e-05,-2.564060075371799e-12,1.82299999999985
2.541631979879888e-08,8.301192025439441e-10,0.0443403241933985,0.0443269970459634,1.01325369539218e-05,-2.5600632724831485e-12,1.82349999999985
1.6182126579694645e-07,1.819223036103601e-10,0.0443395066142208,0.0443263515334911,1.0135947240974552e-05,-2.5620616739274737e-12,1.82399999999985
2.7237861598139457e-08,1.0617563980797051e-09,0.0443389354389101,0.0443255520780774,9.49534145089359e-06,-2.567057677538287e-12,1.82449999999985
1.571433546967982e-07,4.280478298201995e-09,0.0443380999590985,0.0443247025206035,9.492492124896224e-06,-2.567057677538287e-12,1.82499999999985
2.4868732101390734e-08,5.572634201311821e-09,0.0443373740736846,0.0443239743508316,8.751357025937878e-06,-2.5690560789826122e-12,1.82549999999985
1.3657937905642292e-08,1.2112599950819813e-09,0.0443365402514489,0.0443230564377794,8.845073928953617e-06,-2.570055279704775e-12,1.82599999999985
3.7648675302315304e-08,3.930379632866021e-11,0.044335707418146,0.0443221907436976,8.895862018909462e-06,-2.567057677538287e-12,1.82649999999985
1.5953701880400128e-07,1.3299146020551156e-09,0.044334864632814,0.0443213518824434,8.756428528933213e-06,-2.570055279704775e-12,1.82699999999985
5.1546899998422546e-08,1.2416585051799878e-09,0.0443340718135824,0.0443205057650527,8.108251740912564e-06,-2.5720536811491e-12,1.82749999999985
1.1987657810158536e-07,0.0,0.0443332538191335,0.0443196451199875,8.119268208983677e-06,-2.5680568782604496e-12,1.82799999999985
1.4326961395028093e-08,5.043745004984501e-10,0.0443324962119627,0.0443188228904056,7.525457510926259e-06,-2.570055279704775e-12,1.82849999999985
3.7754754019653225e-07,2.2384145023646163e-09,0.0443316053803068,0.0443180759929464,7.47340693896259e-06,-2.5720536811491e-12,1.82899999999985
1.2218616500525581e-08,2.9192930017796215e-10,0.0443310416796603,0.0443174966401804,6.023744632988048e-06,-2.573052881871263e-12,1.82949999999985
3.867238840271625e-08,2.9435950205103367e-10,0.0443301264890948,0.0443167312606903,5.978100562908928e-06,-2.5760504840377507e-12,1.82999999999985
7.587344470066926e-08,2.5844539980335313e-09,0.044329301811676,0.0443159291940522,5.832664675908816e-06,-2.578048885482076e-12,1.83049999999985
1.446044536057567e-07,2.2639599916995934e-10,0.0443285197279164,0.0443150934760624,5.934958423936543e-06,-2.578048885482076e-12,1.83099999999985
1.5836755629800026e-07,8.649670979465895e-10,0.0443277727283132,0.0443142668913497,6.6201218459349676e-06,-2.5790480862042386e-12,1.83149999999985
1.4571246001460203e-08,7.280685984656365e-10,0.0443270380645314,0.0443133554302769,7.37009963391877e-06,-2.5770496847599134e-12,1.83199999999985
2.7541597839852994e-07,2.263380899369949e-09,0.0443263473746039,0.0443126819988208,7.318067501982384e-06,-2.573052881871263e-12,1.83249999999985
4.881672982515184e-10,1.698586965526161e-10,0.0443256999602957,0.0443118473371809,7.284821187947266e-06,-2.5770496847599134e-12,1.83299999999985
2.8120871300302275e-07,6.692659967888481e-10,0.0443247777350213,0.0443109578468783,7.284821186948065e-06,-2.5790480862042386e-12,1.83349999999985
3.8661988550209303e-07,1.5456076973840993e-09,0.0443240716065079,0.0443101365219768,7.349917060972544e-06,-2.5800472869264013e-12,1.83399999999985
2.260395860001485e-07,1.6380369977087028e-10,0.0443234066338172,0.044309389015013,5.277594855912504e-06,-2.5790480862042386e-12,1.83449999999985
1.4609064999393517e-08,2.1868199612251615e-10,0.0443226272313393,0.0443085808763489,3.1472930759335327e-06,-2.5820456883707266e-12,1.83499999999985
2.5863973310280564e-07,4.448694898573358e-09,0.0443216226043993,0.0443077842359201,3.095238955919122e-06,-2.5850432905372145e-12,1.83549999999985
1.2095824696023438e-08,1.3372763105201635e-08,0.0443209422549728,0.044306915759375,3.1695394719921666e-06,-2.5850432905372145e-12,1.83599999999985
1.3957029400268883e-08,2.6456370427752063e-10,0.0443200228528844,0.0443059240080754,3.124101704998772e-06,-2.5620616739274737e-12,1.83649999999985
1.2564033397000074e-08,8.805280116153114e-11,0.0443191283758095,0.0443051328999375,3.175479198924691e-06,-2.564060075371799e-12,1.83699999999985
2.6344566000924274e-08,1.620159006954225e-10,0.044318311265369,0.0443043156669215,3.1292653849268603e-06,-2.567057677538287e-12,1.83749999999985
1.9319926400362952e-07,2.592449505067762e-09,0.0443174871273083,0.0443035168565715,3.228398678944977e-06,-2.5710544804269375e-12,1.83799999999985
5.023334539999702e-08,9.943750961527442e-10,0.0443167700167197,0.0443026401179704,3.6316644059786185e-06,-2.5690560789826122e-12,1.83849999999985
1.4391297903371125e-08,1.8464899748105168e-10,0.0443159587237365,0.0443018377884047,3.5424612089274277e-06,-2.5690560789826122e-12,1.83899999999985
2.416531030141611e-08,1.2073243030319425e-09,0.0443153064286628,0.0443010437098947,3.593892309972091e-06,-2.5740520825934254e-12,1.83949999999985
1.7868835289897023e-07,7.529914955450856e-10,0.0443144826642577,0.0443002668774878,3.5037525909498157e-06,-2.581046487648564e-12,1.83999999999985
2.993904985038043e-10,2.696721498884891e-09,0.0443137759455961,0.0442994901072752,4.118056610935561e-06,-2.5790480862042386e-12,1.84049999999985
1.67982454800375e-07,7.451479704101427e-09,0.0443128973091707,0.0442987596804988,4.118056612933962e-06,-2.5770496847599134e-12,1.84099999999985
3.97964073986512e-08,5.001967597062507e-09,0.0443122719881036,0.0442980245591832,3.461067113907923e-06,-2.578048885482076e-12,1.84149999999985
1.595153929015436e-07,1.9834342987468112e-09,0.0443114363082487,0.0442971661938657,3.610573454992938e-06,-2.5770496847599134e-12,1.84199999999985
3.9749125699262144e-08,1.733685972560295e-10,0.0443106650035558,0.0442964072112852,4.088249499933916e-06,-2.581046487648564e-12,1.84249999999985
2.0296876109687778e-07,2.381808500429017e-09,0.0443097112588953,0.0442956343601956,4.133177139986621e-06,-2.5830448890928892e-12,1.84299999999985
2.5753521197546814e-08,7.971708015919177e-10,0.044308928873056,0.0442948876216315,4.6741453959553425e-06,-2.581046487648564e-12,1.84349999999985
2.894183558019292e-07,4.567849987147099e-10,0.0443080863214752,0.0442940422090027,4.680316504912518e-06,-2.581046487648564e-12,1.84399999999985
3.034070390969812e-07,6.383912010132775e-10,0.0443073900890621,0.0442932645696335,2.125603211999838e-06,-2.584044089815052e-12,1.84449999999985
3.658434249986797e-07,8.835380899130385e-09,0.0443066290919683,0.0442923733203612,-1.121243087043311e-06,-2.584044089815052e-12,1.84499999999985
5.280449640043816e-08,6.281402301078209e-09,0.0443059491048144,0.0442914780544818,-5.974794566099284e-06,-2.5830448890928892e-12,1.84549999999985
2.54464455097525e-07,3.955578399550408e-09,0.0443050222952222,0.0442905096243879,-5.869880777997771e-06,-2.581046487648564e-12,1.84599999999985
1.356997157975215e-07,1.1267239918844041e-10,0.0443042287652821,0.0442896475040016,-3.190276093079092e-06,-2.5820456883707266e-12,1.84649999999985
1.5738971749501562e-07,1.6237967984111812e-09,0.0443033250575442,0.0442888379033054,-2.5258322080556894e-06,-2.584044089815052e-12,1.84699999999985
2.4823400279760932e-11,7.3767680158765e-10,0.0443024894704735,0.0442880354746937,-3.1598590970460805e-06,-2.5830448890928892e-12,1.84749999999985
2.431842230365966e-08,5.243138978539008e-10,0.0443015830481652,0.0442872236967248,-3.159859102042084e-06,-2.5870416919815398e-12,1.84799999999985
1.6189407459760163e-07,3.836729545181328e-11,0.0443007791125862,0.0442864671141946,-3.250644013075288e-06,-2.5870416919815398e-12,1.84849999999985
2.6373168898752297e-08,7.661953987936343e-10,0.0443000514019687,0.0442856647997915,-3.797129478066985e-06,-2.589040093425865e-12,1.84899999999985
2.2648424279764212e-07,2.1261611013456694e-09,0.0442991663737324,0.0442848117308986,-3.793330899060088e-06,-2.5910384948701903e-12,1.84949999999985
1.5813771260531073e-07,2.817608993344045e-10,0.0442985679591265,0.0442840392353378,-1.2446778790975443e-06,-2.592037695592353e-12,1.84999999999985
4.0330265049792757e-07,4.347986970465456e-10,0.0442977529432913,0.0442832940846749,-1.7823646680792393e-06,-2.595035297758841e-12,1.85049999999985
1.6709662469666098e-07,1.383122991138741e-10,0.044297084304388,0.0442824603050513,1.7755803839447637e-06,-2.5910384948701903e-12,1.85099999999985
4.7397193209813837e-07,1.9924916994096264e-09,0.0442962746341514,0.0442815822315088,1.2210250209809814e-06,-2.5900392941480277e-12,1.85149999999985
3.34855588000893e-07,4.624850988288465e-10,0.0442955569429935,0.0442808016558803,-3.0428146730043792e-06,-2.5910384948701903e-12,1.85199999999985
4.784630339843554e-08,1.2314676015034998e-09,0.0442946997241628,0.0442799328782802,-6.452008549096e-06,-2.5880408927037024e-12,1.85249999999985
2.6317570699097015e-08,1.1626762053129625e-09,0.0442936696100146,0.0442790750194833,-6.428758319021455e-06,-2.5870416919815398e-12,1.85299999999985
3.172052558050864e-07,6.792846979353229e-10,0.044292890314907,0.0442783685148585,-6.4222269960945155e-06,-2.592037695592353e-12,1.85349999999985
3.591612927969501e-07,1.4085293001397936e-09,0.0442921761106482,0.0442775863843951,-5.2249688070604705e-06,-2.5940360970366783e-12,1.85399999999985
3.716735418948791e-07,1.1132710031613868e-10,0.0442913918378447,0.0442768022273209,-8.466947902019406e-06,-2.5940360970366783e-12,1.85449999999985
2.7479567302202135e-08,3.7407160008440243e-10,0.0442906341501332,0.0442759908117411,-1.3409786686069403e-05,-2.598032899925329e-12,1.85499999999985
1.3229913660428583e-07,4.4065150139882547e-10,0.0442896678575244,0.0442751253240824,-1.3412321116068604e-05,-2.6010305020918167e-12,1.85549999999985
2.522661705015028e-07,1.5217875987127982e-09,0.0442887979842152,0.0442742686786692,-1.2864608173068781e-05,-2.595035297758841e-12,1.85599999999985
1.2625541202793134e-08,1.5411989739977372e-10,0.0442880249031261,0.0442734797152654,-1.4096214866032852e-05,-2.597033699203166e-12,1.85649999999985
3.889416259894585e-08,2.2127159826634824e-10,0.0442871494323027,0.0442726677734677,-1.4142898806079884e-05,-2.5990321006474915e-12,1.85699999999985
2.6839823800972606e-08,2.1444875944465203e-09,0.0442863235531478,0.0442718501492262,-1.4192694034020903e-05,-2.5990321006474915e-12,1.85749999999985
2.1802977339530072e-07,9.275919060636184e-10,0.0442854694093995,0.0442710287743595,-1.4092606341997715e-05,-2.6020297028139794e-12,1.85799999999985
1.2262900694892664e-08,1.789101498894663e-09,0.0442847704848252,0.044270224434801,-1.61485438699982e-05,-2.6020297028139794e-12,1.85849999999985
1.4227317400583583e-08,3.4428140199826984e-10,0.0442838751379033,0.0442694149800412,-1.61946656460632e-05,-2.603028903536142e-12,1.85899999999985
1.6722613969955002e-07,7.617131994597237e-10,0.0442830491464668,0.044268589831977,-1.6247297215055134e-05,-2.60602650570263e-12,1.85949999999985
3.608715610017854e-07,5.915042969317774e-10,0.0442824350377041,0.0442678138922521,-1.547319162109595e-05,-2.60602650570263e-12,1.85999999999985
5.240479022949884e-10,2.5553160282187903e-10,0.0442817909496459,0.0442668976760992,-1.6799851378035413e-05,-2.60602650570263e-12,1.86049999999985
5.173014989978686e-08,3.781944965530748e-10,0.0442808099075824,0.0442660504685749,-1.6799851378035413e-05,-2.611022509313443e-12,1.86099999999985
1.4785534849931503e-07,6.775588007323918e-10,0.0442799609424905,0.044265239469522,-1.699441773106436e-05,-2.6130209107577684e-12,1.86149999999985
1.5755355819990768e-07,2.5298544995000505e-09,0.0442791474580959,0.0442643993957849,-1.6372844447998247e-05,-2.6100233085912805e-12,1.86199999999985
1.3490156830497924e-07,4.321194402301387e-09,0.0442784200227815,0.044263649014153,-1.7007971311100434e-05,-2.60602650570263e-12,1.86249999999985
1.4455343796959674e-08,4.6010550230901615e-10,0.0442775924184099,0.0442629189638563,-1.7559463361016547e-05,-2.6080249071469552e-12,1.86299999999985
1.6830790470351298e-07,2.1898497043482124e-09,0.0442766665837512,0.044262104518481,-1.7612097693020523e-05,-2.6020297028139794e-12,1.86349999999985
1.3892233703682866e-08,3.551272054203025e-10,0.0442759043306804,0.0442613804762793,-1.682196191010732e-05,-2.603028903536142e-12,1.86399999999985
1.2994767997764889e-08,2.2427186011086953e-09,0.0442749980143725,0.0442605718729622,-1.6770849713076963e-05,-2.6050273049804673e-12,1.86449999999985
1.585714997018317e-07,1.3122219977290683e-10,0.0442741493931851,0.0442598052649105,-1.6721855954027198e-05,-2.6070257064247926e-12,1.86499999999985
5.207965530357184e-08,1.4072519538554928e-10,0.044273366272592,0.0442589779564983,-1.7455595003101898e-05,-2.6080249071469552e-12,1.86549999999985
2.717837749993679e-08,3.336705980960808e-10,0.0442725267310962,0.0442581452257177,-1.7454198148025846e-05,-2.6100233085912805e-12,1.86599999999985
1.6348003939459232e-07,8.36412050730928e-11,0.0442717052816877,0.0442573082298407,-1.745714206202731e-05,-2.6100233085912805e-12,1.86649999999985
1.412133948941463e-07,6.792571990987817e-10,0.0442709528426103,0.0442564799762286,-1.6876173216107127e-05,-2.611022509313443e-12,1.86699999999985
1.4306312260542464e-07,1.1650543030317095e-09,0.0442701705773877,0.0442556493628096,-1.6198944555068095e-05,-2.6080249071469552e-12,1.86749999999985
1.462151573983217e-07,1.0719500009859217e-09,0.0442693600105607,0.0442548056250968,-1.5598425121998716e-05,-2.6080249071469552e-12,1.86799999999985
1.223059239996438e-08,3.9724779715699654e-10,0.0442685433564998,0.0442539869246567,-1.4990308535023367e-05,-2.6100233085912805e-12,1.86849999999985
2.8511685699894596e-08,1.0407410350188329e-10,0.0442676354361217,0.0442531292005222,-1.5036060030060305e-05,-2.611022509313443e-12,1.86899999999985
0.0,1.4920117988315162e-09,0.0442667385020965,0.0442522729564786,-1.5141236277105286e-05,-2.6150193122020937e-12,1.86949999999985
3.504447162044899e-07,3.106770396499314e-11,0.0442658746490323,0.0442514929100045,-1.5141236279103687e-05,-2.6190161150907443e-12,1.86999999999985
1.4830448259728346e-07,7.459832959688661e-10,0.0442652560558972,0.0442506572159814,-1.5172328137080804e-05,-2.623012917979395e-12,1.87049999999985
2.3351370143087635e-10,2.6287316975959207e-09,0.0442644607248889,0.0442498341252431,-1.4479761110020029e-05,-2.6180169143685816e-12,1.87099999999985
4.835726220148162e-08,2.4936523956853307e-09,0.0442636125471114,0.0442490740284956,-1.4479761105024025e-05,-2.6160185129242564e-12,1.87149999999985
3.873901550238701e-08,1.2236559959744042e-09,0.0442627787368105,0.0442483268355976,-1.4564616077072934e-05,-2.6120217100356058e-12,1.87199999999985
2.481741160492712e-08,4.988070026468172e-10,0.0442619183200534,0.0442474873401099,-1.470933526404039e-05,-2.611022509313443e-12,1.87249999999985
1.4715617140115267e-07,5.964661958790529e-10,0.044261069833773,0.0442465838974656,-1.4706579193002334e-05,-2.617017713646419e-12,1.87299999999985
1.7146686629582186e-07,2.3474461957606607e-09,0.0442602959319983,0.0442457008102683,-1.5199936844068063e-05,-2.6150193122020937e-12,1.87349999999985
1.9199799410063445e-07,5.81773270530439e-09,0.0442595368777162,0.0442448759924358,-1.5796475147045186e-05,-2.6160185129242564e-12,1.87399999999985
1.2296680000634108e-08,9.54058984592443e-11,0.0442587929696726,0.0442439003549281,-1.5112269363015685e-05,-2.622013717257232e-12,1.87449999999985
2.5046769797087975e-08,4.14669597270656e-10,0.0442579161314669,0.0442430473067821,-1.5158405159088062e-05,-2.62501131942372e-12,1.87499999999985
1.307018187013398e-07,3.0646917989485267e-09,0.0442570558537721,0.0442421571937121,-1.5153948366042336e-05,-2.6260105201458828e-12,1.87549999999985
2.736822860005539e-08,1.522340101201003e-09,0.0442562523255731,0.0442412626886208,-1.4612763823085295e-05,-2.628008921590208e-12,1.87599999999985
3.355311275002326e-07,2.0699400526957845e-11,0.0442555490357669,0.0442403620545987,-1.4512055269033652e-05,-2.631006523756696e-12,1.87649999999985
1.6911985760426074e-07,2.9457856015602246e-09,0.0442549066074998,0.0442395023706225,-1.1736439743059712e-05,-2.6350033266453465e-12,1.87699999999985
3.282631041989781e-10,3.415569008180519e-10,0.0442540866639772,0.0442387017013457,-1.2222505511028103e-05,-2.6320057244788586e-12,1.87749999999985
1.393854019704488e-08,1.6183829970595198e-10,0.0442531444931218,0.044237828279812,-1.2222505511028103e-05,-2.634004125923184e-12,1.87799999999985
1.4922636359937513e-07,1.7857430117951267e-10,0.0442522619260717,0.0442369710292556,-1.2274751071017498e-05,-2.639000129533997e-12,1.87849999999985
2.3082135280211302e-07,2.1509984973744345e-09,0.0442514928171339,0.0442361012410062,-1.2875636804077217e-05,-2.64310795472511e-12,1.87899999999985
3.994452673003468e-07,1.5780479700744365e-10,0.0442507714687451,0.0442352720170808,-1.0609582840048759e-05,-2.6451063561694355e-12,1.87949999999985
1.7919449719905334e-07,4.500607497792686e-09,0.0442501132603104,0.0442344399426274,-1.3605540566064e-05,-2.6471047576137607e-12,1.87999999999985
2.7384372740246743e-07,1.4455438998584036e-09,0.0442492585895933,0.0442335748132061,-1.3060279318022339e-05,-2.6471047576137607e-12,1.88049999999985
1.5294613880251218e-07,5.013369580586513e-11,0.0442484392481214,0.0442327802756899,-1.1868478596022136e-05,-2.646105556891598e-12,1.88099999999985
1.63659228398505e-07,5.190187030157389e-10,0.0442475634148791,0.0442319631042429,-1.2585875466042395e-05,-2.6501023597802487e-12,1.88149999999985
1.2729247600429261e-08,1.2086803988231587e-09,0.0442467674945454,0.0442311054139205,-1.1838643379058489e-05,-2.646105556891598e-12,1.88199999999985
5.3134120700515375e-08,3.0558679892100926e-10,0.0442458767785395,0.0442302399844273,-1.1790698295044422e-05,-2.644107155447273e-12,1.88249999999985
4.1256929816935184e-10,1.175683994603105e-10,0.044245008933345,0.0442293888704736,-1.1591717508085964e-05,-2.6409985309783224e-12,1.88299999999985
2.853625218970923e-07,1.2045126979165488e-09,0.0442440785436655,0.0442285077438933,-1.1591717505088361e-05,-2.644107155447273e-12,1.88349999999985
2.631972020189499e-08,2.9472574034072885e-09,0.0442432484241894,0.0442276969651617,-8.771732550094669e-06,-2.641997731700485e-12,1.88399999999985
1.358714510346637e-08,1.0119425498944512e-08,0.0442422703800284,0.044226903823713,-8.869471772032789e-06,-2.639000129533997e-12,1.88449999999985
2.637891313023166e-07,3.599577996782344e-10,0.0442413610886918,0.0442259308828368,-8.920407983059597e-06,-2.6380009288118345e-12,1.88499999999985
1.4321968989927658e-07,2.0695459929109816e-10,0.0442406472342911,0.0442250443042348,-1.1246237133999415e-05,-2.639000129533997e-12,1.88549999999985
1.225093359952245e-07,3.0676899909209965e-10,0.0442398102597583,0.0442242157567628,-1.056352667505589e-05,-2.6409985309783224e-12,1.88599999999985
1.5779993439712925e-07,1.958638001786639e-09,0.0442389275206392,0.04422330608123,-1.1157903104019873e-05,-2.637001728089672e-12,1.88649999999985
1.3647734199706552e-08,3.7029291022339095e-09,0.0442381236942242,0.0442224839240276,-1.0408324648047973e-05,-2.64310795472511e-12,1.88699999999985
4.6370432500025816e-07,5.1027397585112766e-11,0.0442371962019242,0.0442217152462254,-1.0357913263092655e-05,-2.6481039583359234e-12,1.88749999999985
1.309323226020287e-07,5.182908061063252e-10,0.0442365292316861,0.0442208627132195,-1.2991292011044209e-05,-2.6511015605024113e-12,1.88799999999985
1.3909765530367713e-07,2.1020503948587788e-09,0.0442355343578773,0.0442200626572551,-1.2606956167005023e-05,-2.6540991626688992e-12,1.88849999999985
1.3831394599789215e-07,2.566071702347905e-09,0.0442346595288201,0.044219289671394,-1.1937497552017007e-05,-2.655098363391062e-12,1.88899999999985
2.626205569677964e-08,9.976068027217622e-10,0.0442338461583121,0.0442185050474539,-1.2488559098078333e-05,-2.655098363391062e-12,1.88949999999985
1.5608907439484954e-07,3.0716323998203343e-09,0.0442329556396355,0.0442178069101948,-1.2587157110055536e-05,-2.6590951662797124e-12,1.88999999999985
2.8613000857546922e-11,5.094329298682698e-09,0.0442321694752248,0.0442169367588126,-1.1947646592069816e-05,-2.6560975641132245e-12,1.89049999999985
1.5507473249964931e-07,3.6863875979564753e-09,0.0442312734252895,0.0442161792188573,-1.1947646596066619e-05,-2.6580959655575498e-12,1.89099999999985
7.72418453018342e-08,1.8538506008081157e-09,0.0442304348933336,0.0442155267498282,-1.2475462604077947e-05,-2.6580959655575498e-12,1.89149999999985
1.4968329049847018e-07,1.934339494136239e-11,0.0442295952215662,0.0442147256246548,-1.2367699786075548e-05,-2.663091969168363e-12,1.89199999999985
3.956634130053427e-08,3.0350220253660964e-10,0.0442287431456117,0.0442138693111646,-1.1654788480086609e-05,-2.666089571334851e-12,1.89249999999985
2.568906670025184e-08,1.7857480077987375e-10,0.0442278718476737,0.0442129893773136,-1.1704799318001946e-05,-2.6670887720570136e-12,1.89299999999985
2.603750879001665e-07,7.515620001341539e-10,0.044226997816928,0.0442121119970728,-1.1800645873027982e-05,-2.6700863742235015e-12,1.89349999999985
4.1997379879310515e-10,6.947726977069024e-10,0.0442262817473237,0.0442112144572633,-1.1688153831013182e-05,-2.6670887720570136e-12,1.89399999999985
1.2120032102935774e-08,7.870545049026845e-10,0.0442253217081083,0.0442103580888266,-1.1688153832012382e-05,-2.6670887720570136e-12,1.89449999999985
3.922754259616523e-08,6.223050963427568e-10,0.0442244348008904,0.0442095340276578,-1.173342086502327e-05,-2.6700863742235015e-12,1.89499999999985
3.760563009602702e-08,5.364553939957162e-10,0.0442235667107662,0.0442088103466497,-1.1586061407053982e-05,-2.663091969168363e-12,1.89549999999985
5.51745786198099e-07,9.754788990457008e-10,0.0442227098606552,0.0442080359578581,-1.172741388399956e-05,-2.6640911698905256e-12,1.89599999999985
1.7268141390414105e-07,2.272738199027291e-09,0.0442221044580746,0.0442072154859861,-1.6631659061072668e-05,-2.668087972779176e-12,1.89649999999985
3.751671739937734e-08,3.042136299813425e-09,0.0442212207812355,0.0442063834649297,-1.5841804696048456e-05,-2.668087972779176e-12,1.89699999999985
5.244141940141667e-08,3.0065551021030146e-09,0.0442203093210449,0.0442055483802299,-1.5885131399051566e-05,-2.666089571334851e-12,1.89749999999985
2.0057896910063988e-07,3.439779711067459e-11,0.0442194525624231,0.0442047507360414,-1.5885873962062647e-05,-2.663091969168363e-12,1.89799999999985
1.3992096779824603e-07,4.31108620330134e-09,0.0442187163355996,0.0442038949073931,-1.5175739906059249e-05,-2.666089571334851e-12,1.89849999999985
4.0134503769689855e-07,6.430983037764015e-10,0.0442179003705487,0.0442031246418469,-1.5745207136097505e-05,-2.663091969168363e-12,1.89899999999985
1.342257272968217e-07,2.1774790304185387e-10,0.044217377118953,0.0442022164034383,-1.616973344709116e-05,-2.6590951662797124e-12,1.89949999999985
1.45277893395801e-07,3.528508603356517e-09,0.0442165117202662,0.0442013397362793,-1.665672880901692e-05,-2.6620927684462004e-12,1.89999999999985
1.4725192330061754e-07,1.2288359912959734e-10,0.044215562607563,0.0442003789156541,-1.7239291537074486e-05,-2.6610935677240377e-12,1.90049999999985
5.354805819590691e-08,1.167440033533751e-10,0.0442147189329762,0.0441994733165838,-1.6546941332018505e-05,-2.6650903706126883e-12,1.90099999999985
2.779631571997454e-07,6.977383400219583e-09,0.0442138463639297,0.0441985849951829,-1.645046508302883e-05,-2.6730839763899894e-12,1.90149999999985
1.6317839440782578e-10,4.777702955482965e-10,0.0442131495684857,0.0441976159824987,-1.5157987861003086e-05,-2.674083177112152e-12,1.90199999999985
2.2881480760128525e-07,1.2264372989401195e-09,0.0442122262457249,0.0441968210233543,-1.5157987864999889e-05,-2.6760815785564773e-12,1.90249999999985
2.4917871409985137e-07,4.851631943414425e-10,0.0442114609639148,0.0441959097985388,-1.277509540609234e-05,-2.6780799800008026e-12,1.90299999999985
5.954973042454625e-10,5.341099021394236e-10,0.0442107737742622,0.0441949962121875,-1.2757831500009864e-05,-2.6790791807229652e-12,1.90349999999985
2.886842878010998e-07,1.9593930644656865e-10,0.0442099559501638,0.0441940561794547,-1.2757831500009864e-05,-2.6760815785564773e-12,1.90399999999985
3.8299476798342447e-08,3.7935109914455367e-10,0.0442092369524694,0.0441931747467678,-1.4131639126002682e-05,-2.67708077927864e-12,1.90449999999985
1.439278893983209e-07,1.2278110958496846e-09,0.0442083431742943,0.0441922704295382,-1.4080155603002353e-05,-2.674083177112152e-12,1.90499999999985
1.3428351669508842e-07,2.1215129028528956e-09,0.0442076071127504,0.0441912896705128,-1.4758282217086638e-05,-2.671085574945664e-12,1.90549999999985
1.3598668650166568e-07,2.427449199982057e-09,0.0442067705535183,0.0441903493269958,-1.4094312142054477e-05,-2.668087972779176e-12,1.90599999999985
1.675054642005791e-07,5.401109004488092e-10,0.0442059007828925,0.0441894594274251,-1.3531332178073896e-05,-2.6650903706126883e-12,1.90649999999985
2.4043403399481855e-07,3.1086479918007726e-10,0.0442050923657176,0.0441885781294573,-1.4086124083045881e-05,-2.6650903706126883e-12,1.90699999999985
1.192061526988919e-07,2.265937000534013e-09,0.0442044038406374,0.0441877075867562,-1.5223574519107608e-05,-2.6650903706126883e-12,1.90749999999985
1.4472964140338496e-07,4.920560486842973e-11,0.0442034609150136,0.0441867762671248,-1.5810395243009978e-05,-2.663091969168363e-12,1.90799999999985
3.682890820089213e-08,2.050674005604769e-10,0.0442026098431075,0.0441858863288229,-1.5110747177082828e-05,-2.6620927684462004e-12,1.90849999999985
2.481914569696375e-08,7.209242994243859e-10,0.0442017040410684,0.0441849879250976,-1.515473842106374e-05,-2.6620927684462004e-12,1.90899999999985
2.720586462015562e-07,2.623736020113121e-10,0.044200763321503,0.0441840301223313,-1.5151478212072078e-05,-2.6590951662797124e-12,1.90949999999985
2.53877204953179e-08,1.3053439579246984e-10,0.0442000209899877,0.0441831345622315,-1.231985697003335e-05,-2.6580959655575498e-12,1.90999999999985
4.958049942827003e-11,1.5594559671372465e-10,0.0441990667240594,0.0441822394713254,-1.23170669020789e-05,-2.6590951662797124e-12,1.91049999999985
2.452432168037477e-07,5.788767035164177e-10,0.0441981199939457,0.0441813604017371,-1.2317066901079698e-05,-2.6580959655575498e-12,1.91099999999985
2.772457819016916e-07,2.407051988284614e-10,0.0441974284568215,0.04418038705733,-9.97427115800864e-06,-2.660094367001875e-12,1.91149999999984
8.037972840102547e-08,9.768404002352682e-10,0.0441965780524111,0.0441795014751278,-6.9335904120393366e-06,-2.6590951662797124e-12,1.91199999999984
4.341452961020842e-10,1.2499443896585305e-08,0.044195601593741,0.0441785631309539,-7.033134589051748e-06,-2.6620927684462004e-12,1.91249999999984
2.2265839866308923e-10,4.401820019594993e-10,0.0441946019321355,0.0441774726490127,-7.033134589051748e-06,-2.6620927684462004e-12,1.91299999999984
5.0773011600613316e-08,2.565077601712762e-09,0.0441936377718029,0.0441765712306008,-7.033134585054945e-06,-2.6590951662797124e-12,1.91349999999984
1.3268125960419486e-07,1.036530798692592e-09,0.0441926809009416,0.0441756851011035,-7.02620955805866e-06,-2.657096764835387e-12,1.91399999999984
3.8221040193908706e-08,2.1646239661832212e-10,0.0441917606823122,0.0441747873160071,-6.463148056079504e-06,-2.660094367001875e-12,1.91449999999984
1.6341493629806747e-07,1.930845969222439e-10,0.0441908529098302,0.044173925819229,-6.411820756002662e-06,-2.6590951662797124e-12,1.91499999999984
3.4745252019963146e-07,9.388627028594776e-10,0.0441899886949253,0.0441730062953705,-5.837276373044098e-06,-2.660094367001875e-12,1.91549999999984
1.2049542898184828e-08,8.832989895068977e-11,0.0441892328401876,0.0441721160511118,-2.9291951980647823e-06,-2.6610935677240377e-12,1.91599999999984
2.78251414596864e-07,1.4288659838657125e-10,0.0441882341186908,0.0441712160162738,-2.974513267028911e-06,-2.660094367001875e-12,1.91649999999984
3.9344273103369964e-08,1.0328373017953751e-09,0.044187398192108,0.0441703372028205,-5.53736705399821e-06,-2.6590951662797124e-12,1.91699999999984
1.7047578330237068e-07,3.062413031496014e-10,0.0441864327661579,0.044169354435137,-5.389231818031526e-06,-2.655098363391062e-12,1.91749999999984
2.446658740190566e-08,1.4615897034331304e-09,0.0441855447672139,0.0441683975503582,-6.076967059009952e-06,-2.6560975641132245e-12,1.91799999999984
5.0309685702132345e-08,3.528927011720029e-10,0.0441845718283235,0.0441674661588834,-6.070061400076376e-06,-2.6560975641132245e-12,1.91849999999984
2.5117069896163358e-08,2.244103028403721e-10,0.0441836912858504,0.0441666391389874,-5.972798988063133e-06,-2.6540991626688992e-12,1.91899999999984
2.4870035697510673e-08,2.441742016912052e-10,0.0441827393258703,0.0441657844246499,-5.972195645020939e-06,-2.6540991626688992e-12,1.91949999999984
3.145163587001121e-07,1.0017478999091445e-09,0.0441818343107237,0.0441649239273686,-5.968925549049153e-06,-2.652100761224574e-12,1.91999999999984
1.4223666501556043e-08,1.3868606957290197e-09,0.0441810126693809,0.0441641014154725,-9.429460128052014e-06,-2.657096764835387e-12,1.92049999999984
2.2972256760039889e-07,3.0871430412027223e-10,0.0441799509812121,0.0441632321702311,-9.378042999053093e-06,-2.660094367001875e-12,1.92099999999984
6.419638309829168e-08,2.5151149912749915e-10,0.0441791312182299,0.0441623233152863,-1.1778973365017542e-05,-2.663091969168363e-12,1.92149999999984
2.405961891036035e-07,8.855612979030703e-10,0.0441781646465172,0.0441614316659955,-1.1735609994012464e-05,-2.663091969168363e-12,1.92199999999984
2.522705970509076e-08,1.149954798052022e-09,0.0441773559113935,0.0441604690849235,-1.4134950490074516e-05,-2.663091969168363e-12,1.92249999999984
3.954998670230303e-08,3.08309003327345e-10,0.0441763472853284,0.0441596843200724,-1.4040575257001642e-05,-2.657096764835387e-12,1.92299999999984
4.192105912056987e-07,9.507670969965965e-10,0.0441754230641463,0.0441588316778099,-1.3891768510077007e-05,-2.6560975641132245e-12,1.92349999999984
1.2180567998676395e-08,1.6383059492364183e-10,0.0441747007931323,0.044157861415283,-1.5601015783017758e-05,-2.660094367001875e-12,1.92399999999984
1.2431060097961577e-08,7.625408901534847e-09,0.0441736750282695,0.0441569177064035,-1.5646692314019717e-05,-2.6610935677240377e-12,1.92449999999984
1.2350811200156908e-08,2.57161510142101e-09,0.0441727306903718,0.0441558905638968,-1.5692575884074245e-05,-2.660094367001875e-12,1.92499999999984
3.54868949017928e-08,1.0245859716206951e-10,0.044171805988271,0.0441550065335511,-1.5738816175003834e-05,-2.6580959655575498e-12,1.92549999999984
3.830379763369862e-11,5.678407952180997e-10,0.0441708552956766,0.0441541067526972,-1.577339898006791e-05,-2.660094367001875e-12,1.92599999999984
2.750860852995807e-07,1.3898641057497052e-09,0.0441699141197303,0.0441532212419917,-1.577339898006791e-05,-2.660094367001875e-12,1.92649999999984
1.3362121509957747e-07,2.629654105579249e-09,0.0441691465042459,0.0441523366171532,-1.3149628719011375e-05,-2.6580959655575498e-12,1.92699999999984
2.462936899566559e-08,2.7631509580405833e-10,0.0441682389646557,0.0441514923669307,-1.3787984090019023e-05,-2.655098363391062e-12,1.92749999999984
1.5976137620471453e-07,5.08052905301426e-10,0.0441672702223477,0.0441506292908064,-1.3879938413063897e-05,-2.655098363391062e-12,1.92799999999984
2.5651843198193358e-08,7.602050239308156e-11,0.044166444110802,0.0441497169015634,-1.3229255500069037e-05,-2.652100761224574e-12,1.92849999999984
5.098608810150118e-08,9.138137295472415e-09,0.0441655300870134,0.0441487976837092,-1.332564753508958e-05,-2.6540991626688992e-12,1.92899999999984
3.762979509935871e-08,6.253975948222745e-10,0.0441646500214706,0.0441477110091132,-1.331499026302474e-05,-2.657096764835387e-12,1.92949999999984
1.3524796649982962e-07,7.493919373935398e-11,0.0441637613078377,0.0441467414360034,-1.3356602132086337e-05,-2.657096764835387e-12,1.92999999999984
2.1097775569633992e-07,3.864519815266476e-11,0.0441629894666292,0.0441457849477069,-1.3895843370081984e-05,-2.6590951662797124e-12,1.93049999999984
1.306469053982684e-07,3.7174594028077657e-09,0.0441621977981609,0.044144851113116,-1.1524456389078175e-05,-2.660094367001875e-12,1.93099999999984
1.6418579890098428e-07,9.563290992442575e-10,0.0441612431362899,0.0441439388392755,-1.215401962206819e-05,-2.6610935677240377e-12,1.93149999999984
2.6367140602834294e-08,1.202079699669234e-09,0.0441603790514392,0.044143030388294,-1.2611031872999945e-05,-2.6610935677240377e-12,1.93199999999984
2.5300633504921066e-08,1.386551984339235e-10,0.0441593740251596,0.0441422364400221,-1.2513697530081025e-05,-2.6620927684462004e-12,1.93249999999984
1.2775892940103395e-07,1.1584708053957726e-09,0.0441584320735042,0.0441413369161622,-1.2510931907017131e-05,-2.663091969168363e-12,1.93299999999984
4.710525997042581e-10,3.897087999527038e-10,0.0441575736100116,0.0441404725019146,-1.3034491205043963e-05,-2.6640911698905256e-12,1.93349999999984
1.724411897024991e-07,2.5362609998302865e-09,0.0441565729602565,0.0441395209080341,-1.3034491209040766e-05,-2.6610935677240377e-12,1.93399999999984
2.843077175004871e-07,3.837044015853053e-10,0.0441557427182917,0.0441387873961875,-1.372949070510554e-05,-2.6580959655575498e-12,1.93449999999984
3.172228771955443e-07,1.2282512992789485e-09,0.0441550446903389,0.0441378964523051,-1.070450271600798e-05,-2.6560975641132245e-12,1.93499999999984
2.0934962489949083e-07,3.7163150334862394e-10,0.0441542107678903,0.0441370337680043,-1.2072065268098342e-05,-2.6540991626688992e-12,1.93549999999984
1.4255873349855452e-07,3.5899692038543485e-09,0.0441533764714049,0.0441361534988504,-1.4114856466074244e-05,-2.6530999619467366e-12,1.93599999999984
2.6695070459714643e-10,2.2208796954248378e-09,0.0441524584855193,0.0441352312074312,-1.342268266502078e-05,-2.6511015605024113e-12,1.93649999999984
3.684217389499089e-08,2.310752977852104e-10,0.044151437582872,0.0441344815938704,-1.3422682661023977e-05,-2.6481039583359234e-12,1.93699999999984
3.844567569855073e-08,2.5853822971377838e-09,0.0441505080750735,0.0441335981769883,-1.3465419169023107e-05,-2.6481039583359234e-12,1.93749999999984
2.7658030102295506e-08,1.1471317021283234e-09,0.0441495352994091,0.0441327497633083,-1.3412449183070052e-05,-2.6481039583359234e-12,1.93799999999984
2.5544192594484372e-08,6.177395955875298e-10,0.0441485431494144,0.0441319928168562,-1.3309899795088675e-05,-2.6471047576137607e-12,1.93849999999984
2.757887439946982e-08,1.389995903100516e-09,0.0441476154793649,0.0441310676592162,-1.3306356738018721e-05,-2.646105556891598e-12,1.93899999999984
1.378872509921747e-08,2.5099879813472725e-10,0.044146672011185,0.0441301698143152,-1.3309141974060523e-05,-2.644107155447273e-12,1.93949999999984
2.636072592987482e-07,5.555033030790746e-10,0.0441457235143895,0.0441292846339283,-1.3257611196082486e-05,-2.64310795472511e-12,1.93999999999984
5.696648614009203e-07,6.146092038084028e-10,0.0441449284765094,0.0441283941816283,-1.586941417908161e-05,-2.6399993302561597e-12,1.94049999999984
1.6105877179845018e-07,1.2826888801109604e-08,0.0441442676411535,0.0441274935436457,-1.7027374044076282e-05,-2.639000129533997e-12,1.94099999999984
6.180001529965118e-08,9.283011997984758e-10,0.0441432279219219,0.0441264038110167,-1.6262377362075142e-05,-2.6399993302561597e-12,1.94149999999984
4.118196050145739e-08,1.0071061096184053e-08,0.0441422940717124,0.0441255354905575,-1.6302643998100663e-05,-2.6399993302561597e-12,1.94199999999984
1.2522746400261964e-07,1.9760863015361174e-09,0.0441413691645662,0.0441244792406851,-1.6354195668033533e-05,-2.639000129533997e-12,1.94249999999984
1.2711424801636895e-08,8.174632304402962e-09,0.0441404800057603,0.0441235875160801,-1.5724476135070553e-05,-2.6409985309783224e-12,1.94299999999984
1.5114784770314804e-07,4.3399998872484247e-11,0.0441395053234964,0.0441226019250968,-1.5676978011081033e-05,-2.6399993302561597e-12,1.94349999999984
1.9068224890034235e-07,1.152979031693313e-10,0.0441387332743564,0.0441217067256732,-1.5051086426076665e-05,-2.637001728089672e-12,1.94399999999984
5.71861301368326e-10,2.528656936617857e-10,0.044137906710204,0.0441207960735675,-1.4276165634097282e-05,-2.6380009288118345e-12,1.94449999999984
5.3421452997359786e-08,3.975672013822873e-10,0.0441370805881161,0.0441198686247663,-1.4276165629101278e-05,-2.639000129533997e-12,1.94499999999984
2.7447527459895094e-07,9.471238029967743e-10,0.0441361979059159,0.0441189470451618,-1.4271328007020578e-05,-2.6399993302561597e-12,1.94549999999984
4.3426014104119837e-08,1.1961893996159656e-08,0.0441354268288557,0.0441181198232486,-1.679113037600377e-05,-2.6409985309783224e-12,1.94599999999984
1.566120238008506e-07,2.4505480283876224e-10,0.0441344820343876,0.044117027494014,-1.6627839819038925e-05,-2.655098363391062e-12,1.94649999999984
2.563264976038204e-07,5.675310221775476e-11,0.0441336249864229,0.0441161222803907,-1.5986262695055764e-05,-2.6590951662797124e-12,1.94699999999984
1.3117106079790775e-07,2.078347979828088e-10,0.0441328294935752,0.0441152141982624,-1.7213290018025518e-05,-2.663091969168363e-12,1.94749999999984
3.7349644599338205e-08,1.4527180153267594e-10,0.0441320388557328,0.0441143173569575,-1.7745946637059973e-05,-2.668087972779176e-12,1.94799999999984
1.5357736660170929e-07,9.246699031462136e-10,0.0441311082568829,0.04411341718056,-1.7785900650046926e-05,-2.6730839763899894e-12,1.94849999999984
1.4261181600222494e-07,8.725740269222015e-11,0.0441302756352047,0.0441125036919431,-1.7049902576005138e-05,-2.6790791807229652e-12,1.94899999999984
3.307281619055469e-07,1.7442182975724307e-09,0.0441293931058695,0.0441115807077133,-1.653385731803514e-05,-2.6890711879445917e-12,1.94949999999984
1.3016194119752633e-07,6.268811997278689e-10,0.0441285506409571,0.0441107587140365,-2.0069910481090858e-05,-2.699063195166218e-12,1.94999999999984
3.093678533003241e-07,3.08897879497394e-09,0.0441275823884677,0.0441098347900593,-2.0602008910075575e-05,-2.7120528045543324e-12,1.95049999999984
4.1182481510387836e-07,8.260590128594814e-11,0.0441267281373862,0.0441089333246442,-2.3555425949006725e-05,-2.7200464103316335e-12,1.95099999999984
1.3614735998312977e-08,7.151568018337606e-10,0.0441258404790325,0.0441080499040811,-2.6773219472087106e-05,-2.735034421164073e-12,1.95149999999984
1.3700643779895882e-07,7.357627007653633e-10,0.0441247721563916,0.0441071711182433,-2.6722085515018534e-05,-2.746025629107862e-12,1.95199999999984
6.223224460061294e-08,8.778872975789831e-10,0.0441238465246322,0.0441063011747428,-2.7360432236056553e-05,-2.7540192348851633e-12,1.95249999999984
2.9325247659361953e-07,2.0143260948124464e-09,0.0441229237259806,0.0441053591130352,-2.7496348068090093e-05,-2.7650104428289524e-12,1.95299999999984
1.3044489002855819e-08,1.3107624985408961e-09,0.0441220868932823,0.044104549327184,-2.4290225046019742e-05,-2.7809976543835546e-12,1.95349999999984
2.404722460047637e-08,1.2265682983181314e-09,0.0441210529038999,0.044103641485896,-2.4241418708048634e-05,-2.7911006839076435e-12,1.95399999999984
2.5544037801639163e-08,1.808612010156807e-10,0.0441200750649511,0.0441027397182244,-2.433147524705248e-05,-2.7911006839076435e-12,1.95449999999984
1.3384421899964583e-07,2.7721194020835505e-09,0.0441191138988384,0.0441018285330915,-2.4235960160101655e-05,-2.7891022824633183e-12,1.95499999999984
3.257015008042985e-07,2.0028659980519947e-10,0.0441182257042988,0.0441008992870091,-2.357775763905945e-05,-2.8050894940179205e-12,1.95549999999984
3.052874011019724e-07,6.838513019746806e-10,0.0441174982458187,0.044099977514048,-2.656843795301178e-05,-2.798095088962782e-12,1.95599999999984
4.07293630003136e-08,1.0478659606683038e-10,0.0441166129960911,0.044099037119179,-2.9135586307016403e-05,-2.7990942896849447e-12,1.95649999999984
0.0,8.592260999917833e-09,0.0441156021168585,0.0440981080337563,-2.9087749378042815e-05,-2.8030910925735952e-12,1.95699999999984
1.440588465045911e-07,6.125120063926737e-10,0.0441146219338373,0.0440970092664754,-2.9087749378042815e-05,-2.80109269112927e-12,1.95749999999984
3.814660393119951e-11,1.6964812055153544e-09,0.0441137457769438,0.0440961832867045,-2.8481768186039425e-05,-2.8000934904071073e-12,1.95799999999984
1.801769088996541e-07,7.736169968519668e-10,0.0441127718363898,0.0440952302767392,-2.8481768184041023e-05,-2.7990942896849447e-12,1.95849999999984
1.2468585698643952e-08,7.658750023065153e-10,0.0441119225680389,0.0440942909311349,-2.775380217201473e-05,-2.798095088962782e-12,1.95899999999984
4.569193981507347e-10,4.5951659838339154e-10,0.0441110005256473,0.044093367315876,-2.7799595598065885e-05,-2.7990942896849447e-12,1.95949999999984
3.0547388280011134e-07,4.437428965942125e-10,0.0441100053257634,0.0440924348236806,-2.7799595600064286e-05,-2.7990942896849447e-12,1.95999999999984
1.5265917630014059e-07,4.681091972380536e-10,0.0441092465084694,0.044091472130706,-2.8000868169009152e-05,-2.7970958882406194e-12,1.96049999999984
3.5908665409895013e-07,2.504845983408721e-10,0.0441083678163047,0.0440905510916355,-2.7281050918093186e-05,-2.798095088962782e-12,1.96099999999984
1.4226884909734894e-07,8.207693968920182e-10,0.0441075909095152,0.0440896571629281,-2.398684231108561e-05,-2.798095088962782e-12,1.96149999999984
2.0538100449496444e-07,2.2659509685274415e-10,0.0441066454860771,0.044088663146291,-2.4465402464035613e-05,-2.7960966875184567e-12,1.96199999999984
3.01747363103122e-07,1.5835064023916878e-09,0.0441057783745685,0.044087714777333,-2.230392569302353e-05,-2.795097486796294e-12,1.96249999999984
2.768384231993659e-07,2.308704602493883e-09,0.0441049475743724,0.044086809013027,-2.3730636651064785e-05,-2.7940982860741315e-12,1.96299999999984
3.811396349917562e-08,1.6628169674515192e-10,0.0441040808849927,0.0440859069670494,-2.3643120992011823e-05,-2.7960966875184567e-12,1.96349999999984
1.5822995609593438e-07,1.0475232972706472e-09,0.0441030665522497,0.0440849951935045,-2.3683408607033662e-05,-2.7970958882406194e-12,1.96399999999984
2.6989553904288588e-08,1.8657099476460104e-10,0.0441021822437344,0.0440840358935462,-2.4118790416083336e-05,-2.7990942896849447e-12,1.96449999999984
8.925871701481736e-09,3.0670879724858935e-10,0.044101232903126,0.0440830993020917,-2.4122437229046056e-05,-2.8000934904071073e-12,1.96499999999984
3.9070545597430506e-08,1.4818610991063075e-09,0.0441002965096852,0.0440821196853122,-2.4088959540091714e-05,-2.8020918918514326e-12,1.96549999999984
4.025210400410151e-08,6.05099297057432e-10,0.0440993704497051,0.0440811885644152,-2.394180641207555e-05,-2.7990942896849447e-12,1.96599999999984
2.0436816679930692e-07,9.857730604023729e-11,0.0440984037665698,0.0440803722142326,-2.4091703338058323e-05,-2.8030910925735952e-12,1.96649999999984
1.3536732299673782e-07,1.6658908003064354e-09,0.0440975313608078,0.0440794262489112,-2.178207297909296e-05,-2.804090293295758e-12,1.96699999999984
5.713075375002319e-07,1.386616030329968e-10,0.0440965814027974,0.0440784877830179,-2.1202783616058873e-05,-2.80109269112927e-12,1.96749999999984
2.441146169929187e-08,8.387638500417793e-09,0.0440957773401071,0.0440775423296135,-1.787499260907932e-05,-2.8020918918514326e-12,1.96799999999984
1.223105700054461e-08,9.267333803131272e-09,0.044094672648078,0.04407652811763,-1.787442645206916e-05,-2.80109269112927e-12,1.96849999999984
1.5324388239618125e-07,1.4197788986147764e-09,0.0440936442318219,0.0440754609622839,-1.791982862608954e-05,-2.8020918918514326e-12,1.96899999999984
1.214045802985786e-07,1.3301430096257505e-10,0.044092739293692,0.0440745377545679,-1.8435637528013693e-05,-2.8030910925735952e-12,1.96949999999984
2.3816541294685578e-08,2.8768697007963695e-09,0.0440919432581449,0.0440735967789749,-1.9023806939078014e-05,-2.8030910925735952e-12,1.96999999999984
3.8779928199228486e-08,2.1890739915209068e-10,0.0440909447709401,0.0440725844675598,-1.9113036689000218e-05,-2.8030910925735952e-12,1.97049999999984
2.3628469730113677e-07,1.1300871002872803e-09,0.0440900367471519,0.0440716329278206,-1.9058962649087796e-05,-2.8050894940179205e-12,1.97099999999984
1.4841931589987256e-07,2.664506948413248e-10,0.0440891971169291,0.0440706967902231,-2.1323384695071113e-05,-2.8080870961844084e-12,1.97149999999984
3.493602976356591e-10,2.0599180000635542e-10,0.0440882495172127,0.0440697628958089,-2.0705664352083097e-05,-2.8080870961844084e-12,1.97199999999984
9.008015789541135e-08,2.0087069507734867e-10,0.0440871785688737,0.0440688069868195,-2.0705664352083097e-05,-2.7881030817411556e-12,1.97249999999984
1.330248420444713e-08,2.3790774003606963e-09,0.0440862646552433,0.0440678927057845,-2.075455447303476e-05,-2.7891022824633183e-12,1.97299999999984
3.779158194022747e-07,1.5824000998421184e-09,0.0440853060665775,0.0440670020087651,-2.0704486776046416e-05,-2.7831070781303424e-12,1.97349999999984
2.161036460196497e-08,4.027145006357813e-10,0.0440845973769497,0.0440660942087719,-2.2285255642073842e-05,-2.7831070781303424e-12,1.97399999999984
1.6028310670379575e-07,9.23949560610593e-09,0.0440835825670608,0.0440652135810637,-2.2366189329048325e-05,-2.7789992529392293e-12,1.97449999999984
1.324372225011694e-07,1.461960968951459e-10,0.0440826918129687,0.0440641158726175,-2.1789057838006443e-05,-2.777000851494904e-12,1.97499999999984
2.6453015701533023e-08,1.0671733011169415e-09,0.0440817241184204,0.0440631800632072,-2.1221795239001473e-05,-2.7780000522170667e-12,1.97549999999984
3.345626893996867e-07,2.521427296120482e-09,0.0440807435549418,0.0440622845993864,-2.1122220146052584e-05,-2.779998453661392e-12,1.97599999999984
3.773490089842291e-08,7.719679756545972e-11,0.044080025182337,0.0440613549446091,-2.449028586004598e-05,-2.7789992529392293e-12,1.97649999999984
1.2083760630304807e-07,1.3893080304250294e-08,0.0440789873636959,0.0440603753055767,-2.4631979525069347e-05,-2.7821078774081798e-12,1.97699999999984
1.5645010287279604e-10,7.198450169276782e-11,0.0440779952012776,0.0440592662427826,-2.5216757981061377e-05,-2.7851054795746677e-12,1.97749999999984
1.598684451972754e-07,7.156603018532159e-10,0.0440769675158056,0.0440582890787214,-2.521675798305978e-05,-2.7881030817411556e-12,1.97799999999984
3.199597605960114e-07,8.345862959058259e-10,0.0440761034329517,0.0440573455875856,-2.4645765262065744e-05,-2.792099884629806e-12,1.97849999999984
1.4186346210254275e-07,2.369680979219524e-10,0.044075215952604,0.0440563295052369,-2.1295396627096785e-05,-2.787103881018993e-12,1.97899999999984
1.366397010121867e-08,2.863148697296314e-09,0.0440742162984462,0.0440553943485026,-2.0708648624023773e-05,-2.7911006839076435e-12,1.97949999999984
2.3392716769904398e-07,2.341263301286478e-09,0.0440731872458271,0.0440544880404802,-2.0657427769021908e-05,-2.7861046802968303e-12,1.97999999999984
1.5908183630120032e-07,1.2974145993660535e-09,0.0440723246682472,0.0440535928708317,-1.8216525578096388e-05,-2.787103881018993e-12,1.98049999999984
3.7272544599342705e-08,2.066945094247874e-09,0.0440713648787913,0.0440526922157399,-1.88477604690096e-05,-2.792099884629806e-12,1.98099999999984
5.144947130136801e-08,2.3321181999436114e-09,0.0440703784139129,0.0440518134712381,-1.8888254366022927e-05,-2.792099884629806e-12,1.98149999999984
3.802898729948767e-08,3.5261650543905176e-10,0.04406943181268,0.0440509036103837,-1.8884185720047242e-05,-2.793099085351969e-12,1.98199999999984
1.1823103503172394e-08,9.779282696131819e-09,0.0440684673243617,0.0440499558357391,-1.8833200658097127e-05,-2.793099085351969e-12,1.98249999999984
2.1984219999993115e-10,1.873267298224679e-09,0.0440675016069075,0.0440489747363122,-1.8877568727093674e-05,-2.798095088962782e-12,1.98299999999984
2.9754386739883065e-07,1.7324959522557748e-10,0.0440665774637758,0.0440480919248054,-1.8877568724096072e-05,-2.798095088962782e-12,1.98349999999984
6.991139611667307e-11,4.9452519995663025e-09,0.0440659035242419,0.044047159787714,-1.7640388846107413e-05,-2.798095088962782e-12,1.98399999999984
3.898549830183562e-08,1.059214750631643e-08,0.0440648811390234,0.0440462083019014,-1.7640388850104216e-05,-2.7970958882406194e-12,1.98449999999984
1.7179230610286922e-07,7.2807987000489405e-09,0.0440638975863627,0.0440451824199308,-1.7582390871018205e-05,-2.7970958882406194e-12,1.98499999999984
3.058577151965336e-07,1.7977019872716937e-10,0.0440630433029979,0.0440441395014676,-1.817638946610689e-05,-2.7990942896849447e-12,1.98549999999984
3.193005568974394e-07,1.5788879925704435e-10,0.0440621947625684,0.0440431503746096,-1.5269968178022175e-05,-2.7990942896849447e-12,1.98599999999984
1.0598080052437453e-10,1.543200289777502e-11,0.0440612610455795,0.0440421947886717,-1.8996940663096318e-05,-2.7990942896849447e-12,1.98649999999984
1.4882747149946862e-07,3.4495648976173854e-09,0.0440601024253408,0.0440412272314667,-1.899694066409552e-05,-2.7990942896849447e-12,1.98699999999984
4.64095265703679e-07,1.8034202048378134e-09,0.0440591730983091,0.0440403543751984,-1.9587645059049308e-05,-2.8000934904071073e-12,1.98749999999984
1.2914528500079792e-07,8.401262047152969e-10,0.0440583752793494,0.044039472974528,-1.6835609616072666e-05,-2.80109269112927e-12,1.98799999999984
1.3500962500745395e-08,7.337304999688321e-10,0.0440572929018675,0.0440384915446072,-1.736418665909678e-05,-2.806088694740083e-12,1.98849999999984
3.89056366983942e-08,4.1730550265350885e-10,0.0440561663977886,0.0440375385052961,-1.73156953010567e-05,-2.8080870961844084e-12,1.98899999999984
1.429370571973121e-07,5.799219021662694e-10,0.0440551665097512,0.0440365913753472,-1.7259576589045977e-05,-2.8050894940179205e-12,1.98949999999984
1.253132018985692e-07,1.58128996008422e-11,0.044054255721881,0.044035594481009,-1.7837422114030943e-05,-2.8000934904071073e-12,1.98999999999984
3.9746475309632157e-07,8.348998201124225e-09,0.0440533121332224,0.0440346104312545,-1.7217543954006764e-05,-2.8030910925735952e-12,1.99049999999984
4.958021530138135e-08,1.654771597525695e-09,0.0440525581496623,0.0440335114830653,-1.7653475296031118e-05,-2.8080870961844084e-12,1.99099999999984
1.3400804799168498e-08,5.685421994305884e-10,0.0440515296430627,0.0440325812282584,-1.764676035309609e-05,-2.8100854976287337e-12,1.99149999999984
1.755120255034215e-07,2.525934947317232e-10,0.0440505147257746,0.0440316170687103,-1.7596770920058624e-05,-2.8160807019617096e-12,1.99199999999984
1.4193498994174991e-08,1.0413335957415448e-09,0.0440496769717342,0.044030657657853,-1.67855774630965e-05,-2.8190783041281975e-12,1.99249999999984
4.855877165019229e-07,7.819274949749655e-10,0.0440487382964503,0.0440297047599691,-1.683798951801485e-05,-2.8170799026838722e-12,1.99299999999984
2.8389594740330093e-07,1.1208090011649574e-09,0.0440480531243141,0.0440286120123868,-1.4031743516107476e-05,-2.82007750485036e-12,1.99349999999984
3.848951899559916e-08,4.0513550153553624e-10,0.0440471302455735,0.0440275643398882,-1.3962357495067579e-05,-2.8170799026838722e-12,1.99399999999984
1.4610681559751315e-07,3.0350768981390885e-09,0.0440460331301318,0.0440266650401331,-1.3907175763105961e-05,-2.8170799026838722e-12,1.99449999999984
1.203157599938276e-08,4.1513369825052493e-10,0.0440451540941791,0.0440256815025281,-1.3221367175075827e-05,-2.8160807019617096e-12,1.99499999999984
6.604867218984456e-07,1.1232828001084272e-09,0.0440441346422445,0.0440246931526005,-1.326657522504604e-05,-2.82007750485036e-12,1.99549999999984
2.377487459681582e-08,1.9599490086452676e-10,0.0440433834151846,0.0440239695492967,-6.536891250075172e-06,-2.823075107016848e-12,1.99599999999984
1.2646876400290719e-08,7.37181010679322e-11,0.0440422013412629,0.0440229700833372,-6.6260361250014554e-06,-2.8240743077390107e-12,1.99649999999984
3.052992757976436e-07,6.105798019961917e-10,0.0440410930435832,0.0440219683659357,-6.578628952036425e-06,-2.8250735084611733e-12,1.99699999999984
1.1963727099967292e-07,2.291121001252172e-09,0.0440402850001348,0.0440210014127925,-7.771127139011291e-06,-2.8210767055725228e-12,1.99749999999984
2.5258906139608017e-07,1.2905779916971838e-10,0.0440393421959592,0.0440200602859157,-8.105770548105795e-06,-2.8270719099054986e-12,1.99799999999984
5.452515461981666e-07,2.5458736993555497e-09,0.0440385076045783,0.044019089597409,-1.0244922471036588e-05,-2.8250735084611733e-12,1.99849999999984
2.3953171904289583e-08,1.1645000241866654e-10,0.0440377361389765,0.0440181063374782,-1.5655986911999875e-05,-2.8250735084611733e-12,1.99899999999984
3.61445303964647e-08,5.046784032347595e-10,0.0440365624450154,0.0440171146138066,-1.5745095219066307e-05,-2.8270719099054986e-12,1.99949999999984
1.2824963500912556e-08,5.287065021897241e-10,0.0440355151456622,0.0440161872705234,-1.578632830601112e-05,-2.8270719099054986e-12,1.99999999999984
1.3913733359904867e-07,1.1976734048957383e-09,0.0440344355598833,0.0440151821981281,-1.57394969630964e-05,-2.8250735084611733e-12,2.00049999999984
1.1636492960181988e-07,1.6114300172009877e-10,0.0440334642633414,0.0440141618814875,-1.6378474991030068e-05,-2.8220759062946854e-12,2.00099999999984
1.3541360899954613e-07,3.0426752992140926e-09,0.0440325194239444,0.0440131610744507,-1.689751488309632e-05,-2.8240743077390107e-12,2.00149999999984
5.105617920109218e-08,9.70073299466634e-10,0.0440315235573802,0.044012167037257,-1.744006068904458e-05,-2.8240743077390107e-12,2.00199999999984
3.412380076978083e-07,3.5939499987147627e-10,0.0440305090701956,0.044011280977766,-1.7427139806014402e-05,-2.8280711106276613e-12,2.00249999999984
1.3084569400190205e-08,4.194658023704001e-10,0.0440297162985838,0.0440102837088382,-1.459849226104204e-05,-2.8270719099054986e-12,2.00299999999984
1.318618178952624e-07,3.5953629656804154e-10,0.0440287179563789,0.0440092727525445,-1.455155801610708e-05,-2.8270719099054986e-12,2.00349999999984
3.3987999914497635e-11,9.978989856662679e-11,0.0440276999098434,0.0440082841794562,-1.3990507564010102e-05,-2.8240743077390107e-12,2.00399999999984
2.586050902031456e-07,1.0143514986293845e-09,0.0440266396067016,0.0440072766307399,-1.3990507566008503e-05,-2.8240743077390107e-12,2.00449999999984
1.5165795980154329e-07,7.08093299273127e-10,0.044025767218253,0.044006430385856,-1.1143376503097713e-05,-2.8220759062946854e-12,2.00499999999984
1.4745100973545533e-11,1.026730700459666e-09,0.0440247338725686,0.0440054132604359,-1.052858181305183e-05,-2.8250735084611733e-12,2.00549999999984
3.921696890146764e-08,2.0210762993744247e-09,0.0440236685323656,0.0440043933796595,-1.052858181305183e-05,-2.826072709183336e-12,2.00599999999984
1.2436914102742502e-08,3.4939919707488443e-10,0.0440226651103579,0.0440034377140033,-1.0381499926048754e-05,-2.8270719099054986e-12,2.00649999999984
4.1314524250324336e-07,1.1454880100014719e-10,0.0440217906610126,0.0440024595833133,-1.0426201916047262e-05,-2.8270719099054986e-12,2.00699999999984
3.144838972984898e-07,1.06964576987445e-08,0.0440210623794551,0.0440014649560711,-1.2347682498026202e-05,-2.826072709183336e-12,2.00749999999984
1.2527039697229903e-08,6.865904025876723e-10,0.0440203222687685,0.044000325415298,-1.2449684681059558e-05,-2.8270719099054986e-12,2.00799999999984
1.3448444705077556e-08,3.5152089572498824e-10,0.0440192411571079,0.0439992723846112,-1.2402687188051154e-05,-2.8280711106276613e-12,2.00849999999984
1.834579564999328e-07,3.032913017952943e-10,0.0440181304066355,0.0439982500902992,-1.235417888001411e-05,-2.8280711106276613e-12,2.00899999999984
2.4448591429832023e-07,5.220643986558748e-10,0.0440172015165001,0.0439972480438426,-1.298865165810792e-05,-2.826072709183336e-12,2.00949999999984
2.5367986100643947e-08,1.1983905048862376e-09,0.0440163407908807,0.0439961957826368,-1.5488756685000382e-05,-2.8240743077390107e-12,2.00999999999984
2.8853385759808337e-07,4.4710970342753953e-10,0.0440152910145694,0.0439952188752306,-1.539307579501159e-05,-2.826072709183336e-12,2.01049999999984
3.79891893984019e-08,7.688730971344704e-10,0.0440144111885917,0.0439942166822012,-1.6560943601029443e-05,-2.826072709183336e-12,2.01099999999984
6.435455460196415e-08,9.300848008431117e-10,0.0440133130410227,0.0439933803024035,-1.650975086509021e-05,-2.8300695120719865e-12,2.01149999999984
1.4024232859732866e-07,3.61385497915645e-10,0.0440122449385359,0.0439925112338213,-1.6458055294044094e-05,-2.832067913516312e-12,2.01199999999984
6.360481190348377e-08,1.2871202992315034e-09,0.0440112937741396,0.0439914792591059,-1.7120019954020016e-05,-2.8300695120719865e-12,2.01249999999984
2.5667971602361117e-08,1.0224815022441547e-09,0.044010368852446,0.0439904903621267,-1.6972439252027627e-05,-2.829070311349824e-12,2.01299999999984
0.0,3.0317843999205785e-09,0.0440093012031751,0.0439894138758056,-1.696686570107353e-05,-2.8250735084611733e-12,2.01349999999984
1.1759777797382132e-08,2.5131963038438343e-09,0.0440082740855498,0.0439884445889239,-1.696686570107353e-05,-2.8280711106276613e-12,2.01399999999984
2.4867223301361374e-08,9.863581965086077e-10,0.0440072526235344,0.0439873658772391,-1.7010893309077346e-05,-2.829070311349824e-12,2.01449999999984
3.774122214958431e-07,6.636222002476266e-09,0.0440062541230991,0.0439862412540217,-1.700531678106021e-05,-2.8280711106276613e-12,2.01499999999984
4.924002895978496e-07,0.0,0.044005459069126,0.0439851205720747,-1.3873522099028257e-05,-2.831068712794149e-12,2.01549999999984
2.2692500656340542e-11,1.3188769520944277e-10,0.0440046870379181,0.0439841001987905,-1.6882733096079683e-05,-2.8300695120719865e-12,2.01599999999984
6.03069425994529e-08,2.5549049958994985e-09,0.0440035030363247,0.0439830803354213,-1.6882733097078884e-05,-2.8300695120719865e-12,2.01649999999984
1.518234087963255e-07,6.018870124524511e-11,0.0440024535686292,0.0439821222237698,-1.69161229520709e-05,-2.831068712794149e-12,2.01699999999984
1.202318720278095e-08,1.2644240030001974e-09,0.0440014980796115,0.0439811348052273,-1.6299797990004805e-05,-2.829070311349824e-12,2.01749999999984
3.784271020157437e-08,2.1358056018216942e-09,0.0440004258443996,0.0439801295431143,-1.6344618659069887e-05,-2.8280711106276613e-12,2.01799999999984
3.957931720560692e-08,1.2412369743142193e-10,0.0439993735106264,0.0439790971932558,-1.638359843203485e-05,-2.8300695120719865e-12,2.01849999999984
3.370376389782992e-08,1.0341321403373183e-08,0.0439983631078781,0.0439780783643652,-1.643005803908526e-05,-2.832067913516312e-12,2.01899999999984
1.2684742402291338e-08,3.328058495455366e-09,0.0439973221400395,0.0439770549418402,-1.6555059925038584e-05,-2.831068712794149e-12,2.01949999999984
1.1896541519951231e-07,9.369822001614736e-10,0.0439962172518878,0.0439759933680668,-1.660032143302459e-05,-2.832067913516312e-12,2.01999999999984
7.803876680284594e-08,1.0183071053049275e-09,0.0439952271560378,0.0439749812848521,-1.7177375415067253e-05,-2.8330671142384745e-12,2.02049999999984
4.1188094601629643e-11,6.707282992901575e-10,0.0439943716360468,0.043973980515022,-1.7165833571031186e-05,-2.8350655156827997e-12,2.02099999999984
3.7104888300776295e-08,8.610167599731877e-09,0.0439933305687059,0.043973119880789,-1.7165833573029587e-05,-2.8360647164049624e-12,2.02149999999984
1.4094226009897515e-07,7.377792959895046e-10,0.0439923256154905,0.0439720654296166,-1.7206392650015445e-05,-2.8360647164049624e-12,2.02199999999984
2.8983103710078506e-07,2.0466539574215403e-10,0.0439915479748318,0.0439710596304729,-1.658390382508479e-05,-2.8360647164049624e-12,2.02249999999984
2.721415350015466e-08,2.0243492993010648e-09,0.0439906982793055,0.0439700774737417,-1.784623729905732e-05,-2.8350655156827997e-12,2.02299999999984
1.292466519919877e-08,1.7863861098699196e-08,0.0439896570722879,0.0439690562883176,-1.7845473201050233e-05,-2.832067913516312e-12,2.02349999999984
4.014795290038786e-07,4.918540019716033e-10,0.0439885903765127,0.0439678105515489,-1.779707462101765e-05,-2.8300695120719865e-12,2.02399999999984
2.617123217030226e-07,1.6088690102389336e-10,0.0439876880279743,0.0439667423658949,-1.5407436219083692e-05,-2.8270719099054986e-12,2.02449999999984
1.4189617002224875e-08,3.427627001673095e-10,0.0439866454885953,0.0439656920282767,-1.537722165101396e-05,-2.829070311349824e-12,2.02499999999984
2.5131624802054997e-08,2.1276292047622825e-09,0.0439854502496585,0.0439646901297667,-1.5325819391009965e-05,-2.832067913516312e-12,2.02549999999984
1.3267096730246175e-07,3.916019099270418e-09,0.0439843674920195,0.0439637044865441,-1.54200388180481e-05,-2.8300695120719865e-12,2.02599999999984
2.1030987590320294e-07,2.276132005096798e-09,0.0439833747008023,0.0439628476045474,-1.4764151462065556e-05,-2.829070311349824e-12,2.02649999999984
2.678579456016905e-07,4.0958310354444194e-10,0.043982406327077,0.0439619055722928,-1.25208111610986e-05,-2.831068712794149e-12,2.02699999999984
1.5038128709649046e-07,2.581909963605966e-10,0.0439814675095841,0.0439608391080679,-1.0147914128011415e-05,-2.832067913516312e-12,2.02749999999984
3.478397987005666e-07,3.7238490069313457e-10,0.0439804339493294,0.0439597742675945,-9.520905666082768e-06,-2.8330671142384745e-12,2.02799999999984
2.553381050346415e-08,1.6118216969451815e-09,0.0439794660590477,0.0439587484088376,-1.3091616414051543e-05,-2.8350655156827997e-12,2.02849999999984
2.4109386702331204e-08,1.368040701554829e-09,0.043978313928577,0.0439577517598629,-1.3084781130046075e-05,-2.837063917127125e-12,2.02899999999984
1.336592209827403e-08,1.110458740238851e-08,0.0439773549514509,0.0439567201468677,-1.317413637902387e-05,-2.834066314960637e-12,2.02949999999985
4.2765717370163436e-07,1.8936879842001986e-10,0.043976289447228,0.0439555440963304,-1.312460847002761e-05,-2.8300695120719865e-12,2.02999999999985
2.3994784510011913e-07,3.324958017247859e-10,0.0439755158159834,0.0439545238222534,-1.6193741726011623e-05,-2.831068712794149e-12,2.03049999999985
1.4341220003211141e-08,8.153576598612933e-09,0.0439745216856604,0.0439535019906542,-1.7264391833027304e-05,-2.8300695120719865e-12,2.03099999999985
3.4178082990166114e-07,1.2421459701095205e-08,0.0439735314658199,0.0439523189086768,-1.7316812031098472e-05,-2.831068712794149e-12,2.03149999999985
4.179093009010204e-07,1.0178679100969479e-08,0.0439726836053686,0.0439510947347276,-1.8382728251054026e-05,-2.8280711106276613e-12,2.03199999999985
3.2037507089605066e-07,6.184810302789501e-11,0.0439718278166248,0.0439499305787939,-2.0189868572106917e-05,-2.826072709183336e-12,2.03249999999985
1.3629223402644719e-08,8.836444007065403e-10,0.0439707832732021,0.04394887639249,-2.3564912344009592e-05,-2.8240743077390107e-12,2.03299999999985
6.975678280979336e-07,2.567193201075124e-09,0.0439695815638344,0.0439478198918673,-2.351381211607162e-05,-2.8270719099054986e-12,2.03349999999985
1.2931710149932663e-07,3.733095013669363e-10,0.0439687193508251,0.0439468328441748,-3.0158755659037695e-05,-2.826072709183336e-12,2.03399999999985
2.804980000353785e-08,1.5717759732636338e-10,0.0439675008985383,0.0439457765759194,-2.9515322199080707e-05,-2.829070311349824e-12,2.03449999999985
1.4874019319682796e-07,3.0543050033582375e-10,0.0439662958962261,0.0439447538402837,-2.951637799009088e-05,-2.8270719099054986e-12,2.03499999999985
7.678623059614864e-08,1.310264403919792e-09,0.043965263826079,0.0439436908783706,-2.8826632324063794e-05,-2.829070311349824e-12,2.03549999999985
3.332260253008368e-07,6.038432046051589e-10,0.043964202890296,0.0439426282531766,-2.862524875801853e-05,-2.8270719099054986e-12,2.03599999999985
1.516265860021515e-07,1.728948026413768e-10,0.0439634319316256,0.0439416709235157,-2.9830886437043347e-05,-2.8270719099054986e-12,2.03649999999985
1.3924219700867102e-08,4.33956640066846e-09,0.0439624436722358,0.0439405867877522,-2.920053614408058e-05,-2.8270719099054986e-12,2.03699999999985
1.3041041600769798e-08,9.822269941839323e-10,0.0439613597454884,0.043939444387139,-2.9252710102012358e-05,-2.8250735084611733e-12,2.03749999999985
2.6807803699124833e-08,1.865659710054146e-11,0.0439602745333581,0.0439383984782463,-2.9204320887044055e-05,-2.8240743077390107e-12,2.03799999999985
2.8015533719977226e-07,4.1423579844046543e-10,0.0439591194551327,0.0439373447523154,-2.9106753742014213e-05,-2.8240743077390107e-12,2.03849999999985
1.200771809761747e-08,1.0159025981559822e-09,0.0439582219908909,0.0439362570025259,-2.9111406401050033e-05,-2.8210767055725228e-12,2.03899999999985
4.403152656026754e-07,2.1679209816216627e-10,0.0439571336246287,0.0439351267511085,-2.9156566324073374e-05,-2.8220759062946854e-12,2.03949999999985
3.8586882299823655e-07,1.268082999716924e-10,0.0439563127033866,0.0439340473148166,-3.159153421905536e-05,-2.8220759062946854e-12,2.03999999999985
3.7247433220394255e-07,2.336091896315562e-09,0.0439554015908316,0.0439329943597124,-3.641385305008793e-05,-2.8210767055725228e-12,2.04049999999985
2.4525186000101673e-08,8.146246940898827e-10,0.0439544172012477,0.0439319549014256,-3.28870084060906e-05,-2.8190783041281975e-12,2.04099999999985
3.5814939279565916e-07,1.4162220007829518e-10,0.0439532163910339,0.0439308600140219,-3.288226209507972e-05,-2.8220759062946854e-12,2.04149999999985
4.438778597945503e-07,3.4029729728546343e-10,0.0439522846790394,0.0439298070496777,-2.7794509628087383e-05,-2.82007750485036e-12,2.04199999999985
7.496482496982537e-07,1.6627640236910324e-10,0.0439512939158461,0.0439287304138673,-3.0296110698047052e-05,-2.8190783041281975e-12,2.04249999999985
0.0,5.1629499286942604e-11,0.0439504912931598,0.0439276534373905,-3.1412417336063037e-05,-2.8170799026838722e-12,2.04299999999985
1.1840642610144725e-07,7.383339772903952e-11,0.0439491470886682,0.0439265626054356,-3.1412417332066234e-05,-2.815081501239547e-12,2.04349999999985
5.0384692001914644e-08,5.121225041260224e-10,0.0439479147269896,0.0439255055960084,-3.0813205005086886e-05,-2.812083899073059e-12,2.04399999999985
1.5486661749525288e-07,3.3707397012472384e-09,0.0439467670096458,0.0439245316079096,-3.100274833300887e-05,-2.8110846983508964e-12,2.04449999999985
2.486694820197366e-08,1.0261730354343968e-10,0.043945714818018,0.0439235580285437,-3.037911126502202e-05,-2.8110846983508964e-12,2.04499999999985
2.3164870799341486e-08,1.0266663977298585e-09,0.0439445995600526,0.0439225118625116,-3.0375048674091687e-05,-2.8100854976287337e-12,2.04549999999985
1.4358439850287175e-07,6.490930015701224e-10,0.0439434492092642,0.0439216383148824,-3.0460670199072837e-05,-2.8110846983508964e-12,2.04599999999985
2.2186795810286153e-07,2.936738900671809e-09,0.0439424358738702,0.0439205840759691,-3.093077468607763e-05,-2.809086296906571e-12,2.04649999999985
1.2006970799560701e-08,3.1691069907191505e-10,0.0439414851759561,0.0439197313331508,-3.30694030910017e-05,-2.8080870961844084e-12,2.04699999999985
5.802138031002491e-07,3.3461953971580805e-09,0.0439403281750731,0.0439187086051369,-3.311387731008697e-05,-2.809086296906571e-12,2.04749999999985
3.8272655503157615e-08,1.8715039032390912e-09,0.0439395729470358,0.0439176976065298,-3.321821209700815e-05,-2.8110846983508964e-12,2.04799999999985
2.7375910600924147e-08,3.877336021695932e-10,0.0439384913739344,0.0439166395559914,-3.316507106010391e-05,-2.812083899073059e-12,2.04849999999985
3.8453248099590276e-08,5.917139000999327e-10,0.0439373740060452,0.0439155777490581,-3.326787021606936e-05,-2.812083899073059e-12,2.04899999999985
2.4799922997142954e-08,1.070584704221389e-09,0.0439361973326634,0.0439145111429939,-3.3215800456010136e-05,-2.8140823005173843e-12,2.04949999999985
1.36953018370356e-11,2.0106305023692705e-09,0.0439350471678311,0.0439134430993356,-3.321185992710696e-05,-2.8160807019617096e-12,2.04999999999985
1.3207313902252604e-08,1.890166981266539e-10,0.0439339357433026,0.0439123805731267,-3.321185992910536e-05,-2.8160807019617096e-12,2.05049999999985
2.3591349707086096e-10,3.308523496836635e-09,0.0439328354245875,0.0439113392804348,-3.316243368600702e-05,-2.818079103406035e-12,2.05099999999985
1.791019968028218e-07,2.549358404935198e-09,0.0439317321334649,0.0439103285725068,-3.316243368500782e-05,-2.8170799026838722e-12,2.05149999999985
5.146383540155508e-08,4.1538749523395424e-10,0.0439307116336371,0.0439093767670465,-3.2433766949058196e-05,-2.818079103406035e-12,2.05199999999985
3.691835279845401e-08,6.90692988913888e-11,0.0439296463467442,0.0439084007314432,-3.2329062560010335e-05,-2.8190783041281975e-12,2.05249999999985
1.1849592904122908e-08,4.74389099530681e-09,0.0439285622920272,0.0439073057591057,-3.236617212409865e-05,-2.8220759062946854e-12,2.05299999999985
2.6584658502359915e-08,3.0900910302777973e-10,0.0439274603757898,0.0439063330528844,-3.2410665707027775e-05,-2.823075107016848e-12,2.05349999999985
2.3425085780154342e-07,1.0129379973689012e-10,0.0439263935461066,0.0439052725765639,-3.241583535007475e-05,-2.826072709183336e-12,2.05399999999985
2.533072510080281e-08,9.567019954026534e-10,0.0439254239166618,0.0439042018333673,-3.1225577878046806e-05,-2.829070311349824e-12,2.05449999999985
1.18095197024215e-08,4.570866948827579e-10,0.0439244448559772,0.0439031537512305,-3.1219101324087006e-05,-2.8300695120719865e-12,2.05499999999985
1.2387532499769094e-08,8.49801298774544e-10,0.043923344703469,0.0439020841030101,-3.1263261448089e-05,-2.8300695120719865e-12,2.05549999999985
2.703277115004288e-07,3.0147654997425555e-09,0.0439224524625792,0.0439009679937207,-3.130782588400827e-05,-2.829070311349824e-12,2.05599999999985
1.6635872489983994e-07,3.940376601396789e-09,0.0439215369725287,0.0438998159068935,-3.2605070156010996e-05,-2.8250735084611733e-12,2.05649999999985
2.537786820272503e-08,6.067839980472556e-10,0.0439206413902367,0.0438987591452399,-3.306405102510013e-05,-2.829070311349824e-12,2.05699999999985
2.0503526549503492e-07,1.2465495996538678e-09,0.043919537804361,0.0438975910272262,-3.296841916200499e-05,-2.8280711106276613e-12,2.05749999999985
4.0111362230310643e-07,7.457039846725522e-11,0.0439185835629664,0.0438964866384714,-3.242153660809599e-05,-2.8250735084611733e-12,2.05799999999985
1.418039338035859e-07,1.5254564972311258e-09,0.0439177266812203,0.043895402535409,-3.065012426606284e-05,-2.8250735084611733e-12,2.05849999999985
3.266584189948185e-08,1.236970303963858e-09,0.0439166664908599,0.0438943640126398,-3.1310428004083235e-05,-2.823075107016848e-12,2.05899999999985
2.2461570710341494e-07,8.343307017488755e-10,0.0439155107474106,0.0438933057789331,-3.133473753402782e-05,-2.826072709183336e-12,2.05949999999986
2.592800340955881e-07,2.9876529028527443e-09,0.0439145532670984,0.0438921135155426,-3.365067506300168e-05,-2.823075107016848e-12,2.05999999999986
1.291163743005752e-07,3.814746019070725e-10,0.0439135330924174,0.0438910440182976,-3.2357300555063695e-05,-2.826072709183336e-12,2.06049999999986
2.0589084298583415e-08,2.7947561001551158e-09,0.0439124239926707,0.0438900018108604,-3.296899003901732e-05,-2.8250735084611733e-12,2.06099999999986
6.809649372163662e-11,5.511731598906167e-09,0.043911295274143,0.0438889948658445,-3.2948860921089285e-05,-2.8280711106276613e-12,2.06149999999986
2.632568629756804e-08,1.1001259000997798e-09,0.0439101520355838,0.0438876898216662,-3.294886092408689e-05,-2.826072709183336e-12,2.06199999999986
3.765184427989565e-07,5.836362990119248e-10,0.0439091056900041,0.0438865192985375,-3.285047098899874e-05,-2.8280711106276613e-12,2.06249999999986
1.4011806298563911e-08,2.328439600851606e-09,0.0439083537574141,0.0438853323177457,-3.289767318204184e-05,-2.823075107016848e-12,2.06299999999986
2.4306163498577504e-08,8.820080082960757e-11,0.0439072443959899,0.0438842449794554,-3.295025581007138e-05,-2.8240743077390107e-12,2.06349999999986
2.5758697719951984e-07,1.5094180974561944e-09,0.043906120619076,0.0438831466229896,-3.294674276310694e-05,-2.823075107016848e-12,2.06399999999986
1.3041670500479885e-08,4.742186018868999e-10,0.0439052017579994,0.0438820678375141,-3.4010164109088414e-05,-2.826072709183336e-12,2.06449999999986
5.098858280039309e-08,2.2402760202488992e-10,0.0439040635190485,0.0438809283510382,-3.396127502708346e-05,-2.8240743077390107e-12,2.06499999999986
1.5357291599515932e-07,3.7934400967665205e-09,0.0439029866942947,0.043879826584575,-3.385707697201035e-05,-2.8280711106276613e-12,2.06549999999986
6.026229029676422e-10,2.88830404038265e-10,0.0439019630661303,0.0438787990618963,-3.446551521801844e-05,-2.8300695120719865e-12,2.06599999999986
4.1744384200043116e-07,1.3629593981212551e-09,0.0439007570845669,0.0438776982075985,-3.446551522201524e-05,-2.8330671142384745e-12,2.06649999999986
1.4462578270396653e-07,4.54090710172439e-09,0.0438998785758196,0.0438766053639811,-3.511663114208474e-05,-2.834066314960637e-12,2.06699999999986
2.509055310045971e-08,4.333005794443512e-09,0.0438987664496716,0.0438755559810043,-3.4431175326088415e-05,-2.834066314960637e-12,2.06749999999986
1.5855098049744054e-07,7.294351025977086e-10,0.0438976174805818,0.0438745637865832,-3.44229813650232e-05,-2.837063917127125e-12,2.06799999999986
1.395596194997406e-07,4.143018796087805e-09,0.0438964745238074,0.0438734531049067,-3.513882071704e-05,-2.837063917127125e-12,2.06849999999986
3.981434930355743e-08,5.5900714057699474e-09,0.0438953875659866,0.0438723959231079,-3.446902240000771e-05,-2.8360647164049624e-12,2.06899999999986
1.2126125449596348e-07,5.105212801115311e-09,0.0438942893756188,0.0438714196979801,-3.4319290561080074e-05,-2.837063917127125e-12,2.06949999999986
2.815940867012534e-07,1.453102201065537e-09,0.0438931540334498,0.0438703047545827,-3.371049838707396e-05,-2.840061519293613e-12,2.06999999999986
3.612886100012869e-08,7.027380066748634e-11,0.043892166857274,0.0438691953599982,-3.493941820109647e-05,-2.8410607200157756e-12,2.07049999999986
1.7005863810204414e-07,5.260875970969359e-10,0.0438910698936288,0.0438680693063477,-3.497863577206495e-05,-2.8420599207379382e-12,2.07099999999986
1.400826659531118e-08,9.730473995994693e-10,0.0438900432969911,0.0438669458390096,-3.438736130201292e-05,-2.843059121460101e-12,2.07149999999986
2.62053788196992e-07,8.731581985221837e-10,0.043888839322121,0.0438656986784246,-3.433655289708515e-05,-2.840061519293613e-12,2.07199999999986
3.1168928149583053e-07,2.7337850039277356e-10,0.0438877874298154,0.0438644659910431,-3.2265584336999e-05,-2.8360647164049624e-12,2.07249999999986
2.5823671298552675e-08,6.787112052930588e-10,0.0438866710607047,0.0438632558795982,-2.915478365805857e-05,-2.8380631178492877e-12,2.07299999999986
2.29847101976266e-08,2.919339901763518e-09,0.0438854176437436,0.0438622128828746,-2.9251828781107214e-05,-2.837063917127125e-12,2.07349999999986
1.5840418880058715e-07,6.140897998441197e-10,0.0438842233269385,0.0438611349770102,-2.9338014434054926e-05,-2.837063917127125e-12,2.07399999999986
3.096163867025159e-07,1.9452233018801834e-09,0.0438831730565046,0.0438600277879782,-2.860107444502269e-05,-2.8360647164049624e-12,2.07449999999986
1.3501360897338888e-08,9.238243017795078e-10,0.0438822407645014,0.0438589014198338,-2.9932570406066006e-05,-2.8380631178492877e-12,2.07499999999986
1.371468649757901e-08,8.221080066705966e-11,0.0438810802285842,0.0438576519351242,-2.9983201262018255e-05,-2.8380631178492877e-12,2.07549999999986
1.3351004479744688e-07,1.5376401540923013e-11,0.0438798946272351,0.0438564504015948,-2.993327817102376e-05,-2.8410607200157756e-12,2.07599999999986
1.8331110839681086e-07,7.388861050783291e-10,0.0438788473703417,0.0438552695953642,-3.0455539273055443e-05,-2.8440583221822635e-12,2.07649999999986
2.4878800408689727e-11,2.1375679698509842e-10,0.0438778262620948,0.0438540451609543,-2.9799781994022112e-05,-2.8470559243487514e-12,2.07699999999986
2.9007223090182777e-07,3.1066181016559113e-09,0.0438766630555108,0.0438528407242335,-2.9799781995021313e-05,-2.8470559243487514e-12,2.07749999999986
2.160215286026168e-07,5.150337031856189e-10,0.0438757274079026,0.0438518864347258,-2.978941197606666e-05,-2.8440583221822635e-12,2.07799999999986
3.8468567230276474e-07,1.9567510112228348e-10,0.043874662253392,0.0438506712523089,-3.0806669650051965e-05,-2.843059121460101e-12,2.07849999999986
2.636720375995272e-07,8.035243997950303e-10,0.0438736840506724,0.0438494955891782,-3.0059669360094077e-05,-2.843059121460101e-12,2.07899999999986
1.294816149022271e-07,3.6956280397015817e-10,0.0438726019228499,0.043848406455675,-2.995573901110049e-05,-2.840061519293613e-12,2.07949999999986
2.788147111035255e-07,3.031961001709327e-10,0.0438715049715337,0.0438472074397352,-3.021968806504738e-05,-2.843059121460101e-12,2.07999999999986
7.783688964965729e-07,3.1489560264885696e-10,0.0438705052270434,0.0438460209347425,-2.8876762366070174e-05,-2.8420599207379382e-12,2.08049999999986
2.633001850993466e-07,3.306325976892843e-10,0.0438697779865528,0.0438448608598019,-3.167666409109593e-05,-2.843059121460101e-12,2.08099999999986
2.323844310037071e-08,2.4985466959281943e-09,0.0438686344227835,0.0438437147121253,-3.381378445410643e-05,-2.8440583221822635e-12,2.08149999999986
2.7544448259753107e-07,6.461380042122045e-11,0.0438673673094341,0.0438426015183777,-3.3901200636066164e-05,-2.8420599207379382e-12,2.08199999999986
3.9308040801488975e-08,1.0281975965087398e-09,0.0438662154255261,0.0438414492571832,-3.616941512807337e-05,-2.8410607200157756e-12,2.08249999999986
1.1665079298339709e-08,6.496633023211906e-10,0.0438650097532825,0.0438403186871071,-3.621811536902442e-05,-2.8410607200157756e-12,2.08299999999986
1.3625473804790289e-08,1.3032918008692995e-09,0.0438637598736222,0.0438390847633489,-3.626185559002515e-05,-2.8440583221822635e-12,2.08349999999986
3.95441870013058e-08,1.137167998654931e-10,0.0438625449290989,0.0438378427514408,-3.631283497007587e-05,-2.8460567236265888e-12,2.08399999999986
2.6366305840019866e-07,3.1179999554487026e-10,0.0438613855000678,0.0438366415671172,-3.626946702406375e-05,-2.8470559243487514e-12,2.08449999999986
1.117034909708936e-08,1.612022043628869e-10,0.043860357822431,0.0438354523356707,-3.732084977703387e-05,-2.8520519279595646e-12,2.08499999999986
1.4890396240335724e-07,1.4229579042845941e-09,0.0438591364776434,0.0438342551791373,-3.736279096799855e-05,-2.8530511286817273e-12,2.08549999999986
1.2235182304809467e-08,6.25852440011565e-09,0.0438579624352072,0.0438330957861018,-3.66540541190119e-05,-2.856048730848215e-12,2.08599999999986
1.2989212698488739e-08,1.1182710313306643e-10,0.043856702735576,0.0438318596002696,-3.669802604300276e-05,-2.8520519279595646e-12,2.08649999999986
3.3400034289698954e-07,4.837921938061207e-10,0.0438554959532084,0.0438306697959573,-3.664910549205924e-05,-2.8530511286817273e-12,2.08699999999986
3.5653643801203394e-08,8.222127007018187e-10,0.0438544960399158,0.0438296100461417,-3.7997968620029354e-05,-2.8550495301260526e-12,2.08749999999986
2.493432010169938e-08,3.536538978332615e-10,0.0438532765838266,0.0438283815178215,-3.803531275803351e-05,-2.857047931570378e-12,2.08799999999986
3.8290114398598085e-08,2.3877261001725714e-09,0.0438520847182211,0.0438272556218209,-3.802737044700244e-05,-2.859046333014703e-12,2.08849999999986
1.2213011997552758e-08,2.3225378981139855e-09,0.0438510347892608,0.0438261075525971,-3.797004329908482e-05,-2.8640423366255163e-12,2.08899999999986
2.5673731800235355e-08,6.468163990525078e-10,0.0438497819653053,0.0438249510569585,-3.8013645140000385e-05,-2.857047931570378e-12,2.08949999999987
3.752818019536752e-08,1.26842196468413e-10,0.0438485722250395,0.0438237610531769,-3.811001049403018e-05,-2.859046333014703e-12,2.08999999999987
5.077158179989105e-08,6.616478961940508e-10,0.043847394855837,0.0438225599835031,-3.8057647330003164e-05,-2.8600455337368658e-12,2.09049999999987
2.666944080159661e-08,3.3186758965908503e-09,0.0438462344584963,0.0438213762784656,-3.795409338602784e-05,-2.8610447344590284e-12,2.09099999999987
3.960884109588392e-08,4.646063700430858e-09,0.043845036026358,0.0438202844414685,-3.795601672607063e-05,-2.8600455337368658e-12,2.09149999999987
4.922518280492394e-08,1.0703509953358115e-09,0.0438439773124657,0.0438189565925761,-3.780910863004916e-05,-2.862043935181191e-12,2.09199999999987
2.4954559800505205e-08,2.430683203324957e-09,0.0438428345155863,0.0438177269045892,-3.7797602971068045e-05,-2.865041537347679e-12,2.09249999999987
1.2820245219591353e-07,8.464200174085335e-11,0.0438416576937179,0.0438164749764878,-3.789139529808416e-05,-2.8690383402363295e-12,2.09299999999987
1.3891922799602607e-08,3.882593302417803e-09,0.0438405470529886,0.0438152665200649,-3.8496490631034774e-05,-2.870037540958492e-12,2.09349999999987
1.283617655015168e-07,3.227777295444767e-09,0.0438393050217978,0.04381399686409,-3.844583157208703e-05,-2.870037540958492e-12,2.09399999999987
6.192919788094997e-11,9.851969934304705e-11,0.0438381066057201,0.0438127337336488,-3.904908219010128e-05,-2.8690383402363295e-12,2.09449999999987
5.074569149610131e-08,6.363460036684643e-10,0.0438368468582972,0.043811510581505,-3.904908219110048e-05,-2.8690383402363295e-12,2.09499999999987
3.010448033982649e-07,8.256949984852824e-11,0.043835694368201,0.0438103711258965,-3.913678231204365e-05,-2.8720359424028175e-12,2.09549999999987
5.078104760303237e-08,2.465027973408418e-10,0.0438346540719227,0.0438091367738226,-3.934759139800903e-05,-2.871036741680655e-12,2.09599999999987
1.5929790059959759e-07,2.3880925015262733e-09,0.0438334469090699,0.0438079375821015,-3.924336587801669e-05,-2.870037540958492e-12,2.09649999999987
4.200263875042687e-07,5.537294026081163e-10,0.0438323310931711,0.0438066921787285,-3.9775402386088565e-05,-2.871036741680655e-12,2.09699999999987
2.390065189511459e-08,1.3948247973294414e-09,0.0438313023740169,0.0438054432463697,-3.743799168809403e-05,-2.871036741680655e-12,2.09749999999987
2.552082459944538e-08,9.714153023643313e-10,0.0438300062655003,0.0438042027203907,-3.743485388407741e-05,-2.8720359424028175e-12,2.09799999999987
2.7937643339720486e-07,1.401412499935084e-09,0.0438288530971017,0.0438029261623213,-3.742589691202447e-05,-2.870037540958492e-12,2.09849999999987
2.5029027399259274e-08,7.470025986666684e-10,0.0438278612112015,0.0438017037344589,-3.618672448402194e-05,-2.8720359424028175e-12,2.09899999999987
2.9155716350232064e-07,1.014807606003476e-09,0.0438266659254764,0.043800465991239,-3.627964726804489e-05,-2.87303514312498e-12,2.09949999999987
4.992700003425554e-11,4.3602149668586776e-10,0.043825546489578,0.0437991762938537,-3.497402167706998e-05,-2.8750335445693054e-12,2.09999999999987
5.205770536864662e-11,4.191813798848365e-09,0.0438242528319254,0.0437978737625649,-3.497402168106678e-05,-2.8770319460136307e-12,2.10049999999987
1.732767932957624e-07,2.9678595969695465e-09,0.0438229918836518,0.0437965848965923,-3.497402168206598e-05,-2.8780311467357933e-12,2.10099999999987
4.3212695569755377e-07,1.5451562945800745e-09,0.0438218735262798,0.0437953056756642,-3.416298315506161e-05,-2.8770319460136307e-12,2.10149999999987
2.43435666000269e-08,4.091227696900734e-09,0.0438209852890203,0.0437940253126159,-2.960395877404931e-05,-2.8720359424028175e-12,2.10199999999987
2.8595372929957064e-07,1.7237770238986982e-10,0.0438195981287553,0.0437927145612618,-2.960119622807955e-05,-2.8740343438471427e-12,2.10249999999987
1.1902811902775312e-08,1.4694299943496247e-10,0.0438184612156814,0.0437914885303462,-3.191937608104656e-05,-2.8770319460136307e-12,2.10299999999987
3.023535232946073e-07,1.5451678964106819e-09,0.0438171072216688,0.0437902324182097,-3.19628337830391e-05,-2.8780311467357933e-12,2.10349999999987
2.476653380295568e-08,1.5261315960968247e-09,0.0438160122828178,0.0437889888156248,-3.431557990507539e-05,-2.8770319460136307e-12,2.10399999999987
3.9384375349893475e-07,1.4327750097464786e-10,0.0438146841514118,0.0437877107536089,-3.4310382515001514e-05,-2.8770319460136307e-12,2.10449999999987
3.8123050799532265e-08,7.836137988492808e-10,0.0438137671065478,0.0437864630061587,-3.245250243910647e-05,-2.8800295481801186e-12,2.10499999999987
3.9425417019955944e-07,1.3897940437379575e-10,0.0438123435041339,0.0437853019775648,-3.239679772204518e-05,-2.8810287489022812e-12,2.10549999999987
2.539418650013281e-07,7.620991698820134e-09,0.0438112972941906,0.0437840293610137,-3.51715378690276e-05,-2.8850255517909318e-12,2.10599999999987
5.388160057018254e-11,1.8582514971221542e-09,0.0438101452775976,0.0437826981971009,-3.710112721000414e-05,-2.8810287489022812e-12,2.10649999999987
2.005331940085897e-08,8.390267994262679e-10,0.0438087879211922,0.0437815062875291,-3.710112721100334e-05,-2.882027949624444e-12,2.10699999999987
1.3810303320371808e-07,8.3097360242812e-10,0.0438075095923171,0.043780206258648,-3.71097092181083e-05,-2.8880231539574197e-12,2.10749999999987
3.674755870430868e-08,1.0092660041038926e-10,0.0438062485891272,0.0437788912761579,-3.6444300593019285e-05,-2.8890223546795823e-12,2.10799999999987
1.1811172089676303e-07,3.632166026279471e-10,0.0438049396612485,0.0437775781109687,-3.647843334109169e-05,-2.8910207561239076e-12,2.10849999999987
1.4505006099702067e-07,2.62212002111184e-10,0.0438037185626145,0.0437763155234724,-3.703673964805532e-05,-2.8920199568460703e-12,2.10899999999987
1.5612970519912617e-07,2.1459903298826077e-11,0.0438025488256458,0.0437750090999043,-3.7509017544068435e-05,-2.8940183582903956e-12,2.10949999999987
2.759185040168699e-08,4.0645179583131963e-10,0.043801323875784,0.0437737097715807,-3.8109758869087074e-05,-2.895017559012558e-12,2.10999999999987
6.434740640326453e-08,5.062160968183349e-10,0.0438000165484475,0.0437724595446103,-3.800813131804581e-05,-2.896016759734721e-12,2.11049999999987
1.834106389958512e-07,9.722367008691002e-10,0.0437986939489881,0.0437711454278325,-3.804345842306489e-05,-2.896016759734721e-12,2.11099999999987
4.401203363008088e-07,1.8932000411808758e-10,0.0437974904678818,0.04376983382285,-3.8783946186060625e-05,-2.9000135626233714e-12,2.11149999999987
3.926107789015143e-07,1.8983990074383783e-10,0.0437964461452992,0.0437684999823603,-4.206157310804315e-05,-2.904010365512022e-12,2.11199999999987
3.139912067018358e-07,1.4974615020202364e-09,0.0437953016608194,0.0437672092696736,-4.4927221684032403e-05,-2.904010365512022e-12,2.11249999999987
3.9085276579836625e-07,1.3557123965113327e-09,0.0437940719975669,0.0437660983174225,-4.7582608169061125e-05,-2.904010365512022e-12,2.11299999999987
2.5985923697569024e-08,1.8220681005653994e-09,0.0437928405604606,0.0437648427956695,-4.92970096070966e-05,-2.9060087669563472e-12,2.11349999999987
1.359673355988411e-07,2.090953299394016e-09,0.0437913417948391,0.0437636026031695,-4.928842056406424e-05,-2.9060087669563472e-12,2.11399999999987
2.1977454319616063e-07,1.0934551944452586e-09,0.0437900870225799,0.0437623640268691,-4.861862443505949e-05,-2.9050095662341846e-12,2.11449999999987
1.7426952290261477e-07,7.820416050852153e-10,0.0437888894201628,0.043761063686719,-4.6356657676049906e-05,-2.904010365512022e-12,2.11499999999987
2.48362908017441e-08,1.1246740344583728e-10,0.0437876393756364,0.0437597418778119,-4.705402485805088e-05,-2.9050095662341846e-12,2.11549999999987
2.639232680318182e-08,6.505294983250032e-10,0.0437862859522256,0.0437584138984971,-4.704527497201294e-05,-2.9030111647898593e-12,2.11599999999987
4.0666922197785116e-08,2.703519005886612e-10,0.0437850980633561,0.0437570533023772,-4.694747962707968e-05,-2.901012763345534e-12,2.11649999999987
3.1952898219694825e-07,3.548124988261847e-10,0.0437838419224491,0.0437557458110092,-4.689972062510428e-05,-2.9020119640676967e-12,2.11699999999987
1.587412479034378e-07,1.5978260381466214e-10,0.0437827116349427,0.0437544007969031,-4.3534424566060714e-05,-2.9020119640676967e-12,2.11749999999987
2.288267050148951e-08,1.6203111005697046e-09,0.0437814545575292,0.0437530815704259,-4.286999735603203e-05,-2.904010365512022e-12,2.11799999999987
8.591766779975085e-08,1.1061863994243915e-09,0.0437800481628038,0.0437518088894258,-4.295393732300923e-05,-2.9060087669563472e-12,2.11849999999987
1.167567290072391e-08,6.359699017410847e-10,0.0437787259652053,0.0437504762422766,-4.30743673690559e-05,-2.910005569844998e-12,2.11899999999987
3.776438840114027e-08,1.1057620097343346e-10,0.0437774075974356,0.0437491184866457,-4.311763467301777e-05,-2.910005569844998e-12,2.11949999999988
1.0618710501175688e-08,6.284829601188591e-11,0.043776108905605,0.0437477833759752,-4.305785647307214e-05,-2.915001573455811e-12,2.11999999999988
4.014687320086363e-08,1.019932957535552e-10,0.0437747845438432,0.0437464416413372,-4.309769566601673e-05,-2.917999175622299e-12,2.12049999999988
2.480011953021055e-07,1.698721729948005e-08,0.0437734976809773,0.0437451120779492,-4.3048794031053106e-05,-2.9211078000912494e-12,2.12099999999988
3.0143818698091795e-08,8.946030027878749e-11,0.0437723200463615,0.0437435028027138,-4.0791705277043455e-05,-2.9199975770666242e-12,2.12149999999988
5.063003950117606e-08,9.557932986736795e-10,0.0437709284333284,0.0437421093214118,-4.0679130526077856e-05,-2.9251046029799e-12,2.12199999999988
2.3621730809580965e-07,2.1214794990176422e-09,0.0437696277016645,0.0437407650685325,-4.067499133109109e-05,-2.928102205146388e-12,2.12249999999988
2.656792240374184e-08,2.54241204478145e-10,0.0437685596524482,0.043739424713009,-3.820230919104883e-05,-2.928102205146388e-12,2.12299999999988
3.8240116909810107e-07,2.405747004385894e-09,0.0437671904204803,0.0437380681858831,-3.820656312503168e-05,-2.9310998073128758e-12,2.12349999999988
2.411131191024096e-07,2.1189960203171765e-10,0.0437660860267873,0.043736747564697,-3.86685571720502e-05,-2.9320990080350384e-12,2.12399999999988
1.3034383669618954e-07,2.5587724994391436e-09,0.0437648689687563,0.0437353945590725,-3.9817082268078785e-05,-2.9310998073128758e-12,2.12449999999988
1.6544635390164375e-07,8.726901007394261e-10,0.0437635234797594,0.043734119218792,-3.92577964331009e-05,-2.933098208757201e-12,2.12499999999988
2.2578066895262427e-08,6.05181404988997e-10,0.0437622203844377,0.0437329805941896,-3.849091781105152e-05,-2.9340974094793637e-12,2.12549999999988
1.9878059150102434e-07,6.073733044287266e-10,0.0437608619100515,0.0437316504875106,-3.8575638460103256e-05,-2.9370950116458516e-12,2.12599999999988
2.395287290041237e-08,1.6593377019646915e-09,0.0437596361590667,0.0437303771698132,-3.926658719100029e-05,-2.936095810923689e-12,2.12649999999988
7.533844298412973e-09,7.847629004964496e-10,0.0437582895984087,0.0437291297661769,-3.9261403849022436e-05,-2.9350966102015263e-12,2.12699999999988
5.646819969951089e-08,2.156093900640421e-09,0.043756917080119,0.0437277095458892,-3.928824873500325e-05,-2.936095810923689e-12,2.12749999999988
2.5335539902138215e-08,5.866864008496897e-10,0.0437556194189241,0.0437263769122323,-3.940165051008471e-05,-2.9400926138123396e-12,2.12799999999988
2.6451351095579945e-08,8.245965021913548e-10,0.0437542776506815,0.0437249620386071,-3.9495734009076244e-05,-2.9400926138123396e-12,2.12849999999988
1.9370837649884676e-07,1.2519354997131416e-09,0.0437528847398238,0.0437235545066598,-3.939794247909134e-05,-2.94408941670099e-12,2.12899999999988
2.3557293719889127e-07,7.496398987671959e-10,0.043751666955115,0.0437222157312036,-3.870130168903696e-05,-2.9450886174231528e-12,2.12949999999988
1.3228222295325054e-08,3.588915699348494e-09,0.0437503943561223,0.0437208703823083,-3.973111459010248e-05,-2.947087018867478e-12,2.12999999999988
1.0859648798267063e-08,1.6145134951184303e-09,0.0437490173760224,0.0437195009662909,-3.96812510050637e-05,-2.947087018867478e-12,2.13049999999988
1.1201751401457294e-08,1.7713187999701674e-09,0.043747655441103,0.0437181242222709,-3.972208877900396e-05,-2.9520830224782912e-12,2.13099999999988
2.2537352199758498e-08,2.480689959005744e-11,0.0437462763297096,0.0437167422381605,-3.976395953309009e-05,-2.955080624644779e-12,2.13149999999988
4.3158643719953815e-07,1.0714869963512896e-10,0.0437449467004457,0.0437153332634124,-3.984881124707851e-05,-2.958078226811267e-12,2.13199999999988
2.843024522955484e-07,7.746161705124432e-09,0.0437437673992678,0.0437139264680585,-4.384689929803898e-05,-2.9620750296999176e-12,2.13249999999988
1.3966238120166619e-07,1.426843990182114e-10,0.0437423725213558,0.0437124275395728,-4.065485584703321e-05,-2.961075828977755e-12,2.13299999999988
2.79938891803444e-07,9.435852030281744e-10,0.0437409571914656,0.0437110203289829,-4.110289217806873e-05,-2.9660718325885682e-12,2.13349999999988
1.2979096596088535e-08,9.87400022856022e-11,0.0437396756334528,0.0437096085596387,-4.113841602704227e-05,-2.969069434755056e-12,2.13399999999988
1.3306742596697063e-08,1.395306897800097e-09,0.0437382154705093,0.0437082038393218,-4.109084580905531e-05,-2.969069434755056e-12,2.13449999999988
2.748034269584032e-08,1.1003390004704627e-09,0.0437369923826421,0.0437067165661051,-4.1043610870095115e-05,-2.9680702340328935e-12,2.13499999999988
3.536985140190074e-08,9.41102994145293e-10,0.043735624819913,0.0437051636175845,-4.104456033704462e-05,-2.967071033310731e-12,2.13549999999988
1.6648178800121594e-07,2.4742870252669746e-10,0.0437342574804849,0.0437036942946976,-4.1077823443091965e-05,-2.9700686354772188e-12,2.13599999999988
1.326621429376118e-08,2.0269169953568422e-09,0.043732962640019,0.0437022746817204,-4.046116100209218e-05,-2.969069434755056e-12,2.13649999999988
1.3196832720357987e-07,2.91967006127436e-11,0.0437315379219244,0.0437008183224126,-4.041141707400442e-05,-2.9680702340328935e-12,2.13699999999988
2.6345512799119675e-08,2.3391659026428258e-09,0.0437301596226117,0.0436993541102965,-3.9841863076039985e-05,-2.969069434755056e-12,2.13749999999988
5.256842596987332e-07,4.385741006474042e-10,0.0437287970537693,0.0436979301320016,-3.993603972807236e-05,-2.972067036921544e-12,2.13799999999988
5.36478635904114e-07,3.4908264057165184e-09,0.0437277161664637,0.0436965609687802,-4.354868849709703e-05,-2.9730662376437067e-12,2.13849999999988
1.9620484380256098e-07,1.516287997938015e-10,0.0437266007417451,0.0436952704146107,-4.5841688819048265e-05,-2.9760638398101946e-12,2.13899999999988
1.6018084299934676e-07,1.1174330211138894e-10,0.0437253320392936,0.0436938447098513,-4.372533135110768e-05,-2.97806224125452e-12,2.13949999999988
1.7090687270265859e-07,4.3765231022563356e-09,0.0437238430371291,0.043692390366284,-4.297075855108634e-05,-2.9790614419766825e-12,2.13999999999988
3.780459199853592e-08,6.838688018651062e-10,0.0437224225132361,0.0436908941497561,-4.241329108300995e-05,-2.97806224125452e-12,2.14049999999988
1.5789518680031644e-07,9.774637002579745e-10,0.0437209827257213,0.0436893756887481,-4.245689661908081e-05,-2.9770630405323573e-12,2.14099999999988
2.2694976929693578e-07,9.42417069382806e-09,0.0437196801159476,0.0436878530760515,-4.296010279003504e-05,-2.980060642698845e-12,2.14149999999988
9.528827360494319e-08,3.184452007642946e-10,0.0437184060991881,0.043686249846386,-4.388715611902683e-05,-2.9770630405323573e-12,2.14199999999988
1.2594611097094255e-08,8.1092309950348e-10,0.0437169980342851,0.0436847514773723,-4.431521816705697e-05,-2.975064639088032e-12,2.14249999999988
2.3946248296768946e-08,4.2281720485926044e-10,0.0437155575495112,0.043683418518193,-4.426791185707657e-05,-2.972067036921544e-12,2.14299999999988
2.698081308996625e-07,5.585008983066686e-10,0.0437141343097054,0.0436819781711877,-4.426259974910085e-05,-2.9710678361993814e-12,2.14349999999988
5.08181319198997e-07,1.0623220358940699e-10,0.0437128729165488,0.0436805493094306,-4.303777470004988e-05,-2.9740654383658693e-12,2.14399999999988
3.799304049839636e-08,1.3119340336320562e-10,0.0437116740923303,0.0436790625221836,-3.749444972600546e-05,-2.9730662376437067e-12,2.14449999999988
4.072599450039016e-08,2.2778580965887585e-09,0.0437100967649606,0.0436775630861944,-3.7637053146077903e-05,-2.972067036921544e-12,2.14499999999988
1.5001923309859722e-07,3.204133972034562e-10,0.0437085968577411,0.0436761275782691,-3.7586146041102e-05,-2.9740654383658693e-12,2.14549999999988
1.2386902399630362e-08,6.054872991878568e-10,0.0437071590397861,0.0436746808672207,-3.706186472007822e-05,-2.97806224125452e-12,2.14599999999988
1.3858348730383385e-07,7.682973979239449e-10,0.043705512475036,0.0436732147338438,-3.710368221609972e-05,-2.9760638398101946e-12,2.14649999999988
1.1118099710327733e-07,1.29000130022483e-09,0.0437040992351955,0.0436717170836511,-3.7546412636091375e-05,-2.9770630405323573e-12,2.14699999999988
2.4324903202810333e-11,1.0059411102714133e-08,0.0437026200539431,0.0436703150725112,-3.808178591502287e-05,-2.981059843421008e-12,2.14749999999988
1.3518135919682317e-07,4.023149868803699e-11,0.0437011055992689,0.0436686934396285,-3.808178591901967e-05,-2.981059843421008e-12,2.14799999999988
1.6650918550215055e-07,4.032400108266998e-11,0.043699691713226,0.0436671638937108,-3.7421471998033695e-05,-2.9840574455874957e-12,2.14849999999988
4.597113659882135e-08,4.6751583021586995e-09,0.0436982854711227,0.0436656284875879,-3.673601258302739e-05,-2.9870550477539837e-12,2.14899999999989
3.746596441978056e-07,1.3172637980396473e-09,0.0436968168418827,0.0436641477086347,-3.681139819100565e-05,-2.9850566463096584e-12,2.14949999999989
1.3411672510066364e-07,2.9237033974394144e-09,0.0436957417886132,0.0436625822821323,-3.9274197941030486e-05,-2.97806224125452e-12,2.14999999999989
1.3919776595261446e-08,7.607702037781827e-10,0.0436942466208629,0.0436610635910246,-3.9893265841084435e-05,-2.972067036921544e-12,2.15049999999989
1.8750872610162617e-07,1.5605049891176392e-10,0.0436927374675202,0.043659483220606,-3.9945589568102235e-05,-2.972067036921544e-12,2.15099999999989
2.495982334982383e-07,1.325012502495504e-09,0.0436913049024146,0.0436579298343285,-3.9280270506036885e-05,-2.9710678361993814e-12,2.15149999999989
1.7376964740051237e-07,9.167478901006554e-09,0.0436898959735341,0.0436564269840484,-3.663428378808398e-05,-2.969069434755056e-12,2.15199999999989
1.3066844405107414e-08,3.656705695187501e-09,0.0436884406299036,0.0436547338159607,-3.724475853306153e-05,-2.9680702340328935e-12,2.15249999999989
3.119746325996875e-07,3.322009799189285e-09,0.0436868824458747,0.0436532360198245,-3.7195668788014835e-05,-2.9710678361993814e-12,2.15299999999989
3.837510319931736e-08,1.8927733103080158e-08,0.0436854561525888,0.0436517848078198,-3.38829474100244e-05,-2.9730662376437067e-12,2.15349999999989
6.67452509997557e-08,5.51240698920541e-10,0.0436838703226519,0.0436500197294048,-3.3924809028085257e-05,-2.9710678361993814e-12,2.15399999999989
5.719391270309071e-08,2.8885139002898796e-09,0.0436824489967533,0.0436484244568828,-3.407041594205573e-05,-2.972067036921544e-12,2.15449999999989
3.057869998879248e-10,8.562019697400114e-09,0.0436809482817947,0.0436467365288018,-3.4086266693100775e-05,-2.972067036921544e-12,2.15499999999989
1.114737400303989e-08,3.810713404550636e-09,0.0436795043857773,0.0436450216705785,-3.408626669609838e-05,-2.9760638398101946e-12,2.15549999999989
1.1362816798587971e-08,7.771557009039753e-10,0.0436779952354843,0.0436434968276393,-3.4128148191037155e-05,-2.9760638398101946e-12,2.15599999999989
3.9802345919853765e-07,1.9675269746777246e-10,0.0436765229212183,0.0436419715769431,-3.416994175509114e-05,-2.97806224125452e-12,2.15649999999989
1.686695995997689e-07,1.44692598180729e-10,0.0436752896510002,0.0436403590739095,-3.113088106110329e-05,-2.983058244865333e-12,2.15699999999989
6.712973797048938e-07,1.8102162963051782e-09,0.0436738015741684,0.0436387716956218,-3.1818166171038165e-05,-2.986055847031821e-12,2.15749999999989
3.39786400897768e-07,2.599067003283828e-10,0.0436726718126125,0.0436370706360039,-3.353334541400521e-05,-2.9850566463096584e-12,2.15799999999989
2.342109839403861e-11,2.4087100369829528e-11,0.0436712303996986,0.0436353849103622,-3.571635909005444e-05,-2.9840574455874957e-12,2.15849999999989
4.615344715991343e-07,2.0596764988001226e-09,0.0436695707174726,0.0436337219552363,-3.571635909005444e-05,-2.9820590441431705e-12,2.15899999999989
3.190520070361913e-11,2.9458778957880405e-09,0.0436682203456518,0.04363214269309,-3.1390889329019345e-05,-2.9820590441431705e-12,2.15949999999989
2.705448640116792e-08,1.2715926020478996e-09,0.0436665283694617,0.0436305519496982,-3.1390889329019345e-05,-2.9840574455874957e-12,2.15999999999989
3.717147520967967e-07,2.516843095046184e-09,0.0436649273934419,0.0436289491327426,-3.139332221002711e-05,-2.983058244865333e-12,2.16049999999989
4.368045400382492e-08,1.0616720003131519e-10,0.0436635192349244,0.0436273227413637,-3.173934286704316e-05,-2.983058244865333e-12,2.16099999999989
1.8560942210282816e-07,1.833393020733709e-10,0.0436618808318775,0.0436256092686969,-3.190065538904996e-05,-2.981059843421008e-12,2.16149999999989
1.5058381250265818e-07,1.8960540082435529e-10,0.0436603356240078,0.0436239568923931,-3.106505009309313e-05,-2.9790614419766825e-12,2.16199999999989
6.626295770417734e-08,2.490342029815018e-10,0.043658750888034,0.0436222944430158,-3.035382572202927e-05,-2.9770630405323573e-12,2.16249999999989
1.3985485520368046e-07,7.641404037306287e-10,0.0436571706464547,0.0436206197003403,-3.0209125757019173e-05,-2.9740654383658693e-12,2.16299999999989
4.3115283270001026e-07,2.688920301696651e-09,0.0436556579678814,0.0436189543157285,-3.074061359009672e-05,-2.9770630405323573e-12,2.16349999999989
1.5885042810304117e-07,2.3313925998080798e-09,0.0436542111740193,0.0436172141848389,-2.7758956304024807e-05,-2.9790614419766825e-12,2.16399999999989
1.3284006998570685e-08,1.8481228006295147e-09,0.0436525856745188,0.0436155788251508,-2.7271022329022898e-05,-2.9790614419766825e-12,2.16449999999989
2.2010845939640644e-07,1.1646025047107322e-09,0.0436509321139953,0.0436139518471557,-2.7221194781046343e-05,-2.980060642698845e-12,2.16499999999989
6.303379507036078e-07,5.155653959310058e-10,0.0436494482081245,0.0436123626206841,-2.659849453601204e-05,-2.980060642698845e-12,2.16549999999989
1.29656545130169e-06,1.1838611965742096e-09,0.0436480135932342,0.0436107128312313,-1.9478050583998652e-05,-2.9790614419766825e-12,2.16599999999989
4.2625366630105743e-07,4.7461201635456973e-11,0.0436469672519103,0.0436089644878088,-2.9969769253068712e-05,-2.980060642698845e-12,2.16649999999989
1.3434386089694605e-07,1.3333169984752757e-10,0.0436453630976818,0.0436071981347906,-3.435710233001821e-05,-2.983058244865333e-12,2.16699999999989
1.3791132000284811e-08,2.148997001183428e-09,0.043643688725179,0.0436054138574486,-3.38002763650147e-05,-2.9840574455874957e-12,2.16749999999989
1.1749802519833707e-11,2.2277347050403407e-09,0.0436419195374917,0.0436037205417704,-3.3850830469028814e-05,-2.986055847031821e-12,2.16799999999989
1.3967871803632903e-08,1.2686860034749614e-09,0.0436401914893933,0.0436020496129338,-3.385083047302562e-05,-2.9960478542534474e-12,2.16849999999989
4.969653449871103e-08,1.4219699723261314e-10,0.0436384526546846,0.0436002490259329,-3.380088481108601e-05,-2.995048653531285e-12,2.16899999999989
1.4896167349620626e-07,1.168114979743784e-10,0.0436367322744012,0.043598483822219,-3.3882299244059055e-05,-2.9980462556977727e-12,2.16949999999989
0.0,4.042217047195429e-10,0.0436351219944628,0.0435966912099861,-3.319127034706604e-05,-2.9990454564199354e-12,2.16999999999989
4.873472449901106e-08,2.022445100280379e-09,0.0436334266369833,0.0435949002333995,-3.319127034606684e-05,-3.0020430585864233e-12,2.17049999999989
3.8295243089819797e-07,1.992867953992672e-10,0.043631797153749,0.0435931517351293,-3.3374564623045444e-05,-3.003042259308586e-12,2.17099999999989
1.2066273509525605e-07,6.326870971573584e-10,0.043630310043688,0.0435913229029277,-3.2570190037106705e-05,-3.006039861475074e-12,2.17149999999989
1.876873754955155e-07,6.478558037259496e-10,0.0436286457935838,0.0435896362440315,-3.3132263887014624e-05,-3.006039861475074e-12,2.17199999999989
1.3012383205668332e-08,2.157641801336929e-09,0.0436270744075378,0.0435879620127292,-3.2459638490078824e-05,-3.008038262919399e-12,2.17249999999989
3.464900099475754e-08,9.27226909835932e-09,0.0436252801768811,0.0435862132034811,-3.241266879305815e-05,-3.011035865085887e-12,2.17299999999989
2.6037165000436513e-08,2.2626296669603363e-11,0.043623575327493,0.0435843222977602,-3.2542963873005704e-05,-3.014033467252375e-12,2.17349999999989
1.8830476889580838e-07,5.971484001721095e-10,0.0436218716363866,0.0435824918277266,-3.254701924204628e-05,-3.0150326679745376e-12,2.17399999999989
3.9006503180227803e-07,1.3901730461229889e-10,0.0436202841882112,0.0435806210065959,-3.210370686101971e-05,-3.0180302701410255e-12,2.17449999999989
1.5918141819948328e-07,4.237254401517898e-09,0.043618794362897,0.0435787781076777,-2.8807394028107502e-05,-3.020028671585351e-12,2.17499999999989
5.450226729653007e-08,2.2230155008462482e-09,0.043617102346783,0.0435770553366836,-2.8437479294041168e-05,-3.020028671585351e-12,2.17549999999989
3.4039685500864e-08,1.6610110994963456e-09,0.0436153708581849,0.0435753181455927,-2.8547733546102627e-05,-3.020028671585351e-12,2.17599999999989
2.4815931497224053e-08,2.503710988532859e-10,0.0436136483617913,0.0435735204645217,-2.857837904401972e-05,-3.020028671585351e-12,2.17649999999989
7.93306315013953e-08,4.43329399579806e-09,0.0436118161086496,0.0435716169965149,-2.8566789433082107e-05,-3.0240254744740014e-12,2.17699999999989
0.0,9.844403001113555e-10,0.0436102330952102,0.0435695956701675,-2.856683967200624e-05,-3.0240254744740014e-12,2.17749999999989
1.714975516042827e-07,6.818842018807558e-10,0.0436084775496833,0.0435676263115988,-2.8566839676003042e-05,-3.0260238759183267e-12,2.17799999999989
9.907220183125176e-11,2.3351439532026674e-10,0.04360685475376,0.043565559029988,-2.9162978557040198e-05,-3.0260238759183267e-12,2.17849999999989
7.116058475947762e-07,2.199201903918535e-09,0.0436050453027937,0.0435635531785051,-2.91629785580394e-05,-3.0270230766404893e-12,2.1789999999999
2.5532152198026736e-08,4.211245033247657e-10,0.0436037704162217,0.0435616289933697,-3.418605744609504e-05,-3.0300206788069772e-12,2.1794999999999
1.3676124697992176e-08,6.382772990698449e-10,0.0436018821974569,0.0435597385760267,-3.409001164400571e-05,-3.063105324940807e-12,2.1799999999999
3.497935800039764e-08,3.828579051012859e-10,0.0436000277919558,0.0435577636909692,-3.404075449209287e-05,-3.0671021278294575e-12,2.1804999999999
1.8202811510187322e-07,2.8726379608379204e-10,0.0435981816541108,0.0435557543973848,-3.406802011007848e-05,-3.066102927107295e-12,2.1809999999999
1.1449252950573863e-07,0.0,0.0435964544003055,0.0435537845348225,-3.480180403603317e-05,-3.06810132855162e-12,2.1814999999999
1.4824387749995394e-07,1.0035096989491343e-09,0.0435946973976028,0.0435517893006026,-3.5335678380099544e-05,-3.0700997299959454e-12,2.1819999999999
2.6190676502557686e-08,1.8310029881174472e-10,0.043592946339039,0.043549773335263,-3.470536621508202e-05,-3.060107722774319e-12,2.1824999999999
7.69639794950816e-08,7.926495987353732e-10,0.0435910627362508,0.0435477556812784,-3.460724286707961e-05,-3.085087740828385e-12,2.1829999999999
2.732291290441502e-08,2.41812200124647e-09,0.0435892635865595,0.0435457460982321,-3.431765333306025e-05,-3.0750957336067586e-12,2.1834999999999
2.370546657998185e-07,2.2673714988874494e-09,0.0435877002163001,0.0435437412787027,-3.421773891909563e-05,-3.0780933357732465e-12,2.1839999999999
3.521617567003865e-07,1.1176152989178512e-09,0.0435860326214379,0.0435416724055784,-3.5302391871105954e-05,-3.0641045256629695e-12,2.1844999999999
1.2289502748785708e-11,3.1272366016188435e-09,0.0435843162892783,0.0435396625297371,-3.881001236905046e-05,-3.058997499749694e-12,2.1849999999999
4.43784620995924e-08,2.4094180123279685e-10,0.0435823519166947,0.0435376151705938,-3.881001237004966e-05,-3.0611069234964816e-12,2.1854999999999
3.950246459799578e-08,2.5918950319336886e-10,0.0435804943843492,0.043535536311371,-3.879111506410737e-05,-3.058997499749694e-12,2.1859999999999
3.694914864973975e-07,2.290562899076587e-09,0.043578595448279,0.0435334607070064,-3.8643824254003256e-05,-3.057998299027531e-12,2.1864999999999
1.0331126030355131e-07,2.61825849889874e-09,0.0435769261443379,0.0435313915997756,-3.998485615808178e-05,-3.0611069234964816e-12,2.1869999999999
2.6310804798757026e-08,9.691516963949987e-10,0.0435750334482293,0.0435293626756092,-4.0431306618016194e-05,-3.0621061242186443e-12,2.1874999999999
4.1478738700695406e-08,1.0084785992403589e-09,0.0435730384961553,0.0435272835617204,-4.033438492101471e-05,-3.063105324940807e-12,2.1879999999999
3.980460272987041e-07,1.5872132011485185e-09,0.0435714398775688,0.0435251061457219,-4.048605007500594e-05,-3.063105324940807e-12,2.1884999999999
1.0653061539855901e-07,4.514739970762349e-11,0.0435696936523876,0.0435229496228679,-3.814672281610143e-05,-3.0621061242186443e-12,2.1889999999999
1.5449130169598035e-10,5.822555007584107e-10,0.0435676495043479,0.0435207937447894,-3.864559081001584e-05,-3.0611069234964816e-12,2.1894999999999
5.4823187503605375e-08,6.032325056137822e-10,0.0435655511361115,0.0435186108485049,-3.864559081201424e-05,-3.060107722774319e-12,2.1899999999999
2.7864929030146923e-07,4.301422502905883e-09,0.0435636074548254,0.0435164025710028,-3.854687271509505e-05,-3.057998299027531e-12,2.1904999999999
1.2918245903548176e-08,6.814226405360557e-09,0.0435617395657726,0.0435140342307675,-3.7346660343051674e-05,-3.079092536495409e-12,2.1909999999999
3.439764290069647e-08,2.107672023021756e-10,0.0435596670125263,0.0435116992388528,-3.729873161106845e-05,-3.0760949343289212e-12,2.1914999999999
3.272199872172976e-11,2.404723496718386e-09,0.0435576483496858,0.0435094936720036,-3.73244350621027e-05,-3.0780933357732465e-12,2.1919999999999
4.001926669910949e-08,2.0641778980534653e-09,0.0435556167721388,0.0435072008386796,-3.73244350631019e-05,-3.0691005292737827e-12,2.1924999999999
1.3947470400843542e-08,1.444354497115441e-09,0.0435536362946835,0.0435049555407348,-3.747461900305282e-05,-3.0540014961388806e-12,2.1929999999999
2.0948459499708916e-07,2.1309405628944234e-11,0.0435516038272699,0.0435026860863373,-3.742317773702819e-05,-3.0550006968610433e-12,2.1934999999999
4.304832199736319e-08,1.6941110320134456e-10,0.0435496913504992,0.0435003708627464,-3.840542351807308e-05,-3.0569990983053685e-12,2.1939999999999
2.4242960700027183e-07,2.723214015398767e-10,0.0435476671217708,0.0434980398210532,-3.8464133250037946e-05,-3.0400126860286036e-12,2.1944999999999
1.660053675009432e-07,2.0682239948444092e-10,0.0435457845341988,0.0434956802534945,-3.6031300720051895e-05,-3.036015883139953e-12,2.1949999999999
9.124772674048987e-07,9.670796038974139e-10,0.043543738826433,0.0434933280594351,-3.5428007095106295e-05,-3.03101987952914e-12,2.1954999999999
4.695206429899956e-08,1.4338265991176158e-09,0.043542209562185,0.0434908294207766,-3.652467874204479e-05,-3.0270230766404893e-12,2.1959999999999
1.7296963119445286e-07,1.7260331011681451e-09,0.0435399477193421,0.0434883760622738,-3.649630860202979e-05,-3.0240254744740014e-12,2.1964999999999
1.8791985159638536e-07,5.299089014809688e-10,0.0435379757315974,0.0434858981769199,-3.709038968302547e-05,-3.0260238759183267e-12,2.1969999999999
2.6645498300836845e-08,3.1216480997353635e-09,0.0435359142402701,0.043483430223239,-3.77455314780617e-05,-3.0270230766404893e-12,2.1974999999999
2.0636755559966247e-07,1.1960400031485463e-10,0.0435337678189176,0.043481008280813,-3.764550204010675e-05,-3.0210278723075135e-12,2.1979999999999
1.5323866999622515e-07,2.7090726051337555e-09,0.0435317766047201,0.0434785185103979,-3.7116533508019245e-05,-3.020028671585351e-12,2.1984999999999
1.5384008900110047e-07,3.0498580050331014e-10,0.0435296712637548,0.0434760790956639,-3.6390670839048234e-05,-3.017031069418863e-12,2.1989999999999
2.9418211401621708e-08,5.842359998564639e-10,0.0435275686764621,0.0434736725550626,-3.573013857605112e-05,-3.0150326679745376e-12,2.1994999999999
2.215954419959587e-07,8.564823017476186e-10,0.04352532756702,0.0434712489877274,-3.5839216914079763e-05,-3.0150326679745376e-12,2.1999999999999
0.0,4.664877095716946e-09,0.0435232431556808,0.0434687804649954,-3.674485950000417e-05,-3.0150326679745376e-12,2.2004999999999
1.3984226401864142e-08,1.1338039535013777e-10,0.0435210225236596,0.0434663543081865,-3.674485949900497e-05,-3.0150326679745376e-12,2.2009999999999
4.575729780492699e-08,7.451739988950656e-10,0.0435187716386508,0.0434638911790994,-3.669389857308136e-05,-3.0150326679745376e-12,2.2014999999999
5.402285459948919e-07,6.082114797911764e-09,0.0435165461655346,0.0434613829549952,-3.6662497281070294e-05,-3.0150326679745376e-12,2.2019999999999
8.88522158098981e-07,5.984100021061423e-11,0.0435146280230686,0.0434589902554741,-3.9981939579103454e-05,-3.017031069418863e-12,2.2024999999999
1.2148159989761043e-07,6.716847980592355e-10,0.0435127967918029,0.0434565452206209,-4.620128881005492e-05,-3.0160318686967003e-12,2.2029999999999
1.4628149649920097e-07,6.132270038983201e-10,0.0435103796136201,0.0434542013035246,-4.559090620404049e-05,-3.0180302701410255e-12,2.2034999999999
1.456269808006172e-07,2.0741676015623156e-09,0.0435080475999962,0.0434518258101015,-4.488903181010251e-05,-3.019029470863188e-12,2.2039999999999
4.193048149941925e-07,5.698963037592542e-10,0.0435057229990805,0.0434495278175336,-4.432773776108512e-05,-3.020028671585351e-12,2.2044999999999
9.284432597733705e-09,1.4290078981238352e-09,0.0435036352591509,0.0434472624959781,-4.603635324107458e-05,-3.020028671585351e-12,2.2049999999999
5.862695800357143e-08,2.4197750053689404e-10,0.0435011987308397,0.0434450850846383,-4.607109317300573e-05,-3.020028671585351e-12,2.2054999999999
1.3567958596916174e-08,2.1002180550233618e-10,0.0434988361746636,0.0434430442022601,-4.619273284001135e-05,-3.0230262737518387e-12,2.2059999999999
2.46457075199491e-07,6.230050988986768e-10,0.0434964648084278,0.0434411404972391,-4.614171723904548e-05,-3.025024675196164e-12,2.2064999999999
1.479790048969365e-07,1.341937949650429e-10,0.0434942295148836,0.0434393546177233,-4.37805494450938e-05,-3.0290214780848146e-12,2.2069999999999
4.008516049647248e-08,4.6575097945034116e-11,0.043491838107298,0.0434377240810126,-4.306593204705944e-05,-3.03101987952914e-12,2.2074999999999
1.535271453995124e-07,3.0618899984902193e-09,0.0434893869993886,0.0434361909921674,-4.312027574504551e-05,-3.0340174816956278e-12,2.2079999999999
2.46973731500566e-07,5.757960983010513e-10,0.0434869470837642,0.043434711030031,-4.245566132210499e-05,-3.0340174816956278e-12,2.2084999999999
4.5123800529456304e-11,5.94760159872143e-09,0.0434846039369686,0.0434328633625806,-4.354328374500671e-05,-3.0370150838621157e-12,2.20899999999991
1.5531950699892993e-07,5.772333999676249e-10,0.0434820989176277,0.0434298711691808,-4.3543283749003514e-05,-3.039013485306441e-12,2.20949999999991
1.9644175869998337e-07,2.970352103170981e-09,0.0434796312061686,0.0434249075683378,-4.281771028402659e-05,-3.039013485306441e-12,2.20999999999991
6.177078260005686e-08,9.25093959769363e-11,0.0434771739540172,0.0434155296492517,-4.341431043508592e-05,-3.0410118867507663e-12,2.21049999999991
9.137314030405186e-10,3.6580689866116955e-10,0.0434747013340415,0.0433996221294237,-4.3446052517048805e-05,-3.042011087472929e-12,2.21099999999991
1.4919753559688997e-07,2.9762991030080066e-09,0.0434721767777219,0.0433767394363304,-4.3446052515050404e-05,-3.0400126860286036e-12,2.21149999999991
3.8629294379921575e-07,4.556913603404045e-09,0.043469673023578,0.0433496790216704,-4.273512629904275e-05,-3.0380142845842784e-12,2.21199999999991
2.1968010299744378e-08,2.7212777697904755e-08,0.0434673888684561,0.0433225703939136,-4.447112923100516e-05,-3.036015883139953e-12,2.21249999999991
4.647494689785647e-08,4.150481000553263e-09,0.0434647717791099,0.0432977804463876,-4.445432794908388e-05,-3.03101987952914e-12,2.21299999999991
3.459940728992028e-07,4.413630294575199e-09,0.0434622133444277,0.0432771407539644,-4.452769579910143e-05,-3.028022277362652e-12,2.21349999999991
4.2638301710196114e-07,3.8726789830523245e-10,0.0434600023226345,0.0432599060898557,-4.46314617650323e-05,-3.03101987952914e-12,2.21399999999991
3.4923681994925015e-08,4.852634793994781e-09,0.0434578054425178,0.0432453618929084,-4.6605277007061297e-05,-3.033018280973465e-12,2.21449999999991
1.4157298180300648e-07,5.283063202188298e-09,0.0434552656963702,0.0432330263826494,-4.653653812602965e-05,-3.033018280973465e-12,2.21499999999991
1.5869814709579266e-07,3.3538221991258332e-09,0.0434528938583454,0.0432223565676271,-4.6031743515029255e-05,-3.033018280973465e-12,2.21549999999991
2.571279508964408e-07,4.888444024575556e-10,0.0434505558719014,0.0432128379346517,-4.539848934403956e-05,-3.0350166824177904e-12,2.21599999999991
2.8608705598953676e-08,6.127906029829155e-10,0.0434483209092136,0.0432043659813756,-4.251398887400448e-05,-3.0300206788069772e-12,2.21649999999991
7.163721833999825e-07,1.290113016416683e-10,0.0434460744827347,0.043196745033156,-4.2521665392092345e-05,-3.0320190802513025e-12,2.21699999999991
7.1841101054181955e-09,1.7363704016282178e-09,0.0434444150381704,0.0431898841491537,-4.550740750908222e-05,-3.028022277362652e-12,2.21749999999991
5.181426739747641e-08,4.996779934263174e-10,0.0434422352695892,0.0431837244219106,-4.5533537652020506e-05,-3.025024675196164e-12,2.21799999999991
1.1048424299747728e-07,1.739337007755637e-10,0.0434403241378147,0.0431780034268051,-4.562549096309709e-05,-3.025024675196164e-12,2.21849999999991
2.602152170128047e-08,2.3950536970351877e-09,0.0434385546675539,0.0431728075334468,-4.598872684702382e-05,-3.0230262737518387e-12,2.21899999999991
3.1538070970060783e-07,4.601636696688338e-09,0.0434369178182433,0.043168118340469,-4.58909457160539e-05,-3.022027073029676e-12,2.21949999999991
1.8052943560192825e-07,0.0,0.0434355831497495,0.0431637320433145,-4.5827882365068184e-05,-3.0240254744740014e-12,2.21999999999991
3.2841447603071394e-08,9.32394002284287e-10,0.0434339811157224,0.0431597578906279,-4.509301201804927e-05,-3.022027073029676e-12,2.22049999999991
1.5833156073036259e-06,1.5014860188511392e-10,0.0434317130601083,0.0431559945597558,-4.512103339704421e-05,-3.0180302701410255e-12,2.22099999999991
1.375555694002606e-07,7.032939994267018e-10,0.0434293794547462,0.0431526136928625,-5.662680528806252e-05,-3.0160318686967003e-12,2.22149999999991
1.839037131953769e-07,1.2585819886279381e-10,0.0434225916386197,0.0431495018450328,-5.7084024621012475e-05,-3.0160318686967003e-12,2.22199999999991
1.5168738479870436e-07,4.4231179829878897e-10,0.0434106219188317,0.0431466081744973,-5.654819762201946e-05,-3.0150326679745376e-12,2.22249999999991
5.317638903032385e-07,1.3376799667952355e-11,0.043391633269863,0.0431440484592244,-5.5928575038999284e-05,-3.0100366643637244e-12,2.22299999999991
1.306919505950077e-07,1.038251498663989e-09,0.043366831816473,0.0431416309423545,-5.699542881909547e-05,-3.008038262919399e-12,2.22349999999991
4.972295419847228e-08,1.0129952404680509e-08,0.0433392555622244,0.0431392877545586,-5.6158281959040046e-05,-3.0150326679745376e-12,2.22399999999991
5.096597523797375e-06,1.1224420004563029e-10,0.0433128669237983,0.0431371809591123,-5.4132774279014306e-05,-3.0130342665302123e-12,2.22449999999991
1.4860521529991289e-07,1.1554353029907816e-09,0.0432852971677193,0.0431352766933086,-3.407653249609677e-05,-3.0120350658080497e-12,2.22499999999991
1.6060331609751843e-07,2.2616369887984433e-10,0.0432667718284569,0.0431335500164739,-3.337181312801363e-05,-3.0100366643637244e-12,2.22549999999991
1.837637243970458e-07,9.705290043848791e-11,0.0432512025475721,0.0431319133799775,-3.273517412505367e-05,-3.008038262919399e-12,2.22599999999991
3.243786825049555e-07,1.2545510463812803e-10,0.0432379888409441,0.0431304097705438,-3.190531729402313e-05,-3.0070390621972365e-12,2.22649999999991
5.217745977018073e-07,2.5992318991585606e-09,0.0432267023114491,0.0431290220277791,-3.0388779633017116e-05,-3.0050406607529112e-12,2.22699999999991
1.3987934900649979e-08,1.0291328969569413e-09,0.0432169473625285,0.0431277504492752,-2.6481045913073764e-05,-3.008038262919399e-12,2.22749999999991
3.929619030174081e-08,9.692829872065545e-11,0.0432078968783731,0.0431266051875342,-2.6430045373060373e-05,-3.0050406607529112e-12,2.22799999999991
1.2907445105792004e-08,8.220825062354997e-10,0.0431999194332815,0.0431255297116525,-2.628237502599884e-05,-3.0050406607529112e-12,2.22849999999991
1.3467274295742016e-08,2.3435295370966003e-11,0.0431927234812582,0.0431245208920874,-2.6233922176044366e-05,-3.003042259308586e-12,2.22899999999991
1.6909342329812782e-07,0.0,0.0431862270076784,0.0431235759968226,-2.6183342422103628e-05,-3.0020430585864233e-12,2.22949999999991
1.4649234800212518e-07,1.5521230134485364e-10,0.0431803957438984,0.0431227077811229,-2.5393766934000972e-05,-3.0020430585864233e-12,2.22999999999991
3.903082280293235e-08,1.229914989298031e-10,0.0431750120835276,0.0431218683809723,-2.6088804417012668e-05,-3.000044657142098e-12,2.23049999999991
2.8385159659555237e-07,0.0,0.0431700122501623,0.0431211043618874,-2.5943637347092263e-05,-3.003042259308586e-12,2.23099999999991
1.487090312002337e-11,1.4733200770500332e-11,0.0431655677475767,0.043120401261427,-2.2892980305999622e-05,-3.0050406607529112e-12,2.23149999999991
1.3356065198255607e-08,4.671390982369239e-10,0.0431613064946344,0.043119739631016,-2.289298030500042e-05,-3.008038262919399e-12,2.23199999999991
1.9579602249936157e-07,4.903434804026663e-09,0.0431573926870409,0.043119060257289,-2.2844499238061644e-05,-3.008038262919399e-12,2.23249999999991
2.5755477604805233e-08,6.000819979812277e-11,0.04315394470721,0.0431183918341678,-2.3366306017069682e-05,-3.008038262919399e-12,2.23299999999991
3.9275986796205586e-08,5.462425997637688e-10,0.0431506166202686,0.0431178552620952,-2.3270668368047254e-05,-3.0120350658080497e-12,2.23349999999991
1.4143611198891293e-08,2.3407967023048037e-09,0.0431476259126896,0.0431173180449179,-2.3122930509100748e-05,-3.014033467252375e-12,2.23399999999991
3.9738930597554845e-08,0.0,0.0431449044473719,0.043116772871516,-2.317540835605758e-05,-3.0100366643637244e-12,2.23449999999991
2.0772046600142646e-07,1.795059934028842e-11,0.043142418028745,0.0431163056890781,-2.302587245306409e-05,-3.014033467252375e-12,2.23499999999991
4.5416124290487137e-07,2.446211400108922e-09,0.0431402251523673,0.0431158686505229,-2.082536117908873e-05,-3.0160318686967003e-12,2.23549999999991
3.421870425901474e-11,8.03072601474053e-10,0.0431381792961068,0.0431155296546865,-2.3507569426040043e-05,-3.0130342665302123e-12,2.23599999999991
4.010456300385101e-08,3.371540546748264e-11,0.0431360248273789,0.0431151845005894,-2.3507569425040842e-05,-3.0100366643637244e-12,2.23649999999991
2.406876017935211e-10,1.528270010542343e-10,0.0431342969897192,0.0431148435630621,-2.3459630890010352e-05,-3.0130342665302123e-12,2.23699999999991
4.65739800892262e-10,2.296829393344524e-11,0.043132547707828,0.0431144900044757,-2.3459630891009553e-05,-3.0150326679745376e-12,2.23749999999991
1.2926659298528875e-08,1.1665870977561887e-09,0.0431309042720424,0.0431141536605091,-2.3459630894007155e-05,-3.020028671585351e-12,2.23799999999991
3.9051070800655285e-08,2.3484953010077803e-09,0.0431294368107624,0.0431138310950099,-2.3411088215019582e-05,-3.0180302701410255e-12,2.23849999999991
2.741691276994529e-07,1.282480024955568e-10,0.0431281305310862,0.0431135849290306,-2.3263989470057034e-05,-3.0160318686967003e-12,2.23899999999992
1.3601548030234278e-07,1.8001360124753063e-10,0.0431270552013832,0.0431133331373891,-2.1927211978023387e-05,-3.019029470863188e-12,2.23949999999992
1.1259349702585908e-10,1.9761350195102168e-10,0.0431258869817323,0.0431130957995039,-2.1259716961097297e-05,-3.0240254744740014e-12,2.23999999999992
2.3202197108052047e-11,0.0,0.0431247767784168,0.043112868651494,-2.1259716959098895e-05,-3.0290214780848146e-12,2.24049999999992
1.4560540273489408e-10,3.639607018546265e-10,0.0431237690637342,0.043112627010959,-2.1259716958099695e-05,-3.0320190802513025e-12,2.24099999999992
1.3582486899088586e-08,9.275719775603264e-11,0.0431228263953076,0.0431123605989136,-2.1259716956101293e-05,-3.036015883139953e-12,2.24149999999992
4.4658603204350555e-11,1.7303884991548557e-09,0.0431219807567216,0.0431121298404878,-2.1310659113038533e-05,-3.0400126860286036e-12,2.24199999999992
2.5225703470521665e-11,1.2623409956225018e-10,0.0431211715610461,0.043111877328426,-2.1310659114037733e-05,-3.0430102881950916e-12,2.24249999999992
1.3752758196150516e-08,6.983750383549037e-11,0.0431204268423827,0.0431116709470097,-2.1310659116036135e-05,-3.0440094889172542e-12,2.24299999999992
2.612665632034661e-07,3.115885952031938e-10,0.0431197529449519,0.0431114706143045,-2.125903340710611e-05,-3.0440094889172542e-12,2.24349999999992
1.3375819903072017e-08,2.4615497140612064e-11,0.0431192543949126,0.0431113158184516,-1.856149587409206e-05,-3.042011087472929e-12,2.24399999999992
1.252990870087567e-08,6.207538025271297e-10,0.0431185360355333,0.0431111083589771,-1.851272056008213e-05,-3.045008689639417e-12,2.24449999999992
1.5951038909861603e-07,1.6274800951343593e-11,0.0431179364907968,0.0431110354217377,-1.84654389290273e-05,-3.0480062918059048e-12,2.24499999999992
2.3951519934062304e-10,5.83212991789317e-11,0.0431175000930879,0.043110846954695,-1.911215906003072e-05,-3.0510038939723927e-12,2.24549999999992
1.4687915839833865e-07,9.258319805249826e-11,0.0431169559189456,0.0431106573907309,-1.9112159056033917e-05,-3.0540014961388806e-12,2.24599999999992
2.283370020839115e-11,5.51665796377776e-10,0.0431164965443466,0.0431104906540418,-1.8511786837094313e-05,-3.055999897583206e-12,2.24649999999992
1.2407897510141597e-07,0.0,0.0431160047264418,0.0431104304776005,-1.8511786841091116e-05,-3.0569990983053685e-12,2.24699999999992
2.586543450255885e-08,0.0,0.0431156409321948,0.0431102704193237,-1.7885504423054144e-05,-3.057998299027531e-12,2.24749999999992
2.7165304901377585e-08,1.6215530307395198e-10,0.0431152487832482,0.0431101063682756,-1.7889505273038786e-05,-3.055999897583206e-12,2.24799999999992
0.0,1.6839139804769587e-10,0.0431148916074454,0.043109952316193,-1.789196752910449e-05,-3.058997499749694e-12,2.24849999999992
2.1247421919806664e-07,0.0,0.0431145348275608,0.043109818882246,-1.7891967533101294e-05,-3.057998299027531e-12,2.24899999999992
4.613430470978841e-11,3.911539009360254e-10,0.0431143405085127,0.0431096674406909,-1.565988347507208e-05,-3.055999897583206e-12,2.24949999999992
1.3336615596604151e-08,4.893531094229964e-09,0.0431139377790126,0.043109465505673,-1.5659883473073677e-05,-3.058997499749694e-12,2.24999999999992
2.5450415198913223e-08,0.0,0.043113557131473,0.0431093800319956,-1.561141968209334e-05,-3.058997499749694e-12,2.25049999999992
0.0,1.2596939463760393e-10,0.0431132324173916,0.0431092448065926,-1.5515659111065006e-05,-3.060107722774319e-12,2.25099999999992
1.282407890296211e-08,7.250229028255006e-10,0.043112935310316,0.0431091181854769,-1.551565911606101e-05,-3.058997499749694e-12,2.25149999999992
1.474140935014967e-07,1.9448197982607773e-09,0.0431126699179804,0.0431089729781121,-1.5467284978032403e-05,-3.0569990983053685e-12,2.25199999999992
1.5885210508104208e-10,0.0,0.0431124930171656,0.0431087979044747,-1.6168921443071582e-05,-3.053002295416718e-12,2.25249999999992
2.063696440124385e-08,4.934061978434379e-10,0.0431122065598481,0.0431086567602284,-1.616892144107318e-05,-3.0520030946945553e-12,2.25299999999992
1.240572949923191e-08,9.273640189100263e-11,0.0431119609646176,0.043108455758636,-1.6246485319060255e-05,-3.0550006968610433e-12,2.25349999999992
1.5544552749852114e-07,2.2694258000610645e-09,0.0431117310677283,0.0431083114677049,-1.6199671633021495e-05,-3.053002295416718e-12,2.25399999999992
2.750677020185721e-08,0.0,0.0431116132116759,0.0431082218679315,-1.5665055382085846e-05,-3.0550006968610433e-12,2.25449999999992
2.3230202483848217e-11,3.881650556536442e-11,0.0431114445018373,0.0431080972983898,-1.5667706168009943e-05,-3.053002295416718e-12,2.25499999999992
1.4019250697827612e-08,5.6037903484185136e-11,0.0431112169621667,0.0431079463078845,-1.5667706171007545e-05,-3.0490054925280674e-12,2.25549999999992
4.392173014178269e-10,0.0,0.0431110239548038,0.043107816485483,-1.572038331509873e-05,-3.0460078903615795e-12,2.25599999999992
2.601439180044407e-08,3.297490058784547e-11,0.0431107701227706,0.0431076835027343,-1.572038331809633e-05,-3.042011087472929e-12,2.25649999999992
2.692266509729535e-08,1.0794520138857067e-10,0.0431105771321545,0.0431075563625113,-1.5622442624096955e-05,-3.0380142845842784e-12,2.25699999999992
0.0,1.2203836968760484e-09,0.0431105129771184,0.0431074299234857,-1.5627984477073475e-05,-3.0340174816956278e-12,2.25749999999992
4.284957944022949e-10,4.779890372397233e-11,0.0431103353556286,0.0431073287401349,-1.5627984478072676e-05,-3.0320190802513025e-12,2.25799999999992
1.4019048505398146e-08,4.975556008868232e-10,0.0431102674751711,0.0431071841404975,-1.562798448107028e-05,-3.0340174816956278e-12,2.25849999999992
1.6258393789603254e-07,2.946900362621463e-11,0.0431101155620048,0.0431070140687704,-1.5680662250106003e-05,-3.036015883139953e-12,2.25899999999992
1.3952819399865035e-08,2.300993104387139e-09,0.0431100666089622,0.043106877772141,-1.6346087901020212e-05,-3.0440094889172542e-12,2.25949999999992
1.3455272299123244e-08,1.6378180062170955e-10,0.0431099026337403,0.0431067778959509,-1.6398545412021903e-05,-3.045008689639417e-12,2.25999999999992
2.816467579991322e-08,1.7507440983055567e-09,0.0431097372233209,0.0431066655986696,-1.63479932390187e-05,-3.047007091083742e-12,2.26049999999992
0.0,0.0,0.0431095703424669,0.0431065993104887,-1.6452924229026777e-05,-3.045008689639417e-12,2.26099999999992
1.2446089998896515e-08,0.0,0.043109401542668,0.0431064900433571,-1.6452924229026777e-05,-3.0410118867507663e-12,2.26149999999992
2.789511758041763e-07,9.840830234031372e-11,0.043109239670663,0.0431063703239704,-1.6406048542028095e-05,-3.039013485306441e-12,2.26199999999992
2.3784631730111583e-07,7.564040366281333e-11,0.0431092143975018,0.0431062489167812,-1.6534471320106547e-05,-3.0380142845842784e-12,2.26249999999992
1.4670609639610976e-07,6.326764945274732e-10,0.0431091645068635,0.0431061378161865,-1.4236034801107245e-05,-3.0370150838621157e-12,2.26299999999992
0.0,0.0,0.0431090366437001,0.0431060289620891,-1.493271340702318e-05,-3.0370150838621157e-12,2.26349999999992
1.2320017596378907e-08,9.24911050526056e-11,0.0431088347140688,0.04310591114359,-1.4932713411019982e-05,-3.0340174816956278e-12,2.26399999999992
2.439190516234646e-11,0.0,0.0431086717294674,0.0431058021511822,-1.488622302803222e-05,-3.0290214780848146e-12,2.26449999999992
1.4013529399392599e-08,3.954033003794599e-10,0.0431085014183078,0.0431056826165282,-1.4886223031029822e-05,-3.025024675196164e-12,2.26499999999992
2.6063505520479424e-11,0.0,0.0431083643130734,0.0431055445088003,-1.4938881051085318e-05,-3.0240254744740014e-12,2.26549999999992
1.2753288695932508e-08,4.344102993991683e-10,0.0431082060319553,0.0431054159452035,-1.4938881051085318e-05,-3.0260238759183267e-12,2.26599999999992
0.0,6.763550136623664e-11,0.0431080652438414,0.043105237472376,-1.4890855463023378e-05,-3.028022277362652e-12,2.26649999999992
2.465599946432917e-11,0.0,0.0431079226227895,0.0431051002109602,-1.4890855462024177e-05,-3.0300206788069772e-12,2.26699999999992
2.6456762003412848e-08,7.081080166670972e-11,0.0431077714937429,0.0431049731356217,-1.489085546602098e-05,-3.025024675196164e-12,2.26749999999992
1.4033719700212721e-08,2.7987799022799464e-09,0.0431076017477109,0.0431048143152344,-1.4895863972075318e-05,-3.0290214780848146e-12,2.26799999999992
1.275811760403922e-08,0.0,0.0431074569620053,0.043104723713481,-1.4948541601000898e-05,-3.036015883139953e-12,2.26849999999992
1.3938612570402187e-07,4.9640500043857116e-11,0.043107262108505,0.0431046070325663,-1.4902061678090384e-05,-3.0340174816956278e-12,2.26899999999993
1.1827068595315904e-08,0.0,0.0431071948237463,0.0431044614372048,-1.4219012793081909e-05,-3.033018280973465e-12,2.26949999999993
0.0,7.576309718482221e-11,0.0431070465894126,0.0431043361511189,-1.4174374581066296e-05,-3.03101987952914e-12,2.26999999999993
1.2910114602360245e-08,0.0,0.043106904935751,0.0431042264480376,-1.4174374583064697e-05,-3.028022277362652e-12,2.27049999999993
1.4413862010204115e-07,1.9549230290127895e-10,0.0431067793456335,0.0431041081032746,-1.412566531899806e-05,-3.025024675196164e-12,2.27099999999993
1.314632269711069e-08,2.3543625035649107e-09,0.0431067426966761,0.0431039713373732,-1.3551920506005288e-05,-3.0230262737518387e-12,2.27149999999993
1.3447942801003698e-08,9.249059851335062e-11,0.0431065975931586,0.0431038675197518,-1.3502415645016974e-05,-3.0260238759183267e-12,2.27199999999993
2.3171201068983294e-11,2.684760053162094e-11,0.0431064757699792,0.0431037663819025,-1.35529178690863e-05,-3.0230262737518387e-12,2.27249999999993
1.599046043979091e-07,6.933850021928478e-11,0.0431063325122413,0.0431036389634979,-1.3552917875081505e-05,-3.0210278723075135e-12,2.27299999999993
1.33752038895818e-07,6.781570444092111e-11,0.0431063098194989,0.0431035299932019,-1.4205180436044351e-05,-3.017031069418863e-12,2.27349999999993
1.3900646196607358e-08,0.0,0.0431062188710732,0.0431034217516477,-1.3652953413045843e-05,-3.0160318686967003e-12,2.27399999999993
1.4017692097356704e-08,0.0,0.043106077511403,0.0431033054339273,-1.3705203449010384e-05,-3.0120350658080497e-12,2.27449999999993
0.0,0.0,0.0431059555962549,0.0431031878043552,-1.3757880275022671e-05,-3.0070390621972365e-12,2.27499999999993
2.2261539833756672e-10,9.378500059886719e-11,0.04310582521534,0.0431030699111846,-1.375788027402347e-05,-3.003042259308586e-12,2.27549999999993
0.0,9.168080183918903e-11,0.0431056572327967,0.0431029639436643,-1.375788027302427e-05,-2.9990454564199354e-12,2.27599999999993
1.3532226700307959e-08,9.267339673435515e-11,0.0431055199087049,0.0431028603273881,-1.3757880275022671e-05,-2.995048653531285e-12,2.27649999999993
0.0,2.4709095880481868e-11,0.0431053947532817,0.0431027577268102,-1.3808628142042423e-05,-2.994049452809122e-12,2.27699999999993
1.6216890819792384e-07,1.1037141964265196e-09,0.0431052672264806,0.0431026314315465,-1.380862813804562e-05,-2.9960478542534474e-12,2.27749999999993
1.4012640499327933e-08,1.4834720257761447e-10,0.0431052519150182,0.0431025380111299,-1.447210699700996e-05,-3.000044657142098e-12,2.27799999999993
2.26014970627908e-11,0.0,0.043105127182405,0.0431024361758129,-1.4524763944034902e-05,-3.0020430585864233e-12,2.27849999999993
1.2554994995028768e-08,0.0,0.0431049863579349,0.0431023234319206,-1.4524763940038099e-05,-2.9980462556977727e-12,2.27899999999993
3.726920161373215e-11,5.270001032786631e-10,0.0431048563347273,0.0431022081542684,-1.4477504610033165e-05,-2.994049452809122e-12,2.27949999999993
4.711901008258579e-10,5.140787032176242e-10,0.0431047095260916,0.0431020402979162,-1.4477504610033165e-05,-3.003042259308586e-12,2.27999999999993
0.0,9.503487698181434e-09,0.0431045087576203,0.0431020334677141,-1.4477504612031566e-05,-2.9980462556977727e-12,2.28049999999993
1.471241727959982e-07,2.2826315004831343e-09,0.0431043654351146,0.0431017917004957,-1.4477504608034764e-05,-2.995048653531285e-12,2.28099999999993
0.0,6.251075004848339e-10,0.0431043082241721,0.0431017062889133,-1.5174377575033482e-05,-2.99704705497561e-12,2.28149999999993
2.6997256596938968e-08,0.0,0.0431041588782569,0.0431016076135729,-1.517437757303508e-05,-2.994049452809122e-12,2.28199999999993
0.0,5.160459976005782e-10,0.0431040344516639,0.0431014978493573,-1.5178626090017744e-05,-2.9910518506426342e-12,2.28249999999993
0.0,1.2090599355030207e-11,0.0431039021727216,0.0431013133167274,-1.5178626090017744e-05,-3.011035865085887e-12,2.28299999999993
1.3582826599578546e-08,6.466089469414626e-11,0.0431037770395337,0.0431011722983814,-1.5178626088019342e-05,-3.008038262919399e-12,2.28349999999993
1.253887119828656e-08,6.481106498701372e-09,0.0431036576467452,0.0431010563976624,-1.5229548614104083e-05,-3.0230262737518387e-12,2.28399999999993
1.289977889784577e-08,1.7181880224148571e-10,0.0431035490358288,0.0431008361913476,-1.5182468449004283e-05,-3.0410118867507663e-12,2.28449999999993
2.3993397546551165e-11,0.0,0.0431034405872406,0.0431007238441072,-1.5133878939033174e-05,-3.063105324940807e-12,2.28499999999993
2.31443961218325e-11,2.3124301085086785e-11,0.0431033084543177,0.0431006092729066,-1.5133878941031575e-05,-3.060107722774319e-12,2.28549999999993
2.471160082118118e-11,0.0,0.0431031743357885,0.043100481700583,-1.5133878944029178e-05,-3.063105324940807e-12,2.28599999999993
2.7917049900960667e-08,1.561698062535477e-10,0.0431030398672377,0.0431003636264299,-1.5133878945028378e-05,-3.058997499749694e-12,2.28649999999993
0.0,0.0,0.0431029484451128,0.0431002276871118,-1.5238799374039935e-05,-3.0760949343289212e-12,2.28699999999993
1.3724466403630675e-08,7.910679750144922e-11,0.0431028290605398,0.0431001077442854,-1.5238799371042333e-05,-3.0720981314402707e-12,2.28749999999993
1.391283005053312e-07,2.308175803267254e-09,0.0431027258184665,0.0430999852671062,-1.5290363018061193e-05,-3.090083744439198e-12,2.28799999999993
0.0,4.0827210362470723e-10,0.0431026995963758,0.0430999130879111,-1.4724753513051247e-05,-3.10207415310515e-12,2.28849999999993
2.6292963500873512e-08,0.0,0.0431025660925655,0.0430997794729404,-1.4724753519046452e-05,-3.107070156715963e-12,2.28899999999993
0.0,1.8534630080724313e-10,0.0431024555390489,0.043099656685285,-1.4726910036011454e-05,-3.1090685581602884e-12,2.28949999999993
0.0,0.0,0.0431023323885639,0.043099562271727,-1.4726910033013851e-05,-3.1120661603267763e-12,2.28999999999993
0.0,1.0028820135454808e-10,0.0431022124849932,0.0430994499648776,-1.4726910029017048e-05,-3.1080693574381257e-12,2.29049999999993
1.403661609861162e-08,0.0,0.043102093883648,0.0430993510461604,-1.4726910026019446e-05,-3.1110669596046137e-12,2.29099999999993
2.472730353808572e-11,2.349758498887411e-09,0.0431019817917862,0.0430992386713547,-1.4779585623014846e-05,-3.107070156715963e-12,2.29149999999993
0.0,1.6322099921639577e-10,0.0431018505442655,0.0430991641291194,-1.4779585624014047e-05,-3.116062963215427e-12,2.29199999999993
4.1116556510206737e-07,1.26978601244776e-10,0.0431017304823811,0.0430990838919497,-1.4779585622015645e-05,-3.1310509740478665e-12,2.29249999999993
4.2269840405673165e-10,0.0,0.0431018844874502,0.0430989625700849,-1.7742331710035586e-05,-3.1280533718813786e-12,2.29299999999993
1.3207032502349225e-08,8.774559551172345e-11,0.0431015895826695,0.043098846775977,-1.7742331712033987e-05,-3.1250557697148906e-12,2.29349999999993
1.2088496870177323e-11,2.3278400040904756e-11,0.0431013517613256,0.0430987367405654,-1.7694134533008388e-05,-3.1190605653819148e-12,2.29399999999993
1.6004470129726833e-07,4.292277991368998e-10,0.0431011760741652,0.0430986098456254,-1.7694134529011585e-05,-3.1220581675484027e-12,2.29449999999993
2.965916945027458e-07,0.0,0.0431011477075624,0.0430984381377519,-1.8344942287029653e-05,-3.124056568992728e-12,2.29499999999993
0.0,1.4366800110687805e-10,0.0431011219997256,0.0430983058467608,-1.53887791050078e-05,-3.1200597661040774e-12,2.29549999999993
1.4033209302932725e-08,7.570289534131192e-11,0.0431009006135478,0.0430982176418175,-1.5388779102010197e-05,-3.1170621639375895e-12,2.29599999999993
2.473349997034191e-11,4.916209800365223e-11,0.043100736058273,0.0430981131322683,-1.5441427905105165e-05,-3.1120661603267763e-12,2.29649999999993
0.0,6.27062013425217e-11,0.0431005774911095,0.0430979743491711,-1.5441427908102767e-05,-3.1150637624932642e-12,2.29699999999993
1.470917070992006e-07,4.445129681007742e-11,0.0431004414006998,0.0430978483291415,-1.5441427909101968e-05,-3.116062963215427e-12,2.29749999999993
1.2967202603353378e-08,9.260249511644503e-11,0.0431004082691131,0.0430977373410744,-1.6138809676102817e-05,-3.1110669596046137e-12,2.29799999999993
1.3152698402629781e-08,8.605549606244267e-11,0.0431002571776565,0.0430976343072195,-1.609007251301975e-05,-3.1080693574381257e-12,2.29849999999993
1.516369668719264e-11,1.898643603448491e-09,0.0431001383294965,0.0430975157720808,-1.6040600265054827e-05,-3.105071755271638e-12,2.29899999999994
1.3608902602046946e-08,4.417479576579453e-11,0.0431000053887007,0.0430974391255408,-1.6040600260058824e-05,-3.104072554549475e-12,2.29949999999994
0.0,1.054301701497451e-09,0.0430998430039212,0.0430973415993401,-1.599068197710718e-05,-3.10207415310515e-12,2.29999999999994
1.3898388502575632e-08,3.65757979459147e-11,0.0430997066459343,0.0430972189900942,-1.5990681981103982e-05,-3.1000757516608246e-12,2.30049999999994
1.6251658280230785e-07,2.3091500933603015e-11,0.0430995968508335,0.0430970892496732,-1.604292146906161e-05,-3.0970781494943367e-12,2.30099999999994
1.2550742695127681e-08,3.3962103962448253e-11,0.0430995947831871,0.0430969605965226,-1.680642230306173e-05,-3.0970781494943367e-12,2.30149999999994
1.2903023996480023e-08,1.6684299775082678e-11,0.0430994595614122,0.0430968258492354,-1.6759236715069292e-05,-3.0920821458835235e-12,2.30199999999994
1.3950939098394954e-08,7.884453021023141e-10,0.0430993429592899,0.0430966980712718,-1.671059239305439e-05,-3.0870861422727103e-12,2.30249999999994
0.0,3.70932937143742e-11,0.0430992355080134,0.0430966161174649,-1.6763042409051465e-05,-3.0840885401062224e-12,2.30299999999994
1.2533556296989712e-08,2.4753839950042433e-10,0.0430991153334292,0.043096515905428,-1.6763042406053863e-05,-3.0810909379397344e-12,2.30349999999994
1.1968002977535974e-11,2.405107897562875e-09,0.0430989970493178,0.0430964388610831,-1.6716107781089562e-05,-3.079092536495409e-12,2.30399999999994
4.615940268903884e-11,2.266687400276357e-09,0.0430988699325282,0.043096397345408,-1.6716107775094358e-05,-3.082090138661897e-12,2.30449999999994
1.3445939001099916e-08,5.997149998826501e-11,0.0430987257515347,0.0430963408631504,-1.671610778009036e-05,-3.085087740828385e-12,2.30499999999994
1.3511648098984974e-08,2.997770087720397e-11,0.0430986182184901,0.043096254185934,-1.6766597885076173e-05,-3.0810909379397344e-12,2.30549999999994
0.0,2.3603695387119927e-11,0.0430985027005103,0.0430961326928794,-1.681726253810467e-05,-3.077094135051084e-12,2.30599999999994
2.7707077202010488e-08,8.537629499205668e-09,0.0430983829800772,0.0430960065805414,-1.681726253510707e-05,-3.0750957336067586e-12,2.30649999999994
0.0,6.275187300341933e-09,0.0430983296404193,0.0430957827808717,-1.6920826734101446e-05,-3.0780933357732465e-12,2.30699999999994
0.0,4.922681012820007e-10,0.0430982148906439,0.0430955220791339,-1.6920826728106242e-05,-3.0780933357732465e-12,2.30749999999994
1.2666654100601527e-08,0.0,0.0430980984275924,0.0430953438945396,-1.6920826722999216e-05,-3.0810909379397344e-12,2.30799999999994
1.3059315205621314e-08,1.6717099926566448e-11,0.0430979918694936,0.043095212183466,-1.687304664810263e-05,-3.079092536495409e-12,2.30849999999994
0.0,2.1818485004820865e-09,0.0430978202896954,0.0430950837055582,-1.6825527605068835e-05,-3.0750957336067586e-12,2.30899999999994
1.3019190100993505e-08,0.0,0.0430976857809247,0.0430950017760193,-1.682552760007283e-05,-3.079092536495409e-12,2.30949999999994
1.339301725980513e-07,0.0,0.0430975495951336,0.0430948972572606,-1.677664569510462e-05,-3.0750957336067586e-12,2.30999999999994
2.39947020586051e-11,5.437379990702595e-10,0.0430975180095223,0.0430947859660565,-1.6142826249065934e-05,-3.0720981314402707e-12,2.31049999999994
2.1437749350011748e-07,9.998639416419763e-11,0.0430973743333158,0.0430946190874919,-1.6142826251064335e-05,-3.074096532884596e-12,2.31099999999994
0.0,2.3589200037754665e-11,0.0430973986940396,0.0430944893497609,-1.3775817208072638e-05,-3.0720981314402707e-12,2.31149999999994
1.3118539803069762e-08,0.0,0.0430972204056167,0.0430943574771538,-1.3775817206074237e-05,-3.0691005292737827e-12,2.31199999999994
1.4033385301037704e-08,2.481369970608327e-11,0.0430970776575167,0.0430942380837878,-1.3726423159998724e-05,-3.065103726385132e-12,2.31249999999994
1.474078330024331e-07,6.53113049753351e-11,0.0430969494449655,0.0430941092068584,-1.3779093971044709e-05,-3.063105324940807e-12,2.31299999999994
1.354215554000282e-07,0.0,0.0430969079294399,0.0430939856767697,-1.4477101330068187e-05,-3.060107722774319e-12,2.31349999999994
1.2624560299934195e-08,0.0,0.0430968379993813,0.0430938683406158,-1.3913564654077781e-05,-3.055999897583206e-12,2.31399999999994
2.5569105902012446e-08,1.0612788980957077e-09,0.0430967005303771,0.0430937522979842,-1.3865935430068532e-05,-3.0520030946945553e-12,2.31449999999994
1.2898929903359946e-08,9.137639950251852e-11,0.0430965991566777,0.0430936035205622,-1.3769864187107572e-05,-3.0480062918059048e-12,2.31499999999994
2.310900082402867e-11,2.2897600482352232e-11,0.0430964907643435,0.0430934979660257,-1.3721353434026362e-05,-3.0440094889172542e-12,2.31549999999994
1.255138130235034e-08,1.0049579918236518e-10,0.0430963590526484,0.04309337368466,-1.3721353435025563e-05,-3.042011087472929e-12,2.31599999999994
1.3984601802963237e-08,0.0,0.043096251517263,0.0430932571255241,-1.3674128834018084e-05,-3.0400126860286036e-12,2.31649999999994
1.3782072601220552e-08,4.9752001129999e-11,0.0430961284031222,0.0430931417025069,-1.3726553005022346e-05,-3.0340174816956278e-12,2.31699999999994
3.149093050977547e-07,1.2872240079397912e-10,0.0430960038828632,0.0430929989627059,-1.3778200965042231e-05,-3.033018280973465e-12,2.31749999999994
1.3160164201442281e-08,2.67982289831048e-09,0.0430960195025877,0.0430928716309156,-1.0605201554048094e-05,-3.0290214780848146e-12,2.31799999999994
1.6044349390037516e-07,0.0,0.043095767982864,0.0430927814148765,-1.05572418130917e-05,-3.0270230766404893e-12,2.31849999999994
2.820578621012815e-07,0.0,0.0430957015113823,0.0430926704184045,-1.1309324093100592e-05,-3.0290214780848146e-12,2.31899999999994
4.152089783104884e-11,0.0,0.0430956625153426,0.0430925563579637,-8.571103668031377e-06,-3.0230262737518387e-12,2.31949999999994
3.905636994372408e-10,0.0,0.0430954223569276,0.0430924415496312,-8.571103668031377e-06,-3.017031069418863e-12,2.31999999999994
1.3466511600279674e-08,8.203279722174273e-11,0.0430952033732221,0.0430923265920353,-8.571103671028979e-06,-3.0130342665302123e-12,2.32049999999994
1.432822076055662e-07,5.31810401271926e-10,0.0430950489852242,0.0430922222239643,-8.62158346004449e-06,-3.0100366643637244e-12,2.32099999999994
2.4811999677076813e-11,2.396460113684995e-11,0.0430950106171022,0.0430922726768573,-9.30923714603793e-06,-3.014033467252375e-12,2.32149999999994
0.0,6.20886002333787e-10,0.0430948556644988,0.0430921591834694,-9.309237142041127e-06,-3.0150326679745376e-12,2.32199999999994
0.0,3.606360349239779e-11,0.043094723779079,0.0430920595208451,-9.309237138044324e-06,-3.011035865085887e-12,2.32249999999994
4.843930118125783e-11,1.3284900263199617e-10,0.0430945989936774,0.0430919578961132,-9.30923713304832e-06,-3.0070390621972365e-12,2.32299999999994
2.482629379851886e-11,1.3366770190703647e-10,0.0430944534084334,0.0430918779305228,-9.309237131049919e-06,-3.006039861475074e-12,2.32349999999994
0.0,7.082560996019005e-10,0.0430943166001927,0.0430917888599376,-9.309237130050718e-06,-3.003042259308586e-12,2.32399999999994
1.2710876802490834e-08,1.4283095539635582e-11,0.0430941937439688,0.0430917264665153,-9.309237125054715e-06,-2.9990454564199354e-12,2.32449999999994
1.4489689302565889e-08,4.201140130222214e-11,0.0430940830945328,0.0430916188992746,-9.261275724092854e-06,-2.994049452809122e-12,2.32499999999994
1.9731963180058543e-07,2.4438402690396543e-11,0.0430939028290358,0.0430915145037968,-9.313948813094441e-06,-2.9900526499204716e-12,2.32549999999994
1.3945996801822957e-08,0.0,0.0430939012815831,0.0430913921285798,-7.014255316017959e-06,-2.989053449198309e-12,2.32599999999994
0.0,0.0,0.0430937069416233,0.043091277951709,-7.0664861701041914e-06,-2.9850566463096584e-12,2.32649999999994
0.0,2.818488012423792e-10,0.0430935515272753,0.0430911647897502,-7.066486173101794e-06,-2.981059843421008e-12,2.32699999999994
1.4753115679805306e-07,5.156483989798843e-10,0.0430934156565451,0.043091039007583,-7.066486176099396e-06,-2.97806224125452e-12,2.32749999999994
2.3308001362298825e-11,2.241735394536981e-09,0.0430933949315432,0.0430908781922647,-7.764795673104175e-06,-2.981059843421008e-12,2.32799999999994
1.3075096561010469e-11,9.32249499818738e-10,0.0430932462060295,0.0430907999522708,-7.764795675102576e-06,-2.9820590441431705e-12,2.32849999999994
0.0,0.0,0.0430931110459672,0.0430907220612865,-7.764795671105773e-06,-2.97806224125452e-12,2.32899999999995
1.3823068398255423e-08,1.2162249055092111e-09,0.0430929872054505,0.0430906196578863,-7.764795665998747e-06,-2.9730662376437067e-12,2.32949999999995
0.0,2.7101215993585726e-09,0.0430928454209906,0.0430905379093769,-7.815698013002859e-06,-2.9700686354772188e-12,2.32999999999995
0.0,2.338976200222387e-09,0.0430927151897572,0.0430904331407515,-7.81569801500126e-06,-2.972067036921544e-12,2.33049999999995
1.3951309003890078e-08,3.747179649904453e-11,0.0430925930698933,0.043090375627797,-7.815698009006056e-06,-2.975064639088032e-12,2.33099999999995
1.4007264105553308e-08,1.3307380197780105e-10,0.0430924891073917,0.0430902827827543,-7.868151452039562e-06,-2.9710678361993814e-12,2.33149999999995
1.2928231797604273e-08,4.687785021273427e-10,0.0430923867828239,0.0430901919870395,-7.92079400502299e-06,-2.967071033310731e-12,2.33199999999995
5.067314970408354e-10,1.1528810545113899e-10,0.0430922717659687,0.0430900819053945,-7.872276454046201e-06,-2.9630742304220803e-12,2.33249999999995
0.0,0.0,0.0430923278299974,0.0430899715414503,-7.872276459042205e-06,-2.958078226811267e-12,2.33299999999995
1.2060630219523638e-07,0.0,0.043092225525742,0.0430898584764258,-7.872276460041405e-06,-2.9540814239226165e-12,2.33349999999995
2.5940128697832243e-08,2.395540016353337e-11,0.043092176743067,0.0430897444789323,-7.265514321064259e-06,-2.9490854203118033e-12,2.33399999999995
1.3301269807808325e-10,2.2750497041812423e-09,0.0430920573548378,0.0430896181801913,-7.26892646207844e-06,-2.9480862195896407e-12,2.33449999999995
0.0,9.238810064204905e-10,0.0430919634711983,0.0430894727973818,-7.2689264600800385e-06,-2.9450886174231528e-12,2.33499999999995
1.444425761984447e-07,6.594860074704556e-11,0.0430918467530998,0.043089328730344,-7.268926457082436e-06,-2.942091015256665e-12,2.33549999999995
1.4279001592232277e-11,7.561880288609046e-11,0.0430918069614291,0.0430892081335107,-6.672778714023053e-06,-2.939093413090177e-12,2.33599999999995
2.6216504606102475e-08,1.4301290013341017e-10,0.0430916632793624,0.0430891055068057,-6.6727787130238525e-06,-2.9340974094793637e-12,2.33649999999995
2.159249862243584e-11,2.140149862883689e-11,0.0430915621275545,0.0430889801188205,-6.573972389012361e-06,-2.933098208757201e-12,2.33699999999995
2.445690178154436e-11,2.394014986251136e-10,0.043091431544128,0.0430888503042365,-6.5739723920099635e-06,-2.9310998073128758e-12,2.33749999999995
0.0,0.0,0.0430913010176079,0.0430887385208838,-6.573972393009164e-06,-2.9291014058685505e-12,2.33799999999995
1.7577531200019259e-07,5.332034952454379e-10,0.0430911828434332,0.0430886213709971,-6.573972389012361e-06,-2.9251046029799e-12,2.33849999999995
1.3232040803334844e-08,9.248870419531485e-11,0.0430911778517957,0.0430886214355381,-7.388627683013738e-06,-2.9199975770666242e-12,2.33899999999995
0.0,9.312183094078996e-09,0.0430910526735252,0.0430885208105302,-7.338785017019234e-06,-2.9169999749001363e-12,2.33949999999995
2.8349396299920393e-07,8.200640166933226e-11,0.0430909289738847,0.0430883073234075,-7.338785013022431e-06,-2.9140023727336484e-12,2.33999999999995
4.26589000235289e-10,2.447229918711713e-11,0.0430909983394599,0.0430881872380972,-7.378401917002009e-06,-2.912003971289323e-12,2.34049999999995
1.256640471056225e-07,0.0,0.0430907980619715,0.0430880608547847,-7.378401919999611e-06,-2.912003971289323e-12,2.34099999999995
1.463551101005267e-07,6.437429755923318e-11,0.0430907340176915,0.0430879440882106,-6.761343773087347e-06,-2.90700796767851e-12,2.34149999999995
1.3145275000459034e-08,2.334860700614616e-09,0.043090695200019,0.0430878282522117,-7.460652018065339e-06,-2.9030111647898593e-12,2.34199999999995
0.0,0.0,0.0430905099461407,0.0430877675593201,-7.412657477057216e-06,-2.904010365512022e-12,2.34249999999995
1.2652709498184311e-08,1.2106904020980913e-09,0.0430903665373425,0.0430876675229424,-7.412657471062012e-06,-2.9000135626233714e-12,2.34299999999995
1.1735640689791715e-07,1.5676379638840388e-10,0.0430902482251322,0.0430875194980284,-7.364913029106468e-06,-2.8970159604568835e-12,2.34349999999995
2.4520198371735802e-11,0.0,0.0430901855117927,0.0430873831593177,-6.7685568200248625e-06,-2.8970159604568835e-12,2.34399999999995
0.0,0.0,0.0430900348222354,0.0430872599550961,-6.768556823022465e-06,-2.896016759734721e-12,2.34449999999995
0.0,0.0,0.0430899072022849,0.0430871421217538,-6.768556822023264e-06,-2.893019157568233e-12,2.34499999999995
1.394298899948243e-08,4.58650402379579e-10,0.0430897860419094,0.043087026040889,-6.768556818026461e-06,-2.8890223546795823e-12,2.34549999999995
2.430145831996966e-07,2.3437300711304232e-11,0.0430896828285605,0.0430868635018707,-6.820977443089404e-06,-2.8910207561239076e-12,2.34599999999995
1.288315210068447e-08,1.680694958205997e-10,0.0430897258775073,0.0430867220508151,-4.513506810077672e-06,-2.8860247525130944e-12,2.34649999999995
1.964732991993623e-07,1.1440889902125662e-10,0.0430895580358693,0.0430866236783391,-4.465081867022214e-06,-2.882027949624444e-12,2.34699999999995
2.3189901388054324e-11,8.42038036519277e-11,0.0430895438649748,0.0430865117553717,-2.414699919017771e-06,-2.8780311467357933e-12,2.34749999999995
1.6667850433194076e-10,1.5771012967791265e-09,0.043089345730599,0.0430864078608326,-2.414699919017771e-06,-2.8740343438471427e-12,2.34799999999995
0.0,0.0,0.0430891653613156,0.0430862532706701,-2.41469991801857e-06,-2.8720359424028175e-12,2.34849999999995
2.5807685793965973e-08,0.0,0.0430890207815967,0.0430861367834802,-2.4146999200169716e-06,-2.868039139514167e-12,2.34899999999995
4.445790263707394e-11,0.0,0.0430889037539606,0.0430860221269131,-2.3179301070763714e-06,-2.8630431359033537e-12,2.34949999999995
1.3896413096625704e-08,2.363865006516086e-10,0.0430887515338091,0.0430859074521985,-2.31793010507797e-06,-2.859046333014703e-12,2.34999999999995
4.268779774108111e-11,0.0,0.0430886395594943,0.0430858355993587,-2.370158612041706e-06,-2.857047931570378e-12,2.35049999999995
2.9097616609935484e-07,1.6462199659006416e-11,0.0430884967217139,0.0430857218267494,-2.370158612041706e-06,-2.8530511286817273e-12,2.35099999999995
1.6075937449983035e-07,2.5281850016267704e-09,0.0430886025071988,0.0430855983313956,-5.710891373023053e-06,-2.848055125070914e-12,2.35149999999995
0.0,0.0,0.0430885019908905,0.043085546316709,-6.362688948047257e-06,-2.848055125070914e-12,2.35199999999995
2.446690072765989e-11,2.392791395577909e-09,0.0430883202945579,0.0430854478265099,-6.362688947048056e-06,-2.843059121460101e-12,2.35249999999995
2.7562700302685705e-08,4.924228039215883e-10,0.0430881603765484,0.0430853934636581,-6.362688944050454e-06,-2.845057522904426e-12,2.35299999999995
1.3054276500057416e-08,1.943779859292505e-11,0.0430880553540127,0.0430852508887534,-6.466255910053675e-06,-2.8460567236265888e-12,2.35349999999995
0.0,4.753289428727214e-11,0.0430879310515534,0.043085118440205,-6.417059386087942e-06,-2.843059121460101e-12,2.35399999999995
3.590439751066654e-11,9.24624959930398e-11,0.0430878053020102,0.0430849753392944,-6.4170593810919385e-06,-2.845057522904426e-12,2.35449999999995
1.230772080015874e-07,0.0,0.0430876646582547,0.0430848664403889,-6.417059378094336e-06,-2.8420599207379382e-12,2.35499999999995
1.5714479717487961e-10,3.5608696546951535e-11,0.0430875592846038,0.043084751842495,-5.803341903032333e-06,-2.8380631178492877e-12,2.35549999999995
0.0,9.929540523145874e-11,0.043087391907266,0.0430846426673946,-5.803341902033132e-06,-2.8350655156827997e-12,2.35599999999995
1.3437630903834208e-08,0.0,0.0430872543477834,0.0430845296199452,-5.803341904031534e-06,-2.831068712794149e-12,2.35649999999995
1.2577000996216725e-08,7.639950477811297e-11,0.0430871438025208,0.0430844151605665,-5.8537953590009906e-06,-2.8270719099054986e-12,2.35699999999995
0.0,0.0,0.0430870319004141,0.0430843126586443,-5.806348916004289e-06,-2.8240743077390107e-12,2.35749999999995
0.0,0.0,0.0430869119631921,0.0430842002469318,-5.806348912007486e-06,-2.82007750485036e-12,2.35799999999995
2.0484093588013508e-11,5.119678986309495e-10,0.0430867936125332,0.0430840862799979,-5.806348909009884e-06,-2.8160807019617096e-12,2.35849999999995
0.0,2.6590010054894364e-10,0.0430866657095072,0.0430838987398806,-5.8063489040138805e-06,-2.818079103406035e-12,2.35899999999996
1.333513949958176e-08,0.0,0.0430865467299871,0.043083764318393,-5.806348900017078e-06,-2.8170799026838722e-12,2.35949999999996
2.2026548750220254e-07,2.3628694001409656e-09,0.0430863911309292,0.0430836398000708,-5.757821389007489e-06,-2.8160807019617096e-12,2.35999999999996
0.0,2.3969402851431454e-11,0.0430864057173201,0.0430835760710896,-3.5264238870125197e-06,-2.818079103406035e-12,2.36049999999996
1.4003650794514044e-08,9.356040248098552e-11,0.0430862217705093,0.0430834621446375,-3.5264238870125197e-06,-2.8190783041281975e-12,2.36099999999996
1.483591887951885e-07,5.403279906834868e-11,0.0430860878833261,0.043083360669392,-3.5790573120753066e-06,-2.815081501239547e-12,2.36149999999996
2.1410079958927852e-10,8.703570988921605e-10,0.0430860510344328,0.0430832572718576,-4.278984702010824e-06,-2.8100854976287337e-12,2.36199999999996
2.2870899618609997e-11,2.680271976585047e-10,0.0430859648832699,0.0430831505430536,-4.278984700012423e-06,-2.8070878954622458e-12,2.36249999999996
1.257909790219891e-08,1.1875050248688623e-10,0.0430858285380027,0.0430831091115301,-4.278984701011623e-06,-2.8070878954622458e-12,2.36299999999996
1.4324574200419438e-08,7.585550243494055e-11,0.0430856969174377,0.0430829991506416,-4.231840254997898e-06,-2.804090293295758e-12,2.36349999999996
1.3478235097452718e-08,9.142010065632533e-11,0.0430855351085316,0.0430828975404652,-4.2840642430208575e-06,-2.7990942896849447e-12,2.36399999999996
1.2897061800465348e-08,2.0567490072176398e-10,0.0430854152663723,0.0430827979446369,-4.334696960039963e-06,-2.795097486796294e-12,2.36449999999996
0.0,6.391455975585103e-10,0.0430852881416422,0.0430827167454062,-4.2861515950898266e-06,-2.7891022824633183e-12,2.36499999999996
1.2987482596316102e-08,4.172249976064357e-10,0.0430851651696727,0.0430825837097884,-4.286151592092224e-06,-2.792099884629806e-12,2.36549999999996
2.7245450298640783e-08,0.0,0.0430850574708971,0.0430823920376141,-4.237186361000234e-06,-2.7940982860741315e-12,2.36599999999996
1.4601739570241357e-07,2.1636103950117835e-09,0.043084948709406,0.0430822550104932,-4.339369345074395e-06,-2.7891022824633183e-12,2.36649999999996
0.0,2.3858961958889147e-09,0.0430849304503071,0.0430821806217211,-5.0377042520866055e-06,-2.7891022824633183e-12,2.36699999999996
1.2541628700846186e-08,0.0,0.0430847980895914,0.0430821313978566,-5.037704247090602e-06,-2.793099085351969e-12,2.36749999999996
4.6696001232415796e-11,1.1091170343258128e-10,0.0430846846560091,0.0430820340407911,-4.990382235003921e-06,-2.790101483185481e-12,2.36799999999996
0.0,0.0,0.0430845415013917,0.0430819237949579,-4.990382235003921e-06,-2.790101483185481e-12,2.36849999999996
1.401155169666879e-08,0.0,0.043084419272757,0.0430818105993818,-4.990382231007118e-06,-2.7861046802968303e-12,2.36899999999996
0.0,8.778019977562224e-11,0.0430843165688966,0.0430816962638402,-5.043045542052482e-06,-2.7831070781303424e-12,2.36949999999996
1.4865501420102678e-07,0.0,0.0430841999941851,0.0430815872247129,-5.043045538055679e-06,-2.7780000522170667e-12,2.36999999999996
1.47355273955041e-08,0.0,0.0430841919794881,0.0430814733054034,-5.743636864008472e-06,-2.7760016507727414e-12,2.37049999999996
1.3023478601104088e-08,0.0,0.0430840131842693,0.0430813585766995,-5.797224088999187e-06,-2.7730040486062535e-12,2.37099999999996
1.312521930030286e-08,1.4617320964749325e-09,0.0430838611608026,0.0430812436256451,-5.748857472065438e-06,-2.7700064464397656e-12,2.37149999999996
0.0,2.4271158971522766e-09,0.0430837395321412,0.0430811619663728,-5.6993627350898635e-06,-2.7670088442732776e-12,2.37199999999996
0.0,0.0,0.043083616497261,0.0430811200862561,-5.6993627310930606e-06,-2.772004847884091e-12,2.37249999999996
1.2554508398154862e-08,2.5124596847447833e-11,0.0430834973141759,0.0430810249117515,-5.699362726097057e-06,-2.769007245717603e-12,2.37299999999996
1.3432594002382725e-08,4.044023033111799e-10,0.0430833797329808,0.0430809033973424,-5.652176936044029e-06,-2.766009643551115e-12,2.37349999999996
1.3765604599952352e-07,4.317334961756458e-10,0.0430832760594924,0.043080747464625,-5.7026076401012205e-06,-2.777000851494904e-12,2.37399999999996
2.649559738276963e-11,2.4251399499686244e-11,0.043083230018271,0.0430805668463461,-5.12959090903653e-06,-2.7789992529392293e-12,2.37449999999996
1.3891798697485136e-08,2.668584797582696e-09,0.0430830807760387,0.0430804203888437,-5.129590908037329e-06,-2.7750024500505788e-12,2.37499999999996
2.6805179603739404e-10,7.579249727829307e-11,0.043082970109555,0.0430803483443217,-5.181801892018001e-06,-2.7831070781303424e-12,2.37549999999996
0.0,2.544790975167466e-10,0.0430829186549477,0.0430802520165819,-5.181801892018001e-06,-2.7881030817411556e-12,2.37599999999996
2.517790690520494e-08,4.46740210102714e-09,0.0430828045414617,0.0430801755042816,-5.181801888021198e-06,-2.7851054795746677e-12,2.37649999999996
1.490178065041703e-07,2.5929272964853034e-09,0.0430827101560565,0.0430801594750455,-5.086919461105843e-06,-2.7831070781303424e-12,2.37699999999996
1.403019640050518e-08,6.492228976640035e-10,0.0430827310854247,0.0430801423025106,-5.787911061094775e-06,-2.7821078774081798e-12,2.37749999999996
1.3545605997977717e-08,1.1120970117017848e-10,0.0430826029639893,0.0430800600981195,-5.840544682000903e-06,-2.7789992529392293e-12,2.37799999999996
4.1216000057353597e-10,0.0,0.0430824950205694,0.043079945520943,-5.891431146043402e-06,-2.777000851494904e-12,2.37849999999996
1.4368412910165107e-07,3.476870180652014e-11,0.043082316688348,0.0430798292474961,-5.8914311480418036e-06,-2.7730040486062535e-12,2.37899999999996
1.3429181204560603e-08,0.0,0.0430822305345387,0.0430796949949838,-6.578758629083303e-06,-2.7700064464397656e-12,2.37949999999996
1.2945050996415741e-08,5.807132968937978e-10,0.0430820939984122,0.0430795756886575,-6.629174106098645e-06,-2.7670088442732776e-12,2.37999999999996
0.0,1.4323029567941958e-10,0.0430819673487838,0.0430794646862465,-6.580645654064021e-06,-2.7640112421067897e-12,2.38049999999996
0.0,7.56526022382964e-11,0.0430818432040938,0.0430793611521064,-6.580645650067218e-06,-2.7590152384959765e-12,2.38099999999996
1.2091196099905943e-11,2.44797029869126e-11,0.0430817233756123,0.0430792598974385,-6.5806456460704155e-06,-2.755018435607326e-12,2.38149999999996
1.492769469008115e-07,8.742820356566483e-11,0.0430815989001283,0.0430791349663119,-6.580645642073613e-06,-2.7510216327186754e-12,2.38199999999996
0.0,5.694730104144341e-11,0.0430815894960659,0.0430790287563457,-7.282439623002013e-06,-2.7500224319965128e-12,2.38249999999996
1.9735102441131858e-11,0.0,0.043081458780513,0.0430789214565455,-7.28243961900521e-06,-2.747024829830025e-12,2.38299999999996
1.2689721270303655e-07,2.3405000160181544e-11,0.0430813269301387,0.0430788069769319,-7.282439615008407e-06,-2.7430280269413743e-12,2.38349999999996
2.5982601202512168e-08,4.798610120371194e-11,0.0430812886377304,0.0430786789252038,-6.662268691060014e-06,-2.7390312240527237e-12,2.38399999999996
0.0,4.177203027921905e-10,0.0430811817018912,0.0430785679069877,-6.665311012010733e-06,-2.735034421164073e-12,2.38449999999996
4.574066056473036e-10,0.0,0.0430810585311461,0.043078399794177,-6.665311007014729e-06,-2.7360336218862358e-12,2.38499999999996
1.6384868169877498e-07,0.0,0.0430808725654308,0.0430782677883883,-6.66531100801393e-06,-2.7310376182754226e-12,2.38549999999996
0.0,2.3945803673264265e-11,0.0430808323571759,0.0430781456061534,-7.420205863084561e-06,-2.7280400161089347e-12,2.38599999999996
1.3438925798581192e-08,8.862110351115504e-11,0.0430806851266154,0.0430780145090319,-7.420205864083762e-06,-2.7250424139424467e-12,2.38649999999996
1.3914201894837941e-08,1.7898994786325062e-11,0.0430805604609921,0.0430779055313066,-7.470562186084884e-06,-2.724043213220284e-12,2.38699999999996
2.9469042079482977e-07,9.144150020512498e-11,0.043080439708289,0.0430777802486307,-7.522767472067926e-06,-2.7200464103316335e-12,2.38749999999996
3.955074440176176e-08,0.0,0.0430804972392514,0.0430776734832392,-8.785668817012926e-06,-2.7180480088873082e-12,2.38799999999996
1.2889357900447429e-08,0.0,0.0430803811722148,0.0430775582164075,-8.741711117088435e-06,-2.7150504067208203e-12,2.38849999999996
3.155795971765407e-10,2.5517930130058986e-10,0.0430802527829406,0.0430774417601814,-8.693204598064774e-06,-2.7110536038321698e-12,2.38899999999997
1.1999656749500653e-07,1.0920930132440887e-10,0.0430801333917193,0.0430773605347205,-8.693204596066373e-06,-2.710054403110007e-12,2.38949999999997
1.3416961000545236e-08,1.313311959183494e-10,0.0430800666495994,0.0430772544732134,-8.083939008085572e-06,-2.707056800943519e-12,2.38999999999997
1.4602323210322066e-07,7.516959971143322e-11,0.0430799268894991,0.0430771593577811,-8.033798183038066e-06,-2.707056800943519e-12,2.39049999999997
1.188649872974068e-11,3.4008899862936204e-11,0.0430798967812022,0.0430770570274822,-8.73215762309254e-06,-2.7030599980548686e-12,2.39099999999997
0.0,4.970544045801439e-10,0.0430797515819233,0.0430769495578799,-8.732157619095737e-06,-2.7010615966105433e-12,2.39149999999997
1.199546088015424e-07,4.6147809878993584e-10,0.0430796237409083,0.0430767798194564,-8.732157616098135e-06,-2.7040591987770313e-12,2.39199999999997
1.2488086099937679e-08,2.585236698326998e-09,0.0430795450053774,0.0430765914999429,-8.127516107014898e-06,-2.705058399499194e-12,2.39249999999997
1.350844529984796e-08,1.713909569822647e-11,0.0430794112500391,0.0430763995263604,-8.080398712029258e-06,-2.7030599980548686e-12,2.39299999999997
2.4483401417363382e-11,5.6577194318396806e-11,0.0430792899934282,0.0430762638742541,-8.131084036078207e-06,-2.6980639944440554e-12,2.39349999999997
1.2926287297487793e-08,0.0,0.0430791541337722,0.0430761354838487,-8.131084032081404e-06,-2.6950663922775675e-12,2.39399999999997
2.697639820553599e-08,4.346182025383172e-10,0.0430790461044348,0.0430760152564992,-8.082555299049332e-06,-2.6920687901110796e-12,2.39449999999997
0.0,4.510801940305065e-10,0.0430789405668618,0.0430758435087019,-8.086359627013096e-06,-2.6950663922775675e-12,2.39499999999997
0.0,5.126985017089858e-10,0.0430788192909751,0.0430756534765453,-8.086359626013895e-06,-2.6980639944440554e-12,2.39549999999997
1.2603118798582003e-08,9.493807101579321e-09,0.0430787002547589,0.0430756393513042,-8.086359623016293e-06,-2.694067191555405e-12,2.39599999999997
0.0,0.0,0.0430785931531536,0.043075382172338,-8.038865221049463e-06,-2.6950663922775675e-12,2.39649999999997
0.0,0.0,0.0430784749940232,0.0430752515971817,-8.03886521805186e-06,-2.691069589388917e-12,2.39699999999997
0.0,4.6498201122791016e-11,0.0430783572794746,0.0430751305646622,-8.038865215054258e-06,-2.6870727865002664e-12,2.39749999999997
0.0,2.3276075025724374e-09,0.0430782398018914,0.0430749876148761,-8.038865212056656e-06,-2.6890711879445917e-12,2.39799999999997
2.6761294395771795e-08,1.2812202687673135e-11,0.0430781224939544,0.0430749147415836,-8.038865209059054e-06,-2.69606559299973e-12,2.39849999999997
4.3643950259353304e-10,1.5378540108024197e-10,0.0430780356834226,0.0430748027387996,-8.042756276083196e-06,-2.6920687901110796e-12,2.39899999999997
0.0,2.393730352823198e-11,0.043077857506896,0.0430746726642784,-8.042756277082397e-06,-2.710054403110007e-12,2.39949999999997
2.3970096740821845e-11,3.703363997409337e-09,0.0430777232765374,0.0430745418023491,-8.042756274084795e-06,-2.708056001665682e-12,2.39999999999997
4.719525048546558e-10,4.948289694661767e-11,0.0430775883180881,0.0430743657709993,-8.042756269088791e-06,-2.7230440124981214e-12,2.40049999999997
1.3383118099841163e-08,0.0,0.0430774225770817,0.0430742234059045,-8.042756272086393e-06,-2.721045611053796e-12,2.40099999999997
1.2576325703061997e-08,0.0,0.0430772481161179,0.0430741034433456,-7.994264951016739e-06,-2.7170488081651456e-12,2.40149999999997
2.1707564398787405e-08,2.230342195652657e-09,0.0430771029956667,0.0430739868417999,-7.947144922026972e-06,-2.7140512059986577e-12,2.40199999999997
2.7477404802855876e-08,5.842130251787481e-11,0.0430769974551048,0.043073911245541,-7.865572247078845e-06,-2.7170488081651456e-12,2.40249999999997
1.2436040995600361e-08,2.343170102392378e-11,0.0430769058609413,0.0430738012525286,-7.968838183103344e-06,-2.7140512059986577e-12,2.40299999999997
1.4032376496886378e-08,1.5189580149232995e-10,0.0430767951045175,0.0430736765415408,-7.921911088004663e-06,-2.710054403110007e-12,2.40349999999997
4.5079649735324523e-10,1.0278439904753967e-10,0.0430766791538029,0.0430735653927089,-7.974560839008049e-06,-2.7090552023878445e-12,2.40399999999997
2.3658826649869402e-07,4.103190009985269e-11,0.0430765016251324,0.0430734639104629,-7.974560842005651e-06,-2.705058399499194e-12,2.40449999999997
4.0372899468010814e-11,8.574885038137303e-10,0.0430765140506056,0.0430733579775525,-5.348584773079423e-06,-2.7010615966105433e-12,2.40499999999997
1.236771030033168e-08,2.4708700363529346e-11,0.0430763018960417,0.0430731371537019,-5.348584772080223e-06,-2.7000623958883807e-12,2.40549999999997
1.468015055974825e-07,0.0,0.0430761514770598,0.0430729788344683,-5.301919119071741e-06,-2.7010615966105433e-12,2.40599999999997
2.3242900659692367e-11,1.659452991686905e-10,0.0430760583348484,0.0430728500185,-6.009336418033584e-06,-2.69606559299973e-12,2.40649999999997
0.0,1.483083801601115e-09,0.043075885445999,0.0430727045695934,-6.009336417034383e-06,-2.69606559299973e-12,2.40699999999997
2.3004993743303004e-11,9.028890135542866e-11,0.0430757467005661,0.0430726000997058,-6.009336415035982e-06,-2.6920687901110796e-12,2.40749999999997
2.9246521229819855e-07,9.233720038581694e-11,0.0430756064862923,0.0430724729318177,-6.009336414036781e-06,-2.7040591987770313e-12,2.40799999999997
0.0,1.1481131045876225e-09,0.0430755814200324,0.0430723668867727,-9.586040750075853e-06,-2.699063195166218e-12,2.40849999999997
5.142841014160737e-10,0.0,0.0430753518616541,0.0430722874189659,-9.586040754072656e-06,-2.6980639944440554e-12,2.40899999999997
0.0,4.920479995673688e-11,0.0430753057233852,0.0430721822412601,-9.586040749076652e-06,-2.694067191555405e-12,2.40949999999997
1.3910716502307796e-08,1.246032999002722e-10,0.0430751646372455,0.0430720459757219,-9.586040745079849e-06,-2.6950663922775675e-12,2.40999999999997
1.2806498916884124e-11,5.61276997101956e-11,0.0430750344725371,0.0430719443435153,-9.638239128029191e-06,-2.6900703886667543e-12,2.41049999999997
1.2553895423206285e-11,0.0,0.0430748972893282,0.0430718243789362,-9.638239123033188e-06,-2.6860735857781037e-12,2.41099999999997
0.0,6.40400996121393e-11,0.0430747636584853,0.0430717082458858,-9.638239118037184e-06,-2.6810775821672905e-12,2.41149999999997
0.0,2.4661599151709623e-11,0.0430746387594422,0.0430716008537212,-9.638239115039582e-06,-2.6760815785564773e-12,2.41199999999997
1.4000422494941933e-08,1.4255999158940824e-11,0.0430745166116993,0.0430714748784376,-9.638239111042779e-06,-2.680078381445128e-12,2.41249999999997
2.297466463047071e-07,2.395460219073442e-11,0.0430744114343754,0.0430713501340086,-9.690862406097622e-06,-2.6750823778343147e-12,2.41299999999997
7.342249724873184e-11,4.381206994419351e-10,0.0430744209058719,0.043071220772842,-6.933086203031458e-06,-2.6780799800008026e-12,2.41349999999997
4.6508639994780054e-10,1.8800609680180713e-10,0.043074197678178,0.0430710485246219,-6.933086199034655e-06,-2.682076782889453e-12,2.41399999999997
1.2473302696269783e-08,7.548209973728959e-11,0.0430739700362883,0.0430709451259479,-6.933086201033056e-06,-2.67708077927864e-12,2.41449999999997
4.948070425614404e-11,4.7662804258941094e-11,0.0430738122919586,0.0430708414448655,-6.88609452603739e-06,-2.67708077927864e-12,2.41499999999997
1.240290590370785e-08,0.0,0.043073649872662,0.043070703368242,-6.886094524038988e-06,-2.680078381445128e-12,2.41549999999997
1.585723171937392e-07,0.0,0.0430735254188187,0.0430705833872363,-6.839293651084155e-06,-2.6760815785564773e-12,2.41599999999997
2.5881285697915146e-08,7.909299604147435e-11,0.04307351042349,0.0430704663514901,-7.4885625080955975e-06,-2.6720847756678268e-12,2.41649999999997
1.3958290197291223e-08,1.2650901159982908e-11,0.0430733926368584,0.043070359802181,-7.390946831997702e-06,-2.671085574945664e-12,2.41699999999997
0.0,1.8561829850938238e-10,0.0430732677200746,0.0430702392996523,-7.443332951106996e-06,-2.666089571334851e-12,2.41749999999997
2.4699103873260242e-11,0.0,0.0430731426481953,0.0430701469512292,-7.4433329469991705e-06,-2.6620927684462004e-12,2.41799999999997
2.51628995417974e-11,2.4662299979993918e-11,0.0430730093659446,0.0430700360033495,-7.443332947998371e-06,-2.657096764835387e-12,2.41849999999998
1.288444017033541e-07,6.583279754668325e-11,0.0430728756875381,0.0430699101229507,-7.443332945000769e-06,-2.6620927684462004e-12,2.41899999999998
4.39245598227167e-10,1.4131196976463478e-09,0.0430728279245929,0.0430697875456739,-6.818516383066964e-06,-2.6590951662797124e-12,2.41949999999998
1.2968397002099952e-08,0.0,0.0430726252144977,0.0430696313446753,-6.818516385065365e-06,-2.6640911698905256e-12,2.41999999999998
4.094689864952983e-11,1.0416089518683336e-10,0.0430724792761107,0.0430695111976146,-6.769679472107271e-06,-2.663091969168363e-12,2.42049999999998
1.3470141703442184e-08,3.409990970149046e-10,0.0430723276475365,0.0430694007323983,-6.769679473106471e-06,-2.657096764835387e-12,2.42099999999998
1.4044442100263899e-07,4.990301991081303e-10,0.0430722162170637,0.0430692409173007,-6.820280222030739e-06,-2.655098363391062e-12,2.42149999999998
1.4031716698281738e-08,2.9714850025008843e-10,0.0430721718604012,0.0430690690456525,-6.236443489071597e-06,-2.657096764835387e-12,2.42199999999998
2.464493360082587e-08,1.227931804848037e-09,0.0430720373464001,0.0430689114170581,-6.289090855093882e-06,-2.652100761224574e-12,2.42249999999998
0.0,2.1885309953173504e-09,0.0430719277538277,0.0430687500994159,-6.1960862970389385e-06,-2.6540991626688992e-12,2.42299999999998
1.2684684802533042e-08,0.0,0.0430718052679709,0.0430686567698746,-6.196086293042136e-06,-2.6560975641132245e-12,2.42349999999998
2.4676205523377348e-11,0.0,0.0430716978638454,0.043068546734829,-6.14829536504935e-06,-2.652100761224574e-12,2.42399999999998
0.0,1.5290997634753722e-11,0.0430715677795121,0.0430684319520528,-6.148295369046153e-06,-2.6471047576137607e-12,2.42449999999998
4.530763958454642e-10,5.374080347397836e-11,0.0430714482467312,0.0430683082605575,-6.148295364050149e-06,-2.64310795472511e-12,2.42499999999998
0.0,5.483856008181576e-10,0.0430712693417534,0.0430681979216702,-6.148295367047751e-06,-2.6399993302561597e-12,2.42549999999998
3.7490607895929173e-08,6.85295986624368e-11,0.0430711353517405,0.0430680832757787,-6.1482953630509485e-06,-2.637001728089672e-12,2.42599999999998
2.46612036347571e-11,0.0,0.0430710434288088,0.043067965337903,-6.006959236026788e-06,-2.636002527367509e-12,2.42649999999998
1.291544849540971e-08,4.144551021822984e-10,0.0430709110663892,0.0430678496590566,-6.0069592400235905e-06,-2.6350033266453465e-12,2.42699999999998
0.0,2.3081715011530335e-09,0.0430707907011576,0.043067682127162,-5.958377329084996e-06,-2.637001728089672e-12,2.42749999999998
0.0,0.0,0.0430706703822478,0.0430676129055564,-5.9583773240889926e-06,-2.637001728089672e-12,2.42799999999998
1.3539432103248927e-08,0.0,0.0430705527302713,0.0430675079502973,-5.95837732009219e-06,-2.634004125923184e-12,2.42849999999998
3.563709743970023e-11,0.0,0.0430704514514333,0.0430673951986884,-6.009242379034774e-06,-2.6300073230345333e-12,2.42899999999998
2.465549986396809e-11,0.0,0.0430703168383071,0.0430672803685771,-6.009242381033175e-06,-2.6260105201458828e-12,2.42949999999998
1.3396354303640834e-08,5.0578499721787296e-11,0.0430701852719929,0.043067164883555,-6.009242385029978e-06,-2.623012917979395e-12,2.42999999999998
0.0,5.334728978012571e-10,0.0430700791351356,0.043067024932328,-5.958779027093186e-06,-2.6270097208680454e-12,2.43049999999998
1.435873239752361e-08,4.424830640781252e-11,0.043069962257739,0.0430668619755088,-5.958779023096383e-06,-2.631006523756696e-12,2.43099999999998
2.2590892750223857e-07,9.396469713429667e-11,0.0430698070153901,0.0430667086053876,-6.011139836004098e-06,-2.6330049252010213e-12,2.43149999999998
2.8035372204304743e-08,3.004500120917797e-11,0.0430698114876546,0.04306659477978,-3.704693743000753e-06,-2.6300073230345333e-12,2.43199999999998
1.238730645836128e-11,0.0,0.0430696324717048,0.0430664620374395,-3.8094838550328802e-06,-2.6270097208680454e-12,2.43249999999998
3.4151560052153584e-10,5.183659751439862e-11,0.0430694683834687,0.0430663419303488,-3.8094838570312817e-06,-2.6260105201458828e-12,2.43299999999998
0.0,1.7302459465184938e-10,0.0430692854782609,0.0430662233893442,-3.8094838540336795e-06,-2.631006523756696e-12,2.43349999999998
2.5059897899859518e-08,5.411084011419653e-10,0.0430691448087037,0.0430660903560537,-3.809483859029683e-06,-2.6290081223123707e-12,2.43399999999998
2.163441023550483e-10,0.0,0.0430690449150001,0.0430659671107178,-3.7152471440426993e-06,-2.6260105201458828e-12,2.43449999999998
1.2274063980466376e-07,1.6791234999646854e-09,0.0430689021444977,0.0430658507237472,-3.715247142044298e-06,-2.623012917979395e-12,2.43499999999998
1.4331783960291888e-07,0.0,0.0430688320654938,0.0430657805602453,-3.1023884730085882e-06,-2.6290081223123707e-12,2.43549999999998
3.9126100276343223e-10,1.2531269771853815e-10,0.0430687918790608,0.0430656776654379,-3.789597127101807e-06,-2.6260105201458828e-12,2.43599999999998
2.4651003460718357e-11,8.774130033639693e-11,0.0430686020864872,0.0430655521128838,-3.7895971281010077e-06,-2.6330049252010213e-12,2.43649999999998
1.274239000426114e-08,4.65066943289294e-11,0.0430684483398476,0.043065440855715,-3.7895971320978106e-06,-2.6409985309783224e-12,2.43699999999998
0.0,9.204109696625551e-11,0.0430683222064961,0.0430653015750441,-3.7416212980145858e-06,-2.641997731700485e-12,2.43749999999998
1.1889533469561231e-07,0.0,0.0430681979728029,0.0430651932669927,-3.7416212950169836e-06,-2.6481039583359234e-12,2.43799999999998
1.283329780638054e-08,1.518059983274256e-11,0.0430681394064522,0.0430650783050449,-3.1407817300266316e-06,-2.646105556891598e-12,2.43849999999998
0.0,1.3205719850972741e-10,0.0430680123526968,0.0430649548190151,-3.0923837041063607e-06,-2.6409985309783224e-12,2.43899999999998
0.0,1.1577819952757196e-10,0.0430678867403665,0.0430648102528035,-3.092383706104762e-06,-2.6540991626688992e-12,2.43949999999998
4.857939744917772e-11,1.5592247978868379e-09,0.0430677659685042,0.0430646885945838,-3.09238370310716e-06,-2.6640911698905256e-12,2.43999999999998
2.3079198274711388e-11,0.0,0.0430676233074814,0.043064615439398,-3.092383707103963e-06,-2.6670887720570136e-12,2.44049999999998
4.140724013668162e-10,2.2637502983258173e-11,0.0430674888660023,0.0430645118050702,-3.0923837091023643e-06,-2.666089571334851e-12,2.44099999999998
1.4610779030393983e-07,0.0,0.0430673160972452,0.0430643889409318,-3.0923837120999664e-06,-2.663091969168363e-12,2.44149999999998
2.7885866900334566e-08,1.783059810911425e-11,0.0430672301562832,0.0430642729576824,-3.7897498480488068e-06,-2.6620927684462004e-12,2.44199999999998
2.5981598816837703e-11,1.939279986595821e-11,0.0430671078669205,0.0430641486533865,-3.894558701089679e-06,-2.6610935677240377e-12,2.44249999999998
2.115090047549728e-11,4.880409965046795e-11,0.0430669654115141,0.0430640221336354,-3.894558697092876e-06,-2.6590951662797124e-12,2.44299999999998
0.0,1.2128298365610135e-11,0.0430668296809465,0.0430639123049779,-3.894558692096872e-06,-2.669087173501339e-12,2.44349999999998
1.2258298542899837e-11,2.4599600134678212e-11,0.0430667068151687,0.0430637914160328,-3.894558688100069e-06,-2.666089571334851e-12,2.44399999999998
4.2423099755328764e-11,1.911009059329949e-10,0.0430665806838349,0.0430636630254153,-3.894558685102467e-06,-2.6700863742235015e-12,2.44449999999998
1.3934717699171095e-08,0.0,0.0430664402129423,0.0430635696775931,-3.894558687100869e-06,-2.671085574945664e-12,2.44499999999998
1.2540278697403817e-08,4.44518401254701e-10,0.0430663333804488,0.0430634583544337,-3.946948755051416e-06,-2.6700863742235015e-12,2.44549999999998
1.7350480080446928e-10,1.2016839606721064e-10,0.0430662174018467,0.0430632896941147,-3.899705124044139e-06,-2.674083177112152e-12,2.44599999999998
1.190245857984884e-07,6.882230202398532e-11,0.0430660817551103,0.0430631585529385,-3.899705122045738e-06,-2.682076782889453e-12,2.44649999999998
0.0,0.0,0.0430660179757676,0.0430630489319973,-3.2948723950321224e-06,-2.688071987222429e-12,2.44699999999998
1.4363848849924254e-07,0.0,0.0430658790210651,0.0430629334938934,-3.294872400028126e-06,-2.6860735857781037e-12,2.44749999999998
4.8033299560046316e-11,5.251815024531759e-10,0.0430658553990339,0.0430628177593205,-2.616486774020821e-06,-2.685074385055941e-12,2.44799999999998
1.2925938701335848e-08,9.157069547072183e-11,0.0430656970765183,0.0430626546110033,-2.6164867760192223e-06,-2.699063195166218e-12,2.44849999999999
1.3495156596377011e-08,1.5432201974641124e-09,0.0430655699132735,0.0430625363668835,-2.5679517320353895e-06,-2.708056001665682e-12,2.44899999999999
2.2914600772416804e-11,0.0,0.0430654549901129,0.0430623666728301,-2.6186014280282777e-06,-2.707056800943519e-12,2.44949999999999
0.0,7.603889740082082e-11,0.043065322181186,0.0430622378927168,-2.6186014260298762e-06,-2.7060576002213566e-12,2.44999999999999
0.0,9.5631421948017e-09,0.0430652012884219,0.0430621294105365,-2.6186014250306755e-06,-2.7040591987770313e-12,2.45049999999999
1.3920095402741861e-08,2.684390210117016e-11,0.0430650829494684,0.0430618894744192,-2.6186014240314748e-06,-2.7180480088873082e-12,2.45099999999999
2.6313000389688312e-11,2.3535902393678754e-11,0.043064961121008,0.0430617549786788,-2.67076921800502e-06,-2.7180480088873082e-12,2.45149999999999
2.7252461599902578e-08,2.5038401907373498e-11,0.0430648281939635,0.0430616235982228,-2.6707692160066188e-06,-2.7200464103316335e-12,2.45199999999999
0.0,5.162607980002676e-10,0.0430647343771508,0.0430614909080843,-2.6733877140916462e-06,-2.7180480088873082e-12,2.45249999999999
4.491879784795927e-11,7.757829795229654e-11,0.0430646163850509,0.0430614965914776,-2.6733877130924455e-06,-2.7170488081651456e-12,2.45299999999999
4.72690983577273e-11,2.196249800079375e-09,0.0430644771897645,0.043061378308179,-2.673387715090847e-06,-2.721045611053796e-12,2.45349999999999
1.3537826804022046e-08,2.705839718952774e-11,0.0430643328609803,0.0430613093795996,-2.673387718088449e-06,-2.721045611053796e-12,2.45399999999999
0.0,6.359920229348504e-11,0.0430642260013854,0.043061190276452,-2.7242473860100702e-06,-2.724043213220284e-12,2.45449999999999
1.783239528263536e-11,2.4590100788923763e-11,0.0430641081148303,0.0430610716536766,-2.7242473850108695e-06,-2.7260416146646094e-12,2.45499999999999
0.0,1.1863898752295654e-11,0.0430639822723727,0.0430609440021162,-2.724247383012468e-06,-2.7290392168310973e-12,2.45549999999999
1.4450021829787163e-07,2.385267497406751e-09,0.0430638641999124,0.0430608201973878,-2.7242473810140666e-06,-2.7280400161089347e-12,2.45599999999999
2.5659247400444674e-08,1.3435370177505845e-10,0.043063825819029,0.0430607511238824,-2.0237712480275505e-06,-2.7230440124981214e-12,2.45649999999999
8.662685013760552e-10,1.1864502436065294e-11,0.0430637123140783,0.0430606580914402,-1.9270475010157995e-06,-2.724043213220284e-12,2.45699999999999
0.0,3.638000317662815e-11,0.0430634808043371,0.0430605436577248,-1.9270475040134016e-06,-2.721045611053796e-12,2.45749999999999
1.3812186595851816e-08,2.2212070377447546e-10,0.0430633302453407,0.0430604122214759,-1.9270475000165987e-06,-2.7170488081651456e-12,2.45799999999999
1.2547519898098436e-08,1.0379289788753354e-10,0.0430632046782666,0.0430602955365149,-1.9788718800262117e-06,-2.7180480088873082e-12,2.45849999999999
0.0,7.330189927268194e-11,0.043063083354832,0.0430601825034602,-1.9318564610237843e-06,-2.724043213220284e-12,2.45899999999999
2.7356565998615245e-08,0.0,0.0430629616124863,0.0430600632936788,-1.931856459025383e-06,-2.722044811775959e-12,2.45949999999999
0.0,5.727359975171709e-10,0.0430628719027154,0.0430599473373499,-1.9336531390523604e-06,-2.7200464103316335e-12,2.45999999999999
1.3892726996589388e-08,1.0110974973942533e-09,0.0430627546613445,0.0430597729141303,-1.933653137053959e-06,-2.722044811775959e-12,2.46049999999999
2.4557002265002126e-11,2.458500070190439e-11,0.0430626470512675,0.0430596243681202,-1.9858184711063487e-06,-2.7290392168310973e-12,2.46099999999999
1.2434536870303825e-07,7.206790025859888e-11,0.0430625177320962,0.0430594852241847,-1.9858184721055494e-06,-2.7280400161089347e-12,2.46149999999999
1.4005770994363065e-08,3.251052996255943e-09,0.043062474719736,0.0430593750011572,-1.3716670810293152e-06,-2.7280400161089347e-12,2.46199999999999
2.3519797220927785e-11,0.0,0.0430623577539988,0.0430593393536321,-1.4243111270406672e-06,-2.7260416146646094e-12,2.46249999999999
2.924275412999333e-07,7.701909943147456e-11,0.0430622234784933,0.043059243818451,-1.4243111300382694e-06,-2.721045611053796e-12,2.46299999999999
2.4576202184434237e-11,2.2921900488803715e-11,0.0430621428246678,0.0430591467372024,-4.771927460067715e-06,-2.7180480088873082e-12,2.46349999999999
0.0,2.6283037968255485e-09,0.0430618909615928,0.0430590237643537,-4.7719274630653175e-06,-2.713052005276495e-12,2.46399999999999
2.5045097939990768e-11,0.0,0.0430617168969626,0.0430589621654359,-4.771927462066117e-06,-2.713052005276495e-12,2.46449999999999
0.0,0.0,0.0430615594986795,0.0430588611093529,-4.771927460067715e-06,-2.708056001665682e-12,2.46499999999999
1.2911063898557451e-08,1.0050540261152818e-10,0.0430614252912491,0.0430587502418923,-4.7719274590685146e-06,-2.7040591987770313e-12,2.46549999999999
5.439418984676259e-10,1.2780889541152973e-10,0.043061309060542,0.0430586363762021,-4.723239199089235e-06,-2.7010615966105433e-12,2.46599999999999
1.904029711674582e-11,2.393389653132516e-11,0.0430612952297177,0.0430585376900936,-4.7232391980900346e-06,-2.7090552023878445e-12,2.46649999999999
1.2865084199342736e-08,1.9153899993851198e-10,0.0430611653442073,0.0430584135063189,-4.723239197090834e-06,-2.708056001665682e-12,2.46699999999999
1.4544720020048807e-07,1.7326646700732695e-08,0.0430610387386419,0.0430583084660461,-4.6747858281070975e-06,-2.7230440124981214e-12,2.46749999999999
1.1868200866516077e-11,0.0,0.0430610167235822,0.043057995092786,-5.371554213096097e-06,-2.7340352204419105e-12,2.46799999999999
2.544915558011507e-07,0.0,0.0430608759017672,0.0430578673342656,-5.371554208100093e-06,-2.7290392168310973e-12,2.46849999999999
2.5547429997885285e-08,7.707549876112552e-11,0.0430609084200108,0.043057749399822,-4.119984472028548e-06,-2.724043213220284e-12,2.46899999999999
1.3931764401842184e-08,1.1059530374835091e-10,0.0430607712722906,0.0430576449114257,-4.023807539055291e-06,-2.7180480088873082e-12,2.46949999999999
4.122020086372302e-11,1.9050326038883014e-09,0.0430606276982178,0.0430575337617549,-4.075970454042732e-06,-2.713052005276495e-12,2.46999999999999
1.4228060396526132e-10,0.0,0.0430604783659512,0.0430574651145533,-4.075970454042732e-06,-2.7110536038321698e-12,2.47049999999999
4.481012991219835e-10,4.942080009118222e-10,0.043060334947619,0.043057363032947,-4.075970452044331e-06,-2.710054403110007e-12,2.47099999999999
1.2525134700236418e-08,2.4284562000209675e-09,0.0430601530303412,0.0430572554482407,-4.075970456041134e-06,-2.719047209609471e-12,2.47149999999999
0.0,0.0,0.043060028054942,0.0430571998635698,-4.028786722010125e-06,-2.721045611053796e-12,2.47199999999999
2.7048044998201348e-08,4.1159739505580717e-10,0.0430599038875148,0.0430571007098149,-4.028786720011723e-06,-2.719047209609471e-12,2.47249999999999
1.182791051976273e-07,4.76296301010759e-10,0.0430597520386713,0.0430569388314833,-4.033639572020853e-06,-2.721045611053796e-12,2.47299999999999
1.3972360900227354e-08,2.6642330008819215e-10,0.0430596694221704,0.0430567421043299,-3.4349540040112814e-06,-2.7250424139424467e-12,2.47349999999999
0.0,7.099929671960936e-11,0.0430595166374271,0.0430566361754838,-3.487305092031434e-06,-2.7320368189975852e-12,2.47399999999999
0.0,2.170896032382963e-10,0.0430593847093692,0.0430565293297805,-3.487305096028237e-06,-2.7420288262192116e-12,2.47449999999999
3.415762520053711e-08,1.3306480223240769e-10,0.0430592616772036,0.0430564454568975,-3.4873050940298356e-06,-2.7370328226083984e-12,2.47499999999999
0.0,2.2371575009172417e-09,0.0430591659444669,0.0430563259056374,-3.6156539390264086e-06,-2.7450264283856995e-12,2.47549999999999
1.4052824598431712e-08,2.363269996363826e-11,0.0430590457641027,0.0430562661561764,-3.6156539360288065e-06,-2.7590152384959765e-12,2.47599999999999
2.5122226902929423e-08,2.0380317988788477e-09,0.0430589434110769,0.0430561526290245,-3.6684525061003725e-06,-2.755018435607326e-12,2.47649999999999
2.2192826979600122e-07,2.297619733360179e-11,0.0430588397598212,0.0430560889323653,-3.5740466730604936e-06,-2.7540192348851633e-12,2.47699999999999
0.0,9.624635401161985e-09,0.0430588450878464,0.0430559756316286,-4.602351495019974e-06,-2.758016037773814e-12,2.47749999999999
1.3597492402872557e-08,0.0,0.0430587000255242,0.0430557582017496,-4.602351494020773e-06,-2.758016037773814e-12,2.47799999999999
2.6842470100818527e-08,3.925594987963521e-10,0.0430585883028557,0.0430556469491759,-4.653405846100078e-06,-2.7570168370516512e-12,2.4785
1.3114973905492544e-08,1.3015102884317287e-11,0.0430584940023318,0.0430554842884539,-4.6567002960351545e-06,-2.760014439218139e-12,2.479
1.5192241369782478e-07,0.0,0.0430583873091215,0.0430553470208326,-4.607273235035514e-06,-2.7560176363294886e-12,2.4795
0.0,2.350561897901393e-09,0.0430583792486702,0.0430552239427985,-5.3208656870529225e-06,-2.7500224319965128e-12,2.48
2.3939003557238436e-11,7.698620213547613e-11,0.0430582477421615,0.0430551312491419,-5.320865682056919e-06,-2.7640112421067897e-12,2.4805
2.7131452300099834e-08,9.196900185859391e-11,0.0430581131673674,0.0430550314155732,-5.32086568405532e-06,-2.779998453661392e-12,2.481
2.4553699351503866e-11,0.0,0.0430580224769503,0.0430549296479215,-5.42276940707076e-06,-2.7940982860741315e-12,2.4815
1.8365794995922613e-11,0.0,0.0430578924425177,0.0430548154648275,-5.4227694120667636e-06,-2.7891022824633183e-12,2.482
1.5560607930648063e-07,6.464220131396914e-11,0.0430577636102915,0.0430546988928969,-5.422769406071559e-06,-2.7821078774081798e-12,2.4825
4.603689523971499e-07,2.1032080244065554e-10,0.043057752463072,0.0430545762618456,-4.863397205068232e-06,-2.798095088962782e-12,2.483
1.3198197919978005e-07,2.2957101497578236e-11,0.0430577714658453,0.0430544697760446,-9.974690537095654e-06,-2.8170799026838722e-12,2.4835
4.511895995706894e-10,4.603177977680062e-10,0.0430575463779682,0.0430543419603149,-9.427914884008182e-06,-2.8190783041281975e-12,2.484
0.0,2.8491417974896294e-09,0.0430572720184046,0.0430542338868891,-9.427914889004185e-06,-2.815081501239547e-12,2.4845
0.0,6.11822953411334e-11,0.0430570908565093,0.0430541186639291,-9.427914889004185e-06,-2.82007750485036e-12,2.485
1.3590296096821497e-08,6.052053996841167e-10,0.0430569430088559,0.043053994862815,-9.427914886006583e-06,-2.818079103406035e-12,2.4855
2.6931969501764463e-08,2.7347599879101736e-10,0.0430568125539732,0.0430538897710555,-9.478850234057035e-06,-2.8160807019617096e-12,2.486
2.6778448500297536e-08,4.343379822469018e-11,0.0430567077986644,0.0430538506392251,-9.484307122997748e-06,-2.8110846983508964e-12,2.4865
3.9369442601799864e-08,9.390659777563926e-11,0.0430565615143478,0.0430537459563683,-9.489607315060766e-06,-2.8070878954622458e-12,2.487
1.6634200961096468e-11,1.4191002539742925e-11,0.0430564666089873,0.0430536425260177,-9.446217217101704e-06,-2.8030910925735952e-12,2.4875
3.0539687109754077e-07,1.1326229537589327e-10,0.0430563319360859,0.0430535207931891,-9.4462172111065e-06,-2.7990942896849447e-12,2.488
0.0,1.0041910358804529e-10,0.0430564284471816,0.0430534209820797,-1.0788969956099237e-05,-2.80109269112927e-12,2.4885
4.729770047839921e-11,0.0,0.0430562780989388,0.04305330703439,-1.0788969952102434e-05,-2.798095088962782e-12,2.489
1.374837970968823e-07,0.0,0.0430561217967041,0.0430531908668896,-1.078896994710643e-05,-2.795097486796294e-12,2.4895
0.0,0.0,0.0430560956438728,0.0430530741264138,-1.0145256300053695e-05,-2.790101483185481e-12,2.49
1.160172726014097e-07,1.0871763003739154e-09,0.0430559602145974,0.0430529572017612,-1.0145256299054495e-05,-2.7851054795746677e-12,2.4905
0.0,5.257558000071327e-10,0.043055917332975,0.0430528237953787,-9.720778503030658e-06,-2.7821078774081798e-12,2.491
1.4216609695028026e-08,0.0,0.0430557844643143,0.0430526489151451,-9.720778500033056e-06,-2.7861046802968303e-12,2.4915
3.929509009847898e-10,0.0,0.0430556681316024,0.0430525139427501,-9.774165307008253e-06,-2.7809976543835546e-12,2.492
1.2154139500397676e-10,0.0,0.0430554953913499,0.043052389926861,-9.774165309006655e-06,-2.7760016507727414e-12,2.4925
0.0,1.1307296703122471e-08,0.043055348663629,0.0430522693048182,-9.774165307008253e-06,-2.7710056471619282e-12,2.493
0.0,9.919930155088963e-11,0.0430552183250945,0.0430520081756176,-9.77416530301145e-06,-2.769007245717603e-12,2.4935
4.696147919980298e-07,5.015173970557285e-10,0.0430550946997858,0.0430518831177,-9.774165298015447e-06,-2.7700064464397656e-12,2.494
1.3879265500782445e-08,1.3389567024568727e-09,0.0430551674619173,0.0430517916296096,-1.4122289933027332e-05,-2.7670088442732776e-12,2.4945
1.2764072694626538e-08,0.0,0.0430549285737768,0.04305164487472,-1.4174444444070566e-05,-2.772004847884091e-12,2.495
1.4449046299713775e-08,0.0,0.0430547458293023,0.0430515205867323,-1.4126365792010986e-05,-2.7680080449954403e-12,2.4955
0.0,1.779678973634624e-10,0.0430545529937833,0.0430514006779332,-1.4178970226041976e-05,-2.763012041384627e-12,2.496
1.172478897026874e-07,0.0,0.0430544007702508,0.0430513069806639,-1.4178970220046772e-05,-2.760014439218139e-12,2.4965
1.356478089575841e-08,1.0155070534478838e-10,0.043054326043174,0.0430511880735021,-1.358419005303979e-05,-2.755018435607326e-12,2.497
1.2512259200958553e-08,0.0,0.0430541946041471,0.0430510692791916,-1.3635124060051851e-05,-2.7560176363294886e-12,2.4975
1.212703080039068e-07,2.7995073967335138e-09,0.043054060220717,0.0430509510617673,-1.3588018771049093e-05,-2.752020833440838e-12,2.498
2.9751930086252543e-10,0.0,0.043053983178185,0.0430507070299304,-1.2978112499006933e-05,-2.747024829830025e-12,2.4985
0.0,2.754294015083758e-10,0.0430538993268462,0.043050566879125,-1.297811249501013e-05,-2.7480240305521875e-12,2.499
2.7654037601521075e-08,0.0,0.0430537711268501,0.0430504114881267,-1.297811249600933e-05,-2.7450264283856995e-12,2.4995
0.0,1.3253398378765269e-11,0.0430536077890275,0.0430502808439922,-1.298253714210329e-05,-2.7400304247748863e-12,2.5
1.3489170100355885e-08,5.0898799064391653e-11,0.0430534672383035,0.0430501516474976,-1.2982537138106487e-05,-2.735034421164073e-12,2.5005
1.7526572659853912e-07,9.573827099151888e-09,0.04305334786554,0.0430500372418807,-1.303315316403264e-05,-2.7280400161089347e-12,2.501
0.0,1.875515992511012e-10,0.0430533554187108,0.0430497948003645,-1.3739498987086485e-05,-2.7260416146646094e-12,2.5015
0.0,2.578021504606731e-09,0.0430532190603734,0.0430496947562928,-1.373949898109128e-05,-2.721045611053796e-12,2.502
1.3875006303620818e-08,2.451980285478328e-11,0.0430530925526179,0.0430496129310122,-1.3739498976095277e-05,-2.719047209609471e-12,2.5025
1.1687901620149876e-07,4.6109130402705034e-10,0.0430529853303974,0.0430494904962735,-1.3791639013049917e-05,-2.7170488081651456e-12,2.503
2.5967652500513694e-08,0.0,0.0430529240999943,0.0430493160833016,-1.3197583431101556e-05,-2.7200464103316335e-12,2.5035
0.0,9.746550094780204e-11,0.0430527641980367,0.0430491821849307,-1.3101295168072014e-05,-2.716049607442983e-12,2.504
2.2930303489321346e-11,7.802399698553231e-11,0.0430526230747033,0.0430490569358002,-1.3101295171069616e-05,-2.7120528045543324e-12,2.5045
1.3582922994692659e-08,1.740710006692403e-10,0.0430524835242487,0.0430489347224218,-1.310129517606562e-05,-2.7090552023878445e-12,2.505
4.575139989082544e-10,0.0,0.0430523739529297,0.0430488377923248,-1.3152301324037552e-05,-2.705058399499194e-12,2.5055
0.0,9.52877700355348e-10,0.0430521966100952,0.0430487233773171,-1.3152301328034355e-05,-2.699063195166218e-12,2.506
2.4563996670057264e-11,7.05710503923207e-10,0.0430520604486425,0.0430486015134424,-1.3152301325036753e-05,-2.69606559299973e-12,2.5065
1.376168814945511e-07,1.6975169880861785e-10,0.0430519233697295,0.0430486394457077,-1.3152301327035154e-05,-2.6920687901110796e-12,2.507
1.2309626550022212e-07,3.0191732031115137e-09,0.0430518799143632,0.0430485728168651,-1.2587590560997342e-05,-2.6890711879445917e-12,2.5075
0.0,2.3956801820101958e-11,0.0430517990866291,0.0430485364842407,-1.197457188406581e-05,-2.688071987222429e-12,2.508
1.4001855300205257e-08,2.4660995467939983e-11,0.0430516527970466,0.0430484293752177,-1.1974571889061814e-05,-2.6860735857781037e-12,2.50850000000001
1.7932880180815403e-10,0.0,0.0430515383007491,0.0430483049318963,-1.2027203979081413e-05,-2.683075983611616e-12,2.50900000000001
1.3902013297484306e-08,0.0,0.0430514383226983,0.0430481873202586,-1.202720397508461e-05,-2.6780799800008026e-12,2.50950000000001
3.336047822988242e-07,2.295389572859463e-11,0.0430513196583498,0.0430480701222017,-1.2079350326099636e-05,-2.6720847756678268e-12,2.51000000000001
0.0,5.532406963104641e-10,0.0430513156905152,0.0430479407835201,-1.574562369099919e-05,-2.6730839763899894e-12,2.51050000000001
2.452598828958652e-07,7.062331969232005e-10,0.0430510799470611,0.0430477749445722,-1.5745623695107014e-05,-2.6760815785564773e-12,2.51100000000001
0.0,0.0,0.0430510362901603,0.0430476578592553,-1.3191686679014936e-05,-2.6720847756678268e-12,2.51150000000001
0.0,1.6749890363598752e-10,0.0430508144835557,0.0430475409282894,-1.3191686676017333e-05,-2.6670887720570136e-12,2.51200000000001
4.114671034449735e-10,8.608409818311458e-11,0.0430506444562253,0.0430474470792208,-1.3191686678015735e-05,-2.663091969168363e-12,2.51250000000001
3.5586499025352936e-11,3.2687803852571307e-11,0.0430504471596009,0.0430473313668062,-1.3191686681013337e-05,-2.6620927684462004e-12,2.51300000000001
3.0799417680138497e-07,1.0601011103672509e-08,0.0430502796986869,0.0430471975692209,-1.3191686678015735e-05,-2.6560975641132245e-12,2.51350000000001
2.6648936800321987e-08,0.0,0.0430502660923431,0.0430468758183052,-1.674089211900487e-05,-2.6540991626688992e-12,2.51400000000001
4.863777020025495e-10,3.5110520046899296e-10,0.0430500194940344,0.0430467333323914,-1.674356957503953e-05,-2.6580959655575498e-12,2.51450000000001
1.3916247501577494e-08,5.205920416972987e-11,0.0430497631742229,0.0430466008962861,-1.6743569579036333e-05,-2.655098363391062e-12,2.51500000000001
2.2858289566718426e-10,9.418180124676212e-11,0.0430496070274097,0.0430464718724768,-1.6795888344023346e-05,-2.652100761224574e-12,2.51550000000001
0.0,0.0,0.043049428259768,0.0430463618076234,-1.6795888342024945e-05,-2.649103159058086e-12,2.51600000000001
1.3874843302064122e-08,4.696128971803937e-10,0.0430492833546313,0.0430462439357977,-1.6795888341025744e-05,-2.6471047576137607e-12,2.51650000000001
1.2929705306419237e-08,0.0,0.0430491658258625,0.0430460676627023,-1.6848023546067736e-05,-2.649103159058086e-12,2.51700000000001
2.556330919861738e-08,1.2882990507723235e-10,0.0430490274576676,0.0430459324952453,-1.679951356903242e-05,-2.6451063561694355e-12,2.51750000000001
0.0,0.0,0.0430489136276042,0.0430457944602369,-1.670338263204396e-05,-2.64310795472511e-12,2.51800000000001
0.0,2.8499310550378354e-10,0.043048786286303,0.0430456705315039,-1.6703382627047958e-05,-2.639000129533997e-12,2.51850000000001
1.2415853909569785e-07,6.283309983423635e-11,0.0430486621396356,0.0430455639778611,-1.6703382622051954e-05,-2.637001728089672e-12,2.51900000000001
1.6050540790207846e-07,4.7457100749159764e-11,0.0430486083879196,0.0430454539727797,-1.6076659010044736e-05,-2.6330049252010213e-12,2.51950000000001
6.899485982536646e-10,9.214740082086337e-11,0.0430485843030969,0.043045312089701,-1.6729684778060694e-05,-2.636002527367509e-12,2.52000000000001
1.3475693050324367e-07,4.730828020993449e-10,0.0430486085274095,0.043045200580656,-1.6729684781058296e-05,-2.631006523756696e-12,2.52050000000001
1.399068859375685e-08,0.0,0.0430485647663468,0.0430450244435768,-1.6070680463053932e-05,-2.6350033266453465e-12,2.52100000000001
1.4587985280173354e-07,4.9024999337898834e-11,0.0430484364140094,0.0430448890380492,-1.612326936806241e-05,-2.6290081223123707e-12,2.52150000000001
4.847520301831665e-11,1.238599015018771e-10,0.0430483391048239,0.0430447393979895,-1.6819779847021543e-05,-2.628008921590208e-12,2.52200000000001
0.0,0.0,0.0430481572137495,0.0430446010425562,-1.6819779849019945e-05,-2.6320057244788586e-12,2.52250000000001
0.0,1.4927101221751116e-11,0.0430480179420292,0.0430444767247989,-1.681977984402394e-05,-2.6260105201458828e-12,2.52300000000001
1.4226262397276646e-08,4.794109970118754e-10,0.0430478898501322,0.0430443477960264,-1.6819779839027937e-05,-2.622013717257232e-12,2.52350000000001
1.362724577971819e-07,2.258261098952996e-09,0.0430477816473084,0.0430441557071224,-1.6873258382066325e-05,-2.6210145165350696e-12,2.52400000000001
1.3603964295338944e-08,7.341539876026815e-11,0.0430477277716514,0.0430440245853869,-1.630524188500626e-05,-2.62501131942372e-12,2.52450000000001
1.3452239801259314e-08,2.4373920035070107e-09,0.0430475895274442,0.0430439129168735,-1.635624411400194e-05,-2.6240121187015575e-12,2.52500000000001
0.0,6.219419979025531e-10,0.0430474747999755,0.0430438589429611,-1.640677419201264e-05,-2.6270097208680454e-12,2.52550000000001
4.801526051756433e-10,0.0,0.0430473511956448,0.0430437086180666,-1.6406774187016637e-05,-2.62501131942372e-12,2.52600000000001
0.0,1.0080669632372974e-10,0.0430471642523244,0.0430435767877979,-1.6406774183019834e-05,-2.622013717257232e-12,2.52650000000001
1.3080011698751726e-08,0.0,0.043047025725196,0.0430434687864301,-1.6406774188015838e-05,-2.6190161150907443e-12,2.52700000000001
1.3547732997942763e-08,0.0,0.0430469007221412,0.0430433502956619,-1.6357615570061768e-05,-2.6150193122020937e-12,2.52750000000001
1.2572166599444934e-08,9.350280272268918e-11,0.0430467026456278,0.0430432306415365,-1.630906897009954e-05,-2.611022509313443e-12,2.52800000000001
1.3917890895331908e-08,5.857516000018492e-10,0.0430465559180498,0.0430431227657703,-1.6261694647079494e-05,-2.60602650570263e-12,2.52850000000001
2.3737595222783625e-11,0.0,0.0430464392701861,0.0430429507761856,-1.6314021839103354e-05,-2.6080249071469552e-12,2.52900000000001
0.0,1.2043803454542257e-11,0.0430463024204909,0.0430428141435344,-1.631402183510655e-05,-2.6100233085912805e-12,2.52950000000001
2.4526602970809108e-11,2.4494600792124288e-11,0.0430461779680891,0.0430426819335978,-1.6314021830998726e-05,-2.60602650570263e-12,2.53000000000001
3.42469092098896e-07,1.1664109955678015e-10,0.0430460442684097,0.0430425461667826,-1.6314021828001124e-05,-2.609024107869118e-12,2.53050000000001
2.2969001700623437e-11,1.4814380278060924e-10,0.0430460540857239,0.0430424221559488,-1.98998891650648e-05,-2.6130209107577684e-12,2.53100000000001
1.1621419798713006e-10,0.0,0.0430458071032327,0.0430423219376296,-1.98998891680624e-05,-2.6070257064247926e-12,2.53150000000001
1.300567860351709e-08,3.946806007015802e-10,0.043045621232423,0.0430422053573742,-1.9899889166064e-05,-2.6020297028139794e-12,2.53200000000001
4.842599932164404e-11,9.267488998432327e-10,0.0430454246053745,0.0430420367038483,-1.985276339300235e-05,-2.603028903536142e-12,2.53250000000001
1.358225409919811e-08,0.0,0.0430452477459654,0.0430419185973328,-1.985276339500075e-05,-2.6020297028139794e-12,2.53300000000001
0.0,1.2050298259236314e-11,0.0430451226287687,0.0430417998687007,-1.9801652971107586e-05,-2.5960344984810035e-12,2.53350000000001
2.5179601459424106e-11,9.397509853625863e-11,0.0430449931311648,0.0430416735748088,-1.980165296500136e-05,-2.592037695592353e-12,2.53400000000001
1.4476135200280904e-08,5.4433096918771184e-11,0.0430448549934021,0.043041564427685,-1.9801652961004557e-05,-2.5880408927037024e-12,2.53450000000001
4.934970487813217e-11,2.681080357724852e-11,0.0430446739291923,0.043041446263975,-1.9854267556018712e-05,-2.584044089815052e-12,2.53500000000001
1.3562625099383663e-08,9.175150222917594e-11,0.0430445020680015,0.0430413107279706,-1.985426755501951e-05,-2.5870416919815398e-12,2.53550000000001
1.3569060403062494e-08,9.351080326736039e-11,0.0430443824627038,0.04304119990185,-1.9905199452052713e-05,-2.5850432905372145e-12,2.53600000000001
1.3871612698779234e-08,2.277017401020043e-09,0.0430442517537552,0.0430410846711137,-1.99560317550862e-05,-2.584044089815052e-12,2.53650000000001
1.4368304759870831e-07,1.1286750006833657e-10,0.0430441398820132,0.0430409992593777,-2.000815221903096e-05,-2.5850432905372145e-12,2.53700000000001
0.0,1.0709729630908882e-10,0.0430441061702908,0.0430408813685625,-2.069557457606841e-05,-2.5830448890928892e-12,2.53750000000001
0.0,0.0,0.043043967274709,0.0430407598644454,-2.0695574572071607e-05,-2.5850432905372145e-12,2.53800000000001
2.57939712991484e-08,1.083832160131415e-08,0.0430438390777548,0.0430406398210854,-2.0695574568074804e-05,-2.581046487648564e-12,2.53850000000002
1.2998329995683733e-08,1.3457568948105347e-09,0.0430437152017911,0.0430403595207375,-2.05988641250876e-05,-2.5770496847599134e-12,2.53900000000002
2.5660701494234495e-08,9.83009701416293e-10,0.0430435962071874,0.0430402418489499,-2.0549855784035564e-05,-2.575051283315588e-12,2.53950000000002
4.1047090032497735e-10,4.008780113418098e-11,0.0430434944359073,0.043040067188731,-2.0453151745036813e-05,-2.5710544804269375e-12,2.54000000000002
0.0,9.196830103030962e-11,0.043043320076713,0.0430399441828293,-2.0453151749033616e-05,-2.5740520825934254e-12,2.54050000000002
4.988736021505069e-10,2.187447799284481e-09,0.0430431831282434,0.0430398347807075,-2.0453151746036013e-05,-2.5720536811491e-12,2.54100000000002
2.6791792999414366e-08,0.0,0.0430429917922268,0.0430397704780887,-2.0453151747035214e-05,-2.5740520825934254e-12,2.54150000000002
1.6174803400131887e-07,1.0964407992641867e-09,0.0430428789872944,0.0430396654574818,-2.0457083776070917e-05,-2.5710544804269375e-12,2.54200000000002
1.3876935295309423e-08,0.0,0.0430428719166636,0.0430395204574326,-2.121016804901288e-05,-2.570055279704775e-12,2.54250000000002
0.0,0.0,0.0430427427634923,0.0430394014817176,-2.126226449705726e-05,-2.567057677538287e-12,2.54300000000002
2.4680903154550293e-11,1.5737010305993948e-10,0.0430426135353647,0.0430392825330546,-2.1262264492061256e-05,-2.5630608746496364e-12,2.54350000000002
1.2744259703101335e-08,1.39639966256766e-11,0.0430424768036426,0.0430391476374928,-2.1262264493060457e-05,-2.561062473205311e-12,2.54400000000002
0.0,1.914979980144338e-10,0.0430423644641538,0.0430390141652658,-2.121428226509181e-05,-2.5570656703166605e-12,2.54450000000002
2.656989905869267e-11,8.535649964613867e-11,0.0430422419179457,0.0430389026719743,-2.1214282260095807e-05,-2.5550672688723353e-12,2.54500000000002
2.6948054670378196e-07,1.4894870059567467e-10,0.0430421077600712,0.0430387948374219,-2.1214282258097406e-05,-2.55306886742801e-12,2.54550000000002
0.0,1.9085698299559084e-11,0.0430420981890855,0.0430386963329717,-2.1289988315076336e-05,-2.550071265261522e-12,2.54600000000002
1.2051998288242771e-11,0.0,0.0430419268456999,0.0430385711841141,-2.1289988317074737e-05,-2.5490720645393594e-12,2.54650000000002
2.4513099883272105e-11,0.0,0.0430417803027408,0.0430384508410192,-2.1289988314077135e-05,-2.5460744623728715e-12,2.54700000000002
4.0413558097252e-08,7.229889603665995e-11,0.0430416373312279,0.0430383309364789,-2.1289988317074737e-05,-2.542077659484221e-12,2.54750000000002
3.9866394907495106e-11,0.0,0.0430415502258505,0.043038206683611,-2.134730389502515e-05,-2.5400792580398956e-12,2.54800000000002
1.3580473398611126e-08,9.625376995447965e-09,0.0430414029549722,0.0430380859962147,-2.134730389602435e-05,-2.5370816558734077e-12,2.54850000000002
1.3467733400718274e-08,0.0,0.043041291228467,0.043037852099717,-2.1398306703002135e-05,-2.53408405370692e-12,2.54900000000002
1.2635506099756277e-08,0.0,0.043041183586313,0.0430377286372472,-2.144889342403644e-05,-2.5290880500961066e-12,2.54950000000002
1.1283479706136745e-10,9.918749849235908e-11,0.0430410525302929,0.0430376088100826,-2.1401355714045778e-05,-2.5260904479296187e-12,2.55000000000002
1.582265608951472e-07,8.54725040744242e-11,0.043040917910018,0.0430374888860995,-2.1401355712047376e-05,-2.5230928457631308e-12,2.55050000000002
0.0,1.784230402313014e-11,0.0430408954179382,0.0430373800888913,-2.2048934619101068e-05,-2.5210944443188055e-12,2.55100000000002
1.2651017079756688e-07,0.0,0.0430407559072193,0.0430372531302478,-2.2048934614105065e-05,-2.5160984407079923e-12,2.55150000000002
1.3893205003112641e-08,2.8289739995024377e-09,0.0430406996241429,0.043037132232543,-2.1431489063084008e-05,-2.5131008385415043e-12,2.55200000000002
3.088548999885532e-10,2.666901005587974e-10,0.0430405574506524,0.0430370255718934,-2.148358366205194e-05,-2.5160984407079923e-12,2.55250000000002
2.1182767279831483e-07,1.611370065157658e-11,0.0430403778944465,0.0430369391307301,-2.148358365805514e-05,-2.5131008385415043e-12,2.55300000000002
0.0,0.0,0.043040379259834,0.0430368105549597,-1.9244217767999672e-05,-2.5101032363750164e-12,2.55350000000002
1.2871771100375629e-08,0.0,0.0430401908737707,0.0430366882242062,-1.924421776600127e-05,-2.506106433486366e-12,2.55400000000002
2.4696696077075586e-11,0.0,0.043040048112741,0.0430365677923847,-1.919571729902536e-05,-2.5019986082952528e-12,2.55450000000002
2.173710526992556e-07,1.1964380181028744e-10,0.0430398978611613,0.0430364480777588,-1.9195717301023763e-05,-2.4970026046844396e-12,2.55500000000002
3.263423506982832e-07,1.6688289639077425e-10,0.0430398988202723,0.0430363454798664,-1.695932352208107e-05,-2.496003403962277e-12,2.55550000000002
1.387044590295261e-08,1.1798730048528938e-10,0.0430398148714818,0.043036250997132,-2.056687865903406e-05,-2.4920066010736264e-12,2.55600000000002
0.0,8.241970300693069e-11,0.0430395585539234,0.0430361368475811,-2.0618991124043973e-05,-2.490008199629301e-12,2.55650000000002
1.3935894105365776e-11,9.86445397588298e-10,0.0430393650080864,0.0430360211003369,-2.0618991126042374e-05,-2.4860113967406505e-12,2.55700000000002
1.577192959567597e-10,1.7694029574855108e-10,0.0430391992260304,0.0430359256140111,-2.0618991124043973e-05,-2.4830137945741626e-12,2.55750000000002
1.2899920000253307e-08,0.0,0.043039040290982,0.0430358381228467,-2.061899112204557e-05,-2.4800161924076747e-12,2.55800000000002
1.2955833898764535e-08,1.817124020697669e-10,0.0430389023459275,0.043035726460402,-2.0570637733086095e-05,-2.476019389519024e-12,2.55850000000002
0.0,1.7001470370425764e-10,0.0430387792632577,0.043035618403651,-2.0521794519057224e-05,-2.4750201887968615e-12,2.55900000000002
0.0,6.015178008467181e-10,0.0430386502434634,0.0430355261580038,-2.0521794517058822e-05,-2.471023385908211e-12,2.55950000000002
1.388504049931738e-08,1.2806998517245205e-11,0.0430385239450519,0.0430355518856221,-2.052179451406122e-05,-2.4660273822973977e-12,2.56000000000002
2.6598148801515453e-08,0.0,0.0430384049499956,0.0430354343345677,-2.0573889796038358e-05,-2.4610313786865845e-12,2.56050000000002
0.0,0.0,0.0430383059061828,0.0430353141435118,-2.0578971847040606e-05,-2.457034575797934e-12,2.56100000000002
2.950288736022766e-07,9.2057597655959e-11,0.0430381819211741,0.0430351945065175,-2.0578971844043004e-05,-2.451039371464958e-12,2.56150000000002
1.3561874998013757e-08,1.254049641907784e-11,0.043038163782235,0.0430350872605333,-2.3947416737057914e-05,-2.4470425685763075e-12,2.56200000000002
0.0,2.474270094365849e-11,0.0430379517532888,0.0430349639795712,-2.3998350149101455e-05,-2.443045765687657e-12,2.56250000000002
0.0,2.142410554517582e-11,0.0430377806664638,0.0430348325691457,-2.3998350145104652e-05,-2.440048163521169e-12,2.56300000000002
1.2933137297221897e-08,0.0,0.0430376339392687,0.0430347006075899,-2.399835014110785e-05,-2.435052159910356e-12,2.56350000000002
2.7441092599611583e-08,1.148032988118608e-10,0.0430375129497928,0.0430345791540039,-2.394980247599765e-05,-2.42905695557738e-12,2.56400000000002
2.4493101991041044e-11,5.4451498865404346e-11,0.043037392353734,0.0430344595870464,-2.4052742266023053e-05,-2.42905695557738e-12,2.56450000000002
0.0,2.2446186020985692e-09,0.0430372489881614,0.0430343358269002,-2.405274226202625e-05,-2.42905695557738e-12,2.56500000000002
4.025890038006352e-11,7.19271031623947e-11,0.0430371193864229,0.0430342591954571,-2.4052742258029447e-05,-2.4300561562995426e-12,2.56550000000002
1.2448381499219341e-08,1.609256963797101e-10,0.0430369731493064,0.0430341469791623,-2.4052742257030246e-05,-2.4280577548552174e-12,2.56600000000002
2.087526054794786e-10,6.130029817086324e-11,0.0430368536174064,0.0430340521703522,-2.4005766967039044e-05,-2.4240609519665668e-12,2.56650000000002
2.8512470696961945e-08,3.949950019843662e-10,0.0430367663861275,0.0430339356043547,-2.400576696204304e-05,-2.4190649483557536e-12,2.56700000000002
0.0,9.189290300914976e-11,0.0430366231670568,0.0430337682576772,-2.4111383414071597e-05,-2.423061751244404e-12,2.56750000000002
2.5252324696578565e-08,1.0762938998376548e-08,0.0430364852695161,0.0430336473945414,-2.4111383409075593e-05,-2.418065747633591e-12,2.56800000000002
1.2900587098574334e-08,0.0,0.0430363819006502,0.0430333895397795,-2.401635804105684e-05,-2.418065747633591e-12,2.56850000000003
0.0,3.280734989230538e-10,0.0430362712139532,0.0430332630685198,-2.396780526803255e-05,-2.4140689447449404e-12,2.56900000000003
1.7350054639514445e-07,0.0,0.0430361491840441,0.043033154644493,-2.3967805264035746e-05,-2.4130697440227777e-12,2.56950000000003
1.235763746956775e-07,2.2225778995021983e-09,0.0430361534182761,0.0430330343250711,-2.4671495273076438e-05,-2.412070543300615e-12,2.57000000000003
2.6800445800112538e-08,1.839209062826086e-10,0.0430360906150149,0.0430329521161695,-2.405841571606615e-05,-2.4130697440227777e-12,2.57050000000003
0.0,9.199729866793405e-11,0.0430359780404116,0.0430328683876933,-2.4062014991055314e-05,-2.4080737404119645e-12,2.57100000000003
8.831364597949865e-09,2.7506059929738313e-10,0.0430358488993321,0.043032769883511,-2.406201498506011e-05,-2.4030777368011513e-12,2.57150000000003
1.3450324104491429e-08,2.6490099697129565e-10,0.0430357231651672,0.0430326374621686,-2.4028996553071558e-05,-2.4000801346346634e-12,2.57200000000003
0.0,5.499880412207503e-11,0.0430356139838502,0.0430325323747219,-2.4079515743014035e-05,-2.3950841310238502e-12,2.57250000000003
2.7870883698155602e-08,4.725786102721674e-09,0.0430354921241016,0.043032422862343,-2.407951573801803e-05,-2.390088127413037e-12,2.57300000000003
5.395173960365263e-10,0.0,0.0430353899295883,0.0430322273221499,-2.4184160750007067e-05,-2.3910873281351996e-12,2.57350000000003
0.0,0.0,0.0430353879014768,0.0430321069005379,-2.4184160744011862e-05,-2.393085729579525e-12,2.57400000000003
3.952927984940402e-10,1.0113000020739449e-10,0.0430352696606719,0.0430319901566072,-2.4184160738016658e-05,-2.387090525246549e-12,2.57450000000003
0.0,6.275360092677928e-11,0.0430350973287095,0.0430318734360745,-2.418416074101426e-05,-2.3880897259687117e-12,2.57500000000003
1.3909390403354926e-08,3.253089464472225e-11,0.0430349610648602,0.0430317645917046,-2.4184160735019056e-05,-2.384092923080061e-12,2.57550000000003
0.0,2.960150180530974e-11,0.0430348319429171,0.0430316543485601,-2.423627674807971e-05,-2.379096919469248e-12,2.57600000000003
2.147439864819134e-11,0.0,0.0430347059546119,0.0430315437803176,-2.4236276742084506e-05,-2.3741009158584347e-12,2.57650000000003
1.3579343004221922e-08,0.0,0.0430345727749841,0.0430314280171996,-2.4236276738087703e-05,-2.3691049122476215e-12,2.57700000000003
1.3867711402826277e-08,0.0,0.0430344652473852,0.0430313112573343,-2.4287278553081215e-05,-2.363997886334346e-12,2.57750000000003
1.2461527504337155e-08,0.0,0.0430343601827235,0.0430311942002494,-2.43393767120903e-05,-2.3590018827235326e-12,2.57800000000003
1.2415306401003523e-08,5.725543997248117e-10,0.0430342493345573,0.0430310770455606,-2.429234962009197e-05,-2.355005079834882e-12,2.57850000000003
1.2843086399927373e-08,2.3995701259327262e-11,0.0430341379466063,0.0430309240393753,-2.424549874002757e-05,-2.3590018827235326e-12,2.57900000000003
1.718318266008545e-07,0.0,0.0430340152188943,0.0430307825001498,-2.4197136106018924e-05,-2.3600010834456953e-12,2.57950000000003
1.3306729697293296e-08,0.0,0.0430339875705343,0.0430306583980775,-2.4896888376035875e-05,-2.355005079834882e-12,2.58000000000003
0.0,7.580899796799656e-11,0.0430338584601253,0.0430305383531156,-2.484673879310506e-05,-2.3490098755019062e-12,2.58050000000003
1.3867705803138897e-08,1.4137795101287765e-11,0.0430337308246194,0.0430304317263874,-2.4846738787998035e-05,-2.344013871891093e-12,2.58100000000003
0.0,7.048820971355951e-10,0.0430336235306427,0.0430303086040833,-2.4898836808007196e-05,-2.3400170690024424e-12,2.58150000000003
1.4039477698457592e-08,9.350489826864816e-11,0.0430335029917947,0.0430301934070473,-2.4898836802011992e-05,-2.3370194668359545e-12,2.58200000000003
1.391370780395862e-08,0.0,0.0430333745114425,0.0430300910984182,-2.4950953954050448e-05,-2.3310242625029787e-12,2.58250000000003
1.5776011090540276e-07,9.173979631516005e-11,0.0430332628789301,0.0430299772644521,-2.5003261363010232e-05,-2.325029058170003e-12,2.58300000000003
2.6092059200732987e-08,2.304835197697308e-09,0.0430332584072044,0.0430298731898499,-2.5743018252089023e-05,-2.3200330545591896e-12,2.58350000000003
2.301079465860667e-11,4.338540984805128e-10,0.0430331515733316,0.0430298107377994,-2.5841141672033885e-05,-2.3230306567256775e-12,2.58400000000003
0.0,0.0,0.0430330145534276,0.0430296405144531,-2.5841141672033885e-05,-2.325029058170003e-12,2.58450000000003
3.2203839819833213e-07,0.0,0.0430328904481315,0.0430295098441264,-2.584114166703788e-05,-2.322031456003515e-12,2.58500000000003
2.467020820268173e-08,1.09262929953724e-09,0.0430328686763451,0.0430293882882588,-2.9320784997066696e-05,-2.319033853837027e-12,2.58550000000003
2.9068095989959186e-07,0.0,0.0430326505820806,0.0430293054610686,-2.9227685224064714e-05,-2.316036251670539e-12,2.58600000000003
0.0,0.0,0.0430326076179397,0.0430291816812437,-2.636849276205222e-05,-2.319033853837027e-12,2.58650000000003
0.0,8.270399642906767e-11,0.0430323727687975,0.0430290616080652,-2.6368492759054618e-05,-2.3140378502262138e-12,2.58700000000003
0.0,5.69323900523333e-10,0.0430321969785254,0.0430289466115555,-2.6368492759054618e-05,-2.3100410473375632e-12,2.58750000000003
0.0,0.0,0.04303204815036,0.0430288496833805,-2.6368492764050622e-05,-2.3060442444489127e-12,2.58800000000003
1.2692439398109823e-08,0.0,0.0430319122092783,0.04302873929879,-2.6368492765049822e-05,-2.300049040115937e-12,2.58850000000003
2.4638296201862087e-08,9.383539778529126e-11,0.043031794606233,0.0430286249257995,-2.632067171104424e-05,-2.2950530365051236e-12,2.58900000000003
0.0,0.0,0.0430316858550798,0.0430285215023558,-2.622769237103917e-05,-2.2900570328943104e-12,2.58950000000003
0.0,8.001019985437452e-11,0.0430315606607324,0.0430284077847001,-2.6227692367042366e-05,-2.2840618285613346e-12,2.59000000000003
0.0,4.772859885093794e-11,0.0430314378378869,0.0430283024308708,-2.6227692362046362e-05,-2.2810642263948466e-12,2.59050000000003
0.0,0.0,0.043031316212484,0.0430281642516991,-2.622769235705036e-05,-2.28606023000566e-12,2.59100000000003
0.0,9.840934303562143e-09,0.0430311953500912,0.0430280439929707,-2.6227692353053556e-05,-2.2810642263948466e-12,2.59150000000003
1.2903555800247712e-08,7.651190098156846e-11,0.0430310750380257,0.0430277989385525,-2.6227692349056753e-05,-2.2790658249505213e-12,2.59200000000003
1.3561242198645296e-08,2.2227086005077723e-09,0.0430309498428985,0.0430276876010683,-2.617927109505036e-05,-2.2780666242283587e-12,2.59250000000003
1.354682860332801e-08,0.0,0.043030842192165,0.0430276099730148,-2.6230205606103674e-05,-2.2780666242283587e-12,2.59300000000003
1.3461533603098541e-08,0.0,0.0430307255456642,0.0430275050033576,-2.628100861901128e-05,-2.274069821339708e-12,2.59350000000003
4.336461051357432e-10,5.7733595681952465e-11,0.0430306195338048,0.0430273920327806,-2.633156970410777e-05,-2.269073817728895e-12,2.59400000000003
1.4132098269392657e-11,0.0,0.0430304370343891,0.0430272479247346,-2.6331569709103775e-05,-2.269073817728895e-12,2.59450000000003
1.215862706974158e-07,1.1167970020986573e-10,0.0430302930822596,0.0430271261914619,-2.633156970410777e-05,-2.2640778141180817e-12,2.59500000000003
1.3908451695909818e-08,1.7033639776453668e-10,0.0430302322656464,0.0430270111923911,-2.572114462706665e-05,-2.261080211951594e-12,2.59550000000003
0.0,2.1586079451685336e-10,0.0430301075116923,0.0430268934416581,-2.57734318170888e-05,-2.2560842083407806e-12,2.59600000000003
1.4218291495560198e-08,0.0,0.0430299805704386,0.0430267371250347,-2.5773431816089598e-05,-2.255085007618618e-12,2.59650000000003
0.0,0.0,0.0430298737545342,0.0430266091003669,-2.5826889109015205e-05,-2.255085007618618e-12,2.59700000000003
4.095628003408791e-10,0.0,0.0430297535914982,0.0430264886174904,-2.5826889105018402e-05,-2.2510882047299674e-12,2.59750000000003
0.0,0.0,0.0430295779548486,0.0430263704256956,-2.5826889107016804e-05,-2.2480906025634795e-12,2.59800000000003
2.5866295216836477e-11,5.514517037452649e-10,0.0430294428599288,0.0430262531049003,-2.58268891040192e-05,-2.244093799674829e-12,2.59850000000004
2.6245841249633584e-07,0.0,0.0430293066050825,0.0430261553594612,-2.58268891010216e-05,-2.241096197508341e-12,2.59900000000004
0.0,1.048645961732042e-10,0.0430294273799501,0.0430260447609559,-2.344241118401591e-05,-2.2361001938975278e-12,2.59950000000004
0.0,1.584099594553745e-09,0.0430292357597176,0.0430259282369902,-2.344241118301671e-05,-2.23310259173104e-12,2.60000000000004
1.2535150299697317e-08,1.0571549885485254e-10,0.0430290805101906,0.0430258493228395,-2.3442411187013512e-05,-2.230104989564552e-12,2.60050000000004
2.7888287079669283e-07,1.0689412500985984e-08,0.0430289504418581,0.0430257412388602,-2.339537825701843e-05,-2.227107387398064e-12,2.60100000000004
2.4448595925541383e-11,0.0,0.04302899826629,0.0430254930447407,-2.3440674078001322e-05,-2.227107387398064e-12,2.60150000000004
0.0,0.0,0.0430288285665665,0.0430253716766923,-2.3440674081998125e-05,-2.2220003614847883e-12,2.60200000000004
0.0,5.2187296151195994e-11,0.0430286916475831,0.0430252552194676,-2.3440674083108348e-05,-2.2160051571518125e-12,2.60250000000004
0.0,0.0,0.0430285649409116,0.0430251471390526,-2.3440674079999724e-05,-2.212008354263162e-12,2.60300000000004
2.4792598529721488e-11,0.0,0.0430284424909108,0.0430250322479589,-2.344067407600292e-05,-2.2070123506523487e-12,2.60350000000004
0.0,5.095750210681871e-11,0.0430283100321605,0.0430249162321765,-2.3440674078001322e-05,-2.201017146319373e-12,2.60400000000004
2.988987592988934e-07,0.0,0.0430281884062928,0.0430247755337971,-2.344067407400452e-05,-2.20001794559721e-12,2.60450000000004
0.0,4.3097750368481513e-10,0.0430281835628698,0.0430246543494124,-2.708018139108148e-05,-2.1960211427085596e-12,2.60500000000004
0.0,0.0,0.0430279580526742,0.0430244738724686,-2.7080181396077485e-05,-2.20001794559721e-12,2.60550000000004
1.3508389296035261e-08,7.517940436851944e-11,0.0430277885852351,0.0430243391621786,-2.7080181397076686e-05,-2.198019544152885e-12,2.60600000000004
0.0,8.098959697333541e-11,0.0430276458086031,0.0430242281286146,-2.702940321508418e-05,-2.1940227412642344e-12,2.60650000000004
1.453056004963038e-07,6.737189972572111e-11,0.0430275103381679,0.0430240983801471,-2.702940321308578e-05,-2.192024339819909e-12,2.60700000000004
3.329749670433202e-11,0.0,0.0430274714495584,0.0430239871218487,-2.7725271277034835e-05,-2.1880275369312585e-12,2.60750000000004
0.0,1.183678988159187e-10,0.0430273125048638,0.0430238708203275,-2.7725271274037233e-05,-2.184030734042608e-12,2.60800000000004
1.7783198524856658e-11,9.16620945812241e-11,0.0430271792489641,0.0430237538500881,-2.772527127103963e-05,-2.1830315333204453e-12,2.60850000000004
2.6476020695276326e-08,7.661270229331052e-11,0.0430270442941277,0.0430236489258293,-2.772527126804203e-05,-2.1800339311539574e-12,2.60900000000004
1.3772485298046977e-08,5.333705005439171e-10,0.0430269250712052,0.0430235465997435,-2.7730326146002682e-05,-2.176037128265307e-12,2.60950000000004
0.0,0.0,0.0430267862295228,0.0430235613249994,-2.7781328153064777e-05,-2.1720403253766563e-12,2.61000000000004
0.0,9.609039952618303e-11,0.0430266552056318,0.0430234498878884,-2.7781328154063978e-05,-2.1680435224880057e-12,2.61050000000004
2.4433198519968613e-11,2.2168162999713914e-09,0.0430265315127517,0.0430233311815527,-2.7781328151066376e-05,-2.1650459203215178e-12,2.61100000000004
1.3981569797760773e-08,1.4957396432535575e-11,0.0430263984715787,0.0430232637703926,-2.7781328153064777e-05,-2.167044321765843e-12,2.61150000000004
1.1968496669428896e-07,1.0900765012866742e-09,0.0430262917755567,0.0430231531202128,-2.7833885422046123e-05,-2.16204831815503e-12,2.61200000000004
1.2866215905182887e-08,1.199999821732689e-11,0.0430262331428428,0.0430230643522737,-2.7225946800046863e-05,-2.159050715988542e-12,2.61250000000004
1.2900922906344814e-08,0.0,0.0430260932612373,0.0430229516446603,-2.7177517188059497e-05,-2.1540547123777287e-12,2.61300000000004
1.4295489129956263e-07,0.0,0.0430259781557265,0.0430228379343215,-2.712898217804849e-05,-2.1490587087669155e-12,2.61350000000004
0.0,2.4426405342836688e-11,0.0430259604997616,0.0430227231632655,-2.6554963395097886e-05,-2.1440627051561023e-12,2.61400000000004
1.2080600408914677e-11,0.0,0.0430258277739376,0.0430225959484375,-2.655496339909469e-05,-2.145061905878265e-12,2.61450000000004
1.7666902663027173e-11,1.1084817994055918e-09,0.0430256973632557,0.0430224782290975,-2.6554963396097087e-05,-2.139066701545289e-12,2.61500000000004
0.0,2.7193094997990386e-11,0.0430255661360132,0.0430223851041333,-2.6554963394098685e-05,-2.137068300100964e-12,2.61550000000004
0.0,0.0,0.0430254447052824,0.0430222649241497,-2.6554963390101882e-05,-2.1330714972123133e-12,2.61600000000004
1.2893390202717292e-08,1.2596050591451302e-10,0.0430253255396153,0.0430221498624383,-2.655496338510588e-05,-2.1290746943236627e-12,2.61650000000004
0.0,0.0,0.0430252190213838,0.0430220084154775,-2.650637061507588e-05,-2.1300738950458253e-12,2.61700000000004
4.83880990831409e-11,1.479920401503687e-09,0.0430251010035419,0.0430218882166273,-2.6506370611079078e-05,-2.1270762928793374e-12,2.61750000000004
0.0,5.057243998574101e-10,0.0430249597397096,0.0430220314272713,-2.6506370612078278e-05,-2.125077891435012e-12,2.61800000000004
3.0611218439918764e-07,2.984311901765846e-09,0.0430248378412995,0.0430218410771048,-2.6506370608081475e-05,-2.1270762928793374e-12,2.61850000000004
0.0,4.882420995278025e-10,0.043024809312382,0.0430218810417212,-3.0010577244055092e-05,-2.1240786907128495e-12,2.61900000000004
0.0,2.1202919975316092e-10,0.0430245778223509,0.0430216905363604,-3.0010577250050297e-05,-2.125077891435012e-12,2.61950000000004
1.3195960699152742e-08,4.0002907999991955e-09,0.043024407210963,0.0430215534376026,-3.0010577246053494e-05,-2.1220802892685242e-12,2.62000000000004
1.2891745199139493e-08,1.5413269965902643e-10,0.0430242154592821,0.0430213649221395,-2.996237713603911e-05,-2.1210810885463616e-12,2.62050000000004
1.3565181700148088e-08,1.5563990374278802e-10,0.0430240789347134,0.0430212796036049,-2.9913819482030313e-05,-2.117084285657711e-12,2.62100000000004
1.393053249837406e-08,5.0649498484212074e-11,0.0430239384728599,0.043021186818722,-2.996459939808016e-05,-2.111089081324735e-12,2.62150000000004
0.0,1.1804897337430731e-11,0.0430238121497827,0.0430210836418069,-3.0016876692018357e-05,-2.106093077713922e-12,2.62200000000004
0.0,3.8492299625492166e-11,0.043023686289789,0.0430209643921428,-3.0016876688021554e-05,-2.1010970741031088e-12,2.62250000000004
5.32884604498296e-10,1.3003269988542954e-10,0.043023564235306,0.0430208545331663,-3.001687668402475e-05,-2.0990986726587835e-12,2.62300000000004
0.0,0.0,0.0430235721516454,0.0430208254114473,-3.001687668102715e-05,-2.1020962748252714e-12,2.62350000000004
1.7075661099680284e-07,2.3244101088337743e-11,0.0430234567030119,0.0430207032016021,-3.0016876677030346e-05,-2.1040946762695967e-12,2.62400000000004
0.0,4.9273099489433037e-11,0.0430234561851395,0.043020570316188,-3.071053958403347e-05,-2.1050938769917593e-12,2.62450000000004
0.0,4.8466196334029377e-11,0.0430233206589658,0.0430204255012203,-3.071053958403347e-05,-2.1040946762695967e-12,2.62500000000004
1.2480901110528686e-07,3.781060187169061e-11,0.0430231955210669,0.0430203104204229,-3.071053958103587e-05,-2.100097873380946e-12,2.62550000000004
3.457699404574299e-11,4.4089495943033796e-11,0.0430231424535522,0.0430201993428298,-3.0093628634042524e-05,-2.0961010704922955e-12,2.62600000000004
1.3561248096705114e-08,6.606110103390961e-11,0.0430229874149158,0.0430200906990176,-3.0093628635041725e-05,-2.092104267603645e-12,2.62650000000004
0.0,4.3630619950274507e-10,0.0430228740229436,0.043019986171178,-3.0144562952028053e-05,-2.0871082639928318e-12,2.62700000000004
0.0,6.975219013494183e-10,0.0430227520703309,0.0430198164322977,-3.014456294703205e-05,-2.0911050668814823e-12,2.62750000000004
0.0,6.063489987884196e-11,0.0430226324467904,0.0430197095074562,-3.0144562943035247e-05,-2.0881074647149944e-12,2.62800000000004
0.0,0.0,0.0430225140170748,0.0430196025703494,-3.0144562937040043e-05,-2.0839996395238813e-12,2.62850000000005
1.3861676059767625e-07,9.400699663153489e-11,0.0430223962878429,0.0430194875626365,-3.014456293304324e-05,-2.0810020373573934e-12,2.62900000000005
2.4850801971787462e-11,2.323090331213251e-11,0.0430223426204045,0.0430193833259597,-2.946323214603197e-05,-2.0760060337465802e-12,2.62950000000005
0.0,9.969280102828382e-09,0.0430221922232185,0.0430192567432685,-2.946323214703117e-05,-2.0760060337465802e-12,2.63000000000005
1.327430099867799e-08,7.64419985643805e-11,0.0430220652936258,0.0430190097493404,-2.946323214403357e-05,-2.0730084315800923e-12,2.63050000000005
2.4409294030469653e-11,4.213406012976151e-10,0.0430219457066927,0.0430188985496096,-2.9413244763021318e-05,-2.068012427969279e-12,2.63100000000005
0.0,1.8418704061939906e-11,0.0430218129109943,0.0430187249473787,-2.941324476601892e-05,-2.071010030135767e-12,2.63150000000005
2.7426498572236113e-11,4.950585982821387e-10,0.0430216924315328,0.0430185821917469,-2.9413244761022916e-05,-2.066014026524954e-12,2.63200000000005
4.600869685233988e-11,2.4892400640741386e-11,0.0430215584864594,0.0430184187392874,-2.941324476402052e-05,-2.068012427969279e-12,2.63250000000005
2.6378626401257765e-08,2.0051482974015045e-09,0.0430214142372733,0.0430182732913821,-2.941324476701812e-05,-2.066014026524954e-12,2.63300000000005
2.9789219159470637e-07,1.0910909675754255e-10,0.043021307350921,0.0430181850038484,-2.9415270071053712e-05,-2.0640156250806285e-12,2.63350000000005
1.2997388200430837e-08,6.36343998328126e-10,0.0430213213812823,0.0430180788925102,-2.6560691491095412e-05,-2.063016424358466e-12,2.63400000000005
2.4013797894628652e-11,0.0,0.0430211525311783,0.0430180965199601,-2.6512227508046493e-05,-2.0580204207476527e-12,2.63450000000005
1.708557179000425e-07,0.0,0.0430209821499926,0.0430179827751951,-2.6512227508046493e-05,-2.052025216414677e-12,2.63500000000005
1.1799498877973491e-11,0.0,0.0430209664361173,0.0430178640279889,-2.7110434951072016e-05,-2.046030012081701e-12,2.63550000000005
1.7318875519811705e-07,2.3185300901396033e-11,0.0430208163201264,0.0430177460167153,-2.7110434951072016e-05,-2.0390356070265625e-12,2.63600000000005
1.4810399018294618e-09,1.846542016514796e-10,0.0430208149134608,0.0430176163860113,-2.7813097590034808e-05,-2.0390356070265625e-12,2.63650000000005
2.132451580039163e-07,1.067329898074565e-09,0.0430209367509836,0.0430175223931312,-2.7813097588036406e-05,-2.0340396034157493e-12,2.63700000000005
6.943892960631359e-10,1.3820179722845438e-10,0.0430208473812926,0.0430173799334711,-2.5725633733042486e-05,-2.0280443990827735e-12,2.63750000000005
4.6557870059249495e-10,1.0045969611738315e-10,0.0430207636771982,0.0430172832338846,-2.5725633731044084e-05,-2.0250467969162855e-12,2.63800000000005
0.0,2.35644004309421e-11,0.0430205338511943,0.0430171710342412,-2.5725633734041686e-05,-2.027045198360611e-12,2.63850000000005
2.5596360905821847e-08,0.0,0.0430203732057144,0.0430170440464584,-2.572563373803849e-05,-2.0230483954719602e-12,2.63900000000005
0.0,2.4876795068351498e-11,0.0430202449139543,0.0430169256642475,-2.5629183660003108e-05,-2.018052391861147e-12,2.63950000000005
1.2601441896908927e-08,8.376117598130062e-09,0.0430201144001036,0.0430167964295311,-2.5629183657005505e-05,-2.018052391861147e-12,2.64000000000005
0.0,6.6821344985035225e-09,0.0430200012362477,0.0430165689951889,-2.558167639810094e-05,-2.021049994027635e-12,2.64050000000005
1.2496392802485712e-08,4.3027910401338687e-10,0.0430198798898089,0.0430163542694035,-2.5581676395103337e-05,-2.0230483954719602e-12,2.64100000000005
1.343905036976789e-07,1.3040200863567719e-11,0.0430197750055123,0.0430161815737021,-2.5534786835090806e-05,-2.026045997638448e-12,2.64150000000005
6.430838014881424e-10,2.3087400047305806e-11,0.0430197188289924,0.0430160450541426,-2.486981383909015e-05,-2.0200507933054723e-12,2.64200000000005
0.0,0.0,0.0430197227863772,0.0430159117995916,-2.4869813834094145e-05,-2.021049994027635e-12,2.64250000000005
3.000702403013755e-07,0.0,0.0430196015776069,0.043015791870209,-2.4869813831096543e-05,-2.015054789694659e-12,2.64300000000005
1.3131852799608268e-08,1.3799155013094477e-09,0.0430195721116673,0.0430156747269303,-2.8277089862083216e-05,-2.010058786083846e-12,2.64350000000005
0.0,1.0459818899910545e-08,0.0430193567931866,0.0430155934118891,-2.822767484500499e-05,-2.0060619831951954e-12,2.64400000000005
0.0,2.316370012467317e-11,0.0430191872319621,0.0430153439712688,-2.822767484300659e-05,-2.0030643810287074e-12,2.64450000000005
3.2192498666816505e-11,0.0,0.043019043300448,0.0430152115786181,-2.8227674837011385e-05,-2.0050627824730327e-12,2.64500000000005
2.4877697124559006e-11,0.0,0.0430188942947012,0.0430150939789988,-2.8227674833014582e-05,-1.999067578140057e-12,2.64550000000005
1.4738559497851078e-08,2.402990306737962e-11,0.0430187516540941,0.0430149779735126,-2.8227674836012184e-05,-1.9940715745292437e-12,2.64600000000005
4.074378959217917e-10,2.1960539983711946e-09,0.0430185329474878,0.0430148503518721,-2.8279927241081637e-05,-1.996069975973569e-12,2.64650000000005
1.3381845289511807e-07,2.2804658994513005e-09,0.0430183267860406,0.0430147818222961,-2.827992724507844e-05,-1.9970691766957316e-12,2.64700000000005
1.3600912798783504e-08,1.3738954973696593e-09,0.0430182683368183,0.043014709371726,-2.7646662394076316e-05,-2.0000667788622195e-12,2.64750000000005
1.3568117400442059e-08,2.662361997529672e-10,0.0430181266826268,0.0430146053504654,-2.7697657319025737e-05,-1.9980683774178942e-12,2.64800000000005
0.0,2.0485099727629574e-11,0.0430179799997996,0.043014541128519,-2.7748420921014372e-05,-1.996069975973569e-12,2.64850000000005
0.0,0.0,0.043017848400401,0.0430144210086031,-2.7748420915019167e-05,-1.9950707752514063e-12,2.64900000000005
1.3968272399855763e-08,0.0,0.0430177234460039,0.0430143044648398,-2.7748420909023963e-05,-1.9910739723627557e-12,2.64950000000005
0.0,1.4230200351406097e-11,0.0430176165419689,0.0430141883313072,-2.7800927937082776e-05,-1.9860779687519425e-12,2.65000000000005
2.3296865589439442e-07,0.0,0.0430174958377284,0.0430140649324909,-2.780092793108757e-05,-1.9810819651411293e-12,2.65050000000005
2.522056720410948e-08,6.286935000376914e-10,0.0430175340269722,0.0430139474072795,-2.5526077974014072e-05,-1.9750867608081535e-12,2.65100000000005
1.3437627101320349e-08,2.1336490213519355e-10,0.0430173817099104,0.0430139582155918,-2.54312949921065e-05,-1.971089957919503e-12,2.65150000000005
0.0,5.066216057780792e-10,0.0430172482007941,0.0430138707927654,-2.5481762733092772e-05,-1.9670931550308524e-12,2.65200000000005
6.440264016527308e-10,9.517740068298863e-11,0.0430171144316703,0.0430139325067685,-2.548176273209357e-05,-1.971089957919503e-12,2.65250000000005
2.4900893846879768e-11,0.0,0.0430171158808812,0.043013843804012,-2.5481762727097568e-05,-1.9730883593638282e-12,2.65300000000005
0.0,1.7146940117784837e-10,0.0430169825409063,0.0430137338134834,-2.548176273109437e-05,-1.9690915564751776e-12,2.65350000000005
3.1977915429526327e-07,4.805399828056167e-11,0.0430168569949396,0.0430136451586373,-2.5481762726098367e-05,-1.965094753586527e-12,2.65400000000005
2.3172803953475096e-11,1.3611090032839002e-10,0.0430168848972343,0.0430135118365179,-2.201847709903948e-05,-1.965094753586527e-12,2.65450000000005
3.569668944949922e-07,5.419774004589151e-10,0.0430166572841988,0.0430134120419906,-2.2018477096041877e-05,-1.960098749975714e-12,2.65500000000005
1.304400337742706e-11,6.342407016246554e-10,0.0430167248047355,0.0430134298388685,-1.6965460178042235e-05,-1.954103545642738e-12,2.65550000000005
2.3092604217733737e-11,9.497889974507956e-11,0.0430164641032565,0.0430133456282464,-1.6965460180040637e-05,-1.95110594347625e-12,2.65600000000005
0.0,8.821030017536202e-10,0.0430162562097235,0.0430132488703188,-1.6965460175044633e-05,-1.9459989175629744e-12,2.65650000000005
0.0,0.0,0.0430160927809175,0.0430131577753202,-1.6965460174045432e-05,-1.942002114674324e-12,2.65700000000005
1.3905094499444548e-08,1.3247029861940263e-10,0.0430159490225607,0.04301305135246,-1.6965460174045432e-05,-1.9370061110635106e-12,2.65750000000005
0.0,0.0,0.0430158307944315,0.0430129574656408,-1.7017731817059456e-05,-1.93300930817486e-12,2.65800000000005
1.3413104599235837e-08,0.0,0.0430157030785014,0.0430128472310015,-1.7017731813062653e-05,-1.928013304564047e-12,2.65850000000006
2.2972998503512088e-11,7.519367975494795e-10,0.0430155804893233,0.0430127339528795,-1.6967283068103356e-05,-1.9230173009532336e-12,2.65900000000006
1.2792353629859088e-07,9.494809799504011e-11,0.043015443595714,0.0430125709502125,-1.696728307309936e-05,-1.9230173009532336e-12,2.65950000000006
2.4902198358933703e-11,7.517839822890338e-11,0.0430153400325471,0.0430124616188986,-1.6328821488054146e-05,-1.922018100231071e-12,2.66000000000006
1.4455716199762714e-07,4.245397991486932e-10,0.0430151740487714,0.0430123591393349,-1.6328821487054945e-05,-1.919020498064583e-12,2.66050000000006
4.22174945599596e-07,2.4939002252200027e-11,0.0430151305827742,0.0430121921236612,-1.701763349304386e-05,-1.9230173009532336e-12,2.66100000000006
1.576062719013671e-07,1.2247670239107222e-10,0.0430151506358877,0.0430120493120406,-1.9899759913011295e-05,-1.925015702397559e-12,2.66150000000006
1.335791688025778e-07,1.1964269852615672e-10,0.0430149946985611,0.0430119161042387,-2.0547787633051762e-05,-1.922018100231071e-12,2.66200000000006
0.0,9.163299979908501e-11,0.0430148628947689,0.0430117923752044,-1.9893171112062014e-05,-1.919020498064583e-12,2.66250000000006
0.0,4.2997501392694204e-11,0.0430146761102087,0.0430116851972747,-1.9893171114060415e-05,-1.9150236951759325e-12,2.66300000000006
1.4001751001690987e-08,6.694179932598132e-11,0.043014524946735,0.0430115768089243,-1.9893171116058816e-05,-1.911026892287282e-12,2.66350000000006
1.4207399146037858e-11,1.0814679707316088e-10,0.0430143919846742,0.0430114568880389,-1.99457163080341e-05,-1.9130252937316072e-12,2.66400000000006
0.0,9.994245597777507e-09,0.043014253251528,0.0430113388750678,-1.9945716301039695e-05,-1.9150236951759325e-12,2.66450000000006
2.0473900352868668e-11,2.3110305336082604e-11,0.0430141254454223,0.0430110927784693,-1.994571629504449e-05,-1.9090284908429567e-12,2.66500000000006
0.0,2.335848098278248e-09,0.0430139904816421,0.0430109576739223,-1.994571629404529e-05,-1.911026892287282e-12,2.66550000000006
1.289623789701988e-08,1.927009940505542e-11,0.0430138658396096,0.0430108980501564,-1.9945716289049287e-05,-1.911026892287282e-12,2.66600000000006
5.048523057937793e-10,1.52378595852376e-10,0.0430137578193624,0.0430107868415127,-1.9897229206033984e-05,-1.9070300893986314e-12,2.66650000000006
2.4917297392068605e-11,9.505420062172476e-11,0.0430138115186581,0.0430106927475735,-1.9897229210030787e-05,-1.905031687954306e-12,2.66700000000006
0.0,2.4954899258133878e-11,0.0430136938984579,0.0430105932933895,-1.9897229212029188e-05,-1.902034085787818e-12,2.66750000000006
0.0,0.0,0.0430135754085711,0.0430104688422468,-1.9897229208032385e-05,-1.9040324872321435e-12,2.66800000000006
2.442379631872882e-11,0.0,0.0430134577184139,0.0430103517349022,-1.9897229203036382e-05,-1.900035684343493e-12,2.66850000000006
2.666563259784427e-08,1.5579049855718452e-10,0.0430133284429736,0.0430102355227339,-1.9897229203036382e-05,-1.897038082177005e-12,2.66900000000006
1.389470690588146e-08,7.557076006636798e-10,0.0430133632274339,0.043010105577569,-1.9899959687097457e-05,-1.8950396807326797e-12,2.66950000000006
1.1790363569491591e-07,3.6475801545865494e-11,0.0430132645014082,0.0430099934078347,-1.9952192186090123e-05,-1.8920420785661918e-12,2.67000000000006
2.060729419745e-08,9.48709999448738e-11,0.0430133448178606,0.043009885932073,-1.9355532924092422e-05,-1.8880452756775412e-12,2.67050000000006
1.224511738048828e-07,0.0,0.0430132239641425,0.0430097839552586,-1.9433012142022754e-05,-1.8840484727888906e-12,2.67100000000006
2.7550774696349922e-08,2.1571179564805476e-10,0.0430131668846622,0.0430096708818534,-1.8823033108072984e-05,-1.8810508706224027e-12,2.67150000000006
1.272746279895598e-08,5.122786986277994e-10,0.0430130596948064,0.0430095547218182,-1.8926539119057395e-05,-1.878053268455915e-12,2.67200000000006
1.3999030004652191e-08,6.019349602093271e-11,0.0430129442943562,0.0430093953124648,-1.8878514133069402e-05,-1.8760548670115895e-12,2.67250000000006
1.835406880992818e-07,5.890887985748883e-10,0.0430128388308382,0.0430092341464558,-1.893111985007412e-05,-1.8730572648451016e-12,2.67300000000006
1.5157861110032256e-07,2.4963003886213642e-11,0.0430128333232696,0.0430092430436818,-1.6927759634022266e-05,-1.8680612612342884e-12,2.67350000000006
2.4934200537618523e-11,2.353924603848423e-09,0.0430127388326355,0.0430091150032187,-1.631813330205123e-05,-1.8700596626786137e-12,2.67400000000006
1.391985139653773e-08,0.0,0.0430125612232383,0.0430090509458957,-1.631813330404963e-05,-1.8700596626786137e-12,2.67450000000006
1.3996965302076614e-08,4.0499400361104776e-10,0.0430123844166272,0.0430089476088531,-1.6368893807072737e-05,-1.866062859789963e-12,2.67500000000006
0.0,8.409230256578581e-11,0.0430122561395943,0.0430087843492651,-1.642149224900802e-05,-1.869060461956451e-12,2.67550000000006
1.2249099651251427e-10,2.3678009553051993e-10,0.0430121276268456,0.043008664970074,-1.6421492248008818e-05,-1.8650636590678005e-12,2.67600000000006
2.447880093070509e-11,7.626750619937894e-11,0.0430119946914872,0.0430085882911557,-1.6421492246010416e-05,-1.8620660569013125e-12,2.67650000000006
1.400096460296707e-08,1.9465690170861194e-10,0.043011857173978,0.0430084832506046,-1.6421492243012814e-05,-1.8590684547348246e-12,2.67700000000006
3.179286440987972e-07,2.021185024903005e-10,0.0430117493706461,0.0430083589028456,-1.647410865401877e-05,-1.8570700532904993e-12,2.67750000000006
1.2802003401812811e-08,0.0,0.0430117437202761,0.0430082575016846,-2.0127878041065195e-05,-1.852074049679686e-12,2.67800000000006
4.0840128001651266e-08,6.276470315702554e-11,0.0430115238630083,0.0430081435431317,-2.007960788008578e-05,-1.8480772467910356e-12,2.67850000000006
4.4726280318263534e-10,0.0,0.0430113975394191,0.0430080378449562,-2.0136291380090654e-05,-1.847078046068873e-12,2.67900000000006
0.0,2.307408195068028e-09,0.0430111882026952,0.0430079236205977,-2.0136291384087457e-05,-1.844080443902385e-12,2.67950000000006
1.2878551600148391e-08,0.0,0.0430110369493244,0.0430078343711943,-2.0136291382089055e-05,-1.8480772467910356e-12,2.68000000000006
1.9250594174291535e-11,0.0,0.043010915633417,0.043007727409894,-2.0087802017010326e-05,-1.844080443902385e-12,2.68050000000006
4.0602972102565804e-08,0.0,0.0430107787807067,0.0430076140185238,-2.0087802012014322e-05,-1.839084440291572e-12,2.68100000000006
0.0,9.499420000613767e-11,0.0430106707731134,0.043007498669391,-2.014497929203607e-05,-1.836086838125084e-12,2.68150000000006
0.0,0.0,0.0430105433847385,0.043007394776677,-2.0144979289038467e-05,-1.8320900352364333e-12,2.68200000000006
0.0,0.0,0.0430104206551623,0.0430072809441624,-2.0144979286040865e-05,-1.8280932323477828e-12,2.68250000000006
1.4568099819534108e-07,2.3636495538603697e-11,0.0430102998473921,0.043007165509876,-2.0144979283043263e-05,-1.824096429459132e-12,2.68300000000006
1.3995185801918275e-08,0.0,0.0430102831006301,0.0430070382935396,-2.083986544210159e-05,-1.8200996265704816e-12,2.68350000000006
1.227048564006461e-07,0.0,0.043010165101744,0.0430069200766556,-2.0892461341071034e-05,-1.8151036229596684e-12,2.68400000000006
1.2584539799131989e-08,4.178450987990523e-10,0.0430100754079044,0.0430068033325536,-2.0278896777026212e-05,-1.8101076193488552e-12,2.68450000000006
1.3433825399311594e-08,1.0767809560663366e-10,0.0430099357873409,0.0430066338725796,-2.02314185880903e-05,-1.8131052215153431e-12,2.68500000000006
0.0,0.0,0.0430098205564809,0.0430064715922125,-2.0281867421090283e-05,-1.8131052215153431e-12,2.68550000000006
1.4141913799725625e-08,6.781877975869932e-10,0.0430096972627384,0.0430063440384221,-2.028186741709348e-05,-1.8079981956020674e-12,2.68600000000006
4.45691601680398e-10,1.1590740173206271e-10,0.0430095790581232,0.0430061816986453,-2.033448929006365e-05,-1.8101076193488552e-12,2.68650000000006
1.3161894296676024e-08,2.053624006959076e-10,0.0430094057331232,0.0430060390178718,-2.033448928806525e-05,-1.8079981956020674e-12,2.68700000000006
0.0,0.0,0.0430092516501899,0.0430059443976242,-2.028511306007008e-05,-1.8030021919912542e-12,2.68750000000006
2.2984801562042634e-11,9.918654703122698e-09,0.0430091214790515,0.0430058296437426,-2.028511305707248e-05,-1.798006188380441e-12,2.68800000000007
1.583279142028382e-07,1.1838360153282323e-10,0.0430089871190427,0.0430055305049291,-2.0285113061069282e-05,-1.801003790546929e-12,2.68850000000007
0.0,3.5013998644917166e-11,0.0430089663089347,0.0430053919028247,-2.0931269991031343e-05,-1.7990053891026037e-12,2.68900000000007
1.440232139798825e-08,2.6532297192627396e-11,0.0430088297477769,0.0430052744091568,-2.093126998503614e-05,-1.7930101847696278e-12,2.68950000000007
0.0,1.2731540127708385e-10,0.0430086691424006,0.0430051431218613,-2.098387209403807e-05,-1.7910117833253025e-12,2.69000000000007
1.2908616196793954e-08,2.0959849827972832e-10,0.0430085330384653,0.0430050509882715,-2.0983872089042066e-05,-1.7880141811588146e-12,2.69050000000007
2.1348479928295916e-10,1.1467370109041752e-10,0.0430084227981894,0.0430049332691978,-2.0935362361029775e-05,-1.787014980436652e-12,2.69100000000007
6.177413996999448e-10,9.36774061099932e-11,0.0430083567233934,0.0430048150796257,-2.0935362358032172e-05,-1.784017378270164e-12,2.69150000000007
2.678485910151407e-08,2.6732900615389354e-11,0.0430083618958151,0.043004709659542,-2.093536235403537e-05,-1.7790213746593508e-12,2.69200000000007
0.0,1.5527386043601155e-09,0.0430082631756953,0.043004578641601,-2.0939020294097332e-05,-1.7810197761036761e-12,2.69250000000007
1.729928687937976e-07,0.0,0.0430081414897865,0.0430044304142303,-2.093902029109973e-05,-1.7780221739371882e-12,2.69300000000007
1.2533561598304654e-08,2.1963902918642475e-11,0.0430081327377767,0.043004312978607,-2.173376897207646e-05,-1.7740253710485376e-12,2.69350000000007
1.35817938007321e-08,8.632030507049748e-11,0.043008010038174,0.0430041859895257,-2.1686631429096437e-05,-1.773026170326375e-12,2.69400000000007
0.0,0.0,0.0430078886253591,0.0430040788850884,-2.173755320600268e-05,-1.7720269696042124e-12,2.69450000000007
0.0,1.0278691904563875e-08,0.0430077660029874,0.0430039641999426,-2.1737553202005877e-05,-1.7690293674377244e-12,2.69500000000007
0.0,2.5018903615503518e-11,0.0430076464314012,0.0430037166924138,-2.1737553198009074e-05,-1.7670309659933991e-12,2.69550000000007
2.3106697111252572e-11,9.479719786931184e-11,0.0430075280612721,0.043003582330941,-2.173755319401227e-05,-1.7640333638269112e-12,2.69600000000007
2.8228376997008198e-08,6.131480045912241e-11,0.043007398155078,0.0430034749579919,-2.173755319101467e-05,-1.7610357616604233e-12,2.69650000000007
0.0,1.9163972006519536e-09,0.043007309434328,0.043003356542327,-2.1843671744070647e-05,-1.75603975804961e-12,2.69700000000007
0.0,8.840730231218785e-11,0.0430071919359937,0.0430033916795319,-2.1843671740073844e-05,-1.7510437544387969e-12,2.69750000000007
2.3680002403381195e-11,2.4072799309493575e-11,0.0430070747423384,0.0430032929253684,-2.184367173507784e-05,-1.748046152272309e-12,2.69800000000007
2.4990003122393745e-11,2.930378995014138e-10,0.0430069464010339,0.0430031670564441,-2.1843671731081038e-05,-1.748046152272309e-12,2.69850000000007
2.3150002748106857e-11,0.0,0.0430068152531699,0.0430030135684147,-2.1843671728083436e-05,-1.7440493493836584e-12,2.69900000000007
1.2551186895359834e-08,5.755257034834038e-10,0.0430066834175878,0.0430028851267412,-2.1843671727084235e-05,-1.7400525464950078e-12,2.69950000000007
2.407399973813895e-11,1.423198017769245e-10,0.0430065726023825,0.0430029000177111,-2.1796312520083738e-05,-1.73705494432852e-12,2.70000000000007
4.0827362601802974e-08,2.2667287977173878e-09,0.0430064422982045,0.0430027755938107,-2.179631252108294e-05,-1.7360557436063573e-12,2.70050000000007
1.1584880277304421e-10,1.4011090204713028e-10,0.0430063036737355,0.0430026731337846,-2.1851056948074543e-05,-1.7390533457728452e-12,2.70100000000007
1.253263359757284e-08,1.9517550076120216e-10,0.0430061581178316,0.0430025829552401,-2.185105694607614e-05,-1.7350565428841946e-12,2.70150000000007
1.3507499597997796e-08,0.0,0.0430060420989734,0.0430024887619384,-2.1803863784031208e-05,-1.731059739995544e-12,2.70200000000007
0.0,0.0,0.0430059360561352,0.0430023775029217,-2.1854608859062097e-05,-1.7270629371068935e-12,2.70250000000007
1.3901139302163745e-08,0.0,0.0430058174734659,0.043002263027984,-2.1854608854066093e-05,-1.723066134218243e-12,2.70300000000007
1.3265839093890008e-08,2.2490100060057472e-11,0.0430057151381406,0.0430021475932319,-2.1906865525056496e-05,-1.7180701306074297e-12,2.70350000000007
5.1512502596828824e-11,5.696536992116918e-10,0.043005502890206,0.043002020349618,-2.1859940800061928e-05,-1.720068532051755e-12,2.70400000000007
1.2716040026505837e-10,2.5206220444218275e-10,0.0430053295094592,0.0430019154677328,-2.1859940799062727e-05,-1.7150725284409418e-12,2.70450000000007
2.6746096802587882e-08,1.631693946624324e-10,0.0430052250735119,0.0430018179143386,-2.1859940797064326e-05,-1.7180701306074297e-12,2.70500000000007
3.0036368500047095e-07,4.672649767112347e-11,0.0430051315525526,0.0430016744362807,-2.1864532424031857e-05,-1.7150725284409418e-12,2.70550000000007
1.8918200339612667e-11,3.5012701071757135e-11,0.0430051013752615,0.0430015509863737,-2.5309985180022032e-05,-1.7100765248301286e-12,2.70600000000007
2.670019760842024e-11,5.699560268190851e-11,0.0430048614292444,0.0430014381115202,-2.5309985182020434e-05,-1.7070789226636407e-12,2.70650000000007
1.3958917695344741e-08,1.948759972836278e-10,0.0430046732081323,0.0430013293087476,-2.5309985184018835e-05,-1.7040813204971528e-12,2.70700000000007
2.0574069690276753e-07,0.0,0.0430045412203917,0.0430012311284738,-2.5362457597100097e-05,-1.7010837183306649e-12,2.70750000000007
0.0,2.1877400030456684e-09,0.0430045425980922,0.043001118555009,-2.2978331915002315e-05,-1.698086116164177e-12,2.70800000000007
3.0611418039977467e-07,2.2765691970461077e-09,0.0430043547720903,0.0430009739046434,-2.2978331914003114e-05,-1.6960877147198516e-12,2.70850000000007
1.2942397702164765e-08,2.2408762970216323e-09,0.0430043072389137,0.0430009116644448,-2.643417101000356e-05,-1.7000845176085022e-12,2.70900000000007
0.0,2.5082498578132828e-11,0.0430040645254188,0.0430008616684682,-2.6385652303062557e-05,-1.7040813204971528e-12,2.70950000000007
1.402376829939822e-08,0.0,0.0430038828062123,0.0430007529398379,-2.6385652303062557e-05,-1.6990853168863396e-12,2.71000000000007
0.0,2.0044200327307138e-10,0.0430037348267003,0.0430006414572268,-2.643827404202881e-05,-1.695088513997689e-12,2.71050000000007
1.260725290136433e-08,2.1980149644829083e-10,0.0430035948566836,0.0430005417007087,-2.6438274038032006e-05,-1.692090911831201e-12,2.71100000000007
1.2758661709771912e-07,0.0,0.0430034525454153,0.0430003968858259,-2.6390894652061903e-05,-1.6880941089425505e-12,2.71150000000007
1.2047300657069826e-11,2.4398996711916254e-11,0.0430035342112103,0.0430002721301288,-2.5770284693082957e-05,-1.6840973060539e-12,2.71200000000007
2.4059698677803e-11,9.498130060237031e-11,0.0430033908513573,0.0430001414753848,-2.5770284690085354e-05,-1.681099703887412e-12,2.71250000000007
1.2060498433275058e-11,1.5886379711727017e-10,0.0430032463209545,0.043000034324787,-2.5770284691084555e-05,-1.6761037002765988e-12,2.71300000000007
3.0264159928128365e-10,1.0547202000665834e-09,0.0430031109684364,0.0429999261986509,-2.577028468608855e-05,-1.6741052988322735e-12,2.71350000000007
0.0,2.1663700000562613e-10,0.0430029461690514,0.0429997744630263,-2.577028468209175e-05,-1.6761037002765988e-12,2.71400000000007
1.3938344999020469e-08,0.0,0.043002811441349,0.0429996786243745,-2.577028468409015e-05,-1.673106098110111e-12,2.71450000000007
2.742304450187305e-08,1.0082699952729257e-10,0.0430026781374057,0.0429995649371303,-2.5822494227001336e-05,-1.6699974736411605e-12,2.71500000000007
1.5882581599901968e-07,0.0,0.0430025831147577,0.0429994494425223,-2.5925516448088715e-05,-1.66600067075251e-12,2.71550000000007
2.5746747796262515e-08,1.825540801858594e-09,0.0430025718321686,0.0429993332394515,-2.667173549708579e-05,-1.6620038678638593e-12,2.71600000000007
3.6370600975388356e-11,4.225390176637589e-11,0.0430024629997917,0.0429990728004931,-2.657488843205158e-05,-1.6679990721968352e-12,2.71650000000007
0.0,0.0,0.0430023189251682,0.0429989052990324,-2.657488843005318e-05,-1.6640022693081846e-12,2.71700000000007
2.4411000998370014e-11,0.0,0.0430021938655508,0.0429987750618438,-2.6574888426056376e-05,-1.660005466419534e-12,2.71750000000007
0.0,3.936719700226021e-11,0.0430020610392844,0.0429986530321338,-2.6574888423058773e-05,-1.6560086635308835e-12,2.71800000000008
5.768382993487364e-10,1.8628260045616685e-10,0.0430019394794096,0.0429985402615725,-2.657488841806277e-05,-1.652011860642233e-12,2.71850000000008
1.2017329250463282e-07,3.369800272157164e-11,0.0430019558048343,0.042998447367177,-2.6574888413066766e-05,-1.6480150577535824e-12,2.71900000000008
3.794820013780509e-11,2.5111100698804734e-11,0.0430019150120046,0.0429983403608435,-2.596986373704091e-05,-1.6450174555870944e-12,2.71950000000008
0.0,7.615059971488591e-11,0.0430017522884321,0.0429982137649879,-2.5969863734043308e-05,-1.6420198534206065e-12,2.72000000000008
2.6513069600886396e-08,2.3032097062891665e-11,0.0430016205034746,0.042998107596535,-2.5969863728048104e-05,-1.638023050531956e-12,2.72050000000008
3.950669479751978e-08,1.2906130331113985e-10,0.0430015152560927,0.0429979808124858,-2.597528691106188e-05,-1.635025448365468e-12,2.72100000000008
1.2925303001509736e-08,1.0456038194994743e-08,0.0430014288390846,0.0429978563523563,-2.5931439248005894e-05,-1.6330270469211428e-12,2.72150000000008
1.4546091420264418e-07,9.45928960160991e-11,0.0430013238576127,0.0429976037960428,-2.5882913861074996e-05,-1.6300294447546548e-12,2.72200000000008
1.2609004201857843e-08,2.5142797566157782e-11,0.0430013035651061,0.0429974929876959,-2.6573431021081895e-05,-1.624034240421679e-12,2.72250000000008
2.5065102771115733e-11,1.2845197128186214e-11,0.0430011818994229,0.0429973656716736,-2.6525915737041217e-05,-1.6230350396995163e-12,2.72300000000008
2.1416658430029045e-07,8.175062016224643e-10,0.0430010460414049,0.0429972401362076,-2.6525915733044414e-05,-1.6200374375330284e-12,2.72350000000008
0.0,4.851459511900913e-11,0.0430010416796946,0.0429971385519632,-2.4120399210070254e-05,-1.6170398353665405e-12,2.72400000000008
0.0,0.0,0.0430008542906573,0.0429970038411617,-2.4120399212068655e-05,-1.6170398353665405e-12,2.72450000000008
1.3895423194021372e-08,1.6376090067327098e-10,0.0430007032620582,0.0429968849866862,-2.4120399213067856e-05,-1.61304303247789e-12,2.72500000000008
1.2888721596937547e-08,0.0,0.0430005844152277,0.0429967462210948,-2.417263295706462e-05,-1.6140422332000526e-12,2.72550000000008
1.4014401999995485e-08,0.0,0.0430004637166967,0.0429966258861999,-2.4124322426044564e-05,-1.610045430311402e-12,2.72600000000008
0.0,0.0,0.0430003428750592,0.0429965087495587,-2.4176907354012123e-05,-1.6060486274227515e-12,2.72650000000008
1.4528994200097012e-07,2.2970911006670036e-09,0.043000219314456,0.0429963925566536,-2.417690735001532e-05,-1.6020518245341009e-12,2.72700000000008
0.0,4.1144802842563166e-11,0.0430001679725727,0.0429963263944086,-2.4870098256024598e-05,-1.6040502259784262e-12,2.72750000000008
1.293615920633373e-08,7.069600460596348e-11,0.0430000237209015,0.0429962310019957,-2.4870098250029393e-05,-1.599054222367613e-12,2.72800000000008
1.5856447359990922e-07,5.031639688235501e-11,0.0429999025483362,0.0429961151360475,-2.482160908101605e-05,-1.599054222367613e-12,2.72850000000008
3.575595809712784e-08,1.4702424971924088e-09,0.042999878466999,0.0429959764834322,-2.406692418099876e-05,-1.6000534230897756e-12,2.72900000000008
2.4400099996046976e-11,8.395210221445737e-11,0.0429997801187377,0.0429958911586016,-2.413511970300597e-05,-1.5970558209232877e-12,2.72950000000008
4.3400419369454823e-10,1.5508379996864718e-10,0.0429996426381636,0.0429957630456617,-2.413511970300597e-05,-1.5940582187567998e-12,2.73000000000008
2.5109900270159358e-11,7.610508959143836e-10,0.0429994558632356,0.0429956315936671,-2.413511970400517e-05,-1.5920598173124745e-12,2.73050000000008
2.3222670220146568e-07,0.0,0.0429993058430253,0.0429956388005772,-2.4135119701007568e-05,-1.5890622151459866e-12,2.73100000000008
1.4016414501272223e-08,1.0041917498926356e-08,0.0429993182178601,0.042995521493769,-2.1698677449055737e-05,-1.5860646129794986e-12,2.73150000000008
8.230453957258632e-10,1.88630798481082e-10,0.042999136079832,0.0429952845825325,-2.1751295041005925e-05,-1.5830670108130107e-12,2.73200000000008
0.0,0.0,0.0429988776230283,0.0429951874341733,-2.175129504600193e-05,-1.5790702079243601e-12,2.73250000000008
1.2744700399192066e-08,2.33870909444045e-09,0.0429987100060661,0.0429950756985155,-2.175129504600193e-05,-1.5750734050357096e-12,2.73300000000008
2.5123500502211016e-11,6.42119968308208e-11,0.0429985808335779,0.0429950190183525,-2.170321957406518e-05,-1.5770718064800349e-12,2.73350000000008
1.238412190157634e-08,1.2440000418667552e-11,0.0429984395879736,0.0429949270906561,-2.170321957406518e-05,-1.5730750035913843e-12,2.73400000000008
0.0,0.0,0.0429983221995609,0.0429948112613894,-2.1656489129107115e-05,-1.5700774014248964e-12,2.73450000000008
1.3951476696139054e-08,0.0,0.042998199423817,0.0429946964809007,-2.165648912499929e-05,-1.5650813978140832e-12,2.73500000000008
3.254848705003255e-07,0.0,0.0429980944172634,0.0429945812334062,-2.1708933602093694e-05,-1.5610845949254326e-12,2.73550000000008
6.050939610480199e-11,1.233292981628331e-10,0.0429981085126254,0.0429944657571727,-2.5538799842017568e-05,-1.557087792036782e-12,2.73600000000008
1.243967120284628e-08,5.633168029262059e-10,0.0429978491483524,0.0429943359894671,-2.553879984501517e-05,-1.5590861934811073e-12,2.73650000000008
0.0,2.302940477205695e-11,0.0429976808919297,0.0429943505336914,-2.5491857880033386e-05,-1.5540901898702941e-12,2.73700000000008
4.05139825992995e-08,3.310129947919904e-11,0.0429975329831615,0.0429942259026018,-2.5491857874038182e-05,-1.5530909891481315e-12,2.73750000000008
1.285319767285742e-11,1.7340399949272722e-11,0.0429974404277687,0.0429941114043338,-2.5546421640099126e-05,-1.5530909891481315e-12,2.73800000000008
2.4095704598270373e-11,0.0,0.0429973053238851,0.0429939862316419,-2.5546421638100725e-05,-1.5480949855373183e-12,2.73850000000008
1.2334666030233699e-07,1.7106569633051905e-10,0.042997166903369,0.0429938683348414,-2.5546421637101524e-05,-1.5450973833708304e-12,2.73900000000008
2.3200899534892017e-11,1.084521014660389e-10,0.0429970832684765,0.0429937760643467,-2.492199722203825e-05,-1.5411005804821798e-12,2.73950000000008
2.0556098490054353e-11,0.0,0.0429969253966713,0.0429936823367502,-2.4921997227034254e-05,-1.5391021790378545e-12,2.74000000000008
0.0,2.5560900618337712e-11,0.0429967836004393,0.0429935716892073,-2.492199722303745e-05,-1.5371037775935292e-12,2.74050000000008
2.5163295058749924e-11,0.0,0.0429966572164552,0.0429934459700715,-2.4921997219040648e-05,-1.532107773982716e-12,2.74100000000008
1.3450994998387422e-08,1.2147890332547817e-10,0.0429965230666059,0.0429933291671459,-2.492199722003985e-05,-1.5309975509580909e-12,2.74150000000008
1.4534258269832678e-07,1.4395145006562693e-09,0.0429964041371791,0.0429932244822448,-2.4972413654067438e-05,-1.527999948791603e-12,2.74200000000008
1.3144723198799113e-08,7.237457994024865e-10,0.0429963843721273,0.0429930953568652,-2.5667724187106167e-05,-1.525002346625115e-12,2.74250000000008
1.2833153699431943e-08,4.764915961796845e-10,0.0429962004564483,0.0429929071033662,-2.5619666590093182e-05,-1.5210055437364645e-12,2.74300000000008
7.556189701718452e-11,9.623499913624656e-11,0.0429960682476291,0.0429927287946263,-2.557125695501483e-05,-1.5230039451807897e-12,2.74350000000008
1.4283329950043333e-07,2.167696022681298e-10,0.0429959010846209,0.0429925813220362,-2.557125695201723e-05,-1.5240031459029524e-12,2.74400000000008
1.2424668904831293e-08,9.769142099436134e-09,0.0429958607715601,0.0429924338895325,-2.4998617129012857e-05,-1.5210055437364645e-12,2.74450000000008
1.4119629770936726e-10,4.7023794580436373e-11,0.0429957311808923,0.0429921887704121,-2.4951732802036553e-05,-1.5190071422921392e-12,2.74500000000008
1.5504880018779588e-10,9.14956999054084e-11,0.0429955919647697,0.0429920740978861,-2.4951732803035753e-05,-1.5160095401256513e-12,2.74550000000008
0.0,5.040060035987892e-10,0.0429954494923912,0.0429919700417954,-2.4951732801037352e-05,-1.5150103394034886e-12,2.74600000000008
1.3895605201208472e-08,7.651399652752744e-11,0.0429953215489697,0.0429918155143104,-2.4951732796041348e-05,-1.5180079415699765e-12,2.74650000000008
1.2967821094722609e-08,5.3957900647549906e-11,0.0429952154433596,0.042991696061871,-2.5003965975045617e-05,-1.514011138681326e-12,2.74700000000008
1.4582461909523614e-07,3.9762998449432985e-11,0.0429951090214263,0.0429915842563564,-2.4955108001045723e-05,-1.5120127372370007e-12,2.74750000000008
2.6407513897819257e-08,0.0,0.0429950960589706,0.0429914482503698,-2.5646349059105233e-05,-1.5120127372370007e-12,2.74800000000009
1.2691634500294757e-08,2.462707052175439e-10,0.0429949890381874,0.0429913280676746,-2.565183767910817e-05,-1.5100143357926754e-12,2.74850000000009
2.988055314012694e-07,2.4135096698962855e-11,0.042994877664992,0.0429912055184486,-2.5604021518077502e-05,-1.5080159343483501e-12,2.74900000000009
0.0,0.0,0.0429949855031946,0.0429910724799097,-2.9029594930007896e-05,-1.5120127372370007e-12,2.74950000000009
0.0,5.248321013895385e-10,0.0429947617978542,0.0429909525107862,-2.90295949340047e-05,-1.5120127372370007e-12,2.75000000000009
0.0,2.5943296122488135e-11,0.0429945913871558,0.0429908478179086,-2.9029594930007896e-05,-1.5080159343483501e-12,2.75050000000009
2.7453362597129605e-08,0.0,0.0429944476943032,0.0429907242325635,-2.902959492401269e-05,-1.5050183321818622e-12,2.75100000000009
0.0,0.0,0.04299446615978,0.0429906077166142,-2.903371399309851e-05,-1.5040191314596996e-12,2.75150000000009
1.2328845701292668e-08,1.1523600129681455e-10,0.042994342859862,0.0429904919657887,-2.9033713988102505e-05,-1.503019930737537e-12,2.75200000000009
0.0,0.0,0.0429942272459354,0.0429903779566416,-2.898719043908926e-05,-1.4990231278488864e-12,2.75250000000009
0.0,4.528115396529309e-09,0.0429941047793782,0.0429902626334806,-2.8987190435092458e-05,-1.497024726404561e-12,2.75300000000009
1.3464218399927841e-08,2.34657349801326e-09,0.0429939844836912,0.0429902587669677,-2.8987190431095655e-05,-1.500022328571049e-12,2.75350000000009
1.7342696723154916e-11,4.3794069759517384e-10,0.0429938689195766,0.0429902175217705,-2.9037656235075815e-05,-1.500022328571049e-12,2.75400000000009
1.233763749497463e-08,5.4397403248529486e-11,0.0429937400561537,0.0429900600102425,-2.903765623007981e-05,-1.5010215292932116e-12,2.75450000000009
1.350062849708733e-08,1.6585874965113767e-09,0.0429936287839323,0.0429899408492716,-2.8991097280051115e-05,-1.497024726404561e-12,2.75500000000009
4.8578696620893425e-11,1.7406969615718637e-10,0.0429935254143277,0.0429898426701832,-2.904181485807733e-05,-1.4930279235159105e-12,2.75550000000009
0.0,3.822680366694087e-11,0.0429933840388813,0.0429897175631205,-2.904181485707813e-05,-1.4910295220715852e-12,2.75600000000009
2.622980709715561e-08,9.186360006019356e-11,0.0429932624918775,0.0429896032178618,-2.904181485607893e-05,-1.4880319199050973e-12,2.75650000000009
2.148726993000949e-07,0.0,0.0429931619004439,0.0429894893203356,-2.9047484474076235e-05,-1.4820367155721215e-12,2.75700000000009
1.216316879854018e-08,1.232330210099164e-11,0.0429931854135331,0.0429893731394579,-2.665636819110251e-05,-1.4770407119613083e-12,2.75750000000009
2.6550502102429263e-08,7.623010556123688e-11,0.0429929811424491,0.0429892501355905,-2.6611662163000815e-05,-1.4740431097948203e-12,2.75800000000009
1.2535114300715744e-08,9.182170301880177e-11,0.0429928381205665,0.0429891443731356,-2.661717766305749e-05,-1.4710455076283324e-12,2.75850000000009
3.1389530040504265e-07,5.06791969501208e-11,0.0429927114993798,0.0429890416086085,-2.6569991620095657e-05,-1.4700463069061698e-12,2.75900000000009
1.3648448279890424e-07,0.0,0.0429926103561958,0.042988903545999,-3.007963235301947e-05,-1.4700463069061698e-12,2.75950000000009
0.0,0.0,0.0429924367079785,0.04298878319125,-2.9516677586105544e-05,-1.4680479054618445e-12,2.76000000000009
1.294159989589927e-08,0.0,0.0429922386992244,0.0429886655209638,-2.951667758199772e-05,-1.4670487047396819e-12,2.76050000000009
0.0,1.4136469772552118e-10,0.042992092246971,0.0429885485731109,-2.9467846274999765e-05,-1.4650503032953566e-12,2.76100000000009
0.0,0.0,0.0429919530798672,0.0429884205514692,-2.9467846271002962e-05,-1.4650503032953566e-12,2.76150000000009
2.668316399778714e-08,1.0572966099853254e-08,0.0429918225316741,0.0429883017583473,-2.946784626800536e-05,-1.461053500406706e-12,2.76200000000009
1.536080290742703e-11,0.0,0.0429917226649731,0.0429880268204354,-2.9472256614093695e-05,-1.4590550989623807e-12,2.76250000000009
0.0,0.0,0.0429915912100983,0.0429878959886974,-2.9472256612095293e-05,-1.4550582960737302e-12,2.76300000000009
2.6734634700487092e-08,3.963860489841764e-11,0.0429914678751426,0.0429877758684503,-2.9472256610096892e-05,-1.4490630917407543e-12,2.76350000000009
1.9391210165364825e-10,0.0,0.0429913756352628,0.0429876638261602,-2.9472498248028778e-05,-1.4440670881299411e-12,2.76400000000009
0.0,6.296642998671054e-10,0.042991226947153,0.0429875475129835,-2.9472498245031176e-05,-1.439071084519128e-12,2.76450000000009
1.3343599650217364e-07,1.4355440447477719e-10,0.0429910988102133,0.0429875750782417,-2.9472498244031975e-05,-1.4350742816304773e-12,2.76500000000009
2.5940596892759515e-11,1.0182710230566272e-10,0.0429909904213416,0.0429874865367669,-2.8923460773100373e-05,-1.4300782780196641e-12,2.76550000000009
0.0,6.888829784390538e-11,0.0429908224304226,0.0429873734894522,-2.8923460777097176e-05,-1.4260814751310136e-12,2.76600000000009
0.0,0.0,0.0429906883249378,0.0429872691616705,-2.8923460779095578e-05,-1.422084672242363e-12,2.76650000000009
1.3912088397960432e-08,0.0,0.0429905638718283,0.0429871555262112,-2.8923460778096377e-05,-1.4160894679093872e-12,2.76700000000009
0.0,6.997209756054446e-11,0.0429904482339778,0.0429870403873367,-2.8975674140063745e-05,-1.4100942635764113e-12,2.76750000000009
0.0,2.3611518018551436e-09,0.0429903275187037,0.0429869339848381,-2.8975674137066143e-05,-1.4050982599655981e-12,2.76800000000009
2.915874931994078e-07,0.0,0.0429902089437763,0.0429868743035992,-2.897567413506774e-05,-1.4090950628542487e-12,2.76850000000009
4.330364053450886e-10,1.2230456994388739e-09,0.0429902989717441,0.0429867735998747,-3.0362738135059075e-05,-1.4040990592434355e-12,2.76900000000009
0.0,4.0965650316415747e-10,0.0429900923366709,0.0429867050387249,-3.0362738137057477e-05,-1.400102256354785e-12,2.76950000000009
1.3140509298736891e-08,3.9024200537696174e-11,0.0429899463071337,0.0429865519869902,-3.0362738133060674e-05,-1.4021006577991102e-12,2.77000000000009
1.3061731380520358e-07,3.0658003913330845e-11,0.0429898278110192,0.04298640671194,-3.031316982904375e-05,-1.397104654188297e-12,2.77050000000009
1.4476399790019912e-07,5.864261021226724e-10,0.042989771812934,0.0429862678360323,-2.9684354125092405e-05,-1.394107052021809e-12,2.77100000000009
2.5469986404680345e-08,1.3880799981658143e-10,0.0429897315520646,0.0429861701852549,-3.037670731509401e-05,-1.389999226830696e-12,2.77150000000009
1.40098525003296e-08,0.0,0.0429896005956413,0.0429860466714413,-3.028085696210603e-05,-1.389999226830696e-12,2.77200000000009
3.5294697720011925e-11,1.2104450081151796e-10,0.0429894775077213,0.0429859294228558,-3.0333464630105667e-05,-1.3860024239420454e-12,2.77250000000009
1.3433546705576838e-08,1.0462005095579485e-08,0.0429893336040548,0.0429858087963562,-3.033346462599784e-05,-1.3860024239420454e-12,2.77300000000009
0.0,2.4166196821440167e-11,0.0429892238755468,0.0429856865012209,-3.0383902506092575e-05,-1.3800072196090696e-12,2.77350000000009
2.6292995558563348e-11,0.0,0.0429891031566956,0.0429855554931056,-3.0383902505093374e-05,-1.3800072196090696e-12,2.77400000000009
0.0,1.9133895856615624e-11,0.0429889714190166,0.0429854340798231,-3.038390250109657e-05,-1.3750112159982564e-12,2.77450000000009
1.3952902902514275e-08,1.87722579841898e-09,0.0429888503637555,0.0429853052342394,-3.038390250009737e-05,-1.3700152123874432e-12,2.77500000000009
0.0,7.795689788148152e-11,0.0429887467942174,0.0429852461689812,-3.0436350704099446e-05,-1.3660184094987926e-12,2.77550000000009
0.0,1.005494059541645e-08,0.0429886288240089,0.042985154801176,-3.0436350702101045e-05,-1.3640200080544673e-12,2.77600000000009
4.685410393001632e-11,2.3897107001569218e-09,0.042988511093633,0.0429849170827701,-3.0436350700102643e-05,-1.3610224058879794e-12,2.77650000000009
3.341066815987226e-07,1.1643830344354456e-10,0.0429883701822879,0.0429848527688329,-3.0436350700102643e-05,-1.3630208073323047e-12,2.77700000000009
1.3954101762969628e-11,7.62295990219819e-11,0.0429883482045915,0.0429847535426185,-3.436113853605427e-05,-1.362021606610142e-12,2.77750000000009
0.0,1.1182727598091358e-08,0.0429880991152436,0.0429846547727739,-3.436113854005107e-05,-1.3580248037214915e-12,2.7780000000001
1.2849618098720317e-08,5.405938398317378e-09,0.042987922240098,0.0429843987904321,-3.436113853705347e-05,-1.354028000832841e-12,2.7785000000001
0.0,3.5697850231386496e-10,0.0429877846026637,0.0429842176491412,-3.4312660680102525e-05,-1.3530288001106783e-12,2.7790000000001
0.0,1.3765530382237046e-10,0.04298764947541,0.0429840699436714,-3.431266067310812e-05,-1.3500311979441904e-12,2.7795000000001
2.6884148997263768e-08,2.328749693081278e-11,0.0429875209340929,0.0429839476220607,-3.4312660668001094e-05,-1.3460343950555398e-12,2.7800000000001
1.3437155901852016e-08,1.1936202026774367e-11,0.0429874235277634,0.0429838154232475,-3.43166701830544e-05,-1.3470335957777024e-12,2.7805000000001
2.6022473502418375e-08,0.0,0.0429873036829083,0.0429836879744644,-3.4367016509051496e-05,-1.3430367928890519e-12,2.7810000000001
0.0,2.2193469978448732e-10,0.0429872100778003,0.0429835679346798,-3.437067705203134e-05,-1.3380407892782387e-12,2.7815000000001
1.3544866200865258e-08,4.760251984259334e-10,0.0429870896063931,0.0429834349802697,-3.4370677046036135e-05,-1.337041588556076e-12,2.7820000000001
0.0,8.337850548878478e-11,0.0429869853046151,0.0429832713653728,-3.4421556810104725e-05,-1.340039190722564e-12,2.7825000000001
0.0,1.5689599619506112e-10,0.0429868665697982,0.0429831494103473,-3.44215568039985e-05,-1.3350431871117507e-12,2.7830000000001
1.3754161899692807e-08,0.0,0.042986748188233,0.0429830347597731,-3.4421556798003294e-05,-1.3310463842231002e-12,2.7835000000001
2.8412435700009286e-07,0.0,0.0429867750370998,0.0429829168342897,-3.4371825881063245e-05,-1.3280487820566123e-12,2.7840000000001
0.0,0.0,0.0429868539247322,0.0429827989266483,-3.440159559309208e-05,-1.3240519791679617e-12,2.7845000000001
2.6820094756185853e-11,1.7990270384515838e-10,0.0429867051362272,0.0429826811912091,-3.4401595595090484e-05,-1.3210543770014738e-12,2.7850000000001
4.3370959601496395e-10,1.0655370336065673e-10,0.042986562344345,0.0429825896497862,-3.440159559109368e-05,-1.3160583733906606e-12,2.7855000000001
0.0,5.770405958616109e-10,0.0429863727120728,0.0429824828850072,-3.440159559309208e-05,-1.31206157050201e-12,2.7860000000001
1.3233145399610402e-07,8.796579437087004e-11,0.0429862335956147,0.0429823756196407,-3.440159558709688e-05,-1.3080647676133594e-12,2.7865000000001
0.0,0.0,0.0429861745730821,0.0429822686550026,-3.384746016210638e-05,-1.2960743589474077e-12,2.7870000000001
0.0,1.9184700009167166e-09,0.0429860324611476,0.042982154061309,-3.384746016410478e-05,-1.2930767567809198e-12,2.7875000000001
4.185152549518456e-08,1.1798700905174542e-11,0.0429859051646543,0.0429820842202675,-3.384746016310558e-05,-1.2910783553365945e-12,2.7880000000001
5.992501980744969e-10,0.0,0.0429858134417347,0.0429819741892227,-3.400467685410469e-05,-1.2880807531701066e-12,2.7885000000001
3.23781059900774e-07,1.8400399259821398e-11,0.0429858141286519,0.0429818603118974,-3.400467684899766e-05,-1.2850831510036187e-12,2.7890000000001
1.911149710709381e-11,0.0,0.042985794663625,0.042981735240025,-3.759241570500116e-05,-1.2790879466706429e-12,2.7895000000001
1.45665827101793e-07,0.0,0.0429855490638919,0.0429816167212039,-3.759241570699956e-05,-1.2780887459484802e-12,2.7900000000001
1.2918114904170164e-08,2.2960404411076496e-11,0.0429854797234268,0.0429814990612896,-3.6909666436102384e-05,-1.276090344504155e-12,2.7905000000001
0.0,4.40499026144181e-11,0.042985322576845,0.042981369526529,-3.68611689570697e-05,-1.2710943408933417e-12,2.7910000000001
1.3393460604471663e-08,5.678683981380495e-10,0.0429851816957682,0.042981255479756,-3.68611689510745e-05,-1.273092742337667e-12,2.7915000000001
2.1874994871051712e-11,1.6040703487707475e-11,0.0429850664956432,0.0429811092355629,-3.691144704309757e-05,-1.2750911437819923e-12,2.7920000000001
0.0,1.6855160323014928e-10,0.0429849305341799,0.0429809727183528,-3.6911447039100764e-05,-1.270095140171179e-12,2.7925000000001
1.4753505819808943e-07,6.022850274067792e-11,0.042984805427017,0.0429808714490079,-3.691144703510396e-05,-1.2660983372825285e-12,2.7930000000001
0.0,9.450230181728969e-11,0.0429847914300156,0.0429807655366306,-3.76052301700458e-05,-1.262101534393878e-12,2.7935000000001
4.5460103940270224e-07,2.1710971007116164e-09,0.0429846572407666,0.0429806622293846,-3.7605230166049e-05,-1.2601031329495527e-12,2.7940000000001
1.2907517499272103e-08,6.647050271313404e-11,0.0429847509859003,0.0429805916514132,-4.1752911035031204e-05,-1.2601031329495527e-12,2.7945000000001
6.051970240991689e-07,1.7345182026784478e-09,0.0429844730021815,0.042980496760463,-4.170569082506681e-05,-1.2571055307830648e-12,2.7950000000001
2.3289599415665663e-11,0.0,0.0429844915321481,0.0429804055980843,-4.8890947503044124e-05,-1.2561063300609021e-12,2.7955000000001
1.3996492700951713e-08,4.0936450063089325e-10,0.0429841248756156,0.0429802975572939,-4.8890947503044124e-05,-1.2541079286165768e-12,2.7960000000001
1.3040703100708484e-08,1.4778400725390384e-11,0.0429838978039205,0.042980132706089,-4.8943514294075285e-05,-1.2561063300609021e-12,2.7965000000001
1.314346964598201e-10,0.0,0.0429837282814561,0.0429799939180976,-4.889440640709619e-05,-1.2529977055919517e-12,2.7970000000001
2.5807222900353644e-08,0.0,0.0429835597641252,0.0429798702048542,-4.889440640409859e-05,-1.2490009027033011e-12,2.7975000000001
2.3037197149911037e-11,9.141500056930596e-11,0.0429834365852243,0.0429797501348814,-4.879733796503416e-05,-1.2450040998146505e-12,2.7980000000001
2.655978539878312e-08,2.232608299623795e-09,0.0429832849523671,0.0429796432212925,-4.879733796203656e-05,-1.241007296926e-12,2.7985000000001
0.0,0.0,0.0429831735038734,0.0429795643826962,-4.880169854903915e-05,-1.244004899092488e-12,2.7990000000001
0.0,2.4188200054009457e-11,0.042983041757314,0.0429794585416099,-4.880169854604155e-05,-1.2400080962038373e-12,2.7995000000001
1.2604864201015697e-08,4.2972694846987736e-11,0.0429829132135696,0.0429793328216244,-4.880169854204475e-05,-1.2370104940373494e-12,2.8000000000001
1.2823533394878961e-08,2.2610101291231643e-11,0.0429827975028006,0.0429792199754925,-4.87541832701055e-05,-1.2340128918708615e-12,2.8005000000001
1.1892099709837067e-07,3.738289539034767e-11,0.0429826827283053,0.0429790924830708,-4.870581763005699e-05,-1.230016088982211e-12,2.8010000000001
2.6959156504413606e-08,0.0,0.042982549612629,0.0429789792442741,-4.810600015803246e-05,-1.227018486815723e-12,2.8015000000001
1.350631360225174e-08,5.459968033250107e-10,0.0429823970013895,0.0429788624367283,-4.810952400502444e-05,-1.2230216839270724e-12,2.8020000000001
0.0,0.0,0.0429822714367598,0.0429788753237194,-4.805869048207789e-05,-1.2190248810384219e-12,2.8025000000001
1.3491893980505099e-07,1.8849649618957187e-10,0.0429821428112748,0.0429787623254143,-4.805869047708189e-05,-1.2140288774276087e-12,2.8030000000001
1.1806194910590762e-11,1.3121601027954455e-11,0.0429821177367852,0.0429786678532297,-4.742027946902372e-05,-1.2110312752611208e-12,2.8035000000001
0.0,2.5953650339971546e-10,0.0429819770153387,0.0429785476535023,-4.742027946702532e-05,-1.2090328738167955e-12,2.8040000000001
2.7531039996364637e-08,2.757859982049915e-10,0.0429818496737896,0.0429784015633592,-4.742027946702532e-05,-1.205036070928145e-12,2.8045000000001
0.0,3.5895618005765684e-09,0.0429817480765548,0.0429783489540376,-4.752366461502344e-05,-1.202038468761657e-12,2.8050000000001
0.0,4.879399662094386e-11,0.0429816253944029,0.042978313657084,-4.7523664617021844e-05,-1.2010392680394943e-12,2.8055000000001
1.2835973499381037e-08,4.745457013455301e-10,0.0429815045461966,0.0429781997152083,-4.7523664617021844e-05,-1.2000400673173317e-12,2.8060000000001
0.0,0.0,0.0429813937270316,0.0429780989923663,-4.7475230726012896e-05,-1.1950440637065185e-12,2.8065000000001
2.599096700361958e-08,1.3189759701104364e-10,0.0429812735685272,0.0429779895228935,-4.7475230725013695e-05,-1.1900480600957053e-12,2.8070000000001
4.3623100270950843e-10,1.6860595974943493e-09,0.0429811846773731,0.0429778475640086,-4.7479045346077164e-05,-1.1870504579292174e-12,2.8075000000001
1.2906790504418897e-08,6.601215060686449e-10,0.0429810058614512,0.0429778457799008,-4.7479045348075566e-05,-1.1870504579292174e-12,2.80800000000011
1.2554755200733236e-08,0.0,0.0429808842707251,0.0429777338664238,-4.7430509552026656e-05,-1.185052056484892e-12,2.80850000000011
0.0,2.4387096508871053e-11,0.0429807731583049,0.0429776176240711,-4.7383272319012626e-05,-1.1820544543184042e-12,2.80900000000011
1.5049956679502596e-07,5.084219850681748e-11,0.0429806523225342,0.0429774886502466,-4.7383272316015024e-05,-1.177058450707591e-12,2.80950000000011
1.3877874599499407e-08,7.594980200309465e-11,0.0429806184222761,0.0429773430180797,-4.669074960506059e-05,-1.174060848541103e-12,2.81000000000011
1.025503054002952e-07,2.438339807842027e-11,0.0429804973130227,0.0429772324889846,-4.674291296902222e-05,-1.1720624470967778e-12,2.81050000000011
0.0,6.093297949538723e-10,0.042980443500471,0.0429771043169738,-4.626687268405316e-05,-1.1670664434859646e-12,2.81100000000011
0.0,1.1860830373411346e-10,0.0429803121790828,0.0429770171458792,-4.626687268305396e-05,-1.163069640597314e-12,2.81150000000011
1.477089978108026e-11,1.183576014973653e-10,0.0429801882022109,0.0429769083796799,-4.626687268005636e-05,-1.160072038430826e-12,2.81200000000011
1.4418971100438327e-08,2.341509625081173e-11,0.0429800594534509,0.0429767944334226,-4.6266872675060355e-05,-1.1550760348200129e-12,2.81250000000011
0.0,8.884587995861004e-10,0.0429798905598197,0.042976666853218,-4.631944030109025e-05,-1.152078432653525e-12,2.81300000000011
0.0,0.0,0.0429797535175872,0.0429765689701021,-4.631944029509505e-05,-1.1480816297648744e-12,2.81350000000011
0.0,2.6847870454593803e-10,0.0429796283770201,0.0429764594720354,-4.6319440290099045e-05,-1.1430856261540612e-12,2.81400000000011
1.3938741993957393e-08,0.0,0.0429795070076739,0.042976394913856,-4.631944028510304e-05,-1.1400880239875733e-12,2.81450000000011
1.278494170253719e-08,3.5459285993577616e-09,0.0429794025639815,0.0429762801985681,-4.6371835811021e-05,-1.1360912210989227e-12,2.81500000000011
0.0,0.0,0.04297926865887,0.0429761109086542,-4.6323776372036995e-05,-1.1340928196545974e-12,2.81550000000011
2.2617796524571077e-11,0.0,0.0429791446882649,0.0429759951541229,-4.632377636604179e-05,-1.1300960167659468e-12,2.81600000000011
1.5711371739723923e-07,8.349559932341322e-11,0.0429790137411701,0.0429758809146489,-4.632377636304419e-05,-1.1251000131551336e-12,2.81650000000011
0.0,0.0,0.0429790034846063,0.0429757505864435,-4.696762589007086e-05,-1.1231016117108084e-12,2.81700000000011
0.0,1.4513099749757785e-10,0.0429788691475883,0.0429756324113197,-4.696762588407566e-05,-1.1181056080999952e-12,2.81750000000011
0.0,0.0,0.0429787445697114,0.042975539195385,-4.6967625879079655e-05,-1.1129985821867194e-12,2.81800000000011
1.3098598594663002e-11,2.448799496512777e-11,0.0429786235640557,0.0429754277070217,-4.696762587408365e-05,-1.1080025785759062e-12,2.81850000000011
0.0,2.4337094839399498e-11,0.0429784972645287,0.0429753010910699,-4.696762587308445e-05,-1.1040057756872557e-12,2.81900000000011
1.3876123798606255e-08,5.874725983456841e-10,0.0429783772602332,0.0429751714498527,-4.696762586808845e-05,-1.1040057756872557e-12,2.81950000000011
2.761640985338154e-10,0.0,0.0429782740433913,0.0429750046178479,-4.701978088406111e-05,-1.1070033778537436e-12,2.82000000000011
0.0,9.45927017270698e-11,0.0429782304746273,0.0429748730238309,-4.701978087806591e-05,-1.1020073742429304e-12,2.82050000000011
1.458401292994682e-07,6.747329986400707e-10,0.0429781176789096,0.0429747634231146,-4.7019780874069106e-05,-1.0970113706321172e-12,2.82100000000011
1.1806201649644521e-07,1.187293041660098e-10,0.0429782332132783,0.0429745928509696,-4.771458592001121e-05,-1.0960121699099545e-12,2.82150000000011
1.3987272805271456e-08,9.879651999278316e-09,0.042978137256244,0.0429744734626311,-4.7115563514998904e-05,-1.1129985821867194e-12,2.82200000000011
1.2127997420230407e-07,8.240269577797221e-11,0.0429779996888741,0.0429742139347056,-4.7168143719078515e-05,-1.1090017792980689e-12,2.82250000000011
1.700691587974701e-07,5.320423962507093e-10,0.0429779332611714,0.0429740855816736,-4.655774500905707e-05,-1.1050049764094183e-12,2.82300000000011
1.340568651017615e-07,5.302596001177662e-10,0.0429778677105314,0.0429739050672956,-4.576138327105905e-05,-1.1050049764094183e-12,2.82350000000011
5.939701994139845e-10,1.4954197602445873e-11,0.042977783152334,0.0429737738471503,-4.509694288801214e-05,-1.1010081735207677e-12,2.82400000000011
2.3018795203277875e-11,4.727823965655631e-10,0.0429777679531977,0.0429736448166607,-4.5096942887012936e-05,-1.0960121699099545e-12,2.82450000000011
8.746729729391944e-11,4.7760198573776336e-11,0.0429776278403959,0.0429735359764946,-4.5096942887012936e-05,-1.0930145677434666e-12,2.82500000000011
1.3636897167046413e-11,4.285209687093783e-11,0.0429774594794873,0.0429733974132432,-4.5096942886013736e-05,-1.0950129691877919e-12,2.82550000000011
0.0,0.0,0.0429773216590687,0.0429732815717717,-4.509694288101773e-05,-1.0910161662991413e-12,2.82600000000011
1.1760357210288674e-07,0.0,0.0429771973547205,0.042973164222958,-4.509694287802013e-05,-1.0860201626883281e-12,2.82650000000011
1.2874010295316207e-08,8.520407990264545e-10,0.0429771127714744,0.042973046991976,-4.450074548900673e-05,-1.0820233597996776e-12,2.82700000000011
2.4181497082498282e-11,1.7116510292458642e-10,0.0429769814530066,0.0429729584966033,-4.4452219889024036e-05,-1.078026556911027e-12,2.82750000000011
2.748003059827031e-08,0.0,0.042976842075224,0.0429728914291756,-4.445221989202164e-05,-1.0760281554667017e-12,2.82800000000011
1.3725182079760145e-07,2.4308000057260415e-11,0.0429767487527578,0.0429727798055013,-4.45554856650654e-05,-1.0710321518558885e-12,2.82850000000011
2.3400101301085385e-11,4.495583003083503e-10,0.0429766914762802,0.0429726523529392,-4.3993561078092824e-05,-1.0710321518558885e-12,2.82900000000011
0.0,9.439820453094327e-11,0.0429765393247226,0.0429724850200623,-4.3993561081090427e-05,-1.0680345496894006e-12,2.82950000000011
1.4005168094688436e-08,2.22743350153376e-09,0.0429764108328056,0.042972365242924,-4.399356108208963e-05,-1.067035348967238e-12,2.83000000000011
2.4587596719749527e-07,5.716279533052315e-11,0.0429762920751127,0.0429722836962711,-4.4046114387019664e-05,-1.0710321518558885e-12,2.83050000000011
2.4403149639917743e-10,0.0,0.0429763095518033,0.0429721724745544,-4.148209331000796e-05,-1.067035348967238e-12,2.83100000000011
2.436419815898816e-11,2.4368895790161105e-11,0.0429761800487986,0.0429720577993508,-4.148209330701036e-05,-1.0630385460785874e-12,2.83150000000011
0.0,6.108285960371163e-10,0.0429760172195563,0.0429719297439008,-4.148209330701036e-05,-1.0600409439120995e-12,2.83200000000011
1.2734561100069541e-08,6.134189683981717e-11,0.0429758789728476,0.0429719505378906,-4.148209331100716e-05,-1.0580425424677742e-12,2.83250000000011
1.7349996439541826e-11,3.5264450387595403e-10,0.0429757600713166,0.0429718308836621,-4.1434037051035766e-05,-1.0570433417456115e-12,2.83300000000011
1.3511371799168614e-08,0.0,0.0429756273993677,0.0429717151694957,-4.1434037049037364e-05,-1.0540457395791236e-12,2.83350000000011
0.0,0.0,0.0429755084852903,0.0429715936540526,-4.148469878406669e-05,-1.0510481374126357e-12,2.83400000000011
2.4544699606110498e-11,4.33224699170065e-10,0.0429753869322076,0.0429714748528566,-4.148469877807148e-05,-1.0470513345239851e-12,2.83450000000011
1.2683760597376192e-08,2.304720303492047e-11,0.0429752557011425,0.04297131458834,-4.148469877507388e-05,-1.0450529330796599e-12,2.83500000000011
0.0,6.301030530675433e-11,0.042975144231082,0.0429711726115348,-4.143683692303668e-05,-1.042055330913172e-12,2.83550000000011
1.3895864396651358e-08,2.346010191667247e-11,0.0429750252073236,0.0429710595188854,-4.143683691903988e-05,-1.0380585280245214e-12,2.83600000000011
1.347327840267587e-08,1.0042230241813499e-10,0.0429749108097353,0.0429709305845453,-4.148897118005923e-05,-1.0330625244137082e-12,2.83650000000011
3.865807259723075e-08,1.3681500377060729e-11,0.0429747306013597,0.0429707935315012,-4.1440485067045785e-05,-1.0320633236915455e-12,2.83700000000011
0.0,9.172630016651695e-11,0.0429746124604154,0.0429706656450248,-4.129488354309707e-05,-1.0260681193585697e-12,2.83750000000011
1.9192897271480547e-11,0.0,0.0429744839349781,0.0429705582995025,-4.129488353910027e-05,-1.0240697179142444e-12,2.83800000000012
1.3338591398071031e-08,0.0,0.0429743529169799,0.0429704431473363,-4.1294883534104265e-05,-1.0220713164699191e-12,2.83850000000012
1.4341264990141989e-07,1.0721369625432686e-10,0.0429742311885729,0.0429703270332819,-4.1244682021046586e-05,-1.0190737143034312e-12,2.83900000000012
1.4035697194769714e-08,0.0,0.0429741853673371,0.0429702161463158,-4.065621731708102e-05,-1.0130785099704553e-12,2.83950000000012
4.058332384038188e-07,2.368869683744279e-11,0.0429739349912211,0.0429701008248339,-4.060663758509442e-05,-1.01108010852613e-12,2.84000000000012
0.0,2.4275199905776645e-11,0.0429739316106325,0.042969973484351,-4.342569765602988e-05,-1.0060841049153169e-12,2.84050000000012
1.2240349803183115e-08,2.949940292040765e-11,0.0429736724042989,0.0429698430847671,-4.342569765702908e-05,-1.0020873020266663e-12,2.84100000000012
1.4003275497498358e-08,1.6941449632046357e-10,0.0429734982508327,0.0429697085972242,-4.337950292909731e-05,-9.97091298415853e-13,2.84150000000012
0.0,1.5426020044673194e-09,0.0429733285091686,0.042969612375063,-4.34318870410344e-05,-9.960920976936904e-13,2.84200000000012
1.220533528967227e-07,4.3533809890305974e-10,0.0429731864702264,0.0429696425535848,-4.34318870380368e-05,-9.900968933607146e-13,2.84250000000012
0.0,0.0,0.0429731231289811,0.0429694836762284,-4.282052573501005e-05,-9.940936962493652e-13,2.84300000000012
1.4043273495467634e-08,6.396803017838515e-10,0.0429729796733765,0.0429693530530417,-4.282052573800765e-05,-9.900968933607146e-13,2.84350000000012
0.0,2.4364898987272454e-11,0.042972906406038,0.0429691857088055,-4.2872658516102113e-05,-9.89097692638552e-13,2.84400000000012
4.730233982286336e-10,0.0,0.0429727841076242,0.0429690392099974,-4.287265851110611e-05,-9.851008897499014e-13,2.84450000000012
0.0,4.8500696514519603e-11,0.0429726010371378,0.0429689135288333,-4.2872658506998285e-05,-9.831024883055761e-13,2.84500000000012
0.0,2.1936871000272085e-09,0.042972463077754,0.042968769057839,-4.2872658506998285e-05,-9.811040868612508e-13,2.84550000000012
2.0345301832147555e-11,0.0,0.0429723371587491,0.0429686946829587,-4.287265850400068e-05,-9.821032875834135e-13,2.84600000000012
1.5791447569718509e-07,2.349020283842762e-11,0.0429722048331011,0.0429685891008049,-4.287265849900468e-05,-9.78106484694763e-13,2.84650000000012
0.0,2.657609549094886e-11,0.042972194026973,0.0429684633905648,-4.351969759208707e-05,-9.729994587814872e-13,2.84700000000012
0.0,9.535709721841812e-11,0.0429720587887667,0.0429683326757253,-4.3519697587091066e-05,-9.690026558928366e-13,2.84750000000012
2.4312898916356573e-11,1.5222910432211023e-10,0.0429719334948815,0.0429682107254724,-4.3519697584093464e-05,-9.65005853004186e-13,2.84800000000012
2.6692923600635243e-08,9.43558009502965e-11,0.0429717998647014,0.042968102749715,-4.351969758109586e-05,-9.620082508376981e-13,2.84850000000012
1.375618260274214e-08,4.106679024618032e-10,0.042971702310007,0.0429679992794492,-4.352427463505393e-05,-9.590106486712102e-13,2.84900000000012
2.437160195878363e-11,2.6772001282537872e-11,0.0429717052047744,0.0429678340003834,-4.347569989104905e-05,-9.610090501155355e-13,2.84950000000012
1.6483897580243934e-11,4.7160594873751904e-11,0.042971568308533,0.0429676865831387,-4.3475699888051444e-05,-9.610090501155355e-13,2.85000000000012
0.0,1.396015941734774e-10,0.0429714339742775,0.0429675373726135,-4.347569988405464e-05,-9.57012247226885e-13,2.85050000000012
3.9952507503715484e-08,2.1811601136345615e-11,0.0429713107748992,0.0429674232583692,-4.347569988305544e-05,-9.460210392830959e-13,2.85100000000012
0.0,0.0,0.042971223006253,0.042967294626866,-4.3531440860000714e-05,-9.43023437116608e-13,2.85150000000012
1.2936115699468953e-08,8.43329017730099e-11,0.0429711026548105,0.0429671748293554,-4.353144085600391e-05,-9.390266342279574e-13,2.85200000000012
3.891049982218675e-11,1.1670149568931976e-10,0.0429709699482848,0.0429670679092662,-4.348283102206807e-05,-9.360290320614695e-13,2.85250000000012
2.347510380529272e-11,2.851290002714446e-09,0.0429708272042217,0.0429669432650009,-4.3482831018071266e-05,-9.340306306171442e-13,2.85300000000012
0.0,6.964349930083102e-11,0.0429706920388856,0.0429670143517936,-4.348283101407446e-05,-9.29034627006331e-13,2.85350000000012
2.983280011914502e-10,1.333804400260874e-09,0.0429705705663163,0.0429669101255769,-4.348283101307526e-05,-9.240386233955178e-13,2.85400000000012
0.0,9.414299895205147e-11,0.0429704177166376,0.0429668252237586,-4.348283101007766e-05,-9.210410212290299e-13,2.85450000000012
1.3950847498056529e-08,1.923423018079795e-10,0.0429702889272835,0.0429667304802635,-4.348283100708006e-05,-9.160450176182167e-13,2.85500000000012
2.366340456916305e-11,3.476134935453956e-10,0.042970176997986,0.0429666607761643,-4.353522669808818e-05,-9.130474154517287e-13,2.85550000000012
2.430470408265606e-11,2.4349001981338603e-11,0.0429700464232932,0.0429664840177669,-4.353522669309218e-05,-9.100498132852408e-13,2.85600000000012
0.0,1.1515859793531646e-10,0.0429699145929723,0.0429663393471495,-4.3535226688096174e-05,-9.060530103965903e-13,2.85650000000012
1.233209367956789e-11,1.0023509799950148e-10,0.0429697945506245,0.0429662058164135,-4.353522668609777e-05,-9.050538096744276e-13,2.85700000000012
1.7175996736007448e-11,0.0,0.0429696702796448,0.0429660826722403,-4.353522668010257e-05,-9.01057006785777e-13,2.85750000000012
4.135402780630626e-08,3.5226502270724325e-11,0.0429695432577047,0.0429659635791948,-4.3535226677104966e-05,-8.990586053414518e-13,2.85800000000012
0.0,1.5867850089446023e-10,0.0429694626252764,0.0429658517420977,-4.369057268704957e-05,-8.960610031749638e-13,2.85850000000012
1.2668687260353195e-07,8.558550396164932e-11,0.0429693446403567,0.0429657560546146,-4.3690572686050366e-05,-8.910649995641506e-13,2.85900000000012
2.5426345105772352e-08,0.0,0.0429691790173802,0.0429656548347314,-4.305690951700303e-05,-8.880673973976627e-13,2.85950000000012
2.4282298394240343e-11,3.800979669899007e-11,0.0429690358802763,0.0429655418450423,-4.296127139302719e-05,-8.840705945090122e-13,2.86000000000012
5.392177052088165e-10,1.181673994765653e-10,0.0429688880440026,0.0429654068256424,-4.2961271389030387e-05,-8.820721930646869e-13,2.86050000000012
0.0,4.4142150351644815e-10,0.04296889016582,0.0429652869710089,-4.2961271386032784e-05,-8.790745908981989e-13,2.86100000000012
2.4344304350165658e-11,0.0,0.0429687729122518,0.0429651140601685,-4.296127138103678e-05,-8.810729923425242e-13,2.86150000000012
2.4265596476613638e-11,3.995765038289356e-10,0.0429686400392979,0.0429649809097143,-4.296127137803918e-05,-8.780753901760363e-13,2.86200000000012
0.0,2.5573106132714685e-11,0.0429685062503595,0.0429648075608593,-4.2961271374042376e-05,-8.800737916203616e-13,2.86250000000012
1.2783630799761969e-08,9.17072043304934e-11,0.0429683847077926,0.0429646593973669,-4.2961271371044774e-05,-8.76076988731711e-13,2.86300000000012
1.4420835630496454e-07,7.523449918611647e-11,0.0429682659322182,0.0429645449127735,-4.291324333505209e-05,-8.740785872873857e-13,2.86350000000012
1.29705181942108e-08,1.2822602979412068e-09,0.0429682341397639,0.0429644382467198,-4.3603882568077346e-05,-8.730793865652231e-13,2.86400000000012
1.3908663200334903e-08,5.7394700103685636e-11,0.0429681088540861,0.0429642859523794,-4.3554954546998204e-05,-8.700817843987352e-13,2.86450000000012
0.0,1.8615240598984784e-10,0.0429679788644768,0.042964174298239,-4.360707414907683e-05,-8.65085780787922e-13,2.86500000000012
2.682250255237051e-11,7.251960143506153e-11,0.0429678543757204,0.0429640855385154,-4.360707414607923e-05,-8.620881786214341e-13,2.86550000000012
1.2881282797361226e-08,1.0779770132085531e-10,0.0429677180160411,0.0429639699532489,-4.360707414607923e-05,-8.590905764549461e-13,2.86600000000012
0.0,9.414419938069685e-11,0.0429675473525366,0.0429638479120392,-4.356007689509944e-05,-8.560929742884582e-13,2.86650000000012
0.0,3.157558998989618e-09,0.0429674109871695,0.0429637423241842,-4.356007689310104e-05,-8.540945728441329e-13,2.86700000000012
1.3975405201149815e-08,1.1172640590473293e-10,0.0429672867579042,0.0429636965186404,-4.356007689010344e-05,-8.51096970677645e-13,2.86750000000012
2.6864574696749965e-08,1.1221459872423623e-10,0.0429671817978874,0.0429636170156319,-4.361261264707039e-05,-8.471001677889944e-13,2.86800000000013
1.170556984675386e-10,2.4350001182060765e-11,0.0429670933002075,0.0429635131032366,-4.361638247507571e-05,-8.411049634560186e-13,2.86850000000013
4.2658196419687044e-11,3.1971372979611168e-09,0.0429669663488074,0.042963388760502,-4.361638247307731e-05,-8.37108160567368e-13,2.86900000000013
1.5926296390023076e-07,9.757898003504017e-09,0.0429668224069515,0.0429634839425174,-4.361638247107891e-05,-8.349987368205802e-13,2.86950000000013
1.261976182997948e-07,7.625740316985485e-11,0.0429669190479675,0.0429632529154535,-4.4262141586037806e-05,-8.320011346540923e-13,2.87000000000013
0.0,0.0,0.0429668634305981,0.042963141955,-4.3644863501057785e-05,-8.30002733209767e-13,2.87050000000013
2.6591474702741813e-08,2.495655002099362e-10,0.0429667208382849,0.0429630263824781,-4.364486350405539e-05,-8.260059303211165e-13,2.87100000000013
2.7662720031296217e-10,1.1116030318447656e-10,0.0429666526238401,0.0429629288308893,-4.3649546711099774e-05,-8.250067295989538e-13,2.87150000000013
2.425720041498991e-11,2.5544847973013596e-09,0.0429665020464814,0.0429628051816318,-4.364954670810217e-05,-8.220091274324659e-13,2.87200000000013
1.3885879945885193e-10,1.4300179790316392e-10,0.0429663591547199,0.0429627227328368,-4.364954670710297e-05,-8.240075288767912e-13,2.87250000000013
2.4392106390269674e-11,9.99955097891192e-10,0.0429662124421132,0.0429626042731642,-4.364954670610377e-05,-8.210099267103033e-13,2.87300000000013
0.0,4.1117220045405745e-10,0.0429660737299484,0.0429625114244847,-4.364954670210697e-05,-8.170131238216527e-13,2.87350000000013
2.5450472500299082e-08,7.637510068825293e-11,0.0429659505382651,0.0429623520441145,-4.3649546699997543e-05,-8.19011525265978e-13,2.87400000000013
2.4242698126730744e-11,2.236928295373808e-09,0.0429658399135329,0.0429622351048285,-4.355367759500961e-05,-8.150147223773274e-13,2.87450000000013
1.2889048703335071e-08,5.279013962078416e-10,0.0429657064748206,0.0429621580987288,-4.3553677590013606e-05,-8.19011525265978e-13,2.87500000000013
1.3545713994922437e-08,1.1566849561495118e-10,0.0429656003199155,0.0429620055857439,-4.350528086904948e-05,-8.210099267103033e-13,2.87550000000013
0.0,0.0,0.0429654899130743,0.0429618768661171,-4.355611304307505e-05,-8.19011525265978e-13,2.87600000000013
0.0,2.437887197670463e-09,0.0429653711551827,0.0429617550245616,-4.355611304007745e-05,-8.140155216551648e-13,2.87650000000013
1.3986491596840178e-08,2.3638695167971235e-11,0.0429652534993674,0.0429616914340521,-4.355611303807905e-05,-8.19011525265978e-13,2.87700000000013
1.4328798599028136e-08,3.481399890592485e-11,0.0429651516785057,0.0429615751912562,-4.360869066399875e-05,-8.150147223773274e-13,2.87750000000013
1.345880351610873e-11,9.418049673470819e-11,0.042964982946383,0.0429614648095881,-4.3660797770073145e-05,-8.110179194886769e-13,2.87800000000013
1.2109299674101237e-11,2.153829892215242e-11,0.0429648407735258,0.0429613607048264,-4.366079776607634e-05,-8.070211166000263e-13,2.87850000000013
0.0,1.949891012542615e-10,0.0429647095326157,0.042961234720833,-4.366079776008114e-05,-8.030243137113757e-13,2.87900000000013
0.0,0.0,0.0429645878902217,0.0429611277192186,-4.366079775908194e-05,-7.980283101005625e-13,2.87950000000013
2.0516767319789242e-07,6.972048979814183e-10,0.0429644687374975,0.042961011688194,-4.3660797757083536e-05,-7.94031507211912e-13,2.88000000000013
5.372403610176546e-08,7.01121098678481e-10,0.042964474308005,0.0429608998741969,-4.1464390815093566e-05,-7.920331057675867e-13,2.88050000000013
2.3565399631664263e-11,7.598429524469097e-11,0.0429643002925659,0.0429609746781888,-4.1469895712076266e-05,-7.900347043232614e-13,2.88100000000013
1.263316330019082e-08,9.587430155333365e-11,0.0429641244979011,0.0429608773664235,-4.1469895712076266e-05,-7.850387007124482e-13,2.88150000000013
0.0,4.6659398567072685e-11,0.0429639881249733,0.0429607577605439,-4.142233396209338e-05,-7.810418978237976e-13,2.88200000000013
2.4291499367556924e-11,2.430044998558145e-09,0.0429638573032192,0.0429606381112885,-4.1422333963092584e-05,-7.770450949351471e-13,2.88250000000013
0.0,4.674717002384199e-10,0.0429637208867441,0.0429605656739921,-4.142233395809658e-05,-7.80042697101635e-13,2.88300000000013
2.6389114900216004e-08,1.1761950441391278e-10,0.0429635971766833,0.0429604032279678,-4.142233395709738e-05,-7.820410985459603e-13,2.88350000000013
1.7928200590766608e-11,0.0,0.0429635011520348,0.0429602730995116,-4.142716825106252e-05,-7.790434963794723e-13,2.88400000000013
3.3525142599521995e-08,5.694199001204936e-10,0.042963372344241,0.0429601512863283,-4.1427168245067314e-05,-7.760458942129844e-13,2.88450000000013
0.0,5.494612959067169e-10,0.0429632875450753,0.0429601409786617,-4.145645559505695e-05,-7.710498906021712e-13,2.88500000000013
1.4167664201536478e-08,1.4992609931319123e-10,0.0429631692987412,0.0429599647355122,-4.145645559305855e-05,-7.680522884356833e-13,2.88550000000013
6.498901000684398e-10,2.4225600692151517e-11,0.0429630459146882,0.0429597976072668,-4.150916785905512e-05,-7.650546862691954e-13,2.88600000000013
2.2120605230185886e-07,2.5401299119653942e-11,0.0429630659457107,0.0429596536815756,-4.1509167855058315e-05,-7.600586826583822e-13,2.88650000000013
5.238066780322015e-08,4.750668497477406e-09,0.0429630826627561,0.0429595154285402,-4.2534774319036295e-05,-7.560618797697316e-13,2.88700000000013
1.3686650299216119e-08,0.0,0.0429629939365841,0.0429593383501303,-4.244298150302139e-05,-7.580602812140569e-13,2.88750000000013
3.01549549795721e-07,9.167049758174173e-11,0.0429628708378098,0.0429592197135645,-4.2493953414046715e-05,-7.55062679047569e-13,2.88800000000013
2.4897799100198625e-11,9.410089374384256e-11,0.0429628292135023,0.0429591141868064,-4.583273189806558e-05,-7.510658761589184e-13,2.88850000000013
2.8889908749996085e-07,2.463577397637806e-09,0.0429625846864016,0.042959010595221,-4.5832731903061585e-05,-7.470690732702678e-13,2.88900000000013
0.0,9.424230146271029e-11,0.0429626099966506,0.042958957243773,-4.5982773773101115e-05,-7.510658761589184e-13,2.88950000000013
0.0,1.2325429010751066e-09,0.0429624346369884,0.0429588682966733,-4.5982773771102714e-05,-7.480682739924305e-13,2.89000000000013
1.3592521497240995e-08,1.440150984577393e-10,0.0429622899558722,0.0429587273947454,-4.598277376810511e-05,-7.440714711037799e-13,2.89050000000013
4.350582949452786e-10,0.0,0.0429621646219493,0.0429585989280345,-4.603374821909867e-05,-7.430722703816173e-13,2.89100000000013
1.4607926189513787e-07,9.70021007962174e-11,0.042961973474032,0.0429584769975819,-4.603374822109707e-05,-7.400746682151293e-13,2.89150000000013
0.0,0.0,0.0429618663421783,0.042958371743542,-4.672872482602841e-05,-7.350786646043161e-13,2.89200000000013
1.6454597909915103e-07,9.390700023148568e-11,0.0429617046854893,0.0429582561546937,-4.672872482103241e-05,-7.310818617156656e-13,2.89250000000013
1.3925011303761448e-08,2.3904206947200635e-09,0.042961678825082,0.0429581509747014,-4.7388841120099556e-05,-7.260858581048524e-13,2.89300000000013
1.2596934099995405e-08,5.6597296294036425e-11,0.0429615494280441,0.0429580824969105,-4.7441183201102355e-05,-7.27085058827015e-13,2.89350000000013
2.149150302166447e-11,0.0,0.042961415316964,0.0429579720839157,-4.739373659101709e-05,-7.260858581048524e-13,2.89400000000013
2.743240540281633e-08,0.0,0.0429612756946765,0.0429578575160781,-4.7393736587020285e-05,-7.250866573826897e-13,2.89450000000013
0.0,0.0,0.0429611804567291,0.0429577409199245,-4.7496785738010416e-05,-7.220890552162018e-13,2.89500000000013
0.0,0.0,0.0429610582258091,0.0429576235165101,-4.7496785734013613e-05,-7.190914530497139e-13,2.89550000000013
1.2206622780619458e-07,1.1854579817782707e-10,0.0429609370579077,0.0429575057922865,-4.749678573001681e-05,-7.16093850883226e-13,2.89600000000013
0.0,2.235221299717871e-09,0.0429608806104245,0.0429573879188647,-4.687772110201216e-05,-7.170930516053886e-13,2.89650000000013
1.5148324480213082e-07,0.0,0.0429607417421818,0.0429573206989638,-4.687772110201216e-05,-7.200906537718765e-13,2.89700000000013
0.0,8.241416993293171e-10,0.0429609151919926,0.0429572166755857,-4.7587896683021214e-05,-7.180922523275513e-13,2.89750000000013
2.6410614195615523e-08,4.1219890001276127e-10,0.0429607859009571,0.0429571078885089,-4.758789667902441e-05,-7.170930516053886e-13,2.89800000000014
8.189159766969212e-11,2.5878799103651318e-11,0.0429606698895482,0.0429569551785648,-4.7593675803092594e-05,-7.180922523275513e-13,2.89850000000014
2.6886505299916763e-08,3.908070395075569e-11,0.0429605026898228,0.0429568169191127,-4.759367580009499e-05,-7.140954494389007e-13,2.89900000000014
1.3574220102119394e-08,9.396559919050418e-11,0.0429604004525799,0.0429567009591854,-4.759405904508629e-05,-7.071010443837622e-13,2.89950000000014
1.432475969787017e-08,4.968653058434747e-10,0.0429602931518332,0.0429565948954197,-4.764503172904888e-05,-7.02105040772949e-13,2.90000000000014
3.6658599766870026e-11,1.589894049747187e-10,0.042960130533639,0.0429565719894795,-4.769709773599917e-05,-7.041034422172743e-13,2.90050000000014
0.0,7.465573020892791e-10,0.0429599757243194,0.0429564827630396,-4.769709773599917e-05,-7.02105040772949e-13,2.90100000000014
4.73073698270543e-10,3.352369770670549e-11,0.0429598472749337,0.0429563948398684,-4.769709773300157e-05,-6.969980148596733e-13,2.90150000000014
1.3545104399215191e-08,3.300542963935449e-10,0.0429596549121829,0.0429562922671914,-4.769709772900477e-05,-6.880052083602095e-13,2.90200000000014
4.11009799403117e-07,9.413739926467102e-11,0.0429594890715796,0.0429561751727065,-4.7747702048073215e-05,-6.860068069158842e-13,2.90250000000014
1.2753784500718623e-08,1.9292587943864348e-09,0.0429595747841667,0.0429560665902735,-4.575879325707799e-05,-6.850076061937216e-13,2.90300000000014
5.344341011404019e-10,4.582060425528667e-11,0.04295936422201,0.0429559166909579,-4.571069598202637e-05,-6.830092047493963e-13,2.90350000000014
1.3074958400693948e-08,1.2751098787955328e-11,0.0429593249670421,0.0429558073037537,-4.571069597703037e-05,-6.800116025829084e-13,2.90400000000014
0.0,0.0,0.0429591972434246,0.0429556858229208,-4.566140941508756e-05,-6.760147996942578e-13,2.90450000000014
2.6687777800182833e-08,1.183292006046166e-10,0.0429590630517558,0.0429555681663797,-4.566140941608676e-05,-6.720179968056073e-13,2.90500000000014
1.3954408899230497e-08,1.561022977547566e-10,0.0429589601399117,0.0429554508725872,-4.566499110503219e-05,-6.690203946391193e-13,2.90550000000014
1.3587918797075549e-08,0.0,0.0429588386847416,0.0429553408550864,-4.5717355024010864e-05,-6.660227924726314e-13,2.90600000000014
1.979253307984874e-07,3.9807949991921276e-10,0.0429587220910968,0.0429552249033169,-4.5768327231021644e-05,-6.610267888618182e-13,2.90650000000014
0.0,2.5147910004408303e-09,0.0429587171022725,0.0429550574626991,-4.3586801020012444e-05,-6.630251903061435e-13,2.90700000000014
1.2709564498059045e-08,1.5984360363097139e-10,0.0429585310437813,0.0429549653769918,-4.3586801020012444e-05,-6.680211939169567e-13,2.90750000000014
1.243254960092699e-08,0.0,0.0429583907862215,0.0429548772308653,-4.3538919244023866e-05,-6.660227924726314e-13,2.90800000000014
1.3970626704107314e-08,2.6121702023651494e-11,0.0429582636256302,0.0429547657047422,-4.349200241104967e-05,-6.630251903061435e-13,2.90850000000014
2.6730491903270703e-08,5.2703001685028283e-11,0.0429581500076632,0.0429546376337352,-4.354452281407628e-05,-6.590283874174929e-13,2.90900000000014
1.627498213002676e-07,1.152447998142847e-10,0.0429580542761921,0.0429545112068824,-4.354808157103207e-05,-6.570299859731676e-13,2.90950000000014
0.0,0.0,0.0429580491639311,0.0429543932083099,-4.421015032007869e-05,-6.530331830845171e-13,2.91000000000014
0.0,0.0,0.0429579126739022,0.0429542749876141,-4.421015031708109e-05,-6.500355809180292e-13,2.91050000000014
2.4359396444406656e-11,9.420370039592285e-11,0.0429577858158865,0.0429541569326169,-4.4210150315082686e-05,-6.460387780293786e-13,2.91100000000014
1.439688541021722e-07,6.923385059698361e-10,0.0429576506987287,0.0429540509709701,-4.4210150312085084e-05,-6.440403765850533e-13,2.91150000000014
0.0,1.7905496529913023e-11,0.042957627532847,0.0429539720875094,-4.4900159245075955e-05,-6.400435736964027e-13,2.91200000000014
4.7097499511483676e-11,9.474789980368215e-10,0.0429574915207681,0.0429538556769048,-4.490015923908075e-05,-6.350475700855895e-13,2.91250000000014
1.3866626395742099e-08,1.5937249020492317e-09,0.0429573410742501,0.0429537700876551,-4.490015923808155e-05,-6.320499679191016e-13,2.91300000000014
1.593527999971256e-07,1.7445169614438427e-10,0.0429572170175078,0.0429536997414386,-4.49521745640169e-05,-6.280531650304511e-13,2.91350000000014
0.0,0.0,0.0429572108301462,0.0429536194824562,-4.56984216120615e-05,-6.260547635861258e-13,2.91400000000014
2.5866898900606117e-11,2.2207419930753147e-10,0.0429570750723193,0.042953511780324,-4.5698421605067097e-05,-6.220579606974752e-13,2.91450000000014
2.3730403310440185e-07,9.430119879416665e-11,0.0429569366472099,0.0429533576029351,-4.5698421601070294e-05,-6.210587599753126e-13,2.91500000000014
4.122782948368098e-10,0.0,0.0429569475317475,0.0429532421501457,-4.311212836805023e-05,-6.190603585309873e-13,2.91550000000014
1.421138100254904e-08,9.411720014451674e-11,0.0429567042950018,0.0429531236682253,-4.311212836904943e-05,-6.160627563644994e-13,2.91600000000014
1.2547639996474125e-08,6.52922993449323e-11,0.0429566501096955,0.0429530174821229,-4.316415928906636e-05,-6.130651541980114e-13,2.91650000000014
1.34407818798421e-07,4.69293470056753e-09,0.0429565216227101,0.0429528957697384,-4.311707636106554e-05,-6.100675520315235e-13,2.91700000000014
1.2441144101038581e-08,3.6915200063436515e-11,0.0429564680063843,0.0429528948380564,-4.2458200769091015e-05,-6.100675520315235e-13,2.91750000000014
1.764160769968104e-07,8.91356703724977e-10,0.0429563316490289,0.0429527884361859,-4.241125152504299e-05,-6.090683513093609e-13,2.91800000000014
0.0,9.501712798509754e-09,0.0429563098226752,0.0429526932197033,-4.3125095764096066e-05,-6.06070749142873e-13,2.91850000000014
2.5042917710382806e-07,1.7819950376418703e-10,0.0429561604092057,0.0429524442145756,-4.312509576709367e-05,-6.03073146976385e-13,2.91900000000014
0.0,0.0,0.0429561985853791,0.042952338092833,-4.0881975266082726e-05,-6.03073146976385e-13,2.91950000000014
3.693889638611836e-11,4.658059354900601e-11,0.0429560084341443,0.0429522225412113,-4.0881975263085124e-05,-6.020739462542224e-13,2.92000000000014
1.3092350599486213e-08,2.6155850402220793e-10,0.0429558341830417,0.0429521110301788,-4.088197526208592e-05,-6.03073146976385e-13,2.92050000000014
0.0,1.8624796149779854e-11,0.0429557027169804,0.0429519750230981,-4.0832597353102074e-05,-6.010747455320598e-13,2.92100000000014
0.0,0.0,0.0429555710479737,0.042951840047914,-4.0832597355100475e-05,-5.990763440877345e-13,2.92150000000014
4.0163546197180544e-08,4.3782919650903196e-10,0.0429554448853119,0.0429517176482291,-4.083259735210287e-05,-5.990763440877345e-13,2.92200000000014
2.4357099670524462e-11,2.8307250293790887e-10,0.0429553634724796,0.0429515346761093,-4.088755156306245e-05,-6.010747455320598e-13,2.92250000000014
3.9741702984041893e-11,2.6865301649969808e-11,0.0429552300274176,0.04295140850118,-4.088755156006485e-05,-5.990763440877345e-13,2.92300000000014
3.8233974500312407e-08,6.933470464431934e-11,0.0429550872930813,0.0429512732249732,-4.088755155606805e-05,-5.960787419212465e-13,2.92350000000014
2.7310313399642183e-08,0.0,0.0429549890319443,0.0429511612410789,-4.084517557800815e-05,-5.930811397547586e-13,2.92400000000014
2.609979593559686e-11,0.0,0.0429548963802914,0.0429510429118293,-4.094776955310131e-05,-5.92081939032596e-13,2.92450000000014
3.9767460158213197e-10,9.133020034690631e-11,0.0429547640492779,0.0429509240196588,-4.0947769548105306e-05,-5.910827383104333e-13,2.92500000000014
1.1870638604027928e-08,0.0,0.0429545916745758,0.0429508170233342,-4.094776955010371e-05,-5.890843368661081e-13,2.92550000000014
0.0,7.543800306653026e-11,0.0429544545147823,0.0429507005155656,-4.090304484305474e-05,-5.870859354217828e-13,2.92600000000014
1.3870978504693099e-08,1.1009035003062273e-09,0.0429543270652914,0.0429505946122197,-4.0903044841056335e-05,-5.860867346996201e-13,2.92650000000014
1.497991587995351e-07,1.2241797853196346e-11,0.0429542081560735,0.0429505035507005,-4.095507634305218e-05,-5.810907310888069e-13,2.92700000000014
0.0,0.0,0.0429541812436742,0.0429503881219256,-4.166284917905827e-05,-5.770939282001564e-13,2.92750000000014
1.1963322390368125e-07,2.720799974209598e-11,0.0429540441962894,0.042950271798288,-4.166284917606067e-05,-5.730971253115058e-13,2.92800000000015
1.3861276904059139e-08,2.3671716947726296e-09,0.0429539799375078,0.0429501418234244,-4.1057805539090886e-05,-5.691003224228552e-13,2.92850000000015
1.2986877510196004e-07,0.0,0.0429538452058783,0.0429500756050473,-4.110981944505099e-05,-5.750955267558311e-13,2.92900000000015
1.236339349994231e-07,0.0,0.0429538051988413,0.0429499713924077,-4.048392810707124e-05,-5.730971253115058e-13,2.92950000000015
5.4665789103736095e-08,1.2446849800840099e-10,0.0429537361538409,0.0429498577811266,-3.9858840786055616e-05,-5.710987238671805e-13,2.93000000000015
1.7275399860627871e-10,5.541786959883943e-10,0.0429536514555257,0.0429497293852997,-3.996714991005845e-05,-5.710987238671805e-13,2.93050000000015
0.0,2.74627057206267e-11,0.0429535065395502,0.042949725770866,-3.996714990905925e-05,-5.6710192097853e-13,2.93100000000015
1.3869339898775479e-08,4.5378999169454204e-11,0.0429533758717705,0.0429495933772192,-3.996714991105765e-05,-5.681011217006926e-13,2.93150000000015
1.3571010600010869e-08,1.9168597265029064e-11,0.0429532552554632,0.0429494756984716,-4.0019166375082627e-05,-5.661027202563673e-13,2.93200000000015
0.0,6.399179602878391e-09,0.0429531471731589,0.0429493464725943,-4.007013222306899e-05,-5.611067166455541e-13,2.93250000000015
2.6420007397109924e-08,8.29444984917771e-11,0.0429530264182947,0.0429491377435637,-4.0070132219072185e-05,-5.64104318812042e-13,2.93300000000015
0.0,0.0,0.0429529193345141,0.0429490279062056,-4.007485394508237e-05,-5.579980921766037e-13,2.93350000000015
1.3858404299127436e-08,1.7013530168030755e-10,0.0429527970708705,0.0429489129766399,-4.0074853942084765e-05,-5.540012892879531e-13,2.93400000000015
1.457371243962502e-07,3.4095101741904443e-11,0.0429526851126027,0.0429488206521775,-4.01268683251077e-05,-5.490052856771399e-13,2.93450000000015
1.376582761045131e-07,5.45886946756724e-11,0.0429526555107512,0.0429486913913676,-4.0821741053020943e-05,-5.46007683510652e-13,2.93500000000015
4.251818699896326e-08,2.3271925012058325e-09,0.0429525892779674,0.0429485791957935,-4.0246842113011994e-05,-5.420108806220014e-13,2.93550000000015
4.724350077811579e-11,3.471090984086267e-10,0.0429524712961512,0.0429485161359777,-4.040622864909249e-05,-5.470068842328146e-13,2.93600000000015
3.054934583010538e-07,0.0,0.0429523111845547,0.0429483759835646,-4.040622864609489e-05,-5.450084827884893e-13,2.93650000000015
1.2367794288703493e-11,9.165779940589758e-11,0.0429522917001831,0.0429482508135404,-4.37255083320931e-05,-5.480060849549773e-13,2.93700000000015
1.4941779130639432e-07,7.557009878977894e-11,0.0429520543979609,0.0429481425536822,-4.37255083340915e-05,-5.46007683510652e-13,2.93750000000015
1.3283288496923618e-08,7.787669814574016e-11,0.0429519881630815,0.0429480222774712,-4.4432404894045874e-05,-5.430100813441641e-13,2.93800000000015
0.0,0.0,0.0429518181980253,0.042947898839054,-4.4383039764062104e-05,-5.400124791776761e-13,2.93850000000015
1.2923589802482649e-08,1.2735400234387129e-10,0.0429516700782319,0.0429477799838267,-4.4383039763062904e-05,-5.360156762890256e-13,2.93900000000015
1.3004443397135468e-08,1.0811659900689108e-10,0.0429515388637589,0.042947650698386,-4.433443095408496e-05,-5.350164755668629e-13,2.93950000000015
0.0,3.7577899125729175e-11,0.0429513479081192,0.0429475206946602,-4.428735239103698e-05,-5.330180741225377e-13,2.94000000000015
0.0,0.0,0.0429512026869199,0.0429473801924451,-4.428735239103698e-05,-5.32018873400375e-13,2.94050000000015
2.010360627968666e-11,2.358302997329531e-09,0.0429510722171734,0.0429472576013638,-4.428735239003778e-05,-5.280220705117245e-13,2.94100000000015
0.0,3.91102011887412e-11,0.0429509362246586,0.0429471858751824,-4.428735238704018e-05,-5.32018873400375e-13,2.94150000000015
1.4002115800160198e-08,0.0,0.0429508108221545,0.0429470872126412,-4.428735238604098e-05,-5.290212712338871e-13,2.94200000000015
1.386782165005429e-07,0.0,0.0429506913946538,0.0429469750311875,-4.433990106800234e-05,-5.260236690673992e-13,2.94250000000015
1.3916098801081134e-08,2.201889497122078e-09,0.0429506593856822,0.0429468594847172,-4.377272642608343e-05,-5.220268661787486e-13,2.94300000000015
1.347294940196031e-08,8.911979487713495e-11,0.0429505375411807,0.0429467793013739,-4.382503692001993e-05,-5.260236690673992e-13,2.94350000000015
2.7162702642691272e-11,6.417554959670113e-10,0.0429504196467878,0.0429466782257333,-4.387559524010598e-05,-5.240252676230739e-13,2.94400000000015
0.0,3.2253729548292753e-10,0.0429502828015993,0.0429466108740512,-4.3875595236997356e-05,-5.220268661787486e-13,2.94450000000015
0.0,2.448484297257192e-09,0.0429501583331516,0.042946564547726,-4.3875595235998155e-05,-5.190292640122607e-13,2.94500000000015
0.0,5.516549717032859e-11,0.0429500365925768,0.0429464444801267,-4.3875595233999753e-05,-5.220268661787486e-13,2.94550000000015
0.0,0.0,0.0429499159500343,0.0429463349077931,-4.387559523100215e-05,-5.200284647344233e-13,2.94600000000015
0.0,2.4153602729004575e-11,0.0429497959106955,0.0429462189314627,-4.387559522800455e-05,-5.150324611236101e-13,2.94650000000015
2.741550042539842e-11,0.0,0.0429496762698902,0.0429460898987154,-4.3875595224007746e-05,-5.130340596792848e-13,2.94700000000015
2.443249769168432e-11,9.466069594843418e-11,0.042949540870019,0.0429459701602956,-4.387559522500695e-05,-5.090372567906343e-13,2.94750000000015
1.2799248799710838e-08,0.0,0.0429494065633625,0.0429458547670814,-4.3875595222009345e-05,-5.040412531798211e-13,2.94800000000015
1.628632737976643e-07,9.133220568724454e-11,0.0429492935812421,0.0429457373212242,-4.3827307888100187e-05,-5.010436510133331e-13,2.94850000000015
2.9569729850104087e-07,1.540339036876226e-10,0.0429492734126787,0.0429456315109886,-4.458473861701506e-05,-4.970468481246826e-13,2.94900000000015
5.299262001434712e-10,0.0,0.0429492837552458,0.0429455379469571,-4.1630121133007236e-05,-4.950484466803573e-13,2.94950000000015
4.728230307282644e-11,1.0714786974341806e-09,0.0429492021356363,0.0429454251745792,-4.163012112901043e-05,-4.920508445138694e-13,2.95000000000015
0.0,1.1942898059391638e-11,0.0429490200688276,0.0429452971320561,-4.163012112901043e-05,-4.880540416252188e-13,2.95050000000015
3.409220128425261e-11,2.3583399122451e-11,0.0429488729398877,0.042945176015576,-4.1630121133007236e-05,-4.860556401808935e-13,2.95100000000015
1.293890439929557e-08,8.520835995118325e-09,0.0429487226038489,0.0429450469595419,-4.163012112801123e-05,-4.810596365700803e-13,2.95150000000015
0.0,4.4380827970980086e-09,0.042948602700835,0.0429448077870791,-4.15813282360622e-05,-4.830580380144056e-13,2.95200000000015
1.4601214709530907e-07,0.0,0.0429484775644154,0.0429446389708116,-4.15813282340638e-05,-4.850564394587309e-13,2.95250000000015
2.783549490209536e-08,3.959447006374184e-10,0.0429484508374682,0.0429445339840056,-4.22767315459982e-05,-4.82058837292243e-13,2.95300000000015
0.0,0.0,0.0429483057902121,0.0429443727097923,-4.227832262204689e-05,-4.860556401808935e-13,2.95350000000015
1.2535164101157292e-08,2.0261355024309147e-09,0.0429481671796673,0.0429442431240007,-4.2278322625044495e-05,-4.82058837292243e-13,2.95400000000015
4.059105669640406e-08,2.411148197767332e-09,0.0429480518639965,0.0429441683857354,-4.223110248402495e-05,-4.800604358479177e-13,2.95450000000015
1.315592060291415e-08,1.1199759869517933e-10,0.0429479734478413,0.0429440841667593,-4.228509855708218e-05,-4.830580380144056e-13,2.95500000000015
1.2703939983316204e-10,1.180899822372794e-11,0.0429478511499764,0.0429439733785572,-4.223556299109976e-05,-4.780620344035924e-13,2.95550000000015
1.2509387602166466e-08,9.408970130797556e-11,0.0429477170868706,0.0429438533833652,-4.223556299010056e-05,-4.770628336814298e-13,2.95600000000015
1.469670218856578e-11,0.0,0.0429476063575788,0.0429437488250383,-4.2188622512040475e-05,-4.750644322371045e-13,2.95650000000015
1.7164700216731887e-11,0.0,0.0429474777847886,0.0429436346376274,-4.218862250704447e-05,-4.720668300706166e-13,2.95700000000015
3.210080118387637e-11,2.2476999428366895e-11,0.042947348040267,0.0429435186937477,-4.218862250504607e-05,-4.690692279041286e-13,2.95750000000016
2.4140696386343308e-11,2.4473000015401425e-11,0.042947210577123,0.0429433912355856,-4.2188622501049267e-05,-4.650724250154781e-13,2.95800000000016
1.2829135698222416e-08,0.0,0.0429470759191116,0.0429432601877816,-4.218862249605326e-05,-4.600764214046649e-13,2.95850000000016
2.2884895367614178e-11,0.0,0.0429469633176021,0.0429431401400597,-4.2140219116082456e-05,-4.580780199603396e-13,2.95900000000016
0.0,1.672037022726336e-10,0.042946830891518,0.0429430219946646,-4.214021911208565e-05,-4.560796185160143e-13,2.95950000000016
1.3771699058917619e-11,0.0,0.0429467094519004,0.042942928347642,-4.214021910808885e-05,-4.530820163495264e-13,2.96000000000016
1.4442860102326094e-10,0.0,0.042946582897475,0.0429428155045929,-4.214021910409205e-05,-4.510836149052011e-13,2.96050000000016
1.453479114010836e-07,7.593420336959866e-11,0.0429464964825409,0.0429426996132053,-4.2140219102093646e-05,-4.490852134608758e-13,2.96100000000016
4.5263809739931604e-07,0.0,0.0429464541936524,0.0429425950937276,-4.153672426709942e-05,-4.460876112943879e-13,2.96150000000016
2.446439578696058e-11,0.0,0.0429466778573625,0.0429424804870294,-4.220059351800476e-05,-4.4508841057222526e-13,2.96200000000016
4.1602950251462545e-10,2.519166958370178e-10,0.0429464980879107,0.0429423642117005,-4.220059351600636e-05,-4.430900091279e-13,2.96250000000016
1.2944324799535334e-08,6.776670197217172e-11,0.0429463046301335,0.0429422215811011,-4.220059351800476e-05,-4.390932062392494e-13,2.96300000000016
0.0,8.228019654499263e-11,0.0429461723579577,0.042942088852713,-4.215182125000272e-05,-4.390932062392494e-13,2.96350000000016
1.3992004999074936e-08,5.06286998436245e-10,0.0429460427894296,0.0429419777604147,-4.215182124700512e-05,-4.3509640335059885e-13,2.96400000000016
0.0,4.73966005332116e-11,0.0429459248911653,0.0429420357884477,-4.220435277402235e-05,-4.390932062392494e-13,2.96450000000016
0.0,4.328769981354341e-11,0.0429458016122228,0.0429419090834141,-4.2204352772023945e-05,-4.390932062392494e-13,2.96500000000016
1.2506848300064544e-08,0.0,0.0429456805876118,0.0429417961254043,-4.220435276902634e-05,-4.360956040727615e-13,2.96550000000016
1.2903840995726057e-08,4.18480500252727e-10,0.0429455755323945,0.0429416807030583,-4.215744883107053e-05,-4.310996004619483e-13,2.96600000000016
2.149710029014651e-07,1.316389358629877e-11,0.0429454704679196,0.0429415131113088,-4.210891800104921e-05,-4.3309800190627357e-13,2.96650000000016
1.2569872302747864e-08,0.0,0.0429454939714823,0.0429413749800968,-3.9841068317003625e-05,-4.3010039973978564e-13,2.96700000000016
2.3562096718166003e-11,2.3883338015617817e-09,0.0429453216725231,0.0429412521993725,-3.9793815976074676e-05,-4.2510439612897244e-13,2.96750000000016
3.2790579490571403e-07,9.791593896801842e-09,0.0429451586609076,0.0429411850022208,-3.979381597907228e-05,-4.3010039973978564e-13,2.96800000000016
1.6084904241875364e-11,2.327256096168462e-09,0.0429451722335482,0.0429409558554978,-3.666987843409242e-05,-4.2810199829546036e-13,2.96850000000016
2.9558829819920085e-07,6.249614020736871e-10,0.0429449417187915,0.0429408905830753,-3.6669878431094816e-05,-4.3309800190627357e-13,2.96900000000016
1.461034839986275e-07,1.2876005817119562e-11,0.0429448853976086,0.0429408033909217,-3.387744304206297e-05,-4.3010039973978564e-13,2.96950000000016
0.0,4.2888997908718807e-11,0.0429447566009354,0.0429406904605251,-3.4572966337020894e-05,-4.3010039973978564e-13,2.97000000000016
0.0,1.1587479586960825e-10,0.0429445681120491,0.0429405831670576,-3.457296633302409e-05,-4.261035968511351e-13,2.97050000000016
1.674230198922544e-11,3.6438102535285566e-11,0.0429444140982272,0.0429404688223213,-3.457296633302409e-05,-4.2310599468464716e-13,2.97100000000016
0.0,1.4373599532824244e-11,0.0429442670087808,0.0429403592083551,-3.457296632802809e-05,-4.199973702156967e-13,2.97150000000016
4.309155046677837e-10,2.1465089011796223e-09,0.0429441347546364,0.0429402369236515,-3.457296632702889e-05,-4.1600056732704616e-13,2.97200000000016
1.1821800482980649e-11,0.0,0.042943939424004,0.0429401559883092,-3.457296633202489e-05,-4.1300296516055823e-13,2.97250000000016
0.0,0.0,0.0429437901546163,0.0429400537576121,-3.457296633002649e-05,-4.0800696154974503e-13,2.97300000000016
2.4379200047608407e-11,0.0,0.0429436600196334,0.0429399423524587,-3.457296632802809e-05,-4.050093593832571e-13,2.97350000000016
1.3517397000339937e-08,2.451430031191748e-11,0.0429435235343423,0.0429398279275339,-3.4572966323032084e-05,-4.020117572167692e-13,2.97400000000016
4.658149560521352e-11,7.538909774229552e-11,0.0429434144332003,0.0429397001190031,-3.4623748803030985e-05,-3.980149543281186e-13,2.97450000000016
1.4865251250079092e-07,2.3186098874194982e-11,0.0429432701664122,0.0429395936933238,-3.462374879903418e-05,-3.9601655288379334e-13,2.97500000000016
1.398711609729153e-08,7.606339863519551e-11,0.042943251224453,0.0429394667119656,-3.532884321399976e-05,-3.9102054927298013e-13,2.97550000000016
0.0,2.4515299512639643e-11,0.0429431185936882,0.0429393604319839,-3.5381335489081955e-05,-3.880229471064922e-13,2.97600000000016
0.0,8.397339767984846e-11,0.0429429903308134,0.0429392335474625,-3.538133548608435e-05,-3.850253449400043e-13,2.97650000000016
1.3455477100576818e-08,0.0,0.0429428671953674,0.0429391258933729,-3.538133548408595e-05,-3.810285420513537e-13,2.97700000000016
1.3916899001265026e-08,4.866398048419818e-10,0.0429427615563512,0.0429390108698981,-3.543187023302696e-05,-3.7703173916270316e-13,2.97750000000016
0.0,4.874214018513179e-10,0.0429426572063966,0.0429388951564041,-3.548418167709233e-05,-3.7203573555188996e-13,2.97800000000016
0.0,0.0,0.0429425380390443,0.0429388822776972,-3.548418167509393e-05,-3.7203573555188996e-13,2.97850000000016
0.0,0.0,0.0429424190099183,0.0429387701177034,-3.5484181672096327e-05,-3.6703973194107675e-13,2.97900000000016
2.517049971229035e-10,2.669271956246e-10,0.04294230018818,0.0429386530502603,-3.5484181669098724e-05,-3.6404212977458883e-13,2.97950000000016
1.2825196300803032e-08,0.0,0.0429421556907328,0.0429385572310991,-3.548418166410272e-05,-3.610445276081009e-13,2.98000000000016
0.0,1.4596900077545882e-11,0.0429420368065831,0.0429384445983339,-3.54357858730614e-05,-3.5704772471945034e-13,2.98050000000016
1.2911380603553013e-08,1.3420260042140697e-10,0.0429419142346403,0.042938321864391,-3.54357858730614e-05,-3.5205172110863714e-13,2.98100000000016
2.6843026301737183e-08,1.942609961780306e-11,0.0429418083292532,0.0429381951748337,-3.538724099705348e-05,-3.510525203864745e-13,2.98150000000016
0.0,2.2898383050806714e-09,0.0429418772486271,0.0429380674016691,-3.539011904707401e-05,-3.460565167756613e-13,2.98200000000016
0.0,4.4440999491524025e-11,0.0429417707034745,0.0429379885402597,-3.539011904907241e-05,-3.5205172110863714e-13,2.98250000000016
2.4115404118063566e-11,8.078529512012267e-11,0.0429416549442511,0.0429378902265276,-3.539011904507561e-05,-3.4705571749782393e-13,2.98300000000016
4.5411870097655793e-10,5.071683004120864e-09,0.0429415267129526,0.0429377759069946,-3.5390119043077206e-05,-3.460565167756613e-13,2.98350000000016
0.0,2.3275120997201526e-09,0.0429413372270068,0.0429375351818005,-3.539011904407641e-05,-3.4305891460917337e-13,2.98400000000016
0.0,0.0,0.0429412008408374,0.0429374565291786,-3.53901190390804e-05,-3.4505731605349865e-13,2.98450000000016
1.462814119002065e-07,0.0,0.0429410772658723,0.042937351561185,-3.53901190340844e-05,-3.4305891460917337e-13,2.98500000000016
1.2078943330273706e-07,0.0,0.0429410615793807,0.0429372395086328,-3.608596202808734e-05,-3.390621117205228e-13,2.98550000000016
2.439540236487403e-11,4.872710984704653e-10,0.0429409931534255,0.0429371252731111,-3.547805809300808e-05,-3.3506530883187224e-13,2.98600000000016
2.922965766025132e-07,4.132499897835373e-11,0.0429408390008487,0.0429369663978057,-3.547805809600568e-05,-3.3706371027619753e-13,2.98650000000016
2.6790540501309135e-08,8.779111951295882e-10,0.0429408046035085,0.0429368423254634,-3.8840805659079436e-05,-3.3306690738754696e-13,2.98700000000016
2.4506001394808408e-11,2.4957680366810564e-10,0.0429406002361774,0.0429367240963054,-3.884499926110063e-05,-3.2807090377673376e-13,2.98750000000017
1.25037276019202e-08,2.0548202028791707e-11,0.0429404170962149,0.0429366156133678,-3.884499926010143e-05,-3.260725023324085e-13,2.98800000000017
1.5393059389634534e-07,6.822371972914354e-10,0.0429402797833259,0.0429364871986782,-3.879783255700264e-05,-3.220756994437579e-13,2.98850000000017
3.969044006027489e-07,1.5939550374044487e-10,0.0429402522316162,0.0429363932945515,-3.817572227804433e-05,-3.1807889655510735e-13,2.98900000000017
0.0,1.3535395027020058e-11,0.0429403671018417,0.04293626840535,-3.7651369148017366e-05,-3.170796958329447e-13,2.98950000000017
0.0,9.428519770482424e-11,0.0429401918308218,0.0429361401719755,-3.765136915001577e-05,-3.1308289294429414e-13,2.99000000000017
0.0,2.4112101204565306e-11,0.0429400490553579,0.0429360322382573,-3.765136915001577e-05,-3.140820936664568e-13,2.99050000000017
0.0,4.959939403637037e-11,0.0429399182720493,0.0429359044211798,-3.7651369146018965e-05,-3.1108449149996886e-13,2.99100000000017
2.4560700695452908e-11,2.4079132993071184e-09,0.042939792785763,0.0429357607855073,-3.765136914202216e-05,-3.100852907778062e-13,2.99150000000017
1.3477375493398114e-08,2.4556801037078912e-11,0.0429396577690641,0.0429357209128711,-3.765136914002376e-05,-3.1608049511078207e-13,2.99200000000017
2.316689895476287e-11,9.302255007948013e-10,0.0429395376007661,0.0429356100050884,-3.770189498608634e-05,-3.1108449149996886e-13,2.99250000000017
0.0,5.725478979812237e-10,0.0429394024161418,0.0429354782794335,-3.7701894982089534e-05,-3.0808688933348094e-13,2.99300000000017
1.2917276498436436e-08,3.7259019480817557e-10,0.0429392794766786,0.0429354287740043,-3.770189497809273e-05,-3.0608848788915566e-13,2.99350000000017
0.0,1.1842460345690142e-10,0.0429391614451031,0.0429352771937968,-3.765343417405642e-05,-3.040900864448304e-13,2.99400000000017
1.3081500770117938e-07,6.017989578888105e-11,0.0429390400912243,0.042935164533964,-3.765343416906042e-05,-3.0309088572266774e-13,2.99450000000017
1.9579704979566515e-07,1.6637601019109383e-11,0.0429389791951393,0.0429350413064322,-3.700624728608659e-05,-2.9809488211185453e-13,2.99500000000017
0.0,2.474986000866597e-09,0.0429389739680423,0.0429349149954635,-3.471064399307444e-05,-2.950972799453666e-13,2.99550000000017
1.3567240698952876e-08,2.3727804443485212e-11,0.0429387899338316,0.0429348847068448,-3.471064399307444e-05,-2.9309887850104133e-13,2.99600000000017
1.2894560301457414e-08,0.0,0.0429386537731361,0.0429347727642449,-3.476160021509411e-05,-2.8910207561239076e-13,2.99650000000017
5.267858996238495e-10,2.4580296131837542e-11,0.0429385314895279,0.0429346584433828,-3.471305402202862e-05,-2.9110047705671604e-13,2.99700000000017
3.6078903753455904e-11,5.8324570173518e-10,0.0429385312558042,0.0429345307481497,-3.471305402202862e-05,-2.871036741680655e-13,2.99750000000017
2.4404596399296707e-11,0.0,0.0429383932526581,0.0429343584371395,-3.471305402003022e-05,-2.8910207561239076e-13,2.99800000000017
1.3531728501603446e-08,0.0,0.0429382549469484,0.0429342239037268,-3.471305401703262e-05,-2.881028748902281e-13,2.99850000000017
1.7456672089799508e-07,5.130720154289392e-11,0.0429381270605987,0.0429341008681887,-3.476374698108131e-05,-2.8910207561239076e-13,2.99900000000017
1.2827203903220674e-08,2.409299842964785e-11,0.0429381259184454,0.0429339877750406,-3.556523745606999e-05,-2.901012763345534e-13,2.99950000000017


==> Data/FH/FH_3D.csv <==
inj_diff,consv_diff,energy_injec,energy_consv,massDiff_inj,massDiff_consv,Time
0.0,0.0,0.0968512471282912,0.0968512471282912,0.0,0.0,0.0
0.0,0.0,0.0968512256272344,0.0968512256272344,0.0,0.0,0.0005
0.0,0.0,0.0968500901506928,0.0968500901506928,7.771561172376096e-16,7.771561172376096e-16,0.001
0.0,0.0,0.0968474827899184,0.0968474827899184,1.609823385706477e-15,1.609823385706477e-15,0.0015
0.0,0.0,0.0968418087022864,0.0968418087022864,4.773959005888173e-15,4.773959005888173e-15,0.002
0.0,0.0,0.0968294120867768,0.0968294120867768,4.773959005888173e-15,4.773959005888173e-15,0.0025
0.0,0.0,0.096802125396044,0.096802125396044,3.9968028886505635e-15,3.9968028886505635e-15,0.003
0.0,0.0,0.0967418343850568,0.0967418343850568,3.9968028886505635e-15,3.9968028886505635e-15,0.0035
0.0,0.0,0.096609011560104,0.096609011560104,2.3869795029440866e-15,2.3869795029440866e-15,0.004
0.0,0.0,0.0963205862811832,0.0963205862811832,3.9968028886505635e-15,3.9968028886505635e-15,0.0045
0.0,0.0,0.0957151893747872,0.0957151893747872,5.6066262743570405e-15,5.6066262743570405e-15,0.005
2.5556184002351046e-08,3.2623903578610225e-12,0.0945239347512104,0.0945239347512104,5.6066262743570405e-15,5.6066262743570405e-15,0.0055
6.351040688079568e-07,1.2555119444090934e-10,0.0924137439080624,0.0924137124520616,9.602321521251511e-08,6.38378239159465e-15,0.006
7.416774012003469e-06,1.9551847918464205e-09,0.089189417871404,0.0891886874200824,4.336116503633747e-07,5.6066262743570405e-15,0.0065
2.39019324543982e-05,1.3905183199325322e-08,0.085077061465916,0.0850689059157856,2.4062179815875773e-06,3.9968028886505635e-15,0.007
4.1658744237602074e-05,3.976482959577865e-08,0.0807335661415016,0.0807056346869312,1.936492494403197e-05,4.773959005888173e-15,0.0075
4.221300831119823e-05,5.98095974413404e-08,0.07684977027144704,0.07679634690014384,7.314782310363643e-06,3.164135620181696e-15,0.008
3.790864679495409e-05,8.471127894982278e-08,0.0737799535865852,0.07371436326159377,8.127837843985297e-06,-1.609823385706477e-15,0.0085
2.8245103973131847e-05,8.068815503248228e-08,0.0715440127817124,0.07147792588909528,3.3356496247916034e-06,0.0,0.009
1.9577036899046107e-05,8.24025107176718e-08,0.069971446177012,0.06991365358461776,8.941909631632328e-07,-4.829470157119431e-15,0.0095
1.7620428143044764e-05,2.5412831755611265e-08,0.0688579764050416,0.06881167309962488,-9.133954973594705e-06,-9.603429163007604e-15,0.01
1.3482475562806573e-05,7.403704320452231e-08,0.06803907947962648,0.06799941630334848,-2.754233513763138e-05,-9.603429163007604e-15,0.0105
1.2057077552488082e-05,5.755724351297342e-08,0.06739889655190535,0.0673658378206544,-2.3031640168036382e-05,-2.0816681711721685e-14,0.011
1.1818463250004574e-05,3.3790395606581036e-08,0.06687638012337312,0.06684819111417792,-3.258501774960898e-05,-2.958744360626042e-14,0.0115
1.0797887507449366e-05,1.3633216167097117e-08,0.06643822078465896,0.06641195539432192,-3.458892346880349e-05,-3.602673714908633e-14,0.012
9.722287297758703e-06,5.048133303042768e-08,0.06605920676956248,0.06603454093272888,-3.405683308560503e-05,-3.2807090377673376e-14,0.0125
7.644144570245759e-06,4.1957502791567514e-08,0.065720312042184,0.06569749922261472,-3.280379695280722e-05,-4.801714581503802e-14,0.013
9.566568941202225e-06,1.9686514238226316e-08,0.06540420292249312,0.06538356898567264,-2.3531242915209027e-05,-5.601075159233915e-14,0.0135
8.556435556639208e-06,4.0570214965285345e-08,0.06510401484370353,0.06508274531775936,-2.2834828718398814e-05,-7.283063041541027e-14,0.014
8.395130876637236e-06,3.80466615990116e-08,0.06481150009205104,0.0647900987580936,-1.5121179457622258e-05,-8.482103908136196e-14,0.0145
1.0101062447365194e-05,2.9910644724906454e-08,0.06452428163858312,0.0645022972109852,-1.5274681929633438e-05,-1.0080825063596421e-13,0.015
9.050393553117209e-06,2.545758703842438e-08,0.06424487381802624,0.06422098024782656,-2.518982453603158e-05,-1.0158540675320182e-13,0.0155
7.033238109757645e-06,3.4541330004578263e-08,0.06397640558082993,0.0639522055689508,-2.1450403682399255e-05,-1.0963452368173421e-13,0.016
8.979947554957346e-06,1.1802973348684631e-08,0.06372203463888776,0.06369937629368425,-2.6742565752801983e-05,-1.0880185641326534e-13,0.0165
9.84458089015039e-06,1.2299671919846489e-08,0.06348978423651384,0.06346637283324752,-1.3131050468018213e-05,-1.2562173523633646e-13,0.017
1.0050879044071204e-05,1.7861987208767083e-08,0.06328008404116672,0.06325570338736113,-1.5843390543224256e-05,-1.432187701766452e-13,0.0175
8.939913822642032e-06,1.699309232217061e-08,0.06309173577079312,0.06306657918207312,-1.449498378319758e-05,-1.439959262938828e-13,0.018
9.358454600483235e-06,3.026064281097529e-08,0.06292097828809431,0.06289576306250697,4.605464321016939e-08,-1.5198953207118393e-13,0.0185
7.754789291283815e-06,1.3831492076676888e-08,0.06276462871262224,0.06273849836668584,1.9136062830438227e-05,-1.655897641228421e-13,0.019
1.0376387827762401e-05,3.545126495141382e-08,0.0626151029128948,0.06258951727693864,1.8044818740015067e-05,-1.8640644583456378e-13,0.0195
7.795323828718725e-06,2.5163299041675025e-08,0.0624706647217868,0.06244140268833296,2.4567576236811384e-05,-1.9922952176898434e-13,0.02
8.283114683600712e-06,5.495278315725827e-09,0.062316646938334,0.06228604972994232,3.279280911838711e-05,-2.1760371282653068e-13,0.0205
8.410649049522823e-06,4.0473479276381674e-08,0.06214826161319688,0.06211509805356752,2.9356046600037544e-05,-2.2642998587230068e-13,0.021
7.869399796481269e-06,6.643553998597618e-09,0.06196175042701696,0.06192493493590472,2.360320470162769e-05,-2.368105711525459e-13,0.0215
7.647125981037617e-06,2.5861795441284308e-08,0.0617596888869184,0.06172141018941584,2.147842044963877e-05,-2.368105711525459e-13,0.022
8.49184394279695e-06,1.255301626534866e-10,0.06155084797430088,0.06151248540980456,2.1666010821541626e-05,-2.5923707624997405e-13,0.0225
1.048837263503688e-05,3.8974753598097767e-08,0.0613417946249208,0.0613018752255984,2.684822995513425e-05,-2.6079138848444927e-13,0.023
8.274781558875732e-06,7.4378636027994105e-09,0.06113119933621104,0.061087733012344,2.962848901999493e-05,-2.6001423236721166e-13,0.0235
8.774382938718517e-06,2.3985727043429605e-08,0.0609084144214452,0.06086346771503344,3.328732197915851e-05,-2.7439162053610744e-13,0.024
9.532135562560773e-06,1.3539899201830963e-09,0.06066792466065744,0.06061936272858528,2.232514109756778e-05,-2.7439162053610744e-13,0.0245
9.760179310480677e-06,1.3521422002893413e-08,0.06041114394007328,0.0603596558701784,1.547081603114897e-05,-2.7439162053610744e-13,0.025
8.791848838958505e-06,3.453789887419845e-08,0.06014725397932144,0.06009522521141392,2.3359151806401357e-05,-2.9198865547641617e-13,0.0255
9.73410051215845e-06,2.0363304792381243e-09,0.05988494472627216,0.05983494346479816,2.1593599545566278e-05,-3.136380044566067e-13,0.026
8.228392899038706e-06,3.435038632010334e-08,0.05963305399840008,0.05958411360921856,2.8793510367997044e-05,-3.1280533718813786e-13,0.0265
1.0133179198318354e-05,4.613752317694786e-09,0.05939401809455584,0.05934801954909416,3.0966383991137825e-05,-3.1280533718813786e-13,0.027
9.185422870240656e-06,1.9402626158515623e-08,0.05917152546919944,0.05912552548560464,3.1653063824799155e-05,-3.191891195797325e-13,0.0275
1.0002664547599516e-05,1.932833112311405e-08,0.05895897387685192,0.05891370924670008,3.21546348024393e-05,-3.2002178684820137e-13,0.028
1.0613278908555568e-05,4.711463847534292e-08,0.05875712328650568,0.0587116008993464,3.73349618015828e-05,-3.2163161023390785e-13,0.0285
1.0914819953515564e-05,6.699560688161466e-08,0.05856072023317192,0.05851290594962128,3.2969141087968445e-05,-3.2240876635114546e-13,0.029
8.986833779763004e-06,1.0548532719534265e-07,0.05836299448345272,0.05831224855521216,3.873043068880477e-05,-3.2240876635114546e-13,0.0295
7.708865131440812e-06,2.592000863943511e-08,0.05815582017938104,0.05810296061964232,4.546090069124098e-05,-3.20798942965439e-13,0.03
8.602675456562126e-06,1.3579667758334413e-08,0.05794052583255432,0.05788670128871744,4.718306013273832e-05,-3.2401858973685194e-13,0.0305
8.465996368403617e-06,3.075872244406863e-09,0.0577231095219836,0.05766804942516224,4.90511681311423e-05,-3.256284131225584e-13,0.031
7.689566070563647e-06,4.166655535875474e-08,0.05750981801863328,0.0574552597976836,4.7097374648030765e-05,-3.2479574585408955e-13,0.0315
7.009198024959806e-06,2.555180047408845e-08,0.05730420621659712,0.05725150915223792,4.31707166983486e-05,-3.256284131225584e-13,0.032
6.6460719289618275e-06,3.321976504294666e-08,0.0571092230296064,0.0570588169114808,3.6208428485617894e-05,-3.2318592246838307e-13,0.0325
7.376360770958157e-06,9.692683364259658e-09,0.05692678176982416,0.05687853621503536,3.349591748402769e-05,-3.3123503939691545e-13,0.033
6.966704545120772e-06,3.1598592797887903e-08,0.05675727861470504,0.05670986606302128,3.2264315067198623e-05,-3.3201219551415306e-13,0.0335
6.380941795197659e-06,2.3320779363178445e-08,0.056597574746264,0.05655107105276232,2.997644836555402e-05,-3.3201219551415306e-13,0.034
6.441812576724049e-06,1.95717031470366e-09,0.05644581822776064,0.05640043878259488,3.637926815835968e-05,-3.3278935163139067e-13,0.0345
6.540631236638672e-06,4.000410144117117e-08,0.05630217428576288,0.05625767989918232,3.63713869984128e-05,-3.3439917501709715e-13,0.035
5.790566745836334e-06,2.856395216188634e-08,0.05616831848359504,0.0561260068853144,3.519080435998578e-05,-3.3600899840280363e-13,0.0355
5.949938750395012e-06,1.665559840047237e-08,0.0560446675783212,0.05600549634640728,3.318286806475168e-05,-3.5599301284605644e-13,0.036
4.83610874903867e-06,2.1888710961814883e-08,0.05593300110350168,0.05589600038545184,2.74465539688018e-05,-3.5521585672881884e-13,0.0365
4.560248030083258e-06,3.87208283977869e-08,0.0558312133036784,0.05579720889046584,2.648466797838811e-05,-3.6398661862335757e-13,0.037
4.292296342481294e-06,1.9721301598718544e-08,0.0557390165092672,0.0557080914431836,2.5034699665638094e-05,-3.784195179434846e-13,0.0375
4.322790204958071e-06,2.240249440121911e-08,0.05565571351887432,0.05562664723589088,3.215545253276719e-05,-3.904099266094363e-13,0.038
5.186992193435824e-06,2.3708254401344497e-08,0.05557939682669728,0.05555199432130216,3.2831744082417735e-05,-4.0478731477833207e-13,0.0385
3.3831465207218026e-06,1.2576537762598594e-08,0.05550897493444912,0.05548199153535688,3.26413318263441e-05,-4.2799097599299785e-13,0.039
3.87249341647633e-06,1.540957391549247e-08,0.05544009230217544,0.05541490788457056,3.759244499434988e-05,-4.2721381987576024e-13,0.0395
4.044822376161883e-06,1.2041081839941903e-08,0.05537432226439936,0.0553489838843732,3.397661783355321e-05,-4.2799097599299785e-13,0.04
3.4215135633550164e-06,3.4534056031487737e-09,0.0553077103176696,0.0552820664991816,3.7083786191938195e-05,-4.2799097599299785e-13,0.0405
4.507702295361571e-06,1.645352792206678e-08,0.0552385137667608,0.0552127948129504,3.0704122473634854e-05,-4.296007993787043e-13,0.041
3.820637998079579e-06,1.2713605605785272e-08,0.05516871321705872,0.05514246428494952,3.009942125753451e-05,-4.304334666471732e-13,0.0415
3.6602127520823924e-06,1.5005988153460326e-08,0.05509822061639576,0.05507277313211224,2.18890135503802e-05,-4.312106227644108e-13,0.042
2.9690748468008676e-06,2.106512896060675e-08,0.05502979585914136,0.05500600210300136,1.402584546716934e-05,-4.328204461501173e-13,0.0425
3.514536814318292e-06,2.5364249194026467e-08,0.05496408945223352,0.05494221623897792,1.659700566003508e-05,-4.328204461501173e-13,0.043
2.668623838318618e-06,2.5407265118182476e-08,0.05490220920977104,0.05488155319926384,1.952156301276986e-05,-4.328204461501173e-13,0.0435
3.4096743440001354e-06,1.4515120876079646e-08,0.05484208252654496,0.05482328737459048,1.8349510657600376e-05,-4.328204461501173e-13,0.044
3.389132437678355e-06,3.8777287977853625e-09,0.05478496521222856,0.05476673784459344,2.227088393036425e-05,-4.328204461501173e-13,0.0445
3.2319220806403814e-06,2.3961382315806912e-08,0.05472862369177968,0.05471080371260048,2.1055648030343654e-05,-4.319877788816484e-13,0.045
3.5476725948821453e-06,1.4803849444910977e-08,0.0546730561555832,0.05465601144869848,2.0668711751214985e-05,-4.304334666471732e-13,0.0455
2.8826782695959285e-06,2.2175719358030754e-08,0.05461858794611024,0.05460140068109264,1.9684511255224635e-05,-4.304334666471732e-13,0.046
3.902838839921208e-06,2.7390184009767893e-09,0.05456304147154096,0.05454683938146016,2.0941589580769637e-05,-4.296007993787043e-13,0.0465
2.7493450771229333e-06,2.0976127154681556e-09,0.05450771135858232,0.05449073264489272,2.0483786328018283e-05,-4.2799097599299785e-13,0.047
2.981656726880333e-06,1.5435940164953976e-08,0.05444867973299304,0.0544317434230028,1.7559319899995707e-05,-4.2643666375852263e-13,0.0475
3.361832003757892e-06,1.4798126959925106e-08,0.05438673524987656,0.05436893708412952,1.8508321472765488e-05,-4.2482684037281615e-13,0.048
3.5711946539188077e-06,1.8819179756213167e-08,0.05432163759406112,0.05430170452699512,1.9775567176805176e-05,-4.2321701698710967e-13,0.0485
2.373425362640902e-06,1.5869080563502003e-08,0.05425322641884992,0.0542296325385592,1.203781145042715e-05,-4.2482684037281615e-13,0.049
4.406766407595575e-06,6.401094376773386e-10,0.05417891693331208,0.05415242715425872,1.2546987026351708e-05,-4.2560399649005376e-13,0.0495
3.039625517516076e-06,1.4723412156136817e-08,0.05410057077234536,0.0540691242266708,9.617428637587189e-06,-4.2643666375852263e-13,0.05
2.1540855969573447e-06,2.9202338394651584e-09,0.0540113797016504,0.05397672627424856,8.367637719997045e-06,-4.2482684037281615e-13,0.0505
2.8984533894382825e-06,1.6889150314391976e-08,0.05391629812105808,0.0538828954234,1.0184696200732368e-05,-4.2482684037281615e-13,0.051
1.9682099878376436e-06,1.062799439427442e-08,0.0538323052222844,0.05380214856662528,2.3251117500788787e-05,-4.2643666375852263e-13,0.0515
2.9635703089614385e-06,1.279170303708499e-08,0.05376121951271048,0.05373428134499824,2.8423893843165793e-05,-4.2560399649005376e-13,0.052
2.8018170972823886e-06,1.1306326722082538e-08,0.05370096212932104,0.0536758509735508,2.8521652456814373e-05,-4.2560399649005376e-13,0.0525
2.58366599512061e-06,1.772613664186018e-08,0.05364779615851704,0.05362383612669128,2.7496386463154998e-05,-4.2482684037281615e-13,0.053
2.7607236315965733e-06,7.514626795823709e-09,0.05359986323708888,0.05357700674089736,2.8796837413636034e-05,-4.2560399649005376e-13,0.0535
2.8882067012805934e-06,2.653777038397198e-09,0.05355641758545704,0.05353417828650984,2.8867855460745773e-05,-4.239941731043473e-13,0.054
3.3291518480027538e-06,1.1965791760215616e-08,0.05351623879927168,0.05349431078956416,3.2213967619987294e-05,-4.2560399649005376e-13,0.0545
2.4996280051231556e-06,1.3756856404034679e-08,0.05347885994720416,0.05345719456225176,3.1878569388021916e-05,-4.2482684037281615e-13,0.055
2.552008079199919e-06,1.3649094160461672e-08,0.05344298434398504,0.05342216291720208,3.089841189596321e-05,-4.239941731043473e-13,0.0555
2.945031145999699e-06,6.767711759059214e-09,0.05340908753438288,0.05338856491972032,2.9066752547990404e-05,-4.2243986086987206e-13,0.056
2.264403866081288e-06,1.8979514883332715e-08,0.05337675793184672,0.0533562246333624,3.136104954160057e-05,-4.2243986086987206e-13,0.0565
1.851366422958578e-06,2.1805749039760514e-08,0.053344858803002,0.05332507917796624,3.0036411220790704e-05,-4.2243986086987206e-13,0.057
2.6367569301646854e-06,1.5178616398492384e-08,0.05331389415503752,0.05329523000318032,3.1241516283198045e-05,-4.2243986086987206e-13,0.0575
1.6620827600830057e-06,1.4380715604445093e-08,0.05328485008664232,0.05326592699226704,2.9110806539223155e-05,-4.2321701698710967e-13,0.058
2.9357897531959165e-06,7.488825844170766e-09,0.0532556144240172,0.05323714625184432,2.8698713217534255e-05,-4.2243986086987206e-13,0.0585
2.0752950366451084e-06,1.1327975758812503e-08,0.05322762023594264,0.05320842148798512,3.363262905997644e-05,-4.2243986086987206e-13,0.059
2.2710492678379435e-06,1.6640959124569754e-08,0.05319957811054208,0.05318105210591632,3.369833402000477e-05,-4.2321701698710967e-13,0.0595
2.264032168880492e-06,1.577044855816112e-08,0.05317257753843648,0.05315409843353848,3.394326056638253e-05,-4.2243986086987206e-13,0.06
2.12477741463879e-06,1.1093993834698779e-08,0.05314579361590624,0.0531275223159528,2.927075749759034e-05,-4.216071936014032e-13,0.0605
2.160578787518963e-06,2.1044294480632164e-08,0.05311960224398504,0.05310136517163288,2.8253399611211094e-05,-4.208300374841656e-13,0.061
1.5670041565649107e-06,1.7621289601088552e-08,0.05309375712408808,0.05307572554942784,3.0027542250343764e-05,-4.199973702156967e-13,0.0615
1.9489809303246952e-06,1.9178197682712117e-08,0.05306797051068632,0.05305048103552264,3.084021622723476e-05,-4.192202140984591e-13,0.062
1.6732540544031616e-06,4.112014721779911e-09,0.05304285895259752,0.05302535887861464,2.779955850162885e-05,-4.192202140984591e-13,0.0625
2.674250187843785e-06,4.411518476910015e-09,0.05301783038246376,0.0530001196944656,2.4602325646383427e-05,-4.216071936014032e-13,0.063
2.3257389818454044e-06,1.044683480000419e-08,0.05299345886940512,0.05297493957207128,1.912532415193624e-05,-4.2321701698710967e-13,0.0635
1.8778990450440958e-06,7.49064072574912e-09,0.05296832178603272,0.052947662474748,1.9337317080037053e-05,-4.2321701698710967e-13,0.064
2.127725181676199e-06,5.280155757070304e-09,0.05293949306262776,0.05291617517183824,1.585676181037332e-05,-4.2243986086987206e-13,0.0645
2.290966073598133e-06,1.1118242236596299e-08,0.05290621283045232,0.05287911833062904,1.509053367443336e-05,-4.2321701698710967e-13,0.065
2.180106810877047e-06,5.8370148853237325e-09,0.05286755225693608,0.05283790347318264,1.6570419699935002e-05,-4.2321701698710967e-13,0.0655
2.5844611796013717e-06,7.169642560200806e-09,0.05282596969284248,0.0527959318948016,2.4315050672796268e-05,-4.239941731043473e-13,0.066
1.8891850516802866e-06,1.4055075124586036e-08,0.0527850281672336,0.052755451000458,2.8502098640803553e-05,-4.2482684037281615e-13,0.0665
2.2221688357609848e-06,1.5472550803086182e-08,0.05274480005811416,0.05271700978897704,2.459591061998445e-05,-4.2560399649005376e-13,0.067
2.0723545874415383e-06,9.786216483009813e-09,0.05270708620394992,0.05268059598490728,2.5471723108738686e-05,-4.239941731043473e-13,0.0675
2.1035536845598335e-06,7.271241594941635e-10,0.05267130972510512,0.0526460021971812,2.6965258733580022e-05,-4.2243986086987206e-13,0.068
2.511365188799519e-06,1.0922294561843682e-08,0.05263755196459,0.0526131592180904,2.4530799177635565e-05,-4.216071936014032e-13,0.0685
2.4421595905613214e-06,1.70360298437644e-08,0.05260608950233584,0.05258256192639712,2.0357222314415502e-05,-4.216071936014032e-13,0.069
2.3013610341571233e-06,8.182099921205666e-09,0.05257610936009832,0.0525535424261808,2.1619515469639694e-05,-4.216071936014032e-13,0.0695
2.1322943375146064e-06,9.487301839972151e-09,0.05254769751368776,0.0525257732453952,2.014179420639639e-05,-4.216071936014032e-13,0.07
2.403221121681509e-06,1.4856011920638679e-08,0.05252061425870352,0.05249955243543552,1.9386130445608885e-05,-4.2243986086987206e-13,0.0705
1.8528858792832281e-06,6.2910354425849135e-09,0.05249497092211472,0.05247477971177056,2.1059415830415595e-05,-4.2321701698710967e-13,0.071
1.9949723595175106e-06,9.144208799882758e-09,0.0524705722349204,0.05245134579381784,2.283375069755955e-05,-4.2321701698710967e-13,0.0715
1.8571979538348216e-06,1.2246215923272796e-08,0.05244744985575792,0.05242863489777152,2.3258122239133705e-05,-4.2321701698710967e-13,0.0720000000000001
1.8456676093639435e-06,1.604870335930597e-08,0.0524248681050404,0.052407029056088,2.270778219515268e-05,-4.239941731043473e-13,0.0725000000000001
1.8496569757636694e-06,1.625529143928217e-08,0.05240345080547848,0.0523861125386756,2.0788867219234675e-05,-4.239941731043473e-13,0.0730000000000001
1.811234041283749e-06,5.0822804784078635e-09,0.05238275599721136,0.05236572371420136,2.0622020154403842e-05,-4.239941731043473e-13,0.0735000000000001
1.8636367609611848e-06,6.6844559193368625e-09,0.05236232979847312,0.05234556707674064,2.0902287873547643e-05,-4.2321701698710967e-13,0.0740000000000001
2.572344223274181e-06,7.118829040142494e-09,0.05234242563584696,0.05232559576577168,2.0220248598379342e-05,-4.2243986086987206e-13,0.0745000000000001
2.663083962399504e-06,4.055226876520379e-09,0.05232223382879624,0.05230429831343808,1.6132120402412298e-05,-4.199973702156967e-13,0.0750000000000001
1.6121667556837083e-06,9.679339919854701e-09,0.052300494029296,0.05228124426693912,2.5123905735946472e-05,-4.208300374841656e-13,0.0755000000000001
1.2782064106389712e-06,1.48044684011861e-08,0.05227579690700512,0.0522558206326184,2.2630602071971317e-05,-4.208300374841656e-13,0.0760000000000001
1.5032489655980585e-06,9.57760048353462e-09,0.05224849400094488,0.05222804414414368,2.1002225937594154e-05,-4.216071936014032e-13,0.0765000000000001
1.8870969559978135e-06,6.18608199387527e-09,0.05221951075815624,0.0521984921012968,2.1276963932836956e-05,-4.2321701698710967e-13,0.0770000000000001
1.4312264406401987e-06,1.2313150478393542e-08,0.05218981486982432,0.05216856646983848,2.6010719532010285e-05,-4.2321701698710967e-13,0.0775000000000001
1.990232317276852e-06,1.799130552176953e-08,0.05216018423977544,0.0521396953733084,2.329787195043398e-05,-4.2243986086987206e-13,0.0780000000000001
1.3745028806383397e-06,1.1569914561138095e-08,0.05213229724791296,0.05211190145450984,2.2373161655209195e-05,-4.2243986086987206e-13,0.0785000000000001
2.1759285388847638e-06,5.528174563951271e-09,0.05210515066098584,0.05208517748927512,2.4443111967142883e-05,-4.2243986086987206e-13,0.0790000000000001
1.6389950922429675e-06,8.700299439223791e-09,0.05207986326414608,0.05205922439433656,2.253778233118897e-05,-4.239941731043473e-13,0.0795000000000001
2.479037607118484e-06,8.24522831954777e-09,0.05205486326392224,0.05203390110284816,2.1577465323940892e-05,-4.2243986086987206e-13,0.0800000000000001
2.088040210644626e-06,7.2616220814225585e-09,0.0520312679178456,0.05200879476879576,2.4160094896807927e-05,-4.2482684037281615e-13,0.0805000000000001
1.881107081116995e-06,7.955201282439095e-09,0.05200774584868504,0.05198381501823264,2.6782536482361508e-05,-4.239941731043473e-13,0.0810000000000001
2.4187702524769428e-06,3.1270011996431535e-09,0.05198462274463184,0.05195834884803296,2.8211859802396155e-05,-4.2643666375852263e-13,0.0815000000000001
1.742987869361723e-06,2.1113146370099756e-09,0.05196145757607048,0.05193161848368336,3.2454849787200146e-05,-4.2643666375852263e-13,0.0820000000000001
2.273830725596504e-06,8.899257677996708e-09,0.05193736860244248,0.05190289015859816,3.454997355034628e-05,-4.2643666375852263e-13,0.0825000000000001
1.6268938425600954e-06,1.205234191614668e-08,0.05191219686577896,0.05187142913635384,3.084114378482106e-05,-4.2643666375852263e-13,0.0830000000000001
2.0417123924795777e-06,1.4439360720985839e-08,0.0518847826044736,0.05183753565345336,3.194585921439952e-05,-4.2643666375852263e-13,0.0835000000000001
1.5176708157635388e-06,9.62770999729523e-09,0.05185569020733936,0.051800746624694,2.7077430148736426e-05,-4.424238753131249e-13,0.0840000000000001
1.8954811171201236e-06,1.7430175518196034e-08,0.05182328758024456,0.05176163998583,2.9012779095172192e-05,-4.591882429849647e-13,0.0845000000000001
1.3237238795996142e-06,9.242932960673578e-09,0.05178862019351392,0.05172128087706992,3.315746489596094e-05,-4.727884750366229e-13,0.0850000000000001
1.7967685838407577e-06,9.357621358341284e-09,0.05175089250592488,0.05168025903433656,3.144212748318331e-05,-4.856115509710435e-13,0.0855000000000001
1.742769897200569e-06,1.044391248483656e-08,0.05171168474079584,0.0516399197656688,2.7216076480041096e-05,-4.992117830227016e-13,0.0860000000000001
1.75489567544318e-06,1.1428495837184638e-08,0.0516714458813912,0.05160122477503144,2.9170771509545723e-05,-4.999889391399392e-13,0.0865000000000001
2.014005779836514e-06,1.618067879682883e-08,0.05163167215796016,0.05156429224296896,2.965267640320235e-05,-4.999889391399392e-13,0.0870000000000001
1.9946084453617563e-06,1.876860360183752e-08,0.05159310711671536,0.05152949839027656,2.945451229596774e-05,-4.992117830227016e-13,0.0875000000000001
1.7452274537546608e-06,8.522869680838152e-09,0.0515562273870912,0.05149632513251144,2.8419955030334343e-05,-4.976019596369952e-13,0.0880000000000001
1.7362129223971734e-06,1.5074475202825344e-08,0.05152092206627136,0.05146493907443192,2.9133098202405172e-05,-5.144218384600663e-13,0.0885000000000001
1.9505738350356072e-06,8.557664556152478e-09,0.0514876859710828,0.05143520376459816,2.607957344635814e-05,-5.135891711915974e-13,0.0890000000000001
1.853346158563196e-06,1.1996549996451389e-08,0.05145632897855144,0.051406779627346,2.9887326849609153e-05,-5.135891711915974e-13,0.0895000000000001
1.6977326807998683e-06,1.3642539840874601e-08,0.05142635169721728,0.05137946438922512,3.253174395356773e-05,-5.151989945773039e-13,0.0900000000000001
1.6379828519999529e-06,1.0952647434836482e-08,0.05139772799082216,0.05135319007835688,3.061533655679405e-05,-5.135891711915974e-13,0.0905000000000001
1.5465654651242167e-06,9.958223828876456e-11,0.051370421788878,0.0513278651097044,3.369653316398491e-05,-5.144218384600663e-13,0.0910000000000001
1.8100237333604219e-06,6.94497200026678e-09,0.05134414536552328,0.051303183328734,3.509000032553278e-05,-5.151989945773039e-13,0.0915000000000001
1.7767255654360659e-06,5.377029037301195e-09,0.05131893124709736,0.05127923386045968,3.7438204059991875e-05,-5.135891711915974e-13,0.0920000000000001
1.7410735230413699e-06,9.309972084925455e-09,0.05129444414738336,0.05125566828945312,4.090222498953633e-05,-5.128120150743598e-13,0.0925000000000001
1.2587114588819004e-06,3.3562222376271045e-09,0.05127025151034496,0.05123230944125616,3.999323564163326e-05,-5.128120150743598e-13,0.0930000000000001
1.7697187149612326e-06,6.515671037432558e-09,0.05124601157989536,0.0512086597508764,4.0273507298405065e-05,-5.120348589571222e-13,0.0935000000000001
1.8921351399234232e-06,8.52694136133092e-09,0.05122163489905768,0.05118380526753424,4.384954778557937e-05,-5.112021916886533e-13,0.0940000000000001
1.6467554301569098e-06,9.936924956488458e-09,0.05119600979105032,0.05115672860127216,4.915097456315021e-05,-5.120348589571222e-13,0.0945000000000001
1.4046358890393296e-06,6.83856199445998e-09,0.05116750856448264,0.05112711412958192,4.9110158449550134e-05,-5.128120150743598e-13,0.0950000000000001
1.259208143276902e-06,9.57484785901741e-11,0.05113651866132504,0.05109577242427664,4.9153131068790934e-05,-5.135891711915974e-13,0.0955000000000001
1.2956770003222373e-06,1.3125828965399045e-08,0.05110456051250568,0.05106398271709368,4.8449769885605676e-05,-5.144218384600663e-13,0.0960000000000001
1.3027488695166456e-06,1.5492464811028839e-09,0.05107267867466232,0.05103335463330648,5.011119683917542e-05,-5.144218384600663e-13,0.0965000000000001
1.565511438560152e-06,1.102382760076459e-08,0.0510420003934876,0.05100364816804384,5.181014128641248e-05,-5.135891711915974e-13,0.0970000000000001
9.176682567169081e-07,9.863632403905864e-09,0.05101283750263224,0.05097515316877928,4.742787875033905e-05,-5.144218384600663e-13,0.0975000000000001
2.0444524524848573e-06,4.526196015208761e-10,0.050984397175422,0.05094764337245912,4.601854402719319e-05,-5.160316618457728e-13,0.0980000000000001
2.2775700899216322e-06,3.413626485648802e-09,0.05095736000325904,0.0509209279687164,4.503026795998899e-05,-5.17585974080248e-13,0.0985000000000001
2.058041498081975e-06,9.23281903708606e-09,0.05093144720970104,0.0508951298025112,4.7780624914395275e-05,-5.191957974659545e-13,0.0990000000000001
1.514133206238777e-06,3.1242068029846415e-09,0.05090615198240296,0.05086972640915784,5.1926069248753315e-05,-5.208056208516609e-13,0.0995000000000001
1.5176617024770245e-06,3.4306592844313144e-09,0.0508809321886916,0.0508450829520064,5.373023788157738e-05,-5.208056208516609e-13,0.1
1.7695184707233746e-06,1.2457201589710643e-09,0.05085628905517896,0.050821036059348,5.08194168743481e-05,-5.208056208516609e-13,0.1005
1.3347092279181183e-06,1.3339119600552785e-08,0.05083255556378736,0.05079730374118656,4.782087888555164e-05,-5.216382881201298e-13,0.101
1.492391031282514e-06,1.2917856020977503e-09,0.05080887449432648,0.05077403866160984,4.9144985776017336e-05,-5.224154442373674e-13,0.1015
1.7374499743164074e-06,1.7674070401652031e-09,0.05078567181868016,0.05075131216741808,4.8345075809641536e-05,-5.224154442373674e-13,0.102
1.4684300276776585e-06,9.913280002438185e-09,0.05076318919375944,0.0507290500442636,4.384632427922863e-05,-5.216382881201298e-13,0.1025
1.3432822496065033e-06,7.084884005859049e-09,0.0507409772843752,0.05070701851379784,4.5513638194383255e-05,-5.224154442373674e-13,0.103
1.1764292371999052e-06,6.703936961116597e-09,0.05071902452803576,0.050685476473052,4.37276394615882e-05,-5.240252676230739e-13,0.1035
1.1120500432795777e-06,1.3005329757564965e-08,0.05069743214289472,0.0506640597767048,4.408362006802502e-05,-5.26412247126018e-13,0.104
1.3998366923950734e-06,1.1123551281466693e-08,0.05067611525369056,0.05064309471422704,4.293805179034216e-05,-5.280220705117245e-13,0.1045
1.274929648402423e-06,1.2098956080064394e-08,0.05065518678732464,0.05062229667943528,4.162559949838496e-05,-5.287992266289621e-13,0.105
1.6311653972048146e-06,8.61743216368227e-09,0.0506343811533532,0.05060152229107328,4.405718812483528e-05,-5.296318938974309e-13,0.1055
1.9467148768825826e-06,7.3438882405851835e-09,0.05061416112732712,0.05058082659324928,4.1689359333574316e-05,-5.311862061319061e-13,0.106
1.424994952960168e-06,1.0543162884402157e-08,0.050593853156492,0.05056048636310664,4.127589147273625e-05,-5.496159083406837e-13,0.1065
1.269864584881042e-06,3.2514987993725875e-09,0.05057377629737088,0.0505402378317928,3.931587804884007e-05,-5.503930644579214e-13,0.107
1.2792842223191547e-06,8.588225200445443e-09,0.0505535497173332,0.0505201266822448,3.8865212700800456e-05,-5.512257317263902e-13,0.1075
1.241721451758493e-06,2.3067652787922555e-09,0.0505335489432656,0.05050032741513624,3.554282816953247e-05,-5.520028878436278e-13,0.108
1.6795857008047865e-06,9.464823043370263e-09,0.0505135973576416,0.0504805546009088,3.300667780559152e-05,-5.520028878436278e-13,0.1085
9.166872134355741e-07,9.205462156436361e-09,0.05049417090138424,0.05046088027170152,3.073123947761047e-05,-5.520028878436278e-13,0.109
1.7179869655145619e-06,8.916169122463735e-09,0.05047448865934048,0.0504415952660972,2.9042867126349847e-05,-5.536127112293343e-13,0.1095
1.1829482819969428e-06,3.5853378460570795e-09,0.05045551990642512,0.05042235259787552,2.3422906964776224e-05,-5.559996907322784e-13,0.11
1.1278683074433804e-06,7.499424761747697e-10,0.05043607856885904,0.05040309373811312,2.090258353359964e-05,-5.576095141179849e-13,0.1105
1.2416550212862587e-06,1.1120731210900736e-09,0.0504167341363848,0.05038422764521344,1.8757383335232802e-05,-5.592193375036913e-13,0.111
1.4291379472064492e-06,2.740585522409411e-09,0.0503980976381064,0.05036520430047616,2.2260847707955556e-05,-5.608291608893978e-13,0.1115
1.3768110187981075e-06,1.0880453621409103e-09,0.05037947660745312,0.0503464339820004,2.439999025760642e-05,-5.632161403923419e-13,0.112
1.5889500116772481e-06,1.2386431463839997e-10,0.05036099999459584,0.0503276215287748,2.438334655119334e-05,-5.65603119895286e-13,0.1125
1.5062607832058705e-06,4.885021359646302e-09,0.05034270554523312,0.05030888385363024,2.335660314001231e-05,-5.679900993982301e-13,0.113
1.4594786951968586e-06,1.104336191937172e-08,0.05032434975682648,0.05028996363055816,2.4803879712820276e-05,-5.695999227839366e-13,0.1135
1.07258986864478e-06,1.0339531598957397e-08,0.05030595718380568,0.0502704590583772,2.7161809315945362e-05,-5.71209746169643e-13,0.114
1.1682512219210461e-06,1.1398689762909253e-08,0.05028694659507952,0.05024979534794448,2.429012987759105e-05,-5.704325900524054e-13,0.1145
9.511515331184217e-07,2.182146484341896e-09,0.05026776059489728,0.05022720023697728,2.4124568577588157e-05,-5.71209746169643e-13,0.115
1.2278850019184495e-06,6.556009915503758e-09,0.050247184266604,0.05020185534231216,2.1478519744766444e-05,-5.735967256725871e-13,0.1155
1.2363010219243464e-06,4.5883415192293775e-09,0.05022488762928848,0.05017482442328352,2.0547775940737978e-05,-5.735967256725871e-13,0.116
1.4966245386396904e-06,2.483779036610567e-09,0.05020016344565048,0.05014701506432032,2.2520273331161356e-05,-5.74429392941056e-13,0.1165
1.3056102904016043e-06,3.6113557630446103e-09,0.05017373513292664,0.05011915012140792,2.5254217240755494e-05,-5.760392163267625e-13,0.117
1.2710050162414999e-06,7.686997038902632e-09,0.05014611471617448,0.05009169361134824,2.3488970473550808e-05,-5.768163724440001e-13,0.1175
1.6530157914418364e-06,3.397604003696486e-09,0.0501185026361028,0.05006473581208536,2.422937844803741e-05,-5.768163724440001e-13,0.118
1.1373404855199998e-06,4.617313517640831e-09,0.05009146398184392,0.05003817937720968,2.388942968234442e-05,-5.968003868872529e-13,0.1185
1.3361715294410437e-06,9.603717925077415e-09,0.05006441540426448,0.05001200345777704,2.0967044947139968e-05,-5.960232307700153e-13,0.119
1.4965075550432694e-06,8.560170398907996e-09,0.05003797596667664,0.04998627614656072,1.9368695240773448e-05,-5.968003868872529e-13,0.1195
1.1756785138414272e-06,1.6930537596882012e-09,0.05001221905997152,0.049960821864516,2.057273047684216e-05,-5.976330541557218e-13,0.12
1.242733262803164e-06,4.1040404824554955e-09,0.04998632041611704,0.04993560313127672,1.831353776560185e-05,-5.984102102729594e-13,0.1205
1.4640292495191054e-06,2.3521810402216126e-09,0.0499610601192776,0.04991074325211984,1.6853378322356782e-05,-5.984102102729594e-13,0.121
1.6038353363237445e-06,2.67063600400963e-09,0.0499361765715372,0.04988610547820144,1.6436055696789076e-05,-5.99187366390197e-13,0.1215
1.2583569214338897e-06,1.1222378318298531e-08,0.04991165995460432,0.04986183170943912,1.1937407511153353e-05,-6.000200336586659e-13,0.122
8.686935344809354e-07,4.786475361895359e-09,0.04988716443538936,0.04983781529251208,1.3418780384744089e-05,-6.000200336586659e-13,0.1225
8.199576248812956e-07,8.27597144287262e-09,0.04986266155795288,0.04981387454670288,1.514818054393352e-05,-6.007971897759035e-13,0.123
1.2289669120008062e-06,6.948454561728212e-09,0.0498384328082328,0.0497899917480696,1.3889384671172955e-05,-6.016298570443723e-13,0.1235
1.5533474011231174e-06,5.6927995997768654e-09,0.04981458595639224,0.04976636237388264,1.7549439437547498e-05,-6.016298570443723e-13,0.124
1.1002379365632198e-06,1.1081650562461132e-08,0.04979103205417728,0.0497426124624476,1.829346930393161e-05,-6.016298570443723e-13,0.1245
9.253893547139791e-07,4.180330158420897e-09,0.04976697453716392,0.04971862873724872,1.7364943196040983e-05,-6.016298570443723e-13,0.125
1.595674014073789e-06,2.9982347993229297e-09,0.04974239245896504,0.04969378683642968,1.878713472558413e-05,-6.016298570443723e-13,0.1255
1.294358960318709e-06,8.832830557248261e-09,0.04971738558812392,0.04966731064189568,1.910906479518637e-05,-6.016298570443723e-13,0.126
1.4881073619188445e-06,2.5254071264746436e-09,0.049690479140826,0.0496384876810568,2.2831027247205427e-05,-6.024070131616099e-13,0.1265
1.2103606449598292e-06,3.6934044017611356e-09,0.04966083463316192,0.0496065305842424,2.5400076927972748e-05,-6.024070131616099e-13,0.127
1.948213991277703e-06,5.118524243341582e-09,0.04962776206526736,0.04957174669495504,2.383672945360793e-05,-6.024070131616099e-13,0.1275
1.675666632477979e-06,1.1628092398685563e-08,0.04959276078920584,0.04953512059437072,2.658618721518291e-05,-6.016298570443723e-13,0.128
1.4480077602449515e-06,1.1633277043066048e-08,0.04955598078375872,0.049498483063414,2.2688896843203743e-05,-6.016298570443723e-13,0.1285
1.414351381678891e-06,1.0390610795385502e-08,0.04951939545427248,0.0494627430862656,1.8613935907962897e-05,-6.016298570443723e-13,0.129
1.5128894410437743e-06,4.9884407229972005e-09,0.0494840021238532,0.04942859410889168,1.8335982239992e-05,-6.024070131616099e-13,0.1295
1.5001389884819472e-06,8.685641206263028e-09,0.04945010152742272,0.04939551144325752,1.8566157539146033e-05,-6.032396804300788e-13,0.13
1.1617230202404238e-06,7.252069042507081e-09,0.0494174093649872,0.04936373590619672,1.7918949711148713e-05,-6.040168365473164e-13,0.1305
1.0590317303174612e-06,7.666199675071539e-09,0.04938577106424328,0.04933335489613992,1.9757146672794157e-05,-6.040168365473164e-13,0.131
1.6765768240042944e-06,5.120739249298012e-10,0.0493554378240908,0.0493037130236308,2.148171549198885e-05,-6.040168365473164e-13,0.1315
1.894537893683268e-06,2.529766875147832e-09,0.04932636191440152,0.04927490799047456,1.9269149434397725e-05,-6.040168365473164e-13,0.132
2.2865519004044987e-06,1.0432535203774851e-08,0.04929813660965752,0.04924690895842448,1.5415317635936177e-05,-6.032396804300788e-13,0.1325
9.876608557599087e-07,1.3854445202188259e-08,0.04927068609559448,0.04921968842885848,1.4310645466419913e-05,-6.040168365473164e-13,0.133
1.1171671725623833e-06,7.894929598961653e-09,0.04924298531820376,0.04919306205357384,1.344906980160765e-05,-6.040168365473164e-13,0.1335
1.059693673914619e-06,8.518950239677636e-09,0.04921641752213216,0.04916714122989728,1.629601099040201e-05,-6.04793992664554e-13,0.134
1.754357064481793e-06,1.576638351818982e-08,0.04919030916648952,0.04914181570876528,1.8936047285533775e-05,-6.064038160502605e-13,0.1345
1.511593434963543e-06,1.1255959359024459e-08,0.04916522822381992,0.04911684054480168,2.2197127825585028e-05,-6.056266599330229e-13,0.135
1.2744659887153897e-06,1.1819909516430638e-08,0.04914059563183312,0.04909226724784648,1.9527351132753168e-05,-6.056266599330229e-13,0.1355
1.2916757499148446e-06,8.443201679475543e-09,0.04911610766398832,0.04906823697140248,1.7417278691977955e-05,-6.064038160502605e-13,0.136
1.7444079010442426e-06,8.7942663984375e-09,0.049091959770306,0.04904443144212088,1.6688058827152297e-05,-6.056266599330229e-13,0.1365
1.1682944929605754e-06,2.4468839246449825e-09,0.04906838906596696,0.04902091501703432,1.807916659524178e-05,-6.056266599330229e-13,0.137
1.0659176711974583e-06,9.012224001792024e-09,0.04904497982549368,0.048997837696214,1.6214728779218035e-05,-6.056266599330229e-13,0.1375
1.4757252730368542e-06,7.0080179159770495e-09,0.04902190414903744,0.04897534788173128,1.590323638078761e-05,-6.064038160502605e-13,0.138
1.3595253286410869e-06,5.194977198419437e-09,0.04899944822175336,0.04895303263587296,1.8112049038343514e-05,-6.056266599330229e-13,0.1385
1.4842082278407331e-06,1.6977411212981686e-09,0.04897740050218792,0.0489311620869872,1.5821206295174584e-05,-6.072364833187294e-13,0.139
1.526078565676492e-06,5.7730427174829124e-09,0.04895573549153808,0.048909390065386,1.2574254475206104e-05,-6.072364833187294e-13,0.1395
1.4694875966406173e-06,1.3827978963265597e-08,0.04893435066011488,0.04888815141035464,1.310118648478742e-05,-6.08013639435967e-13,0.14
1.2414411632785671e-06,7.991813516516899e-09,0.0489132425089732,0.04886743629021304,1.5036751124797298e-05,-6.087907955532046e-13,0.1405
1.8968295319998774e-06,4.576263354372223e-09,0.04889220662357624,0.04884674294389264,1.790684225522199e-05,-6.104006189389111e-13,0.141
1.3495316909598043e-06,3.9295120005111706e-09,0.0488719968563096,0.04882628609543496,1.0551083665544247e-05,-6.112332862073799e-13,0.1415
1.4851706512802876e-06,2.2786911940686494e-10,0.04885149915607856,0.0488060524484068,7.899271499967053e-06,-6.127875984418552e-13,0.142
8.4470498912248e-07,2.8739048779646836e-09,0.04883143184741848,0.04878600214903528,1.0237082240793782e-05,-6.13620265710324e-13,0.1425
1.5833203600018608e-06,8.452180830231804e-10,0.04881122714968104,0.04876621072048864,1.2541386600783966e-05,-6.152300890960305e-13,0.143
1.528874892076093e-06,7.570128482403682e-09,0.04879182510821632,0.04874649795779184,7.908946023205132e-06,-6.160072452132681e-13,0.1435
1.0659583183220134e-06,9.895200478449162e-09,0.04877230978496592,0.04872715019990984,7.944379892765863e-06,-6.176170685989746e-13,0.144
9.413951951170452e-07,7.475229601983102e-10,0.04875287312242288,0.04870802779324272,1.089994125680338e-05,-6.192268919846811e-13,0.1445
1.4490159553556814e-06,1.5325802474319694e-08,0.04873355801796336,0.04868907650196384,1.1957931114414677e-05,-6.216138714876251e-13,0.145
8.44971995039856e-07,1.3480931197740187e-08,0.048714879956116,0.04867044622048712,1.1693374752042018e-05,-6.232236948733316e-13,0.1455
1.1420657387226085e-06,4.803119520169208e-09,0.04869599324798024,0.04865209703216312,1.2151900388834846e-05,-6.256106743762757e-13,0.146
1.0009583393602584e-06,3.098346641750016e-09,0.04867744215425312,0.04863403930572024,1.1468008613624292e-05,-6.272204977619822e-13,0.1465
1.2683965489590499e-06,5.571360955913818e-09,0.04865935658037704,0.048616218802394,1.1545537962343033e-05,-6.288303211476887e-13,0.147
1.2033608011996488e-06,5.9204728064532475e-09,0.04864165498940712,0.04859847199085136,1.0264902846390811e-05,-6.304401445333951e-13,0.1475
1.254957189521233e-06,1.351767704022011e-08,0.048624281128292,0.04858082462749576,1.2898789475190853e-05,-6.328271240363392e-13,0.148
1.2627804392012498e-06,4.2666417551795455e-09,0.04860684768475216,0.04856344605203816,1.5829675521605857e-05,-6.344369474220457e-13,0.1485
1.1650188352016477e-06,4.142058238065793e-09,0.04858951897816808,0.04854602709902928,1.6571061390413533e-05,-6.359912596565209e-13,0.149
1.4333491632004258e-06,4.253124394337782e-09,0.0485721893738648,0.04852865477521472,1.4794802955964137e-05,-6.376010830422274e-13,0.1495
1.3126780102415414e-06,8.646522560440406e-09,0.04855520440409568,0.0485113814353664,1.4959702983152745e-05,-6.384337503106963e-13,0.15
8.845655223160831e-07,4.129607975023042e-10,0.04853818096076872,0.04849416019840512,1.4904065633536412e-05,-6.399880625451715e-13,0.1505
1.3941698404837388e-06,5.565711926058814e-09,0.04852080370678136,0.048476871857954,1.3277562392000064e-05,-6.399880625451715e-13,0.151
7.851079803986027e-07,8.339863681594561e-09,0.04850386546075072,0.04845971082915112,1.4499007855217627e-05,-6.408207298136404e-13,0.1515
8.494710335982258e-07,1.354054696145468e-08,0.04848661677913688,0.04844280580517168,1.400268725837428e-05,-6.41597885930878e-13,0.152
1.4297723819195474e-06,8.708747521735116e-09,0.0484695635488564,0.04842635682363848,1.3565755581534944e-05,-6.432077093165844e-13,0.1525
1.316504481999048e-06,5.005724480755536e-09,0.04845320935062792,0.04840964042604416,1.2835231564034544e-05,-6.440403765850533e-13,0.153
5.288557228810831e-07,9.04752576330603e-09,0.04843682896799944,0.0483932244244448,1.2613197579947055e-05,-6.440403765850533e-13,0.1535
1.3246646035983134e-06,1.020871838453008e-09,0.04841999542061928,0.04837675262572912,1.2573816487226885e-05,-6.448175327022909e-13,0.154
9.021190450417271e-07,4.432138163423804e-09,0.04840395654845784,0.04836004073841816,1.1998265147195042e-05,-6.448175327022909e-13,0.1545
1.0570666158365993e-06,4.816348320169084e-09,0.0483875563765508,0.04834348899143424,1.193898466478327e-05,-6.432077093165844e-13,0.155
1.2535827139184552e-06,4.6115107218969165e-09,0.04837138151626216,0.04832703633877304,1.3490322342435412e-05,-6.432077093165844e-13,0.1555
1.6132344467997828e-06,8.117928558537546e-09,0.04835507924097688,0.04831071333450728,1.2741947587935343e-05,-6.432077093165844e-13,0.156
7.256815559228413e-07,8.106328955315156e-09,0.04833933334509536,0.0482941987969952,6.887939442368207e-06,-6.440403765850533e-13,0.1565
9.016974336847894e-07,4.6070721612667676e-09,0.04832297319306224,0.04827781285905104,6.489067632009515e-06,-6.432077093165844e-13,0.157
9.292427505594447e-07,5.978365684444764e-09,0.0483065846360192,0.04826144560272712,8.287441910392879e-06,-6.432077093165844e-13,0.1575
1.0451844306424984e-06,1.1293785441568449e-08,0.04829055610603688,0.0482449559093212,9.01017438803553e-06,-6.424305531993468e-13,0.158
1.369504783278741e-06,1.1844850954234598e-08,0.0482744354863368,0.04822867695420088,9.607615181539408e-06,-6.464273560879974e-13,0.1585
1.1095335972835518e-06,1.5397146405082829e-09,0.0482583930185896,0.0482123521679768,6.957299768795e-06,-6.455946888195285e-13,0.159
7.293194254423541e-07,7.817718639113735e-09,0.04824216203845992,0.04819566305523216,9.508958030424175e-06,-6.512013150938856e-13,0.1595
8.468812136841475e-07,8.294093994942742e-09,0.04822564263352112,0.04817903081606528,7.396181657570722e-06,-6.776246230799643e-13,0.16
8.417939366400784e-07,4.800963043782858e-09,0.0482092973264012,0.04816250322635328,9.302550581624658e-06,-6.760147996942578e-13,0.1605
8.888920667166067e-07,1.0119089122184732e-08,0.04819293870018392,0.04814592424848504,7.584896193568724e-06,-6.744049763085513e-13,0.161
7.643623656794496e-07,6.509569036583507e-09,0.04817641337162336,0.04812921328767776,9.113382868020103e-06,-6.888378756286784e-13,0.1615
6.561886799968941e-07,9.519875762697971e-09,0.0481600412485048,0.04811245335414848,8.136299710359562e-06,-6.86395384974503e-13,0.162
8.770632310417525e-07,3.1695688434973945e-10,0.04814348693545192,0.04809524586668056,7.491679009596908e-06,-6.847855615887966e-13,0.1625
1.5545414927195522e-06,1.2312308318718213e-08,0.0481270707341208,0.0480779808536676,6.114132071965983e-06,-6.832312493543213e-13,0.163
1.1510862878358341e-06,9.86049117357446e-10,0.04811077394267208,0.048060895983756,4.9477604895931115e-06,-6.816214259686149e-13,0.1635
5.325773533570999e-07,4.922312876742829e-09,0.04809406830639104,0.0480434519385312,6.678584538399868e-06,-6.800116025829084e-13,0.164
9.337865789563193e-07,2.9909643997627633e-09,0.04807689854162752,0.04802569510001056,6.97983468800345e-06,-6.792344464656708e-13,0.1645
1.287096616876815e-06,1.018786395523552e-09,0.0480598245319584,0.04800771142306432,7.6965222232106e-06,-6.784017791972019e-13,0.165
1.6850503079188228e-06,6.336055041744615e-09,0.04804275335595088,0.04798957791350112,7.032347447200049e-06,-7.056022433005182e-13,0.1655
6.078395149572424e-07,1.181492237378734e-09,0.04802574766338624,0.04797117284619392,8.384543487838236e-07,-7.039924199148118e-13,0.166
1.036748566399237e-06,1.1788620156438778e-08,0.0480076240941636,0.04795251061203312,3.006246327985629e-06,-7.032152637975742e-13,0.1665
7.566744281636839e-07,4.226625598124922e-09,0.04798985266377992,0.04793356942747464,1.30304388079594e-06,-7.024381076803365e-13,0.167
7.155102004011149e-07,2.4789288816107202e-09,0.04797141809741152,0.04791389426334,1.262942320778837e-06,-7.016054404118677e-13,0.1675
5.792201455967483e-07,7.58673320000458e-09,0.04795284346864976,0.04789350484621392,8.680262791882498e-07,-7.032152637975742e-13,0.168
9.050927964812661e-07,4.037689599334371e-09,0.0479337603821408,0.04787157235043752,2.2160422271655378e-06,-7.032152637975742e-13,0.1685
1.0725208871992242e-06,2.0452267171511274e-09,0.04791447621215136,0.04784464612325536,2.2269784223927225e-06,-7.024381076803365e-13,0.169
5.041536103173039e-07,1.0888771204142778e-09,0.0478947071366492,0.04780771254755384,1.4402684951897449e-06,-7.016054404118677e-13,0.1695
1.258030884000727e-06,6.612392078331197e-09,0.04787261412395704,0.047765457961374,2.4362392431753754e-06,-7.008282842946301e-13,0.17
8.155802503212461e-07,4.221124554060207e-09,0.047846612010886,0.04773005123242528,3.920521655653708e-07,-6.992184609089236e-13,0.1705
6.613825158444109e-07,1.4284943991582644e-09,0.04781040752009136,0.04770411474756032,3.975958287161241e-06,-7.008282842946301e-13,0.171
1.650316512752381e-07,3.919079116787572e-09,0.04776821647767576,0.0476842883334976,3.929834170413038e-06,-7.016054404118677e-13,0.1715
1.4327136952513309e-07,5.188077120688028e-09,0.0477320471080168,0.04766794466456944,6.5950168375850104e-06,-7.024381076803365e-13,0.172
6.789822604019724e-07,2.887650396576902e-10,0.04770551705548256,0.04765406811373952,1.162241372243411e-05,-7.016054404118677e-13,0.1725
6.160376784802857e-07,5.911453042350967e-09,0.04768564811613496,0.04764153355671136,1.3795874667210661e-05,-7.016054404118677e-13,0.173
4.5547003375834283e-07,2.37082319748394e-09,0.04766930493308992,0.04763026315354072,1.4273286596755419e-05,-6.999956170261612e-13,0.1735
6.380549667991953e-07,5.463759167323445e-10,0.0476551771780188,0.0476198386041384,1.3612231388737683e-05,-6.983857936404547e-13,0.174
8.022604212759576e-07,6.387486803371978e-09,0.04764263343259864,0.04761031172264744,1.6560445543989388e-05,-6.968314814059795e-13,0.1745
4.517383523222618e-07,1.6475521572023588e-09,0.04763143108207152,0.04760180594597952,1.9141033808733887e-05,-6.959988141375106e-13,0.175
5.293665700026318e-07,7.179606957563589e-09,0.04762096954046208,0.04759387979130136,2.0831694570344617e-05,-6.95221658020273e-13,0.1755
2.504222833543679e-07,5.216959281240108e-09,0.0476115754172412,0.04758653287178584,2.2195525220758405e-05,-6.95221658020273e-13,0.176
6.316576729656354e-07,6.653702880332624e-09,0.04760281505075976,0.04757959242944544,2.2166031946380116e-05,-6.959988141375106e-13,0.1765
3.7901131551970613e-07,6.4292623239148305e-09,0.04759503674873512,0.04757296508157752,2.2261834673575898e-05,-6.968314814059795e-13,0.177
4.307648360027394e-07,2.687620161145876e-09,0.0475876427483012,0.04756663413322016,2.222447428634755e-05,-6.976086375232171e-13,0.1775
5.123130376039065e-07,3.592450316391993e-09,0.04758081874512736,0.04756017183012176,2.360260610156928e-05,-6.983857936404547e-13,0.178
4.486210167173321e-07,6.98977757618291e-10,0.04757446267940672,0.04755362104501312,2.2377653028038402e-05,-6.976086375232171e-13,0.1785
7.414756872797801e-07,1.1413570366602954e-09,0.04756832782769888,0.04754623033532408,2.2549281092021367e-05,-6.992184609089236e-13,0.179
4.911148279163058e-07,8.771851231492711e-10,0.047562605258352,0.04753774237749616,2.55371647528424e-05,-6.968314814059795e-13,0.1795
5.514590131969199e-07,8.458643230291329e-10,0.04755689366471208,0.04752795562430304,2.5327303376010413e-05,-6.959988141375106e-13,0.18
5.199696104796203e-07,4.470932242484071e-09,0.04755107365084032,0.04751699119833784,2.7156436866349054e-05,-6.968314814059795e-13,0.1805
7.247250279202033e-07,4.442960964412546e-09,0.04754493414687704,0.0475053082348772,2.777656311758747e-05,-6.968314814059795e-13,0.181
5.14584470562296e-07,4.542972803500689e-10,0.0475383657589944,0.04749379342285984,3.103023123518511e-05,-6.976086375232171e-13,0.1815
5.976133495219638e-07,1.5426286428810165e-09,0.04753064564675312,0.04748243935067416,3.163849852316769e-05,-6.976086375232171e-13,0.182
4.825344783188079e-07,3.2944845601567962e-09,0.04752163795446216,0.04747176363864352,2.9879749623207275e-05,-6.968314814059795e-13,0.1825
7.44308474638633e-07,4.58477128484347e-09,0.04751142089030984,0.04746159147867664,2.8768671933576684e-05,-6.959988141375106e-13,0.183
4.964657781617032e-07,2.344717843494326e-09,0.0475002926214108,0.047451964960984,2.7752796448732298e-05,-6.95221658020273e-13,0.1835
4.342366276763321e-07,1.9849572055474773e-09,0.04748874208808864,0.04744274795377992,2.655498789683186e-05,-6.943889907518042e-13,0.184
6.176116552000788e-07,6.652387120331671e-09,0.04747745375792936,0.04743385157602768,2.877210781682127e-05,-6.95221658020273e-13,0.1845
8.284588599236087e-07,1.1195345622772024e-09,0.04746674822037448,0.04742534240493256,2.802548138236549e-05,-6.936118346345665e-13,0.185
4.669197836842942e-07,7.222468963175022e-09,0.04745673686946208,0.04741732041164352,2.8353660157631744e-05,-6.928346785173289e-13,0.1855
7.71033788718456e-07,3.845025915716338e-09,0.04744695831953736,0.04740950496027376,2.775174527358537e-05,-6.920020112488601e-13,0.186
6.146714980823087e-07,4.269361995878906e-09,0.04743798048546496,0.04740180872314936,2.5928557638388305e-05,-6.920020112488601e-13,0.1865
6.408409579938823e-07,5.61612555072255e-10,0.04742923430153408,0.04739440614760952,2.5942648716803518e-05,-6.903921878631536e-13,0.187
3.7230807695826096e-07,3.2588970411140394e-09,0.04742092412477656,0.04738709810485256,2.6342167874338074e-05,-6.903921878631536e-13,0.1875
7.331905924820581e-07,4.095158080696937e-09,0.0474125726468184,0.04737992350149736,2.686102507998278e-05,-6.888378756286784e-13,0.188
4.0738381280186475e-07,8.95576383885821e-09,0.04740487379507768,0.0473728825750964,2.8045094886408606e-05,-6.903921878631536e-13,0.1885
4.4118774623902457e-07,7.397270802844691e-09,0.04739714004111608,0.04736599902493456,2.854332870161347e-05,-6.903921878631536e-13,0.189
7.695537824758958e-07,7.670538079707079e-09,0.04738953876650608,0.04735930832524192,2.68319200456002e-05,-6.903921878631536e-13,0.1895
4.7532226608165695e-07,1.4610431198214258e-09,0.04738249499937664,0.04735282888704872,2.7591170739138526e-05,-6.903921878631536e-13,0.19
5.364326976023404e-07,1.2611255165162483e-09,0.04737538474765696,0.04734627016260872,2.8752848867164005e-05,-6.912248551316225e-13,0.1905
5.350372266413328e-07,5.03539036855738e-10,0.04736846846295896,0.04733967447278864,3.092982657759702e-05,-6.928346785173289e-13,0.191
3.242077926401965e-07,6.794624321515563e-09,0.04736170587010344,0.0473333180014712,3.200097913114153e-05,-6.928346785173289e-13,0.1915
5.399567651262482e-07,7.427481435451355e-09,0.04735482849611736,0.04732724473753992,3.288365180398323e-05,-6.928346785173289e-13,0.192
6.237518172039214e-07,2.7413419173560882e-09,0.04734833523207232,0.04732122847719072,3.317269553915203e-05,-6.95221658020273e-13,0.1925
8.107168041546209e-07,1.997128878938881e-09,0.04734180166504248,0.04731508521873936,3.2559366981543825e-05,-6.959988141375106e-13,0.193
6.376378323957876e-07,5.90362799618438e-09,0.04733565397324272,0.04730909600525024,3.229422608563848e-05,-6.983857936404547e-13,0.1935
9.437993880034856e-07,3.2014144044079096e-09,0.04732945127456448,0.04730298826022032,3.198877898635821e-05,-7.008282842946301e-13,0.194
7.225764806426116e-07,6.457927116676476e-09,0.04732334838556656,0.04729701392412224,3.384691509433768e-05,-7.024381076803365e-13,0.1945
6.353451139987087e-07,4.733756026054081e-10,0.0473172195935528,0.0472912013020248,3.249888572642856e-05,-7.039924199148118e-13,0.195
9.252007480767266e-07,3.743624965579784e-09,0.04731110606064704,0.04728548121165928,3.387048382164082e-05,-7.048250871832806e-13,0.1955
7.769533335172385e-07,2.679466884480952e-09,0.04730530986644008,0.0472797199574452,3.263464549596584e-05,-7.064349105689871e-13,0.196
5.907269941610171e-07,1.8896208764385136e-09,0.04729936505782624,0.04727415571295744,3.18452082079812e-05,-7.072120666862247e-13,0.1965
4.7136448743517745e-07,8.116477524799937e-09,0.0472933731344584,0.04726868906363232,3.248763917840236e-05,-7.079892228034623e-13,0.197
6.14670314480481e-07,2.411264403423541e-09,0.04728742837397136,0.04726334531625936,3.158662028235337e-05,-7.072120666862247e-13,0.1975
4.646329288815476e-07,6.020980075627236e-09,0.0472818351330468,0.04725790654981824,3.190214955994808e-05,-7.088218900719312e-13,0.198
4.67024304881547e-07,2.119797441746396e-09,0.04727602365195944,0.04725277879507584,3.062596110481319e-05,-7.088218900719312e-13,0.1985
3.964920168783581e-07,1.1314109440996312e-08,0.04727049529642928,0.04724753640836336,3.206763371199628e-05,-7.112088695748753e-13,0.199
5.095814637617879e-07,1.118014639200915e-09,0.0472651519900192,0.04724243687103872,3.1383558728004246e-05,-7.128186929605818e-13,0.1995
4.535215177570162e-07,3.631261277781128e-09,0.04725971004878896,0.0472373084290372,3.1224419634434675e-05,-7.152056724635258e-13,0.2
4.574491200837194e-07,2.330257278804204e-09,0.04725436129728368,0.04723217255007392,3.195944412082152e-05,-7.168154958492323e-13,0.2005
8.218700623188746e-07,4.156147523359799e-09,0.04724901912031544,0.04722715313418624,3.221943705522534e-05,-7.184253192349388e-13,0.201
5.378811127193517e-07,4.525944639899304e-09,0.04724418865544392,0.04722217802309832,3.497754789116847e-05,-7.200351426206453e-13,0.2015
5.211623386389141e-07,9.964380015548002e-10,0.04723896428621864,0.04721717502976872,3.4742087598349514e-05,-7.215894548551205e-13,0.202
5.209520426360803e-07,8.620974080442156e-09,0.04723393958183016,0.04721221480229488,3.439731370713517e-05,-7.23199278240827e-13,0.2025
5.867942134418769e-07,4.641720084685996e-09,0.04722877315687144,0.04720739635506856,3.561936790075215e-05,-7.248091016265334e-13,0.203
4.701657454336816e-07,2.682804159381824e-09,0.0472239851067832,0.04720275377134528,3.473598387193633e-05,-7.407963131811357e-13,0.2035
5.659373908811771e-07,5.484215276352344e-09,0.04721898092709552,0.04719790495070704,3.300481311119263e-05,-7.43238803835311e-13,0.204
5.029075970386376e-07,4.046653845346526e-09,0.04721417280780328,0.0471931420788004,3.266673683521848e-05,-7.583933481214444e-13,0.2045
5.658918628762e-07,5.046636240846336e-09,0.04720920320480712,0.04718839028495672,3.1251617761629547e-05,-7.736034035588091e-13,0.205
9.739419019189066e-07,2.9260009623555128e-09,0.0472043434650088,0.04718363147062184,3.0390349188835764e-05,-7.912004384991178e-13,0.2055
4.7666785751854235e-07,1.4026125608190831e-09,0.04719976093986416,0.04717905605296424,3.135802661036191e-05,-8.080203173221889e-13,0.206
6.566483811212831e-07,1.0284814083716398e-08,0.04719499465425456,0.0471744999321,3.139047775757575e-05,-8.207878821053782e-13,0.2065
5.715200324038494e-07,4.579360723955261e-09,0.04719040385702144,0.04716977817657736,3.1035032613591085e-05,-8.343881141570364e-13,0.207
6.375581096812466e-07,1.4072391862907097e-10,0.04718572069287344,0.04716525297001864,2.934396552323193e-05,-8.488210134771634e-13,0.2075
9.182493281648108e-07,9.039179835190758e-09,0.04718104323572288,0.04716082055791376,2.90448499775664e-05,-8.479883462086946e-13,0.208
1.1140334935169638e-06,6.506665761740749e-09,0.04717656339058424,0.04715652297423504,2.9230480354414112e-05,-8.488210134771634e-13,0.2085
3.51124335842834e-07,2.171860316591001e-09,0.04717224396356224,0.04715197848022504,3.484213207993747e-05,-8.512079929801075e-13,0.209
4.3100642903998176e-07,1.3131197587612498e-09,0.04716742052761304,0.04714752636369808,3.6204832634334494e-05,-8.535949724830516e-13,0.2095
3.7105517472491023e-07,4.410579360070166e-09,0.04716278857193808,0.04714310750118744,3.4404477951222034e-05,-8.535949724830516e-13,0.21
5.147164970353835e-07,4.691361125963578e-09,0.0471581907683984,0.04713864546922768,3.352992132477084e-05,-8.544276397515205e-13,0.2105
6.522891693588884e-07,3.754777121167674e-09,0.04715386112032096,0.04713431992826128,3.390227134714152e-05,-8.544276397515205e-13,0.211
7.482013812815103e-07,6.310852965207836e-09,0.04714976542359064,0.047130052136968,3.550534340079903e-05,-8.52817816365814e-13,0.2115
1.14127489127952e-06,2.231246715167501e-09,0.047145450840502,0.04712578107223008,3.8281469595169426e-05,-8.43991543320044e-13,0.212
7.532984528033082e-07,2.4878435145314626e-09,0.0471414118777852,0.0471213726695516,3.7519564464738586e-05,-8.448242105885129e-13,0.2125
4.725556940823883e-07,3.417131279326302e-09,0.04713719646342376,0.04711713047250472,3.687800544083242e-05,-8.47211190091457e-13,0.213
3.265686665601675e-07,4.635639837269334e-09,0.04713269411023872,0.047113122285148,3.8084105554392345e-05,-8.47211190091457e-13,0.2135
3.000342973652481e-07,2.384565760127355e-09,0.04712816128272024,0.04710897763402848,3.660140259753586e-05,-8.47211190091457e-13,0.214
5.245370961609597e-07,2.730567202902101e-09,0.04712375206557616,0.04710482251624848,3.6219030872031155e-05,-8.479883462086946e-13,0.2145
4.31539340005338e-07,1.3685605565472159e-09,0.04711957072821032,0.04710081002855752,3.507069495278792e-05,-8.479883462086946e-13,0.215
3.0533999296339376e-07,6.780677914985933e-09,0.04711528950769936,0.0470966661721,3.3899670792814085e-05,-8.479883462086946e-13,0.2155
5.44837280000432e-07,7.062405195379373e-09,0.04711091643838712,0.04709263882194224,3.310560446800892e-05,-8.479883462086946e-13,0.216
4.317568743222866e-07,4.790449203984082e-09,0.0471069851117372,0.0470888163725412,3.30692764728413e-05,-8.655853811490033e-13,0.2165
5.727716915968073e-07,7.1545922450400035e-09,0.0471029611003904,0.04708503632841104,3.215032316716826e-05,-8.655853811490033e-13,0.217
2.3059069360203965e-07,6.09880376062355e-09,0.047098857242944,0.0470811741477036,2.9587518679985436e-05,-8.760214775804798e-13,0.2175
5.251987925600221e-07,3.6316488011278736e-09,0.04709464516063816,0.04707725019417048,2.945698764322824e-05,-8.86402062860725e-13,0.218
4.7545099632340104e-07,3.668449571891941e-10,0.04709083202868624,0.04707343465586968,2.9502217075205728e-05,-8.960054920237326e-13,0.2185
4.745684688764462e-07,2.359277037622398e-09,0.04708707948356376,0.04706978126118288,3.0158569835236904e-05,-9.023892744153272e-13,0.219
3.997031394406547e-07,4.423137522913123e-09,0.04708312743696384,0.0470660384673784,3.0464931723206412e-05,-9.063860773039778e-13,0.2195
2.7658535519531346e-07,6.347233919012929e-09,0.04707927504710272,0.04706258913648264,3.065618821673777e-05,-9.056089211867402e-13,0.22
6.333585301637745e-07,2.7434731986186733e-09,0.04707535018215696,0.047058939740478,3.1012155936815944e-05,-9.056089211867402e-13,0.2205
7.690161942450202e-07,1.2269744803505844e-09,0.0470718301988676,0.04705524002733264,3.0317754978415046e-05,-9.056089211867402e-13,0.221
6.017945323247287e-07,1.3755176789254087e-09,0.0470682201233352,0.04705154156636864,3.293265033843529e-05,-9.079959006896843e-13,0.2215
4.820745455186293e-07,2.847811118866783e-09,0.04706453303334864,0.04704793876934008,3.071623993833317e-05,-9.000022949123831e-13,0.222
5.3535301463431e-07,8.774447043946587e-09,0.04706074141493968,0.04704438682080696,3.153182593595982e-05,-9.023892744153272e-13,0.2225
6.98243531445375e-07,5.38862744009494e-09,0.04705719164275424,0.0470408944800464,3.224937608714562e-05,-9.128253708468037e-13,0.223
5.016392702408834e-07,1.5756396049004806e-09,0.04705379878183432,0.0470371772436536,3.252174692236487e-05,-9.280354262841684e-13,0.2235
5.338186087958108e-07,6.035808394755371e-09,0.0470502566462272,0.04703345511905448,3.4056386847947095e-05,-9.45632461224477e-13,0.224
8.546967871156386e-07,7.947984478895442e-09,0.0470466121968892,0.04702984067888776,3.4236529066422605e-05,-9.62396828896317e-13,0.2245
8.124126748762506e-07,3.5295542391566848e-09,0.0470433487515984,0.0470261658788648,3.575007787359752e-05,-9.776068843336816e-13,0.225
3.6854839696037756e-07,4.825976319955405e-09,0.0470398803388888,0.04702252010394248,3.607846810083082e-05,-9.79216707719388e-13,0.2255
5.352120821602857e-07,4.805752566727772e-09,0.047036001411726,0.047018931660194,3.7901149345542784e-05,-9.864331573794516e-13,0.226
3.519726517603461e-07,3.5018312000145713e-09,0.04703235004663056,0.0470152142365804,3.580138406877875e-05,-1.0056400157054668e-12,0.2265
5.695762331225929e-07,7.864725676265394e-09,0.0470286562858864,0.04701162987457568,3.620277111038295e-05,-1.0064171718227044e-12,0.227
4.009258294385143e-07,5.4687987957602324e-09,0.04702515256024224,0.04700808630040768,3.5461636915146144e-05,-1.0064171718227044e-12,0.2275
3.3916851759768774e-07,3.271939198745688e-09,0.04702135557757272,0.0470045555435932,3.421904055123104e-05,-1.0064171718227044e-12,0.228
2.863844347222866e-07,1.7915207164986846e-09,0.04701753883237312,0.0470010061925016,3.443117921042571e-05,-1.0080269952084109e-12,0.2285
4.384762919973362e-07,3.85546159581418e-09,0.0470139313950928,0.04699739457257864,3.415845593601752e-05,-1.0080269952084109e-12,0.229
3.286017463202673e-07,3.358116562601765e-09,0.04701040838496512,0.04699384679965736,3.4116357060742786e-05,-1.021627227260069e-12,0.2295
4.485574758433808e-07,6.592639212321671e-10,0.04700680508691136,0.04699028736925784,3.343832271918146e-05,-1.0224043833773067e-12,0.23
3.8535621320334723e-07,4.220668314847131e-09,0.0470032946678012,0.04698669282237968,3.327426538879408e-05,-1.0320078125403143e-12,0.2305
4.474032803195027e-07,4.341470398461222e-09,0.04699985621317952,0.0469832722284728,3.227035270803036e-05,-1.051991826983567e-12,0.231
5.840056582426256e-07,7.425120962523124e-09,0.04699623962161248,0.04697991251817544,3.383592184802442e-05,-1.0664247263036941e-12,0.2315
7.434974204009737e-07,5.8612942416269576e-09,0.04699276704558992,0.04697656634806192,3.2543753137548315e-05,-1.0824119378582964e-12,0.232
5.581961542364122e-07,7.0965712820059146e-09,0.04698953061869808,0.04697320404103216,2.9167642755179024e-05,-1.097621993295661e-12,0.2325
4.871190920005541e-07,5.054301283058393e-09,0.04698610504096352,0.04696982618036272,3.0889436265613135e-05,-1.1159961843532074e-12,0.233
3.865613264000811e-07,3.795559200270304e-09,0.04698267411713248,0.04696652063408832,3.216741589195937e-05,-1.131206239790572e-12,0.2335
4.315180782421546e-07,6.713714376105351e-10,0.04697919775509496,0.0469629841166756,3.209400228953996e-05,-1.1480261186136431e-12,0.234
5.090649250402701e-07,2.1606804817553282e-09,0.0469756677954124,0.04695957264865648,3.0981409049557485e-05,-1.1624035067825389e-12,0.2345
4.220734488857847e-07,3.611613202947339e-09,0.04697239604605136,0.04695617431875216,3.1315644069551674e-05,-1.176836406102666e-12,0.235
4.7537376279827015e-07,2.2716399178390745e-09,0.04696892327443688,0.04695282773120296,3.048487527357313e-05,-1.1919909503887993e-12,0.2355
4.541154335208075e-07,5.256272014864116e-10,0.04696556416306072,0.04694950577336232,3.065428548398863e-05,-1.2040368702059823e-12,0.236
3.43869760721649e-07,4.469010238261628e-09,0.04696231401503024,0.04694616001421792,2.9739345955182017e-05,-1.2176371022576404e-12,0.2365
3.484076426391036e-07,1.849265442166459e-09,0.04695884746817712,0.04694280360594288,3.0119919584015165e-05,-1.2312373343092986e-12,0.237
3.9081618799508e-07,3.049061843285461e-09,0.04695549061558656,0.046939499841786,2.9654991010374943e-05,-1.2456147224781944e-12,0.2375
5.263132328015008e-07,1.126595677858333e-09,0.04695212014343384,0.04693620963273424,3.180606462960256e-05,-1.2559953077584396e-12,0.238
5.83365690157156e-07,4.808056397465066e-09,0.0469489527972428,0.04693285665360968,3.2654836660039877e-05,-1.2624346013012655e-12,0.2385
4.6875315903860404e-07,3.574616075363579e-09,0.04694571694261552,0.04692968578512736,3.45583362287849e-05,-1.2704282070785666e-12,0.239
5.25166926959586e-07,1.5450603157995957e-09,0.04694244540440696,0.04692631078873232,3.192055929923665e-05,-1.2791989689731054e-12,0.2395
3.934509627961935e-07,4.545667599276104e-09,0.04693916583320192,0.04692300695143336,3.176364104717777e-05,-1.288802398136113e-12,0.24
5.050248792770606e-07,3.312971362523509e-09,0.04693581769414312,0.04691981001508752,3.3361824222422065e-05,-1.3007928068020647e-12,0.2405
4.2206466944333387e-07,2.75168751673327e-09,0.04693261357208304,0.0469165633862676,3.565346702638639e-05,-1.3072321003448906e-12,0.241
5.383647071199871e-07,8.66552801737086e-10,0.04692937536284488,0.04691335406659288,3.763951975843671e-05,-1.3160028622394293e-12,0.2415
2.7434564135730977e-07,5.907224161216806e-09,0.04692618722862104,0.04691004256182,3.7278266383222736e-05,-1.3248291352851993e-12,0.242
3.8348727463694e-07,1.894219121834073e-09,0.04692281403985264,0.0469069248638056,3.649376120162806e-05,-1.3352097205654445e-12,0.2425
2.405736056823593e-07,2.1458904028714976e-09,0.04691961196440192,0.04690379084826184,3.602365086963211e-05,-1.3448131497284521e-12,0.243
4.839512510387833e-07,5.12029599275543e-10,0.04691622786995928,0.0469007424664572,3.555536012878058e-05,-1.3568035583944038e-12,0.2435
6.337416302362731e-07,3.4205050458702146e-09,0.04691312729049536,0.04689764650448976,3.710552937674638e-05,-1.3656298314401738e-12,0.244
3.2785784039729426e-07,4.50789424538689e-09,0.04691003733521424,0.04689449135126648,3.819791331116651e-05,-1.3767875728376566e-12,0.2445
6.2215423823897e-07,6.302910159072805e-09,0.04690677955209632,0.04689134015189656,3.857350949754146e-05,-1.387223669269133e-12,0.245
3.07114313841117e-07,1.654064801792643e-09,0.04690378893218848,0.04688809850713272,3.928695658561576e-05,-1.3968270984321407e-12,0.2455
8.087588171251658e-07,4.0497304121256406e-10,0.04690064203666704,0.046884815563836,3.8985648461609124e-05,-1.4064305275951483e-12,0.246
4.3293426167656524e-07,1.7419621578529387e-09,0.0468978675725364,0.04688160546534536,4.040114478554013e-05,-1.415201289489687e-12,0.2465
5.456415099192036e-07,2.9941634380192816e-09,0.04689465328106872,0.04687850610241992,4.1673608831227504e-05,-1.4248047186526946e-12,0.247
6.387008830432972e-07,6.492686478731802e-09,0.04689159408069952,0.04687550121090376,4.0067039210334165e-05,-1.4327983244299958e-12,0.2475
2.162533199942529e-07,4.243535120518338e-09,0.04688859462853336,0.04687228385913704,4.102320594800979e-05,-1.4432344208614722e-12,0.248
3.263290685590059e-07,5.597147759162091e-09,0.04688515834793088,0.04686912455199096,4.0742720588737846e-05,-1.4528378500244798e-12,0.2485
5.390233311988735e-07,1.8235738405425472e-09,0.04688175630519408,0.04686598198542656,4.172921976242083e-05,-1.4616086119190186e-12,0.249
6.242422251195867e-07,8.415306437803416e-10,0.04687871068931224,0.04686279507511512,4.275340275916584e-05,-1.4696022176963197e-12,0.2495
5.49135974643733e-07,2.239464322317808e-09,0.04687576632881304,0.04685951331683024,4.532338789597912e-05,-1.4784284907420897e-12,0.25
5.45780192158507e-07,4.7902314406766955e-09,0.04687275772487512,0.04685633496070496,4.50937545439789e-05,-1.4864220965193908e-12,0.2505
2.865842315194489e-07,6.077461200959533e-09,0.04686958647434872,0.04685322781991008,4.610421948081367e-05,-1.491196055525279e-12,0.251
4.954803303203192e-07,4.9144701572134686e-09,0.04686616216497464,0.046850307256282,4.700181064642983e-05,-1.5031864641912307e-12,0.2515
4.735111159212546e-07,4.973368876448614e-09,0.04686302129709504,0.04684719247485576,4.875729069919732e-05,-1.5127898933542383e-12,0.252
3.4098634215523616e-07,1.5629271973849335e-09,0.04685985247556408,0.04684419115100808,4.8158060859226914e-05,-1.522393322517246e-12,0.2525
3.207171563185396e-07,5.036661678003984e-09,0.04685660898388968,0.04684112843395608,4.8168997982434014e-05,-1.5328294189487224e-12,0.253
3.792337032806903e-07,3.907277834613865e-09,0.04685340178437008,0.04683839373157488,4.803764304317504e-05,-1.5408230247260235e-12,0.2535
3.4744084096566263e-07,6.3935787150692924e-09,0.04685025501270024,0.04683531764978544,4.783812732001014e-05,-1.5535905895092128e-12,0.254
4.254413359244813e-07,9.770224213001555e-11,0.04684724716919936,0.04683245845465104,4.809126052873758e-05,-1.5680234888293398e-12,0.2545
6.731061927209292e-07,3.036373041886975e-09,0.04684429901018016,0.04682943472669728,4.808791684962621e-05,-1.5832335442667045e-12,0.255
5.178817090376042e-07,6.615062400627814e-09,0.046841678980386,0.04682637371171064,4.502548078078039e-05,-1.5983880885528379e-12,0.2555
5.301101771229555e-07,4.803224956662078e-09,0.04683871065027072,0.04682340207429568,4.348756358563133e-05,-1.615207967375909e-12,0.256
4.5149000032357334e-07,4.2413063200408274e-09,0.04683575202579024,0.04682042098537712,4.251309285119298e-05,-1.6288081994275672e-12,0.2565
4.895299152846144e-07,2.1664446347990918e-09,0.04683266700848192,0.04681740480723792,4.101988580074156e-05,-1.6464052343678759e-12,0.257
5.310690626425529e-07,5.332550373493561e-10,0.0468298794740456,0.04681432893838296,4.075068162723294e-05,-1.660838133688003e-12,0.2575
4.2983518287742495e-07,5.581209036598089e-09,0.04682688266507224,0.04681136167350376,3.903860238796408e-05,-1.6728285423539546e-12,0.258
3.4387147632153336e-07,4.924030398700818e-09,0.0468238853711996,0.04680829628270456,3.964854643201399e-05,-1.685596107137144e-12,0.2585
4.0096884575818725e-07,4.7302615990840735e-09,0.04682092633740368,0.04680527513936008,3.845302720395516e-05,-1.6960322035686204e-12,0.259
8.827981359191273e-07,3.695453922036851e-09,0.04681792075621384,0.04680225856741184,3.7646237442401365e-05,-1.7071899449661032e-12,0.2595
7.788892973578654e-07,5.210300801916645e-10,0.04681525835493168,0.04679905659733576,3.4727027153569345e-05,-1.7192358647832862e-12,0.26
7.618204203238554e-07,1.978402636160226e-09,0.04681231264670096,0.04679590985137752,3.371273425678556e-05,-1.7320034295664755e-12,0.2605
4.1987539615984115e-07,2.6754799764550086e-11,0.04680934250170472,0.0467927796230044,3.414043872240757e-05,-1.7432166821151895e-12,0.261
5.88777981598565e-07,1.67734071770953e-09,0.04680611725698032,0.04678953840962584,3.5450592194341546e-05,-1.75603975804961e-12,0.2615
4.710238743974027e-07,1.913639038897408e-09,0.04680305461618264,0.04678641359466992,3.477029627119155e-05,-1.7680301667155618e-12,0.262
4.878372636754613e-07,5.774854483497904e-09,0.04679994765988144,0.0467834175396116,3.2594637620841915e-05,-1.78163039876722e-12,0.2625
1.4575952352047228e-07,4.0600247191990846e-09,0.04679685990061904,0.04678053738040072,3.151127626799255e-05,-1.7952306308188781e-12,0.263
3.472447511199128e-07,2.8536856211403006e-10,0.04679349475594824,0.04677759063884632,3.125870073117376e-05,-1.8072210394848298e-12,0.2635
4.098459088011652e-07,4.372448000888873e-09,0.04679038184268104,0.04677454842875048,3.251763235201377e-05,-1.8224310949221945e-12,0.264
3.008748670346728e-07,4.003546799635771e-09,0.04678739624781592,0.04677156323230488,3.0615392248023454e-05,-1.8360313269738526e-12,0.2645
3.3791136039990066e-07,1.2988835146332534e-09,0.0467842572171884,0.04676861570996976,3.0204224023999693e-05,-1.8496315590255108e-12,0.265
3.311099463984557e-07,6.534517919820626e-09,0.04678120779406336,0.04676550228486864,2.9327179588811703e-05,-1.8640089471944066e-12,0.2655
3.7008049199455106e-07,2.311818958489198e-09,0.04677822696555464,0.04676251002511992,3.0403909183185363e-05,-1.8783863353633024e-12,0.266
2.5708231815579907e-07,3.211835276906161e-09,0.04677529884422008,0.04675949890948976,3.0341044352732993e-05,-1.8928192346834294e-12,0.2665
4.1129714015847307e-07,1.578170399918477e-09,0.04677231948003928,0.04675639278474112,2.954706674163088e-05,-1.904809643349381e-12,0.267
3.9787079127856506e-07,6.3350712800613884e-09,0.04676934536528264,0.04675324358580608,3.1414350979197536e-05,-1.9031998199636746e-12,0.2675
3.750256296758403e-07,2.3408828764281964e-09,0.04676634969923264,0.04675028342890664,3.140987973593301e-05,-1.9040324872321435e-12,0.268
3.353367261579865e-07,5.190627164197714e-10,0.04676326676997824,0.04674727267675608,3.0037027228035917e-05,-1.9031998199636746e-12,0.2685
3.7015098456466555e-07,4.943608078455952e-09,0.04676007962759952,0.04674431876792936,2.868694500401947e-05,-1.902422663846437e-12,0.269
2.755013422395258e-07,4.34108624047802e-09,0.04675701767917488,0.04674135027220344,2.8366287411984992e-05,-1.902422663846437e-12,0.2695
5.099749159215294e-07,2.4657958383467182e-09,0.04675397260656608,0.04673836593826712,2.6817842267212733e-05,-1.902422663846437e-12,0.27
4.3256421664028544e-07,4.849763993175493e-10,0.04675108985553336,0.04673536326100032,2.9000058662354e-05,-1.902422663846437e-12,0.2705
4.6749168527981944e-07,1.7502572793870463e-09,0.04674813675940176,0.0467324050626376,2.80476830696319e-05,-1.904809643349381e-12,0.271
4.390165611184438e-07,8.356963177025278e-10,0.04674516978756208,0.04672936971260936,2.6923081214436095e-05,-1.904809643349381e-12,0.2715
5.752005944811844e-07,1.08117976377331e-09,0.04674225554821464,0.04672626955977784,2.6085577559231687e-05,-1.9040324872321435e-12,0.272
6.766161000787418e-07,4.860948796259201e-10,0.04673935394901848,0.04672318579148952,2.440275959914029e-05,-1.9040324872321435e-12,0.2725
5.550718052832471e-07,3.225711919796481e-09,0.04673648984486368,0.04672013761182528,2.3320331021592366e-05,-1.904809643349381e-12,0.273
3.463334192835288e-07,1.0187913637715873e-09,0.04673351777447408,0.0467171334341212,2.2502439409599617e-05,-1.9040324872321435e-12,0.2735
3.743454471197283e-07,5.546694319125134e-09,0.04673034593663528,0.0467141535518948,2.35249884872335e-05,-1.9040324872321435e-12,0.274
3.720973972762276e-07,5.4659472781271035e-09,0.0467273168689944,0.04671115136513776,2.3983255891146804e-05,-1.9040324872321435e-12,0.2745
5.117678207253173e-07,5.773588794555362e-09,0.04672427645740704,0.04670815978920136,2.3880550111154975e-05,-1.9040324872321435e-12,0.275
6.373861680813997e-07,7.678221440599042e-09,0.04672135367999328,0.04670530023938592,2.2247945781539435e-05,-1.904809643349381e-12,0.2755
4.1045008432327723e-07,3.983329915913103e-09,0.0467183688128408,0.04670227272838672,2.5847255244793033e-05,-1.9055867994666187e-12,0.276
6.574239308013152e-07,3.1530435970483772e-09,0.04671524498032008,0.04669938666733568,2.534560171441047e-05,-1.9151902286296263e-12,0.2765
4.4063691176376985e-07,5.23664440282845e-09,0.04671241046534392,0.04669640998807776,2.5917539208775153e-05,-1.933619930838404e-12,0.277
4.570738383197215e-07,2.0739407205483396e-09,0.04670941256654568,0.0466934899273976,2.6309444317584862e-05,-1.932787263569935e-12,0.2775
4.134531630395344e-07,2.5430587982655517e-09,0.04670641822039416,0.04669039949083184,2.7497884972027542e-05,-1.932787263569935e-12,0.278
3.33693368957666e-07,6.656293571882799e-10,0.04670340175258688,0.04668728366360728,2.8337306074432966e-05,-1.950439809661475e-12,0.2785
3.871098370397674e-07,1.4724952507316758e-10,0.04670043509237552,0.04668419922896176,2.8500961427146976e-05,-1.950439809661475e-12,0.279
3.991511691170402e-07,3.6578325646186016e-09,0.0466975745582524,0.0466812512010036,3.0559402677599046e-05,-1.9688140007190214e-12,0.2795
4.790411184812937e-07,5.590331947358251e-10,0.04669456965135784,0.04667812691882792,3.0290384996023434e-05,-1.969591156836259e-12,0.28
3.6090020871792916e-07,5.134093039593779e-09,0.0466915802692832,0.04667490247951312,3.044101206395311e-05,-1.969591156836259e-12,0.2805
5.233991256028969e-07,1.9091519962155523e-09,0.04668855895734072,0.04667183778349008,2.9494471007196488e-05,-1.9871881917765677e-12,0.281
6.670151880758257e-07,4.97371967916882e-09,0.0466856116048052,0.04666863734761232,3.1792481035242126e-05,-1.98641103565933e-12,0.2815
6.552584466412714e-07,7.0594080789354585e-09,0.0466827159846016,0.0466657321480924,3.258370655756515e-05,-1.98641103565933e-12,0.282
8.307895563997025e-07,6.020472002876698e-09,0.04667971796884152,0.04666272247126048,3.4804257554421625e-05,-2.0000112677109882e-12,0.2825
4.128669776823357e-07,6.9098612803797366e-09,0.04667679414432976,0.04665977082131832,3.349112120243358e-05,-2.0023982472139323e-12,0.283
1.9651207647936042e-07,3.394057840333531e-09,0.046673507757828,0.0466566716430932,3.5417230105583286e-05,-2.0032309144824012e-12,0.2835
5.100463400797839e-07,1.3520252764576135e-09,0.04667014251510816,0.0466535464476224,3.54244101168355e-05,-2.0023982472139323e-12,0.284
3.3481231623971874e-07,4.339022800781134e-09,0.04666707225252592,0.046650287717552,3.303182628233703e-05,-2.004008070599639e-12,0.2845
6.894281967192994e-07,6.495688001373345e-09,0.04666401633525768,0.04664722009677848,3.218745928479372e-05,-2.0056178939853453e-12,0.285
3.1728245216550155e-07,4.590535035431387e-09,0.0466611658305052,0.04664427061541856,3.392357998721618e-05,-2.004008070599639e-12,0.2855
4.5052517031601846e-07,5.143506322247138e-09,0.04665812692033832,0.04664119129919168,3.3465042444835724e-05,-2.0048407378681077e-12,0.286
4.074010222440694e-07,3.073277743403935e-12,0.04665506983788384,0.04663817965504464,3.454863467033942e-05,-2.0048407378681077e-12,0.2865
4.2996314480320263e-07,3.755119680481922e-09,0.04665205687679368,0.04663497022425336,3.375848015518823e-05,-2.0048407378681077e-12,0.287
4.1267963944019437e-07,5.2096005634383324e-09,0.04664898807398512,0.04663194979650224,3.318275478314536e-05,-2.012834343645409e-12,0.2875
4.3135826127693733e-07,2.0056673544210923e-09,0.0466459324943392,0.04662879870864008,3.323155517120924e-05,-2.017608302651297e-12,0.288
4.820984227243974e-07,6.801558413704889e-10,0.04664279331545584,0.0466256352438024,3.142917636322906e-05,-2.0239920850428916e-12,0.2885
3.366148288788673e-07,4.493911763547853e-09,0.0466397489047308,0.04662233150115184,2.9726111541616973e-05,-2.0272117318143046e-12,0.289
6.414337310398088e-07,2.434863602407411e-09,0.0466365853300432,0.04661903632386176,2.8824712150377074e-05,-2.0319856908201928e-12,0.2895
3.827801662373287e-07,5.23092127946434e-09,0.04663353504577696,0.04661571723544016,2.8193925525554775e-05,-2.0384249843630187e-12,0.29
4.915929330343016e-07,4.590611196730876e-09,0.0466303590368304,0.0466124731672592,2.7776667656742582e-05,-2.043198943368907e-12,0.2905
4.0424133415650765e-07,1.5619847984482682e-09,0.04662705382990472,0.04660926770398424,2.8802060079935465e-05,-2.048805569643264e-12,0.291
3.3670527015833285e-07,4.798928560090232e-09,0.04662383601868448,0.0466061173232516,3.057398382000365e-05,-2.054412195917621e-12,0.2915
6.340842917604284e-07,3.179472157777141e-09,0.04662053497227448,0.04660296453725384,3.222903949195999e-05,-2.057631842689034e-12,0.292
4.2870244368331534e-07,2.999837919737125e-09,0.04661742393432352,0.04659976229229536,3.354717718473399e-05,-2.0616286455776844e-12,0.2925
3.467458400754908e-07,5.159468824400548e-10,0.04661418305095776,0.04659652846745848,3.3130101858347416e-05,-2.065625448466335e-12,0.293
3.346439875206997e-07,2.337915916417188e-09,0.04661086565424096,0.04659319153310488,3.235997465755869e-05,-2.0687895840865167e-12,0.2935
5.501264852825205e-07,5.373292782939743e-10,0.04660765290202784,0.04658984119542472,3.159068538483023e-05,-2.0720092308579297e-12,0.294
3.9468494679451016e-07,6.758541198914614e-09,0.04660446735663192,0.04658630003935568,3.155110029839925e-05,-2.073619054243636e-12,0.2945
3.9754469952080207e-07,2.1506924019476514e-09,0.04660123615555096,0.046583146709204,3.053473563274789e-05,-2.0752288776293426e-12,0.295
4.786142855997544e-07,4.8856410375663906e-09,0.04659811249834096,0.04657994472252,3.1519680768754554e-05,-2.0783930132495243e-12,0.2955
8.186195367965166e-07,1.1298445581897631e-09,0.04659486920525816,0.04657657186661008,3.004832891839726e-05,-2.0808355039036996e-12,0.296
3.6966918439546026e-07,5.363655838919179e-09,0.0465917857096364,0.04657312600598616,3.352578231041736e-05,-2.0808355039036996e-12,0.2965
5.945726452016853e-07,6.405181524060666e-09,0.04658844111027344,0.04656968455320168,3.2082254717624714e-05,-2.0832224834066437e-12,0.297
4.191773521622366e-07,2.7179160796975133e-09,0.04658503787997824,0.04656631222991968,3.1643428419214636e-05,-2.0832224834066437e-12,0.2975
4.628897108810426e-07,1.6534561567138617e-09,0.04658162627980104,0.0465629063234008,3.305413476073493e-05,-2.082389816138175e-12,0.298
3.641924560815468e-07,7.170072799378424e-10,0.04657821229945656,0.0465592844262732,3.2267617849579544e-05,-2.076838701015049e-12,0.2985
6.935559815970938e-07,1.289027114215191e-09,0.0465747213091576,0.04655587901044336,3.285867187519109e-05,-2.0776158571322867e-12,0.299
5.127354600828471e-07,3.190680240849897e-09,0.04657152155146144,0.046552404761286,3.087344051433405e-05,-2.0752288776293426e-12,0.2995
2.2938503112246433e-07,4.201172638940154e-09,0.04656816070909504,0.046548785881352,3.207622248879716e-05,-2.0752288776293426e-12,0.3
4.797501830383633e-07,5.806699517052483e-09,0.04656462576617328,0.04654528092449528,3.231090267197256e-05,-2.0752288776293426e-12,0.3005
4.7487610063678964e-07,4.575152000307892e-09,0.04656111600894168,0.04654176938803144,3.228976833113961e-05,-2.0752288776293426e-12,0.301
5.62159009363794e-07,5.0796128761576576e-09,0.0465576884161076,0.04653802364547968,3.203401308238263e-05,-2.0752288776293426e-12,0.3015
2.8764075384046794e-07,5.1181207189054945e-09,0.04655432879759448,0.0465343169202872,3.1228709680752864e-05,-2.0832224834066437e-12,0.302
2.176859008051757e-07,7.855752236218816e-09,0.0465507386524532,0.0465306620980924,3.143768634794597e-05,-2.0832224834066437e-12,0.3025
3.9826010320154204e-07,1.495202718582167e-09,0.04654700428620632,0.04652716790997368,3.054946362635036e-05,-2.0848323067923502e-12,0.303
3.5593960247964906e-07,4.119645201361433e-09,0.04654344442780808,0.04652357389192544,3.141377440563087e-05,-2.0848323067923502e-12,0.3035
3.133084873624403e-07,6.958193597694784e-09,0.04653975217702184,0.04651994772522488,3.0479116295167863e-05,-2.0848323067923502e-12,0.304
3.695838963202469e-07,6.684956879721149e-09,0.0465361287604408,0.04651635220021072,3.080093847762644e-05,-2.085609462909588e-12,0.3045
2.7531285759496704e-07,4.060393681004637e-09,0.04653252414830168,0.0465126341817632,3.111741354400177e-05,-2.0863866190268254e-12,0.305
4.4995031527744755e-07,7.391097199549446e-09,0.04652873986530368,0.04650900347209184,3.12511215335709e-05,-2.0872192862952943e-12,0.3055
4.156648733613655e-07,5.852008398699038e-09,0.046525102492612,0.04650530367956344,3.171162798643046e-05,-2.0888291096810008e-12,0.306
3.977309692010378e-07,2.0119765645199017e-09,0.04652150842943104,0.04650172763692888,3.08108964487408e-05,-2.0896062657982384e-12,0.3065
6.077146409641521e-07,6.871792024298884e-11,0.0465179878822048,0.04649811478319672,3.0434288453617953e-05,-2.0928259125696513e-12,0.307
1.7857606127852366e-07,5.063991601050866e-09,0.04651461598220448,0.0464943071836388,3.255119694478559e-05,-2.095990048189833e-12,0.3075
3.0833699792010005e-07,4.852990558024128e-09,0.04651064800478248,0.04649043221551776,3.289149201679553e-05,-2.095990048189833e-12,0.308
6.618162626398361e-07,1.2245219976891875e-09,0.0465069157889976,0.04648663933628432,3.217648217523905e-05,-2.0999868510784836e-12,0.3085
5.503208964016681e-07,7.850109590146204e-10,0.04650342948563864,0.04648274017647112,3.351415918884104e-05,-2.0999868510784836e-12,0.309
2.853368491970154e-07,5.2646654397081605e-09,0.04649981521005176,0.04647885122233576,3.303023253120596e-05,-2.0999868510784836e-12,0.3095
5.074803741539347e-07,8.918955990422361e-10,0.04649594085653792,0.04647508829802392,3.3319305241641395e-05,-2.0984325388440084e-12,0.31
3.471700720028559e-07,3.5639982423618655e-09,0.04649228157346952,0.04647122784191152,3.2807786159994023e-05,-2.0975998715755395e-12,0.3105
3.4041980295773655e-07,2.2310636810241036e-09,0.04648832371587296,0.04646739151159432,3.4440664555157596e-05,-2.095990048189833e-12,0.311
6.835417883169215e-07,1.6187615206608719e-09,0.04648441350308984,0.04646353744727816,3.353046190635034e-05,-2.094435735955358e-12,0.3115
5.330946352757882e-07,6.652590422984161e-10,0.04648081552801928,0.0464595525417344,3.354163610236327e-05,-2.096822715458302e-12,0.312
4.00000654245114e-07,4.365972715303368e-09,0.04647714550771256,0.04645551971120832,3.2796663811951454e-05,-2.099209694961246e-12,0.3125
4.876049196009258e-07,8.172455837063275e-09,0.04647332191295344,0.0464514905779316,3.1901464475181385e-05,-2.0984325388440084e-12,0.313
4.4467693575966916e-07,1.768803603585667e-09,0.04646947054488784,0.0464473087329524,3.13271114520397e-05,-2.0975998715755395e-12,0.3135
8.274717197623294e-07,2.799597567659795e-10,0.04646560095142176,0.0464425349422828,2.9514228504834428e-05,-2.096822715458302e-12,0.314
5.300982153580436e-07,1.5293198374344286e-09,0.04646196455445784,0.04643692716066112,2.6884008002436843e-05,-2.095990048189833e-12,0.3145
3.5313741415798905e-07,5.288774418410469e-10,0.04645790118538992,0.0464300108864084,2.746175344081614e-05,-2.0999868510784836e-12,0.315
5.587931931200218e-07,5.355105199555954e-09,0.04645368677902832,0.04642096816600792,2.7708808526427653e-05,-2.1064261446213095e-12,0.3155
5.597373696000774e-07,2.0004920775473778e-09,0.04644938952554248,0.04640922939422104,2.5283956890387316e-05,-2.1112001036271977e-12,0.316
3.389858943200763e-07,6.167872719509138e-09,0.04644465558240296,0.04639428442575976,2.643997294238254e-05,-2.119193709404499e-12,0.3165
7.909973687228455e-07,1.5313171147779414e-09,0.04643874387582344,0.04637707063831328,2.584636568958576e-05,-2.1256330029473247e-12,0.317
5.683313505575049e-07,1.2352167205742504e-09,0.04643169793998944,0.04635857077848864,2.669958891998725e-05,-2.1312396292216818e-12,0.3175
2.6610950024097413e-07,1.4115664193070643e-10,0.04642215711974832,0.04634024672092224,2.5813789367168383e-05,-2.1367907443448075e-12,0.318
4.227851833557561e-07,4.099660479151002e-09,0.04640954271755848,0.04632279812258792,2.554585199276982e-05,-2.140787547233458e-12,0.3185
3.7464071536014165e-07,5.32301362710097e-10,0.04639402415620208,0.04630632040614528,2.5556634862367034e-05,-2.1456170173905775e-12,0.319
4.892023912003718e-07,2.162393840376975e-09,0.04637634286359104,0.04629101410773728,2.4295803905616253e-05,-2.1512236436649346e-12,0.3195
5.085001076807205e-07,4.2524837609581034e-09,0.04635810823802928,0.04627644508297032,2.4676403668766334e-05,-2.1576074260565292e-12,0.32
5.465924214423379e-07,2.987667446774367e-09,0.0463401166264432,0.04626278350298264,2.310943433114776e-05,-2.1624368962136487e-12,0.3205
1.3393826129581843e-06,5.99214951962912e-09,0.0463230705829092,0.04624951116478624,2.440999253283671e-05,-2.1664336991022992e-12,0.321
9.890906568013613e-07,2.307654720090646e-09,0.04630758089541928,0.04623682494275808,2.4817609722393996e-05,-2.1720403253766563e-12,0.3215
7.30258889358737e-07,4.767921606141368e-09,0.04629251156437216,0.04622458530259944,2.108904172637427e-05,-2.175204460996838e-12,0.322
7.763612684050236e-07,5.153122720202852e-09,0.04627808652335408,0.04621273302911416,2.1689674089553357e-05,-2.180811087271195e-12,0.3225
1.1173749176821013e-06,7.206481120181074e-09,0.04626442743372688,0.0462012856902644,2.141583264958502e-05,-2.1856405574283144e-12,0.323
4.4593649815849457e-07,6.897025596475093e-09,0.04625161817930648,0.04619032004397664,2.3278683457639282e-05,-2.188804693048496e-12,0.3235
9.678088677619878e-07,8.552767355451962e-09,0.04623886946638816,0.04617952669927496,2.239835410078328e-05,-2.1936341632056156e-12,0.324
5.521746884798451e-07,7.373686557177184e-09,0.04622693937080048,0.04616900219639336,2.491418289196634e-05,-2.1911916725514402e-12,0.3245
7.834822988786461e-07,8.415862562394238e-09,0.04621507147073512,0.04615881605637816,2.5331409769568936e-05,-2.1936341632056156e-12,0.325
5.278747626374924e-07,3.9967480783276166e-09,0.04620377897972288,0.04614880032207576,2.3484795045547457e-05,-2.1984081222115037e-12,0.3255
6.807328005592472e-07,3.563426359542987e-10,0.04619265011169608,0.04613905102953728,2.415571790082005e-05,-2.2016277689829167e-12,0.326
4.801147636054881e-07,9.006135122391346e-09,0.04618193192645208,0.04612929819329384,2.2259296388771332e-05,-2.2040147484858608e-12,0.3265
8.355140583213294e-07,6.968987116551251e-09,0.04617139656545496,0.04612008165866048,2.1556741727213335e-05,-2.2072343952572737e-12,0.327
7.22075282073853e-07,5.488194079750208e-09,0.0461613164434268,0.04611079612263608,2.3418213108805652e-05,-2.209621374760218e-12,0.3275
5.358788214351873e-07,5.41880584153942e-09,0.0461514765290636,0.04610161629328008,2.5372857279215566e-05,-2.214395333766106e-12,0.328
5.878617298366029e-07,7.868498880236885e-09,0.04614161681104104,0.0460925581779848,2.544920352243185e-05,-2.2183921366547565e-12,0.3285
8.269208055175503e-07,4.875862477660142e-09,0.04613199139817968,0.04608337448701944,2.4875458950357476e-05,-2.222388939543407e-12,0.329
7.231377104829906e-07,8.376692742229075e-10,0.0461228772225152,0.04607468005564688,2.435745363360553e-05,-2.22560858631482e-12,0.3295
1.0203905669581292e-06,5.040219117069533e-09,0.04611363968932184,0.04606601767434568,2.507653432637369e-05,-2.2319923687064147e-12,0.33
1.3516296073559642e-06,3.7059167193320697e-09,0.04610481222929536,0.04605725003255496,2.5145611336818696e-05,-2.2375989949807717e-12,0.3305
7.472458175977748e-07,2.854383999995047e-09,0.04609620957369704,0.04604897032378656,2.913840768481446e-05,-2.239985974483716e-12,0.331
9.798539165606357e-07,4.94272368173343e-09,0.04608730245742504,0.04604056629357352,2.8528646618397602e-05,-2.2432056212551288e-12,0.3315
1.0787025063185851e-06,6.220429123182658e-09,0.0460785941887652,0.04603252919977144,2.945235247275857e-05,-2.245592600758073e-12,0.332
1.091482956558365e-06,3.5921682295381174e-11,0.04607009927694112,0.0460244804128292,3.162598663197791e-05,-2.2472024241437794e-12,0.3325
6.61883288156917e-07,5.521486323711855e-09,0.0460617220351492,0.04601653296910608,3.0595806861599684e-05,-2.2495894036467234e-12,0.333
8.204496993596821e-07,7.416497839474179e-09,0.04605313902082304,0.046008680584446,3.313744790323092e-05,-2.2520318943008988e-12,0.3335
9.476924683199384e-07,5.42823944127413e-09,0.04604495775851552,0.04600100216452104,3.258558024799019e-05,-2.257638520575256e-12,0.334
6.850688621592993e-07,5.825747440013629e-09,0.04603699174746928,0.0459933450979124,3.252439993994827e-05,-2.2616353234639064e-12,0.3345
5.558118569559678e-07,9.817725514504883e-09,0.0460287973977184,0.04598575031295656,3.342812004480944e-05,-2.265632126352557e-12,0.335
5.479511252792779e-07,9.653252801278267e-09,0.04602079406757296,0.04597825058567512,3.417051752641065e-05,-2.270406085358445e-12,0.3355
5.267137461600901e-07,2.208554006344343e-09,0.04601277023425536,0.04597082831038456,3.4763460912801136e-05,-2.2752355555155646e-12,0.336
4.840521262358677e-07,4.52613920648437e-09,0.04600482147869992,0.0459632193123608,3.3514886066399185e-05,-2.2800095145214527e-12,0.3365
4.643734204806682e-07,7.292196083086289e-09,0.0459971124672952,0.04595568850767376,3.355901028156971e-05,-2.2856161407958098e-12,0.337
6.5019761504026e-07,1.0423223950617455e-09,0.04598944033663536,0.04594806695860088,3.286325008400315e-05,-2.290390099801698e-12,0.3375
8.349371244040227e-07,5.42744583997834e-09,0.04598195194518904,0.04594062047813368,3.31075433688266e-05,-2.2943869026903485e-12,0.338
6.101001074412804e-07,6.16650112222894e-09,0.04597467116972224,0.04593339182422216,3.2651322505627967e-05,-2.301603352350412e-12,0.3385
5.134784664823089e-07,4.334789520388238e-09,0.04596722049912864,0.04592615128187528,3.211148899118221e-05,-2.3064328225075315e-12,0.339
3.41136356961369e-07,1.3079208549537924e-10,0.04595984067533896,0.04591890166056192,3.181365584237206e-05,-2.3120394487818885e-12,0.3395
6.76803819363303e-07,5.277847200946262e-09,0.04595208032310768,0.04591139652375352,3.0927388185553184e-05,-2.3168134077877767e-12,0.34
4.496905938386475e-07,2.8796613635306834e-09,0.04594472590060296,0.04590417894338936,3.2229514344783716e-05,-2.3224200340621337e-12,0.3405
5.759262863974657e-07,6.5851150365947575e-09,0.04593726393918352,0.04589715973567168,3.019562115114116e-05,-2.3280266603364907e-12,0.341
7.402205254442018e-07,3.741279203106629e-09,0.04593001653902368,0.04589016579630616,3.270913356556715e-05,-2.3336332866108478e-12,0.3415
7.387304369541048e-07,8.5496232316018e-10,0.04592304800030032,0.04588339298225152,3.486347135595036e-05,-2.341626892388149e-12,0.342
6.527830174393734e-07,4.959983118668632e-09,0.0459159527348464,0.04587630691485984,3.3483407433587686e-05,-2.346400851394037e-12,0.3425
7.280394079961505e-07,3.3209210381635046e-09,0.04590874076631216,0.04586895519062096,3.186707252156307e-05,-2.352007477668394e-12,0.343
5.976111413577567e-07,8.29845248073724e-09,0.04590161515945336,0.0458617197426572,3.3293629238428935e-05,-2.3583912600599888e-12,0.3435
7.64501700244169e-07,2.8963332773801476e-09,0.04589445364728888,0.04585477516840456,3.266121726563931e-05,-2.360833750714164e-12,0.344
4.6003839128394564e-07,6.381133538235773e-10,0.04588769842814656,0.04584777986490696,3.20129955695414e-05,-2.363997886334346e-12,0.3445
7.901384773550957e-07,5.9739669600045175e-09,0.04588069986678112,0.04584064046347856,3.064453822643198e-05,-2.3679946892229964e-12,0.345
6.352343973545227e-07,4.510738720042706e-09,0.04587370410799056,0.04583354509877648,3.0856940372747665e-05,-2.371991492111647e-12,0.3455
1.3090747360833266e-06,2.609317199808725e-09,0.04586666301388824,0.0458263379557872,3.248175551440191e-05,-2.3759882950002975e-12,0.346
4.793445092798887e-07,5.230859925764442e-09,0.0458599451989524,0.04581921855081528,3.00024964655643e-05,-2.3815949212746546e-12,0.3465
5.413455402419887e-07,5.532909998218205e-09,0.0458528386040424,0.04581208420537936,3.146490805594482e-05,-2.388811370934718e-12,0.347
6.408914252770126e-07,7.204897602142157e-09,0.04584574461762608,0.04580506666467192,3.215932982403302e-05,-2.3960278205947816e-12,0.3475
5.969950295225956e-07,5.760731919268736e-09,0.04583876206319112,0.04579799869397496,3.218625438561329e-05,-2.4024116029863762e-12,0.348
4.6604300320274294e-07,6.947921682431968e-09,0.0458315995686336,0.04579101805419264,3.3323655660000284e-05,-2.405631249757789e-12,0.3485
6.662731201617644e-07,2.62213967899827e-09,0.04582434415575864,0.04578413562885688,3.231673682713154e-05,-2.4112378760321462e-12,0.349
3.143316101572591e-07,4.210053999864627e-09,0.04581725765180624,0.04577722815770328,3.393781267435614e-05,-2.4160118350380344e-12,0.3495
6.538476191170206e-07,6.043331036986732e-09,0.04581001376757624,0.04577014204698456,3.5225247881576216e-05,-2.4207857940439226e-12,0.35
5.281843840840295e-07,6.3791684851155495e-09,0.04580301332150544,0.0457631183954872,3.713860506560085e-05,-2.4272250875867485e-12,0.3505
4.455099495218051e-07,2.5861860777909307e-09,0.04579596301736584,0.04575624107272768,3.6910421704838825e-05,-2.4328317138611055e-12,0.351
6.208432421633825e-07,3.6395887692552975e-10,0.04578904368210704,0.04574931551118176,3.58116643895956e-05,-2.4399926523699378e-12,0.3515
6.049365982377375e-07,8.063144804615341e-10,0.04578226640566056,0.0457422638093656,3.7024643703142956e-05,-2.4488189254157078e-12,0.352
5.818915415206627e-07,1.6948561651353167e-09,0.04577537670931968,0.04573516204931048,3.801821869042765e-05,-2.454425551690065e-12,0.3525
6.472343846430917e-07,2.2956641587690285e-09,0.04576831310319632,0.04572809906788864,3.541570635356983e-05,-2.462419157467366e-12,0.353
8.276647740015908e-07,3.0011259172235683e-09,0.04576138113058616,0.04572112294516928,3.4929058148835956e-05,-2.468025783741723e-12,0.3535
4.7506988063578115e-07,7.48474288103651e-09,0.04575460666270984,0.04571411957941208,3.481707590802241e-05,-2.4696356071274295e-12,0.354
5.651556230362731e-07,3.709531036510949e-09,0.04574762290938016,0.0457070910512396,3.412903548394297e-05,-2.470412763244667e-12,0.3545
7.437987522423972e-07,2.3187601561058813e-09,0.04574072787234712,0.04570018525694936,3.363397339195551e-05,-2.4688029398589606e-12,0.355
5.839297396795229e-07,4.8692983256604094e-09,0.04573390855951136,0.0456932015138764,3.267360416481235e-05,-2.4720225866303736e-12,0.3555
7.152679066396717e-07,2.7199124827403942e-09,0.0457268809371032,0.04568615492803344,3.3690245271222885e-05,-2.4751867222505552e-12,0.356
8.704407100795786e-07,2.4174331980653108e-09,0.04572009659491152,0.04567902994093456,3.319109125998754e-05,-2.4807933485249123e-12,0.3565
5.803279535185335e-07,2.1407031702835866e-10,0.0457134456056296,0.0456718944990424,3.230950175203695e-05,-2.4856228186820317e-12,0.357
6.486629127999688e-07,2.286744398005691e-09,0.0457062419988372,0.04566447823629944,3.276313919198248e-05,-2.493616424459333e-12,0.3575
6.492476859951135e-07,4.710716719480423e-09,0.04569929196336008,0.04565682261449696,3.20022590255542e-05,-2.49922305073369e-12,0.358
8.204625229629725e-07,3.699066879192525e-09,0.04569232716972896,0.04564834490411032,3.190478638714911e-05,-2.5088264798966975e-12,0.3585
7.723126007191938e-07,3.539776478878043e-09,0.0456854137803488,0.04563841947892256,2.9513523486346394e-05,-2.5136004389025857e-12,0.359
1.0868996450363877e-06,4.438212485025073e-09,0.045678543471872,0.04562593882409904,2.5969530023983722e-05,-2.5175972417912362e-12,0.3595
5.938387981560544e-07,1.567038165894985e-12,0.04567164215148024,0.04561091888490016,2.2206013223224907e-05,-2.5248136914512997e-12,0.36
5.253297123974932e-07,5.57989632277156e-09,0.04566407633329248,0.04559401025979912,2.0422064440750454e-05,-2.5336399644970697e-12,0.3605
4.3052985391339726e-07,4.820541757433183e-09,0.04565600018503568,0.04557678103713368,2.1254520791935683e-05,-2.5424107263916085e-12,0.361
8.395559329618663e-07,3.8062039978137285e-09,0.04564713307138488,0.04556003206966312,2.1701740340773767e-05,-2.5504043321689096e-12,0.3615
3.6113015624422706e-07,3.8376791952621225e-09,0.04563658088322744,0.04554399684455136,2.433169813276237e-05,-2.560840428600386e-12,0.362
6.151169729545769e-07,8.878089922947918e-09,0.04562301069455808,0.0455285638175136,2.3623789223936598e-05,-2.560840428600386e-12,0.3625
7.281631701563929e-07,1.9103741574766353e-09,0.04560717998176336,0.04551403335971216,2.5624557479231314e-05,-2.566391543723512e-12,0.363
4.7556530007736297e-07,5.714460078742878e-09,0.04559027829174056,0.04549986777128256,2.3848514172031265e-05,-2.5736079933835754e-12,0.3635
5.618729221612551e-07,3.1119576776594826e-09,0.04557308918314672,0.0454861928747768,2.5217603806360067e-05,-2.578437463540695e-12,0.364
8.804568426348802e-07,7.2214033641770925e-09,0.04555653780793904,0.0454732585729732,2.5174248874382243e-05,-2.5848212459322895e-12,0.3645
5.727095341578892e-07,5.909909922552359e-09,0.04554100130012488,0.04546057801416704,2.7762247599150136e-05,-2.591205028323884e-12,0.365
7.80096412723863e-07,6.818604320057986e-09,0.04552587568707152,0.0454483063921096,2.86310000687795e-05,-2.596811654598241e-12,0.3655
7.264095348846755e-07,4.162179365052587e-09,0.04551173020312808,0.04543628968763624,2.9602632672820484e-05,-2.603195436989836e-12,0.366
6.192741164035009e-07,6.902032834155136e-10,0.04549782528208464,0.04542445369878544,2.809574946394111e-05,-2.6096347305326617e-12,0.3665
7.264074960017242e-07,5.2894394420022195e-09,0.04548432135701048,0.04541309324811488,2.8379015814428143e-05,-2.6136315334213123e-12,0.367
5.458261661608899e-07,2.138217360114769e-09,0.04547139756344072,0.04540193883383912,2.816666542238e-05,-2.6192381596956693e-12,0.3675
8.359989876749463e-07,5.538931598103591e-09,0.04545877966955168,0.04539097392411072,2.6198281652733968e-05,-2.622402295315851e-12,0.368
6.614993867185004e-07,2.878280079554596e-09,0.04544675103312632,0.04538024326250568,2.7062924542353706e-05,-2.625621942087264e-12,0.3685
1.0368583764006067e-06,5.3068345620688184e-09,0.04543490850013784,0.0453696424071844,2.597576561758075e-05,-2.6287860777074457e-12,0.369
1.1140516007965284e-06,1.3743797440401995e-08,0.04542355113374928,0.04535938797840976,3.021182855678095e-05,-2.6328383917473275e-12,0.3695
8.594797882427452e-07,3.831862958880716e-09,0.04541255076259456,0.04534887752450528,3.208013531841303e-05,-2.6343927039818027e-12,0.37
4.6347223151693706e-07,4.65305279723216e-09,0.04540156828736512,0.04533889446039624,3.490544443673915e-05,-2.6376123507532157e-12,0.3705
5.728245851960301e-07,3.299128560618758e-09,0.045390531036484,0.045329224119916,3.4427055059182976e-05,-2.642386309759104e-12,0.371
5.571343631161074e-07,4.723759598757038e-09,0.04537978121121592,0.04531971387439528,3.419774583435231e-05,-2.644828800413279e-12,0.3715
9.942687509631454e-07,3.3330754337090873e-09,0.04536940158017088,0.04531044386406528,3.499841436960249e-05,-2.6472157799162233e-12,0.372
6.328475187222793e-07,3.203903760351512e-09,0.04535938079140048,0.04530131569920112,3.3481199576024245e-05,-2.6496027594191673e-12,0.3725
1.1843878291173393e-06,4.3640119989918347e-10,0.0453491303894984,0.04529235847288368,3.404784571681141e-05,-2.653599562307818e-12,0.373
7.060292844807137e-07,1.341719520209228e-09,0.04533931621248512,0.04528344477330752,3.056341379603644e-05,-2.6575963651964685e-12,0.3735
6.430096464865587e-07,3.379174634554616e-09,0.04532959330675616,0.045274762649164,3.275158551518942e-05,-2.6608160119678814e-12,0.374
7.044388181595695e-07,2.9682391197716207e-09,0.04531995703098064,0.04526615358823272,3.460752565276337e-05,-2.662425835353588e-12,0.3745
4.408148024798164e-07,6.293112558841685e-11,0.04531067071190648,0.04525796480622928,3.4551138111238444e-05,-2.662425835353588e-12,0.375
7.473894802420555e-07,3.8149668771247924e-09,0.04530142326720104,0.04524970262008992,3.5767788464036165e-05,-2.6640356587392944e-12,0.3755
6.663547658450342e-07,4.719362796390403e-09,0.04529261198140216,0.04524177125113264,3.518461982554566e-05,-2.6655899709737696e-12,0.376
8.117554663178428e-07,1.6823104020957658e-10,0.04528386362536016,0.04523381093270992,3.419549767202934e-05,-2.6664226382422385e-12,0.3765
3.282709235205572e-07,3.956830800511124e-09,0.0452752580135556,0.04522589115153704,3.170185522483049e-05,-2.670419441130889e-12,0.377
5.519016198426985e-07,3.5439879503273986e-10,0.04526654071235936,0.04521804198368184,3.238158848239969e-05,-2.6720292645165955e-12,0.3775
1.1376104664048703e-06,7.666309358167478e-09,0.04525831424513672,0.04521011875422088,3.189102021194934e-05,-2.6776358907909525e-12,0.378
5.328633686380035e-07,8.33413120460147e-09,0.04525053654851968,0.04520242469065128,3.138176931760661e-05,-2.6824098497968407e-12,0.3785
6.713041927966512e-07,5.9075592820367895e-09,0.04524247896855208,0.04519507156852328,3.0508060023137773e-05,-2.6896262994569042e-12,0.379
7.37518166878115e-07,1.4478956020247402e-09,0.04523462154890736,0.04518748916768488,3.1630758199230335e-05,-2.6976199052342054e-12,0.3795
1.0492204988790665e-06,4.2112490369894395e-09,0.04522691225574536,0.04518019677872312,3.129718612315813e-05,-2.7023938642400935e-12,0.38
9.330724756034803e-07,7.281505440270841e-09,0.04521941085364944,0.04517290645771128,3.0177040206358363e-05,-2.704836354894269e-12,0.3805
9.195281420806833e-07,8.252133629205183e-10,0.0452117101081612,0.04516570211788216,2.5793218755176817e-05,-2.706390667128744e-12,0.381
5.839856453623837e-07,4.748484799810271e-09,0.04520405252965184,0.04515864591383448,2.373519822240766e-05,-2.709610313900157e-12,0.3815
4.3165632616221083e-07,3.2550145565024557e-09,0.04519644095468776,0.0451517258643,2.5420541117537887e-05,-2.709610313900157e-12,0.382
3.8392230791717274e-07,4.682714244141906e-09,0.04518872357553008,0.0451448480350632,2.5331150010354797e-05,-2.7103874700173947e-12,0.3825
3.520369127249512e-07,1.417554559846046e-09,0.04518128194276848,0.04513806435948032,2.534544370480507e-05,-2.711997293403101e-12,0.383
7.146888216791325e-07,7.746285279885967e-09,0.04517383044992936,0.04513149910369656,2.471507476398127e-05,-2.7144397840572765e-12,0.3835
4.096249236820726e-07,5.6970400064138005e-09,0.04516679255608768,0.04512522032825288,2.4723630717593537e-05,-2.7144397840572765e-12,0.384
4.111074239157575e-07,6.426001675219339e-09,0.04515960081031768,0.0451187128504368,2.5546289498357133e-05,-2.718436586945927e-12,0.3845
5.176859612793239e-07,3.5565251993441294e-09,0.04515249034606336,0.04511242380697216,2.423258429440356e-05,-2.723987702069053e-12,0.385
6.672784746419858e-07,5.932588080515e-09,0.04514568768148368,0.04510609166874736,2.5157127351960185e-05,-2.7280400161089347e-12,0.3855
4.92816931998985e-07,1.0071535598565884e-08,0.04513906182497728,0.04509977625337552,2.7011666324794348e-05,-2.7344237985005293e-12,0.386
7.019099936000917e-07,7.334000719227962e-09,0.04513238017849816,0.04509376591940408,2.8348132566358153e-05,-2.737587934120711e-12,0.3865
6.933417032797817e-07,4.077406239033632e-09,0.04512602531718248,0.04508753719222048,2.8471477882430207e-05,-2.7400304247748863e-12,0.387
7.302066833622667e-07,2.8670059173951934e-09,0.04511952300798936,0.04508133613685336,2.8828102336841965e-05,-2.7448043837807745e-12,0.3875
6.466392232784557e-07,5.6220698374520595e-09,0.04511324741466,0.04507516416841088,3.102099998553154e-05,-2.749633853937894e-12,0.388
4.6871030823930626e-07,6.157220878988401e-09,0.04510716029754208,0.0450693295866452,3.1475266599967355e-05,-2.7527979895580756e-12,0.3885
3.826757967936856e-07,7.026318318836822e-09,0.04510074635536392,0.04506325429231536,2.9959264874368507e-05,-2.7567947924467262e-12,0.389
3.869479424795097e-07,5.957039597714875e-09,0.04509436793486968,0.04505746447481136,2.9704244827954973e-05,-2.763234085989552e-12,0.3895
3.6609201559817395e-07,1.0081704845954498e-09,0.04508815767161352,0.04505172804509096,2.956578061841242e-05,-2.7672308888782027e-12,0.39
5.727889764786664e-07,3.0646944843004675e-09,0.04508203147501856,0.045045738692776,2.900706039044021e-05,-2.772004847884091e-12,0.3905
5.383062470359912e-07,5.281934556400358e-09,0.0450760655776116,0.04503991460526712,2.8393056412001627e-05,-2.7792212975441544e-12,0.391
6.336654382391171e-07,5.906249114784323e-09,0.04507016402203536,0.04503432594353744,2.7838944312796876e-05,-2.788824726707162e-12,0.3915
6.302768639152023e-07,2.7028791149685816e-09,0.04506423220944,0.04502865147531376,2.7501770427984518e-05,-2.794431352981519e-12,0.392
6.341705686349619e-07,5.646277355386697e-09,0.04505862314688584,0.0450229100796108,2.8924558506338016e-05,-2.8008151353731137e-12,0.3925
5.495868097629697e-07,4.889084720405279e-09,0.04505289861560992,0.04501741315319,3.1518807832808804e-05,-2.8071989177647083e-12,0.393
6.30169063042807e-07,2.028779595708574e-09,0.04504695933679552,0.04501179758489112,3.208912304641931e-05,-2.811195720653359e-12,0.3935
5.596207398386732e-07,4.445396314944894e-09,0.0450411919136148,0.0450062020797436,3.080462528959327e-05,-2.816802346927716e-12,0.394
4.4685789663684305e-07,8.171711918247837e-11,0.04503551857727784,0.04500071381190832,3.353228000957387e-05,-2.822408973202073e-12,0.3945
5.829503322424268e-07,2.242208800573575e-09,0.04502972815556248,0.04499525992403168,3.482296653833927e-05,-2.8264057760907235e-12,0.395
3.15070649917204e-07,4.613637444306207e-09,0.0450242262868092,0.0449897761267052,3.513332832483229e-05,-2.830402578979374e-12,0.3955
5.245049313623573e-07,1.1116168818769978e-09,0.04501852187030872,0.04498452955609056,3.5232958343178744e-05,-2.833622225750787e-12,0.396
4.413433528846489e-07,2.0476442416650364e-09,0.04501284554025808,0.04497925395078808,3.689484675117871e-05,-2.8383961847566752e-12,0.3965
4.4902509696576054e-07,5.1186502397770894e-09,0.04500723803606792,0.04497399959133072,3.835992506318053e-05,-2.8423929876453258e-12,0.397
6.512363226393592e-07,5.555807203183605e-10,0.04500175943654424,0.044968747168352,3.9513843318350617e-05,-2.847999613919683e-12,0.3975
4.6218229520639253e-07,3.6534888309125435e-10,0.04499644231287472,0.04496355432831848,3.912619913915005e-05,-2.8528290840768022e-12,0.398
4.015801359988358e-07,1.5593200758390324e-09,0.04499101472013144,0.04495846668270616,3.849114199439008e-05,-2.8576030430826904e-12,0.3985
3.3147232800234683e-07,6.914973843530348e-09,0.04498568875269928,0.04495324668019904,3.7556060433541205e-05,-2.86243251323981e-12,0.399
7.847834613619598e-07,1.2056526402237644e-09,0.04498029951308816,0.04494818991935448,3.756971226642758e-05,-2.8664293161284604e-12,0.3995
3.2533106415766344e-07,2.2368297561414785e-09,0.04497529514808328,0.04494309778321944,3.6604644400028974e-05,-2.869593451748642e-12,0.4
3.8541055848162475e-07,2.8822333617006812e-09,0.04496992182395168,0.0449379663885008,3.687397328477893e-05,-2.872813098520055e-12,0.4005
4.716190629555639e-07,2.883961437716298e-09,0.0449647846603792,0.04493293042695136,3.760948396402952e-05,-2.8775870575259432e-12,0.401
4.721753299949394e-07,5.290200638663478e-09,0.04495965731282008,0.04492788959302696,3.749036080402668e-05,-2.8800295481801186e-12,0.4015
6.330462248779756e-07,3.892361120916288e-09,0.04495454362972432,0.04492288749284312,3.735710509200629e-05,-2.8831936838003003e-12,0.402
6.607187438417705e-07,5.324669281880912e-09,0.04494952736907352,0.04491784124753736,3.5964079003969474e-05,-2.887190486688951e-12,0.4025
3.89363953121058e-07,2.2175597608198316e-09,0.04494452190719384,0.04491290589071736,3.4461283373588e-05,-2.889632977343126e-12,0.403
7.405265553608875e-07,2.1825204837844225e-09,0.04493933039137272,0.0449079429528264,3.314551790800646e-05,-2.8920199568460703e-12,0.4035
7.402366555969708e-07,1.1849208003678058e-09,0.04493447349015816,0.04490297687246568,2.969425185594954e-05,-2.8936297802317767e-12,0.404
5.863359685623348e-07,1.1000646366055022e-09,0.04492951371237792,0.04489801164603912,3.018529458720387e-05,-2.8952396036174832e-12,0.4045
7.416003214369415e-07,7.065480839285598e-10,0.04492449521550424,0.0448929572893036,3.0489896543972606e-05,-2.8952396036174832e-12,0.405
3.070508573579933e-07,2.6259014407337133e-09,0.04491965984051408,0.04488809118827416,3.2122357974340154e-05,-2.8944069363490144e-12,0.4055
6.311916981582844e-07,2.1940286393240527e-09,0.04491441445054088,0.04488322079054352,3.109600721040717e-05,-2.896016759734721e-12,0.406
3.634466621618704e-07,2.297303597353917e-09,0.04490946857336392,0.04487844690222168,2.8568185235222643e-05,-2.8976265831204273e-12,0.4065
9.56936698000288e-07,2.615417035722878e-09,0.04490447855402064,0.04487366114689,2.824411626634049e-05,-2.898403739237665e-12,0.407
5.381258530376409e-07,1.1617672102115506e-10,0.04489969979292456,0.04486877721809296,2.4824178448734635e-05,-2.900790718740609e-12,0.4075
3.666707597618779e-07,4.5192024011875276e-09,0.04489468912963328,0.044863515823746,2.3027178159940043e-05,-2.9047875216292596e-12,0.408
8.493819922406054e-07,6.585188783159168e-10,0.04488973825995696,0.0448574768159812,2.2496127795146315e-05,-2.9088398356691414e-12,0.4085
4.0250906415545407e-07,6.777859176687606e-10,0.04488508362596808,0.04484992096259872,1.794562463119931e-05,-2.912836638557792e-12,0.409
5.303111056814691e-07,4.546877277467054e-09,0.04488016058686424,0.04483988000429608,1.8262068712804336e-05,-2.9160007741779737e-12,0.4095
7.018249187154546e-07,3.806282483642676e-09,0.04487535825825256,0.04482724401484064,1.7735471804836145e-05,-2.9192204209493866e-12,0.41
5.548205869593259e-07,4.181862557628424e-09,0.0448705614245624,0.04481282862852296,2.0212387328744086e-05,-2.9256042033409813e-12,0.4105
2.5762981999827295e-07,2.5677905635124176e-09,0.04486528380893216,0.04479774897065344,2.158264168883317e-05,-2.9335978091182824e-12,0.411
5.521064210395332e-07,3.3953292052912865e-09,0.04485887121632296,0.04478299440001104,2.085514556560142e-05,-2.944033905549759e-12,0.4115
3.279730371175127e-07,3.118238639521209e-09,0.04485115901198928,0.0447688796055528,1.952492775203485e-05,-2.95202751132706e-12,0.412
4.1049033847745386e-07,4.719439977707296e-10,0.0448408857614068,0.04475561736681872,1.978015632642105e-05,-2.9591884498358922e-12,0.4125
5.581329067250174e-07,6.195252318097477e-09,0.04482788313521432,0.04474308305760328,1.7860364963206976e-05,-2.9647950761102493e-12,0.413
1.6921462735880466e-07,7.466328236227504e-09,0.04481341826239008,0.04473105885703464,2.0447190758332567e-05,-2.9704017023846063e-12,0.4135
2.795931398416607e-07,4.837551921543781e-09,0.04479813281342432,0.04471966881020744,2.0323143889555695e-05,-2.976785484776201e-12,0.414
7.952077806377966e-07,5.379112086312254e-09,0.04478332728317992,0.0447086938951704,2.0552315451949354e-05,-2.9840019344362645e-12,0.4145
5.65814730076053e-07,2.2623155987444576e-09,0.04476964246789936,0.04469801363501736,2.3338761363178584e-05,-2.9896085607106215e-12,0.415
4.834719724011727e-07,3.6143991202775005e-09,0.04475643179907648,0.044687698209986,2.2428051315137587e-05,-2.996825010370685e-12,0.4155
4.875085317587735e-07,2.6083907186946753e-09,0.0447437836802332,0.0446776375947336,2.3399593055972723e-05,-3.0032087927622797e-12,0.416
5.281802570381022e-07,3.5012007182366744e-09,0.04473180456369928,0.04466793249230904,2.273755315995718e-05,-3.0095925751538743e-12,0.4165
2.9125818911540646e-07,4.640835118974174e-09,0.04472058957575224,0.04465866138825232,2.244156774477979e-05,-3.016809024813938e-12,0.417
7.768892799978055e-07,1.8449220831606716e-09,0.04470951385286608,0.0446496920862788,2.231063154634061e-05,-3.0240254744740014e-12,0.4175
3.4715130143442297e-07,4.554493601705012e-09,0.04469906797179608,0.04464105982517208,2.361248196158794e-05,-3.0296321007483584e-12,0.418
5.559532604768047e-07,5.941827918576337e-09,0.04468874004430752,0.04463249108539448,2.424314071280964e-05,-3.0352387270227155e-12,0.4185
6.930081723199866e-07,4.14741255921891e-09,0.04467890276813344,0.04462421832864872,2.545972618162029e-05,-3.04162250941431e-12,0.419
6.707873263997466e-07,5.539835125356607e-09,0.04466937227357504,0.04461623709732072,2.477187068961051e-05,-3.0488389590743736e-12,0.4195
4.7052095671767935e-07,1.6036707239930337e-09,0.04466016169972272,0.04460835495686264,2.69349841728328e-05,-3.0552227414659683e-12,0.42
5.236106528777595e-07,4.351842643190995e-09,0.04465111261145088,0.04460078928537928,2.613598446399301e-05,-3.062439191126032e-12,0.4205
5.467892067248514e-07,7.901448960401236e-09,0.04464243787321544,0.04459338105233376,2.5928367830441168e-05,-3.06721315013192e-12,0.421
5.895111897594174e-07,1.2390375531134978e-10,0.0446339635127136,0.04458627854380944,2.362475699513311e-05,-3.06721315013192e-12,0.4215
4.503460512006452e-07,4.085648881713144e-09,0.04462576795149448,0.04457916838368456,2.4272125118351973e-05,-3.0664359940146824e-12,0.422
4.851759874413553e-07,7.253701202192264e-09,0.04461778506061144,0.04457259215717808,2.5809166148804685e-05,-3.06721315013192e-12,0.4225
7.839013357602287e-07,6.5163127185852154e-09,0.04460996681234792,0.04456621263342976,2.452055081114679e-05,-3.070432796903333e-12,0.423
3.6018760255634996e-07,1.7658618456373176e-09,0.04460251301466776,0.04455982526619304,2.594393661681238e-05,-3.0735969325235146e-12,0.4235
3.1423370783906224e-07,3.5235483142326274e-09,0.0445948859477148,0.04455344169223224,2.6656024454396743e-05,-3.077593735412165e-12,0.424
8.780185360782178e-07,6.014814160626436e-09,0.04458764084668712,0.04454733212839944,2.680523064235718e-05,-3.075206755909221e-12,0.4245
7.308177542436622e-07,4.51225648512299e-09,0.04458092184252488,0.04454135942100128,2.961319015515329e-05,-3.080813382183578e-12,0.425
5.419588694349775e-07,8.236511916948075e-09,0.0445742964996164,0.04453554993771448,2.737346184078504e-05,-3.0888069879608793e-12,0.4255
5.812087273543431e-07,2.7288933543423433e-09,0.04456776971686904,0.04453013106561456,2.7163415719955175e-05,-3.0960234376209428e-12,0.426
4.928462725636851e-07,2.5278403190109877e-09,0.04456139913764784,0.04452458508162192,2.535840223438779e-05,-3.1024072200125374e-12,0.4265
8.331601509606323e-07,3.630811207244733e-10,0.04455524083400152,0.04451908621668408,2.6194781302391057e-05,-3.108791002404132e-12,0.427
3.536628185585311e-07,4.13059799558857e-09,0.04454941885505072,0.04451365469765416,2.625522461596752e-05,-3.1127878052927827e-12,0.4275
3.9839122887436185e-07,1.7490181594692622e-09,0.04454326533994792,0.04450837185684248,2.5540120580758163e-05,-3.1168401193326645e-12,0.428
4.900728208800942e-07,4.381697442379373e-09,0.04453739083493128,0.0445031901198912,2.4807716019981108e-05,-3.120836922221315e-12,0.4285
4.1212173175486644e-07,5.420404479428154e-09,0.04453171166241,0.04449827089120168,2.5188421410415884e-05,-3.126388037344441e-12,0.429
5.757470605549653e-07,3.1305038422635434e-09,0.04452609632619464,0.04449327564326168,2.617769345913956e-05,-3.1312175075015602e-12,0.4295
2.659984102357238e-07,4.603307200701234e-09,0.04452084991424488,0.0444882842024452,2.6246815947983393e-05,-3.1359914665074484e-12,0.43
4.826257931148104e-07,3.35702583786901e-09,0.04451555838484744,0.04448341024170696,2.6704533893640026e-05,-3.1415980927818055e-12,0.4305
6.42162664481194e-07,2.7238863248291167e-09,0.04451037692401736,0.04447874104494064,2.7964551389536574e-05,-3.1472047190561625e-12,0.431
1.6443066767901637e-07,3.7062364843798434e-09,0.04450536401390504,0.04447429365092512,3.199034526724098e-05,-3.1495916985591066e-12,0.4315
5.354023681555797e-07,3.5115367558180566e-10,0.04450000295883384,0.04446994358044328,3.21569455168369e-05,-3.153588501447757e-12,0.432
3.147900232008949e-07,2.5671574449548373e-09,0.04449515054513808,0.04446561904478064,3.252569294398544e-05,-3.1575853043364077e-12,0.4325
5.309651608803589e-07,6.325245605065533e-10,0.04449043254538768,0.04446137564202376,3.2567375631176176e-05,-3.1608049511078207e-12,0.433
2.6889840887972527e-07,4.122196556322066e-09,0.04448568241945272,0.0444573687457128,3.50409685432318e-05,-3.1640245978792336e-12,0.4335
4.078300253548828e-07,5.4454270398407445e-09,0.04448076873433016,0.04445346166098864,3.5363640343955005e-05,-3.1687985568851218e-12,0.434
4.5093508424520756e-07,2.1563086455289593e-09,0.04447620844647936,0.04444975799276184,3.5564632008822095e-05,-3.1720182036565348e-12,0.4345
3.9114053112382363e-07,1.862208560965417e-09,0.0444718023808992,0.0444459960709948,3.374860759519649e-05,-3.1784019860481294e-12,0.435
2.0827182432153757e-07,2.596745596328276e-09,0.04446737603901464,0.04444223367261032,3.541432625842056e-05,-3.1840086123224864e-12,0.4355
3.2677440168354943e-07,5.915294878922062e-09,0.04446302162657944,0.04443851683825912,3.6094018865617805e-05,-3.1896152385968435e-12,0.436
2.871722724062664e-07,5.7704728842478126e-09,0.04445897923753336,0.04443500569181528,3.570111705519796e-05,-3.193612041485494e-12,0.4365
5.361181332000364e-07,1.3060114448237847e-09,0.04445497632181256,0.04443153732448288,3.644645166722693e-05,-3.196831688256907e-12,0.437
5.801478414405037e-07,5.7655850371762796e-09,0.04445135478641168,0.04442797648516264,3.415461078559723e-05,-3.1983860004913822e-12,0.4375
4.99961708720631e-07,9.016323243571378e-10,0.04444766149197728,0.04442452627982672,3.4505455838385046e-05,-3.2039926267657393e-12,0.438
3.0241458151558653e-07,4.04128647907287e-09,0.04444398233355464,0.04442113957986888,3.188511824403495e-05,-3.2088220969228587e-12,0.4385
5.273595252777707e-07,5.870267764940262e-09,0.04444023843346416,0.04441798156636072,3.327151450716048e-05,-3.213596055928747e-12,0.439
6.480504159966927e-07,4.765524558303369e-09,0.04443672555042432,0.04441487581556768,3.3384826815141544e-05,-3.219202682203104e-12,0.4395
4.4579892007762245e-07,1.3313026375749715e-09,0.04443336973420448,0.04441182119662552,3.125079163923683e-05,-3.224809308477461e-12,0.44
2.5955137319955135e-07,1.0243442413737647e-09,0.04442982671972488,0.04440869621736584,2.8765262663155156e-05,-3.2296387786345804e-12,0.4405
3.6756098951984395e-07,6.237029837041774e-09,0.04442623422980776,0.0444056415365416,2.9456833761543066e-05,-3.2367997171434126e-12,0.441
4.7272674936343906e-07,4.565155760360984e-09,0.04442286775429256,0.0444026118002216,3.0757287374338915e-05,-3.2447933229207138e-12,0.4415
5.055296263961617e-07,3.501325757104823e-09,0.04441972494171968,0.04439964895945736,3.0452381241552473e-05,-3.2512326164635397e-12,0.442
3.503952783964759e-07,1.7729456097681506e-10,0.04441664747953048,0.04439669184441544,3.0741302541548166e-05,-3.2552294193521902e-12,0.4425
4.879287079997963e-07,3.7384925571926075e-09,0.04441341176462384,0.04439378928836512,2.9168913867172463e-05,-3.2600033783580784e-12,0.443
2.3888532455634826e-07,7.405302961116522e-09,0.04441038781879656,0.04439103731427424,3.0048353142353434e-05,-3.2656100046324354e-12,0.4435
5.44797085839932e-07,3.830507439017694e-09,0.04440736404697824,0.04438819694007,2.9856122187199574e-05,-3.269606807521086e-12,0.444
2.9197752783594044e-07,6.2128200015165724e-09,0.04440453030796472,0.04438549100624256,3.0931200038386564e-05,-3.275213433795443e-12,0.4445
5.082689117641426e-07,4.625991360807102e-09,0.04440143428758256,0.04438292907339784,3.0873258961561234e-05,-3.278433080566856e-12,0.445
2.610561009586121e-07,4.2684408091409054e-10,0.04439850927960104,0.04438036451279888,2.900393659199807e-05,-3.283207039572744e-12,0.4455
5.982508874402548e-07,3.46075744450669e-09,0.04439557325239592,0.0443778248760452,2.826342133677162e-05,-3.2872038424613947e-12,0.446
4.940060615230002e-07,1.3400095200122308e-09,0.0443928764659452,0.04437533459757304,2.7770884549638275e-05,-3.2904234892328077e-12,0.4465
6.36403164881727e-07,3.0656803207129713e-09,0.04439015446758296,0.04437288724150992,2.919735996875783e-05,-3.2960301155071647e-12,0.447
2.752560896782108e-07,6.892032243521751e-09,0.04438751017257064,0.04437048110129792,3.088072165435829e-05,-3.300804074513053e-12,0.4475
3.592087045589665e-07,5.106356081030494e-09,0.04438474080565576,0.04436824744640048,3.058390809596023e-05,-3.3048008774017035e-12,0.448
2.8180673319888605e-07,4.289302794890926e-09,0.04438213095706976,0.04436608649590208,2.9096638386350016e-05,-3.308797680290354e-12,0.4485
1.7534630008392282e-07,5.8178919182250155e-09,0.0443795714777216,0.04436384379526856,2.833375424959872e-05,-3.312017327061767e-12,0.449
3.042010172024656e-07,3.853446561841167e-09,0.04437702636534688,0.04436182462887872,2.804326224481457e-05,-3.3160141299504176e-12,0.4495
2.179668663962464e-07,5.939220955319957e-09,0.04437461480365936,0.04435959868341648,2.7306076198385654e-05,-3.3216207562247746e-12,0.45
2.766738384785139e-07,3.559468317315684e-09,0.0443721544109832,0.04435747790266488,2.6304090677609082e-05,-3.325617559113425e-12,0.4505
2.6222443336165746e-07,4.375821760493892e-09,0.04436983172487704,0.0443555129523036,2.6741151647136086e-05,-3.3296143620020757e-12,0.451
6.553779820783756e-07,1.2521784789609747e-09,0.04436760725447688,0.0443536046160984,2.74446778816273e-05,-3.3352209882764328e-12,0.4515
3.414187868047702e-07,4.26719599933012e-09,0.04436558550579504,0.04435155392648136,2.7127768479240366e-05,-3.3392177911650833e-12,0.452
1.968981875183351e-07,1.294540155627466e-09,0.0443633792095632,0.04434969585611728,2.5976949634354263e-05,-3.3439917501709715e-12,0.4525
2.69693934636106e-07,2.9499388765064083e-09,0.04436111294016888,0.04434772969996104,2.5943021541574574e-05,-3.347988553059622e-12,0.453
2.0503559855500342e-07,4.946698640984071e-09,0.0443588020239304,0.04434607149943552,2.619196450881489e-05,-3.3528180232167415e-12,0.4535
1.43460648076299e-07,6.25113111968334e-09,0.04435671294738904,0.04434428242914416,2.6033988890339366e-05,-3.3575919822226297e-12,0.454
2.228556408023774e-07,6.86712967740144e-09,0.04435472315711688,0.0443426075368292,2.5714617945538087e-05,-3.3640312757654556e-12,0.4545
3.54036760956411e-07,1.0546904322117356e-10,0.04435273268094944,0.044340639191878,2.578281065757082e-05,-3.3696379020398126e-12,0.455
2.9117660575728177e-07,4.422832794448439e-10,0.04435098075725592,0.04433880458670288,2.5836042939153536e-05,-3.3751890171629384e-12,0.4555
2.7585599968182883e-07,5.243662636045254e-09,0.0443491232884164,0.04433698142486208,2.698987046800827e-05,-3.380018487320058e-12,0.456
2.9884084167680625e-07,3.314739441262482e-09,0.04434724082549296,0.04433521064409952,2.680997660398088e-05,-3.3840152902087084e-12,0.4565
4.78510544160704e-07,4.0451637595140255e-09,0.04434541458730448,0.04433337859183256,2.5664454736840092e-05,-3.390399072600303e-12,0.457
3.896239696016268e-07,2.585218157602487e-09,0.04434367054829448,0.04433159274101512,2.6440761954349412e-05,-3.398392678377604e-12,0.4575
4.4554190728463006e-07,1.8985327199239066e-09,0.0443417816032504,0.04432979993855376,2.8835409463967565e-05,-3.407218951423374e-12,0.458
3.5850925016178703e-07,3.634236078742248e-09,0.0443400205491752,0.04432803063809792,2.8697755544038195e-05,-3.415989713317913e-12,0.4585
1.7004354335714567e-07,3.0348280763425883e-09,0.04433823966732808,0.04432641391555928,2.9984019808804163e-05,-3.4232061629779764e-12,0.459
2.665676832810937e-07,6.876953589918244e-10,0.04433636494693608,0.0443248622520608,3.009676001275441e-05,-3.4320324360237464e-12,0.4595
3.597615551229061e-07,1.888030481955738e-09,0.04433450994705888,0.0443233541019792,2.9503466748792562e-05,-3.4400260418010475e-12,0.46
1.3736154624161e-07,5.813189284109566e-09,0.04433277912028056,0.04432177557867056,2.7701892389542238e-05,-3.4504066270812928e-12,0.4605
1.4559356063814644e-07,5.926393611965786e-10,0.04433089228943464,0.04432041661031808,2.775184073833259e-05,-3.4576230767413563e-12,0.461
2.0830161104323786e-07,3.79314031573319e-09,0.0443290943923852,0.04431896464301664,2.7828919785588546e-05,-3.4680036620216015e-12,0.4615
2.6530830512377923e-07,3.579659839381133e-09,0.044327419447052,0.04431756850534056,2.8222630791940873e-05,-3.475220111681665e-12,0.462
3.672160522397161e-07,1.5223552765619708e-09,0.04432583153174392,0.0443161258357864,2.8641159327214005e-05,-3.483213717458966e-12,0.4625
2.453762424844963e-07,3.324772637758322e-09,0.04432439817521608,0.04431469558160496,2.887492457037677e-05,-3.4904301671190296e-12,0.463
4.5200802752110025e-07,5.578514879200913e-09,0.04432283430794176,0.044313183207936,2.7805244711132104e-05,-3.4960367933933867e-12,0.4635
2.0290592784438788e-07,1.8945918375812276e-09,0.04432136799629312,0.04431190458441512,3.0474745846387208e-05,-3.500810752399275e-12,0.464
2.3465944151701557e-07,1.7557365283860094e-11,0.04431983457266928,0.04431053756412576,2.945009009358568e-05,-3.5056402225563943e-12,0.4645
1.6489841623418267e-07,4.650321204502372e-09,0.04431835019502688,0.0443091179337516,2.8025862355174347e-05,-3.51119133767952e-12,0.465
1.6700564223898207e-07,3.775300877473242e-09,0.04431684854183448,0.04430790686038008,2.8022390411996945e-05,-3.517630631222346e-12,0.4655
3.891546124026868e-07,2.6495495172862427e-09,0.04431548147848584,0.04430663821727896,2.7526567241586974e-05,-3.523237257496703e-12,0.466
3.589217480795548e-07,3.5557300784305745e-09,0.04431410955554176,0.04430533193036376,3.0021239450395143e-05,-3.5296210398882977e-12,0.4665
2.7088850632073225e-07,1.981679036144879e-09,0.04431267422658992,0.04430411688717912,3.0499838854392003e-05,-3.5352276661626547e-12,0.467
2.779487701595751e-07,5.187905660619663e-10,0.04431127580155704,0.04430281253797944,3.048287315121634e-05,-3.540001625168543e-12,0.4675
1.8455601728112336e-07,4.356907279401412e-09,0.04430989081274784,0.04430148620583176,3.144351012640545e-05,-3.5463854075601375e-12,0.468
4.77117105594782e-07,2.4980576773803165e-09,0.04430852204322856,0.04430011534341008,3.1023774397564985e-05,-3.5528247011029634e-12,0.4685
2.3301317599727644e-07,2.5834399897117777e-10,0.04430734263519184,0.04429877601674472,2.8894729531159236e-05,-3.5584313273773205e-12,0.469
3.102836691193378e-07,3.376210956640424e-09,0.0443059962591292,0.0442974885247384,2.859662879040048e-05,-3.564815109768915e-12,0.4695
1.8365376368290054e-07,3.0490591995668836e-10,0.04430477670763368,0.04429635597052312,2.8604535973641987e-05,-3.5711988921605098e-12,0.47
3.982544091243878e-07,7.786124800457372e-10,0.04430355967924904,0.04429507611540448,2.8759456655147453e-05,-3.5784153418205733e-12,0.4705
5.964430971200363e-07,3.3050603226447706e-09,0.04430228657680696,0.04429381606294424,3.1301494449631484e-05,-3.5840219680949303e-12,0.471
3.1036820208329985e-07,4.416029840415003e-09,0.04430112170776384,0.0442926557791408,3.5331432567953236e-05,-3.5887959271008185e-12,0.4715
3.4533450664342435e-07,2.1127490451577913e-09,0.04429982756238704,0.04429159627079104,3.586700034241552e-05,-3.593625397257938e-12,0.472
2.2898584296077162e-07,3.589793760860882e-09,0.0442985696824288,0.04429050272285704,3.831650277996701e-05,-3.599232023532295e-12,0.4725
2.400521485548812e-07,3.011448562739716e-09,0.04429734305851216,0.04428923638680696,3.9862504682353084e-05,-3.6056158059238896e-12,0.473
2.390198878404748e-07,3.160608004482146e-09,0.04429614219910296,0.0442881401172432,4.000798719838716e-05,-3.610389764929778e-12,0.4735
2.3393949719757723e-07,2.027409559679505e-10,0.04429496928094248,0.04428716689210232,4.0175449012802567e-05,-3.615996391204135e-12,0.474
2.1024647352263504e-07,9.891334418199449e-10,0.04429372749124752,0.0442860130748968,4.069254830474378e-05,-3.623989996981436e-12,0.4745
1.4497460047724342e-07,2.566853535279634e-10,0.0442926194311768,0.04428498911888264,4.073534224158237e-05,-3.6232128408641984e-12,0.475
8.560070272056741e-08,7.770371152071576e-10,0.044291450411238,0.04428389198443976,4.097714195361313e-05,-3.629596623255793e-12,0.4755
1.589539949664598e-07,6.427956847354643e-10,0.04429025842568848,0.04428284344556432,4.0907104519982695e-05,-3.639200052418801e-12,0.476
1.9835714487603795e-07,1.7666148752204514e-09,0.0442890458090684,0.04428185359527392,3.991977422723725e-05,-3.648026325464571e-12,0.4765
3.446138041596214e-07,2.252115362255669e-09,0.0442879194089024,0.04428085254498944,3.9397126727180876e-05,-3.656019931241872e-12,0.477
1.7631245232546666e-07,1.0067840033878284e-09,0.04428692956688544,0.04427987390719456,3.6633207913583377e-05,-3.6647906931364105e-12,0.4775
1.7012532423782423e-07,2.8612488767176814e-09,0.04428574114893488,0.04427888829843624,3.7737477837640476e-05,-3.672839810064943e-12,0.478
2.877475109575034e-07,7.117512829113437e-10,0.04428459712215936,0.04427797699159456,3.834415016001902e-05,-3.682387728076719e-12,0.4785
2.6692446215836885e-07,4.166148558082394e-09,0.0442836289137448,0.04427700199229296,3.8980132117560906e-05,-3.691214001122489e-12,0.479
2.1982388288127597e-07,5.012515284785746e-09,0.04428273239905512,0.0442761890130532,3.864753376958685e-05,-3.700817430285497e-12,0.4795
1.7771702552626945e-07,7.709839711100841e-12,0.0442816598392952,0.04427537713017872,3.7565633979164126e-05,-3.711198015565742e-12,0.48
1.037466479947291e-07,3.1058842372977402e-09,0.04428055957964176,0.04427446693076256,3.774487455521225e-05,-3.722411268114456e-12,0.4805
1.6526590400356422e-07,2.319863114108589e-09,0.044279566770638,0.044273615082698,3.748878854636928e-05,-3.73362452066317e-12,0.481
1.3606411743832814e-07,3.5786255972447556e-09,0.04427863877077752,0.04427264976695456,3.8058666539164676e-05,-3.744837773211884e-12,0.4815
4.003734952809368e-07,5.022481597283246e-10,0.04427768431708472,0.0442717592705392,3.8271651635946036e-05,-3.7552183584921295e-12,0.482
2.189972784019667e-07,2.6383275980590426e-09,0.04427698335601144,0.04427088999330528,3.816679698154246e-05,-3.764821787655137e-12,0.4825
2.4347718496214865e-07,3.952495601644568e-09,0.04427605261692032,0.04427008701612816,3.694483377680857e-05,-3.774425216818145e-12,0.483
1.4453548351917034e-07,3.529746002428613e-09,0.04427515320013816,0.0442693459735148,3.686346818476682e-05,-3.784028645981152e-12,0.4835
2.1717326520453994e-07,2.1787540799289573e-09,0.0442742718215352,0.04426857116629544,3.693832682161169e-05,-3.792799407875691e-12,0.484
1.7023714959929492e-07,2.1033535191339325e-09,0.04427343831103904,0.044267784796826,3.5994286839202694e-05,-3.802402837038699e-12,0.4845
1.1487513992131104e-07,3.789951838473193e-09,0.04427249824015816,0.0442670114550944,3.676844309674632e-05,-3.811229110084469e-12,0.485
2.537143017553034e-07,3.278699596542811e-09,0.044271596808748,0.04426628083023176,3.677632181198209e-05,-3.818390048593301e-12,0.4855
1.6518390080072498e-07,2.548988478623393e-09,0.044270777496732,0.04426557739828472,3.636803050155457e-05,-3.823996674867658e-12,0.486
1.6671090911912767e-07,2.100876882182856e-09,0.04426994943619424,0.04426475093334336,3.62002425368102e-05,-3.8312131245277214e-12,0.4865
3.584353229571513e-07,2.213136715556452e-09,0.0442691954513676,0.04426416520654256,3.5894783634415894e-05,-3.83598708353361e-12,0.487
1.1217819183978461e-07,5.197969624171073e-10,0.04426841557291968,0.04426336548958184,3.670073812234165e-05,-3.845590512696617e-12,0.4875
2.7667756440086233e-07,2.2424734430481763e-09,0.04426748511163848,0.04426268306768,3.657980971916164e-05,-3.85363962962515e-12,0.488
2.6219399399535215e-07,2.4539349580132708e-09,0.0442667778932556,0.04426204598029912,3.72169951912138e-05,-3.860800568133982e-12,0.4885
2.0371625199938626e-07,1.7257664047809484e-09,0.04426602802793464,0.0442613417573352,3.8165723017624664e-05,-3.865630038291101e-12,0.489
2.0402937263991339e-07,2.5752772830900383e-09,0.04426526721025496,0.04426063627936656,3.767482949201817e-05,-3.871236664565458e-12,0.4895
2.2654696416046782e-07,1.8076500019059694e-09,0.04426452844293096,0.04425989271124112,3.76660737063661e-05,-3.876787779688584e-12,0.49
1.950005983977765e-07,1.4494395197961474e-09,0.04426383103884264,0.04425916556906688,3.8403694760824614e-05,-3.882394405962941e-12,0.4905
1.4415786760146876e-07,1.0328800315040354e-11,0.04426314208048344,0.0442583976483976,3.739655306955747e-05,-3.882394405962941e-12,0.491
7.51368383206108e-08,3.3243731170640167e-09,0.04426241323706376,0.0442577069996648,3.730664353196467e-05,-3.882394405962941e-12,0.4915
1.2517161960406975e-07,2.4440856283280965e-10,0.0442615987634424,0.0442570789262276,3.727975820233542e-05,-3.8872238761200606e-12,0.492
2.3867948112377135e-07,1.9833694409054914e-09,0.04426093755608024,0.04425631238366504,3.727286427435139e-05,-3.891997835125949e-12,0.4925
2.3636360727691264e-07,2.809214319499098e-09,0.04426031176014248,0.04425558406955584,3.658136465678474e-05,-3.895994638014599e-12,0.493
8.304024128047427e-08,2.298406243106399e-09,0.04425964788080032,0.044254901856094,3.6019674559240045e-05,-3.900824108171719e-12,0.4935
2.0472694032408478e-07,4.33835944252392e-09,0.04425882954265672,0.0442542622987632,3.584678852719403e-05,-3.901601264288956e-12,0.494
1.627019768010718e-07,3.22428583832135e-09,0.04425819452397104,0.04425363222786016,3.509994070316491e-05,-3.906430734446076e-12,0.4945
2.4866474104129344e-07,2.4919630386976976e-09,0.04425752719173704,0.04425300765602568,3.5508275488815855e-05,-3.912037360720433e-12,0.495
2.3197382448270076e-07,8.713081645073117e-10,0.04425700227956784,0.04425243418858608,3.571621868003749e-05,-3.911204693451964e-12,0.4955
1.8390139711749187e-07,2.4208201623854286e-09,0.04425642293736632,0.04425187705994912,3.556172873520058e-05,-3.912037360720433e-12,0.496
1.4334974919594234e-07,2.8578453631356027e-09,0.0442557488182388,0.0442512102623268,3.469227478236636e-05,-3.9128145168376705e-12,0.4965
2.587366055989415e-07,3.081188318376782e-09,0.04425515835008816,0.04425060957285888,3.468822491359269e-05,-3.912037360720433e-12,0.497
4.257526143441881e-08,1.4541680776192223e-09,0.04425459307926832,0.0442499594593536,3.5688700463221146e-05,-3.913591672954908e-12,0.4975
4.135950967820712e-08,2.833277362723763e-09,0.04425378269695112,0.04424932350663888,3.585526056959498e-05,-3.914424340223377e-12,0.498
2.791519585626512e-07,1.1108162376038955e-09,0.04425305290496672,0.04424888552177352,3.585581788634329e-05,-3.9160341636090834e-12,0.4985
1.2605679167859707e-07,1.8307396015826427e-09,0.0442525487744108,0.04424834549027832,3.683915962315876e-05,-3.9152014963406145e-12,0.499
1.597633352765082e-07,1.7355944459396255e-10,0.0442518884494944,0.04424772106459912,3.693708912000382e-05,-3.914424340223377e-12,0.4995
1.0458575080279919e-07,1.7869843174644906e-09,0.0442512578013968,0.04424712595512224,3.606434831837646e-05,-3.914424340223377e-12,0.5
8.408085103855933e-08,1.4843296036737286e-10,0.04425058408231752,0.04424655484318256,3.5197889555194095e-05,-3.9160341636090834e-12,0.5005
1.1327921847770206e-07,2.3102448773459905e-09,0.0442499251824296,0.04424600676802528,3.502915527520134e-05,-3.916811319726321e-12,0.501
2.741347769549818e-07,5.679931247559722e-10,0.0442492911661596,0.04424550568439512,3.4978978523225734e-05,-3.917588475843559e-12,0.5015
2.7175493560321895e-07,5.628629576315269e-10,0.04424878806437488,0.0442448840431036,3.3116488121542886e-05,-3.9184211431120275e-12,0.502
2.7616735664287573e-07,1.7320439943402377e-09,0.0442483868530716,0.04424423591143176,3.236832245123722e-05,-3.923195102117916e-12,0.5025
3.576168376845379e-07,2.3105526381073105e-09,0.04424781104560688,0.04424364027878224,3.3766128032741705e-05,-3.9296343956607416e-12,0.503
2.110106472191786e-08,1.137704958020791e-09,0.0442472298285616,0.0442430600018816,3.0969860121632387e-05,-3.93440835466663e-12,0.5035
9.187267431542967e-08,1.9696147213199566e-09,0.04424641458088952,0.04424242958295656,3.1051816390403886e-05,-3.941624804326693e-12,0.504
1.6461517503979506e-07,3.1769674391224356e-09,0.04424572753401424,0.04424185894619096,3.0847563827984814e-05,-3.949618410103994e-12,0.5045
1.270040021622565e-07,3.313701840701455e-09,0.04424523041663856,0.04424142518814656,3.067823607594278e-05,-3.956002192495589e-12,0.505
1.14113851201747e-07,1.6335315253246385e-09,0.04424473403700128,0.04424100440638944,2.9700951768019124e-05,-3.961608818769946e-12,0.5055
8.414032535986049e-08,1.0058611998875477e-09,0.04424409944602176,0.04424051950511312,2.9578188876833167e-05,-3.970435091815716e-12,0.506
2.783964267241701e-07,1.6440548020191237e-09,0.04424347626021616,0.04424000770947696,2.991278967434674e-05,-3.976818874207311e-12,0.5065
1.9114625839783406e-07,2.0672729569848336e-09,0.044242990931956,0.04423934721671632,3.152187800004036e-05,-3.977596030324548e-12,0.507
8.493870144038462e-08,1.412124403521453e-09,0.04424241704434696,0.04423877801480944,3.1567399869536494e-05,-3.978428697593017e-12,0.5075
7.163794271680679e-08,2.669134163690856e-09,0.04424184365259232,0.04423825661541872,3.156387525993232e-05,-3.979205853710255e-12,0.507999999999999
5.0416399839658954e-08,1.9053332800389455e-09,0.04424127492813192,0.0442377816406476,3.184606467598883e-05,-3.984812479984612e-12,0.508499999999999
9.898478656178433e-08,8.323439160129453e-12,0.04424068436217408,0.0442373144436956,3.1760402617542205e-05,-3.990419106258969e-12,0.508999999999999
8.329511216181862e-08,3.435517280381273e-09,0.0442402055742136,0.04423679829189592,3.1528490920806895e-05,-3.9968028886505635e-12,0.509499999999999
1.462137458399515e-07,3.185143516992728e-09,0.04423969641033472,0.04423641229444016,3.169503438238408e-05,-4.0024095149249206e-12,0.509999999999999
6.245090591883162e-08,1.1235616048654862e-09,0.0442392099840608,0.04423600943562832,3.177964853839921e-05,-4.008793297316515e-12,0.510499999999999
1.6869935232088906e-07,2.6097679572956167e-11,0.04423864290427272,0.04423563099639544,3.185868807120684e-05,-4.014399923590872e-12,0.510999999999999
2.1474576319957528e-07,1.2272067181906543e-09,0.04423811424240088,0.04423511678854152,3.2931643681566314e-05,-4.018396726479523e-12,0.511499999999999
1.2889441271951574e-07,1.0935918420829083e-09,0.04423763149517544,0.04423466399974488,3.122793201837393e-05,-4.023226196636642e-12,0.511999999999999
2.3035580856006765e-07,3.5858243180308946e-09,0.04423709752681184,0.04423422250840904,3.1049433802388116e-05,-4.027222999525293e-12,0.512499999999999
2.5878397408307663e-07,1.4203931988920893e-09,0.04423669203094328,0.04423385546994512,3.0171070851237047e-05,-4.0303871351454745e-12,0.512999999999999
1.7514221183762002e-07,3.485724833773851e-10,0.04423622403742,0.04423340675431208,2.977242799762081e-05,-4.034439449185356e-12,0.513499999999999
5.172065551534155e-08,9.405922429817082e-10,0.0442357666945804,0.04423294052617656,2.9397030798405943e-05,-4.0392134081912445e-12,0.513999999999999
1.7793362031698345e-07,2.1145177622750033e-09,0.04423523090039464,0.0442324841120608,2.9433421171232155e-05,-4.043210211079895e-12,0.514499999999999
1.9281002927584723e-07,5.563297600374995e-10,0.044234891469462,0.0442319802013952,2.930393764954964e-05,-4.047207013968546e-12,0.514999999999999
9.140141343788599e-08,2.4348278393482303e-09,0.04423452553693808,0.04423154335047328,2.926235301836666e-05,-4.051203816857196e-12,0.515499999999999
1.6640358983799342e-07,7.056933579163704e-10,0.04423405413185512,0.04423106723019264,2.9450954111220895e-05,-4.056033287014316e-12,0.515999999999999
1.5239733944238942e-07,8.431158340926892e-10,0.04423369114832024,0.04423070838704712,2.8816668098397002e-05,-4.057587599248791e-12,0.516499999999999
9.793975808136679e-08,3.1419274404420605e-09,0.0442332791991872,0.04423036009709472,2.9583743956784758e-05,-4.061639913288673e-12,0.516999999999998
1.3669839007968143e-07,2.5377362433687267e-09,0.04423284957198992,0.04423010593529648,2.9473653646361342e-05,-4.063194225523148e-12,0.517499999999998
1.2222510415577093e-07,2.814362562442163e-09,0.04423248826933544,0.0442297452377496,3.0384077392753284e-05,-4.0671910284117985e-12,0.517999999999998
2.7977307840570953e-07,1.8740540022599284e-09,0.04423204550970616,0.04422937559786048,3.125546281523839e-05,-4.069633519065974e-12,0.518499999999998
2.126469143826082e-08,6.089916002038898e-10,0.04423166776045016,0.04422904043730616,3.1582754003944835e-05,-4.074407478071862e-12,0.518999999999998
2.3741885215450287e-07,1.9837966339086854e-09,0.04423110748539912,0.04422865067575944,3.1499688047165186e-05,-4.0784042809605126e-12,0.519499999999998
1.830780147968336e-07,2.8959819195484293e-09,0.04423083015828688,0.04422818422796776,3.223261447038439e-05,-4.0816239277319255e-12,0.519999999999998
1.9129240311915874e-07,1.1076169634249844e-09,0.04423038811837736,0.04422782649053688,3.31096358135996e-05,-4.084788063352107e-12,0.520499999999998
4.173514336208717e-08,1.908307602216386e-09,0.04422999115764176,0.04422742725094328,3.3040935933592586e-05,-4.086397886737814e-12,0.520999999999998
1.3470697088346917e-07,1.4141715992677106e-09,0.04422951505669544,0.044227017423046,3.303843781121696e-05,-4.090394689626464e-12,0.521499999999998
1.2793088432355715e-07,9.785738400158728e-10,0.04422915974890296,0.04422659694785008,3.32444914671326e-05,-4.095224159783584e-12,0.521999999999998
1.0297485040361432e-07,2.244761439229581e-09,0.04422880908827888,0.04422617686169224,3.3418190167222583e-05,-4.099998118789472e-12,0.522499999999998
9.264056351904193e-08,9.002947207181755e-10,0.0442284292493668,0.044225738401888,3.366392027759346e-05,-4.103217765560885e-12,0.522999999999998
2.116917079825198e-08,8.182086397301447e-10,0.04422803462143096,0.04422537139641912,3.362641617921103e-05,-4.107214568449535e-12,0.523499999999998
1.2471265928293285e-07,7.002583998771961e-10,0.04422756626839704,0.04422498039304784,3.354318051196348e-05,-4.1096015479524795e-12,0.523999999999998
1.2174703951928212e-07,1.2335085591841377e-09,0.044227184681254,0.04422452643797072,3.3878024568001486e-05,-4.11359835084113e-12,0.524499999999998
2.60925189364547e-07,1.4507179971201545e-09,0.04422672992944224,0.04422414627482792,3.284454579355334e-05,-4.116817997612543e-12,0.524999999999998
8.44672003244562e-08,8.880136001532257e-10,0.04422645105252856,0.04422376038189736,3.3617738251168205e-05,-4.120037644383956e-12,0.525499999999998
1.625357009607531e-07,1.3755935210357784e-09,0.04422616691925256,0.0442233511403748,3.361984508554183e-05,-4.1240344472726065e-12,0.525999999999997
2.074940679691606e-08,2.516247210593292e-10,0.0442257862323576,0.0442229407299144,3.3666726934389324e-05,-4.128031250161257e-12,0.526499999999997
3.079938058342391e-07,1.8094529555257033e-09,0.04422536562054848,0.04422253392606648,3.374980745363132e-05,-4.132805209167145e-12,0.526999999999997
1.1951404239873842e-07,1.8161160839080814e-09,0.04422505829709736,0.04422217934632928,3.463666478553673e-05,-4.13918899155874e-12,0.527499999999997
1.1875657215942859e-07,1.220771282672839e-09,0.0442245991244456,0.04422184244299312,3.5386609062437735e-05,-4.144795617833097e-12,0.527999999999997
2.1222870455472886e-07,4.191825636601365e-10,0.04422413011158816,0.0442215153517736,3.595124520394677e-05,-4.149625087990216e-12,0.528499999999997
4.07831616047738e-08,4.083203983262784e-10,0.04422373373550176,0.04422117246591704,3.666079638953157e-05,-4.155231714264573e-12,0.528999999999997
1.564968956854762e-07,1.4896879146908404e-09,0.04422331897422144,0.04422077398995256,3.6661145674354856e-05,-4.1600056732704616e-12,0.529499999999997
1.202708505634864e-07,1.3619670460873756e-09,0.04422295551324808,0.04422040418573896,3.576432917673511e-05,-4.166389455662056e-12,0.529999999999997
8.3938922236515e-08,2.06487191928284e-09,0.0442225441175628,0.04422002371916872,3.660562979679316e-05,-4.172828749204882e-12,0.530499999999997
1.4569158456045894e-07,9.238008830125821e-10,0.04422216202771448,0.04421964361585568,3.6775348180029255e-05,-4.179989687713714e-12,0.530999999999997
8.378676424197762e-08,1.7413802413934754e-09,0.04422176126807128,0.04421927305633288,3.5893186600022275e-05,-4.187206137373778e-12,0.531499999999997
8.578774560175084e-08,1.2373859992198533e-09,0.04422138485071832,0.04421891744519344,3.606022212476745e-05,-4.196032410419548e-12,0.531999999999997
2.1126187681186348e-08,1.802431676134475e-09,0.04422098349368528,0.04421859717625752,3.616096345115949e-05,-4.201639036693905e-12,0.532499999999997
1.4684094960804028e-08,1.8901608819787974e-09,0.04422054579975984,0.04421832337836536,3.6243954250392285e-05,-4.200806369425436e-12,0.532999999999997
6.267060080611397e-08,1.5756073598605091e-09,0.04422010706362536,0.04421801376845464,3.618731928800578e-05,-4.201639036693905e-12,0.533499999999997
9.892262359950665e-08,1.9052006430819723e-09,0.04421977569739552,0.04421774708929008,3.610538411114028e-05,-4.20319334892838e-12,0.533999999999997
6.246417072475197e-08,6.226277618481824e-10,0.04421949863855504,0.04421750083653664,3.61643940055556e-05,-4.204803172314087e-12,0.534499999999997
1.5763693391596112e-07,1.0782522444352516e-09,0.04421914009157464,0.04421720173055584,3.607951294559708e-05,-4.204803172314087e-12,0.534999999999996
1.4759203464248527e-07,1.4912538356948168e-09,0.04421884530182064,0.04421690233247944,3.703543840083423e-05,-4.206412995699793e-12,0.535499999999996
8.405490911633784e-08,1.1083639561704217e-10,0.04421852710421848,0.04421664909341792,3.677852985439767e-05,-4.206412995699793e-12,0.535999999999996
4.2985210321755396e-08,1.5157705576807068e-09,0.04421823424785096,0.04421639898081424,3.644342297193237e-05,-4.207190151817031e-12,0.536499999999996
1.2124553080278266e-07,1.523171595796402e-09,0.04421788503044552,0.04421611769599888,3.64452093143397e-05,-4.2056358395825555e-12,0.536999999999996
1.3144601104103648e-07,1.0195975244653432e-09,0.0442175859676468,0.04421585046509328,3.704556004480164e-05,-4.2056358395825555e-12,0.537499999999996
4.2017140162997624e-08,4.1154288310529807e-10,0.04421732029282536,0.04421557002631656,3.7850750716827974e-05,-4.2056358395825555e-12,0.537999999999996
9.642782007601713e-08,1.5356519181275452e-09,0.0442169622640488,0.04421523532283072,3.7850069375955364e-05,-4.206412995699793e-12,0.538499999999996
1.6973697520433761e-07,3.6058551977635744e-10,0.04421673313858296,0.04421491541332368,3.707037822153758e-05,-4.2056358395825555e-12,0.538999999999996
1.037181672006171e-07,1.3338115195660194e-09,0.0442164562328056,0.0442146476072328,3.814184678074817e-05,-4.206412995699793e-12,0.539499999999996
1.628708852785543e-07,1.5133336250805485e-10,0.04421613089605928,0.04421445520789584,3.822397171193703e-05,-4.206412995699793e-12,0.539999999999996
1.3489819088163824e-07,2.405178084474713e-09,0.04421594137932248,0.04421422251817648,3.88078206839948e-05,-4.207190151817031e-12,0.540499999999996
9.294982087487691e-08,2.050222963623227e-09,0.0442156279416784,0.04421398009699288,3.7545852315190587e-05,-4.2080228190854996e-12,0.540999999999996
2.3922276151666644e-07,2.8627535758607436e-10,0.04421531429293192,0.04421374320665152,3.71779036200115e-05,-4.215239268745563e-12,0.541499999999996
9.225200775508924e-08,2.83558135999451e-09,0.04421514314145424,0.04421347008715384,3.499375982318753e-05,-4.220790383868689e-12,0.541999999999996
4.18925295217476e-08,3.485208024955888e-10,0.04421480208916664,0.04421327506034392,3.5030330857610537e-05,-4.226397010143046e-12,0.542499999999996
1.13889146238777e-07,2.5113768009621396e-10,0.04421448221770368,0.0442129779718004,3.486257369833545e-05,-4.228006833528752e-12,0.542999999999996
2.026414624295425e-08,1.181785197479357e-09,0.04421424180217608,0.04421268330443904,3.481167864960444e-05,-4.227229677411515e-12,0.543499999999996
7.140561032042969e-08,7.664052795175458e-10,0.04421395069853688,0.04421242563789824,3.489320597682699e-05,-4.2336134598031094e-12,0.543999999999995
1.676877830411594e-07,3.578641757928658e-09,0.04421365897028856,0.0442121743227464,3.5175207016791e-05,-4.2392200860774665e-12,0.544499999999995
1.182445308819946e-07,1.024856477460645e-09,0.04421349425882744,0.04421190981531608,3.6524812949578767e-05,-4.245603868469061e-12,0.544999999999995
1.1476387704045798e-07,4.4660096454318676e-10,0.04421324760695256,0.0442116315193884,3.579114184315557e-05,-4.247990847972005e-12,0.545499999999995
1.6434661367914494e-07,2.037982081704026e-09,0.04421300504809088,0.04421139543408296,3.573836581516332e-05,-4.251210494743418e-12,0.545999999999995
1.5175002560097184e-08,2.664591186585241e-10,0.04421277697113424,0.0442111882339292,3.582523223522038e-05,-4.254430141514831e-12,0.546499999999995
7.230857600182272e-08,8.429484818495148e-10,0.0442124244230628,0.04421088334140568,3.576679155514739e-05,-4.258426944403482e-12,0.546999999999995
3.548845935869016e-08,2.142571280117078e-09,0.04421217998515776,0.04421063929514936,3.572077577274069e-05,-4.261591080023663e-12,0.547499999999995
1.0921235599897772e-07,1.719494241436692e-09,0.0442119234745424,0.04421045168758824,3.5747693455934204e-05,-4.264810726795076e-12,0.547999999999995
1.6144496672171327e-07,2.558227435445204e-09,0.0442117163248796,0.04421021321630048,3.650466115123763e-05,-4.268030373566489e-12,0.548499999999995
7.740520439891707e-08,7.724580766699241e-10,0.04421153725742032,0.04421007508226704,3.652940806153637e-05,-4.273636999840846e-12,0.548999999999995
2.083906151806314e-08,7.971174414977966e-10,0.04421130727679872,0.0442097987361708,3.6337132119146354e-05,-4.2784109588467345e-12,0.549499999999995
2.2457445215950944e-07,9.545244802899866e-10,0.0442110226663728,0.0442095630640108,3.625508434956792e-05,-4.2816306056181475e-12,0.549999999999995
2.1350621839943962e-08,4.823789631624997e-10,0.04421085964300872,0.04420933758116808,3.746346757116381e-05,-4.285627408506798e-12,0.550499999999995
1.0579663175386278e-07,6.319788789510561e-10,0.04421047993535136,0.04420910654835736,3.737989228402849e-05,-4.2872372318925045e-12,0.550999999999995
1.0478731151536413e-07,2.0903007796890805e-10,0.04421024800631544,0.04420883250134992,3.763947243518029e-05,-4.290401367512686e-12,0.551499999999995
1.1604107304219458e-07,7.825778358672153e-10,0.04421006090694456,0.0442085690474132,3.851615510397366e-05,-4.291234034781155e-12,0.551999999999995
2.1506766503809338e-07,2.338535046164658e-09,0.04420983184877432,0.0442083921652336,3.822545393517007e-05,-4.294398170401337e-12,0.552499999999995
3.557460224318243e-08,4.702086359165136e-10,0.04420966470913488,0.04420817310219136,3.846905779836263e-05,-4.296007993787043e-12,0.552999999999994
4.277803471869346e-08,2.2043887548672814e-10,0.0442093572935456,0.04420794701997344,3.8610337195210676e-05,-4.298394973289987e-12,0.553499999999994
2.1224210319803483e-08,2.4241372797995098e-09,0.04420906643313984,0.04420772943936872,3.8612332372012226e-05,-4.300837463944163e-12,0.553999999999994
3.603117360029273e-08,3.463687670013371e-11,0.04420878838899744,0.04420755652309088,3.8696481888034207e-05,-4.304001599564344e-12,0.554499999999994
1.3776449944019609e-07,1.817834001383023e-09,0.04420855311835176,0.044207264375388,3.855332045843429e-05,-4.3063885790672884e-12,0.554999999999994
8.32383609539189e-08,7.211530400619282e-10,0.04420841189561808,0.0442070523330316,3.963023383113384e-05,-4.309608225838701e-12,0.555499999999994
1.4801813303516598e-07,1.511959356326198e-09,0.04420817707211824,0.0442067985125196,3.945937164473445e-05,-4.3119952053416455e-12,0.555999999999994
1.2162582663927113e-07,1.9962567987530377e-09,0.04420794764115392,0.0442066042298572,3.792896648402433e-05,-4.315992008230296e-12,0.556499999999994
9.166943807509265e-08,9.176143941913573e-10,0.04420770476454752,0.04420647086672824,3.8580479521543865e-05,-4.318434498884471e-12,0.556999999999994
2.106447288124924e-08,2.436946235084836e-09,0.04420748050821688,0.04420629751458008,3.877872640078994e-05,-4.319988811118947e-12,0.557499999999994
1.2323245311696152e-07,9.188167934826019e-10,0.0442072363540692,0.04420603854897184,3.886297371913372e-05,-4.3232084578903596e-12,0.557999999999994
8.185268943888824e-08,5.855627996376178e-10,0.04420708182759232,0.0442058335388124,3.861155228801483e-05,-4.324818281276066e-12,0.558499999999994
2.6431409896193747e-07,6.424773560387287e-10,0.0442069029942216,0.04420558966909152,3.877421466957909e-05,-4.328037928047479e-12,0.558999999999994
1.418550031190291e-07,1.5310235995658061e-09,0.04420675387090592,0.04420542392379968,4.104736223198291e-05,-4.3320347309361296e-12,0.559499999999994
4.2648046483240165e-08,1.697003162992594e-10,0.0442066031611068,0.04420523364661,4.053646760793228e-05,-4.335198866556311e-12,0.559999999999994
4.2323549519218684e-08,1.505471039497941e-09,0.04420633079962336,0.04420512322495648,4.036654327033151e-05,-4.338418513327724e-12,0.560499999999994
9.138843216210946e-08,2.0869009575985586e-09,0.04420605551775344,0.04420497485245168,4.036610703594956e-05,-4.341638160099137e-12,0.560999999999994
1.441364995968808e-07,1.9895292774352313e-09,0.04420588308645168,0.04420485641731856,4.056591067280735e-05,-4.344802295719319e-12,0.561499999999994
1.495183020033819e-07,1.2577946392755557e-09,0.04420573150155144,0.04420468080741248,4.06387814592124e-05,-4.348021942490732e-12,0.561999999999994
4.2615171676196884e-08,2.363424733697883e-10,0.04420560767429464,0.0442044436182784,3.986958365598259e-05,-4.349631765876438e-12,0.562499999999993
6.283619112534833e-08,8.941679202623121e-10,0.04420544388399376,0.0442042072955152,3.970041431755611e-05,-4.3511860781109135e-12,0.562999999999993
9.637753087959888e-08,7.723815961813152e-10,0.04420520826613368,0.04420394997841336,3.9613276506367257e-05,-4.3511860781109135e-12,0.563499999999993
1.8152682663974407e-07,9.817021570657225e-10,0.04420504345423448,0.04420372816501824,3.884691468880597e-05,-4.352018745379382e-12,0.563999999999993
5.011044279523702e-08,2.2262360011016114e-10,0.0442049436158404,0.04420354145906696,3.8802609910404406e-05,-4.352018745379382e-12,0.564499999999993
1.1143280215925033e-07,1.620473616403828e-10,0.04420478609587608,0.04420337094986896,3.860402316635536e-05,-4.3511860781109135e-12,0.564999999999993
4.217926655863957e-08,1.1076911193841354e-09,0.0442046292192828,0.0442031892752352,3.7829007905609835e-05,-4.3511860781109135e-12,0.565499999999993
1.7782823648337942e-07,1.2736019253112296e-09,0.04420439439413112,0.0442030099521984,3.799649282076878e-05,-4.3511860781109135e-12,0.565999999999993
9.36434444015477e-08,3.922180878690451e-09,0.044204223400576,0.04420282837150544,3.8399874933592315e-05,-4.3511860781109135e-12,0.566499999999993
7.172838904084822e-08,9.126216796162545e-10,0.04420397858279256,0.04420261329696752,3.767502148155355e-05,-4.3511860781109135e-12,0.566999999999993
1.8410458055978518e-07,1.3148001576368529e-09,0.04420375191628568,0.04420250404050216,3.772447981598148e-05,-4.35279590149662e-12,0.567499999999993
4.1889770485692424e-08,1.0883203990785795e-09,0.04420358784006224,0.04420233212607728,3.820804130716393e-05,-4.358402527770977e-12,0.567999999999993
3.014881516799628e-07,9.320626354059058e-10,0.04420334189614632,0.04420216371933056,3.820937402398972e-05,-4.358402527770977e-12,0.568499999999993
4.1897613919927856e-08,1.0120529622681396e-09,0.04420327879773528,0.04420202229906352,3.523831559115731e-05,-4.3576253716537394e-12,0.568999999999993
4.2995218080266184e-08,3.0954368235303065e-10,0.04420297239214,0.0442018680479492,3.540514322319943e-05,-4.3567927043852706e-12,0.569499999999993
1.5625843440003617e-07,1.4380588803097893e-09,0.04420269420181328,0.04420167253883168,3.5407902187145623e-05,-4.3567927043852706e-12,0.569999999999993
2.0603182958323085e-08,1.6685264836446834e-09,0.0442026144934428,0.04420153967264904,3.552984333443643e-05,-4.3623993306596276e-12,0.570499999999993
4.13459994366705e-08,4.817789639455228e-10,0.04420243246721904,0.04420140835017024,3.54490913263561e-05,-4.3656189774310405e-12,0.570999999999993
1.4610758895805542e-07,7.329100798481036e-10,0.0442022625465672,0.04420120266760672,3.545043713837348e-05,-4.3688386242024535e-12,0.571499999999992
2.117908807358626e-08,2.1547735817861735e-10,0.04420217980136296,0.04420098960135216,3.636480514324081e-05,-4.373612583208342e-12,0.571999999999992
2.998291023792454e-08,1.4974005577150784e-09,0.04420198344212048,0.0442007818352856,3.6447889750435e-05,-4.372835427091104e-12,0.572499999999992
2.1126093117940226e-08,1.7397189591705775e-09,0.04420176823582064,0.04420064136260496,3.633085792797974e-05,-4.377609386096992e-12,0.572999999999992
4.246315680328516e-08,1.1562440796475393e-09,0.044201568177456,0.04420048725766376,3.641512592800211e-05,-4.381606188985643e-12,0.573499999999992
5.1466537677458124e-08,1.3184238353836086e-09,0.04420140925242888,0.04420035377173896,3.658408622153608e-05,-4.384825835757056e-12,0.573999999999992
6.243683944168188e-08,2.520207521838902e-09,0.04420129906455232,0.04420022319625,3.6619318895203534e-05,-4.389599794762944e-12,0.574499999999992
4.495728095355034e-11,0.0,0.04420115592690944,0.04420009897239072,3.653954891436051e-05,-4.395206421037301e-12,0.574999999999992
5.07519831993708e-08,1.0269812847352178e-09,0.04420096588839136,0.04419994336348688,3.6539548915137665e-05,-4.394429264920063e-12,0.575499999999992
1.3818469744159012e-07,1.3946139243437017e-09,0.04420079522842456,0.04419979342316176,3.63380902151933e-05,-4.3968162444230074e-12,0.575999999999992
4.269746120555418e-08,2.944586165176677e-09,0.0442006456841556,0.04419964932188312,3.756016775680049e-05,-4.4024228706973645e-12,0.576499999999992
3.882074453565032e-10,1.9254055988460195e-09,0.04420044040836352,0.04419949738270368,3.755972854402323e-05,-4.406419673586015e-12,0.576999999999992
8.416705727515295e-08,6.172639205326291e-10,0.04420022351100472,0.04419940641248656,3.755972854313505e-05,-4.4080294969717215e-12,0.577499999999992
1.4337681727982776e-07,9.957971183749414e-10,0.04420008636601288,0.04419927194724624,3.738986347356921e-05,-4.4080294969717215e-12,0.577999999999992
9.88522089601096e-08,5.858894411292503e-10,0.04419998906209056,0.04419910940926384,3.691368430802644e-05,-4.41280345597761e-12,0.578499999999992
2.1622218078498623e-08,6.659274451314978e-10,0.04419987068584208,0.04419894792432792,3.66874141639606e-05,-4.417632926134729e-12,0.578999999999992
1.4046453544053206e-07,7.00007760090493e-10,0.04419963765551416,0.04419873617894368,3.660289482243506e-05,-4.424016708526324e-12,0.579499999999992
2.1148673839954668e-08,1.310979283464242e-09,0.04419951276221264,0.0441985859821228,3.583417122077215e-05,-4.428790667532212e-12,0.579999999999992
3.0136238164668594e-08,1.94942562092848e-10,0.0441993593921212,0.0441984524826756,3.591794616963906e-05,-4.435229961075038e-12,0.580499999999991
1.6430147768004e-07,8.818880833927345e-10,0.04419916787502288,0.0441983269818624,3.603639850802143e-05,-4.4416137434666325e-12,0.580999999999991
3.5300791276227095e-08,1.5035875947089217e-09,0.04419903580026664,0.04419821088983208,3.526644093521103e-05,-4.447997525858227e-12,0.581499999999991
4.232880023574692e-08,3.250318479641745e-09,0.04419886354402448,0.04419802168674632,3.5407555556754566e-05,-4.454436819401053e-12,0.581999999999991
6.248948095782803e-08,5.122176779948084e-10,0.0441987102053712,0.04419775115417976,3.540817854075229e-05,-4.459987934524179e-12,0.582499999999991
6.391728119004014e-11,6.912935154868016e-10,0.04419857477321384,0.04419759776957288,3.549289360960106e-05,-4.465594560798536e-12,0.582999999999991
1.9469572303670857e-07,3.1250772802859927e-09,0.04419839594134832,0.04419743911657408,3.549289360960106e-05,-4.472033854341362e-12,0.583499999999991
2.136048440209981e-08,1.005717120694527e-09,0.04419832686526984,0.04419721680184232,3.442441077838865e-05,-4.476030657230012e-12,0.583999999999991
4.1783911039483534e-08,1.0126243177310812e-09,0.04419809579063168,0.0441970596882824,3.434044531913649e-05,-4.476030657230012e-12,0.584499999999991
9.786137760564584e-08,1.3907873602780896e-09,0.04419792238349424,0.04419694316339224,3.4507070187150823e-05,-4.47680781334725e-12,0.584999999999991
1.8344116791552123e-07,1.5517198359571438e-09,0.04419778766359368,0.04419680781238528,3.444862910562119e-05,-4.4808046162359005e-12,0.585499999999991
1.454687423990686e-08,1.0193909605327178e-09,0.0441976933871512,0.0441967225048044,3.436250852717482e-05,-4.483191595738845e-12,0.585999999999991
1.0424765239935851e-07,1.6843789626963535e-09,0.04419748045420912,0.04419660460974344,3.4304791502348664e-05,-4.483191595738845e-12,0.586499999999991
1.0371334640407737e-07,3.1249343182548905e-09,0.04419733869601752,0.04419649000585224,3.3887423611211887e-05,-4.48563408639302e-12,0.586999999999991
1.2748328959838462e-07,1.5540016773396559e-09,0.04419719924898528,0.04419629514169608,3.442906854478345e-05,-4.4896308892816705e-12,0.587499999999991
6.326218112556736e-08,1.3331268797212026e-09,0.04419706175052936,0.04419616843465208,3.541180242316866e-05,-4.492017868784615e-12,0.587999999999991
2.166602088016223e-08,2.0062717598356983e-09,0.04419685917311992,0.0441960376351824,3.516086345123348e-05,-4.4952375155560276e-12,0.588499999999991
1.3078583355197182e-10,8.700951972806514e-10,0.04419664329280024,0.04419586046489672,3.50752576895319e-05,-4.496014671673265e-12,0.588999999999991
0.0,4.2864704147271837e-10,0.04419645049166472,0.04419577028302576,3.5075257688754746e-05,-4.497624495058972e-12,0.58949999999999
8.426537392164368e-08,1.1196871207985737e-09,0.04419628915235632,0.04419565763754608,3.50752576895319e-05,-4.497624495058972e-12,0.58999999999999
1.3716096456534155e-07,2.790053604817544e-10,0.0441962347186076,0.04419551202207424,3.5239110223184156e-05,-4.500788630679153e-12,0.59049999999999
3.039241320418329e-08,1.853003916973961e-09,0.04419618795029696,0.04419533784721,3.598152580797098e-05,-4.501621297947622e-12,0.59099999999999
1.1406068840119632e-07,9.56419249353857e-11,0.04419599025493688,0.04419516736600056,3.5861883802335015e-05,-4.503231121333329e-12,0.59149999999999
1.565085609583905e-07,6.383412756716389e-10,0.04419585523914512,0.0441950214626968,3.6442563059235766e-05,-4.504008277450566e-12,0.59199999999999
1.1985538703879195e-07,1.6738428004758887e-09,0.04419571219097424,0.0441948925244944,3.780807274877951e-05,-4.507227924221979e-12,0.59249999999999
9.178635312218075e-08,1.93202003007098e-10,0.04419555478830528,0.044194805874292,3.7118774241617913e-05,-4.510392059842161e-12,0.59299999999999
4.2418318399461974e-08,3.555326380522139e-10,0.04419541053418736,0.04419465546640408,3.771697025123366e-05,-4.51122472711063e-12,0.59349999999999
6.36824372818312e-08,4.605731976359273e-10,0.04419521800217984,0.04419453626087816,3.788542292637587e-05,-4.512834550496336e-12,0.59399999999999
5.5899602884046384e-08,4.5206688392696037e-10,0.0441950998078624,0.04419441434193504,3.78031890704289e-05,-4.515998686116518e-12,0.59449999999999
2.070358224443014e-08,4.475811180015832e-10,0.04419493936991232,0.04419427403596176,3.76954201991575e-05,-4.5176085095022245e-12,0.59499999999999
3.775472295908244e-11,2.120564834839911e-10,0.04419479432222632,0.04419411965040232,3.7612331462377746e-05,-4.5208281562736374e-12,0.59549999999999
3.579384535989938e-08,7.532405602028724e-10,0.044194642215146,0.04419396208606368,3.76123314631549e-05,-4.521605312390875e-12,0.59599999999999
6.205705040118747e-08,2.557367921596221e-09,0.04419453678574528,0.04419382580621152,3.7641797608789496e-05,-4.524824959162288e-12,0.59649999999999
7.131190872533555e-08,6.977816241482415e-11,0.04419441677652568,0.04419374258788912,3.755950217920745e-05,-4.527211938665232e-12,0.59699999999999
6.325916800109521e-08,1.0242249617875565e-09,0.0441943035236,0.0441936108323812,3.784288908803557e-05,-4.5264347825479945e-12,0.59749999999999
8.326703800076718e-08,2.56265408199452e-09,0.04419416343196824,0.04419349283460032,3.7929030623162774e-05,-4.530431585436645e-12,0.59799999999999
6.261883271629909e-08,9.161435984839095e-10,0.04419408144692032,0.0441933964286024,3.775748722723016e-05,-4.532818564939589e-12,0.598499999999989
3.01365420743438e-08,3.56128800060862e-10,0.04419398757892432,0.04419331111941992,3.767229717521747e-05,-4.533595721056827e-12,0.598999999999989
6.275642464026454e-08,9.439232034891276e-11,0.04419383696051,0.04419319175242376,3.7553763723940925e-05,-4.53681536782824e-12,0.599499999999989
1.5280539437945162e-08,2.8936224250042386e-10,0.04419372027332624,0.04419306485128776,3.7637632764764284e-05,-4.537592523945477e-12,0.599999999999989
2.120994695847811e-08,7.420379172229374e-10,0.04419353714298608,0.0441929036050072,3.757821823113794e-05,-4.536038211711002e-12,0.600499999999989
9.442936016457182e-11,1.5222687693716708e-10,0.04419344804706928,0.04419273539964416,3.7662255715997794e-05,-4.539202347331184e-12,0.600999999999989
1.6540271929876837e-10,1.2054828801844053e-09,0.0441933078587096,0.04419259632464104,3.766225571522064e-05,-4.538425191213946e-12,0.601499999999989
4.2039310636787786e-08,4.1024200009287526e-10,0.04419315521862984,0.04419246028124504,3.766225571433246e-05,-4.542421994102597e-12,0.601999999999989
1.3743096244356323e-10,6.396432827848741e-10,0.04419301049775048,0.04419231555745816,3.7661617172779494e-05,-4.546418796991247e-12,0.602499999999989
2.127027055875974e-08,4.3495432255902244e-10,0.044192852757936,0.04419213622342432,3.766161717200234e-05,-4.550415599879898e-12,0.602999999999989
1.7754358487553912e-07,3.2646775560696284e-10,0.04419272482849752,0.04419200103242672,3.7577370659236387e-05,-4.5544124027685484e-12,0.603499999999989
2.0956005673811173e-08,1.4285478425191123e-09,0.0441927129903564,0.04419188112396752,3.647334328082952e-05,-4.555189558885786e-12,0.603999999999989
2.1505010799893753e-08,9.887482430026573e-10,0.04419249399968904,0.04419172896063896,3.639095035523621e-05,-4.5591863617744366e-12,0.604499999999989
1.5341289640036226e-07,6.647663947090265e-10,0.04419230907861992,0.04419163499334904,3.630623629113927e-05,-4.561628852428612e-12,0.604999999999989
2.187629432465199e-08,3.550936003571259e-10,0.04419224000766712,0.04419151123529072,3.5526181942358015e-05,-4.564015831931556e-12,0.605499999999989
2.1939840222362506e-10,8.600535561509304e-11,0.044192089266466,0.04419139761322984,3.5439835187167645e-05,-4.5656256553172625e-12,0.605999999999989
4.225816336439481e-08,1.738584637367424e-09,0.04419190926698024,0.04419127487390008,3.543983518639049e-05,-4.5656256553172625e-12,0.606499999999989
1.993808344119552e-08,2.068495680296323e-09,0.0441917880576524,0.04419120254904704,3.5438940154342013e-05,-4.5656256553172625e-12,0.606999999999989
3.656959103592872e-08,1.1570717647901851e-09,0.0441916551115228,0.04419116396155592,3.535926871522932e-05,-4.564015831931556e-12,0.607499999999988
6.928040086062737e-11,1.9668456793797695e-09,0.0441915503516972,0.04419106424983728,3.550454618561627e-05,-4.564015831931556e-12,0.607999999999988
6.406022447918991e-08,1.956439038552915e-09,0.0441914181888156,0.04419094946065968,3.5504546186393426e-05,-4.564015831931556e-12,0.608499999999988
1.0599695367957684e-07,9.921415147773338e-10,0.0441913068763416,0.04419081456761136,3.62396831176115e-05,-4.569622458205913e-12,0.608999999999988
4.196219471896967e-08,4.807384768046319e-10,0.04419119684262768,0.0441907301412316,3.540407565594261e-05,-4.573619261094564e-12,0.609499999999988
9.312976143732721e-08,2.140809279849165e-09,0.04419106843311384,0.04419062427590112,3.540481408004226e-05,-4.578393220100452e-12,0.609999999999988
1.2315711871851986e-07,7.580379171590046e-10,0.04419099085615328,0.04419045685855552,3.536806465997966e-05,-4.583999846374809e-12,0.610499999999988
1.8984976091207528e-10,1.0572789588270126e-09,0.04419094245220392,0.0441903456318532,3.490777245196419e-05,-4.590439139917635e-12,0.610999999999988
1.9405285751894485e-07,3.561470424129354e-10,0.04419076572397784,0.04419024028582592,3.4907772451187036e-05,-4.589606472649166e-12,0.611499999999988
4.2536981353924475e-08,3.735308035102136e-10,0.04419073652204408,0.04419011220378952,3.363129736722037e-05,-4.594435942806285e-12,0.611999999999988
1.2490904999912233e-07,5.123750382307612e-10,0.04419058869313808,0.04419002005451664,3.3800234535141804e-05,-4.598432745694936e-12,0.612499999999988
5.195688583536917e-08,3.8505368338270785e-10,0.0441905114132844,0.04418989175700544,3.48309391663415e-05,-4.597600078426467e-12,0.612999999999988
4.17126215165875e-08,8.94635199255589e-10,0.04419037688114776,0.04418980202589032,3.4624726014342855e-05,-4.596822922309229e-12,0.613499999999988
3.2816552253400744e-10,3.1406360151420287e-10,0.04419025603577248,0.0441896930960144,3.462492817596363e-05,-4.597600078426467e-12,0.613999999999988
1.0693819527812787e-07,4.1276896484143677e-10,0.04419009721939344,0.04418961929659296,3.462492817596363e-05,-4.596822922309229e-12,0.614499999999988
1.0301223762887446e-10,2.3355879730235785e-10,0.04419004512087208,0.0441895670905508,3.4554866203961865e-05,-4.597600078426467e-12,0.614999999999988
2.1024938484659472e-08,1.505856640771075e-09,0.04418990949691168,0.04418947261227832,3.455486620473902e-05,-4.597600078426467e-12,0.615499999999988
1.281211763140555e-07,4.976987225124851e-10,0.04418980621824872,0.04418936892683152,3.4471243431144494e-05,-4.598432745694936e-12,0.615999999999988
1.465214009635507e-07,1.401741639428522e-10,0.04418979087966312,0.04418925916164312,3.363695633440411e-05,-4.598432745694936e-12,0.616499999999988
2.1209512320041757e-08,4.628770422510087e-10,0.04418968917927424,0.04418913628445368,3.2695659019199574e-05,-4.597600078426467e-12,0.616999999999987
3.4012136003458426e-08,1.477197281163356e-09,0.04418953724935264,0.04418904462029904,3.27794916231694e-05,-4.597600078426467e-12,0.617499999999987
0.0,8.524228753414853e-10,0.04418942585087696,0.04418898026181056,3.2643163632828376e-05,-4.597600078426467e-12,0.617999999999987
8.701592224547028e-11,1.2302395213659167e-09,0.04418930853946928,0.04418890905099168,3.264316363360553e-05,-4.596822922309229e-12,0.618499999999987
1.0848391367862531e-07,1.3193328790572778e-09,0.04418918790025112,0.04418879303526744,3.264316363438269e-05,-4.597600078426467e-12,0.618999999999987
3.261599185178099e-10,2.7876639885349164e-10,0.04418915363093768,0.04418866862568272,3.3405229582395e-05,-4.598432745694936e-12,0.619499999999987
1.1891235360272923e-07,6.279178357826432e-10,0.04418909531737768,0.04418858289734568,3.3405229582395e-05,-4.597600078426467e-12,0.619999999999987
1.647893557721325e-10,4.848927162570682e-10,0.04418904499400656,0.0441885127171676,3.4250970459170915e-05,-4.596822922309229e-12,0.620499999999987
1.0212545327459299e-07,2.688731119693255e-09,0.0441889112828724,0.04418846952745376,3.425097045994807e-05,-4.595213098923523e-12,0.620999999999987
4.227412839924449e-08,5.973297620420759e-10,0.04418885416346248,0.04418833266030768,3.494686479843523e-05,-4.5959902550407605e-12,0.621499999999987
4.162691295828136e-08,1.5411220008476612e-09,0.04418875420436704,0.04418822066348488,3.494782923518791e-05,-4.596822922309229e-12,0.621999999999987
2.1290781193616937e-08,2.295901760374086e-09,0.04418864222894944,0.04418818599710232,3.511447322401828e-05,-4.597600078426467e-12,0.622499999999987
1.1444849271763369e-07,1.4204843967746683e-09,0.04418852928706512,0.04418807150458776,3.519905342075358e-05,-4.598432745694936e-12,0.622999999999987
6.246041792112855e-08,3.4286991995591265e-10,0.04418849580567768,0.04418805489429504,3.514979927521367e-05,-4.596822922309229e-12,0.623499999999987
2.1511144719654762e-08,9.478388768302537e-10,0.04418846689597944,0.04418792123970592,3.523173587038908e-05,-4.598432745694936e-12,0.623999999999987
2.1097058079677655e-08,2.8748967789704594e-10,0.0441883208614416,0.04418785013372944,3.531610104956506e-05,-4.598432745694936e-12,0.624499999999987
1.4084575866712967e-10,8.041544027892478e-10,0.04418819931234848,0.0441878145855796,3.5232671651175274e-05,-4.598432745694936e-12,0.624999999999987
1.8118160444169362e-10,9.077760071418695e-11,0.04418807136477776,0.044187744530978,3.523267165195243e-05,-4.596822922309229e-12,0.625499999999987
6.354956463838768e-08,9.985803156586925e-10,0.04418795991268288,0.04418764977091928,3.523267165195243e-05,-4.596822922309229e-12,0.625999999999986
1.8285202799811495e-07,1.882779279704927e-09,0.04418795374240344,0.04418759652319232,3.4979172596760755e-05,-4.5959902550407605e-12,0.626499999999986
2.076767936093349e-08,6.685223971625298e-10,0.0441879098333284,0.04418756732591008,3.6150014951941145e-05,-4.597600078426467e-12,0.626999999999986
9.888588424489253e-08,4.773269557389881e-10,0.0441877566565208,0.0441874874104088,3.606728158633832e-05,-4.5992099018121735e-12,0.627499999999986
8.691719566300549e-11,6.258861554031547e-10,0.04418776024740272,0.04418740470484144,3.684490476718594e-05,-4.599987057929411e-12,0.627999999999986
2.0943065198730793e-08,4.820404006511403e-10,0.04418761596415984,0.04418734670754912,3.684490476718594e-05,-4.60081972519788e-12,0.628499999999986
1.196290085603291e-07,5.388172061304708e-10,0.04418753214675888,0.04418728908665152,3.692766705520878e-05,-4.6104231543608876e-12,0.628999999999986
6.344163919896895e-08,7.475197613682205e-10,0.04418750514118328,0.04418721051559832,3.76494775320424e-05,-4.617639604020951e-12,0.629499999999986
3.0288834079739146e-08,4.279466433998458e-10,0.04418744448205712,0.04418710701042584,3.773462747602707e-05,-4.6271875220327274e-12,0.629999999999986
1.5166548406053693e-08,1.0296456048886071e-10,0.04418735871599096,0.04418705199532696,3.785324012484104e-05,-4.634403971692791e-12,0.630499999999986
9.865472327952318e-11,1.097117605097786e-10,0.04418724333421608,0.0441870296480752,3.7794749082387114e-05,-4.643230244738561e-12,0.630999999999986
5.166045927845753e-08,4.3046183978434627e-10,0.0441871266415932,0.0441869412983512,3.779474908316427e-05,-4.642397577470092e-12,0.631499999999986
8.331720036114376e-11,1.3177995153434985e-09,0.0441871153243648,0.04418686039456712,3.7832708378426894e-05,-4.6496140271301556e-12,0.631999999999986
1.0222789744579464e-07,1.0009786402531695e-09,0.04418701409535632,0.04418680942688608,3.783270837920405e-05,-4.657607632907457e-12,0.632499999999986
6.238722784213113e-08,1.2888537598287897e-09,0.04418699214322952,0.0441867844515492,3.758972198641963e-05,-4.66482408256752e-12,0.632999999999986
1.1597698431481396e-07,3.878453599948095e-10,0.04418695048251856,0.0441867224695752,3.750746428876628e-05,-4.6752046678477654e-12,0.633499999999986
7.803754815960406e-08,1.5204856124162447e-10,0.04418694300376192,0.04418665001192416,3.651734671994422e-05,-4.682421117507829e-12,0.633999999999986
4.097276296022301e-08,2.975855187270504e-10,0.04418687341183024,0.04418654985265656,3.654471402081416e-05,-4.68158845023936e-12,0.634499999999986
8.294914432410705e-08,3.625163988441038e-10,0.04418678470317368,0.04418644321695656,3.6709055186379125e-05,-4.688027743782186e-12,0.634999999999985
1.499193752474426e-08,1.0807094386056093e-09,0.04418672711706872,0.0441863585631828,3.590687798793457e-05,-4.695188682291018e-12,0.635499999999985
2.174361535961511e-08,1.9195840056385194e-10,0.0441866169689996,0.04418630192574016,3.59664519568037e-05,-4.703237799219551e-12,0.635999999999985
1.0231374751590305e-07,9.444608775610597e-10,0.04418652561222696,0.0441862364956888,3.6051787311142114e-05,-4.709621581611145e-12,0.636499999999985
2.067838224262264e-08,2.038330157438928e-09,0.04418650131462896,0.04418614354332552,3.692318350723145e-05,-4.716838031271209e-12,0.636999999999985
0.0,1.2003001648164258e-09,0.04418640970605288,0.04418603182561376,3.700625496638743e-05,-4.72483163704851e-12,0.637499999999985
1.1962337976428872e-07,2.294472806196879e-10,0.0441863155198868,0.04418596662610584,3.700625496716459e-05,-4.732825242825811e-12,0.637999999999985
6.543912992040823e-08,9.188515989744239e-10,0.04418627848168368,0.0441859194894196,3.8027118326344755e-05,-4.733602398943049e-12,0.638499999999985
4.1780918960676594e-08,6.168047253507503e-10,0.04418619463732392,0.04418583105005264,3.8055308913542696e-05,-4.739986181334643e-12,0.638999999999985
5.0612268959193685e-08,4.1978344411663926e-10,0.04418612034762664,0.04418574567591064,3.788812302163436e-05,-4.747202630994707e-12,0.639499999999985
4.1671953839028664e-08,4.034565917465649e-09,0.04418607057283056,0.0441856675363336,3.7852414911165866e-05,-4.7535864133863015e-12,0.639999999999985
2.1634566318984305e-08,9.84574435869412e-11,0.04418598927634928,0.0441855454005144,3.76862564439584e-05,-4.760802863046365e-12,0.640499999999985
7.264627439884652e-08,6.290694423705112e-10,0.04418589534104312,0.04418546152187472,3.7771675545639205e-05,-4.761635530314834e-12,0.640999999999985
2.1204816964826012e-08,1.388019359171988e-09,0.04418585770196712,0.04418535969507928,3.765152681123318e-05,-4.7680193127064285e-12,0.641499999999985
2.2189976245368115e-10,7.02883036496349e-10,0.04418579021907432,0.04418529615202632,3.756687642875178e-05,-4.77601291848373e-12,0.641999999999985
4.210229648249353e-08,4.189146876609762e-09,0.04418567558199904,0.04418522559321736,3.756687642875178e-05,-4.784006524261031e-12,0.642499999999985
1.406768283945814e-07,1.2796334408760046e-09,0.04418561597783104,0.04418512780578552,3.756993583114987e-05,-4.7903903066526254e-12,0.642999999999985
1.9174955648293412e-07,2.5057575459008774e-10,0.04418562988840464,0.04418507078589416,3.663995153924127e-05,-4.796829600195451e-12,0.643499999999985
1.9345776369750212e-10,7.526748807551442e-10,0.04418558698068008,0.04418501171350384,3.4808045418333045e-05,-4.803990538704284e-12,0.643999999999984
6.393425512618567e-08,1.6821607995431975e-10,0.04418541355121856,0.0441849686939512,3.480804541922122e-05,-4.811206988364347e-12,0.644499999999984
4.2490625115632064e-08,5.233565594786604e-10,0.04418529730444296,0.04418488290272736,3.488913026394869e-05,-4.811206988364347e-12,0.644999999999984
2.1137661683490183e-08,9.869072226109665e-11,0.04418521238642416,0.044184786120488,3.488979339838494e-05,-4.818423438024411e-12,0.645499999999984
1.9576505167623326e-07,0.0,0.04418510481478384,0.04418469293129704,3.4974036554391574e-05,-4.819200594141648e-12,0.645999999999984
4.19343519977855e-08,8.681615148997679e-10,0.04418508324761832,0.0441846189540108,3.624132544233216e-05,-4.818423438024411e-12,0.646499999999984
4.233301743872264e-08,6.246247200025756e-10,0.04418494342940816,0.044184546679588,3.624061741602791e-05,-4.824807220416005e-12,0.646999999999984
6.361091672152375e-08,3.4024232042906277e-10,0.04418484093291728,0.04418447660547144,3.624042365513169e-05,-4.830413846690362e-12,0.647499999999984
1.1190839921404461e-10,8.155931971454145e-10,0.04418478271595848,0.04418440820734584,3.632412416243458e-05,-4.8384074524676635e-12,0.647999999999984
1.3705032479716106e-07,2.149328881539958e-09,0.0441846729735304,0.0441843617163256,3.6324124163211735e-05,-4.845623902127727e-12,0.648499999999984
1.404695384801813e-07,8.753828842356093e-10,0.04418462154887328,0.044184251465442,3.730137943758205e-05,-4.853617507905028e-12,0.648999999999984
2.085611391922093e-08,2.3465631521224495e-10,0.04418457672128592,0.04418422414650496,3.630863465198253e-05,-4.861611113682329e-12,0.649499999999984
3.030842382623078e-10,1.2568783513966508e-10,0.04418446159195496,0.04418417465039416,3.622489333521273e-05,-4.863220937068036e-12,0.649999999999984
1.2243451232019087e-07,4.1397248129459996e-10,0.04418441941929976,0.04418413511156216,3.622489333521273e-05,-4.863220937068036e-12,0.650499999999984
7.866273319528938e-08,1.31866087493826e-09,0.04418441399554696,0.04418405805729728,3.709691995523734e-05,-4.8719916989625744e-12,0.650999999999984
2.180527176182112e-08,3.9973799964565515e-10,0.0441843504802356,0.044184024621754,3.623925800555483e-05,-4.8808179720083444e-12,0.651499999999984
8.794080047502817e-11,6.369252764093503e-10,0.04418425662479632,0.04418396336449672,3.615301112958047e-05,-4.888034421668408e-12,0.651999999999984
5.394183710816236e-11,5.489020002413803e-10,0.04418414626192,0.04418389714496856,3.615301112958047e-05,-4.894418204060003e-12,0.652499999999984
4.192415511972136e-08,2.593794415362005e-10,0.04418405239169112,0.04418382709199744,3.6153011128803314e-05,-4.901634653720066e-12,0.652999999999983
6.288370695689549e-08,1.517172720788551e-09,0.04418398642955592,0.04418372558373544,3.615415333113603e-05,-4.90002483033436e-12,0.653499999999983
4.3094397758625114e-08,7.235706409036702e-10,0.04418392303904528,0.04418363415085568,3.623423117282698e-05,-4.908018436111661e-12,0.653999999999983
7.177399479613156e-08,7.061173590283687e-10,0.04418383066721424,0.0441835220059884,3.623358935755938e-05,-4.915234885771724e-12,0.654499999999983
4.2294451919888676e-08,1.4354062452537342e-09,0.04418380873173616,0.04418344226457704,3.6117424568771206e-05,-4.924005647666263e-12,0.654999999999983
0.0,3.6178987236623605e-09,0.04418373798876328,0.04418340580556048,3.62857545423978e-05,-4.9312220973263265e-12,0.655499999999983
2.128408232299206e-08,8.443873586450046e-10,0.04418365411392168,0.04418329947135424,3.628575454073246e-05,-4.93843854698639e-12,0.655999999999983
1.4197234655954905e-07,1.497462320809717e-09,0.0441835899883112,0.04418324277571176,3.636958485120356e-05,-4.944822329377985e-12,0.656499999999983
3.787095637086679e-11,3.177397581155539e-10,0.04418359987574248,0.04418315808782256,3.5427257392806055e-05,-4.9535930912725235e-12,0.656999999999983
1.0212711495927174e-07,9.023261582363773e-10,0.04418349243217224,0.04418310420343184,3.542725739358321e-05,-4.960032384815349e-12,0.657499999999983
6.256241719820865e-08,1.239076320713739e-09,0.04418345334019824,0.04418305947961384,3.622731356633935e-05,-4.967193323324182e-12,0.657999999999983
4.287476584180494e-08,1.028743278064237e-09,0.04418339180611944,0.04418296159825896,3.6477637039955546e-05,-4.972799949598539e-12,0.658499999999983
1.235548664005326e-07,5.7910636772073865e-09,0.0441833417449836,0.04418289969911736,3.6478088958347143e-05,-4.978406575872896e-12,0.658999999999983
4.2449138398792385e-08,1.1667667942916182e-09,0.04418331769031152,0.04418276436692264,3.5270126260811274e-05,-4.985623025532959e-12,0.659499999999983
2.439630372719215e-10,3.550984020717074e-10,0.04418321147351904,0.04418266061622392,3.5271630787203634e-05,-4.992006807924554e-12,0.659999999999983
8.044577384097584e-08,5.447831213922782e-10,0.0441830779362472,0.04418260580559496,3.5271630787203634e-05,-4.999223257584617e-12,0.660499999999983
6.340358087858489e-08,1.035037999752575e-09,0.04418299804937936,0.04418253438910568,3.439383734393786e-05,-5.0039972165905056e-12,0.660999999999983
2.246672204733735e-07,1.055189595422501e-09,0.04418293584177296,0.04418245420386144,3.430929177683506e-05,-5.011213666250569e-12,0.661499999999983
7.854396736478586e-08,6.195007978826439e-10,0.04418294613204648,0.04418237557028552,3.6063796452823205e-05,-5.016820292524926e-12,0.661999999999982
1.2154013544207753e-07,1.431552029695915e-10,0.0441828382895448,0.0441823166201036,3.6939875331154504e-05,-5.02403674218499e-12,0.662499999999982
2.159885648111981e-08,6.921271195059475e-10,0.04418271081880904,0.0441822411745036,3.594896923764246e-05,-5.023204074916521e-12,0.662999999999982
2.0696591274127485e-08,8.465497608467487e-10,0.04418258221311552,0.0441821502626736,3.6034444180765846e-05,-5.02803354507364e-12,0.663499999999982
1.911740811141871e-07,7.869419976769265e-10,0.04418251421953336,0.04418211508140856,3.59520649535483e-05,-5.0351944835824725e-12,0.663999999999982
8.491322616571706e-08,2.5065035255678048e-09,0.04418253700389688,0.04418205083762632,3.427962490643033e-05,-5.040023953739592e-12,0.664499999999982
1.984589580034113e-07,6.208435987531402e-10,0.04418248158384744,0.04418195821638376,3.4447501467971264e-05,-5.04479791274548e-12,0.664999999999982
2.0924597443627846e-08,4.3319760278937025e-10,0.0441824435668644,0.0441818776574388,3.4601412691959155e-05,-5.0496273829025995e-12,0.665499999999982
2.1034915684281508e-08,4.1001679829122395e-10,0.04418230630627944,0.0441818489194452,3.468547048801618e-05,-5.05362418579125e-12,0.665999999999982
1.4839792158993781e-08,8.955325647708179e-10,0.04418218867746984,0.04418172643697912,3.476921289435886e-05,-5.05362418579125e-12,0.666499999999982
5.690400234348303e-11,1.5572738445990275e-09,0.04418211626301928,0.0441816676761124,3.4710453969633015e-05,-5.057620988679901e-12,0.666999999999982
4.1111798479431805e-08,4.354039212506322e-10,0.04418202888590536,0.04418160252635568,3.4710453969633015e-05,-5.062394947685789e-12,0.667499999999982
9.811488727723416e-08,1.1143885605968684e-09,0.044181994639572,0.0441815597773756,3.471290288314943e-05,-5.068001573960146e-12,0.667999999999982
4.18625219975044e-08,6.515675984863911e-10,0.04418197912934592,0.04418155327854936,3.406791736804138e-05,-5.072831044117265e-12,0.668499999999982
2.107202567991351e-08,9.613637594330093e-10,0.04418189816779512,0.04418152459361392,3.3900820318399916e-05,-5.075995179737447e-12,0.668999999999982
7.135423135684604e-08,1.1284895934382533e-10,0.0441818091909592,0.04418144476062768,3.381706044403021e-05,-5.0799919826260975e-12,0.669499999999982
4.1596060477988583e-08,9.309615162100826e-10,0.0441817455225868,0.04418136278300416,3.410159255201606e-05,-5.0799919826260975e-12,0.669999999999982
5.5775536154933913e-08,4.269322395611397e-10,0.04418169111396336,0.04418130463440896,3.4102585577566735e-05,-5.0855986089004546e-12,0.670499999999982
2.2096208196487055e-10,6.811482350377318e-10,0.04418164081611816,0.04418124480550408,3.343872083994004e-05,-5.089595411789105e-12,0.670999999999982
2.0939996958624363e-08,7.874219193348964e-10,0.04418155968056144,0.0441812172676344,3.343872083994004e-05,-5.093592214677756e-12,0.671499999999981
2.1117726962949224e-08,4.542344000935117e-10,0.04418151390016776,0.04418117674817008,3.335533416881642e-05,-5.098421684834875e-12,0.671999999999981
2.193194664074083e-08,2.934075205018871e-10,0.0441814363229704,0.04418111590147792,3.32711762511817e-05,-5.102418487723526e-12,0.672499999999981
4.206886951990674e-08,0.0,0.04418135473227352,0.04418107227378128,3.3185361560827964e-05,-5.10880227011512e-12,0.672999999999981
0.0,5.624488791378113e-10,0.04418129887894808,0.04418102243173608,3.3185809754421314e-05,-5.10880227011512e-12,0.673499999999981
2.19153757641255e-10,6.008663705481254e-11,0.04418122883574,0.044180949812404,3.318580975519847e-05,-5.112799073003771e-12,0.673999999999981
2.1382736796471402e-08,1.0590148757927409e-09,0.04418113521537256,0.044180884266358,3.3185809754421314e-05,-5.112799073003771e-12,0.674499999999981
4.221985359931235e-08,5.149992793329616e-10,0.04418110681055488,0.04418083237206808,3.327094990079882e-05,-5.118405699278128e-12,0.674999999999981
2.973112632476127e-08,6.361537616128565e-10,0.04418106939808496,0.04418081806655552,3.3439385857536585e-05,-5.1224025021667785e-12,0.675499999999981
2.9437548482169618e-08,8.157757594440262e-10,0.04418102968582456,0.04418077659064992,3.332120258481286e-05,-5.127231972323898e-12,0.675999999999981
7.269631863843218e-08,5.107909650803322e-10,0.04418098417942584,0.04418070618674352,3.3320806437586725e-05,-5.132005931329786e-12,0.676499999999981
1.0947162359942197e-07,1.0556843177411679e-09,0.0441810035939924,0.04418065960739008,3.320279191276754e-05,-5.1368354014869055e-12,0.676999999999981
4.278727687434536e-08,7.891535966364494e-10,0.04418101376455488,0.04418064231780696,3.3975040952816116e-05,-5.141609360492794e-12,0.677499999999981
7.353335995663457e-11,3.9214775870988205e-10,0.04418095266952984,0.04418059246089376,3.3804719871133315e-05,-5.146438830649913e-12,0.677999999999981
1.441944758040492e-10,6.67544075572124e-10,0.04418086845675248,0.04418051105013696,3.3804719871133315e-05,-5.149602966270095e-12,0.678499999999981
4.217079272589297e-08,2.5440810430543692e-09,0.04418078144841336,0.04418047945363976,3.3804719871133315e-05,-5.153599769158745e-12,0.678999999999981
9.704511499952773e-11,2.1920055215396417e-09,0.04418081675420776,0.04418050196428864,3.397286552320189e-05,-5.156819415930158e-12,0.679499999999981
7.310234063917509e-08,8.619323171865645e-10,0.04418074510616744,0.0441804146804272,3.397286552242473e-05,-5.160039062701571e-12,0.679999999999981
4.160180767931454e-08,4.614401569180693e-10,0.0441807502306616,0.04418035768761936,3.409550546240592e-05,-5.1615933749360465e-12,0.68049999999998
2.0792197838459536e-08,1.5857711671563024e-10,0.04418067523438624,0.04418030482609736,3.3929481419225915e-05,-5.164035865590222e-12,0.68099999999998
8.144664109810407e-11,5.805535219227664e-10,0.04418064565220136,0.04418024116887064,3.384633503433765e-05,-5.1648130217074595e-12,0.68149999999998
2.104994376028735e-08,2.613096822257077e-10,0.04418060467658128,0.044180280026414,3.384633503433765e-05,-5.1704196479818165e-12,0.68199999999998
6.381813208444775e-08,1.1944790434537111e-09,0.04418061967384856,0.04418019518257704,3.392979904959237e-05,-5.169586980713348e-12,0.68249999999998
2.0256006795504877e-08,6.720922360314852e-10,0.04418060927736264,0.04418014281843216,3.384385948879132e-05,-5.175193606987705e-12,0.68299999999998
4.225682632280625e-08,4.3468047911110475e-10,0.04418054550989968,0.04418010489887208,3.376288932399607e-05,-5.181632900530531e-12,0.68349999999998
2.1300628878784256e-08,7.466244775211628e-10,0.04418050846246136,0.0441800679259796,3.3763323015967295e-05,-5.186406859536419e-12,0.68399999999998
2.1887679862997445e-10,7.240051266843572e-10,0.04418047259916232,0.04418004647493624,3.3848051683937896e-05,-5.1927906419280134e-12,0.68449999999998
4.224227720395213e-08,2.321283998352186e-10,0.04418038106021384,0.04418006070334312,3.3848051684826075e-05,-5.197620112085133e-12,0.68499999999998
1.4135359549527493e-10,3.7789432000279177e-10,0.04418034190417736,0.0441800285930176,3.3848344599962665e-05,-5.20322673835949e-12,0.68549999999998
1.0695395943893793e-07,3.364863179755595e-10,0.04418026163355392,0.04417999779239256,3.3848344599962665e-05,-5.208000697365378e-12,0.68599999999998
7.22858200796761e-08,7.175708777173995e-10,0.04418019783317216,0.04417997390900448,3.470336341515612e-05,-5.2128301675224975e-12,0.68649999999998
4.291549479673584e-08,6.977790428797093e-10,0.04418017886893352,0.04417995371797088,3.482352613193296e-05,-5.2184367937968545e-12,0.68699999999998
4.1896494960835806e-08,2.9476735635691753e-10,0.04418010413149464,0.04417990054369352,3.4653736348033704e-05,-5.225597732305687e-12,0.68749999999998
9.297327280277656e-08,9.080902349523079e-10,0.0441800506011072,0.04417985446568992,3.4485756832736136e-05,-5.232037025848513e-12,0.68799999999998
9.149696999360968e-08,7.374223176537242e-10,0.04418004306108184,0.04417982297839368,3.456726142481159e-05,-5.2375881409716385e-12,0.68849999999998
1.1784714288448628e-07,9.060935196592013e-10,0.044180038570632,0.04417980180939008,3.528613456882379e-05,-5.2431947672459955e-12,0.68899999999998
2.1235068724256845e-08,6.59184713758254e-10,0.04418003778061896,0.04417978293411232,3.5867908263154114e-05,-5.2488013935203526e-12,0.689499999999979
4.212842959899765e-08,1.3540392765354348e-09,0.04417994881965992,0.04417971969986184,3.595230423114604e-05,-5.25440801979471e-12,0.689999999999979
5.639786303940353e-08,5.093494376273711e-10,0.0441798917574756,0.04417971336706112,3.578412223836924e-05,-5.26323429284048e-12,0.690499999999979
0.0,7.262024800946953e-10,0.04417987622039128,0.04417967800195896,3.572459373035741e-05,-5.269618075232074e-12,0.690999999999979
3.1176370804408826e-08,7.311669603105031e-10,0.04417981582542352,0.04417962292252376,3.572459373202275e-05,-5.275224701506431e-12,0.691499999999979
2.171462959443815e-08,2.0404344186486512e-10,0.04417977628520944,0.0441795354078944,3.584789329114102e-05,-5.281608483898026e-12,0.691999999999979
0.0,3.4451599906226704e-10,0.04417971305317168,0.04417945203086984,3.593360197517992e-05,-5.281608483898026e-12,0.692499999999979
2.5716799523234357e-10,6.506571184616838e-10,0.04417965410708744,0.04417939854714544,3.593360197673423e-05,-5.2888249335580895e-12,0.692999999999979
2.1300501362730984e-08,1.8077671998240064e-10,0.04417960936060688,0.04417935966305536,3.593360197673423e-05,-5.295985872066922e-12,0.693499999999979
2.1078862322276848e-08,1.2205583765911854e-10,0.04417957188405728,0.0441793368836244,3.601873691438939e-05,-5.295208715949684e-12,0.693999999999979
1.2472663527690608e-07,0.0,0.04417952734666488,0.04417927450929904,3.6102970059959105e-05,-5.295985872066922e-12,0.694499999999979
6.367274088536767e-08,1.4667359965470084e-09,0.04417952851206264,0.04417922507902088,3.5240611222397966e-05,-5.297595695452628e-12,0.694999999999979
2.1431128240101405e-08,4.1650831394957066e-10,0.044179510064244,0.04417922001030392,3.532565514963171e-05,-5.302425165609748e-12,0.695499999999979
2.147229639926085e-08,3.877775253680049e-10,0.04417942925155504,0.04417919659833144,3.5410952952785735e-05,-5.308808948001342e-12,0.695999999999979
8.337368295752157e-11,3.780383991958125e-10,0.04417938424457168,0.04417915456641496,3.549647953915436e-05,-5.313638418158462e-12,0.696499999999979
3.094899639344284e-08,0.0,0.04417931972553096,0.04417908444020248,3.54964795383772e-05,-5.320022200550056e-12,0.696999999999979
1.0151311735651092e-10,8.757695263428289e-10,0.04417926833042072,0.0441790350702248,3.5374251458386574e-05,-5.317635221047112e-12,0.697499999999979
2.161824592256112e-08,7.212088842800668e-10,0.04417919896875168,0.04417899033657296,3.537425145760942e-05,-5.323186336170238e-12,0.697999999999979
8.420071584414046e-11,0.0,0.04417914661836808,0.04417890863278744,3.545914755920254e-05,-5.3280158063273575e-12,0.698499999999978
2.1348732802406456e-08,3.2254351967075934e-10,0.04417907674958808,0.04417885667316456,3.545914755920254e-05,-5.326405982941651e-12,0.698999999999978
6.362784039926073e-08,8.912774407399127e-10,0.04417903908699968,0.04417880672165464,3.537366220718319e-05,-5.3336224326017145e-12,0.699499999999978
2.1945528033695538e-10,1.2056266401883065e-09,0.04417903379661992,0.04417878967497432,3.5119770145586315e-05,-5.3392290588760716e-12,0.699999999999978
5.1161035123648e-08,9.78523283234889e-10,0.04417894838558912,0.04417876642799392,3.511977014636347e-05,-5.344835685150429e-12,0.700499999999978
2.051108168033e-08,2.953343819500631e-11,0.04417895596696936,0.04417873882745832,3.491618725681711e-05,-5.350386800273554e-12,0.700999999999978
9.383081911451541e-08,0.0,0.04417890055214752,0.0441786884569984,3.4998321774337704e-05,-5.351996623659261e-12,0.701499999999978
2.0830435119856272e-08,1.2747967959025885e-10,0.04417888620647128,0.04417864493874984,3.592091443516132e-05,-5.35282929092773e-12,0.701999999999978
5.1598695517685034e-08,1.1918880465922044e-10,0.044178807068504,0.04417858740226704,3.583765634318503e-05,-5.353606447044967e-12,0.702499999999978
5.853392076593522e-11,1.190608001078175e-09,0.04417878129638144,0.04417852454191968,3.6043085207215775e-05,-5.35282929092773e-12,0.702999999999978
7.296515391885805e-08,4.59488835868882e-11,0.04417871794345568,0.04417851585656224,3.6043085207215775e-05,-5.358435917202087e-12,0.703499999999978
1.957547208358834e-08,6.821575943005698e-10,0.0441787007548008,0.04417847398763784,3.609234320955945e-05,-5.358435917202087e-12,0.703999999999978
6.329102663488184e-08,3.86338079583215e-10,0.04417863178985464,0.04417847011828472,3.601418045595661e-05,-5.366429522979388e-12,0.704499999999978
6.342939568027006e-08,1.461906880273478e-09,0.04417858447660584,0.04417847609177952,3.609738103993454e-05,-5.3728133053709826e-12,0.704999999999978
7.307048487809054e-08,4.285756818878106e-10,0.04417856695172736,0.04417847421834136,3.61834134360306e-05,-5.379197087762577e-12,0.705499999999978
2.2814872213672288e-10,2.9433479958873576e-10,0.04417856026731768,0.04417845224567616,3.606242616716049e-05,-5.386413537422641e-12,0.705999999999978
9.563433175929781e-08,6.918461636917783e-10,0.04417852654526584,0.04417837923363208,3.606242616638333e-05,-5.385636381305403e-12,0.706499999999978
6.716335820833308e-11,6.170117611281611e-10,0.04417857779239656,0.04417832633793136,3.5402193710343255e-05,-5.391187496428529e-12,0.706999999999978
2.1611763281748075e-08,0.0,0.04417849642398128,0.04417834280089752,3.540219371123143e-05,-5.395239810468411e-12,0.707499999999977
1.176497294377854e-07,1.3180311703164804e-10,0.04417843114439744,0.04417830572635136,3.548735875280595e-05,-5.396016966585648e-12,0.707999999999977
9.20908002632892e-11,2.198351986559821e-10,0.04417840424543424,0.04417824771618048,3.4218431052002174e-05,-5.396794122702886e-12,0.708499999999977
4.20430685613149e-08,1.7234716778724568e-09,0.04417829832552736,0.04417817053419536,3.4218431052002174e-05,-5.396016966585648e-12,0.708999999999977
4.2404077763014136e-08,1.9176392418440713e-10,0.0441782356205752,0.04417807938351736,3.40512812695426e-05,-5.401623592860005e-12,0.709499999999977
9.119727889528306e-11,1.4502871820143426e-10,0.04417819132420392,0.0441780012442652,3.405166315684216e-05,-5.4007909255915365e-12,0.709999999999977
1.1894373167647965e-07,9.57931040046489e-10,0.04417812093703928,0.04417793184316352,3.405166315595398e-05,-5.4007909255915365e-12,0.710499999999977
1.814994404769621e-10,1.4984696122821717e-10,0.04417814521605312,0.04417788204427832,3.319893639674998e-05,-5.405620395748656e-12,0.710999999999977
2.5794223701414154e-10,9.221661559366545e-10,0.0441780469990556,0.0441778675357568,3.319893639763816e-05,-5.4096171986373065e-12,0.711499999999977
1.2063840600096132e-07,1.2279888217392454e-10,0.04417801201259976,0.04417779039579616,3.319893639597282e-05,-5.4152238249116635e-12,0.711999999999977
7.576488655902658e-08,1.024726720144642e-09,0.0441779789435084,0.04417772850362632,3.44650656112222e-05,-5.4152238249116635e-12,0.712499999999977
2.1074464319481567e-08,4.3904424540386344e-10,0.04417792960260392,0.04417768333574248,3.392798571999478e-05,-5.4208304511860206e-12,0.712999999999977
2.138029248088813e-08,1.5190269597731287e-09,0.04417786244637608,0.04417765609458536,3.4012554527951266e-05,-5.426437077460378e-12,0.713499999999977
4.5517743678391565e-08,9.032408154752147e-11,0.04417781911026832,0.04417760980483424,3.392726556961101e-05,-5.4319881925835034e-12,0.713999999999977
7.565861295799614e-08,2.0146516815922055e-09,0.04417776632429328,0.04417756236157608,3.374755837282084e-05,-5.431211036466266e-12,0.714499999999977
4.2739491598609014e-08,1.3102946366805313e-09,0.04417774523831944,0.04417751533300944,3.301453618642647e-05,-5.436817662740623e-12,0.714999999999977
4.21691360788512e-08,4.983395224256171e-10,0.04417766685222496,0.04417752357547568,3.301621633833296e-05,-5.441591621746511e-12,0.715499999999977
7.990855671602404e-08,1.4959016803040015e-09,0.0441776349743564,0.0441774855696204,3.3015931700797196e-05,-5.4455884246351616e-12,0.715999999999977
9.304335774062977e-11,1.0277376796818949e-09,0.04417763857092656,0.04417746717917536,3.206442031200574e-05,-5.449640738675043e-12,0.716499999999976
6.306716335974238e-08,0.0,0.04417754609162056,0.04417746472083096,3.206442031200574e-05,-5.453637541563694e-12,0.716999999999976
2.112540960219622e-08,2.77982241392305e-10,0.044177537338696,0.04417743636183656,3.2150095599980943e-05,-5.452804874295225e-12,0.717499999999976
1.321633566475633e-10,7.379915983873886e-10,0.04417746990850208,0.04417735797996792,3.223414712716366e-05,-5.4520277181779875e-12,0.717999999999976
5.6674065121442574e-08,1.220154241532434e-09,0.04417739819894904,0.04417731594773128,3.22341471263865e-05,-5.458411500569582e-12,0.718499999999976
2.1111001356766135e-08,2.775176755065445e-10,0.04417738391320288,0.04417729666108664,3.217609455119508e-05,-5.462408303458233e-12,0.718999999999976
2.579137597935599e-10,0.0,0.04417733485355536,0.04417727179961568,3.209204064713589e-05,-5.466405106346883e-12,0.719499999999976
4.224088143850446e-08,1.0328676802728864e-09,0.04417724429426432,0.04417723904347984,3.2092040645581577e-05,-5.466405106346883e-12,0.719999999999976
6.307521263626548e-08,2.8151682374133458e-11,0.04417722204410424,0.04417719462675208,3.226082928320384e-05,-5.470401909235534e-12,0.720499999999976
0.0,3.1941103928456727e-10,0.0441772296163388,0.04417715117934544,3.23476110951626e-05,-5.469624753118296e-12,0.720999999999976
5.1570444234427804e-08,4.3328352017368843e-10,0.04417718570236184,0.04417712463550944,3.234761109682793e-05,-5.473621556006947e-12,0.721499999999976
1.2252879960650276e-10,3.9609895918779614e-10,0.04417719961053112,0.04417708442951936,3.2312688621582986e-05,-5.478395515012835e-12,0.721999999999976
8.485024775850558e-08,1.0582769591205299e-09,0.04417718889473648,0.0441770438937544,3.231268862080583e-05,-5.483224985169954e-12,0.722499999999976
4.1787131040138537e-08,1.5030367922497234e-10,0.0441772016417436,0.0441770394846096,3.156905402956767e-05,-5.487221788058605e-12,0.722999999999976
2.1344277283119606e-08,7.317562389363985e-10,0.0441771683003104,0.04417697073275048,3.156816194882506e-05,-5.491995747064493e-12,0.723499999999976
4.236879599939236e-08,4.5789911445881515e-10,0.04417710845137648,0.04417696358190552,3.148320556800588e-05,-5.495992549953144e-12,0.723999999999976
0.0,2.511047203501704e-09,0.04417707620912376,0.04417693543332344,3.148486971360498e-05,-5.498435040607319e-12,0.724499999999976
5.04824621549993e-08,0.0,0.04417702698581168,0.044176868422024,3.148486971360498e-05,-5.5024318434959696e-12,0.724999999999976
2.1643554802552867e-08,2.0960719965268382e-10,0.0441770160516268,0.04417683237038256,3.152396935923729e-05,-5.501599176227501e-12,0.725499999999975
2.137050000156071e-08,1.763272791666104e-10,0.04417695090898536,0.04417681727803848,3.143844332154089e-05,-5.5024318434959696e-12,0.725999999999975
2.087461983824035e-08,0.0,0.04417691745291344,0.04417675281431824,3.135299036560735e-05,-5.5024318434959696e-12,0.726499999999975
2.157611503350587e-08,1.9725111821689012e-10,0.0441768918957396,0.04417671130008912,3.12689961567969e-05,-5.501599176227501e-12,0.726999999999975
2.1312057757461034e-08,0.0,0.04417686554708248,0.04417668238522872,3.1183121246392e-05,-5.503986155730445e-12,0.727499999999975
1.473082552466698e-08,0.0,0.04417683096926064,0.04417665015558568,3.126793597441058e-05,-5.503208999613207e-12,0.727999999999975
3.068473431594443e-08,2.4633063644419195e-10,0.04417679359635504,0.04417661777149312,3.132621466162e-05,-5.501599176227501e-12,0.728499999999975
0.0,4.104592846165822e-10,0.04417677493957088,0.0441765929248932,3.144815333278039e-05,-5.5024318434959696e-12,0.728999999999975
3.120196520600693e-08,7.13327036327982e-10,0.04417673624990032,0.04417655573418416,3.144815333278039e-05,-5.504818822998914e-12,0.729499999999975
2.048268903792616e-08,1.1388443243998125e-09,0.04417665847570616,0.04417651083215104,3.156963511363742e-05,-5.508815625887564e-12,0.729999999999975
1.7280098599942173e-07,0.0,0.0441766207814972,0.04417646572978184,3.165215687361833e-05,-5.512812428776215e-12,0.730499999999975
2.1265614158494373e-08,5.517997586634849e-10,0.04417665928190264,0.04417642621684216,3.193522112154845e-05,-5.512035272658977e-12,0.730999999999975
7.840200016984156e-11,5.427052002238142e-10,0.04417658643289648,0.04417639798598064,3.202023328241488e-05,-5.515199408279159e-12,0.731499999999975
2.1899221359922283e-08,2.5914968088125434e-10,0.04417651368203216,0.04417635714873224,3.2020233283192034e-05,-5.520028878436278e-12,0.731999999999975
1.298008783789939e-10,6.994591225661928e-10,0.0441764375367944,0.04417628006415296,3.193388567523936e-05,-5.5191962111678095e-12,0.732499999999975
8.561632600101454e-08,1.0469944355939731e-10,0.04417636804742568,0.04417623156445016,3.193388567523936e-05,-5.5248028374421665e-12,0.732999999999975
2.4562255701576774e-10,3.319068006546466e-10,0.04417637644296992,0.04417617974230712,3.110091259361791e-05,-5.525635504710635e-12,0.733499999999975
2.1481678720569608e-08,1.0827739191365815e-09,0.04417627137708392,0.04417612728121664,3.110091259284076e-05,-5.528799640330817e-12,0.733999999999975
2.148866136419958e-08,4.5986128099917423e-10,0.04417626114090944,0.0441761050054828,3.1015353466390394e-05,-5.5336291104879365e-12,0.734499999999975
0.0,3.158059994068374e-10,0.0441762485805168,0.04417607051168816,3.0930393164818604e-05,-5.538403069493825e-12,0.734999999999974
7.683926751822501e-08,2.1500352193060124e-10,0.04417620588397608,0.04417604022528416,3.093039316559576e-05,-5.542399872382475e-12,0.735499999999974
2.1241858084997123e-08,2.2021279938444493e-10,0.04417622045208552,0.04417604580414136,3.149668227442337e-05,-5.543232539650944e-12,0.735999999999974
7.34998450990787e-11,6.257716012036951e-10,0.04417618065299168,0.04417598231469552,3.141149846797031e-05,-5.544009695768182e-12,0.736499999999974
2.008052248092529e-08,5.365054442374451e-10,0.044176151226728,0.04417593309703344,3.141149846797031e-05,-5.549616322042539e-12,0.736999999999974
4.146198887694519e-08,5.773153621824179e-10,0.0441761240517496,0.04417589921581616,3.149242307121103e-05,-5.553613124931189e-12,0.737499999999974
8.376991461611638e-11,3.8631048360215914e-10,0.04417609280111624,0.04417586108123952,3.132655299997733e-05,-5.55760992781984e-12,0.737999999999974
4.590592003750338e-10,0.0,0.04417603693629448,0.04417583988739608,3.1326552999200175e-05,-5.560829574591253e-12,0.738499999999974
0.0,5.210903999963712e-10,0.04417596021778752,0.04417581141605936,3.1326552999200175e-05,-5.560829574591253e-12,0.738999999999974
2.1383098562643976e-08,3.180690433257638e-10,0.0441759124647252,0.04417579868120368,3.132655299997733e-05,-5.564826377479903e-12,0.739499999999974
2.1408357517294085e-08,5.078695242133335e-10,0.04417589466533256,0.04417576573281424,3.1411903255951223e-05,-5.5696003364857916e-12,0.739999999999974
0.0,1.6852096107466963e-10,0.04417587607644016,0.04417573586508672,3.149696691517878e-05,-5.574429806642911e-12,0.740499999999974
1.9926712363504961e-10,5.717052803388967e-10,0.0441758418338968,0.04417574727402168,3.1496966916733093e-05,-5.575206962760149e-12,0.740999999999974
1.0154160151598646e-10,7.780019198322385e-10,0.04417577863101408,0.04417572829342696,3.149696691595594e-05,-5.5784266095315616e-12,0.741499999999974
4.2555165759294855e-08,1.193403986743391e-10,0.04417572169460776,0.04417569489600056,3.1496966916733093e-05,-5.58320056853745e-12,0.741999999999974
0.0,4.3416231720883047e-10,0.04417570022555248,0.04417567804693384,3.132757776636019e-05,-5.58320056853745e-12,0.742499999999974
1.2053687908908373e-10,2.529631989989234e-10,0.04417565991008064,0.04417566222700448,3.132757776713735e-05,-5.585587548040394e-12,0.742999999999974
0.0,6.162561572153891e-10,0.04417560619571792,0.04417564395173,3.132757776713735e-05,-5.588807194811807e-12,0.743499999999974
2.1042717922303833e-08,1.5481575743603315e-10,0.04417556939106576,0.04417562527648424,3.132757776802553e-05,-5.592803997700457e-12,0.743999999999973
1.3962060927547038e-07,1.04992639582413e-10,0.04417554192326832,0.04417560542233,3.12438469144416e-05,-5.5951909772034014e-12,0.744499999999973
4.1729159114267667e-08,8.935771983464846e-10,0.04417556602771432,0.04417556525392864,3.114717254959487e-05,-5.594413821086164e-12,0.744999999999973
3.516207663922799e-08,3.268908754794353e-10,0.04417551803538944,0.04417556261984904,3.1148236671940666e-05,-5.597633467857577e-12,0.745499999999973
2.169189619594114e-10,6.706014424318063e-10,0.0441754866547368,0.0441754856020556,3.1007081262357516e-05,-5.596800800589108e-12,0.745999999999973
2.1201282562888224e-08,6.511403985443032e-10,0.0441754757273908,0.04417541086840912,3.1007081260803204e-05,-5.602407426863465e-12,0.746499999999973
4.266693792026599e-08,4.0215199920146105e-10,0.04417542017300136,0.04417539427927856,3.1091264536819985e-05,-5.604794406366409e-12,0.746999999999973
6.192159979212519e-11,3.8362599902308503e-10,0.04417541727314968,0.04417538056041232,3.1091311804010147e-05,-5.608014053137822e-12,0.747499999999973
2.1012767997818926e-08,3.181919241979081e-10,0.04417537095644952,0.04417536801521144,3.109131180556446e-05,-5.611233699909235e-12,0.747999999999973
8.412224389298117e-11,2.876435964416224e-10,0.0441753550658724,0.04417534649581456,3.1175626527213396e-05,-5.616007658915123e-12,0.748499999999973
1.802698337827202e-10,7.304672144936575e-11,0.04417531062455336,0.04417533200666416,3.117562652799055e-05,-5.620004461803774e-12,0.748999999999973
2.0570993436441753e-08,8.453752281534221e-11,0.04417524988078688,0.044175297548306,3.1175626527213396e-05,-5.6208371290722425e-12,0.749499999999973
7.411996015560529e-08,4.2644024422777704e-10,0.04417521813703784,0.04417524054232592,3.125826031280532e-05,-5.624001264692424e-12,0.749999999999973
5.270369311805023e-08,4.447359980286336e-10,0.04417521263828808,0.04417522218245952,3.2105776787139106e-05,-5.628830734849544e-12,0.750499999999973
4.3025731595591754e-08,1.4258536018552093e-10,0.04417519171367256,0.0441752039242556,3.147184617680043e-05,-5.633604693855432e-12,0.750999999999973
3.570276903980263e-08,7.629347223425675e-10,0.044175131228448,0.0441751839318072,3.1642214215144016e-05,-5.638434164012551e-12,0.751499999999973
2.0492789840065306e-08,0.0,0.04417514988580832,0.0441751677801076,3.166794126563399e-05,-5.642430966901202e-12,0.751999999999973
4.2651821761940933e-08,7.736256010804077e-10,0.04417512282353304,0.0441751426665424,3.158538745040573e-05,-5.643985279135677e-12,0.752499999999973
1.1757642440213267e-07,4.897302424700101e-10,0.04417511017621856,0.04417511814122944,3.175564199520142e-05,-5.64720492590709e-12,0.752999999999972
1.4197319708753042e-10,4.5003127613352234e-10,0.0441751052400964,0.04417508860203288,3.0750474309559905e-05,-5.649591905410034e-12,0.753499999999972
4.17080401604597e-08,5.054649615532369e-10,0.04417503445281792,0.04417506621853376,3.0750474309559905e-05,-5.653588708298685e-12,0.753999999999972
2.1596559957037798e-10,8.794984740490008e-10,0.04417501261519312,0.0441750262348708,3.091801890242607e-05,-5.656808355070098e-12,0.754499999999972
0.0,8.707983153999344e-10,0.04417493422115496,0.04417502490609392,3.0918018903203226e-05,-5.660805157958748e-12,0.754999999999972
2.042382327843706e-08,9.625304026039672e-11,0.04417488969027608,0.04417502325039296,3.091801890242607e-05,-5.664024804730161e-12,0.755499999999972
5.939239378083272e-11,3.3152344064424355e-10,0.0441748701139392,0.04417498958037904,3.100026063596051e-05,-5.664801960847399e-12,0.755999999999972
4.2559408074127614e-08,2.81319516293177e-10,0.04417482744152872,0.04417495834565336,3.1000260634406196e-05,-5.668021607618812e-12,0.756499999999972
2.112674944015902e-08,6.238586383600087e-10,0.04417482955443656,0.04417494003684112,3.100068102723785e-05,-5.672018410507462e-12,0.756999999999972
1.0794130159835769e-07,8.678055496424975e-11,0.0441748122937652,0.04417491178149224,3.091614240313678e-05,-5.675238057278875e-12,0.757499999999972
4.2530165042520274e-08,1.1227143520420313e-10,0.04417485584197832,0.04417487228870248,3.1845659507978574e-05,-5.675238057278875e-12,0.757999999999972
1.10470084468961e-10,5.043656811642983e-10,0.04417487442845352,0.04417488018890336,3.201513175443704e-05,-5.674405390010406e-12,0.758499999999972
0.0,3.0989119603752613e-10,0.04417481824439504,0.04417485589542512,3.201513175443704e-05,-5.677625036781819e-12,0.758999999999972
2.1280136083823287e-08,1.0380959980516025e-10,0.04417477976251952,0.04417482504079088,3.201513175277171e-05,-5.6823989957877075e-12,0.759499999999972
2.1279145841213154e-08,7.178484751069192e-10,0.04417473818687408,0.04417478332080552,3.209969188722184e-05,-5.68162183967047e-12,0.759999999999972
0.0,9.406055795357915e-11,0.04417471935598688,0.04417478659303152,3.218488538236919e-05,-5.686395798676358e-12,0.760499999999972
7.983880223605411e-11,5.816988002393941e-10,0.04417468793796352,0.0441747466006468,3.218488538159203e-05,-5.6856186425591204e-12,0.760999999999972
6.607109408196532e-08,0.0,0.04417464782068696,0.04417471450654664,3.218488538003772e-05,-5.689615445447771e-12,0.761499999999972
8.054714136646046e-08,2.076783599258558e-09,0.04417467377302264,0.0441746867523548,3.2281228066421974e-05,-5.6903926015650086e-12,0.761999999999971
1.2940524023868916e-07,0.0,0.04417469539108016,0.04417463920485112,3.289709714482392e-05,-5.695222071722128e-12,0.762499999999971
4.3080152958840934e-08,6.96264018662518e-11,0.04417469841327768,0.04417461451873208,3.163835878083887e-05,-5.695999227839366e-12,0.762999999999971
4.221717903735156e-08,4.6521263924459433e-10,0.04417464919492904,0.04417458034543792,3.1639943359973444e-05,-5.695999227839366e-12,0.763499999999971
4.2368696558103824e-08,3.996245626081141e-10,0.04417461771695088,0.04417456806497968,3.163848765996846e-05,-5.701605854113723e-12,0.763999999999971
1.1278838799727575e-07,0.0,0.04417460912741016,0.04417454560815632,3.163927780636122e-05,-5.706435324270842e-12,0.764499999999971
2.101064064397029e-08,4.4588359185415705e-09,0.04417463345633048,0.04417452145982072,3.083035980799842e-05,-5.70721248038808e-12,0.764999999999971
5.1508077206219305e-08,5.27005598882635e-10,0.04417457567464424,0.0441744477289188,3.074630728483463e-05,-5.710432127159493e-12,0.765499999999971
2.1143779518895123e-08,9.226456404443084e-11,0.0441746034511084,0.04417443927480832,3.0542378577580465e-05,-5.715206086165381e-12,0.765999999999971
2.1151416243481158e-08,1.8264607881679495e-10,0.04417456904202536,0.04417440907548984,3.0457964327990084e-05,-5.715206086165381e-12,0.766499999999971
4.140613384107095e-08,7.587642458783961e-10,0.04417452963946224,0.04417437533156,3.0542543084766116e-05,-5.717593065668325e-12,0.766999999999971
5.148000440519107e-08,4.078202359147909e-10,0.04417452076431488,0.04417435873128584,3.054253127843243e-05,-5.7215898685569755e-12,0.767499999999971
7.519906752156968e-08,1.5991924798286483e-09,0.04417452753582344,0.04417434903242568,3.074736921193644e-05,-5.726419338714095e-12,0.767999999999971
1.0355927920757679e-10,9.216178376014739e-10,0.04417452432741952,0.04417437836327328,3.15932192327395e-05,-5.731193297719983e-12,0.768499999999971
6.343580927908876e-08,7.492848008716635e-11,0.04417445196293128,0.04417436462753376,3.15932192327395e-05,-5.734412944491396e-12,0.768999999999971
2.041389168122576e-08,2.474596777490845e-10,0.04417441343389688,0.04417436084591472,3.167637036394222e-05,-5.735190100608634e-12,0.769499999999971
0.0,4.463978423019377e-10,0.04417436510086752,0.0441743479969788,3.1758059248820913e-05,-5.740019570765753e-12,0.769999999999971
2.090326112202945e-08,2.5390824165416603e-10,0.04417432631377088,0.0441743213905,3.1758059247932735e-05,-5.743239217537166e-12,0.770499999999971
8.374168025682138e-11,1.1655280768296805e-09,0.04417429924279896,0.044174297532968,3.1674484960775295e-05,-5.748013176543054e-12,0.77099999999997
0.0,1.3227303974350235e-10,0.04417425333162184,0.0441742611081072,3.1674484960775295e-05,-5.752009979431705e-12,0.77149999999997
0.0,2.861812800625252e-10,0.04417422159140816,0.0441742289064728,3.167448495999814e-05,-5.756006782320355e-12,0.77199999999997
2.1504427759333478e-08,4.256694371984615e-10,0.04417419431333808,0.04417419911220712,3.167448495922098e-05,-5.760836252477475e-12,0.77249999999997
3.014668327472325e-08,4.877704767869417e-10,0.04417417301206528,0.04417416262396336,3.175978710556748e-05,-5.765610211483363e-12,0.77299999999997
2.0379792298186317e-10,7.404831192658889e-10,0.04417414951827648,0.04417414460326408,3.187899541523542e-05,-5.770439681640482e-12,0.77349999999997
2.138415527985771e-08,0.0,0.04417417779235808,0.04417414135498928,3.187899541601258e-05,-5.7719939938749576e-12,0.77399999999997
8.864615985704205e-11,6.036472779968882e-10,0.04417413639896744,0.0441741209050796,3.17944974479456e-05,-5.7728266611434265e-12,0.77449999999997
0.0,2.1238263925305034e-10,0.04417408928287856,0.04417410026616264,3.17944974479456e-05,-5.775990796763608e-12,0.77499999999997
3.0488166005704365e-08,0.0,0.04417405842272112,0.04417411632002648,3.179449744639129e-05,-5.774436484529133e-12,0.77549999999997
0.0,5.387023466196794e-11,0.04417402096628312,0.04417409438576592,3.1674139610360363e-05,-5.7752136406463705e-12,0.77599999999997
1.0237583697447761e-10,0.0,0.0441739865278256,0.04417406338882488,3.1674139610360363e-05,-5.775990796763608e-12,0.77649999999997
2.050198392306024e-08,6.341396019404755e-10,0.04417394561045464,0.04417403989685744,3.167413960958321e-05,-5.777600620149315e-12,0.77699999999997
2.0572047537692484e-10,7.828483208904835e-10,0.04417392944497656,0.04417403827708344,3.159181281198187e-05,-5.781597423037965e-12,0.77749999999997
0.0,2.029739917808193e-09,0.04417388257137032,0.04417400728033888,3.159181281120471e-05,-5.784817069809378e-12,0.77799999999997
7.592717551907491e-08,5.647179182610707e-10,0.04417385231832784,0.04417396953451528,3.159181280953938e-05,-5.789591028815266e-12,0.77849999999997
2.14624588795731e-08,4.984523974127519e-10,0.04417387508739472,0.04417393975840344,3.2449401104805986e-05,-5.792810675586679e-12,0.77899999999997
0.0,6.696780005532865e-10,0.04417384732487528,0.04417393243214616,3.253461736563157e-05,-5.796030322358092e-12,0.77949999999997
4.245249151518804e-08,0.0,0.0441738117308844,0.0441739285887192,3.253461736474339e-05,-5.8008042813639804e-12,0.779999999999969
2.1229384965237852e-08,4.0394175504498975e-10,0.0441738036135348,0.0441739089528552,3.270403031196967e-05,-5.802414104749687e-12,0.780499999999969
3.096495151955203e-08,4.212672002901208e-09,0.0441737676819252,0.0441739015655736,3.261999796233539e-05,-5.8064109076383374e-12,0.780999999999969
9.473497095818795e-08,3.9787647482247834e-10,0.04417374558760536,0.04417382809823976,3.2742501393623336e-05,-5.810407710526988e-12,0.781499999999969
8.301984100178572e-11,1.2801435189668808e-09,0.0441737768319216,0.04417378947048304,3.208281199995611e-05,-5.812794690029932e-12,0.781999999999969
7.533432211381808e-11,1.779891997677474e-10,0.04417371399663568,0.04417380572310288,3.208281199995611e-05,-5.816791492918583e-12,0.782499999999969
1.0666216888194358e-07,1.7981131236743941e-09,0.04417366334188696,0.04417379365412536,3.208281199917895e-05,-5.816014336801345e-12,0.782999999999969
0.0,9.477224838239096e-10,0.0441736914251312,0.0441737462162124,3.131152659674452e-05,-5.820788295807233e-12,0.783499999999969
2.130938919764347e-08,9.628911556980313e-11,0.04417363483913088,0.04417371180556064,3.1311526595967365e-05,-5.824007942578646e-12,0.783999999999969
6.497247878600731e-11,6.900857593694631e-10,0.04417361343931784,0.04417367823313408,3.1396741735134626e-05,-5.824007942578646e-12,0.784499999999969
4.2654346880943717e-08,0.0,0.04417357096242936,0.04417367742092672,3.139674173435747e-05,-5.828004745467297e-12,0.784999999999969
4.494928040887913e-11,1.115637041082529e-09,0.0441735700898744,0.04417366127900888,3.122664667121189e-05,-5.829614568853003e-12,0.785499999999969
5.6007433600624434e-08,6.347319891908398e-11,0.0441735323145392,0.04417364121270736,3.1226646669546554e-05,-5.833611371741654e-12,0.785999999999969
8.496730560109134e-08,4.1362080427376213e-11,0.04417355186218992,0.04417361017380264,3.117249321282767e-05,-5.833611371741654e-12,0.786499999999969
4.200088408318203e-08,0.0,0.04417358032529672,0.04417358082935208,3.2004060195989226e-05,-5.834388527858891e-12,0.786999999999969
1.897527120015008e-07,8.562727610295084e-11,0.04417356944948408,0.04417355883302864,3.2006249364835426e-05,-5.836831018513067e-12,0.787499999999969
2.104661472185354e-08,6.507523200860454e-10,0.04417361790152008,0.04417352597508936,3.366099583679283e-05,-5.835998351244598e-12,0.787999999999969
7.938832230491855e-11,0.0,0.0441735247288196,0.04417352420392008,3.35768244127399e-05,-5.840827821401717e-12,0.788499999999969
0.0,9.659656408089745e-11,0.04417345325548272,0.04417350813831312,3.357682441196275e-05,-5.842437644787424e-12,0.788999999999969
5.156972376213487e-08,3.298392239892145e-09,0.04417341042869056,0.0441734723720792,3.357682441118559e-05,-5.843214800904661e-12,0.789499999999968
9.906902407458285e-08,4.109480047920222e-10,0.04417341149152736,0.04417338761185056,3.3614622875211e-05,-5.844824624290368e-12,0.789999999999968
4.254575447504294e-08,6.353067238951127e-10,0.04417338912086456,0.0441733548513844,3.40826458143928e-05,-5.8479887599105496e-12,0.790499999999968
0.0,7.72956768035904e-11,0.04417336338258616,0.04417330512537256,3.408227206480596e-05,-5.8488214271790184e-12,0.790999999999968
1.2348416039698051e-10,1.1045939232734447e-09,0.04417332298703672,0.0441732664328836,3.408227206402881e-05,-5.8479887599105496e-12,0.791499999999968
0.0,7.26135998552202e-10,0.04417327329735384,0.04417330906983912,3.408227206402881e-05,-5.852818230067669e-12,0.791999999999968
7.866733352235311e-08,8.887456048878306e-11,0.04417324225458296,0.04417331770025392,3.408227206236347e-05,-5.855205209570613e-12,0.792499999999968
9.295692895983088e-08,4.663232300305964e-11,0.04417324913038464,0.04417329119428208,3.466263610796272e-05,-5.856037876839082e-12,0.792999999999968
0.0,7.444310376469865e-10,0.04417326564094096,0.04417326278909024,3.4869916242352694e-05,-5.8568150329563196e-12,0.793499999999968
9.147432117329046e-11,4.3018047457543673e-10,0.04417322417372544,0.04417325523142848,3.486991624079838e-05,-5.86081183584497e-12,0.793999999999968
1.9475632218046712e-10,4.999848035591725e-10,0.0441731806538948,0.0441732520660268,3.486991624157554e-05,-5.864808638733621e-12,0.794499999999968
2.479629557239349e-10,4.338197578945824e-10,0.04417312308334896,0.04417323141377656,3.486991624079838e-05,-5.868028285505034e-12,0.794999999999968
8.69848776341442e-11,8.155248004682036e-11,0.04417305389868944,0.04417320030929232,3.486991624079838e-05,-5.870415265007978e-12,0.795499999999968
8.59807369607557e-08,3.9507584009834673e-10,0.04417300789769744,0.04417316628259376,3.486991623913305e-05,-5.870415265007978e-12,0.795999999999968
2.1144819596641273e-08,0.0,0.04417303004807152,0.04417315113355528,3.554396936722437e-05,-5.875189224013866e-12,0.796499999999968
2.1265254002145184e-08,4.764831168513339e-10,0.04417296902622936,0.04417313112474256,3.5459624877609563e-05,-5.876021891282335e-12,0.796999999999968
0.0,4.0055736505451023e-10,0.0441729456318956,0.04417312757195824,3.5544404063170276e-05,-5.880018694170985e-12,0.797499999999968
7.547718632039402e-08,1.2899064455451636e-10,0.04417291507386808,0.0441731264184772,3.554440406239312e-05,-5.8847926531768735e-12,0.797999999999968
6.581342239936339e-08,6.343250369411635e-10,0.04417291168263168,0.04417311834701344,3.469038805758995e-05,-5.8847926531768735e-12,0.798499999999967
2.1398397678784598e-08,1.9421948008191414e-09,0.04417289336131136,0.04417308447911824,3.5456798638366926e-05,-5.888789456065524e-12,0.798999999999967
5.224219432053978e-08,0.0,0.04417283554540984,0.0441730097778016,3.554214533763034e-05,-5.8936189262226435e-12,0.799499999999967
2.1513237039028077e-08,1.611130395762217e-10,0.04417283632310352,0.04417298353615056,3.5577695173594215e-05,-5.89522874960835e-12,0.799999999999967
7.819760639710127e-08,1.5907151984517753e-10,0.04417281182814816,0.04417294414407448,3.5663360799187416e-05,-5.894396082339881e-12,0.800499999999967
4.9954073599867144e-08,1.950139279227603e-09,0.04417279632255976,0.044172896328842,3.6549484747960825e-05,-5.8960059057255876e-12,0.800999999999967
4.1942990400278823e-08,9.434118417028792e-10,0.04417276699771536,0.04417287624493456,3.715101504153662e-05,-5.900002708614238e-12,0.801499999999967
0.0,1.0358164048707152e-09,0.04417274088368816,0.04417288551152552,3.698262722562351e-05,-5.9048321787713576e-12,0.801999999999967
5.3722253923194074e-08,0.0,0.04417269825036304,0.0441728940171164,3.6982627223958175e-05,-5.909606137777246e-12,0.802499999999967
3.0122564560752796e-08,2.979566239569298e-09,0.04417267334749976,0.04417288215954736,3.635831262083222e-05,-5.911215961162952e-12,0.802999999999967
2.079553959588587e-08,5.893216054042583e-10,0.04417264753299528,0.04417281649483128,3.6238538541621956e-05,-5.915212764051603e-12,0.803499999999967
2.150296640052174e-08,6.83859219252625e-11,0.04417262858520368,0.04417279508664416,3.63219126672254e-05,-5.918432410823016e-12,0.803999999999967
4.2062033439593804e-08,7.900907220137476e-10,0.04417262996601328,0.0441727651500212,3.640629917522897e-05,-5.919209566940253e-12,0.804499999999967
4.185985408300397e-08,3.0146776047734747e-10,0.04417266957245352,0.04417275558192296,3.640492401923989e-05,-5.924039037097373e-12,0.804999999999967
4.3275349838334254e-08,4.416932791739825e-10,0.04417267310466888,0.04417274851124528,3.640525860315602e-05,-5.9295901522204986e-12,0.805499999999967
0.0,1.0673151945583825e-10,0.04417269012949664,0.04417272942945536,3.623310127442991e-05,-5.935196778494856e-12,0.805999999999967
4.264884215926523e-08,3.565608225342132e-11,0.04417266713691312,0.04417269637955816,3.6233101273541735e-05,-5.9360294457633245e-12,0.806499999999967
6.084589543320362e-08,7.189537576390848e-10,0.04417267045616664,0.0441726811057656,3.623274601438631e-05,-5.936806601880562e-12,0.806999999999967
2.097074352364059e-08,5.772821595750877e-10,0.04417270105166392,0.04417271309967768,3.6234018032765825e-05,-5.943190384272157e-12,0.807499999999966
2.1202762642835715e-08,3.997020769919146e-10,0.04417269700225056,0.04417270504657048,3.615003574797271e-05,-5.947187187160807e-12,0.807999999999966
2.1171929438790205e-08,4.2859728266453345e-10,0.04417268398458824,0.0441727016722184,3.623454875678611e-05,-5.952793813435164e-12,0.808499999999966
2.0630815805722236e-10,5.735799266104458e-10,0.04417267291245624,0.04417268207394864,3.614991437195236e-05,-5.956013460206577e-12,0.808999999999966
0.0,4.1292879532361937e-10,0.04417269574495088,0.04417268138447864,3.614991437117521e-05,-5.962397242598172e-12,0.809499999999966
1.0965927336320513e-07,3.0215384846932203e-09,0.0441726769820852,0.04417266745540056,3.6149914369620895e-05,-5.9663940454868225e-12,0.809999999999966
2.1534031120762354e-08,0.0,0.04417273085643104,0.04417260480582192,3.6637360306346345e-05,-5.9720006717611795e-12,0.810499999999966
3.590498311861756e-08,8.47215519961253e-10,0.04417271074898256,0.04417258703100888,3.672274159038924e-05,-5.9728333390296484e-12,0.810999999999966
4.2879417842811574e-08,8.169783946576636e-10,0.044172713614738,0.04417259743914968,3.6578907193551835e-05,-5.9776072980355366e-12,0.811499999999966
5.555704223753066e-08,2.0488000185281408e-10,0.0441726871759324,0.04417261296178496,3.640839148644215e-05,-5.982436768192656e-12,0.811999999999966
2.115883448311484e-08,0.0,0.0441726737826168,0.0441726490998868,3.7059051410381905e-05,-5.983991080427131e-12,0.812499999999966
4.319872696362248e-08,1.61193056125164e-09,0.04417262196703696,0.04417263654161832,3.714313471681052e-05,-5.9848237476956e-12,0.812999999999966
6.67261593201296e-11,4.5807727749869187e-10,0.04417261790576336,0.04417267244466992,3.7314238487962115e-05,-5.990430373969957e-12,0.813499999999966
3.078071152129436e-08,0.0,0.04417260363329184,0.04417266916943488,3.731423848873927e-05,-5.995204332975845e-12,0.813999999999966
6.224305271890218e-08,3.946536153431879e-11,0.0441726238336788,0.04417265741751368,3.743472152639704e-05,-5.996037000244314e-12,0.814499999999966
2.1520547198450313e-08,9.669236800124992e-10,0.04417265130615912,0.04417263637212552,3.7683661812004665e-05,-5.996814156361552e-12,0.814999999999966
6.780552508356408e-11,5.638383232531297e-10,0.04417264364385184,0.04417263378792704,3.776949851197475e-05,-6.002420782635909e-12,0.815499999999966
7.819610840092972e-08,0.0,0.04417261078185352,0.04417263795718184,3.776949851197475e-05,-6.007194741641797e-12,0.815999999999966
2.169393072126713e-08,4.604254408291375e-10,0.04417264959616176,0.04417262658087944,3.701006921041916e-05,-6.007194741641797e-12,0.816499999999965
0.0,0.0,0.04417263057177832,0.0441726267398804,3.7096658221602574e-05,-6.0144111913018605e-12,0.816999999999965
2.1396005918383754e-08,1.6174800387958044e-10,0.0441726011630488,0.04417261448741184,3.709665821993724e-05,-6.015188347419098e-12,0.817499999999965
6.481568060046072e-11,7.015415331990127e-11,0.04417259313556912,0.044172618342458,3.7011339893533446e-05,-6.015188347419098e-12,0.817999999999965
0.0,4.2284904050449157e-10,0.0441725605972628,0.0441725910801884,3.701133989275629e-05,-6.016021014687567e-12,0.818499999999965
9.679240048354742e-11,2.377959038013522e-09,0.04417253878028984,0.0441725738466476,3.7011339891979134e-05,-6.020794973693455e-12,0.818999999999965
2.098603976014024e-08,4.625370433886111e-10,0.04417250585050912,0.0441725335387676,3.7011339891979134e-05,-6.025624443850575e-12,0.819499999999965
4.135558024503938e-08,4.794196775681492e-10,0.04417248889143008,0.04417251184811064,3.69275044783679e-05,-6.031231070124932e-12,0.819999999999965
2.1324096238783952e-08,1.1674815975082353e-10,0.04417250286812552,0.04417249307765464,3.70934604151385e-05,-6.033618049627876e-12,0.820499999999965
0.0,1.8338849605559204e-09,0.04417249136969528,0.0441724577636472,3.717831766636426e-05,-6.032785382359407e-12,0.820999999999965
4.2626296957448684e-08,8.04370875462368e-10,0.04417246946987528,0.04417241188991424,3.71783176655871e-05,-6.036837696399289e-12,0.821499999999965
2.0672917121211665e-08,2.9578087895609784e-10,0.04417247976825912,0.04417240439514936,3.7175193244753935e-05,-6.041611655405177e-12,0.821999999999965
9.96311347242762e-08,3.352847166571138e-10,0.04417244678413552,0.04417240005712336,3.7092994603971086e-05,-6.047218281679534e-12,0.822499999999965
9.392255723161824e-11,5.331283955967159e-10,0.04417247887909704,0.04417239834422464,3.777688597117468e-05,-6.051992240685422e-12,0.822999999999965
2.084354672193811e-08,3.867699979731576e-10,0.04417242197922184,0.04417240356367784,3.7776885969620366e-05,-6.057598866959779e-12,0.823499999999965
0.0,2.1348160045286946e-10,0.0441723762167352,0.0441723933785312,3.7693781118397496e-05,-6.063205493234136e-12,0.823999999999965
1.1254999709997549e-10,2.7251696038677053e-10,0.0441723436811912,0.04417239570822728,3.769378111762034e-05,-6.067202296122787e-12,0.824499999999965
1.6428543941904294e-10,6.053565634878133e-10,0.04417230449159608,0.0441723948645112,3.7693781118397496e-05,-6.0704219428942e-12,0.824999999999965
2.1466323038565882e-08,4.659536784190621e-10,0.0441722559481104,0.04417238042767752,3.769378111917465e-05,-6.075195901900088e-12,0.825499999999964
4.211517359853367e-08,1.4444143797698317e-10,0.0441722508883344,0.04417238318260464,3.7779705895135685e-05,-6.080025372057207e-12,0.825999999999964
4.180679344378824e-08,6.717536804590196e-10,0.04417226835242632,0.0441723775534684,3.761120301604137e-05,-6.084022174945858e-12,0.826499999999964
5.1689779199948216e-08,0.0,0.04417227648878456,0.04417236310590288,3.761042932315384e-05,-6.0880189778345084e-12,0.826999999999964
4.301189680117057e-08,1.4527879593773108e-10,0.0441722766268908,0.04417234829278408,3.7649788927951455e-05,-6.089628801220215e-12,0.827499999999964
2.1230531443983125e-08,4.0023864084082206e-10,0.04417227819740992,0.04417231097275904,3.76507824919603e-05,-6.088796133951746e-12,0.827999999999964
7.355643927980937e-08,7.237137625293322e-10,0.04417227232542496,0.0441722849419156,3.7735935738414383e-05,-6.092015780723159e-12,0.828499999999964
0.0,3.0846288023855806e-10,0.04417228508770368,0.04417228976110312,3.785702489522702e-05,-6.096789739729047e-12,0.828999999999964
0.0,1.1204408234544161e-10,0.04417225712212224,0.04417228904129312,3.785702489433884e-05,-6.1016192098861666e-12,0.829499999999964
5.079064252511145e-11,3.504724843672591e-10,0.0441722368173096,0.04417226016311432,3.7857024893561686e-05,-6.103229033271873e-12,0.829999999999964
2.288358391666634e-10,2.3659479930771e-10,0.04417221053441192,0.04417225378591792,3.785702489278453e-05,-6.107225836160524e-12,0.830499999999964
0.0,1.2577486413478667e-09,0.0441721570648672,0.04417220484558952,3.7857024892007374e-05,-6.106393168892055e-12,0.830999999999964
0.0,5.19450080171957e-10,0.04417213224087464,0.0441722226196644,3.785702489034204e-05,-6.112832462434881e-12,0.831499999999964
2.1075709039086732e-08,7.261128504021386e-11,0.04417211353692408,0.04417220966370312,3.785702489034204e-05,-6.116829265323531e-12,0.831999999999964
4.239987912157961e-08,4.945453629945362e-10,0.04417209496857928,0.044172183695216,3.777268960403202e-05,-6.117606421440769e-12,0.832499999999964
6.828687615367812e-11,1.3912054425135878e-09,0.04417209847892288,0.04417215116171928,3.777363652157639e-05,-6.121603224329419e-12,0.832999999999964
5.077198319408671e-08,2.583149597001899e-10,0.04417209025730216,0.0441721760990756,3.777363652157639e-05,-6.1272098506037764e-12,0.833499999999964
4.090943615808751e-08,8.075424842712842e-10,0.04417210376749752,0.04417213085130184,3.7571870616814884e-05,-6.127987006721014e-12,0.833999999999964
0.0,7.819160804944936e-10,0.04417211048706536,0.04417213584285616,3.740779090233293e-05,-6.1328164768781335e-12,0.834499999999963
3.089548943763232e-08,3.2119743670344647e-10,0.04417208965995392,0.04417214219417184,3.740779090155577e-05,-6.1384231031524905e-12,0.834999999999963
8.052876000058662e-08,1.632416771202294e-10,0.0441720957481616,0.044172143138822,3.728510024403331e-05,-6.1440297294268476e-12,0.835499999999963
5.4313845088138635e-11,7.62766801110093e-10,0.0441721341256,0.04417212298193744,3.655630317678238e-05,-6.144806885544085e-12,0.835999999999963
9.52462777537022e-08,4.7502720507131e-10,0.04417210815986768,0.04417210516521024,3.6556303177559535e-05,-6.148803688432736e-12,0.836499999999963
1.6438511662997257e-10,1.6982776296359248e-10,0.04417216990271864,0.0441720943905648,3.669172992959435e-05,-6.154410314707093e-12,0.836999999999963
2.152685896206208e-08,0.0,0.0441721207505704,0.04417208677751904,3.6691729928817196e-05,-6.159239784864212e-12,0.837499999999963
0.0,3.1452015991639826e-10,0.0441720892712412,0.04417207414082952,3.677697038639849e-05,-6.16001694098145e-12,0.837999999999963
1.1622287854340385e-10,3.530884751246077e-10,0.044172063264604,0.04417207050335952,3.677697038639849e-05,-6.165623567255807e-12,0.838499999999963
1.291096812794379e-10,0.0,0.04417203233880448,0.04417207020154096,3.677697038562133e-05,-6.1720073496474015e-12,0.838999999999963
8.533116328118817e-08,7.079079683558476e-11,0.04417203671073808,0.04417205952030184,3.677697038639849e-05,-6.1720073496474015e-12,0.839499999999963
0.0,8.544136786969858e-10,0.04417207735177856,0.04417203577516768,3.677714373195862e-05,-6.17284001691587e-12,0.839999999999963
2.0962432074889126e-08,4.4582023489558864e-10,0.04417205362983728,0.04417204775785576,3.6777143730404305e-05,-6.179223799307465e-12,0.840499999999963
5.166226375863392e-08,4.437192765993636e-10,0.0441720537526908,0.04417208312205,3.6861261138332324e-05,-6.182387934927647e-12,0.840999999999963
1.3249663866066186e-10,8.56085841105525e-10,0.04417208413505464,0.04417208367709072,3.6656539248003384e-05,-6.1864402489675285e-12,0.841499999999963
2.8345692480724605e-08,4.5330520587194556e-10,0.0441720461058916,0.04417209821790256,3.665653924878054e-05,-6.191214207973417e-12,0.841999999999963
2.7037359850989873e-10,6.851767764270988e-11,0.044172046584892,0.04417210503950944,3.6769706652783896e-05,-6.196820834247774e-12,0.842499999999963
0.0,9.119327237794295e-10,0.0441719826825,0.04417208548589984,3.676970665356105e-05,-6.197597990365011e-12,0.842999999999963
2.1476109439422242e-08,4.343191035982574e-09,0.04417195619745768,0.04417205855021632,3.6769706652783896e-05,-6.201594793253662e-12,0.843499999999963
2.1080884315960446e-08,5.754129603352531e-10,0.04417195755205872,0.04417197338937488,3.685542393683239e-05,-6.207201419528019e-12,0.843999999999962
2.1657471274694196e-08,9.137690396010534e-10,0.04417194588286352,0.04417197292471352,3.693995435760655e-05,-6.213640713070845e-12,0.844499999999962
2.108076768703171e-10,1.3722703251506374e-09,0.04417193188406808,0.04417199246293944,3.685390587593318e-05,-6.218414672076733e-12,0.844999999999962
1.5174678000273722e-08,5.515343182160848e-10,0.0441718813444672,0.0441720177475208,3.685390587682136e-05,-6.223188631082621e-12,0.845499999999962
4.302395088112698e-08,7.638280286048627e-11,0.04417186237122296,0.0441720067880544,3.691352255041913e-05,-6.2256311217367966e-12,0.845999999999962
4.1634008636493025e-08,4.577600035138296e-10,0.04417184739937936,0.04417198318204896,3.708386570000499e-05,-6.2256311217367966e-12,0.846499999999962
6.383425064232506e-08,2.402251175759318e-10,0.04417179978879312,0.04417198821269272,3.708746753994241e-05,-6.228795257356978e-12,0.846999999999962
2.082601711916876e-08,1.225866880227855e-09,0.04417182118959504,0.0441719817856284,3.7172288189557534e-05,-6.233624727514098e-12,0.847499999999962
1.5297840078032365e-10,0.0,0.0441718052265404,0.04417197876469824,3.7088792510409085e-05,-6.236788863134279e-12,0.847999999999962
2.167060464408621e-08,3.714316840208731e-10,0.0441718027807344,0.04417196708029664,3.708879251118624e-05,-6.237621530402748e-12,0.848499999999962
2.1078956399800397e-08,0.0,0.04417179491003648,0.04417196655034408,3.7002628283211436e-05,-6.243228156677105e-12,0.848999999999962
0.0,4.475690373872965e-10,0.0441717930150672,0.04417195611396816,3.6918438288791044e-05,-6.243228156677105e-12,0.849499999999962
2.1392417920429452e-08,0.0,0.04417177560196984,0.0441719830270116,3.691843828801389e-05,-6.246392292297287e-12,0.849999999999962
2.0474183598517826e-08,8.321231134700291e-10,0.04417174152198592,0.04417197323133416,3.683379538155229e-05,-6.247224959565756e-12,0.850499999999962
2.0699222003095485e-08,7.284006453556202e-10,0.04417173286604608,0.04417197135973688,3.6916205264803104e-05,-6.2503890951859375e-12,0.850999999999962
4.280966520164853e-08,6.100408372899935e-11,0.044171708010276,0.04417194322817248,3.699909911514254e-05,-6.2536087419573505e-12,0.851499999999962
2.1721172166477842e-08,1.1181135878279846e-10,0.04417172634654928,0.04417191650987672,3.69994764639614e-05,-6.254385898074588e-12,0.851999999999962
6.324195727519522e-08,3.632816270027206e-11,0.04417175070602904,0.04417188495357088,3.69132751432133e-05,-6.255218565343057e-12,0.852499999999962
5.6613914944936283e-11,1.0012752779675615e-09,0.04417178915757272,0.04417186154497408,3.716598838721108e-05,-6.2559957214602946e-12,0.852999999999961
5.041934679483884e-08,6.131193608371888e-10,0.04417176198972864,0.04417186176778664,3.716598838721108e-05,-6.260825191617414e-12,0.853499999999961
0.0,5.601156830015164e-10,0.04417178019200176,0.04417186264101592,3.713649464320845e-05,-6.266431817891771e-12,0.853999999999961
9.825581055722399e-08,7.394408002570074e-11,0.04417176130697816,0.04417184136268608,3.713649464320845e-05,-6.272038444166128e-12,0.854499999999961
8.455596584022729e-08,1.5455431379152174e-10,0.04417183230408416,0.0441718148579608,3.7157879811955397e-05,-6.272038444166128e-12,0.854999999999961
2.1555456475308432e-08,2.9583575866798384e-10,0.044171878979384,0.0441718191061652,3.7321853960770035e-05,-6.272815600283366e-12,0.855499999999961
2.0882785521647573e-08,0.0,0.04417191491303208,0.04417181381472608,3.7407571824799035e-05,-6.278422226557723e-12,0.855999999999961
9.514208171301775e-11,7.085901587711163e-10,0.04417191537724296,0.04417180192212832,3.749147473919301e-05,-6.280032049943429e-12,0.856499999999961
3.63751622434183e-08,0.0,0.04417188377268968,0.04417182265963896,3.749147473919301e-05,-6.284806008949317e-12,0.856999999999961
0.0,1.1451615211655053e-09,0.04417188249032368,0.04417181196926144,3.751509627758498e-05,-6.286415832335024e-12,0.857499999999961
6.779319999816735e-08,5.11709563610907e-11,0.04417186218030808,0.04417185733580088,3.7515096276807824e-05,-6.291189791340912e-12,0.857999999999961
0.0,5.681749584707241e-10,0.04417188685549384,0.04417184396813792,3.8287970796746507e-05,-6.292022458609381e-12,0.858499999999961
4.216512792393212e-08,1.3880744470506912e-10,0.04417184773278448,0.04417182165567816,3.8287970796746507e-05,-6.2984062410009756e-12,0.858999999999961
2.1563305918625986e-08,1.3163407169836105e-09,0.04417185616936496,0.04417184234071704,3.829008597433514e-05,-6.296796417615269e-12,0.859499999999961
0.0,2.7696016313694116e-10,0.04417183887841128,0.04417189243728536,3.8204261764041014e-05,-6.303235711158095e-12,0.859999999999961
7.791736006401706e-11,3.547624000121985e-10,0.04417181691749336,0.04417184298083848,3.8204261764041014e-05,-6.303235711158095e-12,0.860499999999961
2.118491631425412e-08,3.038548315736911e-09,0.04417178780110016,0.04417183410279,3.8204261763152836e-05,-6.30961949354969e-12,0.860999999999961
2.1355168799974678e-08,0.0,0.04417178696405904,0.0441717783126348,3.811969923994685e-05,-6.314393452555578e-12,0.861499999999961
8.879352114687933e-11,5.55860642237338e-10,0.04417177717988856,0.04417176501340392,3.803461629603433e-05,-6.314393452555578e-12,0.86199999999996
3.0885442640904426e-08,1.032231682074336e-09,0.04417174226533248,0.0441717380624244,3.803461629603433e-05,-6.320000078829935e-12,0.86249999999996
2.131032095925578e-08,0.0,0.04417172109477752,0.04417176084734496,3.791411398157418e-05,-6.327216528489998e-12,0.86299999999996
2.200999967699735e-08,6.307672786864948e-10,0.04417169786928192,0.04417175683325952,3.799731724796196e-05,-6.327993684607236e-12,0.86349999999996
2.164309088198424e-08,7.852831232502133e-10,0.04417168819634816,0.04417175242567656,3.791035407918475e-05,-6.3328231547643554e-12,0.86399999999996
0.0,5.690304477612429e-11,0.0441716613532552,0.04417175762034688,3.7995917759992004e-05,-6.3384297810387125e-12,0.86449999999996
1.4378679055737642e-07,3.79269837758045e-10,0.04417163867964288,0.04417173978098416,3.7995917759992004e-05,-6.33920693715595e-12,0.86499999999996
2.1080675996487663e-08,0.0,0.04417167956862264,0.04417171924439872,3.686839030714317e-05,-6.3440364073130695e-12,0.86549999999996
2.1951699846756156e-08,1.5978880024691833e-10,0.04417162598572592,0.044171704750872,3.67842222032122e-05,-6.345590719547545e-12,0.86599999999996
7.829999842945412e-11,4.2306392417090777e-10,0.04417158129443776,0.0441716677475092,3.68717489032111e-05,-6.3440364073130695e-12,0.86649999999996
2.1473066325050638e-08,9.801573580547895e-10,0.04417153666235592,0.04417164723916464,3.6871748903988255e-05,-6.348810366318958e-12,0.86699999999996
2.150852024263017e-08,4.864601568788096e-10,0.04417153021826368,0.0441716625111764,3.695732291442155e-05,-6.354416992593315e-12,0.86749999999996
8.290619680356714e-08,1.7886915976150775e-09,0.04417150351165416,0.04417165721331904,3.704259793113618e-05,-6.360023618867672e-12,0.86799999999996
3.7109024186854356e-10,1.177867199608773e-09,0.04417154059389176,0.04417168656573088,3.703395012322197e-05,-6.365630245142029e-12,0.86849999999996
1.4399784142860028e-10,9.299449613142663e-10,0.04417150451444464,0.04417172000588232,3.703395012322197e-05,-6.371236871416386e-12,0.86899999999996
5.4270298956160534e-08,5.697512045488295e-10,0.04417145697432384,0.04417172541794904,3.703395012477628e-05,-6.376787986539512e-12,0.86949999999996
2.1741995120949653e-08,7.864463941187338e-11,0.044171462203444,0.04417172728873088,3.7249740812761445e-05,-6.381617456696631e-12,0.86999999999996
2.0781615039933143e-08,3.440060958315172e-09,0.04417145207713128,0.04417170718360024,3.716435323919409e-05,-6.381617456696631e-12,0.87049999999996
0.0,3.219934388565271e-10,0.04417144952421848,0.04417164723132528,3.708264753043977e-05,-6.385614259585282e-12,0.870999999999959
4.2581300166433245e-08,5.817214418502026e-10,0.04417143141915,0.04417163372965864,3.708264753043977e-05,-6.391220885859639e-12,0.871499999999959
1.5045280236936076e-08,5.364949595687563e-10,0.04417144111929528,0.04417162331744608,3.7080402982336835e-05,-6.395994844865527e-12,0.871999999999959
0.0,0.0,0.04417141836634728,0.04417162763216936,3.702062950794449e-05,-6.401601471139884e-12,0.872499999999959
8.135832285649514e-11,1.7345560404669058e-10,0.04417139835859408,0.04417161921566064,3.702062950794449e-05,-6.402434138408353e-12,0.872999999999959
0.0,0.0,0.0441713706958604,0.04417158175229392,3.702062950794449e-05,-6.40321129452559e-12,0.873499999999959
0.0,9.435871528573614e-11,0.04417135351442544,0.04417156426907552,3.702062950794449e-05,-6.40321129452559e-12,0.873999999999959
9.77126365930836e-11,2.776192747910855e-10,0.0441713390091272,0.04417153375049496,3.702062950883267e-05,-6.40321129452559e-12,0.874499999999959
0.0,1.0723615745389381e-10,0.04417131093134896,0.04417150229866904,3.702062950883267e-05,-6.408817920799947e-12,0.874999999999959
2.161598647992813e-08,0.0,0.04417129424119752,0.04417147107341888,3.702062950883267e-05,-6.409595076917185e-12,0.875499999999959
7.543839858348278e-11,1.0207994380340146e-09,0.0441712730729424,0.04417145432840256,3.693486850242511e-05,-6.409595076917185e-12,0.875999999999959
3.0205068633770704e-08,7.957487169196753e-10,0.0441712413170396,0.04417147157634888,3.693486850153693e-05,-6.4144245470743044e-12,0.876499999999959
2.1151645275552244e-08,0.0,0.04417122710776392,0.04417149988789904,3.705440503354307e-05,-6.418421349962955e-12,0.876999999999959
7.532727913650561e-11,5.327912763752884e-10,0.04417121236688176,0.04417149500247304,3.6969940262365775e-05,-6.419198506080193e-12,0.877499999999959
2.1197200876510447e-08,6.219592757483738e-10,0.04417118068634248,0.04417146780594104,3.696994026314293e-05,-6.4224181528516056e-12,0.877999999999959
6.462989152189458e-08,2.6856520479734414e-10,0.0441711808312908,0.04417145669729024,3.688485918318385e-05,-6.423195308968843e-12,0.878499999999959
1.6786062159712678e-07,7.008335994873605e-10,0.04417120588977552,0.04417142896566536,3.6971816333553065e-05,-6.4280247791259626e-12,0.878999999999959
7.819760117211416e-11,7.774503957280743e-11,0.04417126388646584,0.04417143432706016,3.580991655682819e-05,-6.432021582014613e-12,0.879499999999959
4.260210176298962e-08,7.827992837272646e-10,0.0441711916469736,0.04417141328546416,3.580991655682819e-05,-6.432021582014613e-12,0.879999999999958
0.0,7.545552377363762e-11,0.0441711788238592,0.04417142380185,3.598013261840727e-05,-6.436018384903264e-12,0.880499999999958
0.0,9.964960107078369e-11,0.04417114873748336,0.04417140447251048,3.598013261674193e-05,-6.436018384903264e-12,0.880999999999958
8.515511906725948e-11,1.2536895827031103e-10,0.04417112707567368,0.04417137710436688,3.598013261674193e-05,-6.436795541020501e-12,0.881499999999958
9.134946023919843e-08,8.479154392504462e-10,0.0441710960433288,0.04417134181045096,3.598013261596478e-05,-6.436018384903264e-12,0.881999999999958
2.1551189284541028e-08,7.253139200358305e-10,0.04417109821775032,0.04417135143880072,3.5085098958331784e-05,-6.440015187791914e-12,0.882499999999958
4.239849839965393e-08,4.0995391803466674e-10,0.04417108329938152,0.04417136750630056,3.4999995367934744e-05,-6.444011990680565e-12,0.882999999999958
4.238544744350481e-08,3.7322520074489773e-10,0.0441710577137252,0.04417135926748136,3.500006115675358e-05,-6.447231637451978e-12,0.883499999999958
2.0842011602684174e-08,9.591390390251142e-10,0.0441710606321772,0.04417136098026312,3.5000260867223965e-05,-6.4503957730721595e-12,0.883999999999958
8.591760636278423e-11,3.6695112226592386e-10,0.04417105208609896,0.0441713837975348,3.49163740304137e-05,-6.45439257596081e-12,0.884499999999958
2.105960848070021e-08,4.89731838415608e-10,0.04417101972226632,0.04417139208331288,3.49163740304137e-05,-6.457612222732223e-12,0.884999999999958
2.0733346317580725e-08,6.526815199414671e-10,0.04417100870244704,0.04417137449562632,3.483221944233783e-05,-6.460831869503636e-12,0.885499999999958
2.1974676800429194e-08,1.0831616159556745e-10,0.04417098834789968,0.04417138308290432,3.4915154138337456e-05,-6.463996005123818e-12,0.885999999999958
2.1393317763129804e-08,0.0,0.04417099069620688,0.04417135967586,3.482833478074543e-05,-6.4648286723922865e-12,0.886499999999958
2.1866109999046923e-08,2.5191111696631907e-10,0.04417098830775096,0.0441713460590568,3.4742921156794004e-05,-6.463996005123818e-12,0.886999999999958
1.7290487791532527e-10,5.593016050298161e-10,0.04417099520050144,0.0441713986130168,3.482949493915921e-05,-6.4648286723922865e-12,0.887499999999958
1.5068879435919946e-08,5.486554405242927e-10,0.04417095786375416,0.04417137434819952,3.482949493993637e-05,-6.467992808012468e-12,0.887999999999958
4.192854648199518e-08,0.0,0.04417095665756824,0.04417135724700816,3.488901489834273e-05,-6.471989610901119e-12,0.888499999999958
2.1305193845244652e-08,1.7175525585111373e-09,0.0441709723251416,0.04417134371825592,3.4890166793588584e-05,-6.471212454783881e-12,0.888999999999957
2.096661912143194e-08,8.014271885015134e-11,0.04417095253469016,0.04417129578902376,3.4975040930418366e-05,-6.475209257672532e-12,0.889499999999957
0.0,0.0,0.04417094605815296,0.04417127084171856,3.4891014960014566e-05,-6.474432101555294e-12,0.889999999999957
0.0,3.372531975909254e-10,0.04417092916304248,0.04417125661515424,3.4891014960014566e-05,-6.473599434286825e-12,0.890499999999957
2.0929764636690162e-08,4.4576056040801504e-10,0.04417091508096904,0.04417125466464904,3.489101495923741e-05,-6.477596237175476e-12,0.890999999999957
4.517559937244897e-11,1.8590559647257976e-10,0.04417092126041056,0.04417122998388608,3.497503254723533e-05,-6.482425707332595e-12,0.891499999999957
1.580868769224253e-10,1.959124043549032e-10,0.04417090037499672,0.04417119420728512,3.497503254723533e-05,-6.482425707332595e-12,0.891999999999957
2.1843946637623013e-08,1.3110059149390452e-09,0.0441709265896204,0.04417114869945536,3.497503254878964e-05,-6.482425707332595e-12,0.892499999999957
7.808039631518326e-11,0.0,0.0441709192635856,0.04417111051576304,3.50611576815929e-05,-6.486422510221246e-12,0.892999999999957
7.648039840324472e-11,4.2475792327856254e-10,0.04417089055277528,0.04417109208569168,3.50611576815929e-05,-6.486422510221246e-12,0.893499999999957
4.285037511625456e-08,3.5527079889074997e-10,0.044170862907424,0.0441710916974092,3.50611576815929e-05,-6.490419313109896e-12,0.893999999999957
1.5116947998938812e-08,1.5686928145353107e-10,0.0441708815160112,0.04417107912060776,3.506130949915143e-05,-6.493638959881309e-12,0.894499999999957
9.977407788852588e-11,0.0,0.04417086101086024,0.04417104118466896,3.500217775120884e-05,-6.493638959881309e-12,0.894999999999957
4.273029968054898e-08,1.7569147942042562e-09,0.04417087493278008,0.04417102393078336,3.5002177751986e-05,-6.493638959881309e-12,0.895499999999957
3.09073052012776e-08,7.533456844455166e-10,0.0441708919599,0.0441709820437924,3.5002095027936164e-05,-6.499190075004435e-12,0.895999999999957
0.0,3.6905880435034177e-10,0.04417089155132008,0.0441709839634796,3.487974525762105e-05,-6.503186877893086e-12,0.896499999999957
0.0,0.0,0.0441708744995492,0.04417098015573424,3.487974525762105e-05,-6.5072391919329675e-12,0.896999999999957
2.0796359120889285e-08,3.6824288063286303e-10,0.04417086105766336,0.04417097090733904,3.4879745256732875e-05,-6.5072391919329675e-12,0.897499999999957
6.903695670690269e-11,1.0277429601801558e-09,0.04417086502113504,0.04417097266254696,3.4796130338410336e-05,-6.511235994821618e-12,0.897999999999956
2.0673935480219896e-10,8.775608781319555e-10,0.04417084119564264,0.0441709865024876,3.4796130338410336e-05,-6.515232797710269e-12,0.898499999999956
4.269715719873446e-08,4.256935776103532e-11,0.04417079502149192,0.04417100898843128,3.4796130338410336e-05,-6.51839693333045e-12,0.898999999999956
1.540429303559243e-08,7.723240103008067e-11,0.04417081306148608,0.04417099895463584,3.479651615434509e-05,-6.51839693333045e-12,0.899499999999956
1.0974065552116219e-07,5.997655844192096e-11,0.04417085748301808,0.04417097786863168,3.485604894160055e-05,-6.517619777213213e-12,0.899999999999956
0.0,3.9978792498729376e-10,0.04417086427640032,0.04417095560128104,3.397706793595301e-05,-6.517619777213213e-12,0.900499999999956
1.5306018320837556e-08,4.953304780230816e-10,0.0441708136779584,0.0441709480868876,3.397706793595301e-05,-6.52322640348757e-12,0.900999999999956
1.0236976544231169e-10,1.2512336305947613e-10,0.0441707496859292,0.04417093882684184,3.3917260877536215e-05,-6.52722320637622e-12,0.901499999999956
1.5023594875096524e-08,0.0,0.04417070298223656,0.04417090635676776,3.3917260878424393e-05,-6.5263905391077515e-12,0.901999999999956
0.0,0.0,0.04417067815010672,0.04417089078437368,3.3976874670438306e-05,-6.525613382990514e-12,0.902499999999956
7.704448190537505e-11,3.4402855564330537e-10,0.04417065651812568,0.04417087868174904,3.397687466955013e-05,-6.5263905391077515e-12,0.902999999999956
2.175827176070788e-08,2.5999152136746417e-10,0.0441706281446516,0.04417086790921624,3.397687466955013e-05,-6.5319971653821085e-12,0.903499999999956
5.057951973919117e-11,0.0,0.04417063371642912,0.04417085804565056,3.406345878553818e-05,-6.536826635539228e-12,0.903999999999956
4.3113595277199934e-08,0.0,0.0441706111259664,0.0441708476217648,3.406345878642636e-05,-6.5376037916564655e-12,0.904499999999956
0.0,0.0,0.0441706257605948,0.0441708371726868,3.389220222316247e-05,-6.5376037916564655e-12,0.904999999999956
4.2590031279488016e-08,4.953845597621687e-10,0.04417060885849928,0.04417082678676688,3.389220222393963e-05,-6.5376037916564655e-12,0.905499999999956
3.90591726392997e-08,2.3879398389214934e-09,0.0441706170603612,0.04417079571976184,3.372166021997636e-05,-6.5432104179308226e-12,0.905999999999956
0.0,3.967085618339361e-10,0.04417063752718472,0.044170730566354,3.3708438587964906e-05,-6.548039888087942e-12,0.906499999999956
1.5710763935639083e-07,2.1345655798477026e-10,0.04417062299211776,0.04417073259927072,3.370843858718775e-05,-6.553591003211068e-12,0.906999999999956
2.1078511519556642e-08,2.932228002072712e-10,0.04417072204512056,0.04417068750970904,3.356908571283679e-05,-6.553591003211068e-12,0.907499999999955
3.0351526555949526e-08,6.544872283020808e-11,0.04417068732804128,0.0441706564455448,3.365351954476292e-05,-6.558420473368187e-12,0.907999999999955
4.260121984345222e-08,0.0,0.04417066479876232,0.04417063009618896,3.353324109434119e-05,-6.557587806099718e-12,0.908499999999955
4.240228072133201e-08,4.435679185066377e-10,0.04417067421949264,0.0441706155741024,3.370318077033918e-05,-6.557587806099718e-12,0.908999999999955
6.994016855943475e-08,5.880519682310847e-11,0.04417072841605576,0.04417060159785232,3.370134093283461e-05,-6.564027099642544e-12,0.909499999999955
1.6565960408998492e-10,6.028360033383251e-10,0.04417073895591408,0.04417058035900768,3.4511151804750284e-05,-6.564804255759782e-12,0.909999999999955
7.538760840586356e-08,9.71575202235453e-10,0.04417067294218872,0.04417056875354384,3.4511151804750284e-05,-6.5688010586484324e-12,0.910499999999955
2.04248369606308e-08,0.0,0.0441706610879452,0.04417058868851432,3.3952729610375876e-05,-6.572797861537083e-12,0.910999999999955
2.0403377279376578e-08,7.9646803041733e-11,0.0441706234478956,0.04417058470702192,3.3870583027173495e-05,-6.572797861537083e-12,0.911499999999955
3.5449933599718264e-08,1.0299707961514137e-09,0.04417060627460928,0.04417056459173752,3.378866322234497e-05,-6.572020705419845e-12,0.911999999999955
4.5249519409207295e-11,1.0740132810882486e-09,0.0441705927587756,0.04417058544951048,3.364704407360364e-05,-6.576017508308496e-12,0.912499999999955
6.974861839481594e-08,3.0489864105698317e-10,0.04417057630334544,0.044170567468712,3.364704407282648e-05,-6.579237155079909e-12,0.912999999999955
2.113785863705475e-08,6.986088096905263e-11,0.04417057913781864,0.04417056835811032,3.4454733300770535e-05,-6.582401290700091e-12,0.913499999999955
0.0,5.112380796479243e-10,0.04417058271699568,0.04417055036925848,3.4538545815143706e-05,-6.581624134582853e-12,0.913999999999955
2.0893671119626145e-08,1.531795676412706e-09,0.044170555282234,0.04417055504989328,3.4538545815143706e-05,-6.5856209374715036e-12,0.914499999999955
2.0588409997690515e-08,6.124982396271683e-10,0.04417054881822288,0.04417048136688304,3.44548501344244e-05,-6.589617740360154e-12,0.914999999999955
2.125969176397513e-08,5.844547970590419e-10,0.04417054362547976,0.04417045434213304,3.43725651176241e-05,-6.594391699366042e-12,0.915499999999955
5.0600960921354243e-11,0.0,0.04417054588128432,0.04417045864430792,3.4457594972781e-05,-6.599221169523162e-12,0.915999999999955
5.3939998301277825e-11,1.5007615983275713e-10,0.04417052204384504,0.04417045125546968,3.4457594972003847e-05,-6.599221169523162e-12,0.916499999999954
2.1572861275132027e-08,8.701426454371664e-10,0.04417049797931776,0.04417041754707136,3.445759497122669e-05,-6.598388502254693e-12,0.916999999999954
3.59696687227129e-08,3.0679119661369825e-10,0.04417050417646512,0.04417042967304136,3.454378503353617e-05,-6.60399512852905e-12,0.917499999999954
0.0,5.678355216587327e-10,0.04417052197087064,0.04417043353077888,3.4518239107161897e-05,-6.610434422071876e-12,0.917999999999954
1.9455071581520045e-10,9.359786418139393e-10,0.04417050827925936,0.0441704441795584,3.4518239107161897e-05,-6.615208381077764e-12,0.918499999999954
2.4255839697895354e-10,3.328996800444628e-10,0.04417049434955776,0.0441704684640016,3.4518239107161897e-05,-6.621592163469359e-12,0.918999999999954
2.090644704577649e-08,0.0,0.04417043764234008,0.04417048002568808,3.451823910793905e-05,-6.6192051839664146e-12,0.919499999999954
3.1412962508969855e-11,2.1187000071032358e-10,0.04417039366839376,0.04417046986344528,3.460160134238777e-05,-6.6200378512348834e-12,0.919999999999954
8.991512395750689e-11,6.281674416741545e-10,0.0441703634541216,0.04417042892721896,3.4601601340833454e-05,-6.6200378512348834e-12,0.920499999999954
9.192663991131056e-11,0.0,0.04417033254620664,0.04417037451227464,3.460160134238777e-05,-6.625588966358009e-12,0.920999999999954
2.1220900321694547e-08,4.634233552458511e-10,0.04417030200322488,0.0441703542994252,3.460160134161061e-05,-6.626421633626478e-12,0.921499999999954
3.098207080470816e-08,4.5646079971373155e-10,0.04417030382647936,0.04417035563954936,3.468636072878617e-05,-6.632805416018073e-12,0.921999999999954
7.268383811487311e-11,3.6829601868237916e-11,0.04417031789062128,0.04417033777142008,3.480907162800584e-05,-6.640021865678136e-12,0.922499999999954
4.0783121518783716e-08,5.476716788410663e-10,0.04417029364350432,0.04417031933865192,3.480907162722868e-05,-6.639189198409667e-12,0.922999999999954
2.1788838164282787e-08,0.0,0.04417029724262376,0.04417032412025944,3.480471993277945e-05,-6.6447958246840244e-12,0.923499999999954
0.0,0.0,0.04417030272469064,0.04417031706480576,3.489094879283172e-05,-6.6447958246840244e-12,0.923999999999954
7.00826341404337e-11,0.0,0.04417028951739464,0.0441703081463296,3.489094879283172e-05,-6.6447958246840244e-12,0.924499999999954
0.0,0.0,0.0441702663405416,0.04417029879259952,3.4890948791943543e-05,-6.6447958246840244e-12,0.924999999999954
3.013820928238209e-08,1.0526474414351839e-09,0.044170252923812,0.0441702893294124,3.4890948791943543e-05,-6.643186001298318e-12,0.925499999999953
2.1775268158052974e-08,1.8676088453517536e-10,0.04417025481532856,0.04417031215477848,3.477148884156733e-05,-6.649625294841144e-12,0.925999999999953
0.0,1.7019696069153767e-10,0.04417022213130808,0.04417031539426288,3.46851444391616e-05,-6.655231921115501e-12,0.926499999999953
2.0917994961178188e-08,6.235183896974306e-11,0.04417020105466936,0.04417028050394056,3.468514443838444e-05,-6.6560090772327385e-12,0.926999999999953
0.0,7.036936311433095e-11,0.04417022685245352,0.04417025622295616,3.460175084235573e-05,-6.655231921115501e-12,0.927499999999953
5.4099759394521385e-11,7.434248355808748e-11,0.0441702154182476,0.04417023242885944,3.460175084157857e-05,-6.655231921115501e-12,0.927999999999953
0.0,0.0,0.0441701951960904,0.04417023755727064,3.460175084157857e-05,-6.6560090772327385e-12,0.928499999999953
6.393548288019524e-08,2.706981583333601e-10,0.0441701824310328,0.04417022752739152,3.460175084002426e-05,-6.6560090772327385e-12,0.928999999999953
7.85434425831788e-11,1.0896625615708366e-09,0.04417020454903952,0.04417021140625472,3.451599457193755e-05,-6.660838547389858e-12,0.929499999999953
1.0605512301697928e-10,0.0,0.04417017427122224,0.0441702227480976,3.451599457116039e-05,-6.665612506395746e-12,0.929999999999953
4.94683627949577e-08,2.5209367926493087e-10,0.0441701405333776,0.0441702171149288,3.451599457116039e-05,-6.665612506395746e-12,0.930499999999953
0.0,3.013005608898389e-10,0.04417016195015088,0.04417020896108184,3.392235405597077e-05,-6.671219132670103e-12,0.930999999999953
2.0304749520638765e-08,0.0,0.0441701318035388,0.0441701948430828,3.392235405674793e-05,-6.67682575894446e-12,0.931499999999953
2.0338075119863408e-08,5.4228316281879074e-11,0.0441701311751548,0.04417018492525032,3.384148869756132e-05,-6.677602915061698e-12,0.931999999999953
0.0,8.214216112856221e-11,0.04417010556836456,0.04417016643721248,3.392239295763044e-05,-6.677602915061698e-12,0.932499999999953
1.4678100904164104e-07,0.0,0.04417008432165376,0.04417014292056856,3.392239295596511e-05,-6.677602915061698e-12,0.932999999999953
7.010314079930469e-08,1.5037024403419252e-10,0.04417012300532184,0.04417013016396368,3.2514085375190405e-05,-6.677602915061698e-12,0.933499999999953
1.4961057760720653e-08,0.0,0.04417008395178136,0.0441700933532716,3.1718793822355096e-05,-6.67682575894446e-12,0.933999999999953
0.0,0.0,0.04417003792069736,0.04417007772378752,3.1778016143957366e-05,-6.67682575894446e-12,0.934499999999952
0.0,9.55385201506509e-10,0.04417000209020096,0.0441700664143536,3.177801614318021e-05,-6.67682575894446e-12,0.934999999999952
2.1389584638209502e-08,2.956728820113774e-10,0.04416997833018984,0.04417004166367408,3.17780161416259e-05,-6.682432385218817e-12,0.935499999999952
2.1848333996155045e-08,3.5416967969492674e-10,0.04416997707826048,0.04417004053096504,3.169256534474307e-05,-6.6895933237276495e-12,0.935999999999952
0.0,3.092665568082964e-10,0.0441699730084492,0.0441700129293932,3.177913643603869e-05,-6.696809773387713e-12,0.936499999999952
2.3410184207817153e-10,0.0,0.04416995669915376,0.0441699915655352,3.1779136434373356e-05,-6.705636046433483e-12,0.936999999999952
0.0,5.831426452829191e-10,0.04416990787817312,0.04416997915369512,3.177913643603869e-05,-6.704803379165014e-12,0.937499999999952
0.0,0.0,0.04416988803991472,0.04416996465820056,3.177913643515051e-05,-6.712019828825078e-12,0.937999999999952
0.0,5.195568003601991e-10,0.04416987424129808,0.04416995373879776,3.177913643515051e-05,-6.712019828825078e-12,0.938499999999952
1.478090944848076e-07,2.733288803624667e-10,0.04416986238493568,0.0441699433169724,3.17791364335962e-05,-6.718403611216672e-12,0.938999999999952
2.1198210076178725e-08,1.051396816831307e-10,0.0441699213530004,0.04416994246042208,3.312128140553483e-05,-6.7263972169939734e-12,0.939499999999952
2.035692799745581e-08,0.0,0.04416986923797752,0.04416992017856168,3.3037010903180786e-05,-6.725620060876736e-12,0.939999999999952
9.301716919624115e-08,4.1981312176586627e-10,0.04416984916477208,0.04416990830918344,3.295537457204123e-05,-6.725620060876736e-12,0.940499999999952
8.950764919524179e-08,4.382866958252407e-09,0.04416985788130264,0.0441699114767464,3.189198989117514e-05,-6.732836510536799e-12,0.940999999999952
1.6480247722050478e-10,1.030430393789139e-10,0.04416981745996968,0.0441698461212816,3.092883096800225e-05,-6.732836510536799e-12,0.941499999999952
0.0,2.761118417238251e-10,0.0441697241199448,0.04416987364962344,3.092883096877941e-05,-6.7320038432683305e-12,0.941999999999952
0.0,0.0,0.04416967971618368,0.04416987592728576,3.092883096800225e-05,-6.741607272431338e-12,0.942499999999952
2.105215359676782e-08,6.147064038342087e-10,0.04416965231611352,0.04416986922451912,3.092883096633692e-05,-6.741607272431338e-12,0.942999999999952
2.1845626640981664e-08,3.880767235342475e-10,0.0441696354926864,0.04416988582974768,3.1013196217566374e-05,-6.7432170958170445e-12,0.943499999999951
6.304654584510239e-08,4.912737577855708e-10,0.0441696435580796,0.04416988999030584,3.1099091641562104e-05,-6.743994251934282e-12,0.943999999999951
0.0,2.929983200505859e-10,0.0441696616972196,0.0441698903712736,3.084630223282314e-05,-6.743994251934282e-12,0.944499999999951
4.06298362384816e-08,2.6621888027378304e-10,0.04416964012288056,0.04416990460326136,3.084630223193496e-05,-6.7399974490456316e-12,0.944999999999951
0.0,5.224708790607657e-10,0.04416965169076864,0.04416988206977472,3.085236353195242e-05,-6.736000646156981e-12,0.945499999999951
2.5526208230486347e-10,0.0,0.04416963550703896,0.04416990502943032,3.085236353039811e-05,-6.7320038432683305e-12,0.945999999999951
1.250998402091419e-10,2.9048231875439257e-10,0.0441696388281636,0.04416989723066824,3.085236352962095e-05,-6.733613666654037e-12,0.946499999999951
0.0,4.764278416224954e-10,0.0441696660089396,0.04416988251430832,3.085236353039811e-05,-6.728839707648149e-12,0.946999999999951
2.123765383693632e-08,0.0,0.04416965583447608,0.04416988763928176,3.085236352962095e-05,-6.724010237491029e-12,0.947499999999951
0.0,9.525159827550311e-11,0.04416966330763752,0.04416988202064912,3.076722004002885e-05,-6.724010237491029e-12,0.947999999999951
2.1325639761038406e-08,1.1562384383267954e-10,0.04416965197763656,0.044169860797584,3.076722004080601e-05,-6.723233081373792e-12,0.948499999999951
7.616008518285255e-11,0.0,0.0441696450776104,0.04416983347124288,3.0851981477564294e-05,-6.724010237491029e-12,0.948999999999951
0.0,3.4244803173710814e-09,0.04416961847422648,0.04416982057404216,3.085198147678714e-05,-6.724787393608267e-12,0.949499999999951
1.4921792274025236e-10,0.0,0.04416960415930448,0.04416975138303456,3.085198147678714e-05,-6.717626455099435e-12,0.949999999999951
4.73412004042828e-11,0.0,0.0441695700092496,0.04416973724276552,3.0851981477564294e-05,-6.718403611216672e-12,0.950499999999951
7.977567911821026e-11,4.712463752554186e-11,0.04416954632737704,0.04416972712074312,3.085198147678714e-05,-6.720013434602379e-12,0.950999999999951
3.107090520287903e-08,0.0,0.04416952086724104,0.04416970962874848,3.085198147678714e-05,-6.720013434602379e-12,0.951499999999951
2.0930448166311955e-08,0.0,0.04416953231898384,0.04416969884089496,3.072860948960532e-05,-6.721623257988085e-12,0.951999999999951
1.0199928401899427e-10,4.67023988925952e-11,0.04416953611567448,0.04416968947872056,3.0812858502371476e-05,-6.720790590719616e-12,0.95249999999995
0.0,5.146151213497596e-10,0.04416950949206944,0.04416967181912744,3.0812858502371476e-05,-6.722400414105323e-12,0.95299999999995
2.016799423992799e-08,4.731369601662649e-10,0.04416949566290096,0.04416967785240376,3.081285850159432e-05,-6.725620060876736e-12,0.95349999999995
1.3509766159935932e-08,3.7072935693549525e-10,0.04416948681053872,0.04416968350874544,3.0892982055941154e-05,-6.727229884262442e-12,0.95399999999995
2.1211214160099523e-08,7.879263214105592e-10,0.04416948323092072,0.04416968861657488,3.094709265516471e-05,-6.730394019882624e-12,0.95449999999995
1.7388792489247962e-10,2.294940001923429e-10,0.0441694848864104,0.04416971179765576,3.086177355038355e-05,-6.7343908227712745e-12,0.95499999999995
5.011674855670556e-08,1.4761956795839026e-09,0.04416944608247744,0.044169669102884,3.086177355116071e-05,-6.733613666654037e-12,0.95549999999995
6.704384269973218e-11,5.14416009789187e-11,0.04416952078314352,0.04416961514341184,3.083277607596191e-05,-6.73683331342545e-12,0.95599999999995
8.278863400379421e-08,4.4013591382618955e-10,0.04416949670795264,0.04416958947704552,3.0832776075184753e-05,-6.73683331342545e-12,0.95649999999995
5.771304267820909e-11,5.955311938032892e-11,0.0441695388920488,0.0441695905297384,3.0190676933550264e-05,-6.7408301163141005e-12,0.95699999999995
2.2147352007895194e-10,7.634232135345087e-11,0.04416949518383032,0.04416957397574504,3.0190676933550264e-05,-6.7408301163141005e-12,0.95749999999995
0.0,8.177839655454378e-11,0.04416943737394032,0.04416955187195752,3.0190676934438443e-05,-6.741607272431338e-12,0.95799999999995
0.0,6.121679968495997e-10,0.04416941358696392,0.04416952682053232,3.01906769352156e-05,-6.7408301163141005e-12,0.95849999999995
6.426314472229855e-08,6.186012813103048e-10,0.04416939811107216,0.04416951183963192,3.0190676934438443e-05,-6.743994251934282e-12,0.95899999999995
5.1255118205251193e-11,7.300713575353335e-10,0.0441694524982332,0.04416952144073552,3.0106526030415637e-05,-6.747991054822933e-12,0.95949999999995
0.0,7.661094397759527e-10,0.04416943117708536,0.04416953943649896,3.010652602963848e-05,-6.751210701594346e-12,0.95999999999995
0.0,0.0,0.04416941802048472,0.04416956191489464,3.010652602963848e-05,-6.755207504482996e-12,0.96049999999995
4.233218560412144e-08,3.568819198496165e-10,0.04416940690400584,0.04416956133894072,3.010652602963848e-05,-6.755207504482996e-12,0.96099999999995
3.7173432387849203e-10,0.0,0.04416942894605984,0.04416960568150808,2.993668139839034e-05,-6.756040171751465e-12,0.96149999999995
2.0821328966524888e-08,8.598935452575063e-11,0.0441694714231196,0.04416959958311768,2.9936681397613185e-05,-6.756817327868703e-12,0.961999999999949
2.90549055162459e-08,2.9151815683636784e-10,0.04416947835735104,0.04416957907921456,2.9853044332783796e-05,-6.756040171751465e-12,0.962499999999949
0.0,1.9252687638582344e-10,0.04416948407411112,0.04416956415681472,2.9968421660031552e-05,-6.754430348365759e-12,0.962999999999949
5.146744141981685e-11,0.0,0.04416947115059528,0.04416953260027336,2.9968421660031552e-05,-6.756040171751465e-12,0.963499999999949
0.0,3.904573608881634e-10,0.04416945220423728,0.04416951930922392,2.9968421660031552e-05,-6.755207504482996e-12,0.963999999999949
0.0,4.2339118322409774e-11,0.04416944074129904,0.04416952209108856,2.9968421660031552e-05,-6.752820524980052e-12,0.964499999999949
1.2846951974454512e-10,0.0,0.04416943074459736,0.0441695085500856,2.9968421660031552e-05,-6.752820524980052e-12,0.964999999999949
2.163542423688769e-08,0.0,0.04416940401452368,0.04416949936054864,2.9968421659143374e-05,-6.751987857711583e-12,0.965499999999949
0.0,8.312430396784087e-10,0.04416941160202768,0.04416949082190832,2.988209324716884e-05,-6.751210701594346e-12,0.965999999999949
3.5524501840189515e-08,7.66584851152885e-11,0.04416940064234672,0.0441695088777156,2.9882093247945996e-05,-6.749600878208639e-12,0.966499999999949
1.3222416217484323e-10,2.7117119660857725e-10,0.0441694189566608,0.04416949397875184,2.97397542375899e-05,-6.7488237220914016e-12,0.966999999999949
0.0,9.153091201641317e-10,0.04416939432648784,0.04416955039329512,2.9739754238367055e-05,-6.749600878208639e-12,0.967499999999949
1.0848368037219558e-10,0.0,0.04416938128266536,0.0441695343755952,2.9739754238367055e-05,-6.750433545477108e-12,0.967999999999949
2.034597167827057e-08,0.0,0.04416935394461792,0.04416952658227224,2.973975424003239e-05,-6.749600878208639e-12,0.968499999999949
2.1243572484452855e-08,1.0786667253848137e-09,0.04416935351299728,0.04416951912443592,2.9821623014347765e-05,-6.749600878208639e-12,0.968999999999949
2.0365011919876164e-08,0.0,0.04416937597300496,0.04416953466688344,2.9906358134379474e-05,-6.7488237220914016e-12,0.969499999999949
4.082055568566112e-08,0.0,0.04416937622796448,0.04416953174105152,2.9988364560029623e-05,-6.7488237220914016e-12,0.969999999999949
4.2686435441918746e-08,3.9356727599137997e-10,0.044169390147276,0.04416952544508544,2.999245352075519e-05,-6.747213898705695e-12,0.970499999999949
2.1343974476728533e-08,1.01892431991768e-09,0.04416939777662792,0.04416950762096128,3.0162725051186e-05,-6.747991054822933e-12,0.970999999999948
3.473401392201092e-08,9.303197656684858e-10,0.0441693873014068,0.04416949804652848,3.0247822824014392e-05,-6.7464367425884575e-12,0.971499999999948
0.0,2.0508528209006727e-10,0.04416940060589224,0.04416950354469928,3.0387243971974343e-05,-6.744826919202751e-12,0.971999999999948
1.35721038574399e-10,2.9152223690598333e-10,0.04416938749592504,0.04416949303024608,3.0387243971197186e-05,-6.745604075319989e-12,0.972499999999948
9.087831875920216e-11,0.0,0.04416941124382664,0.04416948201600432,3.038724397042003e-05,-6.745604075319989e-12,0.972999999999948
8.510567944819414e-11,0.0,0.0441693893722364,0.0441694734513908,3.0387243971197186e-05,-6.745604075319989e-12,0.973499999999948
5.272444199982962e-08,3.882182422754177e-10,0.04416936439398056,0.0441694652219152,3.038724397042003e-05,-6.744826919202751e-12,0.973999999999948
2.946655419666655e-11,5.162391972235447e-10,0.04416938147375232,0.04416946952476184,3.042586176882356e-05,-6.744826919202751e-12,0.974499999999948
0.0,3.8352039599676147e-10,0.0441693605089096,0.044169449066496,3.042586176882356e-05,-6.744826919202751e-12,0.974999999999948
1.2387400133428983e-10,5.696444774216936e-10,0.04416934815955336,0.04416946186182752,3.042586176882356e-05,-6.744826919202751e-12,0.975499999999948
2.1335323119320293e-08,3.2334303984304924e-10,0.0441693683303116,0.04416943356391192,3.0425861769600715e-05,-6.7464367425884575e-12,0.975999999999948
0.0,0.0,0.04416936439248064,0.0441694173667364,3.0510874126421506e-05,-6.7464367425884575e-12,0.976499999999948
0.0,0.0,0.04416935110879984,0.04416940668058096,3.0510874125533327e-05,-6.745604075319989e-12,0.976999999999948
0.0,0.0,0.0441693408677748,0.0441693975261628,3.0510874126421506e-05,-6.745604075319989e-12,0.977499999999948
6.884640080251359e-11,0.0,0.04416933160695464,0.044169388972184,3.0510874126421506e-05,-6.744826919202751e-12,0.977999999999948
4.199478000066481e-08,0.0,0.04416931191413872,0.04416938069397256,3.0510874125533327e-05,-6.743994251934282e-12,0.978499999999948
9.74430397482351e-11,7.137504823284679e-10,0.04416933171280728,0.04416937256125384,3.034221287201433e-05,-6.7432170958170445e-12,0.978999999999948
1.1804804272291802e-07,1.3471335852388577e-10,0.044169305024838,0.04416938747622496,3.034221287201433e-05,-6.7432170958170445e-12,0.979499999999948
8.749519858630705e-11,2.819528846509378e-10,0.04416933529432704,0.04416941843224448,3.160106959199105e-05,-6.744826919202751e-12,0.979999999999947
0.0,4.1336672279568276e-10,0.04416927049710096,0.04416942273251104,3.160106959199105e-05,-6.743994251934282e-12,0.980499999999947
4.0644806721668036e-08,0.0,0.0441692391819532,0.04416943097488368,3.160106959199105e-05,-6.743994251934282e-12,0.980999999999947
0.0,2.7350632175737744e-10,0.04416925268099552,0.04416942712076888,3.161191916156714e-05,-6.7432170958170445e-12,0.981499999999947
2.204187249388312e-10,0.0,0.04416923595243664,0.04416941515888552,3.161191916156714e-05,-6.742439939699807e-12,0.981999999999947
2.155275743986884e-08,0.0,0.044169191119878,0.04416940664851504,3.161191916323247e-05,-6.742439939699807e-12,0.982499999999947
1.0361152213977931e-10,3.6961696203707817e-10,0.0441691921417256,0.0441693988201928,3.169778454159555e-05,-6.742439939699807e-12,0.982999999999947
4.3060319199206276e-11,3.7356479021255495e-11,0.04416916246271112,0.04416940277103632,3.169778454237271e-05,-6.742439939699807e-12,0.983499999999947
0.0,1.1262863211514151e-09,0.04416913915622744,0.04416939084569968,3.169778454237271e-05,-6.742439939699807e-12,0.983999999999947
2.127071344060205e-08,3.5627470418297946e-09,0.04416912595322928,0.04416941790061872,3.169778454159555e-05,-6.7432170958170445e-12,0.984499999999947
2.0572363597370913e-08,5.602425606765493e-10,0.0441691015416932,0.04416935802947504,3.1613339147140707e-05,-6.742439939699807e-12,0.984999999999947
0.0,6.513201575297778e-10,0.04416909942672344,0.04416936544045744,3.169601359198637e-05,-6.742439939699807e-12,0.985499999999947
0.0,2.0594440042209783e-10,0.04416908609657544,0.04416938562288992,3.1696013591209216e-05,-6.741607272431338e-12,0.985999999999947
2.129295024327904e-08,0.0,0.04416907540178968,0.04416938408353296,3.1696013591209216e-05,-6.741607272431338e-12,0.986499999999947
0.0,0.0,0.04416908474893864,0.04416937737384328,3.178091413036377e-05,-6.7408301163141005e-12,0.986999999999947
3.506415432313892e-08,0.0,0.04416907485888888,0.04416937003961808,3.178091413036377e-05,-6.7408301163141005e-12,0.987499999999947
2.161521680393852e-08,1.8552511610314681e-10,0.04416907125017504,0.04416936255124424,3.191964477355924e-05,-6.741607272431338e-12,0.987999999999947
0.0,0.0,0.04416906025243704,0.04416935992843352,3.200529047597822e-05,-6.741607272431338e-12,0.988499999999947
5.124932080102784e-08,7.42217606819473e-11,0.04416904509900272,0.04416935027641152,3.2005290475201065e-05,-6.741607272431338e-12,0.988999999999946
2.072289344290379e-08,6.0611327762361e-10,0.04416907608166608,0.044169329970458,3.220941664716648e-05,-6.741607272431338e-12,0.989499999999946
0.0,3.19848002250378e-10,0.04416906892992896,0.0441693440264304,3.2126276274357934e-05,-6.741607272431338e-12,0.989999999999946
0.0,0.0,0.0441690552876388,0.04416934919718704,3.2126276274357934e-05,-6.741607272431338e-12,0.990499999999946
0.0,9.77602374052644e-11,0.04416904479713648,0.04416934443602128,3.212627627358078e-05,-6.741607272431338e-12,0.990999999999946
8.023968295356454e-11,0.0,0.0441690354310008,0.04416932338799184,3.212627627358078e-05,-6.742439939699807e-12,0.991499999999946
1.2859328185621521e-10,0.0,0.04416901447450144,0.04416931289027712,3.212627627358078e-05,-6.741607272431338e-12,0.991999999999946
5.6408322457457416e-11,0.0,0.0441689855667672,0.0441693044439648,3.212627627358078e-05,-6.742439939699807e-12,0.992499999999946
3.061228608103317e-08,1.1186359477610708e-10,0.04416896292492392,0.04416929655468312,3.212627627358078e-05,-6.7432170958170445e-12,0.992999999999946
0.0,3.103901649592622e-10,0.0441689611342764,0.04416931752998528,3.200491570154451e-05,-6.7432170958170445e-12,0.993499999999946
2.125744671954699e-08,0.0,0.04416894652083224,0.04416932135838928,3.200491570154451e-05,-6.742439939699807e-12,0.993999999999946
1.9874080159354435e-10,0.0,0.04416895195193744,0.04416931610504032,3.191983685513211e-05,-6.7432170958170445e-12,0.994499999999946
2.1018493362445767e-08,0.0,0.0441689102466008,0.04416930948194232,3.19198368535778e-05,-6.742439939699807e-12,0.994999999999946
1.229877588659889e-10,2.48558728460635e-09,0.04416891051682048,0.04416930248398832,3.1835554931136656e-05,-6.7432170958170445e-12,0.995499999999946
2.1308470800340817e-08,4.8778431988028e-10,0.0441688815015332,0.0441692602070672,3.1835554931136656e-05,-6.7432170958170445e-12,0.995999999999946
6.462848312072111e-11,0.0,0.04416888699134048,0.04416926656771464,3.192047653444163e-05,-6.742439939699807e-12,0.996499999999946
1.200923833571954e-07,4.862483193868172e-10,0.04416886510747544,0.04416926241763872,3.1920476533553455e-05,-6.743994251934282e-12,0.996999999999946
0.0,0.0,0.04416890332256128,0.04416927154669544,3.31875905351664e-05,-6.743994251934282e-12,0.997499999999946
5.7504705282263036e-08,0.0,0.04416885175656888,0.04416926791678824,3.31875905351664e-05,-6.743994251934282e-12,0.997999999999945
0.0,5.552015167054059e-10,0.04416884457018304,0.04416926192119888,3.324930001435966e-05,-6.745604075319989e-12,0.998499999999945
0.0,0.0,0.0441688177488628,0.04416927311597336,3.324930001435966e-05,-6.744826919202751e-12,0.998999999999945
8.806719936638174e-11,3.4268703846818127e-10,0.04416880122193984,0.04416927002269272,3.324930001435966e-05,-6.745604075319989e-12,0.999499999999945
0.0,5.078464038188457e-11,0.04416877530319736,0.04416922116857472,3.324930001280535e-05,-6.745604075319989e-12,0.999999999999945
1.5090632479730637e-08,1.9187976207923896e-10,0.04416876129335176,0.0441691968598516,3.3249300012028193e-05,-6.7464367425884575e-12,1.00049999999995
1.3465367709741827e-10,5.314423900948384e-11,0.04416876728208664,0.0441691592359884,3.330919371036245e-05,-6.745604075319989e-12,1.00099999999995
3.566730648330019e-08,0.0,0.04416873503170616,0.0441691353384816,3.330919371036245e-05,-6.747213898705695e-12,1.00149999999995
0.0,3.596456049637098e-10,0.04416873535934344,0.044169123343838,3.3286757087136465e-05,-6.747991054822933e-12,1.00199999999995
0.0,2.628340808885632e-10,0.04416871952109896,0.04416909885347888,3.328675708558215e-05,-6.747213898705695e-12,1.00249999999995
3.1260430161106356e-08,3.226590383764716e-10,0.04416870829134912,0.04416909602907392,3.3286757084804997e-05,-6.747991054822933e-12,1.00299999999995
1.0718519821706352e-10,1.7171568333917975e-10,0.04416869833357048,0.04416909962944072,3.341004431522965e-05,-6.747991054822933e-12,1.00349999999994
4.1704237757622664e-08,0.0,0.0441686657883952,0.04416907235830184,3.3410044316006804e-05,-6.7488237220914016e-12,1.00399999999994
2.14310059976075e-08,0.0,0.04416871519860224,0.04416906077303544,3.3242844502345825e-05,-6.7488237220914016e-12,1.00449999999994
2.10788678386975e-08,8.129732026462833e-10,0.04416871810321768,0.04416905213553648,3.315789136393299e-05,-6.749600878208639e-12,1.00499999999994
2.12958777626171e-08,0.0,0.04416872273339008,0.0441690342777484,3.324266371440565e-05,-6.749600878208639e-12,1.00549999999994
7.203120044874112e-11,0.0,0.04416873054890584,0.04416902432224976,3.315741265441652e-05,-6.751210701594346e-12,1.00599999999994
2.0930507604877135e-08,3.1597831989804703e-10,0.04416870912899728,0.04416901615879376,3.315741265363936e-05,-6.751987857711583e-12,1.00649999999994
5.4569043728136535e-11,5.485298396057381e-10,0.04416871151586728,0.0441690187862204,3.3073201091138316e-05,-6.752820524980052e-12,1.00699999999994
1.2970471918727355e-10,0.0,0.04416869133859976,0.04416903095310728,3.3073201091138316e-05,-6.75359768109729e-12,1.00749999999994
2.1212679598980877e-08,1.2695759998848644e-09,0.04416872197452216,0.04416902805733208,3.3073201089584003e-05,-6.755207504482996e-12,1.00799999999994
0.0,7.396728368691541e-11,0.04416871678864208,0.04416901248034072,3.298863105360983e-05,-6.755207504482996e-12,1.00849999999994
4.289670016421887e-08,3.6424960270231566e-10,0.04416870333333592,0.04416899025357256,3.2988631051944495e-05,-6.755207504482996e-12,1.00899999999994
1.8835760035029736e-10,3.582545579638996e-10,0.0441687222059884,0.04416899077564912,3.298922624161982e-05,-6.756040171751465e-12,1.00949999999994
6.585008233139789e-11,1.7788807926688577e-10,0.04416868300703728,0.04416898331793648,3.298922624317413e-05,-6.756817327868703e-12,1.00999999999994
4.2140846236160545e-08,0.0,0.04416865653536328,0.04416894949100248,3.298922624317413e-05,-6.75759448398594e-12,1.01049999999994
4.240809968469872e-08,0.0,0.04416867028522368,0.04416893623892416,3.2991702727191985e-05,-6.758427151254409e-12,1.01099999999994
0.0,2.2530503851481143e-10,0.04416868873049888,0.04416892704402848,3.2821553739958986e-05,-6.759204307371647e-12,1.01149999999994
0.0,0.0,0.04416867570543432,0.04416888479141664,3.2821553739958986e-05,-6.758427151254409e-12,1.01199999999994
0.0,0.0,0.04416866562770032,0.044168869673448,3.282155373918183e-05,-6.759204307371647e-12,1.01249999999994
2.1395909759192033e-08,4.860412003426795e-10,0.04416865667209024,0.04416885984779192,3.2821553738404674e-05,-6.759204307371647e-12,1.01299999999994
2.0781889917276253e-08,1.3473831772525813e-10,0.04416865701578624,0.04416886769419208,3.2736199179983494e-05,-6.760036974640116e-12,1.01349999999994
2.107547120155928e-08,1.9580064652968687e-10,0.04416866330974744,0.04416884092737448,3.2819839745568125e-05,-6.760814130757353e-12,1.01399999999994
3.038281560369116e-08,0.0,0.04416867115040712,0.0441688517579624,3.290439511760557e-05,-6.760814130757353e-12,1.01449999999994
0.0,3.422759992099955e-10,0.04416868455421304,0.04416884209248344,3.278366441117342e-05,-6.761591286874591e-12,1.01499999999994
2.1051794404924884e-08,4.884116028280872e-10,0.04416867412893408,0.04416884418622584,3.278366441117342e-05,-6.76242395414306e-12,1.01549999999994
5.799843760118106e-08,0.0,0.04416868163440016,0.04416883800000352,3.286825265202964e-05,-6.764033777528766e-12,1.01599999999994
0.0,6.754293582766913e-10,0.04416872895444616,0.04416883075011608,3.2982498877620614e-05,-6.764810933646004e-12,1.01649999999994
0.0,1.6405391628504518e-10,0.0441687193584676,0.04416881397579296,3.298249887595528e-05,-6.764033777528766e-12,1.01699999999994
2.098501408059894e-08,0.0,0.04416871073713616,0.04416880988888168,3.298249887595528e-05,-6.764033777528766e-12,1.01749999999994
0.0,6.433111196524344e-10,0.04416870121976136,0.04416880323265256,3.289834709674366e-05,-6.764810933646004e-12,1.01799999999994
0.0,0.0,0.04416868781778272,0.04416886141113384,3.289834709596651e-05,-6.76642075703171e-12,1.01849999999994
2.1607426563263754e-08,0.0,0.044168678128648,0.04416885776622656,3.289834709596651e-05,-6.76642075703171e-12,1.01899999999994
0.0,0.0,0.04416866914566968,0.04416885079338312,3.298403971596642e-05,-6.767197913148948e-12,1.01949999999994
0.0,0.0,0.0441686557805208,0.04416884364013456,3.298403971596642e-05,-6.768030580417417e-12,1.01999999999994
1.874741611951336e-10,0.0,0.04416864614337344,0.044168836544384,3.298403971596642e-05,-6.768030580417417e-12,1.02049999999994
7.415742352134824e-08,0.0,0.04416860719560336,0.04416882953895336,3.2984039714412106e-05,-6.768807736534654e-12,1.02099999999994
7.09000844145713e-11,0.0,0.044168646346228,0.04416882262542152,3.2441965688745356e-05,-6.768807736534654e-12,1.02149999999994
0.0,0.0,0.04416860727511664,0.04416881579317824,3.2441965688745356e-05,-6.769640403803123e-12,1.02199999999994
0.0,0.0,0.0441685860478576,0.04416880902702064,3.24419656879682e-05,-6.7711947160375985e-12,1.02249999999994
0.0,8.204586385285317e-10,0.0441685715214348,0.04416880231175928,3.244196568719104e-05,-6.7711947160375985e-12,1.02299999999994
2.1153097516657393e-08,9.866615857667682e-11,0.04416856004191656,0.0441687936914048,3.244196568719104e-05,-6.770417559920361e-12,1.02349999999994
2.0460406396916042e-08,7.158537582152569e-10,0.04416855973919656,0.0441687717760768,3.2526481387962214e-05,-6.769640403803123e-12,1.02399999999994
2.1187301281477833e-08,6.658802398362695e-10,0.04416855167316264,0.04416878449120072,3.244499476073859e-05,-6.7711947160375985e-12,1.02449999999994
4.180849143969878e-08,4.1849999854459696e-10,0.04416854555154944,0.04416879176343224,3.2529818444815284e-05,-6.7711947160375985e-12,1.02499999999994
2.1022432405981561e-10,0.0,0.04416855339645,0.04416882442113808,3.252404144715726e-05,-6.7711947160375985e-12,1.02549999999994
5.124691392077718e-08,0.0,0.04416859889985024,0.04416882261215768,3.252404144560295e-05,-6.772027383306067e-12,1.02599999999994
4.202608400172281e-11,4.1773279280121756e-11,0.04416861912660456,0.04416881739664944,3.232047267920368e-05,-6.7711947160375985e-12,1.02649999999994
7.748408255986439e-08,1.7855336653660459e-10,0.04416859716059928,0.04416880423186496,3.232047267753835e-05,-6.772027383306067e-12,1.02699999999994
2.1144692004260168e-08,0.0,0.044168619041238,0.0441688027598836,3.324518736236293e-05,-6.772027383306067e-12,1.02749999999994
4.022497856331908e-08,5.874411998507689e-10,0.04416858934884624,0.04416879722819744,3.332959382473799e-05,-6.772027383306067e-12,1.02799999999994
9.87618389847178e-11,1.0750725587538312e-09,0.044168584154086,0.0441687825567764,3.316790695273575e-05,-6.7711947160375985e-12,1.02849999999994
2.897964888198823e-08,2.418083233646229e-10,0.04416854340699616,0.0441688074854624,3.316790695273575e-05,-6.772804539423305e-12,1.02899999999994
0.0,3.9751119063069495e-11,0.04416855205995048,0.04416881563260896,3.305334950398642e-05,-6.7744143628090114e-12,1.02949999999994
3.238351947709717e-11,0.0,0.04416853799503784,0.04416882182336688,3.3053349502432106e-05,-6.776024186194718e-12,1.02999999999994
1.386397593949873e-10,0.0,0.04416852020265016,0.04416881699035304,3.3053349502432106e-05,-6.776024186194718e-12,1.03049999999994
0.0,8.028512576974123e-11,0.04416849182500016,0.0441688109317292,3.3053349502432106e-05,-6.7768013423119555e-12,1.03099999999994
8.012376179200587e-11,0.0,0.04416847832035984,0.04416879216041632,3.305334950154393e-05,-6.776024186194718e-12,1.03149999999994
2.0941465520007974e-08,4.839308051507452e-10,0.04416845563736912,0.0441687828166404,3.3053349502432106e-05,-6.776024186194718e-12,1.03199999999994
3.0399094956556905e-08,9.508128312463171e-11,0.04416845750154328,0.0441687773967588,3.296918732154097e-05,-6.7800209890833685e-12,1.03249999999994
0.0,4.645698409300181e-10,0.04416846648886144,0.04416875680675384,3.30895498648065e-05,-6.7791883218149e-12,1.03299999999994
4.9122005518764666e-08,2.2060103743726245e-10,0.04416845427700864,0.044168761328504,3.3089549864029344e-05,-6.7824079685863126e-12,1.03349999999994
7.461866271402107e-08,2.629790413211097e-10,0.0441684824529044,0.04416876411039984,3.250661957920897e-05,-6.7791883218149e-12,1.03399999999994
1.2066728172221985e-10,6.0639128440787e-10,0.04416846350529584,0.04416881099992752,3.165341310318315e-05,-6.7800209890833685e-12,1.03449999999994
4.274157272554646e-08,3.710919210808683e-10,0.04416839389920112,0.04416882621146992,3.165341310240599e-05,-6.7800209890833685e-12,1.03499999999994
0.0,0.0,0.04416840119778528,0.04416883579082376,3.182443781113431e-05,-6.7768013423119555e-12,1.03549999999994
2.5621751942317417e-10,3.849020824286953e-10,0.04416837995238696,0.04416883345367552,3.182443781113431e-05,-6.7768013423119555e-12,1.03599999999994
0.0,0.0,0.04416832538449024,0.044168841040826,3.182443781113431e-05,-6.775191518926249e-12,1.03649999999994
9.233951797638085e-11,1.7760679732470308e-10,0.0441683047001956,0.04416883795193368,3.1824437810357153e-05,-6.775191518926249e-12,1.03699999999994
6.337403191808422e-08,0.0,0.04416827516461984,0.04416880536369088,3.1824437810357153e-05,-6.7744143628090114e-12,1.03749999999994
0.0,2.2035600427683377e-10,0.04416831219486752,0.04416879331937776,3.1912617881602046e-05,-6.7744143628090114e-12,1.03799999999994
0.0,6.88599177678384e-11,0.04416829795548928,0.04416879226322448,3.191261788082489e-05,-6.7744143628090114e-12,1.03849999999994
0.0,1.6782127770786914e-10,0.0441682871467084,0.04416877541238528,3.191261787993671e-05,-6.775191518926249e-12,1.03899999999994
2.5371063583357056e-10,0.0,0.04416827770756032,0.04416874422082784,3.191261787993671e-05,-6.773637206691774e-12,1.03949999999994
7.508615951223874e-11,2.658084030660035e-10,0.0441682344994952,0.04416873175658808,3.1912617879159555e-05,-6.7744143628090114e-12,1.03999999999994
0.0,9.884872087528862e-11,0.0441682040362836,0.0441687317924812,3.1912617879159555e-05,-6.7744143628090114e-12,1.04049999999994
6.73361054415178e-08,0.0,0.04416818973345496,0.04416870793980992,3.19126178783824e-05,-6.7744143628090114e-12,1.04099999999994
0.0,6.011547232231962e-10,0.044168212494118,0.0441686973306748,3.2695046956021656e-05,-6.775191518926249e-12,1.04149999999994
2.3917904462544826e-10,2.0563111630123032e-10,0.04416817925884656,0.04416870767784512,3.2695046956021656e-05,-6.775191518926249e-12,1.04199999999994
2.1529846239154438e-08,5.3511681197271344e-11,0.04416811668299392,0.0441686750191804,3.269504695513348e-05,-6.775191518926249e-12,1.04249999999994
1.098353630268889e-10,5.075163206358368e-10,0.0441681064852748,0.04416865365141424,3.260868034393738e-05,-6.776024186194718e-12,1.04299999999994
1.2848039993018645e-10,6.36110400464851e-11,0.04416811638634944,0.04416864953413088,3.2608680343160223e-05,-6.7768013423119555e-12,1.04349999999994
0.0,2.388250430751526e-10,0.04416808437946864,0.04416863222563824,3.2608680343160223e-05,-6.777634009580424e-12,1.04399999999994
3.984427735664875e-08,8.521391925420119e-11,0.04416806918188984,0.04416863174504928,3.260868034238307e-05,-6.777634009580424e-12,1.04449999999994
0.0,2.1299071534253144e-10,0.04416806714855576,0.04416861320527624,3.2768726677567805e-05,-6.778411165697662e-12,1.04499999999994
2.153569959861823e-08,0.0,0.04416805012548048,0.04416857262730448,3.2768726677567805e-05,-6.777634009580424e-12,1.04549999999994
0.0,1.6323248308580673e-10,0.04416805469287392,0.04416855820186056,3.2854322345565734e-05,-6.778411165697662e-12,1.04599999999994
0.0,0.0,0.04416804366616832,0.04416856623843704,3.285432234478858e-05,-6.778411165697662e-12,1.04649999999994
3.059623359530361e-08,0.0,0.04416803436961304,0.04416855739051712,3.285432234401142e-05,-6.7791883218149e-12,1.04699999999994
0.0,2.661699763373271e-09,0.0441680541225992,0.04416854943297544,3.29754262847759e-05,-6.7800209890833685e-12,1.04749999999994
2.0742948074470302e-08,3.2221995904802014e-11,0.04416804515133312,0.04416849247830024,3.29754262847759e-05,-6.7824079685863126e-12,1.04799999999994
2.132548568289927e-08,8.287927219519098e-10,0.04416805236405664,0.0441684750950756,3.289194966638043e-05,-6.7824079685863126e-12,1.04849999999994
5.7702115120739084e-08,0.0,0.04416805073722488,0.04416849191407128,3.297712304484168e-05,-6.784794948089257e-12,1.04899999999994
9.508448195472141e-11,0.0,0.04416807167329312,0.04416848983686568,3.285827423515908e-05,-6.7856276153577255e-12,1.04949999999994
1.3360834959230683e-08,3.6394488117652557e-10,0.04416804199895656,0.04416848453580304,3.2858274235936236e-05,-6.7856276153577255e-12,1.04999999999994
0.0,3.2430735874555694e-10,0.04416803993460136,0.04416846447629512,3.2804841864741974e-05,-6.788791750977907e-12,1.05049999999994
0.0,1.3502888390748424e-10,0.04416802930495168,0.0441684655203684,3.2804841864741974e-05,-6.790401574363614e-12,1.05099999999994
0.0,0.0,0.04416802028873368,0.04416843731719616,3.2804841864741974e-05,-6.790401574363614e-12,1.05149999999994
0.0,3.7728119933744253e-10,0.04416801195624976,0.04416842607679224,3.2804841864741974e-05,-6.7912342416320826e-12,1.05199999999994
3.9686232161662005e-08,4.4808400045948105e-11,0.04416800397093832,0.04416842996383952,3.280484186396482e-05,-6.793621221135027e-12,1.05249999999994
0.0,0.0,0.04416803280606,0.04416841793004888,3.281654534481593e-05,-6.794398377252264e-12,1.05299999999994
0.0,0.0,0.04416802180794792,0.04416841039514664,3.281654534403877e-05,-6.794398377252264e-12,1.05349999999994
9.944308879822339e-08,0.0,0.04416801280393664,0.04416840354851664,3.2816545343150594e-05,-6.794398377252264e-12,1.05399999999994
4.225327568385673e-08,6.505531183198521e-10,0.04416803035846056,0.0441683968996548,3.3775055676033006e-05,-6.795231044520733e-12,1.05449999999994
0.0,1.7981178421222488e-09,0.0441680214637416,0.044168410003354,3.377371818635844e-05,-6.797618024023677e-12,1.05499999999994
0.0,4.1999279748461404e-10,0.04416799602277672,0.04416837704988856,3.377371818558128e-05,-6.801614826912328e-12,1.05549999999994
2.059065128123816e-08,0.0,0.04416798000803984,0.04416837430384232,3.3773718184804125e-05,-6.804001806415272e-12,1.05599999999994
5.001175862329177e-11,0.0,0.044167979805352,0.04416836891354752,3.3690770178340657e-05,-6.804001806415272e-12,1.05649999999994
2.0857162164045207e-08,2.2026112184159174e-10,0.04416795900188008,0.0441683628538868,3.3690770176786344e-05,-6.804001806415272e-12,1.05699999999994
2.096165287873708e-08,0.0,0.0441679605646012,0.0441683201786736,3.377458356557117e-05,-6.805611629800978e-12,1.05749999999994
0.0,4.968939218419344e-10,0.04416796459477488,0.04416830566623752,3.369040602319018e-05,-6.805611629800978e-12,1.05799999999994
0.0,7.637927790238308e-11,0.04416795367687728,0.04416831220255656,3.3690406021635866e-05,-6.808831276572391e-12,1.05849999999994
6.268104091322613e-11,5.474704023455956e-10,0.04416794446824608,0.04416829407035944,3.3690406021635866e-05,-6.809608432689629e-12,1.05899999999994
0.0,1.4329544495428337e-10,0.04416792603272288,0.04416828385505048,3.369040601997053e-05,-6.8103855888068665e-12,1.05949999999994
2.1449235436399317e-08,3.576079710132518e-11,0.04416791587947192,0.04416825283921296,3.3690406019193375e-05,-6.809608432689629e-12,1.05999999999994
4.114376080111004e-08,1.6799951221835308e-09,0.04416792092736808,0.04416823383764832,3.377606395515986e-05,-6.8103855888068665e-12,1.06049999999994
0.0,6.78213596394528e-11,0.04416793886185544,0.04416820102773432,3.3941709779994333e-05,-6.8136052355782795e-12,1.06099999999994
8.392351397157327e-11,3.4920103614277664e-10,0.044167927058026,0.04416818093862456,3.3941709779994333e-05,-6.814437902846748e-12,1.06149999999994
8.140655536476027e-08,0.0,0.04416790529356904,0.04416817141121688,3.3941709779994333e-05,-6.81760203846693e-12,1.06199999999994
3.6578080842009086e-11,6.041052796890156e-10,0.04416794867750776,0.04416816392443208,3.332064152961056e-05,-6.818434705735399e-12,1.06249999999994
0.0,1.02052956363341e-10,0.0441679096225876,0.04416817613249888,3.3320641528833406e-05,-6.8224315086240495e-12,1.06299999999994
0.0,3.0509358928121344e-11,0.04416788791039056,0.04416815534586664,3.332064152716807e-05,-6.8215988413555806e-12,1.06349999999994
9.308607357150223e-11,1.768270391222515e-10,0.0441678731042628,0.04416814090124712,3.332064152716807e-05,-6.8224315086240495e-12,1.06399999999994
5.701136090996428e-11,4.381272428188865e-11,0.04416784769593648,0.04416813823458528,3.3320641526390915e-05,-6.825595644244231e-12,1.06449999999994
2.159580232002911e-08,2.9688944358507996e-10,0.04416782353018904,0.04416812459158856,3.3320641526390915e-05,-6.825595644244231e-12,1.06499999999994
1.916438528010156e-08,1.6161624122323914e-10,0.0441678011959612,0.04416812587952376,3.323494500717672e-05,-6.8280381348984065e-12,1.06549999999994
0.0,1.5184727780725993e-10,0.04416779465464728,0.04416809183116776,3.3157747286405304e-05,-6.836031740675708e-12,1.06599999999994
1.379775182996923e-10,4.116624749417319e-10,0.04416778130743408,0.04416808516463328,3.3157747286405304e-05,-6.846412325955953e-12,1.06649999999994
0.0,0.0,0.044167749639824,0.04416809123256208,3.315774728718246e-05,-6.856792911236198e-12,1.06699999999994
1.5200407599280652e-10,0.0,0.04416773591809464,0.04416808709198088,3.3157747286405304e-05,-6.856792911236198e-12,1.06749999999994
2.1287024878913208e-08,0.0,0.0441677009260652,0.04416808122539984,3.315774728562815e-05,-6.856792911236198e-12,1.06799999999994
0.0,7.100952811867067e-10,0.04416770305948472,0.04416807491133984,3.307259480800351e-05,-6.857625578504667e-12,1.06849999999994
0.0,1.458108842000705e-10,0.04416769187534336,0.04416809165447576,3.307259480722635e-05,-6.868838831053381e-12,1.06899999999994
1.09507521106611e-10,6.818456216306501e-11,0.04416768285664848,0.04416806899100368,3.307259480722635e-05,-6.868838831053381e-12,1.06949999999994
2.0727503040329776e-08,0.0,0.04416770261857208,0.04416804812808672,3.307259480722635e-05,-6.870393143287856e-12,1.06999999999994
2.137653984379817e-08,0.0,0.04416769799435752,0.04416803842167296,3.3155793684014334e-05,-6.870393143287856e-12,1.07049999999994
1.3022503908555194e-10,4.822891946920649e-10,0.0441677065464068,0.04416803079554232,3.307045461919955e-05,-6.871225810556325e-12,1.07099999999994
1.5880120135536302e-10,3.671420806261594e-10,0.04416767724231144,0.04416801659020368,3.3070454620753864e-05,-6.878386749065157e-12,1.07149999999994
1.0435335928704603e-10,0.0,0.04416763730349,0.04416800762092816,3.307045462164204e-05,-6.885603198725221e-12,1.07199999999994
0.0,4.524542407402521e-10,0.04416760681494912,0.04416800057528392,3.307045461997671e-05,-6.88643586599369e-12,1.07249999999994
0.0,0.0,0.04416759319731112,0.04416800864988728,3.307045461997671e-05,-6.893596804502522e-12,1.07299999999994
0.0,2.2798295890025244e-10,0.04416758345570728,0.04416800534088792,3.307045461919955e-05,-6.893596804502522e-12,1.07349999999994
1.649490405375431e-10,0.0,0.0441675749856984,0.04416800721066,3.3070454618422396e-05,-6.901590410279823e-12,1.07399999999994
2.8218642700306162e-11,1.416529601949712e-10,0.04416754127932568,0.044168002821486,3.307045461919955e-05,-6.901590410279823e-12,1.07449999999994
0.0,3.5115031715715617e-10,0.04416752269829864,0.04416797236977392,3.3070454618422396e-05,-6.902423077548292e-12,1.07499999999994
2.1360802002212687e-08,0.0,0.04416751217517608,0.0441679645758816,3.3070454618422396e-05,-6.9096395272083555e-12,1.07549999999994
0.0,2.488185560367562e-10,0.04416752528591016,0.04416795717460664,3.3155419939978614e-05,-6.910416683325593e-12,1.07599999999994
5.16717640897113e-11,8.767071790760639e-11,0.0441675171666664,0.04416795843046728,3.315541993920146e-05,-6.917633132985657e-12,1.07649999999994
0.0,9.490319641258793e-11,0.0441675032100036,0.04416793717475232,3.315541993920146e-05,-6.918410289102894e-12,1.07699999999994
3.9022479692008005e-11,0.0,0.04416749436933816,0.0441679099169792,3.315541993920146e-05,-6.917633132985657e-12,1.07749999999994
0.0,4.171199496916245e-11,0.0441674787709912,0.04416789852148952,3.31554199384243e-05,-6.918410289102894e-12,1.07799999999994
2.0842984796431985e-08,0.0,0.04416746957235768,0.04416788309663616,3.3155419937536124e-05,-6.918410289102894e-12,1.07849999999994
2.0792186403162383e-08,3.893742411831269e-10,0.04416749464498296,0.04416787440830696,3.323904941121558e-05,-6.918410289102894e-12,1.07899999999994
0.0,0.0,0.04416749955558256,0.04416786220444504,3.315530236558395e-05,-6.924794071494489e-12,1.07949999999994
2.0399489840394747e-08,0.0,0.04416748982241968,0.04416785412265864,3.3155302364806793e-05,-6.925626738762958e-12,1.07999999999994
0.0,0.0,0.04416749578366352,0.04416784710287296,3.323750057038222e-05,-6.926403894880195e-12,1.08049999999994
0.0,0.0,0.04416748663873872,0.04416784041770712,3.323750056960506e-05,-6.926403894880195e-12,1.08099999999994
0.0,5.822535509292237e-11,0.04416747876855768,0.04416783387628048,3.323750056960506e-05,-6.927236562148664e-12,1.08149999999994
0.0,1.3089759831608205e-10,0.04416747136120432,0.04416781821180024,3.3237500567939726e-05,-6.928013718265902e-12,1.08199999999994
4.112050255855593e-08,8.892446431985057e-10,0.0441674641678128,0.04416778769096672,3.3237500567939726e-05,-6.927236562148664e-12,1.08249999999994
8.771578399735525e-08,3.931712802551779e-10,0.04416748616780984,0.04416776144995328,3.323663118159903e-05,-6.933620344540259e-12,1.08299999999994
0.0,0.0,0.04416752785692288,0.04416776460984656,3.238014588313742e-05,-6.94161395031756e-12,1.08349999999994
2.153075919636427e-08,0.0,0.04416749417394696,0.04416776006531304,3.238014588236027e-05,-6.94161395031756e-12,1.08399999999994
0.0,2.900928802729297e-10,0.04416749661179096,0.04416775420833296,3.2465695244732196e-05,-6.94161395031756e-12,1.08449999999994
2.117535551765526e-08,4.922340798851899e-10,0.04416748297829584,0.04416775722104856,3.246569524395504e-05,-6.9488303999776235e-12,1.08499999999994
0.0,5.884061571315158e-10,0.04416747063649456,0.04416776849101344,3.238109144476642e-05,-6.955991338486456e-12,1.08549999999994
2.0442728065894755e-10,4.968780040193188e-10,0.04416745618142456,0.04416778456896064,3.238109144476642e-05,-6.964040455414988e-12,1.08599999999994
0.0,0.0,0.0441675041723772,0.04416779857876728,3.238109144398926e-05,-6.9712013939238204e-12,1.08649999999994
2.1459726481931618e-08,2.356711215067975e-10,0.04416749749638456,0.04416779750974928,3.238109144398926e-05,-6.9712013939238204e-12,1.08699999999994
1.0343191580997058e-10,2.26263632135959e-09,0.0441674985493724,0.0441678008287172,3.229571106555529e-05,-6.978417843583884e-12,1.08749999999994
6.111290856009033e-08,2.2150927619923877e-10,0.04416747193275592,0.04416776754208984,3.2295711066332444e-05,-6.986411449361185e-12,1.08799999999994
0.0,5.533517602462901e-10,0.0441674907339112,0.04416776804552392,3.2219908546404774e-05,-6.9936278990212486e-12,1.08849999999994
7.222832054676331e-11,0.0,0.04416747442975896,0.04416776278955696,3.221990854562762e-05,-7.000788837530081e-12,1.08899999999994
0.0,7.019336500935225e-11,0.04416748854785032,0.04416775675999936,3.221990854562762e-05,-7.00162150479855e-12,1.08949999999994
0.0,0.0,0.04416748150156968,0.04416773904149632,3.221990854473944e-05,-7.00162150479855e-12,1.08999999999994
4.082255367077181e-11,0.0,0.0441674738064196,0.0441677304445468,3.221990854473944e-05,-7.002398660915787e-12,1.09049999999994
3.0502482879779524e-08,1.006192767993852e-10,0.04416745925655224,0.04416772340803176,3.221990854473944e-05,-7.002398660915787e-12,1.09099999999994
0.0,0.0,0.04416743433117592,0.04416770043753032,3.2099973463983744e-05,-7.003231328184256e-12,1.09149999999994
2.0526810799725848e-08,0.0,0.04416741621858144,0.04416769027030096,3.209997346320659e-05,-7.003231328184256e-12,1.09199999999994
2.168246927836126e-08,0.0,0.04416740081443008,0.04416768272784168,3.218218142242435e-05,-7.003231328184256e-12,1.09249999999994
0.0,1.5383751911235422e-10,0.04416739887137888,0.04416767595014472,3.226921760635104e-05,-7.004008484301494e-12,1.09299999999994
0.0,0.0,0.04416738692314976,0.04416767498247,3.226921760635104e-05,-7.011224933961557e-12,1.09349999999994
9.196279848744382e-11,1.313239676725697e-09,0.04416737789335944,0.04416766986426296,3.226921760635104e-05,-7.011224933961557e-12,1.09399999999994
2.1322340476581658e-08,0.0,0.04416735605803784,0.04416764611691376,3.2269217605573886e-05,-7.0183858724703896e-12,1.09449999999993
2.1509689439314084e-08,0.0,0.04416736277611504,0.04416763905295568,3.218358276801947e-05,-7.0183858724703896e-12,1.09499999999993
5.242080380885028e-11,1.6623184079245235e-10,0.04416737430228656,0.04416763284082456,3.20978123575788e-05,-7.0183858724703896e-12,1.09549999999993
9.157375552293345e-11,1.3374024110390792e-10,0.04416735724149056,0.04416759702855848,3.20978123575788e-05,-7.0183858724703896e-12,1.09599999999993
0.0,9.275135520736555e-11,0.04416733384577296,0.04416758871804064,3.209781235835596e-05,-7.025602322130453e-12,1.09649999999993
1.5043159037886333e-08,1.2220296302656308e-10,0.04416732268474216,0.04416756745568224,3.20978123575788e-05,-7.026434989398922e-12,1.09699999999993
0.0,3.636847767385376e-11,0.04416734192419336,0.04416754011002368,3.215655280874863e-05,-7.026434989398922e-12,1.09749999999993
6.025784038410364e-11,4.981349638333299e-10,0.04416733071705168,0.04416752240758864,3.215655280874863e-05,-7.0248251660132155e-12,1.09799999999993
1.4815917194488382e-08,3.7169919919755046e-10,0.04416731138383272,0.04416752887062304,3.215655280874863e-05,-7.026434989398922e-12,1.09849999999993
0.0,3.2820175743797364e-10,0.04416731572698128,0.0441675204579332,3.209737390641454e-05,-7.025602322130453e-12,1.09899999999993
2.109443599657146e-08,1.120071188576155e-10,0.04416730720229104,0.04416752371740696,3.209737390563738e-05,-7.0248251660132155e-12,1.09949999999993
0.0,5.168760766616209e-10,0.04416729598515944,0.0441675077742016,3.2181699476829806e-05,-7.023992498744747e-12,1.09999999999993
1.5642295791984395e-10,2.90410799574925e-10,0.04416728294277544,0.04416749757944912,3.218169947760696e-05,-7.023215342627509e-12,1.10049999999993
0.0,4.4382520575370066e-10,0.04416724723510488,0.04416749943634712,3.218169947760696e-05,-7.031986104522048e-12,1.10099999999993
8.282194063902182e-08,0.0,0.04416723345049872,0.04416750867645568,3.2181699476829806e-05,-7.031986104522048e-12,1.10149999999993
0.0,2.2324127962880524e-10,0.04416729641363888,0.04416750613226976,3.2977682850376944e-05,-7.032818771790517e-12,1.10199999999993
2.0387090321483115e-08,8.74467998013273e-11,0.044167264886946,0.04416750819117784,3.2977682850376944e-05,-7.040812377567818e-12,1.10249999999993
7.165932328079272e-08,8.936980044893517e-10,0.04416724375926624,0.04416748799253328,3.3059491819975584e-05,-7.041589533685055e-12,1.10299999999993
1.1001351912787172e-10,2.6843792466646477e-10,0.0441672658248196,0.04416746877723152,3.225527605199563e-05,-7.041589533685055e-12,1.10349999999993
1.0060632188446661e-10,1.7937856061633894e-10,0.04416721190037456,0.04416747052909008,3.2255276052772786e-05,-7.041589533685055e-12,1.10399999999993
2.14263465581066e-08,1.1184088377635959e-10,0.04416716978845832,0.04416747194528064,3.225527605354994e-05,-7.042422200953524e-12,1.10449999999993
2.1437041995697736e-08,0.0,0.04416716819863208,0.044167451050796,3.234087258563445e-05,-7.040812377567818e-12,1.10499999999993
6.589215978403118e-11,2.5188784391616537e-10,0.04416716734401664,0.04416744182008712,3.242642125034223e-05,-7.040812377567818e-12,1.10549999999993
3.0428555508610344e-11,0.0,0.04416714679354544,0.0441673931920636,3.242642125034223e-05,-7.040812377567818e-12,1.10599999999993
4.2581619674741944e-08,0.0,0.04416712980011416,0.04416737726657392,3.242642125034223e-05,-7.040812377567818e-12,1.10649999999993
7.248095873491067e-11,0.0,0.04416715631764368,0.044167367722144,3.24276863943318e-05,-7.040812377567818e-12,1.10699999999993
0.0,0.0,0.04416713410523128,0.04416736003382064,3.24276863943318e-05,-7.040812377567818e-12,1.10749999999993
4.113352020107541e-11,7.17086237611575e-10,0.04416712285246,0.0441673530497556,3.24276863943318e-05,-7.041589533685055e-12,1.10799999999993
2.1329373996181733e-08,0.0,0.04416710774499352,0.0441673541411644,3.24276863943318e-05,-7.041589533685055e-12,1.10849999999993
5.5505995633087224e-11,0.0,0.04416711472332344,0.04416734908022568,3.251308248719553e-05,-7.040812377567818e-12,1.10899999999993
2.1515466637478387e-08,0.0,0.04416709655515096,0.04416734317260576,3.251308248797269e-05,-7.041589533685055e-12,1.10949999999993
2.0486806320829665e-08,0.0,0.04416710763537888,0.0441673370389808,3.259902382557467e-05,-7.041589533685055e-12,1.10999999999993
0.0,6.414496017681515e-11,0.04416712951334344,0.04416733083602104,3.251683960481255e-05,-7.041589533685055e-12,1.11049999999993
2.058926720088783e-08,7.689902395413561e-10,0.04416712034155112,0.04416731421137824,3.2516839606366865e-05,-7.041589533685055e-12,1.11099999999993
2.173178335895809e-08,3.9507200289001787e-10,0.04416712860604928,0.04416733029636248,3.2434105796008694e-05,-7.042422200953524e-12,1.11149999999993
0.0,3.3047616032622074e-10,0.04416713251515112,0.04416731033258688,3.23468598951715e-05,-7.042422200953524e-12,1.11199999999993
0.0,8.650134428189737e-10,0.044167122661278,0.04416731328334512,3.2346859895948654e-05,-7.043199357070762e-12,1.11249999999993
7.938904394988455e-11,5.046631862404283e-11,0.04416711459560488,0.04416731700676736,3.234685989683683e-05,-7.042422200953524e-12,1.11299999999993
1.508438443598159e-10,0.0,0.04416709463031552,0.04416730433982952,3.2346859895948654e-05,-7.042422200953524e-12,1.11349999999993
0.0,4.5599287540332156e-10,0.04416708462273152,0.0441672969487464,3.2346859895948654e-05,-7.043199357070762e-12,1.11399999999993
0.0,0.0,0.04416707414160824,0.0441672977716404,3.234685989683683e-05,-7.043199357070762e-12,1.11449999999993
2.105495367638044e-08,0.0,0.04416706561645392,0.04416729289115568,3.234685989683683e-05,-7.043199357070762e-12,1.11499999999993
2.1802467282949767e-08,0.0,0.04416707526959432,0.04416728705576928,3.226235908393438e-05,-7.043199357070762e-12,1.11549999999993
0.0,0.0,0.04416708724029512,0.04416728096958648,3.2175766686348695e-05,-7.043199357070762e-12,1.11599999999993
0.0,4.0982640892028854e-11,0.04416707912574376,0.04416727480219992,3.217576668723687e-05,-7.044032024339231e-12,1.11649999999993
4.07412020786424e-11,0.0,0.04416707170274368,0.04416726140465168,3.217576668801403e-05,-7.044032024339231e-12,1.11699999999993
9.9149521926023e-11,4.230458414133942e-10,0.04416705841717384,0.04416725364445824,3.217576668723687e-05,-7.044809180456468e-12,1.11749999999993
0.0,1.9579480398101978e-10,0.04416703415466264,0.04416723540420408,3.217576668723687e-05,-7.044809180456468e-12,1.11799999999993
4.2311994637167505e-08,0.0,0.04416702312094136,0.0441672330094744,3.217576668801403e-05,-7.045586336573706e-12,1.11849999999993
5.526023388879864e-11,9.894592090109455e-11,0.04416704998354248,0.04416722730582104,3.2005884433639054e-05,-7.045586336573706e-12,1.11899999999993
0.0,0.0,0.04416703099316976,0.04416720315526872,3.2005884433639054e-05,-7.045586336573706e-12,1.11949999999993
4.123119672072573e-08,0.0,0.04416702108386528,0.044167192896168,3.2005884433639054e-05,-7.045586336573706e-12,1.11999999999993
0.0,0.0,0.04416702740007176,0.04416718532276704,3.2171033731209775e-05,-7.046419003842175e-12,1.12049999999993
6.330586584113451e-08,5.532808239339104e-11,0.04416701322285064,0.04416717851249416,3.2171033731209775e-05,-7.046419003842175e-12,1.12099999999993
0.0,2.023502407300093e-10,0.04416704393112408,0.04416716326728232,3.225572549359068e-05,-7.046419003842175e-12,1.12149999999993
2.087236471853826e-08,3.0882031654133613e-10,0.04416703004676792,0.04416715599197912,3.225572549436784e-05,-7.047196159959412e-12,1.12199999999993
0.0,1.845467181849081e-10,0.0441670352258732,0.04416715961898552,3.217200269678422e-05,-7.047196159959412e-12,1.12249999999993
7.459823496425155e-08,4.4174719437961585e-11,0.04416702552157024,0.04416718003576056,3.217200269678422e-05,-7.046419003842175e-12,1.12299999999993
2.964231637925252e-11,0.0,0.04416704697283824,0.04416716691049832,3.302890050560503e-05,-7.046419003842175e-12,1.12349999999993
0.0,0.0,0.04416700716477304,0.0441671587984404,3.3028900504827874e-05,-7.048028827227881e-12,1.12399999999993
2.1143556079572523e-08,0.0,0.04416698610843256,0.04416715193806808,3.302890050560503e-05,-7.047196159959412e-12,1.12449999999993
1.1849263931162923e-10,4.275922393937037e-10,0.04416697829961336,0.0441671454886476,3.3113206337587187e-05,-7.048028827227881e-12,1.12499999999993
4.22285003978673e-08,0.0,0.04416694882469936,0.0441671467515432,3.311320633681003e-05,-7.048028827227881e-12,1.12549999999993
5.675673327848463e-08,5.391023738532397e-11,0.04416695484685816,0.0441671420597292,3.294386318641873e-05,-7.048028827227881e-12,1.12599999999993
0.0,4.628154456898237e-10,0.04416696194868336,0.04416714731951744,3.226547982160266e-05,-7.048805983345119e-12,1.12649999999993
1.2657215553435464e-10,4.0306976506476744e-10,0.04416692775809088,0.0441671563365152,3.226547982237982e-05,-7.049638650613588e-12,1.12699999999993
3.030041047930032e-08,0.0,0.04416688541514456,0.04416715738737776,3.226547982237982e-05,-7.049638650613588e-12,1.12749999999993
1.1896984092318874e-10,8.312199539783904e-11,0.04416688522157808,0.04416715315767032,3.214519718475195e-05,-7.049638650613588e-12,1.12799999999993
4.225255768181002e-08,0.0,0.0441668502742988,0.0441671663907852,3.2145197183974794e-05,-7.049638650613588e-12,1.12849999999993
2.9802631203168506e-08,9.609304324476042e-11,0.04416687214986632,0.04416716134019288,3.231387353674897e-05,-7.049638650613588e-12,1.12899999999993
2.0899101359217465e-08,0.0,0.04416687190414392,0.0441671378765196,3.21958283607815e-05,-7.050415806730825e-12,1.12949999999993
0.0,0.0,0.04416687099108848,0.04416712789066856,3.2111924167188555e-05,-7.051192962848063e-12,1.12999999999993
2.536581569789753e-10,5.541235179040704e-10,0.0441668586226756,0.0441671205855544,3.211192416796571e-05,-7.052025630116532e-12,1.13049999999993
0.0,0.0,0.04416682616470096,0.04416712312559336,3.211192416796571e-05,-7.051192962848063e-12,1.13099999999993
1.0717247922453765e-10,0.0,0.04416681019298736,0.04416711883945408,3.211192416796571e-05,-7.052025630116532e-12,1.13149999999993
5.831597664485155e-08,0.0,0.04416678404340368,0.044167113295792,3.211192416874287e-05,-7.052025630116532e-12,1.13199999999993
0.0,0.0,0.04416680385347632,0.04416710741189576,3.144090843443248e-05,-7.052025630116532e-12,1.13249999999993
0.0,7.205328000914335e-11,0.04416677110120608,0.04416710141318528,3.144090843443248e-05,-7.052025630116532e-12,1.13299999999993
0.0,0.0,0.04416675076552176,0.04416708384980328,3.1440908435209636e-05,-7.052025630116532e-12,1.13349999999993
6.377248035205341e-11,1.7759976128628452e-10,0.04416673650948016,0.0441670754170104,3.144090843443248e-05,-7.052025630116532e-12,1.13399999999993
0.0,4.979059942122888e-10,0.04416671469735992,0.0441670745156456,3.1440908435209636e-05,-7.0528027862337694e-12,1.13449999999993
8.455296185427841e-11,7.969255810813536e-11,0.04416670281189464,0.04416707171725752,3.144090843443248e-05,-7.0528027862337694e-12,1.13499999999993
0.0,5.031151190104666e-10,0.04416668022067312,0.04416705413430592,3.144090843443248e-05,-7.053635453502238e-12,1.13549999999993
1.3752888983892264e-07,0.0,0.04416666866650616,0.044167061430596,3.144090843443248e-05,-7.053635453502238e-12,1.13599999999993
0.0,1.8942409585331887e-09,0.04416671534768808,0.04416705784907992,3.119101929915935e-05,-7.053635453502238e-12,1.13649999999993
1.4026423675317368e-08,0.0,0.04416665429570656,0.0441670352574068,3.1191019298382194e-05,-7.054412609619476e-12,1.13699999999993
0.0,4.0863944172908617e-10,0.04416663557346776,0.04416703065155992,3.1135330884835e-05,-7.054412609619476e-12,1.13749999999993
7.161816278911104e-11,0.0,0.04416661427222632,0.04416704588522464,3.113533088394682e-05,-7.0551897657367135e-12,1.13799999999993
0.0,0.0,0.04416658754179056,0.04416704184065672,3.113533088394682e-05,-7.054412609619476e-12,1.13849999999993
7.317967759545851e-11,0.0,0.04416657305634256,0.04416703622548632,3.1135330883169665e-05,-7.053635453502238e-12,1.13899999999993
2.0428757040169554e-08,0.0,0.04416655052527888,0.04416703036181792,3.113533088394682e-05,-7.0528027862337694e-12,1.13949999999993
0.0,6.213984188319088e-11,0.04416655084210352,0.04416702442407256,3.105313493279027e-05,-7.0528027862337694e-12,1.13999999999993
2.068173288183317e-08,3.073931179042866e-10,0.0441665392700116,0.04416700818996872,3.105313493356743e-05,-7.0528027862337694e-12,1.14049999999993
0.0,4.848076801122758e-10,0.04416654171921496,0.04416700988672864,3.1136231768758016e-05,-7.052025630116532e-12,1.14099999999993
0.0,2.332676760086194e-10,0.04416653114922056,0.04416702049909648,3.1136231768758016e-05,-7.052025630116532e-12,1.14149999999993
4.180942680259703e-08,6.616144784810096e-10,0.04416652244238256,0.04416698073880424,3.1136231768758016e-05,-7.051192962848063e-12,1.14199999999993
9.410316136049257e-08,8.306352133891082e-11,0.04416654733524304,0.04416697243000632,3.1132584576765154e-05,-7.05679958912242e-12,1.14249999999993
6.538175556514148e-11,1.0611551914951889e-10,0.044166578373706,0.04416695165995928,3.190299226074611e-05,-7.056022433005182e-12,1.14299999999993
1.695527190870294e-10,3.3671114507694e-11,0.04416652961068928,0.0441669258430628,3.1902992259968954e-05,-7.056022433005182e-12,1.14349999999993
2.8257757245242487e-11,0.0,0.04416648000655888,0.04416690893515336,3.190299226074611e-05,-7.0551897657367135e-12,1.14399999999993
0.0,5.347763204488487e-10,0.04416645420894584,0.04416689969388184,3.190299226074611e-05,-7.0551897657367135e-12,1.14449999999993
0.0,0.0,0.04416643983422552,0.04416686882898728,3.190299226074611e-05,-7.056022433005182e-12,1.14499999999993
9.89190365660586e-08,0.0,0.04416642905761112,0.04416685830940824,3.190299226074611e-05,-7.0551897657367135e-12,1.14549999999993
0.0,0.0,0.044166487641204,0.04416685072216672,3.104694483113679e-05,-7.054412609619476e-12,1.14599999999993
0.0,4.262688119149871e-11,0.04416644692938552,0.04416684389628104,3.104694483113679e-05,-7.053635453502238e-12,1.14649999999993
0.0,0.0,0.04416642186339232,0.04416682996863872,3.104694483113679e-05,-7.0528027862337694e-12,1.14699999999993
0.0,1.0630452004778412e-09,0.04416640495672864,0.0441668220382128,3.104694483113679e-05,-7.0528027862337694e-12,1.14749999999993
1.6693048332516724e-10,0.0,0.0441663921489884,0.04416679224940904,3.1046944830359635e-05,-7.053635453502238e-12,1.14799999999993
0.0,0.0,0.04416635225522872,0.04416678337314248,3.1046944830359635e-05,-7.0528027862337694e-12,1.14849999999993
0.0,0.0,0.04416633610468392,0.04416677647053016,3.1046944830359635e-05,-7.0528027862337694e-12,1.14899999999993
5.7450843200801405e-08,3.917571197997738e-10,0.04416632516974072,0.04416676998327216,3.104694482958248e-05,-7.052025630116532e-12,1.14949999999993
0.0,3.767632802964549e-10,0.04416633232127816,0.04416677595099776,3.037526510873967e-05,-7.052025630116532e-12,1.14999999999993
0.0,1.7064896024043819e-10,0.04416630157332336,0.04416677439373176,3.0375265107185356e-05,-7.052025630116532e-12,1.15049999999993
4.233600735953358e-08,4.5370544127232293e-10,0.04416628291817968,0.04416677518353072,3.0375265107185356e-05,-7.052025630116532e-12,1.15099999999993
3.042333768243921e-08,0.0,0.04416630318341664,0.04416677815973568,3.0375594388010185e-05,-7.052025630116532e-12,1.15149999999993
8.865927436652044e-11,2.8011255814863745e-10,0.0441662937102448,0.04416677440079328,3.025562649516811e-05,-7.052025630116532e-12,1.15199999999993
0.0,0.0,0.0441662849886708,0.0441667621342268,3.025562649516811e-05,-7.052025630116532e-12,1.15249999999993
9.492528291188407e-11,0.0,0.04416627309930728,0.0441667548287792,3.0255626494390953e-05,-7.052025630116532e-12,1.15299999999993
0.0,7.184143557825706e-11,0.04416624824999048,0.04416674844046752,3.025562649516811e-05,-7.052025630116532e-12,1.15349999999993
8.395890623708047e-08,9.158351854665625e-11,0.0441662362242304,0.04416673080852352,3.0255626494390953e-05,-7.052025630116532e-12,1.15399999999993
2.1009777521896478e-08,2.775965277090897e-09,0.04416628537828672,0.04416670890037256,3.124816724475732e-05,-7.051192962848063e-12,1.15449999999993
4.1707195037876676e-08,0.0,0.0441662599318776,0.0441666613649612,3.116409572634371e-05,-7.052025630116532e-12,1.15499999999993
9.196552547274806e-11,0.0,0.04416625543600312,0.04416665168775016,3.116267329517086e-05,-7.052025630116532e-12,1.15549999999993
0.0,3.0099552017492925e-10,0.0441662196988456,0.044166644525592,3.1162673294393706e-05,-7.051192962848063e-12,1.15599999999993
0.0,0.0,0.04416620205425336,0.04416664795231752,3.116267329517086e-05,-7.051192962848063e-12,1.15649999999993
0.0,2.7976007621610677e-10,0.04416618973378552,0.04416664363371648,3.116267329517086e-05,-7.051192962848063e-12,1.15699999999993
4.8031842392326496e-11,1.166799226681725e-10,0.044166179653196,0.04416662880982584,3.116267329594802e-05,-7.050415806730825e-12,1.15749999999993
0.0,0.0,0.0441661849659612,0.0441666026846124,3.116267329517086e-05,-7.050415806730825e-12,1.15799999999993
2.41016165358765e-10,0.0,0.04416617743133672,0.04416659186334512,3.116267329594802e-05,-7.049638650613588e-12,1.15849999999993
2.131551048167868e-08,0.0,0.04416619196868456,0.04416658419253616,3.116267329761335e-05,-7.048805983345119e-12,1.15899999999993
0.0,0.0,0.04416619994969416,0.04416657745470648,3.107726494400165e-05,-7.048805983345119e-12,1.15949999999993
0.0,1.182323960957632e-10,0.04416619025145216,0.04416657107590504,3.107726494400165e-05,-7.048805983345119e-12,1.15999999999993
0.0,0.0,0.04416618194588112,0.0441665499124068,3.1077264944778804e-05,-7.048805983345119e-12,1.16049999999993
8.472832158101795e-11,1.2542791805181253e-10,0.04416617425840328,0.04416654021168672,3.107726494400165e-05,-7.048805983345119e-12,1.16099999999993
1.3858124481291867e-08,8.256383771110265e-11,0.04416615393022656,0.04416651327794104,3.1077264944778804e-05,-7.049638650613588e-12,1.16149999999993
2.150301735975857e-08,0.0,0.0441661557704952,0.04416648930572952,3.1132738420813766e-05,-7.049638650613588e-12,1.16199999999993
7.353408160160058e-11,0.0,0.04416615771418784,0.04416647823762544,3.121845358955433e-05,-7.048805983345119e-12,1.16249999999993
2.1238891201313947e-08,0.0,0.0441661349864284,0.04416647020885008,3.121845359044251e-05,-7.048805983345119e-12,1.16299999999993
7.492576004075602e-11,0.0,0.04416613966450568,0.04416646317986832,3.1303665308790585e-05,-7.048805983345119e-12,1.16349999999993
0.0,4.846635176525282e-10,0.04416614765352336,0.04416645657248992,3.1303665308790585e-05,-7.048028827227881e-12,1.16399999999993
2.1609957920332157e-08,0.0,0.04416614017246672,0.0441664542048616,3.1303665308790585e-05,-7.048028827227881e-12,1.16449999999993
0.0,2.837759888185687e-11,0.04416614669793104,0.04416644894425728,3.1217432477581575e-05,-7.047196159959412e-12,1.16499999999993
2.1153531516715507e-08,0.0,0.04416613751127392,0.04416643823022368,3.121743247835873e-05,-7.047196159959412e-12,1.16549999999993
0.0,2.2647624053906412e-10,0.044166142121696,0.0441664311311972,3.113239151841807e-05,-7.046419003842175e-12,1.16599999999993
1.201624771907106e-10,2.2502415902847517e-10,0.04416613270745992,0.04416642648937368,3.1132391519195224e-05,-7.046419003842175e-12,1.16649999999993
0.0,8.889151914548421e-11,0.04416614103255368,0.04416642778017032,3.1132391519195224e-05,-7.045586336573706e-12,1.16699999999993
2.0720013517439018e-08,4.0236559917250503e-10,0.04416613314077152,0.04416641012352696,3.1132391519195224e-05,-7.044809180456468e-12,1.16749999999993
1.1055591858655234e-10,2.3518132025168725e-09,0.04416613024805712,0.04416641417675264,3.121515300319455e-05,-7.044809180456468e-12,1.16799999999993
2.1248724557665355e-08,6.533128205088445e-11,0.044166099696262,0.0441663784899044,3.121515300397171e-05,-7.044032024339231e-12,1.16849999999993
0.0,2.5914647511227074e-10,0.0441661133592204,0.04416636094673768,3.11306173271797e-05,-7.044809180456468e-12,1.16899999999993
5.840680022961564e-11,5.5687440769780494e-11,0.04416610287655104,0.044166361423406,3.11306173271797e-05,-7.045586336573706e-12,1.16949999999993
4.238703311953973e-08,2.883880842463604e-10,0.04416608475289136,0.04416637439707256,3.11306173271797e-05,-7.045586336573706e-12,1.16999999999993
2.0813046154588566e-08,3.5260176028950596e-10,0.04416610998838336,0.04416637921305064,3.113146182875948e-05,-7.048805983345119e-12,1.17049999999993
2.0908125758500873e-08,0.0,0.04416610904739472,0.04416635681172328,3.104779008078484e-05,-7.054412609619476e-12,1.17099999999993
1.4653000340869582e-10,5.557252782950606e-10,0.04416610563754464,0.04416634739816216,3.113159503753682e-05,-7.0528027862337694e-12,1.17149999999993
9.442884552068875e-08,6.415323966502129e-10,0.04416606786507112,0.04416633098096896,3.1131595038425e-05,-7.05679958912242e-12,1.17199999999993
2.1712988400313105e-08,0.0,0.04416611458054376,0.04416634338832512,3.20347974304136e-05,-7.0616290592795394e-12,1.17249999999993
4.214584237161034e-11,1.8180696531588936e-10,0.0441661293402812,0.04416634119313344,3.194842326237346e-05,-7.0607963920110706e-12,1.17299999999993
0.0,5.883864784284043e-10,0.04416610009303128,0.04416634848394448,3.1948423261596304e-05,-7.066403018285428e-12,1.17349999999993
0.0,0.0,0.04416608341057168,0.04416637631072592,3.194842326004199e-05,-7.0696226650568406e-12,1.17399999999993
0.0,2.0084031659983737e-10,0.04416607141516256,0.04416637618716488,3.194842326081915e-05,-7.068789997788372e-12,1.17449999999993
4.7095598254554005e-11,2.483114408535769e-10,0.04416606156871016,0.04416637895175816,3.194842326081915e-05,-7.074396624062729e-12,1.17499999999993
0.0,4.034991230028595e-10,0.04416604485957152,0.04416638355071736,3.194842326081915e-05,-7.080003250337086e-12,1.17549999999993
3.00208180814554e-08,0.0,0.04416603508990904,0.04416637713770744,3.194842326004199e-05,-7.085609876611443e-12,1.17599999999993
1.18389756331716e-10,6.138849567571825e-10,0.04416604499040312,0.04416637154940616,3.182931966883018e-05,-7.0863870327286804e-12,1.17649999999993
0.0,0.0,0.0441660157886432,0.04416638614757376,3.182931967038449e-05,-7.0919936590030375e-12,1.17699999999993
0.0,0.0,0.04416600302479032,0.04416638467095992,3.1829319669607337e-05,-7.092826326271506e-12,1.17749999999993
7.082374511857559e-08,0.0,0.0441659938538264,0.04416638021209184,3.1829319669607337e-05,-7.092826326271506e-12,1.17799999999993
4.738287540106967e-11,2.561930390054812e-10,0.04416601709168656,0.04416637485706696,3.264731871277515e-05,-7.0919936590030375e-12,1.17849999999993
3.113755536049423e-08,3.221259231578344e-10,0.04416597560764224,0.04416637760561576,3.2647318711998e-05,-7.098432952545863e-12,1.17899999999993
0.0,9.131592010325207e-11,0.04416597422375808,0.0441663641898572,3.2770825009631466e-05,-7.102429755434514e-12,1.17949999999993
4.061797983373472e-08,4.711816353752951e-11,0.0441659571122912,0.044166378223844,3.2770825009631466e-05,-7.102429755434514e-12,1.17999999999993
0.0,3.051022420819116e-10,0.04416595507129512,0.04416636340850856,3.260782402558782e-05,-7.1032069115517515e-12,1.18049999999993
4.749200338549642e-11,1.0088737553703986e-09,0.04416593757442744,0.04416636472213792,3.260782402558782e-05,-7.108036381708871e-12,1.18099999999993
0.0,5.972239994211925e-10,0.0441659176276296,0.04416634435675416,3.260782402558782e-05,-7.114420164100466e-12,1.18149999999993
2.1548570476592754e-08,2.8251040395943505e-11,0.04416590631257952,0.04416638191736216,3.260782402558782e-05,-7.120026790374823e-12,1.18199999999993
0.0,1.0324591875887634e-10,0.04416591145486248,0.04416637409405648,3.269409003436863e-05,-7.12080394649206e-12,1.18249999999993
1.1812271993871803e-10,0.0,0.0441659013185636,0.0441663522553732,3.269409003436863e-05,-7.120026790374823e-12,1.18299999999993
7.4691476240063e-08,4.73238483122973e-10,0.04416589685072232,0.04416634239599808,3.2694090035145784e-05,-7.119194123106354e-12,1.18349999999993
0.0,7.949050376265809e-10,0.04416592108370048,0.04416632700722984,3.354160940638451e-05,-7.12563341664918e-12,1.18399999999993
0.0,0.0,0.04416588331319808,0.04416632319354008,3.35416094048302e-05,-7.132017199040774e-12,1.18449999999993
0.0,8.432679554637446e-11,0.04416586164884624,0.0441663168459964,3.354160940560735e-05,-7.132017199040774e-12,1.18499999999993
0.0,0.0,0.04416584724429144,0.04416629755156432,3.35416094048302e-05,-7.131240042923537e-12,1.18549999999992
5.425151994309374e-11,1.6994472495923674e-10,0.04416583613211192,0.04416628830906848,3.35416094048302e-05,-7.131240042923537e-12,1.18599999999992
2.15286503207901e-08,2.990823561033196e-11,0.04416581755506896,0.04416628660343672,3.35416094048302e-05,-7.138400981432369e-12,1.18649999999992
2.1438538798379536e-08,0.0,0.04416582826762664,0.04416627589755552,3.362745546153789e-05,-7.138400981432369e-12,1.18699999999992
0.0,0.0,0.04416583837752032,0.04416626877265312,3.371292436715745e-05,-7.137623825315131e-12,1.18749999999992
3.0946857999814004e-08,0.0,0.04416582932301984,0.04416626225853688,3.371292436715745e-05,-7.137623825315131e-12,1.18799999999992
2.1411051681630155e-08,7.527527906558973e-11,0.0441658502169696,0.04416625592165848,3.3835270839222e-05,-7.137623825315131e-12,1.18849999999992
2.909901231779033e-08,0.0,0.04416586120991424,0.04416626762843504,3.392092292320292e-05,-7.138400981432369e-12,1.18899999999992
0.0,0.0,0.0441658645841508,0.04416626205270216,3.380543409037262e-05,-7.138400981432369e-12,1.18949999999992
2.0344586564025047e-08,1.4682540808164113e-09,0.04416585277130504,0.04416625569423408,3.380543409037262e-05,-7.137623825315131e-12,1.18999999999992
0.0,0.0,0.04416585600671632,0.04416622562835544,3.3723505179161783e-05,-7.144840274975195e-12,1.19049999999992
2.077594919713821e-08,6.143832664839977e-11,0.04416584603896152,0.04416621823315248,3.372350517838463e-05,-7.144007607706726e-12,1.19099999999992
6.340476287752805e-08,0.0,0.04416584978617352,0.04416620164317704,3.3640014295954757e-05,-7.144007607706726e-12,1.19149999999992
0.0,0.0,0.04416588675518552,0.04416619335007056,3.355211932876134e-05,-7.1432304515894884e-12,1.19199999999992
0.0,4.0741118811915555e-11,0.04416587414492888,0.04416618648184144,3.355211932876134e-05,-7.144007607706726e-12,1.19249999999992
5.34235225502222e-11,0.0,0.0441658648299988,0.04416617280030024,3.355211932798419e-05,-7.1423977843210196e-12,1.19299999999992
0.0,4.346388735032569e-10,0.0441658720237656,0.04416616489525144,3.355211932876134e-05,-7.1432304515894884e-12,1.19349999999992
2.069875472410221e-08,4.5406168408534953e-10,0.04416586512893392,0.04416617197334304,3.35521193295385e-05,-7.1488370778638455e-12,1.19399999999992
0.0,5.849167261651189e-10,0.04416587044838936,0.04416616928224536,3.3468802150382615e-05,-7.15522086025544e-12,1.19449999999992
9.715239487895211e-08,3.7330551844183546e-10,0.04416586131664016,0.0441661853388816,3.3468802150382615e-05,-7.162437309915504e-12,1.19499999999992
7.156725487927895e-08,0.0,0.04416593558657504,0.04416618323141592,3.456867129358887e-05,-7.169598248424336e-12,1.19549999999992
0.0,2.6755512388954017e-10,0.04416592668549952,0.04416617846674992,3.525665372716702e-05,-7.169598248424336e-12,1.19599999999992
8.947127760894347e-11,4.923917593102622e-10,0.0441658803421828,0.04416618159097792,3.5256653726389864e-05,-7.176037541967162e-12,1.19649999999992
1.7753024050826127e-10,0.0,0.0441658404300636,0.04416619638152184,3.5256653726389864e-05,-7.18081150097305e-12,1.19699999999992
2.143780367808157e-08,0.0,0.04416578750384424,0.04416618834100376,3.525665372716702e-05,-7.181588657090288e-12,1.19749999999992
8.357543872239415e-08,0.0,0.0441657791970864,0.04416618089365248,3.517136691844058e-05,-7.181588657090288e-12,1.19799999999992
8.903248277514209e-11,1.0833999669612737e-10,0.04416580730529768,0.04416617406028992,3.584940348322352e-05,-7.1824213243587565e-12,1.19849999999992
2.142528072318628e-08,2.7070768543469015e-10,0.04416579195947256,0.04416617088199608,3.584940348322352e-05,-7.183198480475994e-12,1.19899999999992
0.0,3.760998387725145e-10,0.04416578975098792,0.04416618548399792,3.5934840132756385e-05,-7.188805106750351e-12,1.19949999999992
1.6791559809270495e-10,4.1631136038500216e-10,0.04416577356554184,0.04416618521589792,3.5934840132756385e-05,-7.1936345769074705e-12,1.19999999999992
1.5778024026191773e-10,7.926487938236804e-11,0.04416581361925376,0.04416619343656408,3.5934840130424917e-05,-7.200018359299065e-12,1.20049999999992
0.0,7.647200234162099e-11,0.04416580658415176,0.04416617773459024,3.593484013120207e-05,-7.199185692030596e-12,1.20099999999992
1.9656815758439805e-10,2.63035995762273e-10,0.04416579483082688,0.04416615528558032,3.593484013120207e-05,-7.198408535913359e-12,1.20149999999992
8.771464110601812e-11,6.863967727532838e-11,0.04416575963181024,0.0441661537268124,3.593484013120207e-05,-7.204015162187716e-12,1.20199999999992
0.0,7.08657917070088e-10,0.04416573193047512,0.0441661368622044,3.5934840130424917e-05,-7.204792318304953e-12,1.20249999999992
4.1399163763777835e-08,0.0,0.04416571885098976,0.0441661419457512,3.5934840130424917e-05,-7.2103989445793104e-12,1.20299999999992
6.337320251903478e-11,0.0,0.04416573557091752,0.04416613756510344,3.5769368131988166e-05,-7.2103989445793104e-12,1.20349999999992
8.800232070838021e-11,0.0,0.04416571132280648,0.04416613175349288,3.5769368131988166e-05,-7.211231611847779e-12,1.20399999999992
2.087212976065178e-08,9.649463866834296e-11,0.0441656856715076,0.04416612559971784,3.576936813121101e-05,-7.211231611847779e-12,1.20449999999992
0.0,0.0,0.04416568453282704,0.0441661421628752,3.585246702075828e-05,-7.211231611847779e-12,1.20499999999992
6.082823827968653e-11,2.0571848807771076e-09,0.04416567282555424,0.04416613669590384,3.585246701998113e-05,-7.211231611847779e-12,1.20549999999992
0.0,0.0,0.04416565320187896,0.0441661027337808,3.585246702075828e-05,-7.217615394239374e-12,1.20599999999992
0.0,0.0,0.04416564274531824,0.04416609489644448,3.585246702075828e-05,-7.217615394239374e-12,1.20649999999992
4.129691431875582e-08,3.276712234878687e-11,0.04416563415352608,0.0441660885741956,3.585246702153544e-05,-7.217615394239374e-12,1.20699999999992
8.833728193380352e-11,1.3548231980742287e-10,0.04416564831745712,0.04416607673412376,3.585018084073521e-05,-7.2183925503566115e-12,1.20749999999992
9.538680262322075e-11,4.776123177507863e-10,0.0441656228852228,0.04416604817453544,3.585018083995806e-05,-7.216838238122136e-12,1.20799999999992
2.9013102802177837e-08,9.774408366025611e-11,0.04416559296875232,0.04416605180663376,3.585018083995806e-05,-7.223222020513731e-12,1.20849999999992
5.439736161516606e-11,4.938344178029297e-11,0.04416560336354688,0.0441660358403168,3.596532908400896e-05,-7.223222020513731e-12,1.20899999999992
4.227932904471432e-08,2.66730637576984e-10,0.0441655826406712,0.04416601899207736,3.596532908400896e-05,-7.223222020513731e-12,1.20949999999992
4.2510372000315044e-08,4.687432386685231e-11,0.04416560479189072,0.0441660193061404,3.596953347839715e-05,-7.229605802905326e-12,1.20999999999992
3.547016153016003e-11,0.0,0.04416562988158064,0.04416600596808744,3.57995485119611e-05,-7.2304384701737945e-12,1.21049999999992
2.0667108004135404e-08,5.976071720814602e-11,0.04416561191935216,0.04416599807031208,3.57995485119611e-05,-7.2304384701737945e-12,1.21099999999992
0.0,2.7358344062422546e-10,0.04416561404449584,0.0441659811744208,3.588233673834651e-05,-7.2304384701737945e-12,1.21149999999992
1.1310416492271713e-10,4.0154784358703566e-10,0.04416560331356992,0.04416598135728632,3.588233673834651e-05,-7.236822252565389e-12,1.21199999999992
7.4950240458449e-11,9.604383954808782e-10,0.04416562357052856,0.04416598854385784,3.58823367367922e-05,-7.243206034956984e-12,1.21249999999992
0.0,2.8055759104805844e-11,0.04416560350225456,0.04416596477595504,3.588233673834651e-05,-7.2495898173485784e-12,1.21299999999992
5.987065383739054e-08,3.207162382889983e-10,0.04416559263248936,0.04416595155248464,3.5882336737569354e-05,-7.2495898173485784e-12,1.21349999999992
1.5219327881288436e-10,4.0185488270338965e-10,0.04416562108552864,0.04416595336522008,3.6593298918363715e-05,-7.256029110891404e-12,1.21399999999992
2.144315264240859e-08,0.0,0.04416558938251096,0.0441659586700272,3.659329891914087e-05,-7.261635737165761e-12,1.21449999999992
0.0,1.5623759924698888e-10,0.04416555301905376,0.04416595412130272,3.667801766316092e-05,-7.2608030698972925e-12,1.21499999999992
2.085030672421828e-08,0.0,0.04416553062283768,0.04416595356610264,3.667801766316092e-05,-7.261635737165761e-12,1.21549999999992
0.0,2.5641232193063246e-10,0.04416551454772008,0.04416594847565208,3.6761475829538703e-05,-7.2608030698972925e-12,1.21599999999992
0.0,2.9309839277846805e-11,0.04416549838033256,0.04416595036245952,3.6761475829538703e-05,-7.2608030698972925e-12,1.21649999999992
3.862832276269046e-11,1.851699210630997e-10,0.04416548717899936,0.04416594020431376,3.6761475829538703e-05,-7.2608030698972925e-12,1.21699999999992
0.0,1.7974871591164288e-10,0.04416547086195992,0.04416591737463632,3.676147582876155e-05,-7.2608030698972925e-12,1.21749999999992
0.0,5.954128162732886e-11,0.04416546072045632,0.04416590067886832,3.6761475829538703e-05,-7.2608030698972925e-12,1.21799999999992
2.1414256159979494e-08,0.0,0.044165451991738,0.04416590095028336,3.676147582876155e-05,-7.261635737165761e-12,1.21849999999992
2.131550495831913e-08,9.47524878003314e-10,0.04416546284271984,0.04416589264124656,3.684689308314226e-05,-7.261635737165761e-12,1.21899999999992
0.0,1.162623955441866e-10,0.04416547307228688,0.044165927185694,3.693245909119902e-05,-7.267186852288887e-12,1.21949999999992
0.0,9.087935959328775e-11,0.0441654642806452,0.04416590375104648,3.693245909119902e-05,-7.267186852288887e-12,1.21999999999992
2.1184880238944714e-08,1.0098855779405724e-10,0.04416545625547904,0.04416588019794824,3.6932459090421865e-05,-7.267186852288887e-12,1.22049999999992
5.785519979761844e-11,1.4335679865418172e-10,0.04416546624287968,0.04416585469354744,3.684754744237573e-05,-7.2664096961716496e-12,1.22099999999992
2.144090384403885e-08,7.20695524092374e-10,0.04416546908142792,0.0441658565839796,3.684754744404106e-05,-7.2664096961716496e-12,1.22149999999992
3.288623540154134e-11,3.341705592796451e-10,0.04416547515233568,0.04416587101588688,3.67620785304279e-05,-7.272016322446007e-12,1.22199999999992
3.034132792234523e-08,5.742521597129624e-10,0.04416545666742048,0.0441658787700024,3.67620785304279e-05,-7.278400104837601e-12,1.22249999999992
2.0089390324884437e-08,1.81803280069337e-09,0.04416547000243864,0.04416587665547856,3.664153800797543e-05,-7.282396907726252e-12,1.22299999999992
0.0,0.0,0.04416547317193536,0.04416584743213704,3.6722130547173215e-05,-7.288003534000609e-12,1.22349999999992
2.089255064091633e-08,0.0,0.044165462860302,0.04416584021553768,3.6722130547173215e-05,-7.288003534000609e-12,1.22399999999992
4.0838561699008125e-11,0.0,0.04416546972175136,0.04416583394262496,3.680621568002973e-05,-7.288003534000609e-12,1.22449999999992
4.142603127893496e-08,9.870503719922041e-11,0.04416545361728408,0.04416582762783592,3.680621567914155e-05,-7.288003534000609e-12,1.22499999999992
3.872743792321387e-11,3.2724616072510315e-10,0.04416547246788576,0.04416580663366488,3.6639440536001544e-05,-7.288836201269078e-12,1.22549999999992
0.0,0.0,0.044165454260694,0.04416578250997512,3.6639440536001544e-05,-7.295219983660672e-12,1.22599999999992
2.1677481677750965e-08,1.880236036311267e-10,0.04416544384034024,0.04416577157465144,3.663944053522439e-05,-7.295219983660672e-12,1.22649999999992
7.805183582787478e-11,4.189079638727833e-11,0.04416544621626024,0.04416576971679728,3.672526122233677e-05,-7.30082660993503e-12,1.22699999999992
5.7547173602789936e-08,0.0,0.0441654264580644,0.04416577157882,3.672526122233677e-05,-7.301603766052267e-12,1.22749999999992
0.0,0.0,0.0441654534844792,0.04416576517487592,3.604415111113646e-05,-7.301603766052267e-12,1.22799999999992
1.3504634799321735e-08,0.0,0.04416542423333304,0.04416575840849224,3.6044151112024636e-05,-7.30082660993503e-12,1.22849999999992
0.0,4.876279935395189e-11,0.04416541881484224,0.04416575168742784,3.609800157999832e-05,-7.301603766052267e-12,1.22899999999992
4.2189365043188154e-08,7.817089614503558e-10,0.04416540533411144,0.04416573695202456,3.609800157999832e-05,-7.301603766052267e-12,1.22949999999992
4.4212244976193915e-11,9.072047973956998e-11,0.04416542886362568,0.04416574418861768,3.626679327595195e-05,-7.307210392326624e-12,1.22999999999992
7.346213248132782e-08,0.0,0.0441654247962296,0.04416572525152136,3.626679327761728e-05,-7.305600568940918e-12,1.23049999999992
4.204916096567368e-08,1.089502446594004e-10,0.04416545674483736,0.04416571604558016,3.544597451443643e-05,-7.306433236209386e-12,1.23099999999992
0.0,5.40799439952e-10,0.04416545371582704,0.04416571468089104,3.544617263362415e-05,-7.305600568940918e-12,1.23149999999992
5.228768112930382e-11,0.0,0.04416543016371464,0.04416573760540264,3.544617263440131e-05,-7.311207195215275e-12,1.23199999999992
3.937791759334175e-11,6.268669541786842e-10,0.04416540583073488,0.04416573418429352,3.544617263362415e-05,-7.312039862483743e-12,1.23249999999992
6.22824847251735e-11,5.438558423054296e-10,0.04416538532433976,0.04416574884600248,3.544617263440131e-05,-7.316036665372394e-12,1.23299999999992
0.0,0.0,0.04416536277252832,0.04416578916215544,3.544617263440131e-05,-7.320810624378282e-12,1.23349999999992
2.0356255521492006e-08,1.218264794600188e-10,0.04416535070144824,0.044165788312986,3.544617263362415e-05,-7.320810624378282e-12,1.23399999999992
0.0,0.0,0.04416535271108544,0.04416576222592384,3.536419191918494e-05,-7.320810624378282e-12,1.23449999999992
0.0,1.0194608004998607e-09,0.04416534184439928,0.044165751847076,3.536419191918494e-05,-7.320810624378282e-12,1.23499999999992
6.024743898214169e-11,0.0,0.04416533277299552,0.0441657130034336,3.5364191918407784e-05,-7.320033468261045e-12,1.23549999999992
6.69560668853375e-08,0.0,0.04416531430574656,0.04416570207377688,3.536419191918494e-05,-7.320033468261045e-12,1.23599999999992
0.0,0.0,0.04416533933307976,0.04416569431204616,3.458795992483665e-05,-7.320033468261045e-12,1.23649999999992
0.0,6.309208017141188e-11,0.04416530628449368,0.04416568725612032,3.458795992483665e-05,-7.320033468261045e-12,1.23699999999992
0.0,0.0,0.04416528613003472,0.0441656685572996,3.458795992483665e-05,-7.319200800992576e-12,1.23749999999992
2.15052456814524e-08,0.0,0.0441652720360912,0.04416565903822008,3.4587959923948475e-05,-7.319200800992576e-12,1.23799999999992
6.046959184075051e-08,5.694914401166429e-10,0.04416527264447136,0.04416565142105576,3.4674303677539875e-05,-7.318423644875338e-12,1.23849999999992
3.9162721676699874e-11,0.0,0.04416530004677632,0.04416566092613744,3.396021311841135e-05,-7.318423644875338e-12,1.23899999999992
2.0468179921795393e-08,0.0,0.04416526163600016,0.04416565743736104,3.396021311841135e-05,-7.31759097760687e-12,1.23949999999992
2.0774674244772307e-08,0.0,0.04416525400891288,0.0441656517844988,3.4042364207231834e-05,-7.31759097760687e-12,1.23999999999992
6.389968415509983e-11,4.113202417554973e-10,0.04416525834635176,0.04416564554928776,3.412542853120648e-05,-7.316813821489632e-12,1.24049999999992
0.0,2.5246840035242357e-10,0.04416523103284312,0.04416565238925896,3.412542853120648e-05,-7.31759097760687e-12,1.24099999999992
8.401736251162362e-11,6.155231879745315e-11,0.04416521638762768,0.04416564706406808,3.4125428530429325e-05,-7.320810624378282e-12,1.24149999999992
0.0,8.710134419276372e-10,0.04416519242845976,0.044165629463856,3.412542853120648e-05,-7.320810624378282e-12,1.24199999999992
1.1107444807673117e-07,4.5909911983166296e-10,0.04416517991566472,0.04416560776540584,3.412542853120648e-05,-7.324807427266933e-12,1.24249999999992
0.0,4.0037231863188083e-10,0.044165233604304,0.04416559747358776,3.3319498665584923e-05,-7.328804230155583e-12,1.24299999999992
6.199672311635318e-08,8.093557560262532e-10,0.04416519614316864,0.04416560237457352,3.3319498665584923e-05,-7.332801033044234e-12,1.24349999999992
0.0,3.1105604203496284e-11,0.04416521601869688,0.04416562383008456,3.30710571944115e-05,-7.336797835932884e-12,1.24399999999992
4.9833359661022314e-11,1.0832472419064487e-10,0.04416519603011912,0.04416561796886816,3.3071057195965814e-05,-7.336797835932884e-12,1.24449999999992
1.4791623842436152e-08,3.942366433307143e-10,0.04416517573296376,0.04416559360915832,3.307105719518866e-05,-7.335188012547178e-12,1.24499999999992
2.1037534075896147e-08,9.5313201775582e-11,0.04416517946738832,0.0441655957493348,3.3129938653564395e-05,-7.340017482704297e-12,1.24549999999992
1.08828238087888e-10,0.0,0.04416516665192672,0.04416557280918352,3.321400996403323e-05,-7.340017482704297e-12,1.24599999999992
2.137529591522691e-08,0.0,0.04416513459034208,0.04416556225525728,3.321400996403323e-05,-7.340794638821535e-12,1.24649999999992
0.0,0.0,0.0441651388706968,0.04416555423020152,3.329930319118102e-05,-7.340794638821535e-12,1.24699999999992
2.1500661764872753e-08,3.607767556923491e-11,0.04416512761176992,0.04416554694539,3.329930319118102e-05,-7.340794638821535e-12,1.24749999999992
0.0,0.0,0.04416513302231184,0.04416553374936144,3.338516979278783e-05,-7.340794638821535e-12,1.24799999999992
4.0005360135708656e-11,2.403568802322731e-10,0.04416512274052896,0.04416552557961752,3.3385169793564984e-05,-7.340017482704297e-12,1.24849999999992
9.122672062211734e-11,3.8980992045356544e-10,0.04416510714195368,0.04416552596199896,3.338516979278783e-05,-7.344014285592948e-12,1.24899999999992
0.0,7.5013280309566e-11,0.0441650803405864,0.04416552249794592,3.338516979201067e-05,-7.348011088481599e-12,1.24949999999992
5.069471925578384e-11,0.0,0.04416506797092608,0.04416550485248624,3.338516979278783e-05,-7.348011088481599e-12,1.24999999999992
0.0,9.462743782995275e-11,0.04416505008187624,0.04416549572666032,3.338516979201067e-05,-7.348011088481599e-12,1.25049999999992
0.0,6.205738423137319e-10,0.04416503982866928,0.04416547410481816,3.338516979201067e-05,-7.348011088481599e-12,1.25099999999992
2.0900897922115913e-08,0.0,0.04416503117704176,0.04416545893795,3.338516979201067e-05,-7.352007891370249e-12,1.25149999999992
1.5276992171298076e-10,7.238983232293883e-10,0.04416504100570864,0.04416544920190952,3.330182230243395e-05,-7.351230735253012e-12,1.25199999999992
7.59449628809361e-08,0.0,0.04416500898742192,0.04416546449426344,3.3301822303211104e-05,-7.352007891370249e-12,1.25249999999992
4.199279760030983e-08,2.1873951955297954e-10,0.04416505099977448,0.04416546208635248,3.2567352307166786e-05,-7.351230735253012e-12,1.25299999999992
9.115239984341938e-08,4.521912011501428e-11,0.04416504236483312,0.04416547336987384,3.2569742726362705e-05,-7.350398067984543e-12,1.25349999999992
1.4647222643104918e-08,0.0,0.04416508786191744,0.04416546080279576,3.26914050103877e-05,-7.350398067984543e-12,1.25399999999992
8.101631865375936e-11,4.759084029637428e-10,0.04416506978881912,0.04416545298208248,3.263325323521471e-05,-7.349620911867305e-12,1.25449999999992
3.0605569516228837e-08,6.194351975796764e-11,0.04416503727103192,0.04416546093264152,3.2633253234437554e-05,-7.349620911867305e-12,1.25499999999992
0.0,7.106629659747732e-10,0.04416501794994304,0.04416544716022056,3.251230144718509e-05,-7.349620911867305e-12,1.25549999999992
0.0,1.9529624445402405e-10,0.0441649985981268,0.04416542951559488,3.2512301445630776e-05,-7.349620911867305e-12,1.25599999999992
0.0,3.058519965071227e-10,0.04416498609439232,0.04416542276644584,3.251230144640793e-05,-7.349620911867305e-12,1.25649999999992
2.2096946876437595e-08,3.1453079724075295e-10,0.04416497591160432,0.04416542282896448,3.251230144640793e-05,-7.350398067984543e-12,1.25699999999992
0.0,0.0,0.0441649831290216,0.04416542683296072,3.259955012713256e-05,-7.349620911867305e-12,1.25749999999992
1.21101760564013e-10,6.730704188440129e-11,0.04416497295692576,0.04416542228939936,3.25995501263554e-05,-7.349620911867305e-12,1.25799999999992
0.0,1.8225623787948564e-10,0.04416494480752152,0.04416540563376904,3.259955012713256e-05,-7.350398067984543e-12,1.25849999999992
2.0793962794696252e-08,0.0,0.04416493195121488,0.0441654033002788,3.25995501263554e-05,-7.350398067984543e-12,1.25899999999992
1.9990083116594448e-08,0.0,0.04416492152117824,0.04416539734744776,3.2516367155177583e-05,-7.350398067984543e-12,1.25949999999992
2.065133471867986e-08,0.0,0.0441649037723652,0.04416539081493072,3.2596481433611046e-05,-7.351230735253012e-12,1.25999999999992
2.073243440120498e-08,0.0,0.04416490055081592,0.04416538413495552,3.267960405517467e-05,-7.350398067984543e-12,1.26049999999992
0.0,0.0,0.0441649019202028,0.04416537740482424,3.25963030327614e-05,-7.351230735253012e-12,1.26099999999992
7.024187416437844e-08,2.8608446375755214e-09,0.04416489042062632,0.04416537065444416,3.25963030327614e-05,-7.351230735253012e-12,1.26149999999992
1.1253576542857857e-10,6.046768641354561e-11,0.0441649126402848,0.0441653063744924,3.3411426713536585e-05,-7.350398067984543e-12,1.26199999999992
4.265336001063602e-11,0.0,0.04416485969493272,0.04416528355276936,3.341142671275943e-05,-7.349620911867305e-12,1.26249999999992
8.62022397907225e-11,1.9927356778581817e-09,0.04416482738660392,0.04416527317447864,3.341142671275943e-05,-7.350398067984543e-12,1.26299999999992
5.817488157866535e-11,7.158848513988403e-11,0.04416479660918584,0.04416523105218512,3.341142671198227e-05,-7.350398067984543e-12,1.26349999999992
1.3982769199449852e-08,0.0,0.04416479138076248,0.04416520821677432,3.341142671275943e-05,-7.352007891370249e-12,1.26399999999992
2.0260593522336556e-08,4.4505096136182587e-10,0.0441647817315688,0.04416519741507928,3.335576545837604e-05,-7.350398067984543e-12,1.26449999999992
0.0,0.0,0.04416477163045,0.04416519336645736,3.343693905999423e-05,-7.352007891370249e-12,1.26499999999992
3.504215667637922e-11,4.403544195952236e-11,0.04416475741804352,0.04416518681333448,3.3436939059217075e-05,-7.351230735253012e-12,1.26549999999992
2.1453478084298983e-08,0.0,0.04416474064024656,0.044165187421326,3.3436939059217075e-05,-7.351230735253012e-12,1.26599999999992
0.0,0.0,0.04416474705134616,0.04416518059993752,3.335126224957019e-05,-7.351230735253012e-12,1.26649999999992
2.1530054315765934e-08,0.0,0.04416473669545448,0.04416517363716088,3.335126224957019e-05,-7.352007891370249e-12,1.26699999999992
0.0,1.168952323826744e-09,0.04416473953687672,0.0441651667915332,3.326481133758552e-05,-7.352007891370249e-12,1.26749999999992
1.3915573679468274e-08,2.728196835111163e-10,0.04416472872089128,0.04416518847827184,3.326481133758552e-05,-7.352007891370249e-12,1.26799999999992
8.441624482768972e-11,3.6177240370083297e-10,0.04416473034400448,0.0441651825552452,3.3320392888835926e-05,-7.353617714755956e-12,1.26849999999992
2.1129957200605176e-08,9.33651975176808e-11,0.04416470683765608,0.04416518906878352,3.332039289039024e-05,-7.352840558638718e-12,1.26899999999992
0.0,5.2100559977397154e-11,0.04416471011189232,0.04416516916190296,3.340500620241382e-05,-7.352007891370249e-12,1.26949999999992
0.0,0.0,0.04416469929982488,0.044165150545854,3.340500620241382e-05,-7.352007891370249e-12,1.26999999999992
0.0,1.737040788984956e-10,0.0441646902629824,0.04416514089524192,3.340500620241382e-05,-7.352007891370249e-12,1.27049999999992
4.2688181524364044e-08,0.0,0.04416468187620952,0.04416513881613688,3.340500620319098e-05,-7.352007891370249e-12,1.27099999999992
0.0,0.0,0.04416471124396552,0.04416513282434656,3.323532576238186e-05,-7.352840558638718e-12,1.27149999999992
0.0,9.301806339068186e-10,0.0441647015228216,0.04416512621958808,3.323532576238186e-05,-7.352840558638718e-12,1.27199999999992
0.0,9.130856487571393e-11,0.044164692891322,0.04416514922084352,3.323532576315902e-05,-7.353617714755956e-12,1.27249999999992
2.0750943838243607e-08,1.175362446259598e-10,0.04416468469964048,0.0441651317727168,3.323532576315902e-05,-7.353617714755956e-12,1.27299999999992
0.0,4.351400004209971e-10,0.044164681408132,0.04416510813106936,3.315205442078195e-05,-7.353617714755956e-12,1.27349999999992
8.573251479571109e-08,1.3225440187447646e-10,0.04416466993977528,0.04416511087362208,3.315205442078195e-05,-7.353617714755956e-12,1.27399999999992
2.015739312272169e-08,0.0,0.04416471391673576,0.04416508449510464,3.2316627077588755e-05,-7.354394870873193e-12,1.27449999999992
0.0,5.790416063300441e-11,0.04416469060402768,0.04416507324992136,3.223541984553879e-05,-7.354394870873193e-12,1.27499999999992
2.130244519671365e-08,0.0,0.04416466721567288,0.04416508354594432,3.223541984553879e-05,-7.355227538141662e-12,1.27549999999992
0.0,0.0,0.04416467101433168,0.04416507741807712,3.214998834000227e-05,-7.355227538141662e-12,1.27599999999991
0.0,0.0,0.0441646580355668,0.04416507035757472,3.214998834000227e-05,-7.355227538141662e-12,1.27649999999991
0.0,1.0029151814583415e-10,0.044164647186088,0.04416506332040256,3.214998834000227e-05,-7.3560046942589e-12,1.27699999999991
6.32008163997666e-08,3.001164802785006e-10,0.04416463746166504,0.04416504161572128,3.214998834077942e-05,-7.355227538141662e-12,1.27749999999991
5.308385055829978e-08,0.0,0.04416467464463368,0.0441650410543192,3.189647172474608e-05,-7.354394870873193e-12,1.27799999999991
2.0981214078619193e-08,2.4403776222037266e-10,0.04416468466593184,0.044165035133938,3.1259715772780083e-05,-7.355227538141662e-12,1.27849999999991
3.0052312083306276e-08,0.0,0.0441646673578344,0.04416502860678528,3.1344044772785296e-05,-7.3560046942589e-12,1.27899999999991
4.144350271989561e-08,3.095883965853474e-10,0.04416467104774112,0.04416502180675976,3.1463425486433216e-05,-7.3560046942589e-12,1.27949999999991
1.1304168018311245e-10,1.7146967873360452e-10,0.04416467912062552,0.04416501061742064,3.162999375039277e-05,-7.358391673761844e-12,1.27999999999991
9.284975566181686e-11,1.0014285581338989e-09,0.0441646462595728,0.04416500787287072,3.162999375116993e-05,-7.359224341030313e-12,1.28049999999991
0.0,0.0,0.04416461506736688,0.04416503298339432,3.162999375116993e-05,-7.361611320533257e-12,1.28099999999991
7.998584007629095e-08,0.0,0.044164599870642,0.04416503279078016,3.162999375194708e-05,-7.361611320533257e-12,1.28149999999991
2.07343576821839e-08,1.6317432127710418e-10,0.04416464376905672,0.04416502807316784,3.22430272623464e-05,-7.362388476650494e-12,1.28199999999991
2.14064924744517e-08,2.8395423512517226e-10,0.04416462487122248,0.0441649967392312,3.232605957914636e-05,-7.361611320533257e-12,1.28249999999991
4.082194383914217e-08,0.0,0.04416462564417864,0.04416498359012928,3.2241043654401835e-05,-7.363221143918963e-12,1.28299999999991
1.1237968194910408e-10,2.403448759458193e-10,0.04416462605030936,0.04416497489736616,3.223909410643433e-05,-7.363221143918963e-12,1.28349999999991
2.073786112277709e-08,3.92002402760383e-11,0.04416458955865608,0.04416497482342552,3.2239094104768995e-05,-7.363998300036201e-12,1.28399999999991
4.257000672108768e-08,2.667086412833086e-10,0.0441645850234352,0.04416496253882584,3.2156007042427603e-05,-7.36483096730467e-12,1.28449999999991
2.1042739037357983e-08,3.484919991469937e-11,0.04416460882694168,0.04416496283233768,3.215571108639015e-05,-7.366385279539145e-12,1.28499999999991
2.37460960617053e-10,3.2887165213324465e-12,0.04416461661178792,0.04416495136856592,3.207157084395007e-05,-7.366385279539145e-12,1.28549999999991
2.1427740158619368e-08,0.0,0.0441645693887864,0.04416495093596624,3.207157084483825e-05,-7.366385279539145e-12,1.28599999999991
6.372440075619323e-11,6.583694422968023e-10,0.04416456109021408,0.04416494644904776,3.2156875056754686e-05,-7.366385279539145e-12,1.28649999999991
6.568956039537666e-08,8.43653674698075e-10,0.04416453550528152,0.04416496101137096,3.215687505597753e-05,-7.366385279539145e-12,1.28699999999991
2.1527829921486052e-08,0.0,0.0441645631293432,0.04416498725505928,3.2902993277628134e-05,-7.366385279539145e-12,1.28749999999991
0.0,2.92137924962077e-10,0.04416454820755448,0.04416498793049096,3.298879733037996e-05,-7.366385279539145e-12,1.28799999999991
2.0467023444104004e-08,7.008486360704502e-10,0.04416452509990584,0.04416499294164064,3.298879733037996e-05,-7.366385279539145e-12,1.28849999999991
9.54470243189065e-08,0.0,0.04416452000950032,0.04416501165980512,3.3071039149623616e-05,-7.366385279539145e-12,1.28899999999991
0.0,0.0,0.04416457522315192,0.04416501069171128,3.389266455677831e-05,-7.366385279539145e-12,1.28949999999991
2.0920684483394236e-08,4.758295979456761e-10,0.04416453310012624,0.04416500588281392,3.389266455677831e-05,-7.367217946807614e-12,1.28999999999991
2.075377776578069e-08,0.0,0.04416452162955568,0.04416499143008968,3.380879118564106e-05,-7.367995102924851e-12,1.29049999999991
0.0,2.756743167076081e-10,0.0441645072029276,0.04416498295490744,3.372566596959725e-05,-7.36882777019332e-12,1.29099999999991
2.0723255597654422e-08,2.6330512076233603e-10,0.044164488583944,0.0441649847187368,3.372566596959725e-05,-7.36882777019332e-12,1.29149999999991
0.0,0.0,0.04416448446127808,0.04416498800572856,3.3642764562413774e-05,-7.367995102924851e-12,1.29199999999991
2.150775943454697e-08,0.0,0.04416447029868392,0.04416498346590016,3.364276456319093e-05,-7.36882777019332e-12,1.29249999999991
1.4259038728231532e-07,5.7859758650913307e-11,0.04416445726351176,0.04416497731880336,3.3728377426434086e-05,-7.369604926310558e-12,1.29299999999991
4.66764751849702e-11,4.4762318851532257e-11,0.04416448714058104,0.04416498123314272,3.493554405120669e-05,-7.36882777019332e-12,1.29349999999991
4.056122451800981e-10,0.0,0.04416442171834536,0.04416496651639488,3.493554405120669e-05,-7.36882777019332e-12,1.29399999999991
9.874489503847173e-08,2.959776174149553e-11,0.04416446725648696,0.0441649577406284,3.4935544050429534e-05,-7.36882777019332e-12,1.29449999999991
1.7015560488387038e-10,0.0,0.0441645246094156,0.0441649442894368,3.400587920554532e-05,-7.36882777019332e-12,1.29499999999991
1.0180742024412659e-07,0.0,0.04416445714262856,0.04416493569826904,3.400587920554532e-05,-7.369604926310558e-12,1.29549999999991
9.473968137774236e-11,7.790600109469636e-11,0.04416448734941608,0.04416492804663672,3.4093096110354715e-05,-7.369604926310558e-12,1.29599999999991
0.0,0.0,0.04416441261493632,0.04416491182354528,3.4093096110354715e-05,-7.369604926310558e-12,1.29649999999991
4.2054082244336044e-08,0.0,0.04416437326525224,0.04416490272199232,3.409309611113187e-05,-7.371214749696264e-12,1.29699999999991
2.125220303905717e-08,3.922600438910351e-11,0.04416438427243192,0.04416489487269384,3.426150780239112e-05,-7.370437593579027e-12,1.29749999999991
4.8987119916077404e-11,1.5254008473020164e-10,0.04416438164706928,0.04416488070165424,3.4176593288748336e-05,-7.371214749696264e-12,1.29799999999991
0.0,5.750058346132292e-10,0.0441643573609176,0.0441648452870692,3.4176593289636514e-05,-7.369604926310558e-12,1.29849999999991
2.0830943837923943e-08,0.0,0.04416434229706712,0.04416480613156704,3.417659329041367e-05,-7.372824573081971e-12,1.29899999999991
2.140270752293283e-08,3.253343219822291e-10,0.04416434735513384,0.04416479058951496,3.426020074159819e-05,-7.371991905813502e-12,1.29949999999991
2.0788780724645406e-08,0.0,0.04416435120391512,0.04416479049081808,3.4345562620829995e-05,-7.372824573081971e-12,1.29999999999991
0.0,0.0,0.04416433621967592,0.04416478400257872,3.426237332160298e-05,-7.372824573081971e-12,1.30049999999991
4.340368342514722e-11,4.249471607931099e-11,0.04416432020614296,0.04416477670514024,3.426237332160298e-05,-7.372824573081971e-12,1.30099999999991
6.208961071674235e-08,0.0,0.044164301315736,0.04416476227884256,3.426237332160298e-05,-7.372824573081971e-12,1.30149999999991
2.1413896482413985e-08,0.0,0.04416431258018528,0.04416475335277344,3.4971367358416217e-05,-7.372824573081971e-12,1.30199999999991
6.690160231359599e-11,5.1267198819537896e-11,0.04416429527917328,0.04416474544291272,3.505711496321062e-05,-7.372824573081971e-12,1.30249999999991
6.105619512059013e-08,1.127872795159135e-10,0.04416426149320304,0.04416472919459984,3.505711496398778e-05,-7.371991905813502e-12,1.30299999999991
0.0,6.020742376877664e-10,0.04416426395837056,0.0441647037363848,3.4363966987971395e-05,-7.371991905813502e-12,1.30349999999991
0.0,0.0,0.04416422308211664,0.04416471160175328,3.4363966987971395e-05,-7.373601729199208e-12,1.30399999999991
2.059217503458388e-08,5.046667181374254e-10,0.04416419795347672,0.04416470694271176,3.436396698963673e-05,-7.373601729199208e-12,1.30449999999991
2.139744656459719e-08,2.1831592089682772e-10,0.0441641858013924,0.04416470067325064,3.428117812476206e-05,-7.373601729199208e-12,1.30499999999991
0.0,2.2110968611599446e-10,0.04416419035916648,0.04416470072257032,3.4196017795973255e-05,-7.371991905813502e-12,1.30549999999991
7.707656041189281e-11,1.727234397175259e-10,0.04416417696746264,0.0441647014437516,3.419601779675041e-05,-7.371214749696264e-12,1.30599999999991
2.0601227043726134e-08,3.64721038093041e-10,0.04416415334245496,0.04416470151335744,3.4196017795973255e-05,-7.372824573081971e-12,1.30649999999991
7.000591471795214e-08,2.2131656229884555e-10,0.04416415510726296,0.04416470780579976,3.427881029194335e-05,-7.375211552584915e-12,1.30699999999991
1.0874848244135649e-10,0.0,0.04416416642416248,0.04416471010883112,3.4925429587162604e-05,-7.378431199356328e-12,1.30749999999991
5.1195679640070324e-11,1.0049247198273825e-09,0.04416411902080352,0.04416470539878128,3.4925429587162604e-05,-7.378431199356328e-12,1.30799999999991
2.119570807757043e-08,7.576472782488963e-10,0.04416408606317048,0.04416473121340872,3.492542958638545e-05,-7.380818178859272e-12,1.30849999999991
0.0,0.0,0.04416408585453632,0.0441647478526176,3.48405589896128e-05,-7.382428002244978e-12,1.30899999999991
4.1338496160892024e-08,5.158119209536238e-10,0.0441640713120152,0.04416474678788144,3.48405589896128e-05,-7.382428002244978e-12,1.30949999999991
2.133254935893225e-08,0.0,0.04416408146049888,0.04416475845002416,3.500674051282182e-05,-7.384037825630685e-12,1.30999999999991
3.201840181876747e-11,4.5132023812621824e-10,0.04416406560338912,0.04416475591248272,3.509178222393938e-05,-7.384814981747923e-12,1.31049999999991
2.1448855282157897e-08,0.0,0.04416404246018608,0.04416476455996784,3.509178222393938e-05,-7.38559213786516e-12,1.31099999999991
6.194642720308563e-08,3.231106424084196e-10,0.04416404627247416,0.0441647610933516,3.500616271678858e-05,-7.386424805133629e-12,1.31149999999991
2.14989176808289e-08,3.9025518927537917e-11,0.04416407291322416,0.04416476620240712,3.4283607967200425e-05,-7.388034628519335e-12,1.31199999999991
0.0,3.492912209468457e-11,0.04416405603666728,0.0441647552301008,3.4197705605532036e-05,-7.388034628519335e-12,1.31249999999991
1.089104778584371e-10,1.6315792467080925e-10,0.04416403389293944,0.04416474153967904,3.419770560475488e-05,-7.388034628519335e-12,1.31299999999991
1.6674271685612752e-10,4.6384135421462247e-10,0.04416400186931448,0.04416473087600752,3.419770560475488e-05,-7.388811784636573e-12,1.31349999999991
3.207255988568747e-11,4.740844557205026e-09,0.04416395644498096,0.0441647347504828,3.4197705606420215e-05,-7.391198764139517e-12,1.31399999999991
4.024779304279136e-08,1.6547568176816796e-10,0.04416393211218784,0.04416467460604136,3.4197705605532036e-05,-7.39441841091093e-12,1.31449999999991
9.467675127911024e-08,3.5233231610032334e-10,0.04416394241804472,0.04416464642229232,3.420035526635612e-05,-7.393585743642461e-12,1.31499999999991
3.1240713918578855e-08,4.4416081923515094e-11,0.0441639495128084,0.04416463302107672,3.342113891835474e-05,-7.396805390413874e-12,1.31549999999991
5.1553110558266724e-08,2.4317231561710173e-10,0.04416397803064432,0.04416461618113696,3.354392634713488e-05,-7.396028234296637e-12,1.31599999999991
0.0,0.0,0.04416398432162344,0.04416461444025024,3.333837052155175e-05,-7.399192369916818e-12,1.31649999999991
2.162477855810474e-08,0.0,0.04416396076284256,0.04416460800327576,3.333837052155175e-05,-7.39841521379958e-12,1.31699999999991
1.1390639820252346e-10,1.038312956447296e-09,0.04416394964221888,0.04416460077228584,3.342429912001066e-05,-7.39841521379958e-12,1.31749999999991
0.0,4.581968138239745e-11,0.04416391451412384,0.0441645769014708,3.3424299120787815e-05,-7.401634860570994e-12,1.31799999999991
6.030648203037003e-11,2.834596793399591e-10,0.044163897178048,0.04416456078291152,3.3424299120787815e-05,-7.400802193302525e-12,1.31849999999991
5.1701300081419266e-08,2.169256788087104e-10,0.04416387444153056,0.04416454925463024,3.342429912156497e-05,-7.404798996191175e-12,1.31899999999991
0.0,4.1980704329480645e-10,0.04416390810072288,0.0441645383827372,3.346016048000333e-05,-7.406408819576882e-12,1.31949999999991
4.4160350078092936e-08,5.4172236141347696e-11,0.04416389358749744,0.04416453099518,3.346016048000333e-05,-7.409628466348295e-12,1.31999999999991
7.504927929113947e-11,2.4124847952666784e-10,0.04416390756720544,0.044164514683998,3.398005328481002e-05,-7.408795799079826e-12,1.32049999999991
0.0,9.236044845595259e-10,0.04416386839664544,0.0441645050053872,3.398005328481002e-05,-7.412015445851239e-12,1.32099999999991
7.210444328414889e-08,0.0,0.04416384716745256,0.04416451271267792,3.3980053285587175e-05,-7.41601224873989e-12,1.32149999999991
0.0,3.144333543536604e-10,0.0441638706931888,0.04416450806229608,3.357973621598287e-05,-7.41601224873989e-12,1.32199999999991
2.100076768041248e-08,2.708780838522884e-10,0.04416383703248336,0.04416451136635328,3.3579736216760026e-05,-7.419231895511302e-12,1.32249999999991
0.0,0.0,0.04416380129573992,0.04416449940321656,3.349609209435389e-05,-7.421618875014246e-12,1.32299999999991
0.0,2.531079998369101e-10,0.04416377723237088,0.04416449086327296,3.349609209435389e-05,-7.421618875014246e-12,1.32349999999991
3.522791780508072e-11,1.1243960623685822e-10,0.0441637614120128,0.04416447595689096,3.349609209435389e-05,-7.42483852178566e-12,1.32399999999991
2.0929512963008268e-08,5.221173562941495e-10,0.04416374321546368,0.044164496613312,3.349609209435389e-05,-7.42483852178566e-12,1.32449999999991
0.0,3.6449111784353505e-10,0.04416373908949832,0.04416450636422376,3.3579960430407674e-05,-7.429612480791548e-12,1.32499999999991
2.1401358164807593e-08,2.475189636585995e-10,0.044163725330376,0.04416451278776016,3.3579960430407674e-05,-7.433609283680198e-12,1.32549999999991
0.0,2.366972798317768e-10,0.04416370735874184,0.04416451630244968,3.3495366131952586e-05,-7.437606086568849e-12,1.32599999999991
2.024480528356465e-08,5.997157562220856e-10,0.04416369051910904,0.04416451941022048,3.349536613117543e-05,-7.440825733340262e-12,1.32649999999991
4.2934710321740344e-08,1.0163919150762979e-09,0.04416369309588992,0.04416452604880432,3.341414468394088e-05,-7.446432359614619e-12,1.32699999999991
2.0556806000493477e-08,4.407720022303607e-11,0.044163721097774,0.04416450482628344,3.3415104157552555e-05,-7.45042916250327e-12,1.32749999999991
0.0,3.4493960465731277e-10,0.04416372081272928,0.04416448905519472,3.333250653358988e-05,-7.45042916250327e-12,1.32799999999991
0.0,7.305424043480002e-10,0.04416370826593136,0.04416449111615616,3.333250653281272e-05,-7.455203121509157e-12,1.32849999999991
3.023204599855722e-08,1.1545887856900805e-10,0.0441636977426444,0.04416446750365856,3.333250653281272e-05,-7.460032591666277e-12,1.32899999999991
2.0961977605093995e-08,0.0,0.04416370040220784,0.04416444253991096,3.345238196483802e-05,-7.459199924397808e-12,1.32949999999991
0.0,8.073320484358604e-11,0.04416369961088632,0.0441644310664536,3.353644294956659e-05,-7.45842276828057e-12,1.32999999999991
1.3805312448766927e-10,5.022832844092662e-10,0.04416368688668808,0.04416441310791488,3.353644294956659e-05,-7.45842276828057e-12,1.33049999999991
2.1384441675764698e-08,4.602599551484232e-11,0.04416365499075736,0.04416441911345952,3.3536442948789436e-05,-7.464029394554927e-12,1.33099999999991
3.936072301424787e-11,4.6442717727135374e-11,0.04416365233796616,0.04416440629726336,3.362170733278713e-05,-7.464806550672165e-12,1.33149999999991
0.0,0.0,0.0441636309087504,0.0441643897384376,3.3621707332009976e-05,-7.463196727286459e-12,1.33199999999991
1.0551302399852691e-07,4.0325839889554516e-11,0.04416361836542408,0.04416438007406528,3.3621707332009976e-05,-7.463196727286459e-12,1.33249999999991
7.45171521640553e-08,4.649503143605571e-10,0.04416365980887592,0.0441643646461056,3.266613583763345e-05,-7.464029394554927e-12,1.33299999999991
0.0,4.662912417296994e-11,0.0441636519362712,0.04416434792922152,3.1823709652822885e-05,-7.468026197443578e-12,1.33349999999991
3.5973363177177475e-11,7.738312837735073e-10,0.04416360003748656,0.04416433189794576,3.1823709652822885e-05,-7.469636020829284e-12,1.33399999999991
1.0048280263408316e-10,1.403508559372213e-09,0.04416356374945768,0.0441643101517248,3.1823709652822885e-05,-7.476019803220879e-12,1.33449999999991
0.0,3.764271186423862e-10,0.04416357434136448,0.04416429162441672,3.182370965360004e-05,-7.482403585612474e-12,1.33499999999991
2.131208384076322e-08,5.415688800192164e-10,0.04416356007610352,0.04416429687774472,3.18237096543772e-05,-7.489620035272537e-12,1.33549999999991
0.0,1.6165103977616724e-10,0.04416354293485432,0.0441643086710272,3.190831728716592e-05,-7.4968364849326e-12,1.33599999999991
0.0,2.581736005535795e-10,0.0441635250916252,0.04416431062575496,3.190831728716592e-05,-7.501610443938489e-12,1.33649999999991
2.1626870717883495e-08,7.245911509690117e-11,0.04416351207999144,0.04416431379722512,3.190831728716592e-05,-7.507217070212846e-12,1.33699999999991
1.0999319510762717e-10,0.0,0.04416349876783032,0.04416429740837888,3.1822482558396814e-05,-7.507217070212846e-12,1.33749999999991
1.0322431798215348e-10,1.0889079915532562e-10,0.04416346521670736,0.04416428803048912,3.182248255761966e-05,-7.507217070212846e-12,1.33799999999991
4.158052192143602e-08,1.9072288748311905e-09,0.04416343379088416,0.0441642680203532,3.1822482558396814e-05,-7.507217070212846e-12,1.33849999999991
3.793823588615908e-11,2.829601553067107e-10,0.0441634366025248,0.04416421548214376,3.1825198723134385e-05,-7.511213873101497e-12,1.33899999999991
2.0714925039189147e-08,4.208746406941799e-10,0.04416341242806456,0.044164211243096,3.1825198723134385e-05,-7.515987832107385e-12,1.33949999999991
3.539165927685106e-08,7.40860560399792e-10,0.04416341586785176,0.04416419905122504,3.174240530956496e-05,-7.521594458381742e-12,1.33999999999991
0.0,4.906584166741723e-11,0.04416343250627472,0.04416420199504896,3.176755361600225e-05,-7.527201084656099e-12,1.34049999999991
0.0,4.330119596218651e-11,0.0441634197833116,0.04416418849740288,3.17675536152251e-05,-7.527201084656099e-12,1.34099999999991
5.847575895723267e-11,9.430518380093567e-10,0.04416340888009384,0.04416417239938336,3.176755361600225e-05,-7.526423928538861e-12,1.34149999999991
4.105559527761704e-08,0.0,0.04416338853754928,0.0441641543406972,3.176755361677941e-05,-7.532030554813218e-12,1.34199999999991
7.268453727782287e-08,4.4820952505020273e-10,0.04416339869171728,0.0441641468530492,3.1763553656749544e-05,-7.532807710930456e-12,1.34249999999991
1.3638304374730126e-10,0.0,0.044163417749938,0.04416411851565976,3.123044248554141e-05,-7.536804513819106e-12,1.34299999999991
2.143062191595213e-08,0.0,0.04416336288891736,0.04416410810990784,3.123044248642959e-05,-7.536804513819106e-12,1.34349999999991
4.176378095438471e-08,0.0,0.04416335728980864,0.04416409960763112,3.131584503279772e-05,-7.536027357701869e-12,1.34399999999991
0.0,0.0,0.04416337319558496,0.044164091441834,3.148292740395853e-05,-7.536027357701869e-12,1.34449999999991
0.0,2.9062863921014426e-10,0.04416335740736464,0.04416408336508784,3.148292740473568e-05,-7.536804513819106e-12,1.34499999999991
8.189728062379942e-11,3.280072047306959e-11,0.04416334482942728,0.04416408482210136,3.148292740473568e-05,-7.540801316707757e-12,1.34549999999991
4.159883080362414e-08,5.470284850095375e-10,0.04416332113623208,0.04416407309128136,3.148292740473568e-05,-7.540801316707757e-12,1.34599999999991
1.5244769203948128e-08,0.0,0.04416333985396104,0.04416405922216024,3.148749754322555e-05,-7.544798119596408e-12,1.34649999999991
1.157713577781827e-10,1.112398478886334e-09,0.0441633236600548,0.0441640520963428,3.142694728797135e-05,-7.544798119596408e-12,1.34699999999991
0.0,0.0,0.04416328947930456,0.0441640265164196,3.1426947287194196e-05,-7.551237413139233e-12,1.34749999999991
0.0,4.4808615845548516e-10,0.04416327325835512,0.04416401706553216,3.1426947287194196e-05,-7.551237413139233e-12,1.34799999999991
6.195157640359605e-08,1.1729640175817124e-10,0.04416326120390736,0.04416401025425064,3.1426947287194196e-05,-7.557621195530828e-12,1.34849999999991
5.263664504262522e-11,6.841911759369879e-11,0.04416328197721744,0.04416398377084528,3.1343198495181745e-05,-7.556011372145122e-12,1.34899999999991
2.0553597913919308e-08,6.592944246097687e-11,0.04416325531007256,0.04416396041817296,3.1343198495181745e-05,-7.556011372145122e-12,1.34949999999991
0.0,6.810417646496703e-10,0.04416325305028176,0.04416393727023152,3.126045818557799e-05,-7.556011372145122e-12,1.34999999999991
2.061932815461409e-08,1.531898358164696e-10,0.04416323952414136,0.04416392381982656,3.12604581871323e-05,-7.561617998419479e-12,1.35049999999991
5.3326160806554945e-08,0.0,0.04416324073977872,0.04416391829928928,3.1343313226406266e-05,-7.568001780811073e-12,1.35099999999991
7.628418280392069e-08,1.3960528566503427e-10,0.04416325598752192,0.04416391025424696,3.070376018954324e-05,-7.568001780811073e-12,1.35149999999991
0.0,7.167004004160482e-10,0.04416328082896896,0.04416390664955944,2.9793260427957158e-05,-7.574385563202668e-12,1.35199999999991
5.156448185106299e-11,3.5295855821404487e-10,0.04416323148932856,0.04416395484229376,2.9793260427957158e-05,-7.579992189477025e-12,1.35249999999991
3.4369361523456377e-11,5.1822719726590805e-11,0.04416319081714136,0.04416396055434968,2.9793260427957158e-05,-7.583988992365676e-12,1.35299999999991
0.0,4.812882453686385e-10,0.04416316177754792,0.04416394620863984,2.9793260428734314e-05,-7.583211836248438e-12,1.35349999999991
1.5261935465415988e-10,1.019926240686253e-09,0.04416314337434112,0.0441639392394708,2.9793260428734314e-05,-7.586431483019851e-12,1.35399999999991
1.9787766480927615e-08,8.185736116717024e-11,0.04416310492461352,0.044163942167558,2.9793260428734314e-05,-7.592815265411446e-12,1.35449999999991
5.5220876482575676e-11,7.878805594052629e-10,0.0441630972605836,0.04416392194526088,2.9713589099200632e-05,-7.592038109294208e-12,1.35499999999991
1.975994567970929e-08,0.0,0.04416307193584672,0.04416393558453208,2.971358909997779e-05,-7.596812068300096e-12,1.35549999999991
0.0,6.477475986144121e-10,0.04416306822302928,0.0441639317689548,2.979307462802616e-05,-7.597589224417334e-12,1.35599999999991
3.9422248965248485e-08,8.923717598197101e-10,0.04416305406008392,0.0441639453604592,2.979307462802616e-05,-7.601586027305984e-12,1.35649999999991
4.059537896117238e-08,2.212704811044297e-10,0.04416306371637688,0.044163928562582,2.97876870544167e-05,-7.606415497463104e-12,1.35699999999991
2.042768736110201e-08,1.6035442418349533e-09,0.04416307567833648,0.04416388507363936,2.9624858662424813e-05,-7.607192653580341e-12,1.35749999999991
0.0,3.831271203069697e-10,0.04416307510075256,0.04416387773122264,2.9707190908001557e-05,-7.611189456468992e-12,1.35799999999991
2.1288068557945294e-08,0.0,0.04416306157566384,0.04416387219619752,2.9707190908001557e-05,-7.616796082743349e-12,1.35849999999991
0.0,0.0,0.04416306137988528,0.04416386388561528,2.9621999170337254e-05,-7.616796082743349e-12,1.35899999999991
0.0,2.8160079823535966e-10,0.0441630482964236,0.04416385542065688,2.9621999171225433e-05,-7.617628750011818e-12,1.35949999999991
2.1214589841778153e-08,5.412668022120037e-10,0.04416303718976912,0.04416385612316904,2.9621999171225433e-05,-7.623235376286175e-12,1.35999999999991
1.3443647584043816e-10,9.7503775886576e-10,0.0441630458941048,0.04416384362422688,2.9706771812021415e-05,-7.626399511906357e-12,1.36049999999991
2.8597181123135584e-08,9.818383606141623e-11,0.0441630131575144,0.04416381824623088,2.9706771812021415e-05,-7.631228982063476e-12,1.36099999999991
0.0,3.5510808182870335e-10,0.0441630236387672,0.04416379369931336,2.959342133757037e-05,-7.630396314795007e-12,1.36149999999991
0.0,0.0,0.0441630110035472,0.0441637928781168,2.9593421338347525e-05,-7.636002941069364e-12,1.36199999999991
6.64587204712852e-11,4.395039887583607e-11,0.04416300004147104,0.04416378569276176,2.9593421338347525e-05,-7.635225784952127e-12,1.36249999999991
1.2674183495764435e-07,6.169679975243092e-10,0.0441629786247872,0.04416378945042864,2.9593421338347525e-05,-7.635225784952127e-12,1.36299999999991
2.1398030319863537e-08,8.273522422719282e-10,0.04416298813717832,0.0441637872252204,2.8260575603233917e-05,-7.639999743958015e-12,1.36349999999991
5.220055637744636e-11,6.95631954816811e-11,0.04416295166963744,0.04416378025666144,2.83454661575977e-05,-7.643219390729428e-12,1.36399999999991
0.0,3.6502936090476723e-10,0.0441629100938264,0.0441637610455128,2.8345466156820542e-05,-7.643996546846665e-12,1.36449999999991
0.0,4.5281272481600965e-10,0.04416288742805288,0.04416373866514608,2.8345466156820542e-05,-7.647993349735316e-12,1.36499999999991
7.319977159830904e-08,1.8954464386933267e-10,0.0441628709033388,0.04416374122560448,2.83454661575977e-05,-7.653599976009673e-12,1.36549999999991
1.490627968281366e-10,8.41485631175587e-11,0.04416292890157264,0.04416373347461944,2.8055806808757744e-05,-7.655986955512617e-12,1.36599999999991
3.8758239673253314e-11,1.0609646355907998e-09,0.04416291675511232,0.0441637124010892,2.8055806808757744e-05,-7.65520979939538e-12,1.36649999999991
7.009512414946073e-11,0.0,0.04416289590093664,0.0441636703975744,2.8055806808757744e-05,-7.660039269552499e-12,1.3669999999999
0.0,5.349527765208251e-11,0.0441628709432364,0.04416365732357752,2.8055806807980588e-05,-7.660039269552499e-12,1.3674999999999
4.081941479966433e-08,0.0,0.04416285634641352,0.04416365889268344,2.8055806808757744e-05,-7.660816425669736e-12,1.3679999999999
1.1661753895886307e-07,4.222695804134702e-11,0.0441628755601092,0.04416365009832096,2.806190361037686e-05,-7.660816425669736e-12,1.3684999999999
0.0,4.2426279850404924e-10,0.0441629733695,0.0441636339327556,2.6891683803986766e-05,-7.660039269552499e-12,1.3689999999999
2.110013407746747e-08,2.2118423759209804e-10,0.04416292740464856,0.04416362376631464,2.689168380320961e-05,-7.66403607244115e-12,1.3694999999999
0.0,0.0,0.0441629167934692,0.04416358113793792,2.6807269143946932e-05,-7.662426249055443e-12,1.3699999999999
5.369264061139134e-11,5.145824044650027e-11,0.0441628960434616,0.04416356469788616,2.6807269143169776e-05,-7.66320340517268e-12,1.3704999999999
8.801120249257721e-11,2.0713623871682074e-10,0.04416286992527608,0.04416354425089032,2.6807269143169776e-05,-7.66320340517268e-12,1.3709999999999
2.1149344796300706e-08,1.776428795730034e-10,0.0441628390401732,0.044163592699746,2.680726914239262e-05,-7.664813228558387e-12,1.3714999999999
2.0694962639400405e-08,2.4685328087192815e-10,0.04416281489577416,0.0441635557086728,2.672305074558068e-05,-7.66403607244115e-12,1.3719999999999
2.0651390555959104e-08,2.4250743774212324e-10,0.04416280763983736,0.0441635023644144,2.663989226481256e-05,-7.66403607244115e-12,1.3724999999999
2.0637341918705587e-08,5.824023902034625e-11,0.0441628057793108,0.04416349048066208,2.6723087080737784e-05,-7.667200208061331e-12,1.3729999999999
2.1489555919462777e-08,0.0,0.04416280395162072,0.04416346926974336,2.6805930588791327e-05,-7.665590384675625e-12,1.3734999999999
2.1184627684023294e-08,5.723048424055577e-11,0.04416279831862688,0.044163457177942,2.6720488014442267e-05,-7.665590384675625e-12,1.3739999999999
0.0,7.123647505213881e-11,0.044162781357566,0.04416343738235928,2.680510738073405e-05,-7.664813228558387e-12,1.3744999999999
4.4980234814584463e-11,5.5815518873458814e-11,0.04416276341472696,0.04416341398891864,2.680510738073405e-05,-7.665590384675625e-12,1.3749999999999
2.1274609525445687e-08,3.833756784255016e-10,0.04416276231042544,0.04416339214471176,2.6805107379956894e-05,-7.664813228558387e-12,1.3754999999999
0.0,3.937104114948298e-11,0.04416277080483624,0.0441633808907512,2.689040986803004e-05,-7.668810031447038e-12,1.3759999999999
4.113948336159634e-08,0.0,0.04416275924561112,0.04416336335505472,2.6890409868807197e-05,-7.6680328753298e-12,1.3764999999999
0.0,3.4534928389229336e-10,0.0441627607812744,0.04416335237458504,2.6889283793574137e-05,-7.667200208061331e-12,1.3769999999999
5.426680632636405e-11,2.4457624120399757e-10,0.04416274336982064,0.04416335374944824,2.6889283794351293e-05,-7.67202967821845e-12,1.3774999999999
0.0,0.0,0.04416272151381208,0.04416335523331256,2.688928379523947e-05,-7.676026481107101e-12,1.3779999999999
2.8891981279643986e-08,5.18486364953219e-11,0.04416270842884736,0.04416334892737568,2.688928379523947e-05,-7.675193813838632e-12,1.3784999999999
4.372831957644152e-11,0.0,0.04416271063543328,0.04416333249591744,2.7003029111183352e-05,-7.674416657721395e-12,1.3789999999999
1.0860824045666462e-10,0.0,0.04416268834341632,0.04416332231531984,2.7003029110406196e-05,-7.673639501604157e-12,1.3794999999999
2.1275005604448616e-08,2.6569568073453453e-10,0.04416265927392968,0.04416331310706192,2.7003029110406196e-05,-7.673639501604157e-12,1.3799999999999
0.0,4.5415639998713786e-10,0.04416264690897656,0.04416330067197904,2.6918369481543358e-05,-7.676803637224339e-12,1.3804999999999
3.050783840136129e-08,3.78158233893533e-10,0.04416263036335552,0.0441633061125488,2.6918369481543358e-05,-7.683187419615933e-12,1.3809999999999
2.1132848956884054e-08,1.5385855783867086e-10,0.04416264840250024,0.04416331204813976,2.6798124367233278e-05,-7.68962671315876e-12,1.3814999999999
1.0238775799420452e-10,6.350612744010498e-10,0.0441626508882676,0.04416331175148736,2.6713611618434108e-05,-7.694400672164647e-12,1.3819999999999
2.085556399800126e-08,5.332079985875815e-10,0.04416261992356816,0.04416331191346648,2.6713611618434108e-05,-7.700839965707473e-12,1.3824999999999
2.992087495823359e-08,0.0,0.04416261083693112,0.04416331500465992,2.679733139676621e-05,-7.706391080830599e-12,1.3829999999999
2.2043897200674234e-08,2.6305864431197534e-10,0.0441626142496432,0.04416330902188976,2.691600607118705e-05,-7.705613924713361e-12,1.3834999999999
0.0,0.0,0.04416261206660128,0.04416330974630512,2.6828746016782645e-05,-7.711220550987719e-12,1.3839999999999
7.489072556543519e-11,5.180120221659479e-11,0.04416259725342304,0.0441633033517164,2.682874601600549e-05,-7.711220550987719e-12,1.3844999999999
0.0,0.0,0.04416257352912808,0.04416328653633472,2.682874601600549e-05,-7.709610727602012e-12,1.3849999999999
0.0,3.9247295691158257e-10,0.0441625601107368,0.04416327622852232,2.682874601600549e-05,-7.71038788371925e-12,1.3854999999999
4.267227440152288e-08,0.0,0.04416254872721264,0.04416327972974896,2.682874601600549e-05,-7.716827177262076e-12,1.3859999999999
2.0723051594173647e-08,5.207696773812387e-10,0.04416257321586976,0.04416327355466664,2.682909630635777e-05,-7.715994509993607e-12,1.3864999999999
1.4072657518460208e-08,0.0,0.04416257852602648,0.04416328207114928,2.691214127203967e-05,-7.72321095965367e-12,1.3869999999999
2.116630136439479e-08,0.0,0.04416257967985496,0.04416327698947608,2.6855838347161765e-05,-7.72321095965367e-12,1.3874999999999
2.03475245610929e-08,0.0,0.04416256645433264,0.04416326940464352,2.6940599862412817e-05,-7.723988115770908e-12,1.3879999999999
2.0811327598735385e-08,3.8925495465802484e-10,0.04416256146899824,0.0441632610743224,2.7022529380804627e-05,-7.723988115770908e-12,1.3884999999999
0.0,9.699167857757374e-11,0.0441625620807332,0.04416325256126808,2.693875687675984e-05,-7.731204565430971e-12,1.3889999999999
2.0754868879091504e-08,2.5791400820596166e-09,0.04416254874376496,0.04416323132073696,2.6938756877536996e-05,-7.731204565430971e-12,1.3894999999999
0.0,1.905527194367984e-10,0.04416255324270176,0.04416318602490088,2.6855280309545648e-05,-7.737588347822566e-12,1.3899999999999
2.074523623718516e-08,6.514591643913548e-11,0.04416254117470864,0.044163180650138,2.6855280310433827e-05,-7.745637464751098e-12,1.3904999999999
6.445703896323929e-08,2.572248802845678e-10,0.04416254345703176,0.044163162379094,2.6938691077615928e-05,-7.746414620868336e-12,1.3909999999999
4.243128760156312e-08,3.062352801896928e-10,0.04416258082830328,0.0441631486687304,2.702276449839669e-05,-7.7536310705284e-12,1.3914999999999
9.648136368306526e-08,2.0099048120281182e-10,0.04416260485340344,0.044163141694054,2.685419646641929e-05,-7.762401832422938e-12,1.3919999999999
5.448047568634706e-11,0.0,0.04416265136895552,0.04416312747309256,2.7507750535948894e-05,-7.7616246763057e-12,1.3924999999999
2.0753551759067346e-08,1.6165615374097442e-10,0.04416260665337744,0.04416311732620672,2.7507750535948894e-05,-7.762401832422938e-12,1.3929999999999
1.3662759812405056e-10,5.315799883609529e-11,0.04416258180251336,0.04416311382150592,2.759098451676767e-05,-7.7616246763057e-12,1.3934999999999
2.182694032459853e-08,0.0,0.0441625385041788,0.0441630968373976,2.7590984517544825e-05,-7.7616246763057e-12,1.3939999999999
0.0,0.0,0.04416253624558952,0.0441630861900324,2.7677902756040318e-05,-7.7616246763057e-12,1.3944999999999
1.973992855980322e-08,6.118902398655202e-10,0.04416252000156632,0.04416307655870664,2.7677902756040318e-05,-7.7616246763057e-12,1.3949999999999
2.081381744040156e-08,5.24583154692948e-11,0.04416250950299936,0.04416305813266928,2.7598647999949044e-05,-7.762401832422938e-12,1.3954999999999
8.038039678304187e-11,1.5222847982165888e-10,0.04416248584424792,0.04416303958655728,2.7681544467195174e-05,-7.7616246763057e-12,1.3959999999999
1.8333577114781896e-08,5.479218398440899e-10,0.04416245372205024,0.04416303351215296,2.768154446797233e-05,-7.7616246763057e-12,1.3964999999999
4.19140104013227e-08,0.0,0.04416247362254136,0.04416302678470528,2.7753612687142493e-05,-7.7616246763057e-12,1.3969999999999
6.280210951975507e-08,0.0,0.04416250294031896,0.04416301780065072,2.7757685210350047e-05,-7.760792009037232e-12,1.3974999999999
4.2072409681126466e-08,6.579493616598597e-10,0.0441625446540424,0.04416300872541656,2.784224050955686e-05,-7.760792009037232e-12,1.3979999999999
7.066632001784257e-11,5.465595961928749e-10,0.04416255219935256,0.04416302128322584,2.7842630981544936e-05,-7.760014852919994e-12,1.3984999999999
0.0,0.0,0.04416252163826784,0.04416303392301616,2.784263098076778e-05,-7.760014852919994e-12,1.3989999999999
0.0,8.169632331744836e-11,0.04416250509307224,0.04416303015880016,2.784263098076778e-05,-7.760014852919994e-12,1.3994999999999
7.80147969559053e-08,1.7691360182370275e-10,0.04416249206839328,0.04416301052012048,2.784263098076778e-05,-7.759237696802757e-12,1.3999999999999
2.1627198955320726e-08,4.906199752019447e-11,0.04416253280282848,0.04416297044759512,2.8599206715940184e-05,-7.760792009037232e-12,1.4004999999999
4.145710048170104e-08,2.8101031918081887e-10,0.04416252004566656,0.0441629459226084,2.8685598330357998e-05,-7.760014852919994e-12,1.4009999999999
8.159775632954336e-11,0.0,0.04416252030413696,0.04416294150892664,2.8518827994372664e-05,-7.760014852919994e-12,1.4014999999999
7.927807715857327e-11,1.927881361496464e-09,0.04416248634343152,0.04416293256221272,2.8518827994372664e-05,-7.760014852919994e-12,1.4019999999999
1.0411543849286886e-10,3.2405522709666457e-11,0.044162455312926,0.04416289726533696,2.8518827993595508e-05,-7.759237696802757e-12,1.4024999999999
3.9425627595957025e-08,0.0,0.04416242215046688,0.0441628801501528,2.8518827993595508e-05,-7.759237696802757e-12,1.4029999999999
0.0,6.652162362619229e-10,0.04416242675051288,0.04416286910426776,2.8521715442431095e-05,-7.758405029534288e-12,1.4034999999999
8.142511664921415e-11,0.0,0.044162408794178,0.04416284335749104,2.8521715441542916e-05,-7.760014852919994e-12,1.4039999999999
0.0,3.873791565300877e-11,0.04416238269597296,0.04416282976154552,2.8521715442431095e-05,-7.759237696802757e-12,1.4044999999999
4.241303447338751e-08,4.753524796008435e-10,0.04416236735051168,0.04416281251108712,2.8521715442431095e-05,-7.759237696802757e-12,1.4049999999999
3.1773438047277835e-11,0.0,0.04416238682419288,0.04416280465957976,2.8351397911241527e-05,-7.758405029534288e-12,1.4054999999999
0.0,1.375969616024264e-10,0.04416236674371144,0.04416279531557,2.835139791035335e-05,-7.758405029534288e-12,1.4059999999999
0.0,4.431365552282074e-10,0.0441623531412804,0.04416276412192376,2.8351397911241527e-05,-7.756018050031344e-12,1.4064999999999
0.0,2.6962312243972164e-10,0.04416234110047808,0.04416277859050872,2.835139791035335e-05,-7.756795206148581e-12,1.4069999999999
7.170930824140775e-08,1.2391696002644892e-10,0.04416232965290744,0.0441627799902608,2.835139791035335e-05,-7.75762787341705e-12,1.4074999999999
2.1642825198675553e-08,5.028824787145503e-10,0.04416235491880608,0.04416275291939424,2.8064878364042478e-05,-7.75762787341705e-12,1.4079999999999
4.0490964747785796e-11,4.0299912018593176e-10,0.0441623550061476,0.0441627415653592,2.7978272216788724e-05,-7.759237696802757e-12,1.4084999999999
5.682888187807933e-11,7.655551886864842e-11,0.04416233317878376,0.04416274428924088,2.797827221756588e-05,-7.760014852919994e-12,1.4089999999999
2.0549449919471385e-08,0.0,0.0441623095718452,0.04416272511880264,2.797827221756588e-05,-7.758405029534288e-12,1.4094999999999
2.1185157197955995e-08,2.331764017982074e-10,0.04416230849804016,0.04416271352329536,2.806094506713208e-05,-7.760014852919994e-12,1.4099999999999
2.0782255361062596e-08,1.9496591840972854e-10,0.04416230276056752,0.0441627114866832,2.7976561927212096e-05,-7.759237696802757e-12,1.4104999999999
8.003672055667543e-08,0.0,0.04416230396888744,0.04416270978452048,2.806005561517555e-05,-7.759237696802757e-12,1.4109999999999
3.047982832099505e-08,9.863328209736011e-11,0.04416233275659136,0.04416270227449992,2.791132891921677e-05,-7.760014852919994e-12,1.4114999999999
0.0,0.0,0.0441623331199112,0.04416269550402872,2.8032444332026785e-05,-7.760792009037232e-12,1.4119999999999
0.0,1.0651170362363516e-09,0.04416231591827232,0.044162684865582,2.8032444331138606e-05,-7.760792009037232e-12,1.4124999999999
0.0,2.1413783940493758e-10,0.04416230218766776,0.04416270833067208,2.803244433036145e-05,-7.7616246763057e-12,1.4129999999999
0.0,4.6950721088734326e-11,0.04416228978750232,0.04416271257168296,2.803244433036145e-05,-7.762401832422938e-12,1.4134999999999
1.2791175757476125e-10,0.0,0.044162278008308,0.04416269920716504,2.803244433036145e-05,-7.762401832422938e-12,1.4139999999999
1.9263224348975427e-10,0.0,0.04416225381929656,0.04416268962633688,2.8032444331138606e-05,-7.764011655808645e-12,1.4144999999999
1.3287122319072253e-08,9.964631897396714e-11,0.04416221137487216,0.04416268034653896,2.8032444332026785e-05,-7.764788811925882e-12,1.4149999999999
4.221319864494699e-08,8.039951204796836e-10,0.04416220425588672,0.0441626603481392,2.8085580541570287e-05,-7.764788811925882e-12,1.4154999999999
0.0,0.0,0.04416220645163232,0.04416267445585888,2.7916926146343002e-05,-7.765621479194351e-12,1.4159999999999
0.0,4.908225631483631e-10,0.04416218764511776,0.04416266964583904,2.7916926146343002e-05,-7.765621479194351e-12,1.4164999999999
2.0941450240563597e-08,4.398346409306697e-10,0.04416217371720168,0.04416267704591288,2.7916926145565846e-05,-7.765621479194351e-12,1.4169999999999
9.759462872571678e-08,2.1118912174600268e-10,0.0441621782034152,0.044162686232024,2.8001150453538237e-05,-7.765621479194351e-12,1.4174999999999
3.426992023491948e-11,8.108199528455984e-11,0.04416222679440728,0.04416268843965816,2.7237914021593923e-05,-7.764788811925882e-12,1.4179999999999
2.1127094802786406e-08,5.627065619018268e-10,0.04416219326702184,0.04416267006456224,2.723791402237108e-05,-7.765621479194351e-12,1.4184999999999
1.0539950423549271e-07,0.0,0.04416218445126968,0.0441626673214652,2.732250413362003e-05,-7.764788811925882e-12,1.4189999999999
1.4784030714920515e-08,9.558014449351226e-10,0.04416223602717696,0.04416265928541448,2.821568759758808e-05,-7.763234499691407e-12,1.4194999999999
8.592655753592027e-11,0.0,0.04416220301376032,0.04416268071064864,2.8274366115965677e-05,-7.764788811925882e-12,1.4199999999999
0.0,1.7462983836757928e-10,0.04416215770698408,0.04416267816455896,2.8274366116742833e-05,-7.764011655808645e-12,1.4204999999999
1.4861584185510424e-10,3.052063185515763e-10,0.04416213152895208,0.04416264238066552,2.8274366115965677e-05,-7.764788811925882e-12,1.4209999999999
2.918063707335605e-11,1.2127647497361949e-10,0.04416208408809416,0.04416263694259456,2.827436611518852e-05,-7.764788811925882e-12,1.4214999999999
6.915206120228223e-08,1.0056052796025838e-09,0.04416205635551448,0.04416260795448424,2.827436611518852e-05,-7.764788811925882e-12,1.4219999999999
0.0,4.467056585744089e-11,0.04416206856657968,0.04416257643306216,2.908474353435775e-05,-7.764788811925882e-12,1.4224999999999
0.0,5.204544850645476e-10,0.04416202842572528,0.04416255696361648,2.9084743533580593e-05,-7.764788811925882e-12,1.4229999999999
5.6485677246698174e-11,0.0,0.04416200293150512,0.04416255251713872,2.9084743533580593e-05,-7.765621479194351e-12,1.4234999999999
3.648644383846822e-08,0.0,0.04416197448823744,0.04416254345741744,2.9084743533580593e-05,-7.765621479194351e-12,1.4239999999999
0.0,3.462461567460551e-10,0.04416198935444176,0.04416253377879664,2.8939214534395852e-05,-7.764788811925882e-12,1.4244999999999
2.1087269042041612e-08,2.8758592035549313e-10,0.04416197305401664,0.0441625191921328,2.8939214533618696e-05,-7.764011655808645e-12,1.4249999999999
0.0,2.040469598840744e-10,0.0441619674627268,0.04416251784789776,2.88546513079746e-05,-7.764011655808645e-12,1.4254999999999
5.1324916802708564e-08,0.0,0.0441619513481296,0.04416254297307336,2.88546513079746e-05,-7.762401832422938e-12,1.4259999999999
0.0,0.0,0.04416197381797152,0.04416253375370056,2.9058849735141834e-05,-7.763234499691407e-12,1.4264999999999
2.04285407201521e-08,0.0,0.04416195716792,0.04416252376130744,2.9058849734364678e-05,-7.764011655808645e-12,1.4269999999999
4.846845359784968e-08,2.810529586838584e-10,0.04416195508312464,0.04416251402550456,2.9141076484773265e-05,-7.763234499691407e-12,1.4274999999999
9.216712115733827e-11,2.9607111901031047e-10,0.04416200325506608,0.04416250715198424,2.89498769527885e-05,-7.763234499691407e-12,1.4279999999999
0.0,3.092256797843085e-10,0.04416197324274056,0.04416249477434384,2.8949876952011344e-05,-7.764011655808645e-12,1.4284999999999
2.0479138877760317e-08,9.998201572214427e-10,0.04416195542036824,0.04416248337221472,2.8949876951234188e-05,-7.764011655808645e-12,1.4289999999999
1.0714607673323329e-10,0.0,0.04416195680633568,0.0441624846533576,2.8867346202332556e-05,-7.764011655808645e-12,1.4294999999999
3.506984286305581e-11,7.939063989548245e-11,0.04416192693442696,0.04416247667010168,2.8867346203220734e-05,-7.764788811925882e-12,1.4299999999999
0.0,0.0,0.04416190449430232,0.0441624552309288,2.8867346202332556e-05,-7.764011655808645e-12,1.4304999999999
0.0,2.4159128170220256e-10,0.04416188978446512,0.04416244312162264,2.88673462015554e-05,-7.764011655808645e-12,1.4309999999999
2.197883199744899e-08,3.369897624838636e-10,0.04416187692201656,0.0441624312400776,2.8867346200778243e-05,-7.764788811925882e-12,1.4314999999999
2.093639392408697e-08,4.4034291976635664e-09,0.04416188784423736,0.04416242250370864,2.8780354027979627e-05,-7.764788811925882e-12,1.4319999999999
3.255248154365731e-11,1.422658449379277e-10,0.04416188131260032,0.04416235611192128,2.8864387947136194e-05,-7.764011655808645e-12,1.4324999999999
5.1871262479741276e-08,0.0,0.04416187225978824,0.04416234803889408,2.8864387948024373e-05,-7.764788811925882e-12,1.4329999999999
0.0,3.563023140418231e-10,0.04416190437264224,0.0441623391143408,2.890249578479942e-05,-7.765621479194351e-12,1.4334999999999
5.526181399984065e-08,3.8929116874530934e-11,0.04416189010061856,0.04416232515292904,2.8902495784022264e-05,-7.765621479194351e-12,1.4339999999999
5.6976363439764643e-08,9.176911175412528e-10,0.0441619150927596,0.04416231618918888,2.8847765640827028e-05,-7.765621479194351e-12,1.4344999999999
1.3630626155558545e-08,4.2093599439407825e-11,0.04416194140224,0.04416232113192064,2.9075462783190176e-05,-7.764788811925882e-12,1.4349999999999
2.1346379761033596e-08,3.700263220829392e-10,0.04416198349485096,0.04416230483105256,2.902211103439356e-05,-7.765621479194351e-12,1.4354999999999
0.0,0.0,0.0441619832151964,0.04416230517236752,2.9107733635957977e-05,-7.765621479194351e-12,1.4359999999999
0.0,0.0,0.0441619675453112,0.04416229702764016,2.9107733634403665e-05,-7.765621479194351e-12,1.4364999999999
6.979811800061908e-08,4.840052802990158e-10,0.04416195401023696,0.04416228745894552,2.910773363362651e-05,-7.765621479194351e-12,1.4369999999999
2.9724702560463e-08,7.933202358922919e-10,0.04416197772326296,0.04416229207385408,2.9224269429639627e-05,-7.765621479194351e-12,1.4374999999999
0.0,8.744480139988298e-11,0.0441619573441252,0.0441623113014316,2.9341662232007515e-05,-7.766398635311589e-12,1.4379999999999
3.6226875665956726e-11,6.273556049651852e-10,0.0441619352326828,0.04416229828004144,2.934166223123036e-05,-7.766398635311589e-12,1.4384999999999
0.0,7.366123197516394e-10,0.04416191326175168,0.0441623083139612,2.934166223034218e-05,-7.765621479194351e-12,1.4389999999999
2.1487032958455998e-08,4.425551175524234e-10,0.0441618984012664,0.04416232612187376,2.9341662229565024e-05,-7.767231302580058e-12,1.4394999999999
2.1456329754587777e-08,1.3498303863546113e-10,0.04416190772091824,0.04416230630854464,2.9427045504792915e-05,-7.764788811925882e-12,1.4399999999999
3.5373919071712834e-11,4.331378380961759e-10,0.04416190545887728,0.04416229928981488,2.9341150355133294e-05,-7.764788811925882e-12,1.4404999999999
7.983928101973348e-11,0.0,0.04416188451322272,0.04416230351462656,2.9341150355133294e-05,-7.764788811925882e-12,1.4409999999999
0.0,1.8236743365429575e-10,0.04416185543037608,0.044162296464276,2.9341150355133294e-05,-7.764788811925882e-12,1.4414999999999
6.180151529422417e-11,5.820838394621219e-10,0.04416183921109648,0.04416225775382744,2.9341150353578982e-05,-7.764788811925882e-12,1.4419999999999
1.3913343394067468e-10,4.076174398015553e-10,0.04416181861284008,0.0441622322775176,2.9341150353578982e-05,-7.764788811925882e-12,1.4424999999999
4.2707837266675597e-11,3.426416095297924e-11,0.04416178279858656,0.04416221796147928,2.9341150353578982e-05,-7.764788811925882e-12,1.4429999999999
2.1444101841461283e-08,4.70681514597171e-10,0.0441617571529808,0.04416220005676504,2.9341150353578982e-05,-7.764788811925882e-12,1.4434999999999
1.511471512533058e-08,0.0,0.04416173922230088,0.0441621879436656,2.9255566703190183e-05,-7.764788811925882e-12,1.4439999999999
8.480676527700126e-08,0.0,0.0441617082810284,0.04416217650337536,2.9196594633629225e-05,-7.764788811925882e-12,1.4444999999999
9.195931695987758e-08,5.295439226005172e-10,0.04416175261874144,0.04416216564910768,2.9369202831142083e-05,-7.764788811925882e-12,1.4449999999999
6.144448144729253e-11,7.621928088674679e-11,0.0441617749534824,0.0441621712315212,3.02719804440299e-05,-7.765621479194351e-12,1.4454999999999
2.081274991933002e-08,1.5611752168798176e-10,0.04416172011250704,0.0441621498494732,3.0271980442364566e-05,-7.766398635311589e-12,1.4459999999999
1.4165099503776757e-07,7.802034435178129e-10,0.04416169608682624,0.04416214225537968,3.0355010175231456e-05,-7.765621479194351e-12,1.4464999999999
3.5213838789349694e-11,0.0,0.04416182336013648,0.04416215730365104,2.8708702210389347e-05,-7.766398635311589e-12,1.4469999999999
2.1338920720703758e-08,0.0,0.04416174804639864,0.04416215225263016,2.8708702210389347e-05,-7.766398635311589e-12,1.4474999999999
4.211954919564054e-08,6.563879995091781e-10,0.04416171643797264,0.04416214358458008,2.8793850580743907e-05,-7.766398635311589e-12,1.4479999999999
5.4971999174924235e-11,1.3503804810466313e-09,0.04416170310311704,0.04416214050408072,2.86250049847947e-05,-7.765621479194351e-12,1.4484999999999
2.2079392161811207e-08,7.51574483204287e-10,0.0441616650425184,0.04416217468771632,2.8625004984017544e-05,-7.766398635311589e-12,1.4489999999999
4.109036096100471e-08,5.103871145162309e-10,0.04416166577826288,0.04416219780873144,2.8537917477589048e-05,-7.766398635311589e-12,1.4494999999999
0.0,0.0,0.04416165911691712,0.04416220062883128,2.8702706600824968e-05,-7.767231302580058e-12,1.4499999999999
0.0,2.035213761408805e-09,0.04416163573483168,0.04416219413505352,2.8702706599159633e-05,-7.767231302580058e-12,1.4504999999999
0.0,0.0,0.04416161834345912,0.04416215875663464,2.8702706598382477e-05,-7.768008458697295e-12,1.4509999999999
0.0,4.039047568626941e-11,0.044161603121422,0.04416214745956552,2.8702706596828165e-05,-7.768008458697295e-12,1.4514999999999
4.159810655657292e-08,0.0,0.04416158893446592,0.04416213023981312,2.870270659516283e-05,-7.768008458697295e-12,1.4519999999999
8.839184245656995e-11,2.1852904208419233e-10,0.0441615970448584,0.04416211850026824,2.8869574607237602e-05,-7.768008458697295e-12,1.4524999999999
1.40928104047644e-08,3.4119967962098485e-10,0.04416156515956936,0.0441621148653272,2.8869574607237602e-05,-7.768008458697295e-12,1.4529999999999
2.0209499761170147e-08,6.269800859048935e-10,0.04416156050967904,0.04416211658830416,2.8925928784007127e-05,-7.768008458697295e-12,1.4534999999999
6.980521143756802e-08,0.0,0.04416155704520192,0.0441621286733728,2.9007070255215872e-05,-7.768008458697295e-12,1.4539999999999
6.269593096075443e-08,2.262037640532455e-10,0.0441615740351472,0.04416212321519824,2.8201776449576776e-05,-7.768008458697295e-12,1.4544999999999
0.0,0.0,0.04416157525564784,0.04416212161682312,2.828172374635951e-05,-7.767231302580058e-12,1.4549999999999
0.0,3.412317581275026e-10,0.04416154389878536,0.04416211339683664,2.8281723745582354e-05,-7.767231302580058e-12,1.4554999999999
9.693295471846497e-11,9.97898479127013e-10,0.04416152235909376,0.04416211442660664,2.8281723743139864e-05,-7.767231302580058e-12,1.4559999999999
0.0,0.0,0.04416149078799176,0.04416213663860104,2.8281723744028042e-05,-7.767231302580058e-12,1.4564999999999
2.0785225839092814e-08,3.1665495919819264e-10,0.0441614719541048,0.04416213324385816,2.828172374158555e-05,-7.768008458697295e-12,1.4569999999999
9.578136200838472e-11,2.8038111415940037e-10,0.04416145611445512,0.0441621354918352,2.819834054557102e-05,-7.767231302580058e-12,1.45749999999989
3.975839887870869e-08,0.0,0.0441614212251868,0.04416213751869136,2.819834054557102e-05,-7.767231302580058e-12,1.45799999999989
0.0,1.00318968410118e-09,0.0441614537629936,0.04416213029663816,2.835783867283226e-05,-7.768008458697295e-12,1.45849999999989
5.6693996719481277e-11,1.5492183924603609e-10,0.04416143525339528,0.04416215350752592,2.835783867194408e-05,-7.768008458697295e-12,1.45899999999989
2.0674265362174982e-08,1.2796943227311175e-09,0.0441614100639908,0.04416211801635736,2.8357838670389768e-05,-7.768008458697295e-12,1.45949999999989
1.1580148928658218e-07,7.044612809758988e-10,0.04416140174656016,0.04416206806927808,2.8441016657554385e-05,-7.768008458697295e-12,1.45999999999989
1.3915618081450365e-08,0.0,0.04416144731270312,0.04416207112157032,2.912436637914073e-05,-7.768008458697295e-12,1.46049999999989
4.163567887682795e-08,1.832057630601902e-10,0.0441614108511608,0.04416206212419264,2.9179438588822215e-05,-7.768008458697295e-12,1.46099999999989
6.486211631684391e-08,0.0,0.04416140966824712,0.04416202971554392,2.9011907333620357e-05,-7.768785614814533e-12,1.46149999999989
3.487597840384771e-08,3.8504568283803664e-10,0.04416139530487568,0.04416201363546072,2.8927349575158523e-05,-7.768008458697295e-12,1.46199999999989
1.9989038237133716e-08,2.9173517768210644e-11,0.04416139561165528,0.04416201315780224,2.8898929531173678e-05,-7.769618282083002e-12,1.46249999999989
0.0,0.0,0.0441613833114804,0.04416199905319944,2.8818375494399362e-05,-7.769618282083002e-12,1.46299999999989
2.0406033120201617e-08,0.0,0.0441613630117788,0.04416198755703184,2.8818375492734027e-05,-7.77039543820024e-12,1.46349999999989
8.72409644525618e-11,5.186149634739401e-10,0.0441613581105352,0.04416197642927984,2.873620146637279e-05,-7.77039543820024e-12,1.46399999999989
1.5794503899213552e-10,2.926072856235251e-10,0.04416132751575264,0.04416198213655904,2.873620146637279e-05,-7.771228105468708e-12,1.46449999999989
0.0,4.874611964078568e-10,0.04416128350492632,0.04416198452449952,2.873620146637279e-05,-7.772005261585946e-12,1.46499999999989
4.307535578229604e-11,4.6515159779492166e-10,0.04416126222938344,0.04416199150768664,2.8736201465595634e-05,-7.772837928854415e-12,1.46549999999989
6.543463687558315e-11,2.7322416551456286e-10,0.04416123849976232,0.04416198293175184,2.8736201463153144e-05,-7.772837928854415e-12,1.46599999999989
7.09056008352249e-11,5.13208725516634e-10,0.04416121134253928,0.04416198129676872,2.8736201462375988e-05,-7.772837928854415e-12,1.46649999999989
2.1371848561713147e-08,1.4117050375905826e-09,0.04416118360126248,0.04416198875088808,2.873620146159883e-05,-7.772837928854415e-12,1.46699999999989
2.0414154477954582e-08,4.671097605934982e-10,0.04416118641627592,0.04416191480125824,2.8821502058407056e-05,-7.773615084971652e-12,1.46749999999989
4.999160113650092e-11,5.887956788797055e-10,0.04416116930753312,0.04416189573280048,2.8740130570414912e-05,-7.773615084971652e-12,1.46799999999989
7.792175932275214e-11,1.6708216060701275e-10,0.0441611401415092,0.04416193391587272,2.8740130568749578e-05,-7.772837928854415e-12,1.46849999999989
0.0,0.0,0.04416111052730704,0.04416192864958416,2.8740130569637756e-05,-7.773615084971652e-12,1.46899999999989
0.0,7.993023604102589e-11,0.04416109248886216,0.04416191760553912,2.8740130567972422e-05,-7.77439224108889e-12,1.46949999999989
2.959957175890926e-08,0.0,0.04416107745176368,0.04416189118636992,2.874013056641811e-05,-7.775224908357359e-12,1.46999999999989
1.9984971365294424e-08,1.8593599576677278e-10,0.0441610855461276,0.04416187620327768,2.8622637470387957e-05,-7.775224908357359e-12,1.47049999999989
2.051985775741727e-08,3.704723194886128e-10,0.044161083220348,0.0441618701035492,2.8703022403986367e-05,-7.776834731743065e-12,1.47099999999989
4.248032495907106e-08,0.0,0.04416108054932552,0.0441618717498004,2.8620481338337278e-05,-7.776834731743065e-12,1.47149999999989
4.059423630575765e-11,0.0,0.04416109879095544,0.04416186334166504,2.8450904011156908e-05,-7.776834731743065e-12,1.47199999999989
4.14836536788421e-08,3.259232467245354e-11,0.04416107595338216,0.04416185309916808,2.8450904011156908e-05,-7.776834731743065e-12,1.47249999999989
2.0756584881431728e-08,3.9182807692883515e-10,0.04416108988835056,0.04416184866458912,2.845351967273313e-05,-7.776834731743065e-12,1.47299999999989
2.1653259275888903e-08,2.811035987315691e-10,0.0441610512783556,0.04416184997635496,2.8535898913606417e-05,-7.777611887860303e-12,1.47349999999989
0.0,0.0,0.04416104299220264,0.04416184055911032,2.8622407847955778e-05,-7.77838904397754e-12,1.47399999999989
1.7204192237496585e-10,7.972722412818989e-10,0.04416102407820728,0.04416183021673992,2.862240784717862e-05,-7.77922171124601e-12,1.47449999999989
2.079790536319015e-08,0.0,0.04416098734282808,0.04416182852433216,2.8622407846401465e-05,-7.77838904397754e-12,1.47499999999989
0.0,0.0,0.044160988667802,0.0441618192953172,2.870578863123363e-05,-7.77922171124601e-12,1.47549999999989
6.666475423772189e-08,3.990720809365911e-10,0.04416097110016872,0.04416180884861536,2.8705788629568296e-05,-7.779998867363247e-12,1.47599999999989
5.328710007967974e-08,5.1689232061225e-10,0.04416100394523528,0.04416180454609512,2.844059068873861e-05,-7.779998867363247e-12,1.47649999999989
2.0490507436632388e-08,1.08838015683288e-09,0.04416099673493704,0.04416180380556616,2.906790942958093e-05,-7.781608690748953e-12,1.47699999999989
0.0,9.345840074059808e-11,0.04416097278685776,0.04416182935281056,2.915037264483722e-05,-7.782385846866191e-12,1.47749999999989
2.154297896322932e-08,1.04085880192617e-09,0.04416094605410552,0.0441618120251652,2.915037264394904e-05,-7.78321851413466e-12,1.47799999999989
9.850176230230545e-11,2.284817612885348e-10,0.04416099633039704,0.04416183431759672,2.9236113736841318e-05,-7.78321851413466e-12,1.47849999999989
2.0660265921679244e-08,1.0442584297276625e-10,0.04416096482330368,0.0441618381015556,2.923611373839563e-05,-7.783995670251898e-12,1.47899999999989
2.8864823517493754e-08,2.991375966376886e-10,0.04416097334049296,0.0441618167607812,2.9153449708774204e-05,-7.783995670251898e-12,1.47949999999989
2.1117922237301467e-08,5.851627238318002e-10,0.04416097258781088,0.04416181306907432,2.9038825582361483e-05,-7.784828337520366e-12,1.47999999999989
6.275962631530074e-08,6.173735828118865e-11,0.04416095847948776,0.0441618637429992,2.9123100347971942e-05,-7.783995670251898e-12,1.48049999999989
2.8191601830762636e-11,3.5476961646185856e-11,0.04416098721459176,0.04416184751192224,2.9043856384025624e-05,-7.784828337520366e-12,1.48099999999989
3.057827439867378e-08,0.0,0.04416096203869968,0.04416182794645832,2.9043856383137445e-05,-7.78721531702331e-12,1.48149999999989
0.0,0.0,0.04416094435851456,0.0441618142342092,2.8922867067238123e-05,-7.787992473140548e-12,1.48199999999989
4.253756975824974e-08,8.76514083536506e-10,0.04416092159114352,0.04416180179825992,2.8922867066349944e-05,-7.789602296526255e-12,1.48249999999989
1.0768855945864075e-10,1.508795241522698e-10,0.04416094583571496,0.04416181771970896,2.8920981899993592e-05,-7.790434963794723e-12,1.48299999999989
2.154269695964217e-08,5.246155940219488e-10,0.04416091430415016,0.04416178860710936,2.892098189843928e-05,-7.790434963794723e-12,1.48349999999989
4.889864207990868e-11,9.85179993140406e-11,0.0441608832690764,0.04416176934051808,2.883562525357597e-05,-7.790434963794723e-12,1.48399999999989
0.0,5.224687973925946e-10,0.0441608510520184,0.04416174959356816,2.883562525357597e-05,-7.789602296526255e-12,1.48449999999989
7.721104775676446e-08,1.3376964813627268e-09,0.04416083188694296,0.04416173056363784,2.8835625252798813e-05,-7.789602296526255e-12,1.48499999999989
2.1342820399894435e-08,4.2411615885917797e-10,0.04416085543908704,0.0441616710821704,2.797793184483588e-05,-7.788825140409017e-12,1.48549999999989
0.0,0.0,0.04416085098012168,0.04416166489808888,2.806341499361764e-05,-7.790434963794723e-12,1.48599999999989
7.691056912173533e-08,1.7015413592003092e-09,0.04416082295252512,0.04416165348427184,2.806341499361764e-05,-7.791212119911961e-12,1.48649999999989
4.15717602425536e-08,2.1865464300274695e-10,0.04416084958420752,0.0441616069368304,2.826041392478551e-05,-7.790434963794723e-12,1.48699999999989
4.988623403257009e-11,2.9580456140099187e-10,0.04416085503129592,0.04416159803241024,2.809331584874286e-05,-7.791212119911961e-12,1.48749999999989
7.659055199782383e-08,2.4173776175251405e-10,0.04416082523753504,0.0441615956859052,2.809331584874286e-05,-7.792821943297668e-12,1.48799999999989
4.561410416048517e-10,5.210204837013954e-10,0.04416084641121728,0.04416158648562984,2.894404443121168e-05,-7.793599099414905e-12,1.48849999999989
2.1261817355344714e-08,6.135079944069588e-11,0.04416072901854928,0.04416157485942592,2.894404443121168e-05,-7.794431766683374e-12,1.48899999999989
4.13603425605813e-08,0.0,0.04416069333236952,0.04416155254270144,2.8858745720783396e-05,-7.795208922800612e-12,1.48949999999989
0.0,2.1252223592060915e-10,0.04416068682326768,0.04416153839326736,2.869275912953384e-05,-7.796818746186318e-12,1.48999999999989
7.892275871723697e-08,0.0,0.0441606605779028,0.0441615326944452,2.869275912953384e-05,-7.797595902303556e-12,1.49049999999989
0.0,5.4895685219769064e-11,0.04416068379283304,0.04416152194789184,2.945464253922836e-05,-7.798428569572025e-12,1.49099999999989
3.02693112796959e-08,0.0,0.04416064048438152,0.04416150108200776,2.945464253834018e-05,-7.800038392957731e-12,1.49149999999989
4.8337757407868054e-11,0.0,0.04416062470127392,0.04416148718422584,2.957444193596448e-05,-7.800815549074969e-12,1.49199999999989
2.019332015490427e-08,2.5293184213737163e-10,0.04416058949025736,0.04416147448751808,2.9574441935187323e-05,-7.802425372460675e-12,1.49249999999989
2.0672762078566276e-08,1.695672768864398e-10,0.04416056541679192,0.0441614585421788,2.9493715273609666e-05,-7.803202528577913e-12,1.49299999999989
9.341956648534211e-08,0.0,0.04416054829974136,0.04416145114092992,2.9576765867234123e-05,-7.80481235196362e-12,1.49349999999989
2.0801007118154136e-08,4.353335747442344e-11,0.04416059027940984,0.04416143998417816,3.0207927805614432e-05,-7.806422175349326e-12,1.49399999999989
5.700805287556232e-08,1.8420712177835696e-10,0.04416055729905424,0.0441614524021548,3.0291563391182663e-05,-7.806422175349326e-12,1.49449999999989
0.0,0.0,0.04416055941647576,0.0441614492406076,2.961754929919902e-05,-7.807199331466563e-12,1.49499999999989
2.134931152003583e-08,2.9811128565704337e-10,0.04416051389506992,0.04416144034938248,2.961754929919902e-05,-7.80880915485227e-12,1.49549999999989
2.128985416433027e-08,2.709679217116623e-10,0.044160511108704,0.04416143895516528,2.9701985907237827e-05,-7.80880915485227e-12,1.49599999999989
2.075398815998275e-08,2.0421896118616445e-10,0.04416050245459064,0.04416143145490984,2.9616894644757252e-05,-7.809586310969507e-12,1.49649999999989
2.579724003859418e-10,5.185020815479113e-10,0.0441604942434536,0.04416142615300968,2.9699027858431926e-05,-7.811196134355214e-12,1.49699999999989
0.0,2.324303180478715e-10,0.04416043541811784,0.044161415510376,2.9699027857543747e-05,-7.810418978237976e-12,1.49749999999989
0.0,0.0,0.0441604082314364,0.04416141125188664,2.9699027858431926e-05,-7.81280595774092e-12,1.49799999999989
2.122619936067993e-08,4.131000819196373e-10,0.04416038824434808,0.044161400760226,2.9699027857543747e-05,-7.81363862500939e-12,1.49849999999989
4.92172760879761e-11,0.0,0.04416038664298384,0.04416140831896632,2.9783802452776342e-05,-7.814415781126627e-12,1.49899999999989
2.1964497519399995e-08,0.0,0.04416036073909616,0.04416139906836048,2.9783802451999186e-05,-7.815192937243864e-12,1.49949999999989
5.420087976354404e-08,4.7461597152409496e-11,0.04416035086484504,0.04416138770908768,2.969722994883295e-05,-7.816025604512333e-12,1.49999999999989
1.3735024229077908e-10,5.642047176679377e-10,0.04416037242542672,0.04416136777779056,3.0326127828828042e-05,-7.818412584015277e-12,1.50049999999989
2.1120357761306163e-08,2.4858855945941727e-10,0.04416031078327408,0.04416136323039048,3.0326127827162708e-05,-7.819189740132515e-12,1.50099999999989
2.1056355041515484e-08,3.0054120303546483e-10,0.0441602725205644,0.04416136039066584,3.0410003255987306e-05,-7.820022407400984e-12,1.50149999999989
4.33969992857941e-08,0.0,0.04416026145608488,0.04416133029804296,3.032543025838219e-05,-7.819189740132515e-12,1.50199999999989
2.1288268398089727e-08,2.6608976133601914e-10,0.04416027197956584,0.04416131367403224,3.0152828668805753e-05,-7.820799563518221e-12,1.50249999999989
2.1128712154871998e-08,1.1306647978992501e-10,0.04416025174076128,0.04416132944238728,3.023777780075676e-05,-7.830402992681229e-12,1.50299999999989
1.5716735551896122e-10,3.947352167354978e-11,0.04416023601889688,0.04416130250422856,3.01529157920033e-05,-7.831235659949698e-12,1.50349999999989
2.0886725196622713e-08,0.0,0.04416019013902232,0.04416127932657856,3.01529157920033e-05,-7.832012816066936e-12,1.50399999999989
4.011383586410844e-11,9.543624224228608e-11,0.04416018199083952,0.0441612640242944,3.0236947730410968e-05,-7.832789972184173e-12,1.50449999999989
6.234720378861525e-11,2.521491210272231e-10,0.04416015553676208,0.04416123467124712,3.0236947730410968e-05,-7.833622639452642e-12,1.50499999999989
0.0,5.821140791617552e-10,0.04416012537804488,0.0441612260243348,3.0236947730410968e-05,-7.84322606861565e-12,1.50549999999989
0.0,3.7881760228675176e-11,0.0441601056874168,0.04416122409487192,3.0236947730410968e-05,-7.851996830510188e-12,1.50599999999989
2.1687411123905154e-08,8.015663827132258e-11,0.0441600887408632,0.04416122017852952,3.0236947731188124e-05,-7.852829497778657e-12,1.50649999999989
2.0749424081700774e-08,1.9940744819257894e-09,0.0441600713710788,0.04416119595791784,3.0151107072828864e-05,-7.852829497778657e-12,1.50699999999989
1.5564152050506763e-10,4.5226648121010626e-10,0.04416005597181624,0.04416115797228,3.0067833815206058e-05,-7.85999043628749e-12,1.50749999999989
0.0,5.856367960022091e-10,0.0441600081403656,0.04416114946994856,3.0067833815206058e-05,-7.868039553216022e-12,1.50799999999989
0.0,6.199048011024111e-10,0.04415998421639992,0.04416113473870704,3.0067833813540723e-05,-7.874423335607617e-12,1.50849999999989
2.1886520373826102e-10,1.645267186378696e-10,0.04415996577587752,0.04416112466236888,3.0067833813540723e-05,-7.879197294613505e-12,1.50899999999989
4.9876873464693716e-11,4.786306420645481e-10,0.04415991605836064,0.0441611173972932,3.0067833813540723e-05,-7.88563658815633e-12,1.50949999999989
0.0,0.0,0.04415988399935952,0.04416110809967024,3.0067833812763567e-05,-7.892020370547925e-12,1.50999999999989
1.4338951553893864e-10,1.2255864378918346e-10,0.04415986418157288,0.04416109637991856,3.0067833811209255e-05,-7.893630193933632e-12,1.51049999999989
6.969135685208627e-11,1.6610416514462045e-10,0.04415989367265248,0.04416106565124864,3.00678338104321e-05,-7.892797526665163e-12,1.51099999999989
0.0,0.0,0.0441598686553588,0.0441610567162944,3.006783380954392e-05,-7.893630193933632e-12,1.51149999999989
3.695823508342855e-11,3.310835980374627e-10,0.04415985107073112,0.04416104028365496,3.00678338104321e-05,-7.89440735005087e-12,1.51199999999989
0.0,7.19242797264652e-10,0.04415982882994288,0.04416101783488472,3.0067833808766764e-05,-7.901623799710933e-12,1.51249999999989
0.0,2.9687040326020764e-10,0.04415981207187048,0.04416102545545416,3.006783380954392e-05,-7.909617405488234e-12,1.51299999999989
5.1638804343667744e-11,2.527080003589255e-10,0.0441597964119772,0.04416102580410912,3.0067833808766764e-05,-7.917611011265535e-12,1.51349999999989
8.807535950561274e-11,8.757528036085205e-11,0.04415977478201024,0.04416102412226696,3.0067833807989608e-05,-7.925604617042836e-12,1.51399999999989
0.0,1.4891920335768916e-10,0.04415974454988256,0.04416100058699272,3.0067833808766764e-05,-7.926437284311305e-12,1.51449999999989
7.022431941505758e-11,1.920859998838509e-10,0.04415972542662448,0.04416097169471176,3.0067833807989608e-05,-7.926437284311305e-12,1.51499999999989
2.1025542480679338e-08,5.187399815254068e-11,0.04415969788308576,0.04416095968671696,3.0067833808766764e-05,-7.934430890088606e-12,1.51549999999989
3.616826511898541e-08,6.904671209784219e-10,0.04415969218922832,0.04416094001847552,2.998350923033577e-05,-7.936040713474313e-12,1.51599999999989
3.1146799674142134e-08,5.649847187316759e-10,0.04415968834408832,0.04416094755962784,3.0010495149612737e-05,-7.945588631486089e-12,1.51649999999989
2.1259947281804248e-08,9.918904864125722e-10,0.04415970803422472,0.04416095793683104,3.013237061200158e-05,-7.954414904531859e-12,1.51699999999989
5.1118803634508936e-11,5.063423985651738e-11,0.04415970701583192,0.04416096308586344,3.0047377339137427e-05,-7.96640531319781e-12,1.51749999999989
4.6437603762328195e-11,2.7113480211005125e-10,0.04415968192829968,0.04416094731852128,3.0047377337583114e-05,-7.965628157080573e-12,1.51799999999989
0.0,0.0,0.04415965602153112,0.04416093258740504,3.004737733836027e-05,-7.965628157080573e-12,1.51849999999989
1.0075967837863686e-10,4.5797583780871065e-10,0.0441596379789096,0.04416091923532688,3.0047377337583114e-05,-7.96640531319781e-12,1.51899999999989
5.4516225762857307e-08,0.0,0.04415960542705872,0.0441609107450484,3.0047377337583114e-05,-7.974398918975112e-12,1.51949999999989
5.876159975271023e-11,0.0,0.04415962171379112,0.0441608970049288,2.9414818651152252e-05,-7.97523158624358e-12,1.51999999999989
8.253919769884988e-11,4.0750403051958983e-11,0.04415957389666592,0.04416088342616744,2.941481865204043e-05,-7.976008742360818e-12,1.52049999999989
7.630992568397055e-08,4.987776025533464e-10,0.04415953119450008,0.04416086380470192,2.941481865204043e-05,-7.97523158624358e-12,1.52099999999989
5.204185896112712e-08,2.1542816142083865e-10,0.04415953193647552,0.044160858005956,3.0293899454414408e-05,-7.985612171523826e-12,1.52149999999989
1.9469104106661916e-10,5.705581562764905e-10,0.04415952125171904,0.04416085301241288,2.967275989762541e-05,-7.986389327641064e-12,1.52199999999989
4.244915312312525e-08,1.936578244987608e-09,0.04415944244495592,0.04416090551376024,2.9672759896737233e-05,-7.98799915102677e-12,1.52249999999989
6.416813183585113e-08,3.9328719447784266e-10,0.04415942676824872,0.04416087227100472,2.950308018800918e-05,-7.98799915102677e-12,1.52299999999989
5.1946133360070146e-08,1.2402943949663126e-10,0.0441594367433208,0.0441608608630024,2.875560101833763e-05,-7.987221994909532e-12,1.52349999999989
7.95755961124911e-11,5.171107986257084e-10,0.04415942697296232,0.044160835708088,2.854820389119883e-05,-7.986389327641064e-12,1.52399999999989
0.0,7.873397628310741e-10,0.044159379110608,0.0441608029518352,2.854820389119883e-05,-7.98799915102677e-12,1.52449999999989
2.127797783801899e-08,1.904397611829367e-10,0.044159349609854,0.04416078002553336,2.8548203890421675e-05,-7.98799915102677e-12,1.52499999999989
5.047792045465016e-11,2.0428344432721346e-10,0.04415933330965192,0.0441607699674284,2.8463425375213625e-05,-7.987221994909532e-12,1.52549999999989
2.1254994805874894e-08,0.0,0.04415930082129384,0.04416075143770192,2.846342537443647e-05,-7.98799915102677e-12,1.52599999999989
1.1258727977692118e-10,5.182689555294218e-10,0.04415929222679904,0.04416073380063736,2.8378612825563643e-05,-7.987221994909532e-12,1.52649999999989
2.0711779923077156e-08,5.136111189130155e-10,0.04415925264858936,0.04416071625438392,2.83786128263408e-05,-7.988831818295239e-12,1.52699999999989
1.255058418303534e-10,1.0209944001360327e-10,0.04415924368522544,0.04416071808473688,2.8295414655987727e-05,-7.988831818295239e-12,1.52749999999989
3.9234879234406606e-11,7.16378720233557e-10,0.04415920601577872,0.04416069085777304,2.829541465521057e-05,-7.98799915102677e-12,1.52799999999989
1.240334362995199e-10,4.82492316933314e-10,0.04415917678108832,0.04416064229757992,2.829541465521057e-05,-7.989608974412477e-12,1.52849999999989
4.1769051037365834e-08,0.0,0.04415913711940552,0.04416061217029736,2.8295414653545237e-05,-7.999989559692722e-12,1.52899999999989
9.1576315974784e-11,2.1302976049852873e-10,0.0441591420470028,0.04416059515063808,2.828985730796152e-05,-7.999989559692722e-12,1.52949999999989
2.1106618799948684e-08,2.2057159571042817e-10,0.04415914317378072,0.04416057429692032,2.828985730796152e-05,-8.008815832738492e-12,1.52999999999989
2.0632323363689586e-08,1.4405952125651211e-10,0.04415913529918976,0.04416056537733464,2.820534392555807e-05,-8.01758659463303e-12,1.53049999999989
2.0595345519291985e-08,4.365775796433269e-11,0.0441591277336152,0.04416055752440296,2.8288371568763182e-05,-8.024025888175856e-12,1.53099999999989
9.644744031200858e-11,8.892241595837014e-10,0.04415911209588024,0.04416053734619688,2.820630464073215e-05,-8.023193220907388e-12,1.53149999999989
2.0665999467261997e-10,2.2324664339379297e-10,0.0441590733317624,0.04416054383980648,2.820630464073215e-05,-8.028022691064507e-12,1.53199999999989
2.0836101198573598e-08,1.664392026978767e-10,0.044159051022254,0.04416049954220096,2.820630464073215e-05,-8.027190023796038e-12,1.53249999999989
0.0,3.1932327615447065e-10,0.04415903704063168,0.04416045446669504,2.8122795068030726e-05,-8.028022691064507e-12,1.53299999999989
4.2927925103519726e-11,0.0,0.04415901474826048,0.04416041381692872,2.8122795068030726e-05,-8.033629317338864e-12,1.53349999999989
5.978456400074217e-08,3.7472767944191077e-10,0.044158988539826,0.04416039343007304,2.812279506636539e-05,-8.033629317338864e-12,1.53399999999989
4.426480015862211e-11,1.0926047219750323e-09,0.04415900724969328,0.04416035095742896,2.8825751383965148e-05,-8.041622923116165e-12,1.53449999999989
4.231646839880643e-08,0.0,0.044158977042942,0.04416035444275672,2.8825751384742304e-05,-8.049616528893466e-12,1.53499999999989
2.143853960329123e-08,0.0,0.04415898404502368,0.04416034304629528,2.8825112031172218e-05,-8.049616528893466e-12,1.53549999999989
1.6679272546449297e-10,1.0134999228750274e-09,0.04415897761659376,0.04416032942876464,2.8910738215981446e-05,-8.050393685010704e-12,1.53599999999989
8.739223927856088e-11,1.5757368326818622e-10,0.04415892663248968,0.04416033551315888,2.8910738215981446e-05,-8.050393685010704e-12,1.53649999999989
2.184337367927558e-08,2.7913991951233896e-10,0.04415888740248432,0.04416030112756904,2.8910738215981446e-05,-8.048839372776229e-12,1.53699999999989
6.337062447708819e-08,2.517720754102726e-10,0.04415888640179568,0.04416027382415928,2.8823938840738528e-05,-8.048839372776229e-12,1.53749999999989
2.0594735201939773e-08,3.3794280568377744e-10,0.04415891833852752,0.0441602559174528,2.8909045415193013e-05,-8.049616528893466e-12,1.53799999999989
1.5523712176834792e-10,2.9265759954322235e-10,0.0441589094305172,0.04416024066188728,2.8826147559168902e-05,-8.057610134670767e-12,1.53849999999989
2.1086434480455107e-08,2.518433586673474e-10,0.04415886051067688,0.04416022505115512,2.8826147559168902e-05,-8.067213563833775e-12,1.53899999999989
1.2851152086934547e-10,6.650104078520513e-11,0.04415885264943016,0.04416020985694192,2.8910804613535568e-05,-8.075207169611076e-12,1.53949999999989
0.0,3.979001572673724e-10,0.04415881003948432,0.0441601929913884,2.8910804614423746e-05,-8.076039836879545e-12,1.53999999999989
0.0,2.572465643280175e-10,0.04415878652063352,0.04416017318635208,2.8910804613535568e-05,-8.083200775388377e-12,1.54049999999989
0.0,4.3156551943202004e-10,0.04415876751144408,0.04416012147769368,2.8910804613535568e-05,-8.083200775388377e-12,1.54099999999989
2.1192446159057354e-08,1.4150584176642056e-10,0.044158749969144,0.04416010196397216,2.8910804612758412e-05,-8.088807401662734e-12,1.54149999999989
8.905159942784735e-11,5.792355206590827e-10,0.04415876181020024,0.04416006162361008,2.8995008161558644e-05,-8.088807401662734e-12,1.54199999999989
1.9499648423737526e-10,2.2431415752643957e-10,0.04415873159314144,0.04416010074111864,2.8995008160781488e-05,-8.092804204551385e-12,1.54249999999989
1.347654418615285e-10,3.02115520101065e-10,0.04415867911486072,0.0441600966079052,2.8995008161558644e-05,-8.095191184054329e-12,1.54299999999989
2.1331899358045803e-08,1.8186328137881347e-10,0.04415862987552608,0.04416007774990944,2.89950081623358e-05,-8.097633674708504e-12,1.54349999999989
1.2369247986976362e-10,4.735931993793407e-10,0.04415862446752904,0.04416003557655416,2.9080174397622116e-05,-8.098410830825742e-12,1.54399999999989
2.1191359604599835e-08,0.0,0.04415858453092752,0.04416002951893752,2.9080174396733938e-05,-8.100020654211448e-12,1.54449999999989
2.9568479609221043e-11,3.06190350851665e-11,0.04415857511108624,0.04416001594265712,2.8995329049541496e-05,-8.100020654211448e-12,1.54499999999989
1.3339263080225372e-07,7.659471945586915e-10,0.044158548392202,0.04415999594132224,2.8995329049541496e-05,-8.100797810328686e-12,1.54549999999989
4.393863745066895e-11,1.1080559386700273e-10,0.04415860362489928,0.04415999333656832,3.0031475715230904e-05,-8.102407633714392e-12,1.54599999999989
4.859983943061863e-11,4.755876040207774e-10,0.04415853717096064,0.04415996301203544,3.0031475715230904e-05,-8.101630477597155e-12,1.54649999999989
4.001207698500764e-11,0.0,0.04415848915269648,0.044159923850346,3.0031475715230904e-05,-8.105627280485805e-12,1.54699999999989
0.0,1.0258784099992369e-10,0.04415845217442544,0.04415990271077928,3.0031475714342726e-05,-8.105627280485805e-12,1.54749999999989
1.9970097839272505e-08,0.0,0.04415842692133736,0.04415987066935,3.0031475715230904e-05,-8.107237103871512e-12,1.54799999999989
1.192354737583612e-07,0.0,0.04415841942285376,0.04415985116583328,3.0111649065633905e-05,-8.106404436603043e-12,1.54849999999988
2.1430440401426498e-08,3.630003242438562e-10,0.04415845165897616,0.0441598345784388,2.8618185500817184e-05,-8.107237103871512e-12,1.54899999999988
6.978204927787779e-08,0.0,0.0441584527874104,0.04415983055893248,2.8532939799208457e-05,-8.113620886263107e-12,1.54949999999988
2.1445660962349233e-08,4.0044448312848147e-10,0.04415846635195848,0.04415981766398832,2.8811676351936377e-05,-8.112788218994638e-12,1.54999999999988
0.0,5.20113042912218e-10,0.04415846078441112,0.04415981564553464,2.8896964313629425e-05,-8.119227512537464e-12,1.55049999999988
4.201211952631345e-08,2.6681424014629584e-09,0.04415843298783088,0.0441598008911984,2.889696431440658e-05,-8.12483413881182e-12,1.55099999999988
6.606088592819859e-11,8.123775957491475e-11,0.04415844601078776,0.04415975064026288,2.8894990519945374e-05,-8.129608097817709e-12,1.55149999999988
0.0,5.306773631641448e-10,0.04415841303190464,0.04415972076774976,2.8894990520833552e-05,-8.130385253934946e-12,1.55199999999988
2.1411180238517513e-08,0.0,0.04415839109227432,0.04415971918972728,2.8894990519945374e-05,-8.134437567974828e-12,1.55249999999988
1.499479263672443e-08,0.0,0.04415838400850576,0.04415970668063608,2.8809330691936808e-05,-8.134437567974828e-12,1.55299999999988
5.582664192038678e-11,2.1877503975087365e-10,0.04415836880610624,0.04415969247066592,2.886801714396814e-05,-8.134437567974828e-12,1.55349999999988
1.499206266422637e-07,3.7364415728102784e-10,0.04415833558563336,0.04415965041579968,2.8868017143190983e-05,-8.135214724092066e-12,1.55399999999988
1.2478816040217833e-07,0.0,0.0441583645268148,0.044159619513024,3.0136899586419297e-05,-8.138434370863479e-12,1.55449999999988
4.215585848454939e-08,0.0,0.04415836844446368,0.04415959992791544,2.9089387228009578e-05,-8.139211526980716e-12,1.55499999999988
0.0,3.4353343988935414e-09,0.04415830637732272,0.04415958320235208,2.9258343481552984e-05,-8.140821350366423e-12,1.55549999999988
0.0,0.0,0.04415825550058968,0.04415951063445768,2.9258343481552984e-05,-8.144818153255073e-12,1.55599999999988
2.1119239759781472e-08,1.2244943947692377e-10,0.04415822198530368,0.04415948890805408,2.9258343481552984e-05,-8.145595309372311e-12,1.55649999999988
6.324320234174508e-11,3.0481603352505715e-11,0.0441582153754816,0.04415945525969864,2.9173684020777912e-05,-8.145595309372311e-12,1.55699999999988
8.612958991849329e-08,2.880541638550227e-10,0.04415818024637952,0.04415942990476864,2.917368402155507e-05,-8.147205132758017e-12,1.55749999999988
8.151807701084479e-11,7.253912054361322e-11,0.04415822903457736,0.04415939156076536,2.9843823854402984e-05,-8.156031405803787e-12,1.55799999999988
2.1388117436849097e-08,1.0281584611471217e-10,0.04415817199274944,0.04415935786601528,2.9843823853625828e-05,-8.156031405803787e-12,1.55849999999988
0.0,0.0,0.04415816065192504,0.04415932131391408,2.99283571447706e-05,-8.156031405803787e-12,1.55899999999988
6.054893143814244e-08,3.872653586700636e-10,0.04415813465625064,0.04415929999521768,2.9928357143993445e-05,-8.157585718038263e-12,1.55949999999988
2.134717456275803e-08,5.040248080012688e-11,0.04415811090744304,0.04415927659641848,3.0649036575236543e-05,-8.16718914720127e-12,1.55999999999988
3.1213269836849467e-08,3.699351172614662e-10,0.04415807331567624,0.04415925148687296,3.0734292267964314e-05,-8.16718914720127e-12,1.56049999999988
5.271859191552375e-08,1.3680823834905098e-10,0.04415810272478808,0.0441592352783884,3.085746086561869e-05,-8.175238264129803e-12,1.56099999999988
2.137391224427132e-08,2.533692006201349e-10,0.04415812347150968,0.04415925393312,3.089265239042405e-05,-8.17601542024704e-12,1.56149999999988
2.0057022397101942e-08,7.880016084094166e-11,0.04415811522378752,0.04415924732644256,3.0978485340837913e-05,-8.184786182141579e-12,1.56199999999988
0.0,2.876073615376562e-10,0.04415809615692464,0.04415923381168256,3.08982158143678e-05,-8.184009026024341e-12,1.56249999999988
5.540934847753087e-08,5.973030403616519e-10,0.04415807193360184,0.0441592269072244,3.08982158143678e-05,-8.192002631801643e-12,1.56299999999988
9.126342728066339e-08,4.052785607111531e-10,0.0441580927135956,0.04415924431460872,3.155723397996191e-05,-8.20160606096465e-12,1.56349999999988
9.035480003083407e-11,7.649943872811704e-11,0.04415808558010352,0.04415924454603464,3.2313550979212735e-05,-8.209599666741951e-12,1.56399999999988
9.308774175792456e-08,3.0370359699327665e-10,0.04415801419626984,0.04415922121601752,3.231355097998989e-05,-8.21043233401042e-12,1.56449999999988
7.461788904122857e-08,4.189925559283658e-10,0.04415802188338864,0.0441592142492576,3.127578325357039e-05,-8.219203095904959e-12,1.56499999999988
0.0,1.2396450393969971e-09,0.04415798943650256,0.04415922650167136,3.0566467177584045e-05,-8.225586878296554e-12,1.56549999999988
1.8093923568468506e-07,0.0,0.044157923348506,0.04415917852844888,3.05664671783612e-05,-8.23202617183938e-12,1.56599999999988
0.0,0.0,0.04415795088495608,0.04415915836375736,2.89854664383693e-05,-8.232803327956617e-12,1.56649999999988
1.7625087500583447e-10,3.3455672260318536e-10,0.0441578684514824,0.0441591416703052,2.89854664383693e-05,-8.232803327956617e-12,1.56699999999988
4.2142244319198774e-08,5.662820004581626e-10,0.04415779028043928,0.04415913643362176,2.898546643681499e-05,-8.238409954230974e-12,1.56749999999988
4.9822243552988255e-11,4.89226797961706e-10,0.04415776345940384,0.0441591040139164,2.898756068003827e-05,-8.246403560008275e-12,1.56799999999988
1.277170383340298e-10,3.5700632033952573e-10,0.04415771798802888,0.04415910107538136,2.898756068003827e-05,-8.253620009668339e-12,1.56849999999988
1.4659488720147884e-08,1.5854551699279185e-10,0.04415766841219656,0.04415909974131192,2.8987560678372937e-05,-8.260003792059933e-12,1.56899999999988
4.177984347375485e-11,1.3251903741018367e-10,0.04415764611784904,0.04415905971640672,2.892926648723204e-05,-8.260836459328402e-12,1.56949999999988
8.485061591539944e-08,3.4768712214860997e-10,0.04415761342361688,0.04415901400585296,2.892926648723204e-05,-8.260836459328402e-12,1.56999999999988
0.0,0.0,0.04415765934359488,0.04415900172240296,2.8927266386369332e-05,-8.267997397837235e-12,1.57049999999988
2.0738921045759806e-08,0.0,0.04415763370972096,0.0441589857151776,2.8927266386369332e-05,-8.268830065105703e-12,1.57099999999988
2.998969896028658e-08,0.0,0.04415762457638032,0.04415896961931792,2.8844229716828984e-05,-8.269607221222941e-12,1.57149999999988
2.882826639905023e-08,5.924909590726557e-10,0.04415762224990888,0.0441589536521948,2.8962793132025766e-05,-8.268830065105703e-12,1.57199999999988
0.0,0.0,0.04415761361988976,0.04415894035973736,2.8848464999176038e-05,-8.276823670883005e-12,1.57249999999988
1.309056821274801e-10,4.5144223775883674e-10,0.04415758854268808,0.04415892451293832,2.884846499839888e-05,-8.276823670883005e-12,1.57299999999988
3.420668048120801e-08,8.062504136541193e-11,0.04415759676506,0.04415894294473144,2.8848464997621726e-05,-8.284040120543068e-12,1.57349999999988
0.0,0.0,0.0441576033805044,0.04415891714717744,2.8821628600739224e-05,-8.284040120543068e-12,1.57399999999988
2.145695728039687e-08,4.4590392489496367e-10,0.0441575819617128,0.04415889876173384,2.8821628599962068e-05,-8.284817276660306e-12,1.57449999999988
1.6223519749836157e-10,0.0,0.04415757850606232,0.0441589033210624,2.8905697557535248e-05,-8.290423902934663e-12,1.57499999999988
1.2687192268989733e-10,0.0,0.04415752957423296,0.04415889003023048,2.8905697558423427e-05,-8.2912010590519e-12,1.57549999999988
2.0790910319756772e-08,0.0,0.04415748365224824,0.04415887494791992,2.8905697558423427e-05,-8.2912010590519e-12,1.57599999999988
2.09676640841594e-08,7.938445595323529e-10,0.04415747054455184,0.04415885948649976,2.898891921920832e-05,-8.2912010590519e-12,1.57649999999988
3.9792641404190476e-11,3.608070370253458e-10,0.04415744082388416,0.04415882484963584,2.907250702643971e-05,-8.298417508711964e-12,1.57699999999988
6.847535732878995e-11,9.000288014870961e-11,0.04415740725206992,0.0441588183669444,2.9072507027216865e-05,-8.305633958372027e-12,1.57749999999988
8.115402552050233e-08,4.257311864153124e-11,0.04415737334250352,0.04415878812977528,2.907250702643971e-05,-8.304801291103558e-12,1.57799999999988
2.074328912110568e-08,5.450893555969394e-10,0.04415738425700352,0.04415876061342528,2.8429803141549748e-05,-8.304801291103558e-12,1.57849999999988
2.0470049759413467e-08,0.0,0.04415733970194712,0.04415873746199824,2.834671764317953e-05,-8.312017740763622e-12,1.57899999999988
0.0,3.973327916684255e-11,0.04415731478860864,0.0441587187998244,2.842916738798884e-05,-8.312017740763622e-12,1.57949999999988
9.919375583422596e-08,5.497562405309964e-10,0.0441572852585496,0.04415870857959224,2.842916738798884e-05,-8.31279489688086e-12,1.57999999999988
3.4226531678283045e-08,0.0,0.04415728928401312,0.044158695843408,2.7404576412815018e-05,-8.319234190423686e-12,1.58049999999988
2.1037343360397198e-08,3.399960799010948e-10,0.04415726851463712,0.04415868013600456,2.726766083194221e-05,-8.319234190423686e-12,1.58099999999988
4.1704781364448884e-08,5.1263042422089455e-11,0.04415724598958048,0.04415865466758656,2.718340385521323e-05,-8.326395128932518e-12,1.58149999999988
1.227597606900943e-10,7.416176006636022e-11,0.04415724822521024,0.04415862751466824,2.718635594078922e-05,-8.327227796200987e-12,1.58199999999988
0.0,4.3841201502470284e-11,0.04415720472166176,0.04415859589597856,2.7186355940012064e-05,-8.327227796200987e-12,1.58249999999988
4.620296506496757e-11,0.0,0.04415717779744464,0.04415856747308928,2.7186355940012064e-05,-8.327227796200987e-12,1.58299999999988
2.0538814801684957e-08,1.8765591858205255e-10,0.04415714811243056,0.04415854816120592,2.7186355939234907e-05,-8.326395128932518e-12,1.58349999999988
3.563912359672017e-11,4.217991039778823e-09,0.04415712658823224,0.04415850327360888,2.7268513155154217e-05,-8.326395128932518e-12,1.58399999999988
1.4007640186664005e-10,2.0501825584440247e-09,0.04415710984989768,0.04415848920810296,2.7268513156042395e-05,-8.333611578592581e-12,1.58449999999988
2.066757256308227e-08,1.1118594378523028e-09,0.04415712713820496,0.04415842174152816,2.7268513155154217e-05,-8.342437851638351e-12,1.58499999999988
2.0064552644361022e-08,3.997295550117741e-11,0.04415712205135384,0.04415839485093288,2.7351482751236667e-05,-8.349598790147184e-12,1.58549999999988
6.156965959985827e-08,0.0,0.04415710133321088,0.04415836862627136,2.743158683193858e-05,-8.349598790147184e-12,1.58599999999988
7.16940784795117e-08,8.084933555974061e-10,0.04415711120470264,0.0441583498773008,2.670065744403427e-05,-8.348821634029946e-12,1.58649999999988
2.121613999761518e-08,0.0,0.04415710861601032,0.0441583582684104,2.6004319914396667e-05,-8.35603808369001e-12,1.58699999999988
0.0,1.0956499180148072e-09,0.04415705391852944,0.04415834710835744,2.5919938283935906e-05,-8.35603808369001e-12,1.58749999999988
2.0352303758963686e-08,7.767357590449109e-10,0.0441570124375112,0.0441583560855416,2.5919938283935906e-05,-8.36403168946731e-12,1.58799999999988
1.1306381712122837e-07,5.614800291375843e-11,0.04415698445996752,0.04415833946588664,2.6001495638361405e-05,-8.372025295244612e-12,1.58849999999988
1.99740118403402e-08,6.263776303194746e-11,0.04415702889976112,0.04415831870598064,2.693379723284206e-05,-8.371192627976143e-12,1.58899999999988
8.116636480287598e-08,0.0,0.04415698589607088,0.04415831695516592,2.701364141122209e-05,-8.372025295244612e-12,1.58949999999988
2.0761415357728463e-08,1.2844730418182237e-09,0.04415700848150736,0.04415830116257256,2.7016231396781443e-05,-8.37280245136185e-12,1.58999999999988
2.078199543703585e-08,2.7200959540341074e-10,0.04415698682428984,0.04415832424169312,2.6932699150439277e-05,-8.379186233753444e-12,1.59049999999988
1.7798960222359383e-10,5.50692477729875e-10,0.04415696378704232,0.04415831572414936,2.70159228503708e-05,-8.38562552729627e-12,1.59099999999988
0.0,1.5795487834369126e-10,0.04415690778791872,0.0441582953889244,2.7015922851147955e-05,-8.395228956459277e-12,1.59149999999988
1.5131767366893811e-10,0.0,0.04415687785481336,0.04415828345255352,2.70159228503708e-05,-8.401612738850872e-12,1.59199999999988
2.0830481679834367e-08,0.0,0.04415683091470024,0.04415826820505816,2.7015922849593643e-05,-8.401612738850872e-12,1.59249999999988
2.0469669757827713e-08,1.3985759980683632e-09,0.04415680285838224,0.04415825230548768,2.7099140824771162e-05,-8.401612738850872e-12,1.59299999999988
0.0,2.4398288250848665e-10,0.04415680802367736,0.04415821748379912,2.7181047729585295e-05,-8.408829188510936e-12,1.59349999999988
5.3233082879244886e-08,1.6459576063221348e-10,0.04415678341079608,0.04415822831159088,2.718104772880814e-05,-8.415990127019768e-12,1.59399999999988
3.242831697614079e-11,3.230541598120418e-10,0.04415680180374448,0.04415818984441152,2.655146949281928e-05,-8.416822794288237e-12,1.59449999999988
0.0,2.5429471722793195e-10,0.04415675600481096,0.04415817887341296,2.655146949281928e-05,-8.4240392439483e-12,1.59499999999988
2.0291214805623348e-08,8.218895147793503e-10,0.04415672488754856,0.04415815777979568,2.655146949281928e-05,-8.425593556182776e-12,1.59549999999988
5.1205246799634896e-08,9.017023933077795e-11,0.04415668800810264,0.04415816565528736,2.6632569869566858e-05,-8.425593556182776e-12,1.59599999999988
1.4027064232369213e-10,0.0,0.044156697420568,0.04415814035812848,2.6428905326336682e-05,-8.424816400065538e-12,1.59649999999988
2.0546825435507898e-08,0.0,0.04415669909908632,0.04415812196706144,2.642890532722486e-05,-8.424816400065538e-12,1.59699999999988
4.9544243707622115e-11,2.640707999490566e-10,0.044156694450114,0.04415810497078872,2.6511446339139155e-05,-8.425593556182776e-12,1.59749999999988
1.0030539503852465e-07,0.0,0.04415668202221496,0.04415809655356,2.6511446338362e-05,-8.426426223451244e-12,1.59799999999988
2.148758272008111e-08,2.582783278914924e-09,0.04415671597779928,0.04415808180944592,2.5977087313555636e-05,-8.426426223451244e-12,1.59849999999988
6.46715231991668e-08,1.8660068837328403e-09,0.04415668558977824,0.04415802962829368,2.5891217426354807e-05,-8.427203379568482e-12,1.59899999999988
0.0,6.074932848432191e-10,0.04415673343908232,0.0441579789214712,2.6149034666356208e-05,-8.427203379568482e-12,1.59949999999988
0.0,4.2385824017276974e-10,0.04415670389655464,0.04415801148155576,2.6149034666356208e-05,-8.436029652614252e-12,1.59999999999988
0.0,2.7160296234285397e-10,0.04415667934677088,0.04415801284447536,2.6149034666356208e-05,-8.444023258391553e-12,1.60049999999988
2.1655381196583612e-08,5.771678412980208e-10,0.04415665740338992,0.04415800123887112,2.6149034665579052e-05,-8.450407040783148e-12,1.60099999999988
3.248568081204439e-11,1.2975320123898015e-10,0.0441566504584024,0.04415800476054464,2.6063083030436474e-05,-8.456790823174742e-12,1.60149999999988
8.929000759605454e-08,3.8109768119021226e-10,0.04415662284942552,0.04415797083015336,2.6063083029548295e-05,-8.457623490443211e-12,1.60199999999988
2.0779358476941123e-08,2.137704957494435e-09,0.04415663456060064,0.04415793464039384,2.6093809212035524e-05,-8.463230116717568e-12,1.60249999999988
7.922080352829042e-11,3.9472959623143566e-11,0.04415661755927592,0.0441578821308968,2.601055146556064e-05,-8.47122372249487e-12,1.60299999999988
1.3361511924658842e-08,4.151424828902073e-10,0.04415657780296048,0.04415785660079296,2.601055146556064e-05,-8.4703910552264e-12,1.60349999999988
2.1172820482973087e-08,8.698917627891767e-10,0.04415656198489472,0.0441578399161112,2.5957016816735567e-05,-8.475997681500758e-12,1.60399999999988
2.113192687502874e-08,3.1429368135826863e-10,0.04415654690921288,0.04415784927194024,2.5872378298430476e-05,-8.481604307775115e-12,1.60449999999988
2.068492264278854e-08,1.6467559954547184e-10,0.04415652939737344,0.04415783759498712,2.5956852099162653e-05,-8.486433777932234e-12,1.60499999999988
2.0766709359076874e-08,1.9983631416309322e-10,0.04415651666804344,0.04415782793290984,2.5873802355969033e-05,-8.491207736938122e-12,1.60549999999988
0.0,4.544727788546865e-11,0.04415650549507128,0.04415778307618704,2.5790677353532132e-05,-8.491207736938122e-12,1.60599999999988
2.0616913516680047e-08,0.0,0.04415648221850768,0.0441577518654908,2.5790677353532132e-05,-8.491207736938122e-12,1.60649999999988
2.048945255822554e-08,4.987672080902783e-11,0.04415647569093896,0.04415773109924216,2.5873664797559925e-05,-8.490430580820885e-12,1.60699999999988
3.610928223096721e-11,8.815127794381539e-11,0.04415650412883776,0.04415770396240168,2.579199246954822e-05,-8.491207736938122e-12,1.60749999999988
6.630039572907975e-11,2.1178719888936826e-10,0.04415649145779568,0.04415767050295328,2.5791992468771063e-05,-8.491207736938122e-12,1.60799999999988
0.0,7.165036758349785e-10,0.04415648665978552,0.0441576626725148,2.5791992468771063e-05,-8.499201342715423e-12,1.60849999999988
2.020300568505995e-08,1.073801603190816e-10,0.0441564668917488,0.0441576583404992,2.579199246954822e-05,-8.50564063625825e-12,1.60899999999988
5.0512719007578255e-11,4.729963226646205e-10,0.04415643801410704,0.04415762439254288,2.5711490862390107e-05,-8.506417792375487e-12,1.60949999999988
2.175080807825802e-08,0.0,0.04415640275711344,0.04415761826555768,2.571149086161295e-05,-8.512801574767082e-12,1.60999999999988
2.0461484874501057e-08,4.190886387922532e-10,0.04415639220288976,0.04415760314322048,2.562424797281082e-05,-8.512801574767082e-12,1.61049999999988
1.9990112155865436e-08,2.1867704175226876e-10,0.04415638289617856,0.04415758509207808,2.5541781648041884e-05,-8.520795180544383e-12,1.61099999999988
2.152904608060391e-08,0.0,0.04415637215676664,0.04415757373413504,2.5461684532768203e-05,-8.528011630204446e-12,1.61149999999988
2.1122158556929893e-08,1.3181079838719967e-10,0.04415637985323064,0.04415755785711576,2.5546826738387374e-05,-8.527234474087209e-12,1.61199999999988
1.1545207845298222e-10,4.993623986537798e-10,0.04415637232352952,0.04415757048064432,2.5631631435207858e-05,-8.528011630204446e-12,1.61249999999988
5.135159658609112e-11,6.632134424977565e-10,0.04415633380078536,0.04415754132907592,2.5631631435985014e-05,-8.53522807986451e-12,1.61299999999988
2.840371055717883e-08,4.10935598049722e-10,0.04415630061177464,0.04415753332531056,2.5631631435985014e-05,-8.541611862256104e-12,1.61349999999988
1.4732813601037176e-08,4.55962023693246e-09,0.04415628594904144,0.044157505221542,2.574381265763037e-05,-8.547995644647699e-12,1.61399999999988
3.3725526399353e-08,0.0,0.04415627011350416,0.04415741591831568,2.568530393043389e-05,-8.555212094307763e-12,1.61449999999988
9.435879855246299e-11,0.0,0.04415626551568656,0.04415739318480304,2.5715388018432428e-05,-8.554434938190525e-12,1.61499999999988
2.1134408556555684e-08,2.2687846393254496e-09,0.04415622679234824,0.04415737495042288,2.571538801754425e-05,-8.555212094307763e-12,1.61549999999988
1.525097616250637e-08,0.0,0.04415617730045776,0.04415733271523088,2.5631377843948755e-05,-8.56081872058212e-12,1.61599999999988
4.1178784083995e-08,6.460179960421364e-10,0.04415615356467704,0.04415731463459224,2.5691314790354802e-05,-8.562428543967826e-12,1.61649999999988
4.996053792200028e-08,0.0,0.04415615597676176,0.04415731784791816,2.5685529139174434e-05,-8.56881232635942e-12,1.61699999999988
0.0,0.0,0.04415616372557848,0.04415730487204488,2.572709729520284e-05,-8.569589482476658e-12,1.61749999999988
7.210853807809725e-08,2.353520017761568e-10,0.0441561373308716,0.04415728886290824,2.572709729520284e-05,-8.56881232635942e-12,1.61799999999988
1.0973127961833029e-10,5.579346429307463e-10,0.04415617154191984,0.04415727970370448,2.6260129278421473e-05,-8.576028776019484e-12,1.61849999999988
6.366448480205067e-08,3.5050063545982724e-10,0.04415611512488984,0.04415727998551392,2.6260129278421473e-05,-8.580802735025372e-12,1.61899999999988
2.1348790318898025e-08,0.0,0.04415613001663008,0.04415725985787744,2.634475278640025e-05,-8.587186517416967e-12,1.61949999999988
0.0,6.895915158344756e-10,0.04415611764292424,0.04415724133668544,2.643034263116739e-05,-8.588019184685436e-12,1.61999999999988
3.010287920324206e-08,0.0,0.04415609138479424,0.04415724633763056,2.6430342631944548e-05,-8.593625810959793e-12,1.62049999999988
1.442534425244446e-10,4.62557561697885e-11,0.04415608947688632,0.04415723362538784,2.654956717995649e-05,-8.59440296707703e-12,1.62099999999988
0.0,1.3964000095123552e-10,0.04415604227752496,0.044157210323962,2.654956717995649e-05,-8.59440296707703e-12,1.62149999999988
3.0347726637236505e-08,0.0,0.04415601452810712,0.044157230194882,2.6549567180733646e-05,-8.593625810959793e-12,1.62199999999988
4.016246792082345e-08,3.5621040839206586e-11,0.04415600547289216,0.04415721472520256,2.6429250026382967e-05,-8.59440296707703e-12,1.62249999999988
6.251833791631745e-08,4.104347209321624e-10,0.04415599571399544,0.04415720610641352,2.6590456971176124e-05,-8.593625810959793e-12,1.62299999999988
2.153375895652676e-08,2.957321609819985e-10,0.044156017027246,0.04415720152982216,2.667036075676421e-05,-8.600009593351388e-12,1.62349999999988
7.79191988709016e-11,0.0,0.04415600254146536,0.04415720108567144,2.6584565869569587e-05,-8.607226043011451e-12,1.62399999999988
4.252711232471951e-08,6.522865650393506e-10,0.04415599716139856,0.04415718843139824,2.6584565869569587e-05,-8.607226043011451e-12,1.62449999999988
1.1463972800218603e-07,1.8772480098183664e-10,0.04415601167136152,0.04415713253469736,2.658784077758103e-05,-8.613609825403046e-12,1.62499999999988
2.090714927571735e-08,0.0,0.04415603613079344,0.04415713753152536,2.7761773340739815e-05,-8.613609825403046e-12,1.62549999999988
0.0,3.838422357738125e-10,0.04415597410560312,0.04415711793308144,2.7845156040040564e-05,-8.614386981520283e-12,1.62599999999988
6.475824043672418e-11,8.202068746410163e-10,0.04415592811903776,0.04415712631602704,2.7845156040040564e-05,-8.62082627506311e-12,1.62649999999988
0.0,2.630312079254793e-09,0.04415588510225992,0.04415713587237232,2.7845156039152386e-05,-8.627987213571942e-12,1.62699999999988
2.008387103846765e-08,5.579679773770607e-11,0.04415585592366896,0.04415704200359704,2.7845156040040564e-05,-8.635203663232005e-12,1.62749999999988
6.90063519243056e-08,3.9828551567921977e-10,0.04415584563823824,0.0441570076103444,2.792568776399662e-05,-8.635203663232005e-12,1.62799999999988
0.0,7.112039984713547e-10,0.04415585482007664,0.04415699655002592,2.8416982299162008e-05,-8.639200466120656e-12,1.62849999999988
3.381039892502713e-11,3.2815118677920196e-11,0.04415580863883,0.04415697707809104,2.8416982299939164e-05,-8.644029936277775e-12,1.62899999999988
1.2505913311866568e-07,3.910988061184284e-10,0.04415576964414472,0.04415695547064696,2.8416982299939164e-05,-8.644029936277775e-12,1.62949999999988
5.207959263842099e-08,2.1846512099354953e-10,0.04415581890055936,0.04415692194845304,2.7938781759218045e-05,-8.649636562552132e-12,1.62999999999988
6.369087895974346e-11,4.0883135765668044e-10,0.0441557801902204,0.04415690749680472,2.7321903814381265e-05,-8.655187677675258e-12,1.63049999999988
0.0,0.0,0.04415570851216952,0.04415688353262576,2.732190381515842e-05,-8.65923999171514e-12,1.63099999999988
2.1256788641788038e-08,4.2276680073394246e-10,0.04415566493632464,0.04415686515812344,2.732190381515842e-05,-8.660017147832377e-12,1.63149999999988
1.927666704037989e-08,0.0,0.04415561060382712,0.04415686027316536,2.7237583679950994e-05,-8.66323679460379e-12,1.63199999999988
2.0692252793164112e-08,5.885108789183136e-10,0.0441555828088348,0.04415684476696584,2.715986497914269e-05,-8.664013950721028e-12,1.63249999999988
4.2351472724633243e-08,3.8672248042770363e-10,0.0441555241615524,0.04415683670493488,2.707749917674196e-05,-8.668787909726916e-12,1.63299999999988
9.082870647963981e-08,1.7202399921201206e-10,0.04415551849860848,0.04415680487476744,2.707969781923225e-05,-8.672840223766798e-12,1.63349999999988
2.0489973759363345e-08,3.1136879879989365e-10,0.04415554787527192,0.04415680813710264,2.770690670961251e-05,-8.672007556498329e-12,1.63399999999988
2.1340326485097538e-08,1.1076296130285712e-10,0.0441555111454292,0.04415683272621792,2.7789477150430564e-05,-8.677614182772686e-12,1.63449999999988
0.0,4.961440286388452e-11,0.04415548065446832,0.04415680024677904,2.770438447996515e-05,-8.677614182772686e-12,1.63499999999988
0.0,0.0,0.0441554471950776,0.04415678770152824,2.770438447996515e-05,-8.678391338889924e-12,1.63549999999988
2.0600942000903455e-08,4.758877597543787e-10,0.04415541994373184,0.0441567680325984,2.7704384481630484e-05,-8.679224006158393e-12,1.63599999999988
2.0166921119169068e-08,4.705972833640715e-10,0.0441554024121952,0.04415676434228256,2.7787100599141468e-05,-8.68399796516428e-12,1.63649999999988
2.11716956466379e-10,7.529795190142075e-10,0.04415537825646088,0.0441567643337948,2.770606852076085e-05,-8.687217611935694e-12,1.63699999999988
2.1149493760475035e-08,3.574610399348366e-10,0.04415531596634352,0.04415674885359664,2.770606852076085e-05,-8.691991570941582e-12,1.63749999999988
8.431544351594766e-11,0.0,0.04415529041175344,0.04415674238797296,2.779091809279599e-05,-8.697598197215939e-12,1.63799999999988
2.0738331919789577e-08,4.958223415174601e-11,0.04415524928527904,0.04415672681781056,2.7790918092018835e-05,-8.698430864484408e-12,1.63849999999988
4.136321239689433e-08,2.3033943502559495e-10,0.04415523462586584,0.04415670154108296,2.7874302463981593e-05,-8.699208020601645e-12,1.63899999999988
0.0,3.507616419540227e-11,0.04415523021710456,0.0441566824639952,2.770843995514305e-05,-8.704037490758765e-12,1.63949999999987
2.12281098393996e-08,8.028719147845642e-10,0.04415520124111536,0.0441566583610272,2.7708439956031228e-05,-8.704814646876002e-12,1.63999999999987
2.1216459041017988e-08,0.0,0.04415519147674248,0.04415665091789288,2.7623734215165285e-05,-8.70559180299324e-12,1.64049999999987
2.0757376074931333e-08,0.0,0.0441551892426636,0.04415663488650208,2.770836289123224e-05,-8.704814646876002e-12,1.64099999999987
3.1398428718132365e-08,2.5896447486406515e-10,0.04415516942624552,0.04415661713394432,2.762506838960288e-05,-8.70559180299324e-12,1.64149999999987
0.0,7.361382406423367e-10,0.04415515070879656,0.0441566071609556,2.7501109707950278e-05,-8.70559180299324e-12,1.64199999999987
6.258043239865119e-08,1.6459528184853411e-10,0.04415512112274048,0.04415658169345544,2.7501109707950278e-05,-8.708034293647415e-12,1.64249999999987
6.122967415728153e-08,3.4449064434394217e-10,0.04415512702389672,0.04415653739207936,2.7425079800025287e-05,-8.708034293647415e-12,1.64299999999987
2.0674954082089414e-08,0.0,0.04415513653276392,0.04415652347771552,2.7505763649626758e-05,-8.712031096536066e-12,1.64349999999987
2.620727246327448e-10,3.597487585604853e-11,0.04415511875818168,0.04415650500301056,2.7422730595971778e-05,-8.711198429267597e-12,1.64399999999987
8.885551888021537e-08,4.486429630579103e-10,0.04415508432730368,0.04415649494930408,2.7422730596748934e-05,-8.712031096536066e-12,1.64449999999987
1.962623431828181e-08,1.278821631922611e-10,0.04415510035329864,0.04415649095193392,2.6713982541615167e-05,-8.716805055541954e-12,1.64499999999987
2.118014864188611e-08,4.464484823496484e-10,0.04415505892959832,0.04415645511802144,2.663504465993949e-05,-8.716027899424716e-12,1.64549999999987
2.998554160527078e-08,6.126939997019853e-10,0.04415502697564912,0.04415644667834264,2.6550696236804505e-05,-8.720801858430605e-12,1.64599999999987
2.118298800257712e-08,3.2652048426173863e-10,0.04415501146646688,0.04415643136182112,2.666957828234562e-05,-8.724021505202018e-12,1.64649999999987
9.200144118759468e-11,4.273350423522615e-10,0.04415498700527016,0.044156415836328,2.675401184082382e-05,-8.728018308090668e-12,1.64699999999987
4.859608432328244e-08,6.306975774972301e-11,0.04415494381531872,0.0441564110958308,2.6754011841600978e-05,-8.7271856408222e-12,1.64749999999987
8.139703494558503e-11,3.6912623652129994e-10,0.0441549426643356,0.04415638484499784,2.6179131623949026e-05,-8.728018308090668e-12,1.64799999999987
4.1284006560560194e-08,4.689440780136778e-10,0.04415488527139728,0.04415637678769584,2.6179131623949026e-05,-8.728018308090668e-12,1.64849999999987
0.0,3.8052727635573547e-10,0.04415487712167528,0.04415637894462896,2.6344885434403942e-05,-8.731237954862081e-12,1.64899999999987
2.121368743862595e-08,3.595424791225099e-10,0.04415484451569752,0.04415637315174192,2.6344885434403942e-05,-8.731237954862081e-12,1.64949999999987
5.386512069716076e-11,0.0,0.04415483726486808,0.044156347026568,2.642968185995187e-05,-8.731237954862081e-12,1.64999999999987
2.057952040029898e-08,2.6552807869117956e-10,0.04415480142118512,0.04415632597123512,2.6429681859174714e-05,-8.730405287593612e-12,1.65049999999987
2.859962199702748e-08,5.247786372120089e-10,0.0441547737229212,0.044156314782774,2.634746272078825e-05,-8.730405287593612e-12,1.65099999999987
1.6177568312736312e-10,3.5598240327727737e-10,0.04415477158950984,0.04415632403758712,2.6460481870382857e-05,-8.730405287593612e-12,1.65149999999987
3.032200063951551e-08,5.750788040215227e-10,0.04415471983415208,0.04415631860065176,2.6460481868828545e-05,-8.730405287593612e-12,1.65199999999987
4.0609682283587745e-11,2.3534432042060516e-10,0.04415471209851512,0.04415631358701648,2.6340025067184136e-05,-8.730405287593612e-12,1.65249999999987
0.0,1.5225847666000547e-10,0.04415467775350272,0.04415629779523488,2.6340025067184136e-05,-8.730405287593612e-12,1.65299999999987
0.0,1.6136472019701031e-10,0.0441546517658392,0.04415628489585048,2.6340025067961292e-05,-8.730405287593612e-12,1.65349999999987
2.174893799777866e-08,1.376931971219797e-10,0.04415462790719096,0.04415624289327384,2.6340025067184136e-05,-8.731237954862081e-12,1.65399999999987
2.120863943494422e-08,1.4088680222457128e-10,0.04415461746436424,0.04415622310876312,2.6426439467153173e-05,-8.730405287593612e-12,1.65449999999987
2.152381848447016e-08,0.0,0.0441546107930852,0.04415620806165688,2.6511648975935387e-05,-8.729628131476375e-12,1.65499999999987
2.1584687835696226e-08,8.635215181795886e-10,0.0441546278189288,0.04415618955240704,2.6597288167229394e-05,-8.728795464207906e-12,1.65549999999987
6.863903889708922e-11,1.5580743639720396e-10,0.0441546418370396,0.04415619811801104,2.668308834319344e-05,-8.729628131476375e-12,1.65599999999987
0.0,4.475049567020939e-10,0.0441546076481972,0.04415614664081896,2.6683088342416283e-05,-8.728018308090668e-12,1.65649999999987
1.278521538430888e-07,3.238663504046002e-11,0.04415458253306328,0.0441561353576764,2.668308834319344e-05,-8.728795464207906e-12,1.65699999999987
2.0157954638833075e-08,4.1324488275762405e-10,0.04415462711291744,0.0441561108453964,2.66794412583371e-05,-8.729628131476375e-12,1.65749999999987
0.0,9.456800620366579e-11,0.04415457315337968,0.0441560722731336,2.6598264501576097e-05,-8.730405287593612e-12,1.65799999999987
2.159397144430031e-08,3.3196936172208424e-10,0.0441545277866392,0.04415603405139688,2.6598264501576097e-05,-8.730405287593612e-12,1.65849999999987
1.5068759434688772e-10,9.474106360540802e-10,0.04415448249296616,0.04415602027715408,2.6683781903957815e-05,-8.729628131476375e-12,1.65899999999987
8.907048015815988e-11,0.0,0.04415442458721648,0.04415603110802416,2.668378190562315e-05,-8.730405287593612e-12,1.65949999999987
2.1386640638998422e-08,3.6739191550116956e-10,0.04415437728533456,0.0441560178423252,2.668378190562315e-05,-8.730405287593612e-12,1.65999999999987
1.2102923367673935e-07,9.756042362862871e-10,0.04415429790499832,0.04415601191652616,2.6767666504001753e-05,-8.734402090482263e-12,1.66049999999987
4.236943088042899e-08,7.681050379071408e-10,0.04415434115366048,0.04415599481328416,2.668167273833788e-05,-8.738398893370913e-12,1.66099999999987
7.818871938791716e-11,2.9175935972736156e-10,0.04415431942643184,0.04415598972158944,2.685099733357177e-05,-8.739231560639382e-12,1.66149999999987
6.35577938404297e-08,0.0,0.04415427134621264,0.04415596379114216,2.685099733357177e-05,-8.743228363528033e-12,1.66199999999987
0.0,0.0,0.04415428469107152,0.0441559423778248,2.693319314395204e-05,-8.743228363528033e-12,1.66249999999987
3.8876099443807544e-08,4.7143122738901866e-11,0.04415425209988832,0.0441559221573868,2.693319314395204e-05,-8.742395696259564e-12,1.66299999999987
1.2048179392348812e-07,7.796287920802669e-11,0.04415425226515056,0.04415589448984312,2.708809907836507e-05,-8.743228363528033e-12,1.66349999999987
8.94421720021299e-08,9.48843226211693e-11,0.04415428962679856,0.04415589363010872,2.6060075287159812e-05,-8.743228363528033e-12,1.66399999999987
2.0752345203378653e-08,1.4102647521996303e-10,0.044154255168332,0.04415586351394216,2.6936243471942234e-05,-8.743228363528033e-12,1.66449999999987
2.102228231770642e-08,2.399921518458914e-09,0.04415419363454568,0.04415581954610936,2.6852694377632602e-05,-8.74483818691374e-12,1.66499999999987
1.613658191998435e-07,6.766242358069441e-10,0.0441541583663384,0.04415576143610728,2.6768442223934485e-05,-8.74883498980239e-12,1.66549999999987
4.1783447757293146e-08,2.1927352295003644e-10,0.04415415812447576,0.04415573152519152,2.8106682741557698e-05,-8.75283179269104e-12,1.66599999999987
0.0,1.2756487532961103e-10,0.04415409148773728,0.04415572329935368,2.7939383743236235e-05,-8.757605751696929e-12,1.66649999999987
0.0,6.224095544515862e-11,0.04415403331910384,0.04415568433913152,2.793938374401339e-05,-8.757605751696929e-12,1.66699999999987
3.008262079717827e-08,1.381560005286886e-10,0.04415399294229672,0.04415564977859464,2.7939383744790547e-05,-8.757605751696929e-12,1.66749999999987
1.3149104027831982e-10,1.5963048244360678e-10,0.04415396670350936,0.0441556324956592,2.7820453842419823e-05,-8.763212377971286e-12,1.66799999999987
4.977336583861236e-08,2.0812256085189773e-10,0.04415391398995032,0.04415557899295144,2.7820453842419823e-05,-8.763989534088523e-12,1.66849999999987
2.134944616233314e-08,2.1103760405871697e-10,0.04415395673388928,0.04415555875562432,2.762269439038345e-05,-8.763212377971286e-12,1.66899999999987
2.0400226563577206e-08,6.965377580270271e-10,0.044153945338786,0.04415554501080896,2.770797821838311e-05,-8.762435221854048e-12,1.66949999999987
5.931680147064355e-11,1.0944192080364346e-10,0.04415392090684888,0.04415552128134192,2.7625995524749314e-05,-8.763212377971286e-12,1.66999999999987
5.7853520585293694e-11,9.623046387519096e-10,0.04415387978463616,0.04415548039071872,2.7625995524749314e-05,-8.762435221854048e-12,1.67049999999987
2.1063264403486937e-08,5.777224809655479e-10,0.04415384133476432,0.04415548542029576,2.7625995525637492e-05,-8.761602554585579e-12,1.67099999999987
4.190320967989436e-08,0.0,0.04415382030405928,0.04415546719084168,2.7541586967938514e-05,-8.760825398468342e-12,1.67149999999987
1.1283440154441493e-10,3.1526655591695985e-10,0.04415381144860408,0.0441554468270188,2.7541083290394397e-05,-8.759992731199873e-12,1.67199999999987
2.1634475280696286e-08,5.8186080953426256e-11,0.04415376131106184,0.04415542402762024,2.7541083290394397e-05,-8.757605751696929e-12,1.67249999999987
2.1192348403920036e-08,6.122735166091964e-10,0.04415373027638784,0.04415539338940824,2.745600666953507e-05,-8.757605751696929e-12,1.67299999999987
9.677927903517514e-11,0.0,0.04415369049179032,0.04415536579881944,2.7371272083964726e-05,-8.756828595579691e-12,1.67349999999987
0.0,2.566489590294374e-10,0.04415364194498312,0.04415534280572568,2.7371272084741882e-05,-8.755995928311222e-12,1.67399999999987
2.1313076636886308e-08,8.691024011575621e-10,0.04415361024825512,0.04415532981162152,2.737127208563006e-05,-8.755995928311222e-12,1.67449999999987
0.0,4.4210111960207854e-10,0.0441536031176524,0.0441553379938116,2.7456585935947686e-05,-8.755995928311222e-12,1.67499999999987
1.4247507088005484e-07,2.7905391886129394e-10,0.0441535770914976,0.04415533814735696,2.7456585935947686e-05,-8.755995928311222e-12,1.67549999999987
4.204182472294926e-08,0.0,0.04415361528093992,0.04415532214547032,2.865563175680208e-05,-8.755995928311222e-12,1.67599999999987
5.036881856046449e-08,0.0,0.04415358276578552,0.0441553032968208,2.8822899890368348e-05,-8.755218772193984e-12,1.67649999999987
2.1165050240190553e-08,4.941926382007189e-10,0.04415356125364736,0.04415528341804232,2.9414620709600214e-05,-8.755218772193984e-12,1.67699999999987
2.1301177120791603e-08,1.7448256034446885e-10,0.0441535111025624,0.044155279443416,2.9499042663139186e-05,-8.755218772193984e-12,1.67749999999987
4.196812904144753e-08,6.603863983434266e-11,0.04415348673416824,0.04415523673681912,2.9584166065577122e-05,-8.755218772193984e-12,1.67799999999987
4.068604200074821e-08,9.154008107081779e-11,0.04415347372798336,0.0441552008970744,2.9417035878331887e-05,-8.754386104925516e-12,1.67849999999987
2.0417910882863932e-08,6.576652764045399e-10,0.04415346067615464,0.04415516141821872,2.9253644722393446e-05,-8.755218772193984e-12,1.67899999999987
8.218054671493835e-08,3.206020032786583e-10,0.0441534321779808,0.04415512243530656,2.9335667877550264e-05,-8.75283179269104e-12,1.67949999999987
2.044791583971639e-08,2.6050191864745997e-10,0.04415341920508624,0.04415510715227672,2.8409655293604175e-05,-8.749612145919627e-12,1.67999999999987
1.821553727993086e-08,1.8519479699774521e-10,0.04415337405495728,0.04415509290913176,2.8327827680807438e-05,-8.749612145919627e-12,1.68049999999987
0.0,3.9841072108082187e-10,0.04415332814851104,0.04415507693446264,2.82564587648082e-05,-8.749612145919627e-12,1.68099999999987
0.0,2.7703456195737886e-10,0.04415328836364848,0.04415506620128224,2.8256458763142867e-05,-8.74883498980239e-12,1.68149999999987
4.2167443148333206e-11,3.0123224054046105e-10,0.04415325634276432,0.04415505575026184,2.8256458764031045e-05,-8.74883498980239e-12,1.68199999999987
0.0,0.0,0.04415322019373224,0.04415504719493744,2.8256458763142867e-05,-8.749612145919627e-12,1.68249999999987
2.1090152964309272e-08,0.0,0.0441531912092776,0.04415502913782456,2.825645876236571e-05,-8.74883498980239e-12,1.68299999999987
2.0573718881311542e-08,8.140992047156459e-11,0.0441531835430432,0.04415500912320528,2.834094791037689e-05,-8.74883498980239e-12,1.68349999999987
4.088585264100386e-08,1.6243098394097544e-09,0.04415316200381248,0.04415497620635248,2.8258312489537474e-05,-8.749612145919627e-12,1.68399999999987
0.0,5.425423998950407e-11,0.04415314276856168,0.04415491256775344,2.8255404120769434e-05,-8.74883498980239e-12,1.68449999999987
3.0017556565398174e-08,8.601485634862627e-10,0.0441531078214548,0.04415487573700376,2.8255404120769434e-05,-8.74883498980239e-12,1.68499999999987
1.1869566519939756e-07,7.266896112634313e-11,0.04415308711110536,0.0441548647359008,2.8136585058402552e-05,-8.749612145919627e-12,1.68549999999987
2.0422649280038563e-08,4.178951976130385e-10,0.04415312653244936,0.0441548343035376,2.771883652474827e-05,-8.74883498980239e-12,1.68599999999987
6.306349231710584e-08,5.71613763267198e-10,0.04415307693148264,0.04415482349178872,2.780094222798457e-05,-8.749612145919627e-12,1.68649999999987
0.0,1.925298392935204e-10,0.04415307400616176,0.04415480823768648,2.771915170163286e-05,-8.74883498980239e-12,1.68699999999987
5.091960823822017e-08,7.865136736340261e-10,0.0441530302431048,0.04415479420844096,2.771915170163286e-05,-8.74883498980239e-12,1.68749999999987
1.5073364639794917e-08,7.733526388720158e-10,0.04415303192166112,0.04415479974909088,2.7922037308836245e-05,-8.748002322533921e-12,1.68799999999987
2.1380416236060906e-08,0.0,0.04415298521892824,0.04415478866208432,2.7863181403131598e-05,-8.749612145919627e-12,1.68849999999987
3.466322880119055e-08,1.150204563538093e-09,0.0441529659414304,0.04415476932485984,2.7777730831957115e-05,-8.74883498980239e-12,1.68899999999987
1.1292496104875482e-10,5.422940846377955e-10,0.04415294060054264,0.04415476251916864,2.781061576073718e-05,-8.749612145919627e-12,1.68949999999987
2.126126175810983e-08,0.0,0.04415288947409656,0.04415473178866856,2.7810615761625357e-05,-8.757605751696929e-12,1.68999999999987
0.0,0.0,0.04415286552806976,0.044154707970378,2.772591609034869e-05,-8.757605751696929e-12,1.69049999999987
0.0,1.3371607987533451e-10,0.04415283330825568,0.04415468579901344,2.7725916089571534e-05,-8.756828595579691e-12,1.69099999999987
3.1125519515950995e-08,2.1154120122268694e-10,0.0441528051312616,0.04415466848446992,2.7725916089571534e-05,-8.756828595579691e-12,1.69149999999987
0.0,3.5644232010412225e-10,0.04415279238128656,0.0441546515560324,2.7603092329631096e-05,-8.755995928311222e-12,1.69199999999987
3.511627088420566e-08,0.0,0.0441527611460252,0.0441546382321024,2.7603092329631096e-05,-8.755995928311222e-12,1.69249999999987
2.0218343201039435e-08,1.21944961073428e-10,0.0441527846380564,0.04415461746813816,2.7463438423191988e-05,-8.756828595579691e-12,1.69299999999987
1.934750976095856e-08,2.0646336029717105e-10,0.04415275733530112,0.04415457631495288,2.7544684947145015e-05,-8.756828595579691e-12,1.69349999999987
8.372488119468002e-11,4.5236557555394796e-11,0.04415273645828768,0.04415455619235104,2.7622430563978284e-05,-8.756828595579691e-12,1.69399999999987
1.2157602215928653e-07,9.894231961515842e-11,0.04415269436025008,0.04415452671547824,2.762243056475544e-05,-8.756828595579691e-12,1.69449999999987
2.942464327748695e-11,1.5656816121367712e-10,0.04415274468084192,0.04415448886109528,2.8548679613549233e-05,-8.758438418965397e-12,1.69499999999987
4.193625040282978e-08,7.171688798379705e-10,0.04415267681767824,0.04415446787665096,2.8548679613549233e-05,-8.758438418965397e-12,1.69549999999987
7.969455639855738e-08,1.0277544093550972e-10,0.04415265766157872,0.04415444391614824,2.8552897874400962e-05,-8.759215575082635e-12,1.69599999999987
4.2113316958691804e-08,1.5393120736395538e-09,0.04415264838740496,0.04415443152151104,2.7774594046348078e-05,-8.759992731199873e-12,1.69649999999987
6.287110951991304e-08,2.6920167484068003e-10,0.04415262327643736,0.04415439253611232,2.777547026799887e-05,-8.758438418965397e-12,1.69699999999987
1.0099071579006136e-10,4.087556237930556e-09,0.04415260751192952,0.04415437020612944,2.779663978158542e-05,-8.759992731199873e-12,1.69749999999987
2.0457190635925215e-08,0.0,0.04415254834156032,0.04415426869736048,2.7796639780808263e-05,-8.759215575082635e-12,1.69799999999987
2.8178959166069717e-11,4.034247241824218e-10,0.04415250786150568,0.0441542396715528,2.771469411522176e-05,-8.758438418965397e-12,1.69849999999987
5.620633008324161e-08,1.4746485629824058e-09,0.04415246457030328,0.04415422997509096,2.771469411522176e-05,-8.758438418965397e-12,1.69899999999987
0.0,1.3232637624538413e-09,0.0441524777024552,0.04415419255789512,2.7604913779954998e-05,-8.757605751696929e-12,1.69949999999987
2.1043294079481356e-08,2.0814352325038143e-10,0.04415244512327288,0.04415413232850512,2.7604913779954998e-05,-8.757605751696929e-12,1.69999999999987
0.0,1.3843192564477746e-10,0.04415242895438648,0.04415411240723328,2.768929712315682e-05,-8.756828595579691e-12,1.70049999999987
2.012327143807724e-08,4.832946334798471e-10,0.04415239894503472,0.0441540683081376,2.768929712315682e-05,-8.756828595579691e-12,1.70099999999987
8.376114696284631e-08,1.1861987156414067e-09,0.0441523822594512,0.04415405494820152,2.760822102076954e-05,-8.756828595579691e-12,1.70149999999987
1.1277362223921505e-07,3.598703210427878e-10,0.04415238097589656,0.04415407276032416,2.8263709444753538e-05,-8.755218772193984e-12,1.70199999999987
2.1164804478446264e-08,6.112534436941708e-10,0.04415243428070392,0.04415407046233816,2.762778252241027e-05,-8.755218772193984e-12,1.70249999999987
2.1049747278567565e-08,2.055168812908903e-10,0.04415236359263848,0.04415405886159656,2.771213819363627e-05,-8.754386104925516e-12,1.70299999999987
8.550021864117685e-08,2.9734319173524426e-11,0.04415232703369288,0.0441540463794576,2.7627835529564493e-05,-8.753608948808278e-12,1.70349999999987
2.1815775200217935e-08,1.196254414970177e-10,0.04415234587537208,0.04415402124078504,2.8623631127211446e-05,-8.753608948808278e-12,1.70399999999987
4.1118662960637486e-08,4.09109038312927e-10,0.0441522838067516,0.04415398231725256,2.871021751194025e-05,-8.754386104925516e-12,1.70449999999987
2.9562233196112064e-08,6.19259678258377e-10,0.0441522570866584,0.04415394634443776,2.8714079607139453e-05,-8.754386104925516e-12,1.70499999999987
1.3984008395695469e-10,1.0042415996003307e-09,0.04415222907118432,0.04415391805062512,2.8596935169544757e-05,-8.755218772193984e-12,1.70549999999987
2.1090022325753743e-08,0.0,0.044152189159292,0.04415392312137312,2.8596935169544757e-05,-8.754386104925516e-12,1.70599999999987
6.434408351962961e-08,4.265074404763425e-10,0.04415214540500392,0.04415390555527928,2.8512972090388722e-05,-8.755218772193984e-12,1.70649999999987
0.0,3.2431455160297773e-09,0.04415216442625328,0.044153901547604,2.876925889683246e-05,-8.753608948808278e-12,1.70699999999987
1.013234898344928e-07,6.534128099699998e-11,0.0441521297356136,0.04415380088947296,2.8769258897609618e-05,-8.753608948808278e-12,1.70749999999987
3.636336370904658e-11,4.367900000024072e-10,0.04415216589716032,0.04415375948787152,2.946654643920521e-05,-8.754386104925516e-12,1.70799999999987
2.0622572718953514e-08,3.611804050285272e-10,0.0441521045191288,0.04415372584643896,2.946654643920521e-05,-8.755218772193984e-12,1.70849999999987
2.8355602588181483e-11,3.0745592183301085e-10,0.04415205221204928,0.04415369595867816,2.938418929598896e-05,-8.755218772193984e-12,1.70899999999987
7.05713612547676e-11,0.0,0.04415200457338728,0.04415366828148968,2.938418929598896e-05,-8.755218772193984e-12,1.70949999999987
1.0031281967581851e-07,3.5173600143600936e-10,0.04415195877919664,0.0441536438261696,2.938418929598896e-05,-8.755218772193984e-12,1.70999999999987
1.0099053263795676e-07,0.0,0.04415199150174416,0.04415361561675592,3.0243095887172444e-05,-8.755218772193984e-12,1.71049999999987
0.0,2.8824799491733444e-10,0.04415199851986776,0.0441535900130664,2.9225247335173954e-05,-8.755218772193984e-12,1.71099999999987
4.072905392116244e-08,3.1506535574932215e-10,0.0441519219932016,0.04415357487342728,2.922524733595111e-05,-8.754386104925516e-12,1.71149999999987
1.044088843160651e-10,1.4508287210501791e-09,0.04415188088655224,0.04415356300813016,2.906221725273994e-05,-8.754386104925516e-12,1.71199999999987
4.091296051944582e-11,3.932709574661075e-10,0.04415182051621704,0.04415350366722824,2.906221725362812e-05,-8.754386104925516e-12,1.71249999999987
2.137438263882796e-08,0.0,0.04415177363400336,0.04415347701889976,2.906221725273994e-05,-8.755218772193984e-12,1.71299999999987
8.160176783594819e-08,6.25593757352938e-10,0.04415172062268832,0.0441534529259832,2.897727917916537e-05,-8.753608948808278e-12,1.71349999999987
1.0106199623688417e-07,3.077816751462237e-10,0.04415172647791448,0.04415344923289016,2.818969882079081e-05,-8.753608948808278e-12,1.71399999999987
1.0813168416223817e-10,0.0,0.0441517303096088,0.04415342537238104,2.868111926002115e-05,-8.754386104925516e-12,1.71449999999987
1.168438401588645e-10,1.9218028002310206e-09,0.04415164449663272,0.04415340138977536,2.868111925913297e-05,-8.755218772193984e-12,1.71499999999987
2.0842273282251078e-08,1.94290646071682e-10,0.04415162301975216,0.04415342391566256,2.868111925913297e-05,-8.754386104925516e-12,1.71549999999987
1.2573064117615829e-10,1.0862415827928018e-10,0.04415159646492328,0.04415340903887128,2.8597220749548846e-05,-8.754386104925516e-12,1.71599999999987
2.063405984270572e-08,6.086343928846105e-11,0.0441515616213492,0.04415336904151896,2.8597220749548846e-05,-8.754386104925516e-12,1.71649999999987
2.0873785033792558e-08,1.1044926362391294e-09,0.04415153834073848,0.04415333452699016,2.867959736241321e-05,-8.754386104925516e-12,1.71699999999987
0.0,3.158896061394856e-11,0.0441515172462996,0.04415334249187976,2.8763610845583543e-05,-8.754386104925516e-12,1.71749999999987
2.140357047847319e-08,2.8624351500194933e-10,0.04415148416085232,0.04415331965877312,2.8763610845583543e-05,-8.753608948808278e-12,1.71799999999987
5.829024068981781e-11,2.932303705405204e-11,0.04415146614171288,0.04415330600545176,2.8678400462389675e-05,-8.755218772193984e-12,1.71849999999987
6.617584258350462e-11,2.044460017947003e-10,0.04415142484986808,0.04415327954982744,2.8678400462389675e-05,-8.754386104925516e-12,1.71899999999987
4.180620032101512e-08,3.639955212242363e-10,0.04415138281207008,0.04415322612774592,2.867840046316683e-05,-8.75283179269104e-12,1.71949999999987
4.5232401157946356e-11,3.989479996358014e-10,0.04415137905424624,0.04415320663739024,2.8845918512820923e-05,-8.753608948808278e-12,1.71999999999987
8.51006418112199e-11,1.8452520067491207e-10,0.04415133863049336,0.04415319626635024,2.884591851359808e-05,-8.753608948808278e-12,1.72049999999987
1.3871633286477447e-08,3.64690638798848e-10,0.04415129445978248,0.04415314738356104,2.884591851359808e-05,-8.75283179269104e-12,1.72099999999987
1.9010911594952162e-10,1.8558874367857747e-09,0.04415126692083368,0.04415311624858992,2.8791106411962808e-05,-8.753608948808278e-12,1.72149999999987
0.0,2.9844408194756866e-10,0.04415120136870192,0.04415309699804752,2.8791106411962808e-05,-8.754386104925516e-12,1.72199999999987
4.265148223492332e-08,2.675754409708908e-10,0.0441511630796884,0.04415306659802872,2.8791106411962808e-05,-8.754386104925516e-12,1.72249999999987
6.26535651138127e-08,6.702775834366292e-11,0.04415116532634936,0.0441530335305232,2.8790658827215765e-05,-8.754386104925516e-12,1.72299999999987
1.2277167477092732e-10,0.0,0.04415117839684744,0.04415303039948976,2.8704329452011734e-05,-8.754386104925516e-12,1.72349999999987
2.106678999996836e-08,5.5922481922987544e-11,0.04415115450054544,0.04415300669771536,2.870432945278889e-05,-8.755218772193984e-12,1.72399999999987
1.959493609038354e-10,2.6974655842337825e-10,0.0441511318558288,0.04415297334825792,2.8788770646381856e-05,-8.755218772193984e-12,1.72449999999987
7.881910679685689e-08,7.063815990471234e-10,0.04415108974196744,0.0441529479255644,2.8788770646381856e-05,-8.762435221854048e-12,1.72499999999987
8.56558347930858e-08,1.1437802441283118e-09,0.04415109741946616,0.04415292771202808,2.8043241856012813e-05,-8.768819004245643e-12,1.72549999999987
2.1138077281601664e-08,6.745935199337083e-10,0.04415110969055072,0.04415293902825224,2.704750276083523e-05,-8.770428827631349e-12,1.72599999999987
0.0,0.0,0.04415104326911008,0.0441529436156844,2.7132034059240695e-05,-8.76959616036288e-12,1.72649999999987
1.512251227020478e-10,2.0210191853387016e-10,0.04415098767913328,0.04415292610725712,2.7132034060795007e-05,-8.76959616036288e-12,1.72699999999987
6.605800816072982e-08,0.0,0.04415092258262568,0.04415291104791272,2.7132034060795007e-05,-8.76959616036288e-12,1.72749999999987
6.073559710717547e-11,1.2481799621655298e-10,0.04415090462085048,0.0441528890649664,2.635312886478669e-05,-8.770428827631349e-12,1.72799999999987
6.239187375772781e-08,8.682127933257178e-11,0.0441508325553556,0.04415284603872776,2.6353128864009534e-05,-8.770428827631349e-12,1.72849999999987
0.0,1.3200311677064036e-10,0.04415081197849536,0.04415280371085632,2.6437796630363053e-05,-8.772038651017056e-12,1.72899999999987
4.1749160080428727e-08,7.570585616734071e-10,0.04415076440855776,0.04415275388038672,2.6437796632028387e-05,-8.771205983748587e-12,1.72949999999987
1.3478344135231524e-10,6.627672022307962e-10,0.0441507475003032,0.04415272537430832,2.6435591124029933e-05,-8.772038651017056e-12,1.72999999999986
2.1192710641937396e-08,2.296520820732617e-10,0.04415070660590776,0.04415270471295832,2.643559112480709e-05,-8.770428827631349e-12,1.73049999999986
2.170146583962973e-08,2.9399880446812077e-10,0.04415067206751984,0.04415268629345904,2.6520378802352695e-05,-8.771205983748587e-12,1.73099999999986
7.723711947793532e-11,2.2202927690839758e-10,0.04415061976855176,0.04415267172568512,2.660608810478582e-05,-8.771205983748587e-12,1.73149999999986
7.11705624989456e-11,6.726892029518261e-10,0.04415056675351488,0.04415264131363592,2.660608810478582e-05,-8.770428827631349e-12,1.73199999999986
2.084431079824034e-08,6.174732808394978e-10,0.04415051917986728,0.04415257149468616,2.6606088105562975e-05,-8.771205983748587e-12,1.73249999999986
2.090135135801585e-08,9.952729612683342e-10,0.0441504983148256,0.0441525575382996,2.6689710967975344e-05,-8.772038651017056e-12,1.73299999999986
1.7281687886283592e-10,5.815985609780583e-10,0.04415047601146248,0.04415254199882984,2.6773146580838514e-05,-8.772815807134293e-12,1.73349999999986
1.4503261765164144e-08,4.1348607870972387e-10,0.04415050024445968,0.04415252376625272,2.677314658161567e-05,-8.771205983748587e-12,1.73399999999986
8.405545888490185e-08,2.8307920590942004e-10,0.0441504793742104,0.0441525144256564,2.671545678001319e-05,-8.772815807134293e-12,1.73449999999986
2.473902402377881e-10,9.177231197199376e-10,0.04415047613199736,0.04415249745202352,2.5901479010381756e-05,-8.780032256794357e-12,1.73499999999986
1.2265207599559957e-10,7.84473597192914e-11,0.04415038102124912,0.04415250476417632,2.5901479008827444e-05,-8.787193195303189e-12,1.73549999999986
0.0,2.959294406745805e-10,0.04415032825376936,0.04415247545204688,2.5901479010381756e-05,-8.787193195303189e-12,1.73599999999986
3.004236703851859e-08,0.0,0.04415028610803632,0.04415245291646712,2.5901479008827444e-05,-8.792799821577546e-12,1.73649999999986
4.1932800155797256e-08,0.0,0.0441502620427356,0.04415242829095192,2.5782899438442364e-05,-8.792022665460308e-12,1.73699999999986
5.046543738451703e-11,6.550685549555624e-10,0.04415027236814504,0.04415240314849624,2.5778571584034182e-05,-8.792799821577546e-12,1.73749999999986
0.0,1.6500471822222806e-10,0.04415022854695424,0.04415237470760048,2.5778571580814535e-05,-8.799239115120372e-12,1.73799999999986
4.259940168671594e-08,4.5927864289474485e-10,0.04415019447122848,0.04415235319776432,2.577857158003738e-05,-8.799239115120372e-12,1.73849999999986
0.0,1.7598936197238402e-10,0.04415020311350392,0.04415232509493432,2.5947933716019556e-05,-8.800793427354847e-12,1.73899999999986
1.0400360433981959e-10,0.0,0.04415017160984896,0.0441523039199444,2.594793371435422e-05,-8.80001627123761e-12,1.73949999999986
1.8428824438698754e-10,5.992857599057544e-10,0.04415013005049872,0.0441522792059208,2.5947933713577065e-05,-8.80001627123761e-12,1.73999999999986
2.079024936235685e-08,0.0,0.04415009309186272,0.04415224942299944,2.594793371279991e-05,-8.80001627123761e-12,1.74049999999986
8.311127783905414e-08,4.6473264125879155e-10,0.0441500590872396,0.04415222427076944,2.6031213322341706e-05,-8.798406447851903e-12,1.74099999999986
1.1392236575619163e-07,2.7636152394316937e-10,0.0441500493037028,0.0441522507810372,2.6963858123951745e-05,-8.80001627123761e-12,1.74149999999986
6.554527753888095e-11,2.212163160986158e-10,0.04415002300869832,0.04415220712067664,2.612445882799186e-05,-8.80001627123761e-12,1.74199999999986
2.106668623574892e-08,4.917123999637063e-10,0.04414993375148944,0.04415219586093488,2.6124458828769015e-05,-8.80001627123761e-12,1.74249999999986
8.468438560116365e-08,8.057888800649948e-10,0.04414989839824512,0.04415217578898512,2.620869521763325e-05,-8.80001627123761e-12,1.74299999999986
2.5324408542415355e-10,1.0598184135846012e-10,0.04414992103311648,0.04415213818883568,2.621098664157273e-05,-8.799239115120372e-12,1.74349999999986
1.5601463870806853e-10,5.316716789049991e-10,0.04414983823587352,0.0441520928440584,2.6210986642349887e-05,-8.799239115120372e-12,1.74399999999986
2.0699797764756056e-08,1.0763088753584782e-09,0.04414978833569984,0.04415207904680472,2.6210986642349887e-05,-8.798406447851903e-12,1.74449999999986
2.1209097360308515e-08,6.348194400707108e-10,0.0441497678796936,0.04415202709352016,2.6294108556812468e-05,-8.796796624466197e-12,1.74499999999986
4.176305552078263e-08,7.990647726829891e-11,0.0441497412857052,0.04415201733286992,2.6209152841571992e-05,-8.797629291734665e-12,1.74549999999986
7.273039809296833e-11,5.594603946779131e-10,0.04414972376909808,0.04415198291147016,2.6042372723189544e-05,-8.797629291734665e-12,1.74599999999986
0.0,6.510264827230827e-10,0.04414968619279872,0.04415195984664328,2.6042372723189544e-05,-8.797629291734665e-12,1.74649999999986
0.0,5.172008793463689e-10,0.04414965010752912,0.04415191613119856,2.6042372721635232e-05,-8.797629291734665e-12,1.74699999999986
2.0577906399699142e-08,3.3376376662452856e-10,0.04414961705735992,0.04415188598452904,2.6042372720747053e-05,-8.797629291734665e-12,1.74749999999986
4.719040436196309e-11,4.387439994646414e-10,0.044149589194306,0.04415186193685216,2.5959771831174372e-05,-8.797629291734665e-12,1.74799999999986
2.070530175785068e-08,0.0,0.04414954650650576,0.0441518519131208,2.5959771830397216e-05,-8.796796624466197e-12,1.74849999999986
1.497466464023267e-08,4.0863923356226906e-11,0.04414949371407504,0.04415182931391648,2.587747947280228e-05,-8.796796624466197e-12,1.74899999999986
4.234637935446317e-08,4.436256223483426e-11,0.04414943629585624,0.04415179798875864,2.5936536070414462e-05,-8.796796624466197e-12,1.74949999999986
7.876362055625474e-08,5.3893202400789875e-11,0.04414940669817368,0.04415176291401144,2.576723736957831e-05,-8.796796624466197e-12,1.74999999999986
1.5025885674591066e-08,1.3836072565442947e-10,0.04414938997697496,0.04415172804215504,2.5004908441594864e-05,-8.796796624466197e-12,1.75049999999986
6.271085152553812e-08,7.642638466531793e-10,0.04414931977079568,0.04415168346032616,2.5063745979991836e-05,-8.796019468348959e-12,1.75099999999986
2.095025591897226e-08,5.819104226256755e-11,0.04414931040629568,0.04415164005151632,2.4812559055953365e-05,-8.79518680108049e-12,1.75149999999986
2.1113605280786985e-08,8.733120476778211e-11,0.04414928277938344,0.04415160165175128,2.4896245787164872e-05,-8.796019468348959e-12,1.75199999999986
2.1229653680843175e-08,4.885663193454626e-10,0.04414926401584784,0.04415155695687576,2.4811998085572107e-05,-8.796019468348959e-12,1.75249999999986
2.0258860797262024e-08,8.711917576231798e-10,0.0441492468607964,0.0441515569423812,2.489707947761488e-05,-8.796019468348959e-12,1.75299999999986
2.1654736323539758e-08,1.281824785204222e-10,0.0441492111124664,0.04415157279578096,2.497819245683708e-05,-8.79518680108049e-12,1.75349999999986
0.0,2.98509841845096e-10,0.04414919461627552,0.04415153511620648,2.4892201323956087e-05,-8.796019468348959e-12,1.75399999999986
3.071121620901174e-10,3.798489578432651e-10,0.04414916034492208,0.04415151498531832,2.489220132317893e-05,-8.796796624466197e-12,1.75449999999986
5.066380375645663e-08,1.177681632769101e-10,0.04414913482778576,0.04415149843959168,2.4892201323956087e-05,-8.796019468348959e-12,1.75499999999986
6.32029444821991e-08,0.0,0.04414912119740072,0.04415145477697744,2.509374517201124e-05,-8.796019468348959e-12,1.75549999999986
1.425968787494014e-10,4.578455670145587e-11,0.04414909927998,0.04415142340556296,2.4841546113596458e-05,-8.796019468348959e-12,1.75599999999986
4.154230359709743e-08,1.0830671776096423e-10,0.04414906239642848,0.04415138733368992,2.4841546113596458e-05,-8.796019468348959e-12,1.75649999999986
5.827785903855798e-08,3.4383336455778846e-10,0.04414905023994664,0.04415134316114248,2.4842126625568284e-05,-8.796796624466197e-12,1.75699999999986
3.003651063981927e-08,4.163558386949262e-10,0.04414902093756112,0.04415132219940008,2.552736615202278e-05,-8.797629291734665e-12,1.75749999999986
2.0686147676751698e-08,2.1652112047743088e-10,0.04414897953659144,0.04415129354255472,2.5646628632025603e-05,-8.797629291734665e-12,1.75799999999986
0.0,1.661096718508226e-09,0.04414894833957336,0.04415122772300192,2.57296802343987e-05,-8.796796624466197e-12,1.75849999999986
0.0,3.009277618759576e-10,0.04414890765384448,0.04415122844809504,2.57296802343987e-05,-8.797629291734665e-12,1.75899999999986
1.615360761819673e-10,3.0542680190537297e-10,0.0441488712887612,0.04415119733454376,2.5729680232733365e-05,-8.796019468348959e-12,1.75949999999986
0.0,0.0,0.04414881088121816,0.04415118594020072,2.57296802343987e-05,-8.796019468348959e-12,1.75999999999986
4.0068316720098807e-11,5.522064056018294e-11,0.04414877099662824,0.0441511584049608,2.5729680232733365e-05,-8.79518680108049e-12,1.76049999999986
0.0,5.117788831610071e-10,0.0441487294764288,0.04415114109038488,2.572968023195621e-05,-8.796019468348959e-12,1.76099999999986
1.2308576380348768e-10,4.628078337232111e-10,0.04414869493150328,0.04415110530649512,2.5729680231179053e-05,-8.796019468348959e-12,1.76149999999986
1.4615242481530455e-08,2.296240003696326e-10,0.04414864177885552,0.04415107941916872,2.572968023195621e-05,-8.792022665460308e-12,1.76199999999986
7.042432903503482e-08,1.5245824047660506e-10,0.04414859633307584,0.04415103451616832,2.578755567039792e-05,-8.79118999819184e-12,1.76249999999986
0.0,5.477968079148354e-11,0.04414860886884208,0.04415098225922848,2.590272807923011e-05,-8.79118999819184e-12,1.76299999999986
4.076544551923078e-08,0.0,0.044148569590058,0.0441509593464488,2.590272807923011e-05,-8.79118999819184e-12,1.76349999999986
2.8854945363643303e-08,3.6025488148183626e-10,0.0441485565728244,0.04415092926179024,2.6065527251151188e-05,-8.789635685957364e-12,1.76399999999986
1.4543705122160855e-08,5.3716961434524535e-11,0.04414854127696024,0.04415090164192768,2.6179979098372996e-05,-8.788803018688895e-12,1.76449999999986
2.077969728231377e-08,2.4763823630591375e-10,0.04414850669836376,0.04415086518127152,2.6122279035978302e-05,-8.788025862571658e-12,1.76499999999986
5.969016253493109e-11,5.28927762699638e-10,0.04414847313604656,0.0441507950908656,2.620525649754679e-05,-8.788025862571658e-12,1.76549999999986
8.815036367515461e-08,2.3229344142672304e-10,0.04414842530542704,0.04415076120463272,2.6205256496769636e-05,-8.788025862571658e-12,1.76599999999986
1.999162471677529e-08,1.6552447607010023e-10,0.0441484236151608,0.04415072082749912,2.7076061179132083e-05,-8.787193195303189e-12,1.76649999999986
1.6192968720074585e-07,4.2558991747432273e-10,0.04414836747702744,0.04415069228217592,2.7156090243174447e-05,-8.785638883068714e-12,1.76699999999986
4.1861139360444e-08,1.6057851159878567e-09,0.04414839599147776,0.04415067652441128,2.5881042341580063e-05,-8.782419236297301e-12,1.76749999999986
1.8610264024276901e-10,0.0,0.0441483398820916,0.04415059657362864,2.5713312926334275e-05,-8.782419236297301e-12,1.76799999999986
3.753056199151672e-11,3.247521626614791e-10,0.04414825356371184,0.04415056015685192,2.5713312926334275e-05,-8.782419236297301e-12,1.76849999999986
4.258815128332927e-08,7.919256223010152e-11,0.04414819421030176,0.04415053977181968,2.571331292555712e-05,-8.782419236297301e-12,1.76899999999986
2.061632487643239e-08,6.535848806610289e-10,0.04414818674059872,0.04415050085812944,2.571402362883113e-05,-8.784029059683007e-12,1.76949999999986
2.0168117120800133e-08,4.492938382449907e-10,0.0441481465588456,0.04415051581637408,2.5631776195966793e-05,-8.776812610022944e-12,1.76999999999986
1.1010840156311374e-10,1.7097200044613459e-10,0.04414811573029104,0.04415047632349928,2.5550695909593024e-05,-8.771205983748587e-12,1.77049999999986
1.739754382223957e-10,5.936653599269981e-10,0.04414805746789744,0.04415045004893248,2.5550695909593024e-05,-8.766432024742699e-12,1.77099999999986
9.349711976858188e-11,2.1781624420791346e-10,0.04414799069056584,0.04415043920985528,2.555069591037018e-05,-8.76559935747423e-12,1.77149999999986
2.1159594076891608e-08,6.628129572971986e-10,0.0441479330540524,0.0441503994947856,2.5550695912035515e-05,-8.766432024742699e-12,1.77199999999986
4.184986088229259e-08,5.039751949098559e-11,0.04414791038487888,0.04415037980509624,2.5635611627938815e-05,-8.762435221854048e-12,1.77249999999986
0.0,3.6354634580515466e-11,0.044147901956258,0.04415034380985872,2.5632816442411333e-05,-8.763989534088523e-12,1.77299999999986
3.475262400076673e-08,2.761854425714638e-10,0.04414786376711648,0.04415030738499872,2.5632816441634176e-05,-8.76559935747423e-12,1.77349999999986
0.0,2.702779437757652e-09,0.04414785632209376,0.0441502571519456,2.5771484283176882e-05,-8.76559935747423e-12,1.77399999999986
2.0769736881753875e-08,0.0,0.04414782028964992,0.04415017138639072,2.577148428162257e-05,-8.766432024742699e-12,1.77449999999986
4.1100941518268375e-08,1.0385792226230706e-10,0.04414779524912832,0.04415013527986296,2.5854806705583044e-05,-8.767209180859936e-12,1.77499999999986
3.985284400404021e-08,0.0,0.04414779041351528,0.04415009331513432,2.585390823361955e-05,-8.768819004245643e-12,1.77549999999986
5.111614143765708e-08,5.270568009807519e-11,0.04414777794367032,0.04415006146660816,2.569375029759513e-05,-8.768819004245643e-12,1.77599999999986
8.123479600108396e-08,5.350721532515479e-10,0.04414776255320776,0.04415004741374216,2.572584264559641e-05,-8.76959616036288e-12,1.77649999999986
2.9071047596973543e-08,1.3891032074608844e-10,0.04414778358712512,0.04415001665069928,2.5571406117586015e-05,-8.768819004245643e-12,1.77699999999986
5.6667601167070814e-11,3.3030976565040504e-10,0.04414773412731888,0.04414997334208472,2.5456907911225457e-05,-8.76959616036288e-12,1.77749999999986
3.1468737039797023e-08,5.304038389053467e-10,0.04414767840276288,0.04414995142021528,2.545690791033728e-05,-8.770428827631349e-12,1.77799999999986
4.2126773597273015e-08,2.3536791959877235e-10,0.04414765187301768,0.04414994096528864,2.5332451172754844e-05,-8.772038651017056e-12,1.77849999999986
1.386848999945789e-07,0.0,0.04414760510463688,0.0441499242416684,2.5333056271947818e-05,-8.772038651017056e-12,1.77899999999986
7.538169256166016e-08,6.066736765730774e-10,0.0441476435294672,0.04414989837659832,2.6152476035989913e-05,-8.772815807134293e-12,1.77949999999986
2.142085479828193e-08,4.954917587340901e-10,0.0441476153661724,0.04414987635489616,2.671033122803035e-05,-8.773592963251531e-12,1.77999999999986
1.2519472264438392e-10,2.9426624331696516e-10,0.04414754614672896,0.04414986413791656,2.6624966647958992e-05,-8.77442563052e-12,1.78049999999986
6.943045207513654e-08,1.5512120060678924e-10,0.04414747103544976,0.04414980963035856,2.6624966647958992e-05,-8.77442563052e-12,1.78099999999986
2.093961631866037e-08,1.825804077371096e-09,0.04414745423580328,0.04414977778726896,2.7428660706374508e-05,-8.773592963251531e-12,1.78149999999986
1.2924920161916376e-10,6.611541591983183e-10,0.04414736333202328,0.04414971914098688,2.734574816154467e-05,-8.780032256794357e-12,1.78199999999986
1.067179192237866e-10,2.9954476399307595e-11,0.04414728449015144,0.04414967797611216,2.7345748162432848e-05,-8.786416039185951e-12,1.78249999999986
2.0678211282154635e-08,4.6073456161366266e-10,0.04414721615158832,0.04414963916448488,2.7345748162432848e-05,-8.787193195303189e-12,1.78299999999986
1.0942465359514708e-07,4.957971186381194e-10,0.04414715838418248,0.04414962822899984,2.7428377603166965e-05,-8.796019468348959e-12,1.78349999999986
1.427248805252468e-10,0.0,0.04414717790908128,0.04414959405742144,2.6842731543186282e-05,-8.80401307412626e-12,1.78399999999986
3.110541856032878e-08,3.4715784413830164e-10,0.04414709514447336,0.04414956259282968,2.6842731542409126e-05,-8.805622897511967e-12,1.78449999999986
1.0802148928124033e-07,4.1969464015245705e-10,0.04414705487748416,0.044149515054126,2.6965529847933212e-05,-8.813616503289268e-12,1.78499999999986
1.0547824419449014e-10,8.419482402932665e-10,0.04414705202895024,0.04414949352831072,2.7843139256744642e-05,-8.813616503289268e-12,1.78549999999986
4.068033312293329e-08,4.0888575858488707e-10,0.04414696159843472,0.04414946244559688,2.784313925763282e-05,-8.813616503289268e-12,1.78599999999986
5.025403448238874e-08,8.301576787106413e-10,0.04414693220257248,0.04414942863396192,2.7679750359221877e-05,-8.818390462295156e-12,1.78649999999986
0.0,4.0418397795338734e-11,0.04414691725632936,0.04414937467173864,2.7643543134336923e-05,-8.819223129563625e-12,1.78699999999986
1.447012416139204e-08,6.538979982484427e-10,0.04414686985574072,0.04414933129173112,2.7643543133559767e-05,-8.820000285680862e-12,1.78749999999986
5.571276543575587e-08,3.619514410413416e-10,0.0441468437865644,0.04414927951500248,2.770130429119444e-05,-8.819223129563625e-12,1.78799999999986
4.122153896002345e-08,0.0,0.04414682973779792,0.04414923800194232,2.7807301800741868e-05,-8.820832952949331e-12,1.78849999999986
1.275331992789397e-10,4.5770554013557785e-11,0.04414680043026688,0.04414920393634032,2.7805119286350433e-05,-8.820832952949331e-12,1.78899999999986
7.156050960133165e-08,9.859976030091033e-11,0.04414673501284288,0.0441491644501072,2.7805119286350433e-05,-8.822387265183806e-12,1.78949999999986
1.3811355517590052e-08,4.082987212217226e-10,0.0441467390788932,0.0441491178517196,2.768990149837336e-05,-8.821610109066569e-12,1.78999999999986
4.6305993761652786e-11,1.0775249581485014e-09,0.04414670468131136,0.04414908817605744,2.7634749614424692e-05,-8.821610109066569e-12,1.79049999999986
4.117816944371189e-08,3.6441616391158504e-10,0.04414665700047,0.04414907733431728,2.7634749612759357e-05,-8.822387265183806e-12,1.79099999999986
4.1564154000528486e-08,7.90076323808897e-10,0.04414664414616896,0.04414906154260752,2.7635187697550023e-05,-8.823219932452275e-12,1.79149999999986
1.245776838423862e-07,6.402578398012615e-10,0.04414664940136816,0.0441490503653656,2.7801869291188552e-05,-8.823997088569513e-12,1.79199999999986
1.4495398478753252e-08,9.154278446388275e-10,0.04414667182567832,0.0441490451211384,2.8772542681632096e-05,-8.823997088569513e-12,1.79249999999986
0.0,1.379126798872754e-09,0.04414662710613944,0.04414900735764128,2.8714763636750185e-05,-8.82560691195522e-12,1.79299999999986
9.659039120618607e-08,4.607308839998936e-10,0.04414657530222776,0.04414897830296704,2.871476363597303e-05,-8.82560691195522e-12,1.79349999999986
2.0566406639527246e-07,2.7239496075415204e-10,0.0441466437633196,0.04414893758480752,2.7892993632039342e-05,-8.826439579223688e-12,1.79399999999986
2.0167013926875033e-08,0.0,0.04414668595544936,0.04414891253764904,2.7864364148033616e-05,-8.827216735340926e-12,1.79449999999986
6.290041448114847e-08,3.541967968923032e-10,0.0441465783588952,0.04414888282755,2.794533750716255e-05,-8.828826558726632e-12,1.79499999999986
6.772368082996749e-11,2.167738419323051e-10,0.04414653284299816,0.04414886382922184,2.8033855561604426e-05,-8.82960371484387e-12,1.79549999999986
1.0420725984200407e-07,1.796489623728803e-10,0.04414645763503368,0.044148805485318,2.803385556082727e-05,-8.82960371484387e-12,1.79599999999986
0.0,0.0,0.0441464586782172,0.04414874056338192,2.8891356440796656e-05,-8.82960371484387e-12,1.79649999999986
1.0312296155889911e-10,2.0963208252622323e-10,0.0441463823825644,0.04414870085224528,2.88913564400195e-05,-8.830436382112339e-12,1.79699999999986
6.579231511677497e-08,2.2024144313848026e-10,0.0441463094989004,0.0441487178728036,2.88913564400195e-05,-8.828826558726632e-12,1.79749999999986
7.710408006511571e-11,1.0194847743782987e-10,0.04414627143638384,0.04414865129948496,2.8144289977549697e-05,-8.827993891458163e-12,1.79799999999986
2.0822769841721822e-08,6.328608470607122e-11,0.04414618512664168,0.0441485967196308,2.8144289977549697e-05,-8.827993891458163e-12,1.79849999999986
1.6597487967340285e-10,1.9169719978062716e-10,0.04414613119623152,0.04414854791160536,2.806104617680827e-05,-8.828826558726632e-12,1.79899999999986
4.1347581282435986e-08,1.4684577651080666e-09,0.04414605286888896,0.044148518451526,2.806104617680827e-05,-8.836820164503933e-12,1.79949999999986
2.1795172402971907e-08,0.0,0.04414600005561728,0.04414847598493936,2.78956673007702e-05,-8.845590926398472e-12,1.79999999999986
6.164065991659529e-08,1.291780640788609e-09,0.0441459458034684,0.04414844529602664,2.7981611169569653e-05,-8.846423593666941e-12,1.80049999999986
1.2879245816360685e-07,4.6253496172043995e-10,0.0441459242902008,0.04414845483985728,2.7898971981632492e-05,-8.85519435556148e-12,1.80099999999986
7.709648197629093e-11,4.575824025243591e-10,0.04414591142950824,0.04414844703435992,2.915504234313193e-05,-8.862410805221543e-12,1.80149999999986
2.120475928180099e-08,9.478010390417957e-10,0.04414581080369656,0.04414842453077992,2.9155042344797266e-05,-8.872014234384551e-12,1.80199999999986
9.826840036142315e-11,7.470195226289e-10,0.04414575897821216,0.04414839535823064,2.9239718913554036e-05,-8.878398016776146e-12,1.80249999999986
4.2102845682068235e-08,5.344853587496701e-10,0.04414569121223072,0.04414837769470552,2.9239718914442214e-05,-8.887224289821916e-12,1.80299999999986
6.947708567489608e-08,7.255688411200722e-11,0.04414567122836528,0.04414835867788928,2.907174395594403e-05,-8.895995051716454e-12,1.80349999999986
2.00499771160767e-08,2.388111236539814e-10,0.04414565264908056,0.04414832205769824,2.955506713042677e-05,-8.895995051716454e-12,1.80399999999986
1.6537039863873115e-07,3.6800562597250064e-11,0.04414560094116744,0.04414829749938064,2.9474659810402315e-05,-8.904821324762224e-12,1.80449999999986
2.0162823279046282e-08,1.0926764770768926e-09,0.0441456133391288,0.0441482611215084,2.822577426075945e-05,-8.905598480879462e-12,1.80499999999986
6.451569455750983e-08,0.0,0.04414551800399584,0.0441482224080128,2.8144832999954517e-05,-8.913592086656763e-12,1.80549999999986
2.15743711992622e-08,1.7564663612468223e-10,0.04414547615083264,0.04414818749738832,2.873469035513665e-05,-8.914424753925232e-12,1.80599999999986
1.9994711678017474e-08,2.20195681133184e-10,0.04414541688387584,0.0441481607155044,2.8820864572010052e-05,-8.92319551581977e-12,1.80649999999986
6.944780688022956e-08,1.1279344125370017e-10,0.04414538089930856,0.044148127752052,2.890119125120716e-05,-8.931189121597072e-12,1.80699999999986
4.108953111786606e-08,0.0,0.04414536412815248,0.04414807603561712,2.8418049108025478e-05,-8.931189121597072e-12,1.80749999999986
0.0,4.3776079983182115e-11,0.04414532272034768,0.04414803862704552,2.8252813759177542e-05,-8.93202178886554e-12,1.80799999999986
4.293369775670852e-08,7.185255862518503e-11,0.04414526574504112,0.04414799753758176,2.8252813758400386e-05,-8.933631612251247e-12,1.80849999999986
6.306204079764566e-08,0.0,0.04414523407026856,0.04414795263811232,2.8081356127973578e-05,-8.932798944982778e-12,1.80899999999986
2.0935524321086252e-08,2.1858431731303085e-10,0.04414522526541224,0.04414791635325152,2.7828353240000325e-05,-8.933631612251247e-12,1.80949999999986
2.06945211175813e-08,2.636059218130704e-10,0.04414517906145672,0.0441478901882312,2.791222850562214e-05,-8.941625218028548e-12,1.80999999999986
5.2195944399979766e-08,7.565161622147265e-10,0.04414513601992536,0.04414786720001976,2.7995089080024016e-05,-8.94961882380585e-12,1.81049999999986
8.252836296296362e-08,2.799256035301845e-10,0.04414511176556032,0.04414785284717368,2.803531649353541e-05,-8.958389585700388e-12,1.81099999999986
6.300163120365188e-08,3.1640619221895427e-09,0.044145122397744,0.04414783392953088,2.8366071205598864e-05,-8.967215858746158e-12,1.81149999999986
7.397511769813292e-11,6.101815233638952e-10,0.04414511361706528,0.04414775591025152,2.8279089266392e-05,-8.975986620640697e-12,1.81199999999986
7.761775511899716e-08,1.7393192858206064e-09,0.04414508264229576,0.04414774058457296,2.8279089265614843e-05,-8.98320307030076e-12,1.81249999999986
2.838995943887923e-08,1.486175120468669e-09,0.0441450957145576,0.04414774670815712,2.8869640744000336e-05,-8.98320307030076e-12,1.81299999999986
4.3746995997961946e-08,5.614180023649773e-10,0.04414504702780448,0.04414768359785104,2.8981795715976588e-05,-8.99202934334653e-12,1.81349999999986
1.90537262426127e-08,7.302235205397523e-10,0.04414500064118144,0.04414764790315656,2.847443208875422e-05,-9.000022949123831e-12,1.81399999999986
1.6074280101419092e-10,1.9749087781795183e-10,0.04414493089980056,0.04414761391991144,2.8550817977590626e-05,-9.010403534404077e-12,1.81449999999986
8.532272111061445e-11,4.2957295359746794e-10,0.04414484816324904,0.04414755250815736,2.8550817977590626e-05,-9.00879371101837e-12,1.81499999999986
1.36530876881924e-10,3.8055048001695013e-10,0.04414481394703664,0.04414751782441928,2.855081797681347e-05,-9.010403534404077e-12,1.81549999999986
5.005193527696239e-08,9.787863575194677e-11,0.0441447512050544,0.04414746693599288,2.8550817977590626e-05,-9.009626378286839e-12,1.81599999999986
4.324432478775009e-11,8.928625616633212e-10,0.04414474471827288,0.044147438995622,2.835187464722555e-05,-9.009626378286839e-12,1.81649999999986
6.167618207819636e-08,6.261968027443388e-11,0.04414469239408416,0.04414741200592,2.835187464633737e-05,-9.008016554901133e-12,1.81699999999986
6.237839991762861e-08,4.825267199692895e-10,0.04414468739305296,0.04414736916372848,2.763365684399499e-05,-9.00879371101837e-12,1.81749999999986
4.203051304219052e-08,2.5260423613948646e-10,0.0441446708314676,0.0441473503902624,2.738402096558179e-05,-9.010403534404077e-12,1.81799999999986
1.1517719417097894e-10,1.937175919675127e-09,0.0441446312867264,0.0441472846827192,2.7551578054341164e-05,-9.010403534404077e-12,1.81849999999986
6.128513239944677e-08,8.081999167131038e-10,0.04414456629232376,0.04414722067220552,2.7551578054341164e-05,-9.020839630835553e-12,1.81899999999986
3.3631999962757675e-11,7.626864417797918e-11,0.04414455530381864,0.04414720263560608,2.7639350558383846e-05,-9.02161678695279e-12,1.81949999999986
1.2356887735265332e-10,3.0046111432202594e-10,0.04414450063681928,0.04414715888561344,2.763935055760669e-05,-9.020839630835553e-12,1.81999999999986
2.6360088417609617e-10,3.151839206294582e-10,0.04414443459352608,0.0441471159718396,2.7639350558383846e-05,-9.03038754884733e-12,1.82049999999986
2.144614567878289e-08,1.3840400353570814e-10,0.04414440873425712,0.04414705601515512,2.7639350558383846e-05,-9.031220216115798e-12,1.82099999999985
6.30997615269635e-11,4.154213570362053e-10,0.04414437559244368,0.04414699226763992,2.772479281998308e-05,-9.03038754884733e-12,1.82149999999985
1.478917923194989e-07,1.0791570415058516e-09,0.04414432094330456,0.04414694131166856,2.7724792819205923e-05,-9.031220216115798e-12,1.82199999999985
5.064649728075965e-08,9.414365606530417e-10,0.0441443291773596,0.04414692719124192,2.6556657343190793e-05,-9.031220216115798e-12,1.82249999999985
8.271429560030574e-08,2.613948779650599e-10,0.04414424842888944,0.04414691592778496,2.6757930081555692e-05,-9.032830039501505e-12,1.82299999999985
2.024518191978686e-08,2.601409643254726e-10,0.04414423051973136,0.04414689526644384,2.6589351725614385e-05,-9.033607195618742e-12,1.82349999999985
1.0860783800081819e-10,0.0,0.0441441813315084,0.0441468729114048,2.6507741443193567e-05,-9.034439862887211e-12,1.82399999999985
4.879709088190243e-08,3.280003213479432e-10,0.04414411244809488,0.04414684182529776,2.650774144241641e-05,-9.035217019004449e-12,1.82449999999985
8.516036528044557e-08,4.2381088222187557e-10,0.04414409889592888,0.04414679871706736,2.6477992348006296e-05,-9.035217019004449e-12,1.82499999999985
8.919097631981954e-08,3.2738376593011154e-10,0.04414412417018936,0.044146752968452,2.6480034897580218e-05,-9.035217019004449e-12,1.82549999999985
1.206036905551655e-07,3.234324752465767e-10,0.04414412680364344,0.04414672603567232,2.6523856467952633e-05,-9.035994175121687e-12,1.82599999999985
1.2362151580180836e-10,8.885722366236415e-10,0.0441441655520092,0.0441466751424608,2.5767674280752217e-05,-9.035994175121687e-12,1.82649999999985
1.3238320162312078e-10,1.4741584342115033e-10,0.0441440739482184,0.04414666428039984,2.5767674281640396e-05,-9.036826842390155e-12,1.82699999999985
2.0645854081902115e-08,7.258135203969118e-10,0.0441439945643764,0.04414661363339312,2.5767674280752217e-05,-9.035994175121687e-12,1.82749999999985
0.0,6.511945566112232e-10,0.04414396242117384,0.04414658524935664,2.5684869093600682e-05,-9.035994175121687e-12,1.82799999999985
7.568809168301271e-08,4.449485641044859e-10,0.04414391377246952,0.0441465455008876,2.5684869093600682e-05,-9.036826842390155e-12,1.82849999999985
7.545180503998328e-08,5.729107258045651e-10,0.04414391190125984,0.04414652314053168,2.4958527960028398e-05,-9.037603998507393e-12,1.82899999999985
5.081015469476924e-11,1.1496794419252332e-09,0.04414390232308416,0.0441465261258272,2.55168944447437e-05,-9.037603998507393e-12,1.82949999999985
2.126507728239524e-08,1.0251202386957203e-09,0.04414384567677112,0.04414649902559336,2.5516894445631877e-05,-9.035994175121687e-12,1.82999999999985
1.3700480333556087e-10,0.0,0.0441438001101324,0.04414645247450744,2.560159211761892e-05,-9.035994175121687e-12,1.83049999999985
2.1262743517269644e-08,3.7746152037332337e-10,0.0441437265810208,0.04414641724766776,2.5601592119173233e-05,-9.036826842390155e-12,1.83099999999985
8.634000711604806e-08,1.4757740030013622e-09,0.04414368471640232,0.0441463883937308,2.5516641219969216e-05,-9.037603998507393e-12,1.83149999999985
7.832815646091618e-11,2.272549579074301e-10,0.0441436758702156,0.04414642602580336,2.6184952179986176e-05,-9.036826842390155e-12,1.83199999999985
2.0365669997635116e-08,7.230866391760848e-10,0.04414359074839088,0.04414640633358232,2.6184952180763332e-05,-9.037603998507393e-12,1.83249999999985
5.5835676360249664e-11,2.2110520844775827e-09,0.04414354508581928,0.04414634097593832,2.610334470154463e-05,-9.038436665775862e-12,1.83299999999985
2.0579329677861136e-08,8.491245623298838e-10,0.04414348362728976,0.04414626258178392,2.6103344702432807e-05,-9.038436665775862e-12,1.83349999999985
2.0454981354556256e-08,1.0180146378657717e-09,0.04414345246180736,0.04414625201788912,2.602105204396743e-05,-9.0392138218931e-12,1.83399999999985
1.4837362879993599e-08,4.498035208189144e-10,0.04414339392562384,0.044146207530182,2.5939367915950307e-05,-9.038436665775862e-12,1.83449999999985
1.3105535384000389e-07,1.5831783800601684e-10,0.04414333705142368,0.04414616589324872,2.5997356032814167e-05,-9.0392138218931e-12,1.83499999999985
6.701495608441022e-11,0.0,0.04414331762186864,0.04414610496703096,2.6982005007170073e-05,-9.039990978010337e-12,1.83549999999985
1.2650536174163562e-10,4.481947243895057e-10,0.04414322161805328,0.0441460631388428,2.6982005007170073e-05,-9.040823645278806e-12,1.83599999999985
1.3133408249821343e-10,5.29510719993187e-10,0.04414314150035184,0.04414602602372008,2.6982005008835408e-05,-9.041600801396044e-12,1.83649999999985
2.992419920189171e-08,8.136767995492455e-10,0.04414306737279048,0.04414598381068896,2.698200500794723e-05,-9.055201033447702e-12,1.83699999999985
0.0,3.3827440848455126e-11,0.04414302346397456,0.0441459179199304,2.6863537808785587e-05,-9.069633932767829e-12,1.83749999999985
2.0470956721418965e-08,3.0925112054491777e-09,0.04414297065122392,0.04414586870352608,2.686353780800843e-05,-9.070411088885066e-12,1.83799999999985
2.9666446875464825e-08,9.829367875191508e-11,0.04414293620079216,0.04414578345498992,2.6781177095203113e-05,-9.086398300439669e-12,1.83849999999985
1.4526654878999068e-08,1.7254935674726468e-10,0.04414290839137224,0.0441457261853896,2.6663563483242392e-05,-9.084788477053962e-12,1.83899999999985
2.0135138237287187e-08,4.830947239464756e-10,0.04414286816037488,0.04414566277081392,2.672138216874842e-05,-9.085621144322431e-12,1.83949999999985
2.860980607977126e-08,1.2782235200847758e-09,0.0441428111548308,0.04414559323958408,2.6801476220805753e-05,-9.086398300439669e-12,1.83999999999985
4.085268535958253e-08,3.39634077806128e-10,0.04414280984986472,0.04414557540238688,2.6914081936002532e-05,-9.086398300439669e-12,1.84049999999985
2.0861405526650945e-08,5.596879210090222e-10,0.04414278302014624,0.04414553668039352,2.707766016873947e-05,-9.085621144322431e-12,1.84099999999985
2.1659366716830775e-08,2.694692802229781e-10,0.04414273859457992,0.04414549432430336,2.7161106859185935e-05,-9.086398300439669e-12,1.84149999999985
4.9682507920201235e-08,3.229611161836843e-10,0.04414270996151072,0.04414544191501616,2.7247287930354247e-05,-9.087230967708138e-12,1.84199999999985
0.0,4.1525752281224015e-10,0.04414267450491344,0.04414540273289232,2.7444760317574257e-05,-9.086398300439669e-12,1.84249999999985
2.141773464137131e-08,4.923835228431983e-10,0.04414262075934272,0.0441453890958272,2.7444760317574257e-05,-9.088008123825375e-12,1.84299999999985
1.4077346482954667e-08,3.208311762092908e-09,0.04414261271421672,0.0441453704880968,2.7529565824746527e-05,-9.088785279942613e-12,1.84349999999985
1.2289112089058918e-10,3.3057048071105655e-10,0.0441425646417904,0.04414528815826896,2.7473641355135747e-05,-9.088785279942613e-12,1.84399999999985
2.198861696195431e-08,5.896996849164005e-10,0.0441424980850412,0.0441452605894224,2.7473641355135747e-05,-9.089617947211082e-12,1.84449999999985
6.430088327763483e-08,9.775160750291612e-10,0.04414244779307288,0.04414524595219176,2.738721392403498e-05,-9.09039510332832e-12,1.84499999999985
2.105701472215893e-08,2.2817000372432616e-10,0.0441424158924236,0.04414523646531256,2.8109558480760022e-05,-9.104828002648446e-12,1.84549999999985
4.11552992032882e-08,4.1513496112921544e-10,0.04414233786340504,0.044145175539632,2.819329274483806e-05,-9.103995335379977e-12,1.84599999999985
2.201264039797257e-08,2.975300769647582e-10,0.044142290774542,0.04414513440901832,2.8358295472763473e-05,-9.118428234700104e-12,1.84649999999985
2.15678167964084e-08,8.054059988382711e-10,0.04414220277529808,0.04414508783498864,2.8444577206410138e-05,-9.118428234700104e-12,1.84699999999985
2.078327424048787e-08,3.1585743742734707e-10,0.04414216191926656,0.04414504751787984,2.8530447586438967e-05,-9.133638290137469e-12,1.84749999999985
2.110471224170407e-08,6.060179233435825e-10,0.0441421045109948,0.04414503622804736,2.8447443818357954e-05,-9.148792834423602e-12,1.84799999999985
2.181313399352014e-08,1.0602928257608113e-10,0.04414205038799696,0.0441450130347888,2.8363292908006876e-05,-9.148792834423602e-12,1.84849999999985
6.013137352628428e-08,8.022447983702108e-11,0.04414200717397072,0.04414498763129264,2.8277376539986854e-05,-9.149625501692071e-12,1.84899999999985
8.57667316819799e-08,1.0249420062669046e-09,0.04414200730902408,0.04414494305883496,2.834917295357897e-05,-9.150402657809309e-12,1.84949999999985
4.1935898399680926e-08,2.851962416228204e-10,0.04414201204558424,0.044144936065678,2.7680752609615666e-05,-9.151235325077778e-12,1.84999999999985
1.0486064783848947e-07,9.900080061298056e-11,0.0441419699688812,0.0441449050447628,2.7848439522415447e-05,-9.150402657809309e-12,1.85049999999985
1.4067880194090776e-10,0.0,0.04414199166240112,0.04414485534426272,2.754202556476404e-05,-9.150402657809309e-12,1.85099999999985
1.4498695993792055e-10,6.893614429293038e-10,0.04414190990341192,0.04414481492582976,2.7542025565541195e-05,-9.150402657809309e-12,1.85149999999985
6.19865928794261e-08,1.4149575955357818e-10,0.04414183320579544,0.04414479806142888,2.7542025563986883e-05,-9.152012481195015e-12,1.85199999999985
2.0713529044757983e-08,4.326151936684397e-11,0.0441418026718768,0.04414476952947184,2.7459399847162835e-05,-9.166389869363911e-12,1.85249999999985
2.0845675116620832e-08,2.7328236895662883e-11,0.04414172994164936,0.04414472699551832,2.7376688241598224e-05,-9.16722253663238e-12,1.85299999999985
5.681338743901421e-08,3.786777558190124e-10,0.044141681175966,0.0441447069832864,2.7460243529620065e-05,-9.181599924801276e-12,1.85349999999985
2.520365582903139e-10,2.677384841609509e-10,0.04414166239889928,0.044144686875104,2.740398560163726e-05,-9.193590333467228e-12,1.85399999999985
1.0003811255765438e-07,4.611080753336161e-10,0.04414157420007368,0.04414465149470272,2.740398560163726e-05,-9.207190565518886e-12,1.85449999999985
1.5585495394265791e-10,3.1769543940018963e-10,0.04414155717136448,0.04414465237301512,2.7405952794379296e-05,-9.221623464839013e-12,1.85499999999985
2.1541470718311473e-08,3.359511974165841e-11,0.04414146989726952,0.04414459504488088,2.740595279360214e-05,-9.236000853007909e-12,1.85549999999985
0.0,2.406747995342684e-10,0.04414143984542584,0.0441445462436956,2.7320074808767636e-05,-9.236000853007909e-12,1.85599999999985
1.998764001531761e-10,3.946815790856206e-11,0.04414138876782648,0.04414451381247328,2.7320074809544792e-05,-9.249601085059567e-12,1.85649999999985
2.1658749120578857e-08,1.9666215878011428e-10,0.0441413083315416,0.04414446985133272,2.7320074808767636e-05,-9.250433752328036e-12,1.85699999999985
1.0643880616473256e-07,2.5648241655518156e-09,0.04414127217256256,0.04414439688787784,2.7233835404816276e-05,-9.250433752328036e-12,1.85749999999985
2.0758656481267845e-08,6.666552032630335e-11,0.04414126520692432,0.04414426164374552,2.8282816062374927e-05,-9.264033984379694e-12,1.85799999999985
7.41665735215502e-08,3.1603520495027126e-10,0.04414119355298296,0.04414419524453848,2.81995635311727e-05,-9.264033984379694e-12,1.85849999999985
1.946392168272748e-08,1.3760678430063678e-09,0.04414117433413544,0.0441441442709112,2.8172942461601735e-05,-9.277634216431352e-12,1.85899999999985
4.739993848118518e-08,5.052495921642475e-11,0.04414111269661432,0.04414414570557616,2.8250879017588382e-05,-9.29123444848301e-12,1.85949999999985
2.0896096561417998e-08,5.038259184853011e-10,0.04414108291450408,0.0441441064986404,2.8181514195146917e-05,-9.29123444848301e-12,1.85999999999985
0.0,1.298755360201742e-09,0.04414103905207744,0.04414408485393968,2.809781982315851e-05,-9.3040020132662e-12,1.86049999999985
6.846472000443526e-11,7.267919183151506e-10,0.0441409862208784,0.04414409075639584,2.8097819822381354e-05,-9.318434912586326e-12,1.86099999999985
4.1588711835460757e-08,6.917422398777795e-10,0.0441409272672952,0.04414408413545072,2.8097819823935666e-05,-9.332812300755222e-12,1.86149999999985
1.5372119549494911e-10,1.559238432813359e-10,0.04414089997025272,0.04414406573560576,2.810060146873905e-05,-9.344025553303936e-12,1.86199999999985
2.9356322719942263e-08,3.566768824736499e-10,0.04414082267288864,0.0441440370649552,2.810060146962723e-05,-9.357625785355594e-12,1.86249999999985
2.0654801757835628e-08,3.2142559447390084e-10,0.04414078883574176,0.04414400319463056,2.8217087979176547e-05,-9.37200317352449e-12,1.86299999999985
4.1610253360968574e-08,6.230801569140354e-10,0.04414073886037056,0.04414396903585728,2.813484261043886e-05,-9.38482624945891e-12,1.86349999999985
2.1081549117507592e-08,0.0,0.04414069161751552,0.0441439225485208,2.830107391837977e-05,-9.400813461013513e-12,1.86399999999985
9.515327224068892e-08,6.216402462233539e-10,0.0441406391436088,0.0441438800485368,2.8385311169554228e-05,-9.400813461013513e-12,1.86449999999985
6.223991847603694e-08,6.075651995396392e-10,0.04414064278433128,0.04414383062531248,2.9013897960838975e-05,-9.40159061713075e-12,1.86499999999985
2.0501791916927026e-08,0.0,0.04414061547228784,0.04414378170184032,2.8927684177615376e-05,-9.403200440516457e-12,1.86549999999985
2.077864143940067e-08,1.002099167535242e-10,0.04414055072026488,0.04414374204848144,2.9009436147142686e-05,-9.403200440516457e-12,1.86599999999985
6.373467983933345e-08,8.666401624113362e-10,0.04414050407130704,0.04414371194913016,2.892608834881294e-05,-9.403200440516457e-12,1.86649999999985
9.885251167629505e-08,0.0,0.0441404685408436,0.04414368714310176,2.901038902003439e-05,-9.404033107784926e-12,1.86699999999985
2.1600948960087685e-08,0.0,0.0441404674801736,0.04414364932159112,2.7989753782375892e-05,-9.404033107784926e-12,1.86749999999985
7.963664450105767e-11,8.430375217360897e-10,0.04414038321605144,0.04414361052348032,2.8075310468778092e-05,-9.404810263902164e-12,1.86799999999985
2.1385831203146743e-08,2.6554438439796435e-09,0.04414029828943856,0.04414354303338176,2.8075310468778092e-05,-9.404810263902164e-12,1.86849999999985
4.1883217838378783e-08,0.0,0.04414025467205488,0.04414343165345952,2.798976646722906e-05,-9.405587420019401e-12,1.86899999999985
2.1514240160225295e-08,1.3704399420833013e-10,0.04414022605423384,0.04414338343122216,2.7822024414425606e-05,-9.405587420019401e-12,1.86949999999985
6.920689071820973e-08,1.1982419986789061e-09,0.04414019315436912,0.04414332026220256,2.7737213258438587e-05,-9.405587420019401e-12,1.86999999999985
3.5706336498630975e-10,4.3873327887355984e-10,0.04414018459236384,0.04414329126059776,2.7622298700014092e-05,-9.40642008728787e-12,1.87049999999985
4.1273957758491964e-08,6.582000014465628e-10,0.04414008208159216,0.04414326608465496,2.7622298699236936e-05,-9.405587420019401e-12,1.87099999999985
2.0840838083069357e-08,8.846707255649733e-10,0.04414003262538912,0.04414322095327192,2.745705729756409e-05,-9.404810263902164e-12,1.87149999999985
4.206989216021251e-08,1.4323447983244364e-10,0.04413998152292648,0.04414317172951776,2.7373565572808012e-05,-9.412026713562227e-12,1.87199999999985
9.104901895623518e-08,2.372193622091068e-10,0.04413995268821688,0.04414311229983832,2.754059792875463e-05,-9.412026713562227e-12,1.87249999999985
9.138533439700947e-08,4.0240064058671976e-10,0.04413996470783936,0.04414303312930984,2.7458206324770806e-05,-9.411194046293758e-12,1.87299999999985
4.9235039656370105e-11,0.0,0.04413996274478912,0.04414297205509096,2.7590797867182992e-05,-9.420797475456766e-12,1.87349999999985
1.1539942623706168e-07,4.4428904305560124e-10,0.04413989343306584,0.04414292463145376,2.7590797867182992e-05,-9.420797475456766e-12,1.87399999999985
6.217042895773073e-08,1.327391183081339e-10,0.04413986445347856,0.04414289683043112,2.882520647440323e-05,-9.430400904619773e-12,1.87449999999985
5.3126841120798574e-08,4.951992288448892e-11,0.04413981530394488,0.04414289287364736,2.8743500416816836e-05,-9.430400904619773e-12,1.87499999999985
7.044960448343573e-11,5.062708793857063e-10,0.044139779598862,0.0441428454901652,2.8115496331970746e-05,-9.431233571888242e-12,1.87549999999985
6.325350968006127e-08,6.281579978395513e-10,0.04413968869217704,0.0441428199112356,2.8115496332747902e-05,-9.439227177665543e-12,1.87599999999985
2.0409392231801604e-10,9.078080023816604e-10,0.04413964909722904,0.0441427811538644,2.8034579087177214e-05,-9.446388116174376e-12,1.87649999999985
2.1670469196877207e-08,5.432536365201912e-11,0.0441395518760332,0.04414274149347592,2.8034579089619704e-05,-9.45360456583444e-12,1.87699999999985
0.0,7.598473586445387e-10,0.04413947654760208,0.04414269034687752,2.7948833876800805e-05,-9.45360456583444e-12,1.87749999999985
1.2842423652292823e-10,2.2042337607941498e-09,0.04413941103435464,0.04414265314454584,2.7948833878355117e-05,-9.454437233102908e-12,1.87799999999985
4.226085208169916e-08,7.808960006405741e-10,0.0441393364960896,0.04414258716491768,2.794883387757796e-05,-9.464040662265916e-12,1.87849999999985
2.7253264228699337e-10,2.474126389873099e-10,0.04413929368217544,0.04414257103437144,2.7948696518342864e-05,-9.472811424160454e-12,1.87899999999985
4.379479418004095e-11,5.58416958507113e-10,0.0441392346152884,0.04414250288965832,2.794869651678855e-05,-9.472034268043217e-12,1.87949999999985
5.1163565044365367e-08,3.992872005254e-10,0.044139167996686,0.04414246255729984,2.7948696516011395e-05,-9.481637697206224e-12,1.87999999999985
5.603797560010948e-08,5.5240638452414004e-11,0.04413911023099376,0.04414241221122464,2.7985391886420352e-05,-9.480805029937756e-12,1.88049999999985
2.0899449039435414e-08,0.0,0.04413907545673536,0.0441423579242744,2.8037424865567928e-05,-9.481637697206224e-12,1.88099999999985
4.224801224139707e-08,2.0817519930105277e-10,0.04413902560859776,0.04414231341048752,2.8121436942418754e-05,-9.480805029937756e-12,1.88149999999985
1.213608034414393e-07,1.087971442104152e-09,0.04413899246005672,0.04414227738056912,2.811958002801873e-05,-9.480027873820518e-12,1.88199999999985
4.200020239930602e-08,3.6950287968240403e-10,0.04413898339371216,0.04414224148992216,2.9011911201637375e-05,-9.480027873820518e-12,1.88249999999985
4.1679472963240816e-08,7.164736165465868e-11,0.04413888905772888,0.04414221097654464,2.901295397361725e-05,-9.49201828248647e-12,1.88299999999985
4.095605975890093e-08,6.379528849631555e-10,0.04413884258623208,0.04414215911715592,2.9007774407174836e-05,-9.49201828248647e-12,1.88349999999985
2.3172447988217826e-10,4.177099222069103e-10,0.04413878429831376,0.04414210128942456,2.88442285112378e-05,-9.504008691152421e-12,1.88399999999985
2.1420114321157868e-08,1.1288239787354826e-10,0.0441386872066468,0.04414204677442248,2.88442285112378e-05,-9.500789044381008e-12,1.88449999999985
8.925216121724588e-11,4.570309547480278e-10,0.04413864192652776,0.04414198559767184,2.87585191471873e-05,-9.500789044381008e-12,1.88499999999985
2.0487542155833705e-08,1.1025151208654549e-09,0.04413857112514488,0.044141935787306,2.8758519148741613e-05,-9.509615317426778e-12,1.88549999999985
2.15163157568643e-08,6.255952769707029e-10,0.04413851129021408,0.04414191138849576,2.8840321526391044e-05,-9.51760892320408e-12,1.88599999999985
4.2271615680045116e-08,7.802579971016854e-10,0.04413847246400736,0.04414189173593272,2.892618683836279e-05,-9.523992705595674e-12,1.88649999999985
8.205907696401393e-08,0.0,0.04413849276711248,0.04414187075506896,2.8757728452788456e-05,-9.5304319991385e-12,1.88699999999985
1.229055935220158e-07,9.788415217260038e-10,0.04413846717539448,0.04414183369662872,2.8757132192747115e-05,-9.529599331870031e-12,1.88749999999985
2.796639170243864e-10,4.4195479914632685e-10,0.044138452895318,0.04414181872296376,3.0050280588000966e-05,-9.535205958144388e-12,1.88799999999985
1.0798040239734519e-10,9.01499153105334e-11,0.04413830859577752,0.04414175317320256,3.005028058722381e-05,-9.540812584418745e-12,1.88849999999985
4.315069287996742e-08,1.2553963979478056e-09,0.04413820606566872,0.0441416913260048,3.0050280588000966e-05,-9.540035428301508e-12,1.88899999999985
1.3737617043929617e-08,6.647084827005045e-10,0.04413816870432736,0.044141657036454,2.9878213724021663e-05,-9.54719636681034e-12,1.88949999999985
4.067023801068714e-11,6.737432833858747e-10,0.04413811224363504,0.04414163481368616,2.982393059514088e-05,-9.55202583696746e-12,1.88999999999985
1.1519357671907482e-07,5.33013286285744e-10,0.04413804565926712,0.04414158491388016,2.9823930594363723e-05,-9.560796598861998e-12,1.89049999999985
5.65799846349857e-08,6.824053613851966e-10,0.0441380012321192,0.04414154219344024,2.8592367574353794e-05,-9.565626069019117e-12,1.89099999999985
5.778816408036347e-08,5.885387246995499e-10,0.04413794047910168,0.04414148785897488,2.925594386238295e-05,-9.574396830913656e-12,1.89149999999985
1.166703192390095e-10,9.872919842779382e-11,0.04413786542729608,0.04414142518289496,2.9926456202367113e-05,-9.578393633802307e-12,1.89199999999985
6.246646128138522e-08,5.703054417605102e-10,0.04413774059285832,0.0441413612368972,2.9926456204032448e-05,-9.579226301070776e-12,1.89249999999985
2.132451896313947e-08,1.2204887794853292e-10,0.04413766770649312,0.04414129029866192,2.984580224074662e-05,-9.587219906848077e-12,1.89299999999985
3.013260344020274e-08,1.6883119902111332e-11,0.04413760771845064,0.04414122222039984,2.992993107597819e-05,-9.588829730233783e-12,1.89349999999985
7.231160115139801e-11,1.9567392151031981e-10,0.0441375566403472,0.0441411839303196,2.9810323592838195e-05,-9.596823336011084e-12,1.89399999999985
5.429348264029965e-08,9.384583249394396e-10,0.04413747947436448,0.0441411405581652,2.9810323592838195e-05,-9.603207118402679e-12,1.89449999999985
1.4941760245745783e-08,7.36520643085381e-10,0.04413744237754472,0.04414110495738904,3.043120883994277e-05,-9.610423568062743e-12,1.89499999999985
9.215168211840208e-11,2.7068336461155695e-10,0.0441373531639952,0.04414106159001416,3.03719841343586e-05,-9.617640017722806e-12,1.89549999999985
6.201983071552064e-08,3.3871448007483096e-10,0.04413727930605432,0.04414101912328728,3.0371984133581442e-05,-9.6240238001144e-12,1.89599999999985
9.938975480128232e-08,2.40912401139326e-10,0.04413723311251312,0.0441409858173372,3.0288906130437887e-05,-9.630407582505995e-12,1.89649999999985
0.0,0.0,0.04413721650115648,0.0441409513004296,2.9451457241536083e-05,-9.637624032166059e-12,1.89699999999985
2.067602991595585e-08,2.7396752227959453e-10,0.04413712771072224,0.04414090913812608,2.9451457240758927e-05,-9.63679136489759e-12,1.89749999999985
8.024429840047809e-08,7.077000027666536e-10,0.04413706928546624,0.04414085795770416,2.936834760880469e-05,-9.643230658440416e-12,1.89799999999985
2.2642999975008848e-10,6.218728795803763e-10,0.04413701071395344,0.04414082362480608,2.8476406494393203e-05,-9.651224264217717e-12,1.89849999999985
3.108566319631745e-08,3.817276772455358e-10,0.04413688160123128,0.04414079032112824,2.8476406495947515e-05,-9.659995026112256e-12,1.89899999999985
3.2054864318453724e-10,8.444303173371637e-10,0.04413681890655448,0.04414074536887816,2.8353728414365342e-05,-9.666434319655082e-12,1.89949999999985
2.0998097524649317e-08,2.0501807890260793e-10,0.04413672966499792,0.04414071517990824,2.835372841281103e-05,-9.673595258163914e-12,1.89999999999985
1.1326119903065646e-10,6.189420781455013e-10,0.04413668931332168,0.04414064078822024,2.8436886276739237e-05,-9.673595258163914e-12,1.90049999999985
2.055810519735468e-08,3.163144815521157e-10,0.04413660960717088,0.04414060604722072,2.843688627596208e-05,-9.683198687326922e-12,1.90099999999985
2.1331259758561316e-08,5.380956027978279e-10,0.04413655820099288,0.04414056247806416,2.8354166417554616e-05,-9.691192293104223e-12,1.90149999999985
7.552937856397657e-08,2.883333571901403e-10,0.04413652041936544,0.0441405250954848,2.8438932191177102e-05,-9.692802116489929e-12,1.90199999999985
9.895444912089157e-08,2.0348320250995755e-10,0.04413648638816784,0.04414047921796032,2.7897785489616744e-05,-9.692802116489929e-12,1.90249999999985
5.332471963992447e-11,7.226923157133136e-10,0.04413646587880072,0.0441404410353908,2.7236220420001622e-05,-9.693634783758398e-12,1.90299999999985
2.065353799790559e-08,2.0242375831092119e-10,0.04413636390885712,0.04414039592810416,2.7236220420001622e-05,-9.692802116489929e-12,1.90349999999985
4.2210736315995145e-08,5.6589358199410356e-11,0.0441362860592044,0.04414031980376648,2.7318788983987652e-05,-9.692802116489929e-12,1.90399999999985
9.074704182543414e-11,2.5203255454853135e-10,0.04413625086088576,0.04414025707487192,2.7318125964015394e-05,-9.692802116489929e-12,1.90449999999985
3.938255971336346e-11,7.2192238298463e-11,0.0441361719733308,0.04414020570971344,2.731812596479255e-05,-9.692802116489929e-12,1.90499999999985
7.68296815056857e-11,9.810753598404887e-10,0.04413610052298752,0.04414017454586856,2.7318125963238238e-05,-9.693634783758398e-12,1.90549999999985
2.1149749437898713e-08,4.213537574404569e-10,0.0441360289761468,0.04414014988750864,2.7318125964015394e-05,-9.692802116489929e-12,1.90599999999985
4.227799248190944e-08,4.034044764900102e-10,0.04413597876357392,0.04414007472621984,2.72334354471937e-05,-9.693634783758398e-12,1.90649999999985
3.897400457919531e-11,9.521479160667923e-10,0.0441359164537916,0.04414000702838184,2.7401829844841963e-05,-9.694411939875636e-12,1.90699999999985
4.13693308845553e-08,8.552083971546942e-10,0.04413584099041248,0.04413998379055032,2.7401829843176628e-05,-9.693634783758398e-12,1.90749999999985
9.288080752428707e-08,1.2330238427504803e-09,0.0441357995528692,0.04413995735999784,2.7567276624007597e-05,-9.693634783758398e-12,1.90799999999985
6.290128279351492e-08,1.5196033598119385e-09,0.04413580440490408,0.044139932525672,2.7997048626438037e-05,-9.693634783758398e-12,1.90849999999985
2.1179135681337335e-08,7.214328787141788e-10,0.04413579126880872,0.04413992301185976,2.824885445273928e-05,-9.692802116489929e-12,1.90899999999985
2.057867559690507e-08,1.0752752160891887e-10,0.04413573276503168,0.04413988766296232,2.833366384635827e-05,-9.693634783758398e-12,1.90949999999985
0.0,7.031727977668822e-11,0.04413567617296224,0.04413982842157544,2.841619417603969e-05,-9.692024960372692e-12,1.90999999999985
2.138998160539085e-08,3.6709657605382695e-09,0.04413561332779792,0.04413976822645328,2.841619417515151e-05,-9.692024960372692e-12,1.91049999999985
4.2627188640009805e-08,3.063323969487719e-10,0.04413555545307448,0.04413966171157712,2.8501586863960426e-05,-9.692802116489929e-12,1.91099999999985
0.0,3.843151977211967e-10,0.0441355166101444,0.04413958794876912,2.867157922958885e-05,-9.691192293104223e-12,1.91149999999984
8.875319923440372e-11,2.3712231483896673e-10,0.0441354519859432,0.04413951203201488,2.8671579228811694e-05,-9.692024960372692e-12,1.91199999999984
0.0,4.747604809285377e-10,0.04413538108682576,0.04413945550658688,2.8671579228811694e-05,-9.691192293104223e-12,1.91249999999984
2.096907440046758e-08,4.8467407864905e-10,0.04413532005522328,0.04413940842098144,2.8671579228811694e-05,-9.690415136986985e-12,1.91299999999984
1.2161628912266131e-07,7.984848199305006e-11,0.04413524851146944,0.04413936126092512,2.858836506314244e-05,-9.691192293104223e-12,1.91349999999984
4.159883895682448e-08,4.2359400015401505e-10,0.04413523414577896,0.0441393006868696,2.8529865858439862e-05,-9.691192293104223e-12,1.91399999999984
4.148191336261764e-08,0.0,0.0441351536505508,0.0441392522188784,2.8696536210404133e-05,-9.690415136986985e-12,1.91449999999984
5.300159616750122e-11,4.288481653125231e-10,0.04413509506268736,0.04413920369774912,2.8529964255952223e-05,-9.689637980869747e-12,1.91499999999984
1.511582823493507e-08,1.3399408804737334e-09,0.04413501342752296,0.04413913673461176,2.85299642568404e-05,-9.691192293104223e-12,1.91549999999984
2.1037340799945348e-08,9.090416822066238e-10,0.04413497843299312,0.0441390864217788,2.847138228800894e-05,-9.692024960372692e-12,1.91599999999984
0.0,4.70895038240382e-10,0.04413496283563192,0.044139038532648,2.8387453305578347e-05,-9.692024960372692e-12,1.91649999999984
1.1395279887749243e-07,7.344677574461222e-10,0.044134899175082,0.04413899145057592,2.838745330480119e-05,-9.693634783758398e-12,1.91699999999984
1.207547626405625e-07,3.385778483966373e-09,0.04413492779505608,0.04413895515854936,2.7708772428747253e-05,-9.693634783758398e-12,1.91749999999984
3.440335516469162e-11,3.1513036832797603e-09,0.0441349114148072,0.04413885657772256,2.8562115125585485e-05,-9.694411939875636e-12,1.91799999999984
6.32544780790334e-08,6.592804011051889e-10,0.04413480419706624,0.0441387577084252,2.8562115124031173e-05,-9.695189095992873e-12,1.91849999999984
8.615188584054634e-08,6.59024557148058e-10,0.04413477526695512,0.04413872631909192,2.8479731792763197e-05,-9.696021763261342e-12,1.91899999999984
2.124132016112501e-08,8.038965604306725e-10,0.0441347552076048,0.04413868266876024,2.91481743471822e-05,-9.69679891937858e-12,1.91949999999984
4.100368040244051e-08,6.586498429994592e-10,0.04413467558774112,0.04413864621008624,2.9233042971199552e-05,-9.69679891937858e-12,1.91999999999984
0.0,0.0,0.044134614156454,0.0441385903182676,2.9396241139179047e-05,-9.69679891937858e-12,1.92049999999984
9.169567856404104e-08,2.061000814457259e-10,0.04413453581758136,0.04413853846392792,2.939624113840189e-05,-9.697631586647049e-12,1.92099999999984
3.239043200320424e-10,8.133748813365926e-10,0.04413453334632712,0.04413849515641088,2.959621927678402e-05,-9.699185898881524e-12,1.92149999999984
2.0584943999368832e-08,4.5032080148166287e-10,0.0441344702885884,0.04413843616881232,2.9596219275229707e-05,-9.699185898881524e-12,1.92199999999984
7.495239845445312e-11,4.357524757692133e-10,0.04413441070367704,0.04413839724842064,2.951370933834685e-05,-9.700018566149993e-12,1.92249999999984
4.197732959843048e-08,3.253765590294222e-10,0.04413436751508568,0.04413838895304384,2.9513709337569694e-05,-9.700018566149993e-12,1.92299999999984
1.2264862767757956e-07,2.3423184225546123e-10,0.04413434032974864,0.04413836050077992,2.951527689276645e-05,-9.700018566149993e-12,1.92349999999984
1.5295727878728016e-10,8.747887830784506e-11,0.0441343492378464,0.04413828939419328,3.065111406164167e-05,-9.70079572226723e-12,1.92399999999984
8.978192495012749e-11,9.642724813074821e-10,0.04413422802803472,0.04413821887441608,3.065111406164167e-05,-9.702405545652937e-12,1.92449999999984
7.121463472398171e-08,4.6020087740572535e-10,0.04413412933913512,0.04413816169423768,3.065111406164167e-05,-9.701628389535699e-12,1.92499999999984
1.1959644840436878e-07,1.338980731846462e-10,0.04413410840955224,0.04413810132226784,3.060216209593847e-05,-9.70079572226723e-12,1.92549999999984
3.473543674914481e-11,3.7995384755129535e-09,0.0441341217916036,0.04413802597845504,3.0006088524769936e-05,-9.701628389535699e-12,1.92599999999984
1.9778494959876713e-08,0.0,0.04413404070573256,0.0441379029625128,3.0006088524769936e-05,-9.702405545652937e-12,1.92649999999984
3.5793832481312293e-10,2.660302395041114e-10,0.04413397942780624,0.04413784209107624,3.008545343274882e-05,-9.702405545652937e-12,1.92699999999984
9.019263808029976e-11,7.000108825927498e-10,0.04413387417713672,0.0441377492731916,3.008545343274882e-05,-9.703238212921406e-12,1.92749999999984
2.1099997277174154e-08,4.610402407068115e-10,0.04413378550429168,0.0441376315970908,3.0085453433637e-05,-9.703238212921406e-12,1.92799999999984
4.0664397439604816e-08,1.014674316790476e-09,0.04413371686569656,0.04413758513522064,3.00009863023476e-05,-9.704015369038643e-12,1.92849999999984
0.0,3.774480797358315e-10,0.04413369252491328,0.0441375393510644,2.9838497096035255e-05,-9.703238212921406e-12,1.92899999999984
4.007416128104513e-08,7.219071868069804e-11,0.044133624129878,0.0441374897216884,2.9838497096035255e-05,-9.704015369038643e-12,1.92949999999984
7.049584639651219e-08,6.433695937113626e-11,0.04413358408234552,0.04413742389945208,2.9839756635952064e-05,-9.703238212921406e-12,1.92999999999984
1.0179431135515227e-07,0.0,0.04413354253304792,0.0441373617665212,2.9892784985552368e-05,-9.704015369038643e-12,1.93049999999984
3.4951656957549204e-08,9.16466416645001e-11,0.04413351985686928,0.04413730665004216,3.059887130474337e-05,-9.704792525155881e-12,1.93099999999984
9.324702888308112e-08,4.1877368239795487e-10,0.04413347093703768,0.04413725376283264,3.0737744243225507e-05,-9.70562519242435e-12,1.93149999999984
0.0,8.895261610630811e-10,0.04413344140374288,0.04413717278198792,2.971690724640208e-05,-9.704015369038643e-12,1.93199999999984
9.543016377122626e-11,4.6305952128289363e-10,0.04413333441176528,0.04413712590179384,2.9716907244736745e-05,-9.702405545652937e-12,1.93249999999984
4.1036223599744126e-08,2.8041554425706217e-09,0.0441332372374156,0.04413706475029208,2.9716907245624924e-05,-9.704015369038643e-12,1.93299999999984
2.0409737677695716e-08,1.839761606947654e-10,0.0441331788712336,0.04413698700464824,2.972204209683582e-05,-9.703238212921406e-12,1.93349999999984
9.366724239984192e-08,1.6449808182272818e-10,0.0441331160273464,0.04413690502967664,2.963985884640863e-05,-9.703238212921406e-12,1.93399999999984
9.999660711967895e-08,1.3759975797666968e-10,0.0441331250421676,0.0441368449197256,2.9604907006430814e-05,-9.704015369038643e-12,1.93449999999984
6.54343400852131e-08,6.468054425390335e-10,0.04413308908174288,0.04413677103131672,2.8797693372828448e-05,-9.704015369038643e-12,1.93499999999984
2.052333871599421e-08,4.344703138925432e-10,0.04413303784152224,0.04413670471075264,2.8047290998367558e-05,-9.704015369038643e-12,1.93549999999984
5.0102525205042436e-08,1.1362383950386246e-10,0.0441329642440736,0.04413667905904976,2.8128923368009318e-05,-9.704792525155881e-12,1.93599999999984
1.9749338636687597e-08,0.0,0.0441328873440956,0.04413661130995376,2.8093076767987668e-05,-9.704015369038643e-12,1.93649999999984
0.0,3.4500120121849776e-10,0.04413278475057832,0.04413655336877632,2.817170466717922e-05,-9.70562519242435e-12,1.93699999999984
1.0318666288089418e-07,7.755359202055168e-10,0.04413270337153224,0.04413654100638272,2.8171704666402064e-05,-9.706402348541587e-12,1.93749999999984
4.0829438080480784e-08,3.482305555024823e-10,0.04413272319582208,0.0441364936815244,2.825337890477453e-05,-9.706402348541587e-12,1.93799999999984
8.125578600248762e-08,4.1306760095727313e-10,0.04413267907317256,0.04413644222873904,2.8089638218431467e-05,-9.707235015810056e-12,1.93849999999984
2.0077960322106847e-08,1.105636762699369e-10,0.0441326193695116,0.04413639600655624,2.7297460282404984e-05,-9.707235015810056e-12,1.93899999999984
1.252241574323243e-10,9.722261606892602e-10,0.04413252280224128,0.04413632659720392,2.737797804797104e-05,-9.708012171927294e-12,1.93949999999984
3.3563617760079545e-08,9.07347252887547e-11,0.04413241903961832,0.04413629028190968,2.737797804797104e-05,-9.708012171927294e-12,1.93999999999984
0.0,3.9413604324689544e-11,0.04413236540496568,0.04413622443030624,2.751230881203881e-05,-9.708012171927294e-12,1.94049999999984
5.037123584211711e-08,6.928960807894846e-10,0.04413229436991944,0.04413616010938376,2.7512308811150632e-05,-9.708789328044531e-12,1.94099999999984
3.3248404029961875e-11,1.7131144419701982e-10,0.04413224833623776,0.04413609318016456,2.7549359081557867e-05,-9.708789328044531e-12,1.94149999999984
1.4202637600713164e-08,5.690819204762221e-10,0.0441321699600656,0.04413600744121328,2.7549359080003555e-05,-9.709621995313e-12,1.94199999999984
6.270150255949236e-08,3.8946632030523176e-10,0.04413211860727712,0.04413595202009448,2.760593618800211e-05,-9.709621995313e-12,1.94249999999984
7.522504147372544e-11,7.033499199726734e-10,0.04413210630986744,0.04413590728674336,2.7857166756017904e-05,-9.710399151430238e-12,1.94299999999984
2.230015793622253e-07,4.538515258056819e-10,0.04413203095941848,0.04413589168652696,2.7857166756017904e-05,-9.711231818698707e-12,1.94349999999984
1.971666935968175e-08,1.0766579155996325e-09,0.0441320902734016,0.04413583465565232,2.624565363118503e-05,-9.711231818698707e-12,1.94399999999984
2.0740070875990835e-08,2.4871072562548946e-10,0.04413196322851192,0.044135809795422,2.616693850798768e-05,-9.711231818698707e-12,1.94449999999984
2.843936423857496e-08,8.562389616773025e-10,0.04413185710065256,0.04413576900044848,2.6249828180002766e-05,-9.712008974815944e-12,1.94499999999984
1.491794396346613e-10,1.328442356118842e-10,0.04413179793120744,0.0441357250861608,2.6253802968834172e-05,-9.711231818698707e-12,1.94549999999984
2.011697632087195e-08,0.0,0.04413170249490912,0.0441356532359448,2.6253802968834172e-05,-9.710399151430238e-12,1.94599999999984
5.996002680475065e-08,5.315126394567216e-10,0.04413162754044032,0.04413559425410096,2.6173256169603754e-05,-9.711231818698707e-12,1.94649999999984
4.073451152081242e-08,0.0,0.04413158859113432,0.04413553646422144,2.6091879376743954e-05,-9.712008974815944e-12,1.94699999999984
2.1067392878826308e-08,0.0,0.04413154568026304,0.04413547931382128,2.625525868160672e-05,-9.713618798201651e-12,1.94749999999984
3.974616247931495e-08,0.0,0.04413148919051592,0.04413542401403232,2.6171561069543436e-05,-9.714395954318888e-12,1.94799999999984
1.975014728150537e-08,3.270224854801107e-10,0.04413143995477912,0.04413536920495736,2.6170986751172798e-05,-9.715228621587357e-12,1.94849999999984
4.135697328350174e-08,3.2801031335516484e-10,0.04413138193869392,0.04413530073515352,2.6250073748013136e-05,-9.714395954318888e-12,1.94899999999984
8.713920600367242e-08,7.835102427966589e-10,0.04413137897190544,0.04413518829218936,2.625273951839535e-05,-9.715228621587357e-12,1.94949999999984
5.145705352094243e-08,7.328787229865519e-10,0.04413134436646776,0.04413512836628248,2.7248869173601697e-05,-9.714395954318888e-12,1.94999999999984
2.10957571203374e-08,7.967129594943501e-10,0.04413124158128432,0.04413508306650864,2.7850756776026664e-05,-9.714395954318888e-12,1.95049999999984
5.1540425198559614e-08,1.2193328291498773e-10,0.04413114154441784,0.04413504434107952,2.7934719939226582e-05,-9.713618798201651e-12,1.95099999999984
1.9795699759961316e-08,7.788846373424363e-10,0.04413108281466832,0.04413499208132896,2.7902497148790673e-05,-9.713618798201651e-12,1.95149999999984
1.069157609667748e-10,8.054992853279153e-10,0.04413101544137992,0.044134946351188,2.7823244393543334e-05,-9.715228621587357e-12,1.95199999999984
0.0,5.455069590487582e-10,0.04413092585287824,0.04413490672193136,2.7823244394431512e-05,-9.716838444973064e-12,1.95249999999984
1.2392024212326547e-10,1.1214417589000547e-09,0.04413085186286736,0.04413487749308496,2.7823244393543334e-05,-9.717615601090301e-12,1.95299999999984
4.0975233997486704e-08,4.193827229936886e-10,0.0441307694094124,0.044134786492606,2.7823244392766178e-05,-9.719225424476008e-12,1.95349999999984
1.6067794632312893e-07,9.979704770901598e-10,0.04413070663163584,0.04413473863640768,2.782760781594451e-05,-9.720002580593246e-12,1.95399999999984
2.0990901121453742e-08,9.233182413082019e-10,0.04413073363897224,0.04413469190838072,2.90450834535827e-05,-9.719225424476008e-12,1.95449999999984
8.671618575983864e-08,1.2376648317324879e-10,0.04413064042775792,0.0441346297555048,2.896141416075526e-05,-9.719225424476008e-12,1.95499999999984
7.501276279991975e-08,8.983593591249672e-10,0.04413059093510856,0.04413455559770584,2.9029211778386355e-05,-9.718392757207539e-12,1.95549999999984
3.37977015263391e-08,7.169293630981954e-10,0.04413053966543504,0.04413449865043792,2.9811130195955826e-05,-9.718392757207539e-12,1.95599999999984
1.1133236943461355e-07,6.643780803283761e-10,0.04413044051646552,0.044134484910196,2.9781849184007392e-05,-9.717615601090301e-12,1.95649999999984
7.10334210410335e-08,5.987856807609937e-10,0.04413043294908936,0.0441344636005784,2.972433979919753e-05,-9.719225424476008e-12,1.95699999999984
9.156280594835309e-11,1.2801247561977647e-10,0.04413039211925376,0.0441344335589168,2.9840455943230815e-05,-9.720835247861714e-12,1.95749999999984
5.1209874958602075e-08,3.390464783925573e-10,0.04413030111245592,0.04413439238459176,2.984045594400797e-05,-9.721612403978952e-12,1.95799999999984
6.228099887900518e-08,2.037351190531389e-10,0.04413025833138488,0.04413434510553616,2.9238595553593427e-05,-9.72238956009619e-12,1.95849999999984
1.3297290560321251e-08,2.127985676558808e-09,0.04413019563909784,0.04413426283255024,2.9153805408022038e-05,-9.723222227364658e-12,1.95899999999984
5.0195909276351536e-08,6.008304756499605e-10,0.04413011373954472,0.04413416213674008,2.910069112393998e-05,-9.723222227364658e-12,1.95949999999984
8.701152768436637e-08,4.757863963922304e-10,0.04413006737066648,0.04413410946871192,2.8512412211134652e-05,-9.723999383481896e-12,1.95999999999984
6.223374415803562e-08,1.0266205593967292e-09,0.04412999330811944,0.04413405805071816,2.75184916224136e-05,-9.725609206867603e-12,1.96049999999984
4.146421495737629e-08,5.51832315953682e-10,0.04412987315769056,0.04413402769263232,2.7598508555159995e-05,-9.725609206867603e-12,1.96099999999984
9.210548455873546e-08,6.200904026365528e-10,0.04412979154532752,0.04413396688736896,2.7595743932740113e-05,-9.727219030253309e-12,1.96149999999984
9.12136824404719e-11,2.1806783462308132e-10,0.04412971896135584,0.04413393947664408,2.844075983354788e-05,-9.72638636298484e-12,1.96199999999984
1.5416528470479918e-10,3.2357928142490167e-10,0.04412959249889384,0.04413385277013688,2.8440759834436058e-05,-9.72638636298484e-12,1.96249999999984
6.429366487814558e-08,4.057383595768016e-11,0.04412947936688496,0.04413375631783848,2.844075983354788e-05,-9.727219030253309e-12,1.96299999999984
2.8838876162118332e-08,2.6001808345332833e-10,0.04412942780384152,0.04413367982455896,2.9180785462434855e-05,-9.727996186370547e-12,1.96349999999984
0.0,4.179692772443566e-10,0.04412933662817272,0.04413360576684456,2.9294990996797665e-05,-9.729606009756253e-12,1.96399999999984
4.810388919834763e-08,2.379850344569334e-10,0.04412924664489496,0.0441335707799328,2.929499099602051e-05,-9.730438677024722e-12,1.96449999999984
4.2534669036919937e-08,8.774606458095136e-10,0.04412919500420736,0.04413351927441152,2.926453177520827e-05,-9.731992989259197e-12,1.96499999999984
1.40820961357091e-07,6.780833602948455e-10,0.04412914207183032,0.04413349129716688,2.9434159288799222e-05,-9.732825656527666e-12,1.96549999999984
4.143023375757782e-08,1.541752558953391e-09,0.04412914464815696,0.04413345489341744,2.869163025043253e-05,-9.732825656527666e-12,1.96599999999984
4.135314528308509e-08,5.301686381575799e-10,0.0441290615292392,0.04413343038983184,2.869033379593322e-05,-9.73121583314196e-12,1.96649999999984
4.0839549200755165e-08,1.3265379975035962e-09,0.0441289996809784,0.04413338790356824,2.8524337299939972e-05,-9.733602812644904e-12,1.96699999999984
2.0469320641258726e-08,0.0,0.04412894757760936,0.04413331940940096,2.8521206024811896e-05,-9.732825656527666e-12,1.96749999999984
2.1254676400850325e-08,5.268818367709649e-10,0.0441288770459016,0.04413326282125352,2.8438937351160654e-05,-9.734435479913373e-12,1.96799999999984
2.0507308080841558e-08,0.0,0.04412878629110912,0.04413321580281296,2.8354808512820462e-05,-9.735989792147848e-12,1.96849999999984
6.656120099535201e-11,5.735781571925003e-10,0.04412869655139264,0.04413316110604448,2.8272914826432682e-05,-9.738432282802023e-12,1.96899999999984
7.122028879841258e-08,1.0484143414535296e-10,0.04412860686925016,0.04413311150039528,2.8272914826432682e-05,-9.738432282802023e-12,1.96949999999984
8.92978399558153e-11,5.952893594729503e-10,0.0441285847976516,0.04413304060821736,2.83940991944176e-05,-9.738432282802023e-12,1.96999999999984
2.871589632746918e-10,0.0,0.04412849477390512,0.04413297669014256,2.83940991944176e-05,-9.73920943891926e-12,1.97049999999984
1.994111976238999e-08,5.213448006635701e-10,0.04412841378952912,0.04413291679918808,2.83940991944176e-05,-9.740819262304967e-12,1.97099999999984
1.439580703949117e-08,1.8543837576601163e-09,0.04412830624322832,0.0441328377516912,2.8472946386415288e-05,-9.740819262304967e-12,1.97149999999984
9.176234983671039e-08,1.738049634769645e-10,0.04412821886028776,0.04413277429759688,2.853008897274467e-05,-9.740819262304967e-12,1.97199999999984
0.0,1.0615368792321611e-09,0.04412821070557888,0.04413268578755056,2.8163749246412628e-05,-9.740819262304967e-12,1.97249999999984
2.0172987440225665e-08,1.1195715257650285e-09,0.04412813043276512,0.04413268556039936,2.8163749244747294e-05,-9.739986595036498e-12,1.97299999999984
1.2982072567641056e-07,1.9146635180100624e-09,0.04412805194188688,0.04413266872787536,2.8083305264825498e-05,-9.740819262304967e-12,1.97349999999984
2.1660496320186073e-08,1.793032042285425e-10,0.04412803727990928,0.04413258411207056,2.8789721878363927e-05,-9.740819262304967e-12,1.97399999999984
4.974264056212263e-11,3.768712425467058e-11,0.04412794046409608,0.04413252210991608,2.8703599951218628e-05,-9.740819262304967e-12,1.97449999999984
2.962301968306713e-08,8.770455889317574e-11,0.04412784415614584,0.04413245792138632,2.8703599950441472e-05,-9.741596418422205e-12,1.97499999999984
4.336232067858603e-11,4.4568616158757735e-10,0.04412775987137336,0.0441323846106908,2.8820276712804294e-05,-9.741596418422205e-12,1.97549999999984
0.0,0.0,0.04412767067198288,0.0441323344355124,2.8820276712027137e-05,-9.742429085690674e-12,1.97599999999984
8.646040133841737e-11,5.425312768481128e-10,0.04412759229447016,0.044132276953612,2.882027671113896e-05,-9.74403890907638e-12,1.97649999999984
1.0573147856546283e-07,3.328519404544039e-11,0.044127505013534,0.04413222278857144,2.8820276712804294e-05,-9.743206241807911e-12,1.97699999999984
2.8274086884272354e-08,9.103568038293375e-10,0.04412749424186928,0.0441321570174388,2.8083519619137576e-05,-9.74403890907638e-12,1.97749999999984
1.6797575830285183e-10,4.874347175887195e-10,0.04412741363798856,0.04413212504554248,2.819499106643253e-05,-9.745593221310855e-12,1.97799999999984
1.987310663947861e-08,5.742232037087014e-10,0.04412730182132224,0.04413207243401584,2.819499106643253e-05,-9.744816065193618e-12,1.97849999999984
2.9977227360145076e-08,3.964773578890579e-10,0.04412722876240168,0.0441320105433708,2.8116116132737012e-05,-9.744816065193618e-12,1.97899999999984
5.056261136171525e-08,5.216632820159717e-10,0.04412714398462072,0.04413196863514568,2.7997806210433573e-05,-9.74403890907638e-12,1.97949999999984
6.736856211775333e-11,9.131215228386225e-10,0.0441270852383712,0.04413192473018592,2.8580352873563974e-05,-9.74403890907638e-12,1.97999999999984
2.0241243361973638e-08,3.3563255646962276e-10,0.0441269804064888,0.0441318438395904,2.858035287278682e-05,-9.74403890907638e-12,1.98049999999984
8.886591160162105e-08,1.195712764912038e-10,0.04412693003082128,0.0441317694280244,2.8661572386345924e-05,-9.744816065193618e-12,1.98099999999984
8.345180231572602e-08,3.7930775881322987e-10,0.04412685996824568,0.04413168939840936,2.7951231017619982e-05,-9.744816065193618e-12,1.98149999999984
8.375203280203136e-08,8.916273552816989e-10,0.04412681726008576,0.04413162022500632,2.8284519047239165e-05,-9.745593221310855e-12,1.98199999999984
2.1215334634894223e-08,5.230968783132006e-10,0.0441267715318204,0.0441315848584192,2.8284677051182427e-05,-9.756029317742332e-12,1.98249999999984
2.0546294721146552e-08,1.1689167689343805e-10,0.04412669855158056,0.04413153329755128,2.819990420721563e-05,-9.76480007963687e-12,1.98299999999984
5.708748887500725e-08,1.7669411142562375e-09,0.04412663134198312,0.0441314561050796,2.8282414031188807e-05,-9.764022923519633e-12,1.98349999999984
0.0,9.308856463441373e-11,0.04412659619460728,0.04413138248924576,2.8222821059187275e-05,-9.77362635268264e-12,1.98399999999984
1.5859671976398149e-07,7.552900804785878e-10,0.04412651102910248,0.0441313544197748,2.822282105841012e-05,-9.77362635268264e-12,1.98449999999984
4.101529602063003e-10,9.030640055196493e-10,0.04412655002271568,0.0441312974564252,2.8971172503222675e-05,-9.778400311688529e-12,1.98499999999984
5.061303279957352e-08,2.9732503958879164e-10,0.04412640418019624,0.04413117522582672,2.897117250399983e-05,-9.783229781845648e-12,1.98549999999984
2.076362207864557e-08,7.266851217990755e-10,0.04412636630181184,0.044131092686008,2.877045846882975e-05,-9.789613564237243e-12,1.98599999999984
6.954265695940931e-08,0.0,0.04412627797966816,0.04413104838234976,2.8853705783205008e-05,-9.795997346628837e-12,1.98649999999984
4.086758687710246e-08,1.1569684793544255e-09,0.04412624742379416,0.04413098989887608,2.806793734722035e-05,-9.796830013897306e-12,1.98699999999984
1.2412803280376083e-07,0.0,0.04412616121577072,0.04413092367591456,2.8068241239131986e-05,-9.802436640171663e-12,1.98749999999984
1.4544191545562413e-10,6.213591446924127e-11,0.044126173488942,0.04413085919385024,2.8230190637579256e-05,-9.803990952406139e-12,1.98799999999984
6.135082983999007e-08,1.803323254612188e-10,0.04412605799475272,0.04413079175786472,2.823019063835641e-05,-9.803213796288901e-12,1.98849999999984
9.266928664014573e-08,3.476891205500543e-10,0.04412601673930304,0.04413072663857304,2.7984475734377234e-05,-9.809597578680496e-12,1.98899999999984
1.7618047992717933e-10,2.0598571182084413e-09,0.044125970276572,0.04413065131276752,2.723375037283482e-05,-9.813594381569146e-12,1.98949999999984
4.1628259117576505e-08,7.548871250318001e-10,0.04412583988232608,0.04413057594951408,2.7233750373611976e-05,-9.817591184457797e-12,1.98999999999984
2.9335676478281503e-08,5.336374397924004e-10,0.04412575098792592,0.04413052183809504,2.7234673519949126e-05,-9.822420654614916e-12,1.99049999999984
0.0,4.786591192851297e-10,0.04412569312466992,0.04413046671052464,2.7350667035186405e-05,-9.828027280889273e-12,1.99099999999984
3.8228905839543526e-08,9.394403241436144e-10,0.0441256071333688,0.04413040766573224,2.7350667033632092e-05,-9.832024083777924e-12,1.99149999999984
9.209864728493278e-08,1.5263639241425153e-09,0.04412554014017576,0.04413033579418608,2.7198857411203647e-05,-9.836798042783812e-12,1.99199999999984
1.2916122008044262e-07,5.69912637915504e-10,0.04412549647486248,0.04413029245856024,2.7782359823147473e-05,-9.841627512940931e-12,1.99249999999984
6.278831232026105e-08,4.2703680869227156e-11,0.04412547152974808,0.04413026682388968,2.8113416785546796e-05,-9.847234139215288e-12,1.99299999999984
1.024535503935109e-07,4.97859184434013e-11,0.044125387327168,0.0441301912569024,2.8029315601640903e-05,-9.84640147194682e-12,1.99349999999984
5.4449475837825556e-08,4.709086454113276e-10,0.04412532837107536,0.04413011654936336,2.7950172084012515e-05,-9.848011295332526e-12,1.99399999999984
0.0,2.5652964821820667e-09,0.044125248171358,0.04413005958763408,2.7835216308780275e-05,-9.848788451449764e-12,1.99449999999984
1.0294188319825981e-07,1.0739003991622198e-09,0.04412514853281056,0.04412996091817256,2.7835216307225963e-05,-9.85039827483547e-12,1.99499999999984
1.7665136020639238e-10,7.441478405700863e-10,0.04412511001351736,0.04412987746668888,2.791758459996796e-05,-9.85039827483547e-12,1.99549999999984
2.0801868561015624e-08,2.3209695970694e-10,0.04412498283360984,0.0441298031783772,2.7917584600745116e-05,-9.85039827483547e-12,1.99599999999984
2.078727104337652e-08,6.684180847704724e-10,0.0441248824801464,0.04412973645160904,2.8000629563984525e-05,-9.851230942103939e-12,1.99649999999984
4.126201480492142e-08,2.2206880084807423e-10,0.0441247971373044,0.04412967108135176,2.7917337681593324e-05,-9.851230942103939e-12,1.99699999999984
4.1707983518268765e-08,1.540992750070913e-10,0.04412472747552136,0.04412956926173176,2.7915473479134256e-05,-9.852008098221177e-12,1.99749999999984
5.036488352067048e-08,7.72131039661339e-10,0.0441246370299504,0.04412947464722432,2.7916753412737805e-05,-9.853617921606883e-12,1.99799999999984
1.3611912291766615e-10,2.8266344126448573e-10,0.04412457579209,0.04412938296073832,2.771657615918688e-05,-9.853617921606883e-12,1.99849999999984
1.1634136015681307e-10,0.0,0.04412446384846536,0.04412931271511976,2.771657615918688e-05,-9.852785254338414e-12,1.99899999999984
1.4025039391657446e-07,7.93075438654256e-10,0.0441243618708924,0.04412924386778664,2.771657615918688e-05,-9.85439507772412e-12,1.99949999999984
3.3959011762341174e-08,6.928848744758298e-10,0.04412435317587808,0.04412918570503752,2.6887823350363327e-05,-9.853617921606883e-12,1.99999999999984
2.0559030561306813e-08,8.748376814637915e-10,0.04412425478243344,0.04412912150835104,2.6920661008733582e-05,-9.852785254338414e-12,2.00049999999984
4.195286872066273e-08,2.65566318935484e-10,0.04412416685443528,0.0441290566887044,2.7003267542347054e-05,-9.853617921606883e-12,2.00099999999984
4.212116352236839e-08,4.770415243382509e-10,0.04412410675254456,0.0441289950981012,2.6835242681544358e-05,-9.853617921606883e-12,2.00149999999984
2.1476034957335077e-08,5.221624799212066e-10,0.04412403749054032,0.04412893196342856,2.700384004561407e-05,-9.852785254338414e-12,2.00199999999984
1.203639514446575e-07,0.0,0.04412395827350744,0.04412888221487968,2.708881836954724e-05,-9.853617921606883e-12,2.00249999999984
4.136962720308057e-08,6.618967179905511e-10,0.04412394580982152,0.04412882024383208,2.6478896801629404e-05,-9.85522774499259e-12,2.00299999999984
8.322956464301701e-08,6.569577590265219e-10,0.04412383462770208,0.04412875681637272,2.647668168076489e-05,-9.85439507772412e-12,2.00349999999984
1.2190240483711534e-10,0.0,0.04412376581570584,0.04412869381854872,2.6477198182384143e-05,-9.85522774499259e-12,2.00399999999984
7.965780872420947e-08,6.799894397557793e-10,0.0441236427611924,0.04412862642288168,2.6477198181606987e-05,-9.856004901109827e-12,2.00449999999984
2.070635760076378e-08,5.397812821716919e-10,0.04412357297406912,0.04412857109826768,2.7091906248832842e-05,-9.85522774499259e-12,2.00499999999984
4.076259160074036e-08,2.466167964287891e-10,0.04412346372205872,0.04412849741115176,2.700890158002789e-05,-9.856837568378296e-12,2.00549999999984
6.315637895992765e-08,3.7543127634487305e-10,0.04412335191979096,0.04412842999504856,2.7011089123174514e-05,-9.856837568378296e-12,2.00599999999984
2.0560155196414076e-08,1.5923960067221188e-10,0.04412325311146,0.0441283321085716,2.6930106179157143e-05,-9.856004901109827e-12,2.00649999999984
4.1835007680290914e-08,6.964705617784617e-10,0.0441231608026852,0.04412823032022944,2.7012605115950272e-05,-9.85522774499259e-12,2.00699999999984
7.447777775754227e-08,4.074402412679312e-10,0.04412307618109152,0.04412817556008128,2.7012269057546945e-05,-9.856837568378296e-12,2.00749999999984
2.0907373519951644e-08,5.189007973305237e-10,0.04412300502296488,0.04412812242741816,2.7845758879152527e-05,-9.857614724495534e-12,2.00799999999984
3.497147135766987e-08,1.0990205551175691e-09,0.04412288685799504,0.04412805363705616,2.7762271373577008e-05,-9.857614724495534e-12,2.00849999999984
2.0438031114733413e-08,4.98200883325417e-10,0.04412281168337456,0.04412797485819696,2.7731025330379744e-05,-9.857614724495534e-12,2.00899999999984
9.253359431471431e-08,5.326951171835681e-10,0.04412272562782096,0.04412791660295688,2.7813143999133594e-05,-9.857614724495534e-12,2.00949999999984
5.535158800057394e-08,2.0317832138960767e-10,0.0441226877345532,0.04412785861317096,2.8181672867222396e-05,-9.858391880612771e-12,2.00999999999984
3.469307216508177e-08,6.317707190728328e-10,0.04412261482240384,0.0441277617446552,2.823813270713682e-05,-9.858391880612771e-12,2.01049999999984
2.157678079955927e-08,0.0,0.04412251366385664,0.04412769898015208,2.809956435123606e-05,-9.858391880612771e-12,2.01099999999984
6.262299408199556e-08,1.5638991490707355e-10,0.04412239696902392,0.04412762919647512,2.801377331196342e-05,-9.860001703998478e-12,2.01149999999984
7.13002610425173e-08,2.5037399931093773e-10,0.04412234460471392,0.04412753743146632,2.776253655034644e-05,-9.861611527384184e-12,2.01199999999984
0.0,9.007943210792568e-10,0.04412226103605184,0.04412743151304384,2.6938089736749937e-05,-9.860001703998478e-12,2.01249999999984
4.233103992334897e-08,8.146504304473723e-11,0.04412214172188176,0.04412737424588592,2.693808973597278e-05,-9.860001703998478e-12,2.01299999999984
9.446463768159052e-08,4.0204400225674064e-10,0.04412208131719008,0.04412729449709768,2.7107095286416083e-05,-9.85922454788124e-12,2.01349999999984
1.0327534288173679e-07,5.699278410320474e-10,0.04412202954492144,0.04412722418329744,2.7557630498331598e-05,-9.860001703998478e-12,2.01399999999984
1.3656780560589166e-08,1.128549038942328e-09,0.0441219805182984,0.04412713961848976,2.8421521089616597e-05,-9.858391880612771e-12,2.01449999999984
2.058562591916724e-08,0.0,0.04412185420085296,0.0441270404929744,2.8367774218440722e-05,-9.858391880612771e-12,2.01499999999984
2.8932720108620913e-10,7.161485640616583e-10,0.04412175383406912,0.04412696474762576,2.8285314430331887e-05,-9.85922454788124e-12,2.01549999999984
2.0604095839898973e-07,4.930661642865708e-10,0.044121687000592,0.0441269263798064,2.828531442955473e-05,-9.85922454788124e-12,2.01599999999984
2.0541091924619614e-08,5.256675997267202e-10,0.04412169729930296,0.04412683571278168,2.902530051274166e-05,-9.860001703998478e-12,2.01649999999984
9.494802383908096e-08,5.090818391839669e-10,0.04412154872800632,0.04412675916547288,2.9107909361614226e-05,-9.860001703998478e-12,2.01699999999984
1.4630355400085948e-07,3.582420818326604e-10,0.04412145182568456,0.04412669603732032,2.8356362772763433e-05,-9.85922454788124e-12,2.01749999999984
4.168431792100913e-08,2.4658048519698994e-10,0.04412138107377728,0.04412663768108144,2.749378104638378e-05,-9.860834371266947e-12,2.01799999999984
1.060436044530988e-10,1.2849353595023594e-09,0.0441212664229632,0.04412657905096824,2.749613671038098e-05,-9.861611527384184e-12,2.01849999999984
9.036123104627647e-08,1.3115052030499008e-09,0.04412113271696896,0.04412655101798208,2.749613671038098e-05,-9.861611527384184e-12,2.01899999999984
1.0058706832044573e-07,1.137925920158267e-09,0.04412107436653512,0.04412647787417616,2.6681715200038703e-05,-9.860834371266947e-12,2.01949999999984
4.066350231535232e-08,9.801165642975285e-10,0.04412101405390032,0.04412641902774712,2.603099803355491e-05,-9.860834371266947e-12,2.01999999999984
8.696922360051929e-08,8.701672021826923e-11,0.04412089885288672,0.04412633186062688,2.6193911739191833e-05,-9.860834371266947e-12,2.02049999999984
2.367907189770868e-10,2.848019181600492e-10,0.0441208107716676,0.04412624236537792,2.534080843441533e-05,-9.860834371266947e-12,2.02099999999984
2.5597207686800516e-10,5.472033659525977e-10,0.04412071647821032,0.04412616078592176,2.534080843197284e-05,-9.861611527384184e-12,2.02149999999984
2.1068222243181278e-08,6.870553570514915e-10,0.044120585227182,0.04412610922708824,2.534080843197284e-05,-9.860834371266947e-12,2.02199999999984
2.0377924236925082e-08,8.870022424889434e-10,0.04412047453414048,0.04412606329239944,2.5424503465543147e-05,-9.872824779932898e-12,2.02249999999984
7.36664174452728e-08,8.690405617350905e-10,0.04412038166454624,0.044126026590312,2.5342724027210828e-05,-9.884038032481612e-12,2.02299999999984
4.034459240298549e-08,9.05557594188533e-10,0.04412028980120072,0.04412597014246256,2.4809351721555295e-05,-9.895195773879095e-12,2.02349999999984
3.1602968318666935e-08,8.330310399817797e-10,0.044120193291724,0.04412591760663752,2.464705549998225e-05,-9.905631870310572e-12,2.02399999999984
7.751753160201158e-08,7.962095566194094e-11,0.04412012389727376,0.04412583192790592,2.4771607951223906e-05,-9.908796005930753e-12,2.02449999999984
2.063938135676846e-08,6.925447992855993e-10,0.04412008643710704,0.04412574888380112,2.567034918876665e-05,-9.908018849813516e-12,2.02499999999984
6.693848253469525e-11,3.668980744220285e-10,0.04411997743592064,0.0441256521000768,2.5587542374361227e-05,-9.912015652702166e-12,2.02549999999984
1.2480727562547145e-10,1.0770084060696128e-09,0.04411985772824784,0.04412558395674784,2.5587542374361227e-05,-9.916789611708055e-12,2.02599999999984
8.140942711620802e-08,8.847297616743077e-10,0.04411978824246384,0.04412555262468816,2.558754237358407e-05,-9.920786414596705e-12,2.02649999999984
1.1149592360482075e-10,7.647269623101138e-10,0.04411968222284256,0.0441254767096524,2.4812467203205735e-05,-9.924006061368118e-12,2.02699999999984
5.034007904275439e-08,2.5614927540162924e-10,0.04411957903623528,0.04412538202370952,2.48124672015404e-05,-9.927225708139531e-12,2.02749999999984
2.1710770403693402e-08,7.152861636328112e-10,0.0441195145992416,0.04412526925337144,2.501219308881364e-05,-9.931222511028182e-12,2.02799999999984
2.073694423815331e-08,8.547990440477271e-10,0.04411943746702464,0.04412519750692,2.509850004317471e-05,-9.935219313916832e-12,2.02849999999984
3.000065504354943e-08,1.0902557606717878e-09,0.04411934988300552,0.0441251469140908,2.5015904912772946e-05,-9.94482274307984e-12,2.02899999999984
7.190505536130987e-08,5.242534392713161e-10,0.04411925783610824,0.04412509841310968,2.5134113545544068e-05,-9.947986878700021e-12,2.02949999999985
6.22936771610405e-11,7.251584749345952e-10,0.04411923820405704,0.0441250346303704,2.5963088131963907e-05,-9.954426172242847e-12,2.02999999999985
8.770392051493658e-11,1.7651975714461088e-10,0.04411911121807968,0.04412497596845232,2.5963088132741063e-05,-9.956035995628554e-12,2.03049999999985
6.346131456447246e-08,9.679292783948412e-10,0.04411899321712376,0.04412487326003544,2.5963088133629242e-05,-9.956035995628554e-12,2.03099999999985
9.868428967746423e-08,5.615533593683608e-10,0.04411894415789328,0.04412480411377632,2.6049632733560202e-05,-9.958422975131498e-12,2.03149999999985
0.0,1.0719743981368879e-09,0.0441189204716464,0.04412474151524384,2.5236644078385773e-05,-9.960032798517204e-12,2.03199999999985
2.1342216320607843e-08,8.797320025233368e-10,0.04411879379767832,0.04412465538858168,2.5236644077608616e-05,-9.963196934137386e-12,2.03249999999985
5.819511768312413e-08,4.890252786049487e-10,0.04411868883040928,0.04412458795793104,2.5321275303968882e-05,-9.966416580908799e-12,2.03299999999985
8.622236351979451e-08,5.357843196884815e-10,0.04411862158559896,0.04412451106150888,2.6001512075213284e-05,-9.972800363300394e-12,2.03349999999985
1.229172805206069e-10,1.4807664122651332e-10,0.04411853623097776,0.04412441330223736,2.685292212956103e-05,-9.976797166189044e-12,2.03399999999985
5.090029168292043e-08,2.2791640102992616e-10,0.04411838810187032,0.04412430677291672,2.685292212956103e-05,-9.982403792463401e-12,2.03449999999985
1.8433288229147138e-10,2.4791384223288304e-10,0.04411828340134992,0.04412422080426976,2.7054807387960622e-05,-9.98323645973187e-12,2.03499999999985
6.170211896278088e-08,8.124677597365348e-10,0.04411814467901048,0.0441241436441572,2.7054807387960622e-05,-9.98323645973187e-12,2.03549999999985
8.814120968508865e-08,4.694439212360457e-10,0.04411807070268912,0.04412409046209784,2.7135797958433017e-05,-9.986400595352052e-12,2.03599999999985
5.159881184130244e-08,5.245840845047312e-10,0.04411805660504488,0.04412403338953152,2.7251859556765012e-05,-9.989620242123465e-12,2.03649999999985
2.433791987388467e-10,7.24713601629734e-10,0.04411798398470368,0.04412396074939664,2.7047420196768535e-05,-9.992007221626409e-12,2.03699999999985
1.0406374215815584e-07,7.736271970260056e-10,0.04411784865890248,0.044123879343808,2.7047420196768535e-05,-9.991230065509171e-12,2.03749999999985
8.568769168521007e-08,6.716084008373535e-10,0.04411782457187056,0.0441238115895752,2.7128083682437243e-05,-9.992839888894878e-12,2.03799999999985
2.1326413440769798e-08,8.795156755669886e-10,0.0441177425636272,0.04412370670903224,2.8076863836767885e-05,-9.994394201129353e-12,2.03849999999985
2.1689154000581468e-08,7.092200854375008e-10,0.04411763378324288,0.04412361744137856,2.7991847800779013e-05,-9.994394201129353e-12,2.03899999999985
7.874865031592959e-08,9.784503762766406e-11,0.04411748513408136,0.04412350911854912,2.7906591067217157e-05,-9.997613847900766e-12,2.03949999999985
1.6460151991415373e-10,1.282943036529094e-09,0.0441174278218904,0.04412341054276448,2.7310310998340803e-05,-9.99600402451506e-12,2.03999999999985
2.156175912121361e-08,8.663650352680463e-10,0.04411727926244688,0.0441233464435872,2.731031099922898e-05,-9.999223671286472e-12,2.04049999999985
9.149356520327112e-08,8.132354373246997e-10,0.0441171726796004,0.04412323563945848,2.7224611408804833e-05,-1.0000833494672179e-11,2.04099999999985
2.0403107120481323e-08,6.496471138817128e-10,0.04411712645033408,0.04412317321192168,2.7188180882431467e-05,-1.000483029756083e-11,2.04149999999985
4.0143558081850994e-08,0.0,0.0441170140064028,0.04412307787218296,2.7106660505538116e-05,-1.0007217277063774e-11,2.04199999999985
4.988749623818789e-08,1.3066463189215227e-09,0.04411693060475176,0.04412299294685504,2.694748902798416e-05,-1.0009604256566718e-11,2.04249999999985
1.115713958374509e-07,1.3491873590565362e-09,0.04411685411618392,0.04412289213282944,2.6748834680789813e-05,-1.0014433726723837e-11,2.04299999999985
9.891304791898037e-08,1.6257296203692206e-10,0.04411681918101504,0.04412285308280088,2.7557253419963068e-05,-1.002159466523267e-11,2.04349999999985
4.9697728078668124e-08,3.593430414339238e-10,0.04411674607689224,0.04412276141271976,2.688348987678335e-05,-1.0022427332501138e-11,2.04399999999985
7.930370127945396e-08,1.582909282815681e-09,0.04411662072610408,0.04412266406843176,2.6685889286337527e-05,-1.002559146812132e-11,2.04449999999985
6.425063953097165e-11,7.29738644511535e-10,0.0441165262984752,0.04412260778567632,2.7448002151153617e-05,-1.0027201291507026e-11,2.04499999999985
9.811561615946651e-08,4.0441767990007094e-10,0.04411638219582384,0.04412250586233456,2.7448002152041795e-05,-1.003042093827844e-11,2.04549999999985
1.9971238599675312e-07,5.883254369787316e-10,0.04411631575658952,0.04412243125998256,2.7555087001585044e-05,-1.003441774116709e-11,2.04599999999985
4.1047775123370656e-08,2.631016793319674e-10,0.04411632383212256,0.04412234126392424,2.9230430066418123e-05,-1.0041634190827153e-11,2.04649999999985
6.16739256817378e-08,2.4244429588926586e-09,0.04411621884216368,0.04412225834512832,2.9394553179962202e-05,-1.0047185305950279e-11,2.04699999999985
5.446710576312297e-08,6.183419262728584e-10,0.04411611786786312,0.04412212414819024,2.947736729441708e-05,-1.0051237619990161e-11,2.04749999999985
6.125928236899725e-11,2.031206078334513e-09,0.0441160046284776,0.04412205485073368,2.9525374869554533e-05,-1.0055234422878812e-11,2.04799999999985
5.495697295854196e-08,1.5797547228690867e-09,0.044115875984172,0.04412195629498488,2.9525374868777376e-05,-1.0056011578996049e-11,2.04849999999985
6.1952383598185e-08,1.5496119665225905e-10,0.04411578386386672,0.04412183822915328,2.8881508298383984e-05,-1.0057621402381756e-11,2.04899999999985
2.0565775922520846e-08,3.1938295758093815e-10,0.04411569865290696,0.04412174745193976,2.912911022634468e-05,-1.0060785538001937e-11,2.04949999999985
5.1767143516290304e-08,6.630412052732737e-10,0.04411558898829984,0.04412167293062032,2.9046777084817954e-05,-1.006400518477335e-11,2.04999999999985
1.9993002878249122e-08,2.829783976587841e-10,0.04411552421940488,0.0441216100706052,2.900774260317096e-05,-1.0066392164276294e-11,2.05049999999985
1.1986703990496395e-10,2.443048055522645e-10,0.04411542174117568,0.04412157429631432,2.8928337500788714e-05,-1.006883465493047e-11,2.05099999999985
5.990947104378419e-08,2.030111599660156e-09,0.04411530163855808,0.04412150182317376,2.8928337500788714e-05,-1.0071221634433414e-11,2.05149999999985
7.555345727522367e-08,7.648524799619416e-10,0.04411523523802576,0.04412138780911744,2.88467846280005e-05,-1.0073608613936358e-11,2.05199999999985
3.3374839121524946e-08,9.44321204565668e-10,0.04411515853786232,0.04412132577784832,2.8822222234436978e-05,-1.0075995593439302e-11,2.05249999999985
1.2082771824045713e-07,2.623568792770037e-10,0.0441150659954588,0.04412123800976728,2.885145181119597e-05,-1.0076828260707771e-11,2.05299999999985
2.1571401762066067e-08,2.3035973545360022e-09,0.04411503287287296,0.04412115492374256,2.8848681020821054e-05,-1.0075995593439302e-11,2.05349999999985
9.514382975917002e-08,7.338307184134862e-10,0.04411493125461856,0.0441210578228828,2.8763087047134483e-05,-1.0076828260707771e-11,2.05399999999985
2.0441486878186588e-08,4.614347237641425e-10,0.04411490031574104,0.04412095994581384,2.9414904704760936e-05,-1.0076828260707771e-11,2.05449999999985
5.05910142389876e-08,4.495087219114069e-10,0.04411475786111912,0.04412083417961224,2.9496075767965202e-05,-1.0078438084093477e-11,2.05499999999985
7.004160896412204e-08,2.359192771694829e-10,0.04411465298698656,0.04412075171744152,2.9696653855215693e-05,-1.0079992396327953e-11,2.05549999999985
2.1097596634989113e-08,1.0986028059489783e-09,0.04411453635402744,0.04412070444587744,2.9811021162395868e-05,-1.0080825063596421e-11,2.05599999999985
1.5347719622971212e-10,2.6068375930110577e-10,0.04411442751837672,0.044120589900712,2.9726860107159858e-05,-1.0081602219713659e-11,2.05649999999985
8.282191928110638e-08,0.0,0.04411428987624384,0.04412047723794296,2.9726860107159858e-05,-1.0081602219713659e-11,2.05699999999985
6.225672639914581e-08,1.3187578459805671e-09,0.04411421488266616,0.04412038278844584,2.9395918702435075e-05,-1.0082434886982128e-11,2.05749999999985
6.072895639835929e-08,3.8107064032066873e-10,0.04411413935295632,0.04412025351790608,2.9310776067159594e-05,-1.0083212043099365e-11,2.05799999999985
1.912682000282384e-08,3.736133555309884e-10,0.04411404842696576,0.0441201837136572,2.923107730234964e-05,-1.0084821866485072e-11,2.05849999999985
1.9089192032639701e-10,2.7933311913530545e-10,0.04411391557591408,0.0441201088509588,2.91550574263999e-05,-1.0082434886982128e-11,2.05899999999985
1.3675101037669002e-08,6.494619217423114e-10,0.04411383052219192,0.0441200548291268,2.9155057427954212e-05,-1.0081602219713659e-11,2.05949999999986
3.553234736303201e-08,5.57826639047132e-10,0.04411372805833256,0.0441199443231304,2.9209490141623995e-05,-1.0083212043099365e-11,2.05999999999986
4.1798841679541177e-08,0.0,0.0441136521272456,0.04411984402656912,2.9237435064777273e-05,-1.0087208845988016e-11,2.06049999999986
5.685776155450739e-11,5.5882402871798575e-11,0.0441135999213368,0.04411975260943848,2.9241466189544596e-05,-1.0088818669373723e-11,2.06099999999986
1.5084592688147103e-07,3.293411168781013e-10,0.04411348236036776,0.0441196790081372,2.9241466190432774e-05,-1.0087986002105254e-11,2.06149999999986
2.8604315041591555e-08,1.665275521645082e-09,0.04411347502096312,0.0441195732817452,2.852894152238772e-05,-1.0090428492759429e-11,2.06199999999986
2.1295984239944055e-08,3.415204855028442e-10,0.04411334385074912,0.04411947480639176,2.8416011308762812e-05,-1.0092815472262373e-11,2.06249999999986
7.458662927561921e-08,1.3186077577054256e-09,0.0441132677742444,0.04411938834341072,2.8331662386360534e-05,-1.0095202451765317e-11,2.06299999999986
1.2899544944017238e-07,9.930864811047435e-10,0.04411319008677248,0.04411930394343736,2.8357343061613527e-05,-1.0096035119033786e-11,2.06349999999986
2.0429178723690988e-08,5.260775218229874e-10,0.04411315341201104,0.04411921536930176,2.9005282182414938e-05,-1.0096812275151024e-11,2.06399999999986
2.0432715519547173e-08,0.0,0.04411299765412232,0.04411917807732728,2.9086564620750543e-05,-1.0096812275151024e-11,2.06449999999986
6.307020423979015e-08,9.615735985235574e-11,0.04411285135645896,0.04411909181962896,2.9005323752828716e-05,-1.0096035119033786e-11,2.06499999999986
2.0251270479998418e-08,1.0628200750040229e-09,0.0441127383060736,0.04411899361898632,2.909306390397326e-05,-1.0095202451765317e-11,2.06549999999986
2.7944956799974552e-08,4.4323823777947524e-10,0.04411262035866008,0.04411893624707568,2.9174450997593304e-05,-1.0096812275151024e-11,2.06599999999986
2.0966626240737085e-08,6.74732839045511e-11,0.04411254243384928,0.04411882900501424,2.9284921522432228e-05,-1.0100031921922437e-11,2.06649999999986
5.4577259281374246e-08,1.6405376779271563e-09,0.04411249316667064,0.04411872684259712,2.9201418932811585e-05,-1.0100031921922437e-11,2.06699999999986
1.032226129640823e-07,5.154857651845646e-10,0.04411240392426752,0.0441186283612636,2.909944730955516e-05,-1.0103196057542618e-11,2.06749999999986
6.671096360044704e-08,2.0234375980310304e-10,0.04411235307903304,0.04411851663117696,2.9624381648774012e-05,-1.0106415704314031e-11,2.06799999999986
2.06280809655901e-08,5.888861551173186e-10,0.04411226737214088,0.0441183911657092,2.8890901983991135e-05,-1.0107192860431269e-11,2.06849999999986
2.1369028962991976e-08,7.356447187523152e-10,0.04411213424999888,0.04411830231941776,2.897340175522789e-05,-1.0108802683816975e-11,2.06899999999986
1.0332021744413611e-07,1.5936455627363344e-10,0.04411200388254392,0.04411820583745552,2.8888011982419748e-05,-1.011118966331992e-11,2.06949999999986
1.4138902736104964e-07,6.618328038388022e-10,0.04411196848543496,0.04411809074259312,3.0073438002431452e-05,-1.0112022330588388e-11,2.06999999999986
4.7578718742613546e-11,7.135936008761945e-10,0.04411194295718288,0.04411800924277864,2.997577387520156e-05,-1.0114409310091332e-11,2.07049999999986
4.062353223949211e-08,8.229476822219084e-10,0.04411176025014936,0.04411795732807048,2.997577387520156e-05,-1.0116796289594276e-11,2.07099999999986
2.82217096775339e-08,0.0,0.04411164076893432,0.04411788659007552,3.013887822234107e-05,-1.0116019133477039e-11,2.07149999999986
2.045899256258865e-08,6.588998374690291e-10,0.04411148500430816,0.04411780659990176,3.002837939602987e-05,-1.0116796289594276e-11,2.07199999999986
4.152564423570704e-08,1.3789409614162196e-09,0.04411136687871464,0.0441177430386636,2.9945987055968182e-05,-1.0117628956862745e-11,2.07249999999986
6.053040013664912e-11,3.340216783720429e-10,0.04411125916798184,0.04411767931665392,2.994511488563223e-05,-1.0120793092482927e-11,2.07299999999986
1.1390300215519122e-07,6.41388477051752e-10,0.04411115162866312,0.04411760902868808,2.9945114883966895e-05,-1.0121625759751396e-11,2.07349999999986
1.2242224312064565e-07,7.120583983555306e-11,0.04411112202162952,0.0441174964997264,2.9991316945587876e-05,-1.0122402915868633e-11,2.07399999999986
7.476974112075041e-08,3.8371960470184874e-10,0.04411105585747744,0.0441173941378096,3.0147190325569007e-05,-1.0122402915868633e-11,2.07449999999986
4.140953711873063e-08,1.5276312159695493e-10,0.04411096979969896,0.04411725341468392,2.959061041840627e-05,-1.0122402915868633e-11,2.07499999999986
6.579466775569198e-08,9.931638358939843e-10,0.04411083036465224,0.04411712954022952,2.9755295346434174e-05,-1.0122402915868633e-11,2.07549999999986
4.075978592144036e-08,9.218953586631606e-10,0.04411076981828272,0.04411701918808832,2.9330038680774884e-05,-1.0123235583137102e-11,2.07599999999986
1.21531430800903e-07,5.349394399667418e-10,0.04411065222446848,0.04411693599878216,2.9328121079141845e-05,-1.0125622562640046e-11,2.07649999999986
2.642686416920448e-10,9.79301195691562e-10,0.04411061003552176,0.04411686226751496,2.8574189943952888e-05,-1.0125622562640046e-11,2.07699999999986
9.727213792082301e-08,1.4074438420275115e-09,0.0441104225392144,0.04411678022617544,2.8574189944841066e-05,-1.0124789895371578e-11,2.07749999999986
2.0454655996759996e-08,6.267406385540575e-10,0.0441103463619212,0.0441167379886368,2.851502748957291e-05,-1.0124789895371578e-11,2.07799999999986
4.0823011276946986e-08,7.580276753516024e-10,0.04411019942029192,0.04411667496710216,2.85966197648424e-05,-1.012401273925434e-11,2.07849999999986
2.028264487613507e-08,2.300054001425078e-09,0.04411005634147496,0.04411658021040296,2.859576672642472e-05,-1.0124789895371578e-11,2.07899999999986
3.991696175681403e-08,5.889509574474872e-10,0.0441099528581848,0.04411643809534696,2.8514225021591955e-05,-1.0125622562640046e-11,2.07949999999986
2.0987931600990883e-08,8.654982355804641e-10,0.04410982198589944,0.0441163317431344,2.8519113994374123e-05,-1.012800954214299e-11,2.07999999999986
6.08396888007734e-08,5.383311227347143e-10,0.04410969940627968,0.04411624319774768,2.843569454957784e-05,-1.0131229188914403e-11,2.08049999999986
4.1161228717112586e-08,9.801252795482718e-10,0.04410957765228216,0.04411616005532512,2.8356108039973016e-05,-1.0132006345031641e-11,2.08099999999986
6.29425821602192e-08,3.201799242402714e-10,0.04410946415761944,0.04411608970531856,2.8358334254408035e-05,-1.013283901230011e-11,2.08149999999986
1.4070874639060538e-08,6.760272827643909e-10,0.04410936147480448,0.04411601258004376,2.8279228566407966e-05,-1.0133616168417348e-11,2.08199999999986
4.9298503605743615e-08,1.7837752108729177e-10,0.0441092415236328,0.044115923904424,2.8334991720835312e-05,-1.0135225991803054e-11,2.08249999999986
2.0948569601220157e-08,7.396431175865636e-10,0.04410915328326176,0.04411583290316872,2.8360567991936314e-05,-1.0134393324534585e-11,2.08299999999986
4.160699376004606e-08,3.4837183832125973e-10,0.04410903757611592,0.04411570973383288,2.8276979827990267e-05,-1.013683581518876e-11,2.08349999999986
4.160804015912456e-08,3.7879591824330205e-10,0.044108943574134,0.04411563392061264,2.8111094999228037e-05,-1.0141609774194649e-11,2.08399999999986
4.1341355359880705e-08,3.353637645364671e-10,0.04410883136892176,0.04411554485841552,2.7944666828760845e-05,-1.01456065770833e-11,2.08449999999986
1.77572720416741e-10,3.700002387807544e-10,0.04410872655263456,0.0441154521090068,2.8109888799976446e-05,-1.014960337997195e-11,2.08499999999986
1.2620740543617393e-07,2.1307928338432092e-10,0.04410857191389416,0.044115363280568,2.8109888799976446e-05,-1.0152823026743363e-11,2.08549999999986
1.1120904840067336e-07,1.4606289580609833e-09,0.0441085024529292,0.04411524100414616,2.903676079757389e-05,-1.0152823026743363e-11,2.08599999999986
5.4894523038306886e-08,7.35409039220869e-10,0.0441084210277592,0.04411518582957992,3.013023082953925e-05,-1.0156819829632013e-11,2.08649999999986
7.348378544547174e-08,7.62749037541699e-10,0.04410826666716432,0.0441151096786508,2.9488682911971154e-05,-1.0160816632520664e-11,2.08699999999986
4.87156823977819e-08,1.1738831989793752e-09,0.04410813521671824,0.04411503576365416,2.9613446027143553e-05,-1.0164813435409314e-11,2.08749999999986
1.7659328478691894e-08,6.580296030289645e-11,0.04410801085752856,0.04411496788500232,2.9585161531175963e-05,-1.017519402068956e-11,2.08799999999986
5.044003143633846e-08,1.4450392271658785e-10,0.04410785611690864,0.04411486866558488,2.965387531117525e-05,-1.0176026687958029e-11,2.08849999999986
6.531457279884689e-08,3.1910751818742256e-10,0.04410776054769232,0.04411477203436648,2.968415690074444e-05,-1.018801709662398e-11,2.08899999999986
3.6041843121115136e-11,7.567098406213724e-10,0.04410766192573912,0.04411466077740976,2.9587037417622142e-05,-1.0198397681904225e-11,2.08949999999987
3.4962211278855015e-08,1.2259423198823782e-09,0.04410752374727088,0.044114586133128,2.9587037416733963e-05,-1.0208001111067233e-11,2.08999999999987
8.412950984471035e-08,2.8711055755081816e-10,0.04410743025627824,0.04411447596020928,2.955847581120885e-05,-1.0219214363615947e-11,2.09049999999987
4.2001771678734645e-08,1.5344400056127583e-10,0.04410736414317512,0.04411437467024992,2.9561157056767762e-05,-1.0228817792778955e-11,2.09099999999987
1.0499473560021677e-07,1.1914921618783048e-09,0.04410724758994392,0.04411424911863496,2.9393947555966804e-05,-1.0230427616164661e-11,2.09149999999987
1.6124658720056972e-07,8.545002413984371e-10,0.04410719342564632,0.04411415544602408,3.025159364478114e-05,-1.0240031045327669e-11,2.09199999999987
4.237166920106894e-08,5.553492804510896e-10,0.04410713365075872,0.04411407886101576,2.911890219037261e-05,-1.0249634474490676e-11,2.09249999999987
1.7559881118622833e-08,3.96364559229756e-10,0.0441069791035728,0.04411400343633912,2.912004208954766e-05,-1.0256018256882271e-11,2.09299999999987
2.925669791847829e-08,3.8426976184391393e-10,0.04410682413269152,0.04411387991415792,2.9051280393543877e-05,-1.0266398842162516e-11,2.09349999999987
6.156159711862008e-08,4.434258446539552e-10,0.044106682645542,0.04411375505872456,2.8935866664747678e-05,-1.027361529182258e-11,2.09399999999987
1.8360216125223872e-10,1.0773767988858651e-09,0.04410656695816008,0.04411369284748544,2.9020219518338664e-05,-1.0279999074214174e-11,2.09449999999987
6.130523264036292e-08,2.889256056626266e-10,0.04410639921550176,0.04411363413325672,2.9020219520003998e-05,-1.0289602503377182e-11,2.09499999999987
6.522371431838536e-08,4.674306428031905e-10,0.0441062947710764,0.04411352378066256,2.8937971022435782e-05,-1.0295986285768777e-11,2.09549999999987
1.265548886381085e-07,2.2406615451942002e-10,0.04410619011176184,0.0441134372865488,2.919735919915123e-05,-1.030320273542884e-11,2.09599999999987
3.4083093278236554e-08,3.2241623953987997e-10,0.04410614098007376,0.0441133461964824,2.825241403514589e-05,-1.0309586517820435e-11,2.09649999999987
2.051921008106028e-08,4.968486386203175e-10,0.04410597810710272,0.04411324377990536,2.811730021434755e-05,-1.0313638831860317e-11,2.09699999999987
1.2973225035906033e-08,1.5572396774854447e-09,0.04410583079060952,0.04411318307987432,2.8035579187957183e-05,-1.0320799770369149e-11,2.09749999999987
4.195223535924386e-08,7.490440212531979e-11,0.04410568655266336,0.0441131144413136,2.8086979808827905e-05,-1.0326406396643506e-11,2.09799999999987
8.244738695928344e-08,4.1868343514384065e-10,0.04410557220047144,0.04411300277222256,2.8087484082339742e-05,-1.03327901790351e-11,2.09849999999987
8.298791515093384e-11,7.200683174723999e-10,0.04410547587125936,0.04411287753672576,2.8086754006340087e-05,-1.033761964919222e-11,2.09899999999987
2.0665003840070195e-08,7.971101556591975e-10,0.0441053229259232,0.04411278575603712,2.8086754007228265e-05,-1.0344836098852284e-11,2.09949999999987
1.3650840180456925e-10,5.362591204427503e-10,0.04410517010581184,0.04411269370144664,2.8168700188735407e-05,-1.0351219881243878e-11,2.09999999999987
1.7823792441973296e-10,1.4506575801709332e-10,0.04410501468302456,0.04411260306314728,2.8168700188735407e-05,-1.0357603663635473e-11,2.10049999999987
5.269889592068866e-08,0.0,0.04410484883534184,0.04411253557791928,2.8168700189623586e-05,-1.0358436330903942e-11,2.10099999999987
6.379289392566267e-08,8.667976059140159e-11,0.04410474607326224,0.04411243547464576,2.8777696866377767e-05,-1.0357603663635473e-11,2.10149999999987
4.190795040159845e-08,7.118790418259024e-10,0.04410464201176248,0.04411234372886328,2.8692559800758133e-05,-1.0363987446027068e-11,2.10199999999987
2.098074319833998e-08,9.413573601180225e-10,0.04410449941511456,0.04411224606144256,2.8859040289597182e-05,-1.0371203895687131e-11,2.10249999999987
1.439156888105586e-08,9.987492846641466e-10,0.04410432981292848,0.0441121288857312,2.8775882832787758e-05,-1.0378420345347195e-11,2.10299999999987
1.3947898565291883e-08,1.3622199965257487e-09,0.04410418500154824,0.04411211045460792,2.871862254716362e-05,-1.0386413951124496e-11,2.10349999999987
8.291300104129595e-08,1.6807688574260737e-10,0.04410405088939344,0.04411196558602776,2.866306824322873e-05,-1.039279773351609e-11,2.10399999999987
1.0298657519836052e-07,1.055561846263764e-09,0.04410396630967712,0.0441118846437276,2.8492020800019446e-05,-1.0392020577398853e-11,2.10449999999987
9.71771231955687e-08,1.2422103623510594e-10,0.04410389483653984,0.04411175743188776,2.8576213884745627e-05,-1.039762720367321e-11,2.10499999999987
4.220124104337142e-08,8.699705608683495e-10,0.04410386001766536,0.04411163002196072,2.8799351703967524e-05,-1.0396794536404741e-11,2.10549999999987
1.346164606383371e-07,2.5199328040903524e-10,0.04410369588491256,0.04411154884294456,2.8967023590342755e-05,-1.0403233829947567e-11,2.10599999999987
9.644602944058889e-08,7.771184806770748e-10,0.04410362311067656,0.0441114112517268,2.83528175304415e-05,-1.040162400656186e-11,2.10649999999987
4.180282463933649e-08,4.5906199674927706e-10,0.0441035055163848,0.0441113244875104,2.8575480217618576e-05,-1.0406397965567749e-11,2.10699999999987
2.101881607652345e-08,7.91200639727041e-10,0.04410337197871336,0.0441112162347188,2.8574536258374472e-05,-1.0412837259110574e-11,2.10749999999987
6.279917783708067e-08,4.102484810197815e-10,0.04410322293086504,0.044111110481418,2.8490518436785628e-05,-1.0419221041502169e-11,2.10799999999987
4.1190065198926096e-08,1.1771178407005145e-09,0.04410311398412416,0.04411102140279096,2.82397702271453e-05,-1.0424827667776526e-11,2.10849999999987
4.2249303437713603e-08,3.0380072069124964e-10,0.04410297498388088,0.04411094847487224,2.8240680632785065e-05,-1.0430434294050883e-11,2.10899999999987
2.039902016054418e-08,6.153524009788747e-10,0.04410282975567072,0.0441108254485036,2.8071700314380443e-05,-1.0434431096939534e-11,2.10949999999987
6.271619384240479e-08,3.568590353775214e-10,0.04410270043140048,0.04411071046447632,2.799052474722341e-05,-1.0440814879331128e-11,2.10999999999987
2.1657967599897354e-08,5.282837570175225e-10,0.04410263441053888,0.04411061419106888,2.790886076953214e-05,-1.0444811682219779e-11,2.11049999999987
3.3085326159310036e-08,1.7316960365665324e-10,0.04410249878176816,0.04411052023549416,2.7994342515214043e-05,-1.0450418308494136e-11,2.11099999999987
9.83248502409162e-08,5.513772771692516e-10,0.04410236921895776,0.044110390254224,2.786290340317521e-05,-1.045280528799708e-11,2.11149999999987
1.0729890871641334e-07,7.836115992199133e-10,0.04410229319936712,0.04411027775022312,2.8345355681635986e-05,-1.045680209088573e-11,2.11199999999987
6.225570543805237e-08,5.801460839505168e-10,0.04410216958047848,0.04411019414141848,2.9260205540837525e-05,-1.0460021737657144e-11,2.11249999999987
2.1088932322665954e-08,8.782823218700386e-10,0.04410198918372208,0.04411006821962136,2.9344568204803245e-05,-1.0462408717160088e-11,2.11299999999987
4.1210084400500335e-08,1.0930111676854537e-10,0.0441018385922764,0.04410997946232952,2.9259989205554504e-05,-1.0466405520048738e-11,2.11349999999987
4.3098376256711646e-10,2.9432183773492326e-10,0.04410167737438592,0.04410985570844144,2.9424494487950703e-05,-1.0466405520048738e-11,2.11399999999987
2.047181400094411e-08,7.26830158559455e-10,0.04410146747669472,0.044109726432488,2.9424494487950703e-05,-1.0468792499551682e-11,2.11449999999987
1.454514425569542e-10,8.100756038187384e-10,0.04410130368403952,0.04410957272985,2.9342632781537148e-05,-1.0472012146323095e-11,2.11499999999987
7.858619976292003e-08,4.564019231989569e-10,0.04410112792183088,0.04410945700148448,2.9342632782425326e-05,-1.0476008949211746e-11,2.11549999999987
6.366702575560934e-08,3.636531978323809e-10,0.04410104539735944,0.04410934041459896,2.860814505922793e-05,-1.047839592871469e-11,2.11599999999987
6.117352271961529e-08,1.016060319214418e-09,0.04410092982691096,0.04410923905680616,2.852226941518765e-05,-1.0481615575486103e-11,2.11649999999987
1.0335698168162377e-07,7.039420782395389e-10,0.04410081791517592,0.04410914354780048,2.860462012643783e-05,-1.0484002554989047e-11,2.11699999999987
1.3815303359643316e-08,1.0016439760951457e-10,0.0441007233472772,0.04410905146378232,2.9018330842345286e-05,-1.048722220176046e-11,2.11749999999987
2.1270500798198366e-08,7.44626402204851e-10,0.04410056216253584,0.04410892847250528,2.907315254074838e-05,-1.0487999357877698e-11,2.11799999999987
5.40389355971338e-08,4.0264200307227327e-10,0.04410041929549928,0.0441088255883412,2.8988536857621483e-05,-1.049121900464911e-11,2.11849999999987
8.546127944208948e-08,2.1991502438534205e-09,0.04410029138599544,0.04410872774746936,2.893057742558991e-05,-1.0493605984152055e-11,2.11899999999987
4.1257412000672566e-08,5.465341582078231e-10,0.04410020744227104,0.04410864807017168,2.9682306030398564e-05,-1.0497602787040705e-11,2.11949999999988
2.129184264315631e-08,8.300831133567499e-10,0.04410006339152952,0.04410854088749944,2.9682471802350285e-05,-1.0501599589929356e-11,2.11999999999988
8.554671215854626e-08,1.8233096282793682e-10,0.04409992121762768,0.04410838117882512,2.9597248377588592e-05,-1.0507206216203713e-11,2.12049999999988
6.850004487940486e-08,4.5774568163681195e-10,0.04409979352459112,0.04410825922605128,2.893257198954835e-05,-1.0506429060086475e-11,2.12099999999988
2.0567825116668548e-08,8.405156848301232e-10,0.04409964990100592,0.0441081119866028,2.8889308138380088e-05,-1.0506429060086475e-11,2.12149999999988
8.990474552328376e-08,1.1886879189293431e-09,0.04409950033660392,0.04410799009576384,2.8807200480818196e-05,-1.0510425862975126e-11,2.12199999999988
8.217273399918623e-08,5.148843226776556e-10,0.04409939375486576,0.04410788804188768,2.8147337794437455e-05,-1.0517586801483958e-11,2.12249999999988
6.269347143511572e-08,2.1566719937693435e-10,0.044099263920022,0.0441077701338584,2.8142949063170164e-05,-1.0519196624869664e-11,2.12299999999988
1.2628519757695855e-10,4.444409562598395e-10,0.04409915205938176,0.04410765302117088,2.805617649204173e-05,-1.0519196624869664e-11,2.12349999999988
2.9521140802735157e-08,7.338341601048626e-10,0.04409901890313904,0.04410753435645768,2.8056176490376394e-05,-1.0523193427758315e-11,2.12399999999988
1.1464997656113196e-07,1.3204492846363713e-09,0.04409891727450096,0.04410744036494656,2.7939947470412285e-05,-1.0522416271641077e-11,2.12449999999988
4.0641434662092024e-11,6.872526436829673e-10,0.0440988451951124,0.04410732359288304,2.8110937204006703e-05,-1.0524026095026784e-11,2.12499999999988
1.1634616187139457e-10,5.037693595610904e-10,0.04409868320694192,0.04410722346813072,2.8110937203229547e-05,-1.0523193427758315e-11,2.12549999999988
6.271215487879678e-08,1.3689114425341486e-09,0.04409851797931536,0.04410710275077952,2.8110937203229547e-05,-1.0523193427758315e-11,2.12599999999988
4.996220695496767e-08,1.2604968457896604e-10,0.0440984166777668,0.04410700384235616,2.8026696692773356e-05,-1.0524026095026784e-11,2.12649999999988
4.0446083982015324e-11,5.162812816150719e-10,0.04409827584516104,0.04410689656810552,2.7994919257534612e-05,-1.0524026095026784e-11,2.12699999999988
4.0529919920206936e-08,3.217863961402223e-10,0.04409811422280024,0.04410678572568744,2.799491925842279e-05,-1.0531187033535616e-11,2.12749999999988
3.447237631459821e-08,1.1830511986721248e-09,0.0440979775122216,0.04410666897491512,2.783253771354577e-05,-1.0530409877418379e-11,2.12799999999988
2.0439391845705757e-10,1.8554664055203673e-10,0.04409787703829704,0.04410655483159424,2.7694861587157504e-05,-1.0531187033535616e-11,2.12849999999988
2.7704463723132733e-10,9.068647985333023e-10,0.04409769264601816,0.04410641165684344,2.7694861586380348e-05,-1.0531187033535616e-11,2.12899999999988
1.4090374064051892e-07,3.337714341022924e-10,0.04409749789012048,0.04410630190706336,2.769486158793466e-05,-1.0531187033535616e-11,2.12949999999988
4.2719060962259636e-08,8.373226417779378e-10,0.04409748983870056,0.04410618262939216,2.7629891722336097e-05,-1.0531187033535616e-11,2.12999999999988
1.601299134401657e-07,2.658586337189739e-10,0.044097358959042,0.04410604258463072,2.780003621760674e-05,-1.0531187033535616e-11,2.13049999999988
1.3203547711421182e-07,6.922325629377113e-10,0.04409727766316136,0.04410592497171488,2.708960891040224e-05,-1.0531187033535616e-11,2.13099999999988
1.872201422434272e-07,5.563765628768813e-10,0.044097179239982,0.04410580035537072,2.8074718404824672e-05,-1.0530409877418379e-11,2.13149999999988
4.015623408099023e-08,4.2611576073214863e-10,0.0440971070670048,0.04410569686983768,2.9670814142401802e-05,-1.0529632721301141e-11,2.13199999999988
2.0690588242722185e-08,6.938052771188197e-10,0.0440968675070456,0.04410557502734544,2.9831012321568373e-05,-1.0530409877418379e-11,2.13249999999988
2.135844919676222e-08,5.172152012233866e-10,0.04409666958970592,0.04410544028225928,2.9748232514337225e-05,-1.0536016503692736e-11,2.13299999999988
0.0,2.3631183815320256e-10,0.04409649993617096,0.04410533286340664,2.966386800717924e-05,-1.0540013306581386e-11,2.13349999999988
2.1212067678744173e-08,2.8977224092452403e-10,0.04409632997631016,0.04410517574624432,2.966386800717924e-05,-1.0540013306581386e-11,2.13399999999988
6.125148863805885e-08,2.1054560178646042e-10,0.044096172316948,0.04410503389934488,2.957993876795406e-05,-1.0540790462698624e-11,2.13449999999988
6.035275896404402e-08,2.312416785832383e-10,0.04409603443050088,0.0441048728028828,2.933464357923743e-05,-1.0540790462698624e-11,2.13499999999988
6.165500823773762e-08,7.635136828332278e-10,0.04409590275843928,0.04410472086077176,2.9252127897616553e-05,-1.0541623129967093e-11,2.13549999999988
2.1435042016348937e-07,9.553054389210835e-10,0.04409577343382496,0.04410460766463376,2.9498163313546044e-05,-1.0540790462698624e-11,2.13599999999988
1.6170643431928644e-07,8.626299188851938e-10,0.04409577161053744,0.04410452464065672,2.7957488624830162e-05,-1.0543232953352799e-11,2.13649999999988
2.3368824236813523e-10,5.475514347486055e-10,0.0440956500287688,0.04410439239690504,2.793662694078325e-05,-1.054240028608433e-11,2.13699999999988
4.036103151694448e-08,0.0,0.04409537895931776,0.044104227521166,2.7936626941560405e-05,-1.0543232953352799e-11,2.13749999999988
4.107404751735322e-08,5.153052012873971e-10,0.04409519243520376,0.04410409307160712,2.7934047684752272e-05,-1.054240028608433e-11,2.13799999999988
3.462222991634789e-08,2.502064236353796e-09,0.04409502018506752,0.04410396917742712,2.8098700002421317e-05,-1.054240028608433e-11,2.13849999999988
7.999687717807902e-11,1.1533041605060745e-09,0.04409489989009352,0.04410389870813536,2.8077034835205517e-05,-1.054722975624145e-11,2.13899999999988
4.0601327758182926e-08,7.685198380458225e-10,0.04409472119179704,0.04410381779670368,2.807703483442836e-05,-1.0552836382515807e-11,2.13949999999988
6.192849039826642e-08,1.4967201089621796e-11,0.04409459907765,0.04410371157419704,2.8078242721552016e-05,-1.0561607144410345e-11,2.13999999999988
5.964063215513349e-08,2.167765925098486e-09,0.0440944648013052,0.04410357809043824,2.7999949911206024e-05,-1.0560829988293108e-11,2.14049999999988
6.053539824274479e-08,1.041711682192581e-09,0.04409431056294136,0.04410347543594328,2.731495971675102e-05,-1.056799092680194e-11,2.14099999999988
6.196317896278725e-08,2.1780800080195561e-10,0.04409415270672816,0.04410335089606768,2.7397864097555846e-05,-1.0574430220344766e-11,2.14149999999988
2.037628039908146e-08,1.0036189587725453e-09,0.04409398998304496,0.044103269250748,2.748038706157363e-05,-1.0573597553076297e-11,2.14199999999988
2.1187565923952434e-08,1.5107038398021189e-09,0.04409379063834776,0.04410311950669712,2.7399349161627562e-05,-1.0582423826122067e-11,2.14249999999988
6.227608295716891e-08,3.80704079372407e-10,0.04409361929981912,0.04410299252793816,2.748374081518179e-05,-1.0588807608513662e-11,2.14299999999988
3.105175096218549e-08,1.0192400812236713e-09,0.04409349460113024,0.04410287531548792,2.7566182572824616e-05,-1.0596024058173725e-11,2.14349999999988
6.225053959807436e-08,4.465710370937792e-10,0.04409337311201416,0.04410273693649904,2.768849310563759e-05,-1.0603240507833789e-11,2.14399999999988
1.2122328447994324e-07,9.91335923072878e-10,0.04409324131254648,0.04410261487718016,2.776962094164226e-05,-1.0612011269728328e-11,2.14449999999988
9.18811878455883e-08,3.338023607524221e-11,0.04409316006734824,0.04410245975349728,2.7597955356784e-05,-1.0618395052119922e-11,2.14499999999988
4.134876679939836e-08,6.275263642052664e-11,0.04409302890694744,0.04410231817109704,2.7795924370410674e-05,-1.0618395052119922e-11,2.14549999999988
7.065221407920319e-08,1.6944920466777091e-10,0.04409288491399104,0.04410219050114952,2.779818961595737e-05,-1.0627221325165692e-11,2.14599999999988
4.080215103979823e-08,6.815396788595329e-10,0.04409275619782496,0.0441020354256668,2.774954811202157e-05,-1.0626388657897223e-11,2.14649999999988
1.7612128232202817e-07,4.850231258290982e-10,0.04409256639507736,0.04410187430685224,2.774927210480449e-05,-1.0634437774825756e-11,2.14699999999988
9.289664048423019e-08,5.474540820671336e-10,0.04409245719356736,0.0441017129337056,2.76965491687875e-05,-1.064082155721735e-11,2.14749999999988
4.145626911894462e-08,6.892999157570578e-10,0.0440922685248532,0.04410156389269344,2.8546145828811653e-05,-1.0648815162994651e-11,2.14799999999988
1.2914441464145776e-07,5.157652777088018e-10,0.04409207770696424,0.044101407393194,2.8547390599986677e-05,-1.0655198945386246e-11,2.14849999999988
1.9742760481999966e-08,4.4827263429025876e-10,0.044091969880496,0.04410126227896272,2.746741703840705e-05,-1.066241539504631e-11,2.14899999999989
2.12089228818213e-08,2.6407993847232802e-11,0.04409180652383288,0.04410110865864136,2.7389156485591037e-05,-1.066241539504631e-11,2.14949999999989
1.4372109368582242e-07,4.3087400314334445e-10,0.04409161900814008,0.04410097402093656,2.7473182598436452e-05,-1.066241539504631e-11,2.14999999999989
1.3516961043513742e-08,6.44256960280476e-10,0.04409153470322136,0.04410083322189944,2.6681655987181863e-05,-1.0663192551163547e-11,2.15049999999989
1.0433743312388e-07,1.5033163186517484e-09,0.04409133941934144,0.04410071748960904,2.673541534481405e-05,-1.0661638238929072e-11,2.15099999999989
3.987628047902314e-08,8.95525840982625e-10,0.04409120026511032,0.0441006145364588,2.632039654237861e-05,-1.0661638238929072e-11,2.15149999999989
8.975125535826134e-08,1.0245616022253046e-09,0.04409103710781352,0.04410048709610784,2.6480139376783285e-05,-1.066241539504631e-11,2.15199999999989
1.955181572199649e-10,1.0822488044626155e-10,0.0440909094527352,0.04410037352344776,2.6620819536748996e-05,-1.066241539504631e-11,2.15249999999989
2.080510495827692e-08,5.563531996211069e-10,0.04409070134409136,0.04410023119749216,2.6620819536748996e-05,-1.0663192551163547e-11,2.15299999999989
1.3668057997906491e-08,5.545151143815374e-10,0.04409051207775872,0.04410012527275296,2.6703538111183533e-05,-1.0664802374549254e-11,2.15349999999989
2.068136552291211e-08,5.328232785539733e-10,0.04409031133148376,0.0440999980014892,2.664978132960183e-05,-1.0664025218432016e-11,2.15399999999989
1.9388239624884562e-10,0.0,0.04409016930915896,0.04409982434597328,2.673210590875552e-05,-1.0665635041817723e-11,2.15449999999989
4.05592028782098e-08,7.120241618530088e-10,0.04408996621183696,0.04409967992206576,2.673210590875552e-05,-1.0664802374549254e-11,2.15499999999989
6.442999855860165e-08,0.0,0.04408983225590256,0.04409953326404248,2.6738568423945175e-05,-1.0664025218432016e-11,2.15549999999989
4.7324058644049316e-08,5.939725586379119e-10,0.04408972505543936,0.04409939504598912,2.6481860336824425e-05,-1.0663192551163547e-11,2.15599999999989
4.051728015597167e-08,9.458235167292273e-10,0.04408958915506568,0.0440992546278756,2.6508859747975677e-05,-1.0663192551163547e-11,2.15649999999989
4.129052496443242e-08,4.0357504144106215e-10,0.04408944041431952,0.04409912925778632,2.6671617926354863e-05,-1.0663192551163547e-11,2.15699999999989
4.095411663962434e-08,4.993296817690229e-10,0.04408926125660408,0.04409900635466904,2.6507139339937424e-05,-1.066241539504631e-11,2.15749999999989
3.501482048057225e-08,1.4504860784692042e-09,0.04408907045030448,0.04409890528366648,2.6671009695999892e-05,-1.0664025218432016e-11,2.15799999999989
6.908485232492989e-08,9.621392016434527e-10,0.04408890447121336,0.0440988292337676,2.664552266473663e-05,-1.066241539504631e-11,2.15849999999989
6.131517880231252e-08,8.46932163289793e-10,0.04408876492411592,0.04409872233149792,2.692021546957246e-05,-1.066241539504631e-11,2.15899999999989
5.333862736212058e-08,0.0,0.04408863121744648,0.04409860886091416,2.7002832223232964e-05,-1.066241539504631e-11,2.15949999999989
2.065134680623304e-08,5.391162447021536e-10,0.04408847237152776,0.04409847577254704,2.6789119924042204e-05,-1.0661638238929072e-11,2.15999999999989
2.3773344896144133e-07,9.9460112368277e-10,0.04408832412583944,0.04409835583450736,2.6706834941547797e-05,-1.0661638238929072e-11,2.16049999999989
2.7869868718388702e-08,1.4257119790306305e-10,0.04408825752638752,0.04409819860775168,2.8730832896006753e-05,-1.0660805571660603e-11,2.16099999999989
4.076368263772334e-08,8.198723991381662e-10,0.0440879921393588,0.04409802948357504,2.8839724756757334e-05,-1.0661638238929072e-11,2.16149999999989
1.4785457104482536e-07,6.972157573503779e-10,0.04408777968928736,0.04409789297478824,2.8845153616008368e-05,-1.0661638238929072e-11,2.16199999999989
4.0618716001805666e-08,1.1777416542013697e-10,0.04408768318004712,0.04409779285696792,2.9846285315215937e-05,-1.0660805571660603e-11,2.16249999999989
5.964115055989705e-08,3.606067180972339e-10,0.0440874750235844,0.04409763514549224,2.985032302482704e-05,-1.0660805571660603e-11,2.16299999999989
1.101762723207389e-07,2.7875592042980735e-09,0.04408730722304464,0.04409747158225768,2.992398098078386e-05,-1.0661638238929072e-11,2.16349999999989
6.948826607872105e-08,6.428787988066453e-10,0.044087189043246,0.04409738777974312,3.058762115515368e-05,-1.0660805571660603e-11,2.16399999999989
3.752711960625099e-10,1.0527676785887508e-09,0.04408700341169272,0.04409728284964768,3.057987260801642e-05,-1.0660805571660603e-11,2.16449999999989
8.984317823729215e-08,4.713487170016073e-10,0.04408674494189584,0.04409713867787712,3.0579872609570735e-05,-1.066641219793496e-11,2.16499999999989
4.0468099359730614e-07,1.3766111167656803e-09,0.04408660936360416,0.04409701740392432,3.0552365184011165e-05,-1.0672795980326555e-11,2.16549999999989
1.2044353543683162e-07,3.224692041170485e-10,0.04408662522244272,0.04409687204931736,3.0484295426402852e-05,-1.0676792783215205e-11,2.16599999999989
2.055739639628129e-08,0.0,0.04408641695875648,0.04409670102894,2.942759217283708e-05,-1.0682399409489562e-11,2.16649999999989
2.0737185281449744e-08,2.000290079406941e-09,0.04408613661854536,0.04409655051704216,2.934560846556966e-05,-1.0682399409489562e-11,2.16699999999989
4.175080439705603e-08,5.845380846025705e-10,0.04408591990576808,0.04409637439989088,2.9427425464745305e-05,-1.068800603576392e-11,2.16749999999989
1.4103015175820355e-07,4.086070370945549e-10,0.04408570238413952,0.04409624772385448,2.9261050041640146e-05,-1.0692835505921039e-11,2.16799999999989
1.3468967607899174e-10,1.445216397943927e-09,0.04408557706899728,0.04409608154487856,2.8582552184741594e-05,-1.0698386621044165e-11,2.16849999999989
1.380481952362178e-08,7.18081441530849e-10,0.04408532883003296,0.04409592743934144,2.8582552183964438e-05,-1.0703993247318522e-11,2.16899999999989
2.0639970128161211e-07,8.715962396266264e-10,0.04408511421641224,0.04409582123427488,2.8637291023980715e-05,-1.0709599873592879e-11,2.16949999999989
1.6100597800133842e-07,2.1777624842345134e-09,0.04408502640501352,0.04409569971634408,2.799399733921515e-05,-1.071359667648153e-11,2.16999999999989
6.871991024143265e-08,2.6231263966502993e-09,0.04408480678544984,0.0440955449799696,2.951862033673258e-05,-1.0720035970024355e-11,2.17049999999989
2.161556144492094e-08,7.703775187217765e-10,0.04408455451213088,0.04409536202655368,2.875964976079004e-05,-1.0728806731918894e-11,2.17099999999989
3.891038471981467e-08,1.1726555976254716e-09,0.044084306425926,0.04409520838787792,2.867422370955719e-05,-1.0736023181578958e-11,2.17149999999989
6.284646904275437e-08,3.491128219845763e-11,0.0440840816701088,0.04409506192852896,2.882902758238881e-05,-1.0744016787356259e-11,2.17199999999989
4.151693600018547e-08,3.5835535927564166e-10,0.04408388214982336,0.04409490633278032,2.8913349264803045e-05,-1.0744016787356259e-11,2.17249999999989
1.7564184134899463e-10,2.388143224840711e-10,0.04408368612640304,0.0440947660721732,2.9079412641630498e-05,-1.075201039313356e-11,2.17299999999989
6.109208928323229e-08,4.3180616027260754e-10,0.04408345367629752,0.04409461276447712,2.9079412641630498e-05,-1.0752787549250797e-11,2.17349999999989
1.0504735888094974e-07,6.983813596872501e-10,0.0440832762567756,0.04409447143104968,2.9758030052007278e-05,-1.0761613822296567e-11,2.17399999999989
8.128303592008779e-08,1.681653198637445e-09,0.04408313059063272,0.04409435508513464,2.9133205751152857e-05,-1.0769607428073869e-11,2.17449999999989
2.069606040017158e-08,6.654300790942536e-10,0.04408296104818312,0.04409419419479008,2.913339893517719e-05,-1.077760103385117e-11,2.17499999999989
3.979470704351673e-08,2.2016960754545067e-09,0.04408274260668936,0.04409406738087696,2.9215705611207454e-05,-1.0784817483511233e-11,2.17549999999989
4.57617918420139e-08,3.2694463802940277e-10,0.04408252065840504,0.0440939417123376,2.9057073611227224e-05,-1.0792811089288534e-11,2.17599999999989
8.352928632104906e-08,2.9570295517755696e-10,0.04408233792640976,0.044093781225158,2.9084841082438473e-05,-1.0801637362334304e-11,2.17649999999989
2.91971594401641e-08,6.05316005652945e-11,0.04408217664509768,0.04409361678071552,2.908259137757163e-05,-1.0808021144725899e-11,2.17699999999989
6.240107663924022e-08,5.32881280768116e-10,0.04408198593254288,0.04409344957223376,2.9198185452772307e-05,-1.080718847745743e-11,2.17749999999989
1.2232495479741479e-07,9.921740790064248e-10,0.04408185414414232,0.04409329641756608,2.9112653599949745e-05,-1.0814404927117494e-11,2.17799999999989
2.03992770383965e-08,1.5945722450783073e-09,0.04408171677047032,0.04409317044056728,2.8517013830442473e-05,-1.0820788709509088e-11,2.17849999999989
6.149082135836759e-08,1.767755677950511e-09,0.04408150335252192,0.0440930731508132,2.859875713201454e-05,-1.0829614982554858e-11,2.1789999999999
1.2772559995766208e-08,3.2796288601533163e-10,0.04408126782608608,0.04409294995508008,2.8513556132758744e-05,-1.0835221608829215e-11,2.1794999999999
9.328960463850233e-08,6.54324962268138e-10,0.04408101977660768,0.04409279918803888,2.8463373987208662e-05,-1.0839995567835103e-11,2.1799999999999
4.74412708006966e-08,5.081839948850586e-10,0.04408083432518328,0.04409264867165912,2.833725770479134e-05,-1.0847212017495167e-11,2.1804999999999
2.1126205201893455e-08,1.94183975843476e-09,0.04408065796495416,0.04409248660861656,2.8252965118436002e-05,-1.0852818643769524e-11,2.1809999999999
7.137049536087847e-08,1.2823757611357678e-09,0.04408045360440552,0.04409224400585216,2.8336843219234353e-05,-1.0857592602775412e-11,2.1814999999999
4.122609296303148e-08,0.0,0.04408028113985576,0.04409208657122656,2.8390169387160213e-05,-1.0861589405664063e-11,2.1819999999999
9.136987488139736e-08,1.4712315185572145e-09,0.0440800897715812,0.04409192765369712,2.839305540636161e-05,-1.0860812249546825e-11,2.1824999999999
4.9781402396142926e-08,2.362318556048404e-09,0.04407992786926576,0.044091830851106,2.8258373529599368e-05,-1.086719603193842e-11,2.1829999999999
8.087655351679546e-08,8.648410390610373e-10,0.04407970152445536,0.044091658109032,2.845502425274926e-05,-1.087119283482707e-11,2.1834999999999
1.3182086235075108e-08,8.563902434421955e-10,0.04407950524424392,0.04409149578850464,2.861551649357974e-05,-1.0878409284487134e-11,2.1839999999999
6.278949112037413e-08,6.592056067677987e-11,0.04407929001985344,0.04409133668677504,2.856343627755109e-05,-1.0885625734147197e-11,2.1844999999999
9.80647993364947e-11,1.90093087798493e-09,0.04407907993422608,0.04409119110666496,2.8481990983153516e-05,-1.0884793066878728e-11,2.1849999999999
6.276038024000119e-08,6.99350723165626e-10,0.04407884408884984,0.0440910545236784,2.848199098237636e-05,-1.0892009516538792e-11,2.1854999999999
2.1535577120201932e-08,1.4053127966873191e-09,0.04407866210934128,0.04409088772284752,2.8403791015985114e-05,-1.0900003122316093e-11,2.1859999999999
2.9232548805213643e-08,4.048768820208437e-10,0.0440784325946524,0.04409073646012688,2.8318900716750584e-05,-1.0907996728093394e-11,2.1864999999999
4.095857511487999e-08,1.5599599390014873e-10,0.04407819608207968,0.04409056932754896,2.8204188510350114e-05,-1.0915990333870695e-11,2.1869999999999
1.3282527847741088e-07,2.9335575635336397e-10,0.0440779325901292,0.0440903780650164,2.8206056009616454e-05,-1.0915990333870695e-11,2.1874999999999
9.029155920159404e-08,3.3887231909446314e-10,0.0440777826305108,0.0440902014270984,2.8006648497558295e-05,-1.0923206783530759e-11,2.1879999999999
1.6160817224025736e-07,3.786672780892175e-10,0.04407760435355496,0.04409006525755768,2.88015506455519e-05,-1.0923206783530759e-11,2.1884999999999
2.035587759463553e-08,9.886207963383242e-10,0.04407744959438072,0.04408989608538368,2.8638316833640154e-05,-1.0923206783530759e-11,2.1889999999999
2.0524209443095742e-08,5.494560362251377e-11,0.04407717714139184,0.0440897434016712,2.8719384533637538e-05,-1.0923206783530759e-11,2.1894999999999
2.103427768074262e-08,5.51069918863778e-10,0.04407694908889048,0.04408959736928056,2.880146530481742e-05,-1.0923206783530759e-11,2.1899999999999
9.125921383856817e-08,6.175085581761053e-10,0.0440767044600404,0.04408945141029296,2.8884589437616626e-05,-1.0930423233190822e-11,2.1904999999999
1.1884569319636773e-07,7.286747177870367e-10,0.04407649546391712,0.04408927653738704,2.8181703008778314e-05,-1.0937639682850886e-11,2.1909999999999
1.1932245744250558e-07,8.468214393597684e-10,0.04407627865190536,0.0440891000739676,2.8143360019217134e-05,-1.0936807015582417e-11,2.1914999999999
1.305876443161158e-07,1.0853873563809735e-09,0.04407605501357256,0.04408892610622128,2.9123314612800044e-05,-1.0937639682850886e-11,2.1919999999999
2.0417306241526934e-08,1.1945291977788486e-09,0.04407585871092024,0.04408877624245456,2.8928967114372206e-05,-1.0944800621359718e-11,2.1924999999999
1.2616289711553375e-07,6.310344816129465e-10,0.04407561698624216,0.04408862388885968,2.884783821677228e-05,-1.0952017071019782e-11,2.1929999999999
2.0482392483478495e-08,1.9523429609091814e-09,0.04407541969967592,0.04408844856555752,3.0045713852788758e-05,-1.0950407247634075e-11,2.1934999999999
2.0931483199482237e-08,4.3398647869841156e-10,0.04407515057938824,0.04408827638257272,2.9963655851172888e-05,-1.0949630091516838e-11,2.1939999999999
1.379231117579205e-07,3.700087944369379e-10,0.0440749079230436,0.04408812451584072,2.988052690799936e-05,-1.0950407247634075e-11,2.1944999999999
2.029775592049532e-08,4.219967986163198e-10,0.04407475558976944,0.04408796820678504,2.939798455436904e-05,-1.0950407247634075e-11,2.1949999999999
2.0073918784169198e-07,1.7658439988021968e-10,0.0440745103550172,0.04408778613761648,2.9479328538362104e-05,-1.0953626894405488e-11,2.1954999999999
2.086867576661655e-08,7.19235358770387e-10,0.04407437526957984,0.04408761380718864,2.8948760783964467e-05,-1.095679103002567e-11,2.1959999999999
1.4274826175969535e-07,2.808045601598863e-10,0.04407407936497504,0.04408745708045056,2.9030712554334315e-05,-1.0960010676797083e-11,2.1964999999999
1.89239542723596e-07,6.486635187319401e-10,0.04407385578794608,0.04408729159079384,3.0324027660788566e-05,-1.0964007479685733e-11,2.1969999999999
4.178540911892181e-08,1.5439659203919653e-09,0.04407362743294696,0.04408711154096,2.9192018979218304e-05,-1.096961410596009e-11,2.1974999999999
1.4080985159814485e-07,4.969935157861372e-10,0.04407333749666912,0.0440869722753092,2.9358705282422903e-05,-1.0971223929345797e-11,2.1979999999999
1.0196338687956663e-07,1.5497957570054233e-09,0.0440731135325568,0.044086764929286,3.017513367842284e-05,-1.0972833752731503e-11,2.1984999999999
8.075494752068924e-08,1.8945764054811853e-09,0.04407287436777536,0.04408664733449912,3.0091535468734776e-05,-1.0975997888351685e-11,2.1989999999999
2.0900244639132648e-08,1.6247089645871071e-09,0.04407265103369328,0.044086454328786,2.9767797994351142e-05,-1.0975997888351685e-11,2.1994999999999
2.075517784028147e-08,9.025305572341047e-10,0.04407239124288336,0.04408625232987192,2.9684979478417084e-05,-1.0975220732234447e-11,2.1999999999999
1.3809346295634572e-07,3.5904543921327914e-10,0.04407212752794584,0.04408610251434368,2.960305456722878e-05,-1.097844037900586e-11,2.2004999999999
1.1232763391655354e-07,2.190548881175758e-09,0.04407193388986912,0.04408592300072456,2.9118576022391096e-05,-1.0981604514626042e-11,2.2009999999999
1.4871223791984578e-07,1.1052681547774057e-09,0.04407167229475792,0.04408566152421328,2.84902173072199e-05,-1.0982437181894511e-11,2.2014999999999
2.084215480063767e-08,1.6189191653914747e-10,0.04407145398870272,0.044085458278084,2.8921370542334124e-05,-1.0983214338011749e-11,2.2019999999999
7.520897839924379e-08,5.645680797861097e-10,0.04407118637252128,0.04408526815553592,2.8838558657540148e-05,-1.0983991494128986e-11,2.2024999999999
4.0317849198112654e-08,1.3986468025417587e-09,0.04407095072011192,0.04408505098896504,2.8981710093578528e-05,-1.0987211140900399e-11,2.2029999999999
9.65020236012859e-08,2.9010279595231836e-10,0.0440707017510524,0.04408483334348856,2.898012745833345e-05,-1.0987988297017637e-11,2.2034999999999
4.032832327804936e-08,1.0545596826339043e-09,0.0440705047561096,0.0440846193688168,2.9092567640831568e-05,-1.0993594923291994e-11,2.2039999999999
9.337808280079907e-08,6.396418394949421e-10,0.0440702698166292,0.04408438955514264,2.8931220455219453e-05,-1.100003421683482e-11,2.2044999999999
3.9342907438844055e-08,4.228148040019697e-10,0.04407007446375728,0.04408421594834216,2.898463704403831e-05,-1.1005585331957946e-11,2.2049999999999
6.234825383755194e-08,1.1069967165155958e-09,0.04406984190515408,0.04408401565445192,2.914120073516102e-05,-1.1012024625500771e-11,2.2054999999999
5.670134551466477e-08,8.347712035505772e-10,0.044069627953168,0.04408384102980928,2.93903247799987e-05,-1.101679858450666e-11,2.2059999999999
6.131654615992854e-08,0.0,0.04406941779388832,0.04408365391040848,3.00427718832319e-05,-1.1023237878049486e-11,2.2064999999999
4.098303856003849e-08,2.92890718622818e-10,0.0440691782970772,0.04408346736294448,3.0128317350386347e-05,-1.1023237878049486e-11,2.2069999999999
1.7021066223837922e-07,8.05100847101059e-11,0.0440689375707508,0.0440832796792008,3.013025964804239e-05,-1.1028011837055374e-11,2.2074999999999
1.9361747575358246e-07,4.463996811088222e-10,0.04406877760974472,0.04408305987290112,2.928643911681572e-05,-1.103361846332973e-11,2.2079999999999
4.0037661117042767e-08,7.152494430062717e-10,0.04406857748842248,0.04408287335696576,2.7822583116732247e-05,-1.1039225089604088e-11,2.2084999999999
4.870656823696695e-08,1.1696284010764835e-09,0.04406827336707064,0.0440826861761732,2.7662544186402016e-05,-1.104638602811292e-11,2.20899999999991
2.0735168318464225e-08,7.348111979998961e-10,0.04406803598964872,0.04408249625555824,2.7694936456823527e-05,-1.1051992654387277e-11,2.20949999999991
4.0900380873787334e-08,1.085893444607855e-09,0.04406777489492408,0.04408232300467096,2.777757348804144e-05,-1.1055989457275928e-11,2.20999999999991
4.075514064422192e-08,5.778500802855469e-10,0.04406753557409752,0.04408215117868096,2.777853526880758e-05,-1.1060818927433047e-11,2.21049999999991
1.020074294408313e-07,4.443103177043106e-10,0.04406730685369712,0.04408197035120336,2.7778150853641215e-05,-1.1063205906935991e-11,2.21099999999991
4.096885047877308e-08,8.754591218629315e-10,0.04406709890372328,0.04408179705096208,2.7861561278430536e-05,-1.1065592886438935e-11,2.21149999999991
1.9846799363676393e-08,4.247566395831903e-10,0.0440668504676,0.04408163273891896,2.769786748479941e-05,-1.106803537709311e-11,2.21199999999991
2.693834461053868e-10,7.251326414325909e-10,0.0440665740412652,0.0440814625750008,2.7776939096835207e-05,-1.1072809336098999e-11,2.21249999999991
2.8664252957333325e-08,7.221035991378244e-10,0.04406632139470448,0.04408127463369096,2.777693909594703e-05,-1.1074419159484705e-11,2.21299999999991
1.1156531640188483e-07,8.51161599535466e-10,0.04406605174633832,0.04408106752706656,2.7664204012789462e-05,-1.1078415962373356e-11,2.21349999999991
2.089970167762356e-08,9.370981560175018e-10,0.0440658345393804,0.04408085760148808,2.685352320563883e-05,-1.1080025785759062e-11,2.21399999999991
6.864738000267323e-08,1.3467656850840726e-09,0.04406558952485768,0.0440806757193932,2.6771339548758988e-05,-1.1084022588647713e-11,2.21449999999991
1.91367140162102e-07,1.098594236415007e-09,0.0440653809007412,0.04408050820415328,2.6499108776834035e-05,-1.1087186724267895e-11,2.21499999999991
4.05855392002219e-08,2.584948019523914e-10,0.04406522877988904,0.04408030178260832,2.6304979927949113e-05,-1.1091239038307776e-11,2.21549999999991
1.1277175984009125e-07,3.7895304255686213e-10,0.04406492112322632,0.04408010274281512,2.6466997692820016e-05,-1.1094403173927958e-11,2.21599999999991
6.977257599460884e-08,9.323935998284405e-10,0.0440646613893964,0.04407989094130224,2.5493352658334523e-05,-1.1099232644085077e-11,2.21649999999991
2.107265256040547e-08,1.7360726398130133e-09,0.044064392842724,0.04407965708282072,2.577097292799646e-05,-1.1103229446973728e-11,2.21699999999991
2.0786671682537783e-08,4.3551456191393e-10,0.04406412453706512,0.04407947441433992,2.5688169406401506e-05,-1.1107226249862379e-11,2.21749999999991
6.131878511894673e-08,6.771260774307564e-10,0.04406388942547728,0.04407928274272768,2.577033868156331e-05,-1.1108003405979616e-11,2.21799999999991
1.0396654583771925e-07,5.157547236511739e-10,0.04406364132222752,0.04407907087046944,2.5684098798439692e-05,-1.1109613229365323e-11,2.21849999999991
2.0056483439334638e-08,6.076842362645607e-10,0.04406343262177592,0.04407887195032408,2.5254958283982276e-05,-1.1112832876136736e-11,2.21899999999991
2.1298642152028924e-07,3.203777590443657e-10,0.04406309787157464,0.04407864830777424,2.533401386073386e-05,-1.1114387188371211e-11,2.21949999999991
7.515692056203616e-08,2.8565391718693434e-10,0.04406289860643368,0.04407842168728744,2.706858585121985e-05,-1.1115997011756917e-11,2.21999999999991
1.768469023166741e-07,1.4667220771258371e-09,0.04406257537770184,0.04407816372449768,2.6878190217627385e-05,-1.1115997011756917e-11,2.22049999999991
4.253803567721981e-08,1.5951892792798184e-09,0.04406239435136064,0.04407792600029736,2.6319272675934258e-05,-1.1115997011756917e-11,2.22099999999991
7.254678936058356e-08,2.248267197413334e-10,0.04406211386018032,0.04407773161703984,2.648870809196513e-05,-1.1115997011756917e-11,2.22149999999991
1.6176981327414852e-07,6.007860806067633e-10,0.04406186559455352,0.04407751725630328,2.6462827315221205e-05,-1.1114387188371211e-11,2.22199999999991
1.0817056919631973e-07,1.5459288016383965e-10,0.04406167851269712,0.0440773040732064,2.7411300472013345e-05,-1.1112832876136736e-11,2.22249999999991
4.860428368114178e-08,2.737966450783169e-10,0.04406143979720216,0.04407706876625592,2.652653475754274e-05,-1.1112000208868267e-11,2.22299999999991
7.516080447605988e-08,3.5208712334533487e-10,0.04406109911077456,0.04407686879586144,2.7057651823980677e-05,-1.111039038548256e-11,2.22349999999991
4.7594596798428146e-08,2.2681152095360702e-10,0.04406082910180248,0.04407663976246592,2.692496274236955e-05,-1.1108003405979616e-11,2.22399999999991
4.07835818450053e-08,3.6700349564933177e-09,0.04406056067213496,0.04407643229437664,2.6841209873618155e-05,-1.110639358259391e-11,2.22449999999991
1.5904283543616282e-07,6.383371192741905e-10,0.04406026390289328,0.04407612545468384,2.667941847833699e-05,-1.110639358259391e-11,2.22499999999991
6.381822087453415e-08,1.2824874426331512e-09,0.04406005854924024,0.04407587466345824,2.6689582297567682e-05,-1.1104839270359435e-11,2.22549999999991
1.496846796025797e-07,9.850181573178851e-10,0.04405975215280888,0.04407568727192368,2.6568127107995387e-05,-1.1107226249862379e-11,2.22599999999991
1.0396091303793709e-07,2.8884123218220203e-09,0.04405949803757496,0.04407550028144344,2.688386573035384e-05,-1.1108836073248085e-11,2.22649999999991
1.363060760789514e-07,1.9124256345204316e-10,0.04405921279167488,0.04407523997310064,2.7870598708013006e-05,-1.1108836073248085e-11,2.22699999999991
2.0765572240899477e-08,3.781712790140723e-10,0.04405894468749128,0.0440750279465016,2.874906036554048e-05,-1.1108003405979616e-11,2.22749999999991
3.47490668808903e-08,1.055245918424319e-09,0.04405860301531696,0.04407480865415688,2.8831388047212414e-05,-1.1108003405979616e-11,2.22799999999991
5.231631592522712e-08,2.1019775503505755e-10,0.0440582452246796,0.04407462694340752,2.8694507192783547e-05,-1.1108836073248085e-11,2.22849999999991
3.7203177274958144e-08,1.3895940023656017e-09,0.04405795128005,0.04407442028919424,2.8487488738404565e-05,-1.1108836073248085e-11,2.22899999999991
1.1157680455953223e-07,1.8500323217818249e-09,0.04405763712630712,0.0440742243034372,2.834043434873923e-05,-1.1108003405979616e-11,2.22949999999991
2.291328467241005e-07,1.6787723225442086e-09,0.04405737837890976,0.04407394576329352,2.9147675662422046e-05,-1.1108836073248085e-11,2.22999999999991
1.1122294216181494e-07,3.5095384237626703e-10,0.04405719050772424,0.04407367955607304,2.8941061967935333e-05,-1.1108003405979616e-11,2.23049999999991
1.1381501135998562e-07,1.8032793591693519e-09,0.04405688087452744,0.04407342509485912,2.883242333995284e-05,-1.1108003405979616e-11,2.23099999999991
1.0948514735792392e-07,1.6590832180307657e-10,0.04405659406291784,0.04407315807326464,2.9729396713640277e-05,-1.110639358259391e-11,2.23149999999991
2.1377953761392288e-08,1.4683829638317825e-09,0.0440562893112684,0.04407292845532704,2.9838248340796625e-05,-1.1107226249862379e-11,2.23199999999991
4.040077015987631e-08,1.1373579231199749e-09,0.0440559823490044,0.04407271826415696,2.992317786398857e-05,-1.1108003405979616e-11,2.23249999999991
1.0446116439910558e-07,6.975459238001136e-10,0.04405567261497392,0.04407253455523288,2.99175882679803e-05,-1.1108836073248085e-11,2.23299999999991
1.8148252439731394e-07,1.861164403149651e-09,0.04405539549910936,0.04407233241414152,2.9379700358433958e-05,-1.111039038548256e-11,2.23349999999991
6.168096391978573e-08,5.003275987958133e-10,0.044055167041878,0.04407214133931112,2.9031668335233185e-05,-1.1113610032253973e-11,2.23399999999991
6.955209864295542e-08,3.7440071251615414e-09,0.04405485123814928,0.04407189499925576,2.8785314618362534e-05,-1.1116829679025386e-11,2.23449999999991
1.5648830504338962e-07,1.8228558384958404e-09,0.04405452609987544,0.04407159552441672,2.867056825917036e-05,-1.1118439502411093e-11,2.23499999999991
8.213005199542156e-08,8.809607141002651e-10,0.04405430823225912,0.04407133859191344,2.891066865595704e-05,-1.1120826481914037e-11,2.23549999999991
5.1915884161091164e-08,3.1747136169935075e-10,0.04405404701142488,0.04407112385911536,2.8581459025622813e-05,-1.1121603638031274e-11,2.23599999999991
2.1111664798290075e-08,5.667091240724176e-10,0.04405372408218768,0.04407088849468976,2.847283234963527e-05,-1.1126433108188394e-11,2.23649999999991
1.2839011383908305e-07,7.783902411517829e-10,0.0440533781311172,0.04407065717549568,2.8555883676784077e-05,-1.1130429911077044e-11,2.23699999999991
2.1233295920131123e-08,1.0799819233353602e-09,0.04405316396688832,0.04407042786327064,2.8037774171152385e-05,-1.1135203870082933e-11,2.23749999999991
9.044212039704957e-08,9.61390002329754e-10,0.04405287326982568,0.04407021353930392,2.8121960026439297e-05,-1.114081049635729e-11,2.23799999999991
7.786246360164117e-08,7.300905643936595e-10,0.04405261728697,0.04406999478747416,2.8604245527197314e-05,-1.114480729924594e-11,2.23849999999991
3.182756728309366e-08,2.5704575967733234e-10,0.04405236547246728,0.04406979159147144,2.930602000239535e-05,-1.1150413925520297e-11,2.23899999999992
2.1912719756767007e-08,1.15044264392683e-09,0.04405202403769104,0.04406955950786744,2.9334253205615113e-05,-1.115363357229171e-11,2.23949999999992
2.3385928610286655e-10,6.340815997263327e-10,0.04405169800753592,0.04406933244827304,2.9248125300807004e-05,-1.1159240198566067e-11,2.23999999999992
7.850779368268057e-08,6.037861599583749e-10,0.04405133847255448,0.04406912598592848,2.9248125300807004e-05,-1.1164014157571955e-11,2.24049999999992
1.1765410591613179e-07,3.3055095466361095e-10,0.04405107664577784,0.04406888303907008,2.9236701220791694e-05,-1.1168010960460606e-11,2.24099999999992
1.4000665463781425e-07,4.616451249050968e-10,0.04405084083582328,0.04406862105819752,2.8530376584789963e-05,-1.1172007763349256e-11,2.24149999999992
7.596119647873545e-08,2.4127180045518948e-09,0.04405057154576312,0.04406838888827568,2.8702585955997506e-05,-1.1176004566237907e-11,2.24199999999992
8.904978111845541e-08,1.0194679267439e-09,0.04405021911853544,0.04406810168893616,2.8838231640793133e-05,-1.1185607995400915e-11,2.24249999999992
2.0344950564521458e-08,9.328153596777078e-10,0.04404994698547784,0.04406790564305352,2.903662210163027e-05,-1.1194434268446685e-11,2.24299999999992
7.693453023954744e-08,7.209252014805934e-10,0.04404959497045864,0.04406769015426632,2.895631482158212e-05,-1.120481485372693e-11,2.24349999999992
5.8492642084073676e-08,4.3301535967987803e-10,0.04404930466661264,0.04406745300335232,2.968663002800298e-05,-1.1213585615621469e-11,2.24399999999992
1.5887632432570742e-07,1.2222259176963846e-09,0.04404899268713264,0.04406723610516904,2.9780621457642376e-05,-1.1222411888667239e-11,2.24449999999992
9.03850398414896e-08,9.216963997582539e-10,0.04404874990892032,0.04406700744706632,2.8583876791943297e-05,-1.1232015317830246e-11,2.24499999999992
2.469882523989386e-07,8.481008256788769e-11,0.04404841998554856,0.04406674196084192,2.861270532794613e-05,-1.1241618746993254e-11,2.24549999999992
4.696132423903654e-08,1.1455791870673693e-10,0.04404821945013784,0.0440664846050672,2.9362662250398408e-05,-1.1241618746993254e-11,2.24599999999992
4.1355993435354677e-08,7.768160004140157e-10,0.04404784366583248,0.04406621566892904,2.932840814795501e-05,-1.1241618746993254e-11,2.24649999999992
7.486853295657347e-08,1.6850506406873578e-09,0.0440474765261312,0.04406596355185256,2.9332127486347837e-05,-1.1251222176156261e-11,2.24699999999992
6.039172464195053e-08,5.549821643913155e-10,0.04404716093195376,0.04406572402018088,2.946961228478262e-05,-1.12599929380508e-11,2.24749999999992
2.0915354559392085e-08,6.703687188691632e-10,0.04404681370864248,0.04406547128270888,2.9228544229598086e-05,-1.1266432231593626e-11,2.24799999999992
1.3039323336350161e-07,1.532251762970116e-09,0.04404646236826008,0.04406524093258624,2.9145057839241595e-05,-1.127281601398522e-11,2.24849999999992
1.821616361571965e-07,1.0585798418394354e-09,0.0440461758808824,0.04406499651436256,2.927948459441332e-05,-1.1279199796376815e-11,2.24899999999992
5.935553887975731e-08,1.524169838951206e-09,0.04404600919957352,0.04406474160945152,2.8605812675941422e-05,-1.1284806422651172e-11,2.24949999999992
3.400142008225249e-08,1.1916367198550049e-09,0.0440456564911492,0.04406449248277632,2.853206190078783e-05,-1.1289635892808292e-11,2.24999999999992
3.475860879675885e-08,7.33844235378811e-10,0.0440452684675008,0.0440642175957728,2.8503235063981336e-05,-1.1296796831317124e-11,2.25049999999992
8.672568219125765e-11,7.986015182481765e-10,0.04404493471546872,0.04406394902376016,2.8364947681547292e-05,-1.1301626301474244e-11,2.25099999999992
3.960651311779584e-08,6.023824009049328e-10,0.044044570038794,0.04406373813455648,2.8364947681547292e-05,-1.1308010083865838e-11,2.25149999999992
1.4822241375944678e-07,2.67105496054576e-09,0.04404424893257784,0.04406350532031128,2.8206082947179745e-05,-1.1313616710140195e-11,2.25199999999992
8.166120663705145e-08,8.147713614903296e-10,0.0440439975888972,0.04406321053762824,2.898373945281474e-05,-1.1316836356911608e-11,2.25249999999992
2.1410571279800727e-07,9.088523197919862e-10,0.04404363630186496,0.0440628900524348,2.89835354704282e-05,-1.1318390669146083e-11,2.25299999999992
7.537581815653116e-08,1.9140284843177646e-09,0.04404340742751672,0.04406262161420168,3.025220521202243e-05,-1.1321610315917496e-11,2.25349999999992
4.15045277590842e-08,6.614960801343273e-10,0.04404302325813104,0.04406240533357272,3.0281014003152862e-05,-1.132482996268891e-11,2.25399999999992
9.048398760119758e-08,1.7021566378616626e-09,0.04404265196810328,0.0440621867536184,3.044624729597878e-05,-1.1327216942191853e-11,2.25449999999992
1.1797074792041506e-07,9.848040022353288e-10,0.04404233528389656,0.04406190319569152,3.1110833363934276e-05,-1.1331990901197742e-11,2.25499999999992
2.038727855979694e-08,9.151169613752508e-10,0.04404201672677768,0.044061675085602,3.183183366883835e-05,-1.1335987704086392e-11,2.25549999999992
1.8941496815472192e-07,6.465099983143929e-10,0.04404159328473888,0.04406143554889696,3.1750882157566274e-05,-1.1339207350857805e-11,2.25599999999992
8.77485981654047e-08,7.252503944621402e-10,0.04404129605862288,0.04406116898830312,3.128007605757155e-05,-1.1342426997629218e-11,2.25649999999992
7.87296171242402e-08,9.831287242634268e-10,0.04404088191417264,0.04406085141220112,3.0436041718373552e-05,-1.1346423800517869e-11,2.25699999999992
7.007907391887169e-08,1.846037198105499e-09,0.04404049049927904,0.04406061915988528,2.9711782799979325e-05,-1.1350420603406519e-11,2.25749999999992
1.3663521615525642e-07,2.8915480426716655e-10,0.0440400641639376,0.04406037421079528,3.0178033222361123e-05,-1.134958793613805e-11,2.25799999999992
2.110383984232911e-08,2.010262643847849e-09,0.04403971824441408,0.0440600640677632,2.9377744958369867e-05,-1.1353640250177932e-11,2.25849999999992
7.735442103529167e-08,9.060853595199703e-10,0.0440392690752764,0.04405975116979136,2.9294061860807297e-05,-1.1355194562412407e-11,2.25899999999992
1.2677212567896445e-07,2.250927277902548e-09,0.04403885281113296,0.04405943650241736,2.873393572400129e-05,-1.135841420918382e-11,2.25949999999992
2.514407224096793e-10,3.63707279571468e-10,0.04403848207671432,0.04405912919558192,2.9768692961562593e-05,-1.1363188168189708e-11,2.25999999999992
9.082158703571652e-08,7.341500046775806e-10,0.04403800251887424,0.04405885493880832,2.976869296233975e-05,-1.1368794794464065e-11,2.26049999999992
1.3765617695726817e-07,2.55027360340776e-10,0.04403761069987224,0.04405856787526144,2.9964397155191058e-05,-1.1375234088006891e-11,2.26099999999992
4.0609427917615015e-08,3.1252048171559466e-10,0.04403725417579344,0.0440582925460172,2.955986444475034e-05,-1.1378398223627073e-11,2.26149999999992
1.348912643181488e-07,1.563092238976438e-09,0.04403682189621648,0.04405796882114968,2.9563092753592812e-05,-1.1381617870398486e-11,2.26199999999992
1.4941483623964746e-07,9.138452009005427e-10,0.04403647528381312,0.04405769648060072,3.0171174422388702e-05,-1.138400484990143e-11,2.26249999999992
1.7570622303647587e-07,1.5294888272565643e-10,0.04403613969248552,0.0440574061612908,3.0438898791951274e-05,-1.1386391829404374e-11,2.26299999999992
2.8122766081162265e-08,1.333518365176367e-10,0.044035778018456,0.04405711800159488,3.0275023331971518e-05,-1.1390388632293025e-11,2.26349999999992
3.9734713519479214e-08,5.82385674408048e-10,0.04403532635570688,0.04405681975578624,3.0164193444814913e-05,-1.13928311229472e-11,2.26399999999992
7.485166703818935e-08,1.3407210411320314e-09,0.04403489997260152,0.04405654604184224,3.0161330460742874e-05,-1.139682792583585e-11,2.26449999999992
7.3490317123448e-08,5.516144763184627e-10,0.0440345200753228,0.04405629759697784,2.947423576316055e-05,-1.1399214905338795e-11,2.26499999999992
1.883309436803704e-07,1.5442207929039498e-10,0.0440341472617472,0.04405597171379912,2.945003394794199e-05,-1.1403211708227445e-11,2.26549999999992
1.1089863799496058e-07,1.7503416840924935e-09,0.04403386023853136,0.04405570100041216,2.8813099140823084e-05,-1.1403988864344683e-11,2.26599999999992
1.0683133240541043e-07,6.480679881626372e-11,0.04403347831342096,0.04405538839978952,2.853555285753373e-05,-1.140559868773039e-11,2.26649999999992
4.8250576402397716e-08,1.463023174830269e-10,0.04403313012761192,0.04405509686938856,2.864354560716542e-05,-1.1408818334501802e-11,2.26699999999992
4.182178951761539e-08,8.456246397559042e-10,0.0440327225577212,0.04405478910348616,2.883469057035626e-05,-1.140959549061904e-11,2.26749999999992
2.009840591871148e-08,8.450184024733076e-10,0.04403231196992016,0.04405450293430024,2.883348259918872e-05,-1.1411205314004746e-11,2.26799999999992
8.313158288142386e-08,9.206377604709104e-10,0.04403190944368584,0.04405425720487048,2.8752683970401094e-05,-1.1415202116893397e-11,2.26849999999992
4.955648823939951e-08,2.0297032804483806e-09,0.04403156768072528,0.04405397929183832,2.8588954100738917e-05,-1.1417589096396341e-11,2.26899999999993
8.123214784161448e-08,1.3622927785839067e-10,0.04403116033243456,0.0440537579429344,2.878525890315231e-05,-1.1417589096396341e-11,2.26949999999993
1.1591791752169067e-07,6.309093594780713e-10,0.04403073876228864,0.04405345089388304,2.861930533681889e-05,-1.1417589096396341e-11,2.26999999999993
6.061915767963111e-08,8.528028005994059e-10,0.04403035337047032,0.04405316448287064,2.8588889159242292e-05,-1.1421585899284992e-11,2.27049999999993
1.4522813576028915e-07,2.2874480087864413e-10,0.04402994222372608,0.04405287722160888,2.8666433108837097e-05,-1.1424805546056405e-11,2.27099999999993
4.0205951915006644e-08,7.78457680261635e-10,0.04402956039242392,0.0440525955082256,2.857576382475635e-05,-1.1428802348945055e-11,2.27149999999993
9.476663495600057e-08,2.353625558337846e-10,0.04402913266679304,0.04405232605303312,2.8735990912798215e-05,-1.1433631819102175e-11,2.27199999999993
1.9810933997443936e-08,6.029949595198758e-10,0.04402874863019144,0.0440519950259524,2.882842377760486e-05,-1.144001560149377e-11,2.27249999999993
1.0214030311817002e-07,9.751520424483573e-11,0.04402827045346296,0.04405169441199608,2.8750642452002317e-05,-1.1447232051153833e-11,2.27299999999993
1.0813529639774888e-07,1.3005242438524078e-09,0.04402787643086984,0.04405137003219984,2.850730233516785e-05,-1.1446399383885364e-11,2.27349999999993
6.02087793580286e-08,1.595670082177314e-09,0.0440274621486868,0.04405108594673544,2.845270438156522e-05,-1.145283867742819e-11,2.27399999999993
8.127102447963441e-08,3.3277544608800724e-10,0.04402701706650784,0.04405081648471616,2.853269368074951e-05,-1.1459222459819784e-11,2.27449999999993
1.6255483176186303e-07,1.9541424034486e-10,0.04402664480528744,0.04405050311681768,2.820929125435523e-05,-1.1459222459819784e-11,2.27499999999993
4.078668736084978e-08,1.2049295172733565e-09,0.0440262693831508,0.04405018520766248,2.8883349297625927e-05,-1.1463996418825673e-11,2.27549999999993
1.1614357584011081e-07,5.516636800151353e-10,0.04402575499757928,0.04404987577244936,2.9045310280029213e-05,-1.1467993221714323e-11,2.27599999999993
5.354911335880841e-08,4.0161175773878455e-10,0.04402532671529856,0.04404957049314368,2.8900029907963365e-05,-1.146960304510003e-11,2.27649999999993
6.053548039924861e-08,5.144163220394127e-10,0.04402488395732528,0.04404929450480664,2.8842580627186365e-05,-1.1471212868485736e-11,2.27699999999993
3.300047543564055e-08,8.690783995235485e-10,0.0440244375325848,0.04404898716809232,2.876410949914643e-05,-1.147359984798868e-11,2.27749999999993
1.915956912568184e-08,1.0241043152392493e-09,0.0440239686411092,0.04404867936865776,2.879560834878614e-05,-1.1476819494760093e-11,2.27799999999993
1.2921191663850529e-07,1.7005328048491641e-09,0.04402348487076584,0.0440483273333612,2.8871300980837233e-05,-1.1484813100537394e-11,2.27849999999993
1.2986217679672452e-07,1.4386824787049335e-09,0.0440231029865252,0.04404803297037368,2.943615577122305e-05,-1.1484813100537394e-11,2.27899999999993
4.761108896023103e-08,7.120589604059369e-10,0.04402267313719816,0.04404772031009008,2.8418984125533342e-05,-1.1484813100537394e-11,2.27949999999993
6.172054103914526e-08,1.4726502378659134e-09,0.04402220900519,0.04404739742023944,2.860777493596256e-05,-1.1492029550197458e-11,2.27999999999993
1.2307005116396486e-08,7.680028835110875e-10,0.04402173887858688,0.04404712163971176,2.8525338816032253e-05,-1.149919048870629e-11,2.28049999999993
7.645771719910766e-08,5.410116798998388e-10,0.04402122626174008,0.04404679761811784,2.8573431364753432e-05,-1.149919048870629e-11,2.28099999999993
9.389974639506526e-08,1.0936534455829872e-09,0.04402076201799832,0.04404649385878408,2.913020356876128e-05,-1.1500800312091997e-11,2.28149999999993
9.712951416079862e-08,6.182977602131601e-10,0.0440202831248928,0.0440462034121816,2.940644468796272e-05,-1.1500023155974759e-11,2.28199999999993
8.108190287930972e-08,3.9230919901545036e-10,0.04401982884116592,0.04404593101436392,2.8652078131963243e-05,-1.149919048870629e-11,2.28249999999993
4.751862527768713e-08,1.551744163719171e-09,0.04401936732145168,0.04404560952277352,2.881118264164151e-05,-1.1498413332589053e-11,2.28299999999993
1.0925075376311266e-07,6.139836833396473e-10,0.0440188750752712,0.04404526953521232,2.8782887789624567e-05,-1.1498413332589053e-11,2.28349999999993
4.057697992193576e-08,8.643032123334393e-11,0.04401844446216848,0.0440449545143808,2.825917908155784e-05,-1.149519368581764e-11,2.28399999999993
7.929483815394267e-08,6.056031995327338e-10,0.04401793646111776,0.04404461074826112,2.8097272162352915e-05,-1.149519368581764e-11,2.28449999999993
9.003726672562884e-08,1.837662383374905e-10,0.04401747391537544,0.04404429230599032,2.826392737997896e-05,-1.149519368581764e-11,2.28499999999993
1.1615638680073648e-07,7.558801570772822e-10,0.04401700361735672,0.04404398036194528,2.8620404683210587e-05,-1.1490419726811751e-11,2.28549999999993
1.0672628496244396e-07,7.001499241487963e-10,0.04401654158582752,0.0440436139415424,2.9405598175213932e-05,-1.1491196882928989e-11,2.28599999999993
1.0071306776049394e-07,2.1722902435183933e-09,0.0440160709283224,0.04404327044898912,2.9510359595197322e-05,-1.1492029550197458e-11,2.28649999999993
6.01428560842443e-08,8.856212777019756e-10,0.04401558429905464,0.04404299343410016,2.975507317837245e-05,-1.1490419726811751e-11,2.28699999999993
1.1014175848450547e-07,1.060793765328416e-09,0.04401504110833736,0.0440426290665072,2.9676972755132702e-05,-1.1488809903426045e-11,2.28749999999993
1.9430469760245428e-07,5.207028766496258e-10,0.04401457574340856,0.04404223719464264,3.053732217594973e-05,-1.1488032747308807e-11,2.28799999999993
1.8109388760095824e-07,1.6012816073107672e-10,0.0440141548961432,0.04404189880025272,2.9451471277641694e-05,-1.1488032747308807e-11,2.28849999999993
1.075942221567816e-07,2.434025037079124e-09,0.04401368961736432,0.04404152672375824,3.0102654489549963e-05,-1.1488032747308807e-11,2.28899999999993
5.422355320305883e-08,3.447611987561494e-10,0.04401316009294864,0.04404109978893952,2.9997230724831958e-05,-1.1488809903426045e-11,2.28949999999993
1.892219735760703e-08,2.852769617756046e-10,0.04401263625292792,0.0440407203921372,2.9884996352036453e-05,-1.1488032747308807e-11,2.28999999999993
1.5008907832542162e-07,2.642709592826087e-10,0.04401207765074656,0.0440403500742732,2.9959930875178564e-05,-1.1486422923923101e-11,2.29049999999993
1.5077240263922098e-07,9.45192563106545e-10,0.04401165892170872,0.04403995269525232,2.910118085275304e-05,-1.1484813100537394e-11,2.29099999999993
4.93430038356335e-08,1.0371470349213041e-09,0.04401116371060208,0.04403956346482024,2.84569769808396e-05,-1.1488032747308807e-11,2.29149999999993
1.2826266279630794e-07,9.55129364488272e-10,0.04401059981294368,0.044039180725416,2.8418202527968894e-05,-1.1488032747308807e-11,2.29199999999993
6.217864104152149e-08,3.5419916999401835e-11,0.04401014810213952,0.04403874390176992,2.8431346983159855e-05,-1.1491196882928989e-11,2.29249999999993
1.0729435143824739e-07,6.204910404927766e-10,0.04400970841164728,0.04403830488009528,2.8510806152737267e-05,-1.1492029550197458e-11,2.29299999999993
1.3299514383530164e-07,1.0114307238962006e-09,0.04400921653454992,0.04403786966436456,2.8619973818422295e-05,-1.1490419726811751e-11,2.29349999999993
1.4121459960408922e-07,1.3763648554210306e-10,0.04400873353176288,0.0440374870316728,2.8508814060024257e-05,-1.1490419726811751e-11,2.29399999999993
6.156819880309694e-08,2.838738411004016e-10,0.04400826959350336,0.0440370671572244,2.8375091304821964e-05,-1.1490419726811751e-11,2.29449999999993
6.600695912073462e-08,7.469683205307831e-10,0.04400769558349352,0.04403666647574392,2.8292458972734025e-05,-1.1490419726811751e-11,2.29499999999993
1.209222722439729e-07,2.1679331177471006e-09,0.04400720262335712,0.04403628906341272,2.8187303335980296e-05,-1.1490419726811751e-11,2.29549999999993
1.272253953646385e-07,3.36855925098245e-10,0.04400669233743096,0.04403595589411592,2.7330571065631304e-05,-1.149919048870629e-11,2.29599999999993
1.1474160151875301e-07,2.8361112069941186e-10,0.04400613755995336,0.04403553552667472,2.7841051079224854e-05,-1.149919048870629e-11,2.29649999999993
1.3532257719939267e-07,5.744182421385524e-10,0.04400555327691568,0.04403515392474712,2.755131618004114e-05,-1.1500023155974759e-11,2.29699999999993
4.100355567582259e-08,3.022236003125123e-10,0.04400508649054728,0.0440347479523764,2.8144301788768367e-05,-1.149919048870629e-11,2.29749999999993
2.0413405597830003e-08,1.7011394445876071e-09,0.0440044926011232,0.04403435335717416,2.8307988447995314e-05,-1.150401995886341e-11,2.29799999999993
9.903259952370735e-08,8.578124738312098e-10,0.04400389732904496,0.04403399169125696,2.8389335561596063e-05,-1.150801676175206e-11,2.29849999999993
2.154161807960131e-08,2.08049247968356e-09,0.04400332346888304,0.04403363079006312,2.8680472675235436e-05,-1.151201356464071e-11,2.29899999999994
9.506355816424339e-08,1.0209336778754796e-09,0.04400268529886984,0.04403329506213592,2.876508325033722e-05,-1.1517620190915068e-11,2.29949999999994
1.788156965554233e-07,6.219560005904512e-10,0.04400210313987704,0.04403294479466864,2.8705966939157612e-05,-1.1520007170418012e-11,2.29999999999994
8.217116512221345e-08,4.4471512583577066e-10,0.0440015881168716,0.04403254878835432,2.8248665210339752e-05,-1.1525613796692369e-11,2.30049999999994
5.639956592029538e-08,8.320597613686864e-10,0.04400103093525408,0.044032136252518,2.8136923636012945e-05,-1.1525613796692369e-11,2.30099999999994
1.0475937520237899e-07,8.39773521554843e-10,0.04400041020595784,0.04403176293225544,2.8193115897634513e-05,-1.1525613796692369e-11,2.30149999999994
1.0211016383820937e-07,1.4863132807851898e-09,0.04399984375141024,0.04403137491928664,2.8090740681552262e-05,-1.1528833443463782e-11,2.30199999999994
1.0383574992195443e-07,1.6270802413731467e-09,0.04399924680001232,0.04403097973044496,2.8855482977596658e-05,-1.1532830246352432e-11,2.30249999999994
3.977138007815739e-08,1.451273039243528e-09,0.04399865380509976,0.0440305587017396,2.938598676160975e-05,-1.1535994381972614e-11,2.30299999999994
1.4453439975414817e-07,1.6366312749482859e-09,0.04399799630170936,0.04403015473189392,2.939011545199932e-05,-1.1540823852129733e-11,2.30349999999994
7.450319111645953e-08,1.4801026376742854e-09,0.0439973791737836,0.04402978059077888,2.8252322572752675e-05,-1.1544820655018384e-11,2.30399999999994
2.2285550944217691e-07,5.491025620307788e-10,0.043996744844228,0.04402935212611016,2.81181110991513e-05,-1.1544820655018384e-11,2.30449999999994
2.1931944167719042e-07,1.1531245541762658e-09,0.04399623268611072,0.04402892419665368,2.8078544045628817e-05,-1.1547207634521328e-11,2.30499999999994
1.0758377168296196e-07,1.2198408047559006e-09,0.0439956361341044,0.04402854184881336,2.85954566583424e-05,-1.1549594614024272e-11,2.30549999999994
1.8932227079798691e-07,1.3637780835185076e-09,0.04399497435151016,0.04402814127247968,2.9502964254413122e-05,-1.1551204437409979e-11,2.30599999999994
1.0404231400029662e-07,1.0961851981683424e-09,0.04399441807203336,0.04402771879018008,2.9198113272732584e-05,-1.1561640533841455e-11,2.30649999999994
2.0260363280122373e-07,1.3868444795339663e-09,0.04399375138211048,0.044027310656416,2.928592209683334e-05,-1.15720211191217e-11,2.30699999999994
1.6052219327378214e-07,2.467549567453098e-10,0.04399315562105512,0.04402688360744248,3.060959392553464e-05,-1.1572798275238938e-11,2.30749999999994
3.098304730414503e-07,1.695650314603725e-09,0.04399251042235392,0.044026446285768,2.983011652879508e-05,-1.1573630942507407e-11,2.30799999999994
1.5096785503654342e-07,9.908616011022886e-10,0.04399195043909776,0.04402604082977592,2.8960350287210446e-05,-1.1573630942507407e-11,2.30849999999994
1.6660094752374288e-07,9.934909561692962e-10,0.04399121365813704,0.04402559436027952,3.0215478297623832e-05,-1.1572798275238938e-11,2.30899999999994
9.376592464277467e-08,6.859608783771343e-10,0.04399050361598824,0.04402513980139624,2.9448278257571125e-05,-1.1572798275238938e-11,2.30949999999994
1.8568922895839668e-07,1.363903920359455e-09,0.04398975858862208,0.04402470989800264,2.982231979997696e-05,-1.1574408098624644e-11,2.30999999999994
2.55274862796806e-07,3.900463979578106e-10,0.04398918179534608,0.04402428442720048,2.9711231651186054e-05,-1.1575185254741882e-11,2.31049999999994
7.001327327615936e-08,1.4802815917480672e-10,0.04398857509445264,0.04402381417225216,2.8973987447944438e-05,-1.1574408098624644e-11,2.31099999999994
1.3437804208260573e-07,1.1837832034067297e-09,0.04398779954433016,0.04402334209578552,2.8844252783932767e-05,-1.1574408098624644e-11,2.31149999999994
1.0689944503899929e-07,2.7653887513245934e-10,0.0439871069697108,0.04402289124993176,2.956059267522626e-05,-1.1574408098624644e-11,2.31199999999994
7.083323743523051e-08,7.423145570450984e-10,0.04398639762545224,0.04402243731423784,2.9499187505610536e-05,-1.1575185254741882e-11,2.31249999999994
1.5989261047816283e-07,7.511311989061298e-10,0.04398565599163584,0.04402201523048744,2.8839852204809446e-05,-1.1576017922010351e-11,2.31299999999994
6.44313403949659e-08,3.683204019555575e-10,0.04398497434831104,0.04402155523794952,2.8563223197553e-05,-1.1576017922010351e-11,2.31349999999994
7.998647207768661e-08,9.2801104301099e-10,0.04398417345531288,0.04402109412130688,2.830915244633747e-05,-1.1576017922010351e-11,2.31399999999994
1.1747992863936352e-07,8.419674402126986e-10,0.04398341416126416,0.04402057604123544,2.8309002778392767e-05,-1.1575185254741882e-11,2.31449999999994
1.0377914327897031e-07,4.988559218488398e-10,0.04398271105107848,0.04402010553976816,2.768893986959675e-05,-1.1575185254741882e-11,2.31499999999994
1.725055655196761e-07,1.3272714385892392e-09,0.04398194555254888,0.04401963243949144,2.758601300956176e-05,-1.1574408098624644e-11,2.31549999999994
1.2255508199943144e-07,5.051852061677131e-10,0.04398123807422512,0.04401918891780528,2.6927904187235008e-05,-1.1575185254741882e-11,2.31599999999994
7.335063015312393e-08,2.3616160416128906e-10,0.04398042968913864,0.04401869757883144,2.7663801536736976e-05,-1.1575185254741882e-11,2.31649999999994
2.0109369919252273e-08,1.5923162371977995e-09,0.04397963716948904,0.04401821436056496,2.763362390079127e-05,-1.1576017922010351e-11,2.31699999999994
2.3399793935841018e-07,2.024914402820599e-10,0.04397879755700648,0.04401776684567672,2.771319179195597e-05,-1.1576017922010351e-11,2.31749999999994
5.9128445042966327e-08,1.8684048058714708e-10,0.0439781488049524,0.04401728868277896,2.8739440450342713e-05,-1.1585621351173359e-11,2.31799999999994
1.263264003195652e-07,1.1795144028159399e-09,0.04397729255656088,0.04401677457360808,2.8813071600741758e-05,-1.1592837800833422e-11,2.31849999999994
7.94666339190564e-08,2.3234609583533405e-09,0.04397652261132768,0.04401629420238264,2.7903072881585445e-05,-1.1601608562727961e-11,2.31899999999994
9.513123343934948e-08,7.479953600952882e-10,0.0439757047390116,0.04401582686705408,2.7586955783198697e-05,-1.1609602168505262e-11,2.31949999999994
1.7746869167972745e-07,4.3909880592662986e-10,0.04397491531217088,0.04401530210900784,2.830638372242067e-05,-1.1617595774282563e-11,2.31999999999994
1.839922712035258e-07,5.881439155142054e-10,0.04397412250485016,0.044014805768014,2.8897995623222705e-05,-1.1626422047328333e-11,2.32049999999994
1.079698976821919e-07,4.204095196969071e-10,0.0439733653656696,0.04401430025086456,2.8287047948771793e-05,-1.163202867360269e-11,2.32099999999994
7.06133262418085e-08,1.4133289608087019e-09,0.043972505829778,0.04401381648196424,2.9012621394430838e-05,-1.1639189612111522e-11,2.32149999999994
1.5534558408386578e-07,2.193771039826764e-09,0.04397164686339536,0.04401332495813928,2.9293782739192586e-05,-1.1644019082268642e-11,2.32199999999994
3.180491239818117e-08,1.1490527210278323e-09,0.0439708654956956,0.0440128422608276,2.8641738737622546e-05,-1.1651235531928705e-11,2.32249999999994
1.504516845551862e-07,3.94534314940298e-10,0.04396995814494344,0.04401233799157536,2.860942181281967e-05,-1.1654399667548887e-11,2.32299999999994
1.1388409015822276e-07,2.5232239908579146e-11,0.04396912923912632,0.044011823296466,2.7710878604758626e-05,-1.1658396470437538e-11,2.32349999999994
9.442828600297881e-08,8.43709997699893e-10,0.04396826258782432,0.04401133913154184,2.8183671299197854e-05,-1.1664003096711895e-11,2.32399999999994
6.507164648089647e-08,1.2142507208046105e-09,0.04396740534703504,0.044010826433924,2.8077048099151014e-05,-1.1669609722986252e-11,2.32449999999994
3.125716863811023e-08,1.1072832789560394e-09,0.04396651367575808,0.04401033836013016,2.7821120835214153e-05,-1.1674439193143371e-11,2.32499999999994
1.1426972440498062e-07,2.047980555974771e-09,0.04396561795805456,0.04400985894595248,2.7850507160032123e-05,-1.1679990308266497e-11,2.32549999999994
9.720217824388255e-08,2.1254331211695288e-09,0.0439647701621436,0.04400942981658936,2.741455335042442e-05,-1.1682432798920672e-11,2.32599999999994
1.652715586400455e-07,1.5691208818391367e-09,0.04396388981160256,0.04400893835735928,2.764839165758648e-05,-1.1685596934540854e-11,2.32649999999994
9.178866624409698e-08,1.2174336816439535e-09,0.04396305233569472,0.0440084639668648,2.8483067399998063e-05,-1.1689593737429504e-11,2.32699999999994
1.1679731735936283e-07,1.0305383213449204e-09,0.04396217041508776,0.04400796112866032,2.8518200198335286e-05,-1.169203622808368e-11,2.32749999999994
7.776788072538787e-08,1.5932023963993736e-09,0.04396132890668192,0.04400740868388056,2.7636273870368377e-05,-1.1690426404697973e-11,2.32799999999994
1.8479983240199394e-07,1.6638115260536601e-09,0.04396041083576008,0.04400692497974856,2.748326650958699e-05,-1.1690426404697973e-11,2.32849999999994
1.903365540040225e-07,1.2553687950278558e-09,0.04395957201266776,0.04400636159877264,2.7399751304835185e-05,-1.169603303097233e-11,2.32899999999995
1.1961929112513925e-07,2.152061841231845e-09,0.0439587574060292,0.04400581346404256,2.8232159263952283e-05,-1.1700806989978219e-11,2.32949999999995
7.035737791677432e-08,1.4001168002764075e-09,0.0439578604259932,0.04400527637049736,2.7381452666341843e-05,-1.1705636460135338e-11,2.32999999999995
2.321352110395969e-07,3.46865439149191e-10,0.04395691601710256,0.04400469397609312,2.7431282351164654e-05,-1.1711187575258464e-11,2.33049999999995
1.725108424791011e-07,4.508135184599915e-10,0.04395606775071296,0.0440041130096364,2.7544703879223142e-05,-1.1716017045415583e-11,2.33099999999995
1.2974524624120853e-07,1.3451180794210593e-09,0.04395515474479496,0.04400353899453432,2.6770473198434175e-05,-1.172162367168994e-11,2.33149999999995
1.0902369144277779e-07,9.057616739971408e-10,0.04395424545525952,0.04400294131794608,2.7403615265542136e-05,-1.1724787807310122e-11,2.33199999999995
5.080609936231051e-08,1.0325154412016424e-09,0.04395330806980336,0.0440023363690296,2.652949246240155e-05,-1.1728840121350004e-11,2.33249999999995
1.7501777559852938e-07,8.015328817334577e-10,0.0439523256101096,0.0440017730313332,2.6729228908006775e-05,-1.1732836924238654e-11,2.33299999999995
1.1652445976173542e-07,1.64523743934053e-09,0.04395148258532912,0.0440012096383232,2.6706688099231712e-05,-1.1733614080355892e-11,2.33349999999995
3.2745617391943815e-07,9.002968023863467e-10,0.043950554385336,0.04400065857521896,2.751846673043623e-05,-1.1736001059858836e-11,2.33399999999995
8.100109104292041e-08,8.326323241991673e-10,0.043949761079442,0.04400007424430872,2.877556268077175e-05,-1.1736833727127305e-11,2.33449999999995
1.6357656968529755e-07,3.0254024285802927e-10,0.04394873691484,0.04399942038852888,2.8600108837539828e-05,-1.1737610883244542e-11,2.33499999999995
4.1591474320146204e-08,4.951955234755445e-10,0.04394776126719064,0.0439988057382612,2.807200062082682e-05,-1.1739220706630249e-11,2.33549999999995
2.258156477641382e-07,7.9578375833389e-10,0.043946684951646,0.04399820408831584,2.798818889437893e-05,-1.1740830530015955e-11,2.33599999999995
7.873073575720424e-08,1.4343923201987074e-09,0.0439456840504764,0.04399758096570584,2.824449741922752e-05,-1.1741607686133193e-11,2.33649999999995
3.0287418823632395e-07,1.2311479613558163e-10,0.0439443982558724,0.04399697950877112,2.8373859392027967e-05,-1.1744827332904606e-11,2.33699999999995
3.8996172554983666e-08,4.208345359690835e-09,0.04394302857288696,0.0439963644194228,2.70849422455699e-05,-1.174721431240755e-11,2.33749999999995
8.259888280293115e-08,1.6137711167374391e-09,0.0439410662551536,0.04399565577565128,2.7095334962368156e-05,-1.1750433959178963e-11,2.33799999999995
1.5457210535835264e-07,1.1350696077494504e-10,0.04393853263655544,0.0439950857075408,2.719683839602638e-05,-1.1751988271413438e-11,2.33849999999995
3.9879707355860994e-08,1.120788239994397e-09,0.04393516602965104,0.0439944711219824,2.6484150855932143e-05,-1.1753598094799145e-11,2.33899999999995
1.541797488013863e-07,1.5684996773623894e-09,0.04393056268567368,0.04399381830453464,2.65019880919537e-05,-1.1755207918184851e-11,2.33949999999995
1.922145658403429e-07,1.3639277623989088e-09,0.0439248170219288,0.04399314511081872,2.6251903133545085e-05,-1.1759204721073502e-11,2.33999999999995
2.465948635219095e-07,2.1939788805158678e-09,0.04391801739707288,0.04399250319825448,2.7047262726398458e-05,-1.176003738834197e-11,2.34049999999995
1.0965611919877549e-07,1.6785478423875233e-09,0.043910372068294,0.04399181076519544,2.8411321667975997e-05,-1.1762424367844915e-11,2.34099999999995
2.653701672780673e-07,8.454562397397503e-10,0.04390195067978664,0.0439911347877136,2.8428054957618798e-05,-1.1764034191230621e-11,2.34149999999995
1.4122528968485426e-07,9.152253607758176e-10,0.04389300056646048,0.04399048629991328,2.9751521819165738e-05,-1.1765588503465096e-11,2.34199999999995
1.2208868784002735e-07,1.6640240782517246e-09,0.04388330395920512,0.04398978293815864,3.0290004836008855e-05,-1.1767198326850803e-11,2.34249999999995
4.5943595143593807e-07,4.831944011574052e-10,0.04387303547235384,0.04398908735734456,3.0265681777552622e-05,-1.1769585306353747e-11,2.34299999999995
3.0379880432140904e-07,2.6977215600298976e-10,0.04386284217045624,0.0439884262376364,2.9441418613607162e-05,-1.1767198326850803e-11,2.34349999999995
3.110966679195637e-07,3.5938167719518077e-10,0.0438526085220656,0.04398774953526472,2.8587675890423547e-05,-1.1769585306353747e-11,2.34399999999995
5.268892305579365e-07,1.4117445615302593e-09,0.04384285441593768,0.04398702474227232,2.782981756555003e-05,-1.1772027797007922e-11,2.34449999999995
3.7688843200489597e-07,9.656470414953766e-10,0.043833824756784,0.04398634754865928,2.7629129416006926e-05,-1.1775191932628104e-11,2.34499999999995
3.7823299960104695e-07,8.554199987242939e-10,0.04382519399668016,0.04398564135951248,2.936225720318042e-05,-1.1779188735516755e-11,2.34549999999995
2.5297480456265564e-07,3.257323161198755e-10,0.0438171478874492,0.04398494347868064,2.8029907263138476e-05,-1.1783185538405405e-11,2.34599999999995
5.88624768316226e-07,1.8523844819151591e-09,0.04380953146349712,0.04398420803403192,2.7233491173617175e-05,-1.1786405185176818e-11,2.34649999999995
9.550355624388107e-08,2.2666368088009037e-10,0.04380248766460448,0.04398350769506784,2.9901458312830975e-05,-1.1791234655333938e-11,2.34699999999995
5.388269979991755e-07,1.088670875670772e-09,0.0437954468075896,0.04398273923481776,2.9864028388781882e-05,-1.1795231458222588e-11,2.34749999999995
3.1804902392296164e-07,4.6232792594302907e-10,0.04378912224967808,0.04398197099951456,2.8424041873531536e-05,-1.1801615240614183e-11,2.34799999999995
4.342284107144989e-07,8.7981048141339e-10,0.0437829127401476,0.04398119546863896,2.8485130854405405e-05,-1.1801615240614183e-11,2.34849999999995
2.8129336759885604e-07,8.727380762518777e-10,0.04377700912247912,0.04398044240859832,3.094390525193447e-05,-1.1808831690274246e-11,2.34899999999995
2.517022557602111e-07,1.0186004817391847e-09,0.04377114523999792,0.043979651666234,2.9710722503240028e-05,-1.1807999023005777e-11,2.34949999999995
1.4202082760511603e-07,4.843767956175249e-10,0.0437654368894408,0.0439788958167496,2.975450402953328e-05,-1.1808831690274246e-11,2.34999999999995
4.265910028000697e-07,9.693916780406653e-10,0.04375983982585808,0.0439781264332888,3.0016582242442524e-05,-1.1809608846391484e-11,2.35049999999995
3.5673070416381014e-07,5.542523176527148e-10,0.04375466592988272,0.043977333834964,2.8116501077590783e-05,-1.1810386002508722e-11,2.35099999999995
3.4691034440231805e-07,8.912173568575987e-10,0.04374964109918416,0.04397655164299416,2.816699331353867e-05,-1.1810386002508722e-11,2.35149999999995
3.3178704687830685e-07,6.098216792649325e-10,0.04374470689893664,0.04397576529571376,2.9872296214428218e-05,-1.181121866977719e-11,2.35199999999995
1.3654588271877488e-07,8.954743890843275e-11,0.04373984718146288,0.04397493159382712,3.0343714559233348e-05,-1.181121866977719e-11,2.35249999999995
1.765837076769805e-07,9.910157625081517e-10,0.04373489772773536,0.0439740891108336,3.0388193563934962e-05,-1.1818435119437254e-11,2.35299999999995
1.814467218419491e-07,9.945735901517594e-11,0.04373018200804968,0.0439732823166972,3.028309193275902e-05,-1.1818435119437254e-11,2.35349999999995
3.908595360840872e-07,9.91800239158458e-10,0.04372557978661536,0.04397245093943784,3.005313058557224e-05,-1.1818435119437254e-11,2.35399999999995
3.9059264023838525e-07,4.477575185624083e-10,0.04372118288821656,0.0439716330667104,2.9101125216035584e-05,-1.1819212275554491e-11,2.35449999999995
2.901880871986062e-07,6.337249613963536e-10,0.04371680477206768,0.04397078861830816,2.8169418603174456e-05,-1.1819212275554491e-11,2.35499999999995
1.2983283047968142e-07,2.1989615683892794e-10,0.0437124021744272,0.043969956313266,2.9491755637600647e-05,-1.182398623456038e-11,2.35549999999995
2.269931881557219e-07,9.131324793520967e-10,0.04370799022300288,0.04396906558345264,2.9447002294347158e-05,-1.1829592860834737e-11,2.35599999999995
1.3969279048092753e-07,9.230959191475208e-10,0.04370379782160056,0.04396822360264032,3.0442179247192058e-05,-1.1836032154377563e-11,2.35649999999995
4.48046038083183e-07,1.2527695963937546e-09,0.04369956704530608,0.04396737097113664,3.070753493994438e-05,-1.184080611338345e-11,2.35699999999995
1.5728514800306126e-07,7.297239201786709e-10,0.0436956079286744,0.04396651552237024,3.068931184557755e-05,-1.1846412739657808e-11,2.35749999999995
2.5234825792169735e-07,8.964695999424954e-10,0.04369153276449952,0.04396563711864568,3.0508400258422164e-05,-1.1850409542546458e-11,2.35799999999995
3.1045393343587246e-07,1.1316535972194508e-09,0.0436875026476676,0.043964774931644,3.0344207326393757e-05,-1.1855239012703578e-11,2.35849999999995
2.2856836784379553e-07,7.082004843672607e-10,0.04368367143752712,0.04396389469468968,3.0238301864771167e-05,-1.1859235815592228e-11,2.35899999999996
2.2409813583978977e-07,8.89568557704834e-10,0.04367980259786352,0.04396301529683408,3.058116356235985e-05,-1.186239995121241e-11,2.35949999999996
4.3962916328188495e-07,5.63927120278418e-10,0.04367593007829472,0.04396213536682712,2.9902450108032497e-05,-1.1865619597983823e-11,2.35999999999996
3.5542155848306e-07,1.0282363155367236e-09,0.04367229410534296,0.04396128839253768,3.152766182157318e-05,-1.1868839244755236e-11,2.36049999999996
2.237625596826498e-07,1.803390478616329e-09,0.04366852245622608,0.04396038142824848,3.1896680412812906e-05,-1.1868839244755236e-11,2.36099999999996
3.176968339999031e-07,1.034567757851601e-09,0.04366477115585992,0.04395951700052456,3.214925703998173e-05,-1.1868839244755236e-11,2.36149999999996
1.6709363343664352e-07,3.711855198207381e-10,0.04366113460621576,0.04395867481972832,3.355804594162848e-05,-1.1869616400872474e-11,2.36199999999996
3.1835808943919686e-07,8.102880172389249e-11,0.04365740747255488,0.04395774292906464,3.349817341913308e-05,-1.1869616400872474e-11,2.36249999999996
4.3679854687395103e-07,7.083287983933317e-10,0.04365377837671448,0.04395682174397232,3.1953862255962306e-05,-1.1869616400872474e-11,2.36299999999996
2.441921307244632e-07,1.1952690434635649e-09,0.0436502636849144,0.04395589436677448,3.086615026715034e-05,-1.1868006577486767e-11,2.36349999999996
3.182362411230377e-07,3.780708801581767e-10,0.0436466883508252,0.04395494980060096,3.08761223479781e-05,-1.187122622425818e-11,2.36399999999996
1.428716379231476e-07,6.706959987390348e-11,0.0436432084801536,0.04395403952130824,3.078624550634235e-05,-1.1874390359878362e-11,2.36449999999996
1.8079696855605176e-07,8.118841640647467e-10,0.0436396108182992,0.04395309748997336,3.149146497438693e-05,-1.1876832850532537e-11,2.36499999999996
3.5973384032023104e-07,1.864373586069057e-10,0.04363608118847136,0.043952161247642,3.234175887523172e-05,-1.1879219830035481e-11,2.36549999999996
3.890505034451208e-07,4.333719216820242e-10,0.04363280226302336,0.04395128536287072,3.2311965638354145e-05,-1.1881606809538425e-11,2.36599999999996
1.917726679262488e-07,7.148162409209569e-10,0.04362949224309744,0.04395035433842248,3.2009288235212985e-05,-1.188399378904137e-11,2.36649999999996
2.17794861520626e-07,8.693515976543331e-10,0.0436260887817512,0.04394941884644464,3.2005296051185184e-05,-1.1886436279695545e-11,2.36699999999996
3.028464538382125e-07,8.972841566978751e-10,0.04362280499989672,0.04394848071342184,3.213213627917266e-05,-1.1887213435812782e-11,2.36749999999996
2.5547891352450947e-07,5.474266387417437e-10,0.04361957341023496,0.04394750896661248,3.2247014222441805e-05,-1.188799059193002e-11,2.36799999999996
3.109239731166613e-07,4.1875960338222384e-10,0.0436163365388652,0.04394648988223376,3.129578563754176e-05,-1.1889600415315726e-11,2.36849999999996
2.5790949447629385e-07,1.7585751188597953e-09,0.04361315922992488,0.0439453880963276,3.185463427601842e-05,-1.1890433082584195e-11,2.36899999999996
2.5215678776252526e-07,1.100414800947469e-09,0.04360996628509416,0.04394410789684104,3.100572742553709e-05,-1.189198739481867e-11,2.36949999999996
1.4457499400433171e-07,6.463508825382824e-10,0.0436067509916036,0.0439426332233648,3.0647385763193924e-05,-1.189282006208714e-11,2.36999999999996
2.9448785256180887e-07,7.073436766869001e-10,0.04360370739873632,0.04394074572215968,3.09167920096165e-05,-1.1893597218204377e-11,2.37049999999996
2.2504557672248238e-07,7.651007188913539e-10,0.04360056322434544,0.04393820105151056,3.152319577681695e-05,-1.1894429885472846e-11,2.37099999999996
2.3593026527574112e-07,4.54239215685881e-11,0.04359749913492232,0.04393475308179632,3.0823696951176593e-05,-1.1894429885472846e-11,2.37149999999996
1.3737251952639085e-07,8.450220800870767e-10,0.04359447328478808,0.04393014025710248,3.097792847361891e-05,-1.1895207041590083e-11,2.37199999999996
4.5444479303963226e-07,5.056921617563326e-10,0.04359152482416848,0.04392433648360304,3.082679717913983e-05,-1.1897594021093028e-11,2.37249999999996
1.831297996024439e-07,3.1334240063740637e-10,0.04358864762096504,0.04391748964002288,3.11490181887919e-05,-1.1897594021093028e-11,2.37299999999996
1.5910141783898046e-07,1.1064339236477316e-09,0.04358557399431232,0.04390980356477576,3.133564938395672e-05,-1.1900036511747203e-11,2.37349999999996
3.2084847895880175e-07,7.235586435561103e-10,0.0435825250353096,0.04390154716962624,3.133147682399251e-05,-1.1903200647367385e-11,2.37399999999996
2.8643047480375605e-07,1.2224002365890385e-09,0.04357955558286088,0.04389262237986152,3.053369478556167e-05,-1.1905587626870329e-11,2.37449999999996
3.5816405864058654e-07,1.9115841617955986e-09,0.04357657913611736,0.04388311049933,3.118969928717075e-05,-1.1906420294138798e-11,2.37499999999996
1.1202478335942123e-07,8.684605604103446e-10,0.0435736756142032,0.04387301815025976,3.0132782734337837e-05,-1.1908807273641742e-11,2.37549999999996
1.0934848839599942e-07,8.716740801384404e-10,0.043570616626226,0.04386262515190168,3.062037487355784e-05,-1.1911194253144686e-11,2.37599999999996
2.661951003998797e-07,2.210872318553214e-09,0.04356768056684944,0.04385228797741928,3.060487119677102e-05,-1.1913636743798861e-11,2.37649999999996
4.96635786162436e-07,3.9192571202328885e-09,0.04356479696731696,0.04384248426769432,3.2394158695936426e-05,-1.1914413899916099e-11,2.37699999999996
2.6847549360053957e-07,7.285363978759563e-10,0.043562033335558,0.04383310883023312,3.099901461522947e-05,-1.1915191056033336e-11,2.37749999999996
2.333029558362898e-07,2.419215765214755e-09,0.04355919617994576,0.04382442986741616,3.0224004014423045e-05,-1.1915191056033336e-11,2.37799999999996
2.455258364050805e-07,1.3629737616316362e-09,0.04355636110176048,0.04381630206674872,3.02229081096117e-05,-1.1916800879419043e-11,2.37849999999996
4.863043384026322e-07,2.6896703197998306e-09,0.04355354492371512,0.04380869406368512,2.969173447919804e-05,-1.1919187858921987e-11,2.37899999999996
1.521743498364425e-07,1.4333622413986724e-09,0.04355093786009976,0.04380138901908304,3.1067237923232405e-05,-1.1920020526190456e-11,2.37949999999996
1.1632245768000704e-07,1.356682155506661e-09,0.04354809634375416,0.04379450831423288,3.09385577519361e-05,-1.1923240172961869e-11,2.37999999999996
5.495048603226804e-07,1.32754519877043e-09,0.04354528704937416,0.0437879285841572,3.0787036275237156e-05,-1.1924017329079106e-11,2.38049999999996
3.175561645585301e-07,2.786154161549259e-09,0.04354279918383376,0.0437817135415092,3.1690743442336355e-05,-1.1924794485196344e-11,2.38099999999996
1.8709314607984195e-07,2.055825204516637e-09,0.0435400860526228,0.04377574411274728,3.078404157674797e-05,-1.1924794485196344e-11,2.38149999999996
1.4831549336596916e-07,9.366123987497588e-10,0.04353735724376288,0.04376987190772704,3.096462690477253e-05,-1.1924794485196344e-11,2.38199999999996
3.6418131640209017e-07,3.1389676830029245e-09,0.04353465379367544,0.04376420019145464,3.0782793641548345e-05,-1.1925627152464813e-11,2.38249999999996
1.2356098127996873e-07,1.2164407675596678e-10,0.0435319949864912,0.04375872495412024,3.164084689599722e-05,-1.192640430858205e-11,2.38299999999996
4.127053733551933e-07,4.356009684902684e-09,0.04352921873842344,0.04375340826859952,3.099320487121027e-05,-1.1928014131967757e-11,2.38349999999996
1.2499102135937745e-07,1.5269107159210371e-09,0.0435267205997616,0.04374835794830832,3.111814190082107e-05,-1.1930401111470701e-11,2.38399999999996
3.8154764512438044e-07,1.1013643191892797e-09,0.04352400205681912,0.04374336997264232,3.091793672960197e-05,-1.1929623955353463e-11,2.38449999999996
3.4609930599921457e-07,3.069726077498114e-09,0.04352148018491248,0.04373842527957336,3.0228216943206654e-05,-1.1928791288084994e-11,2.38499999999996
3.394737479248122e-07,2.9794828063089973e-09,0.0435190103926564,0.04373360834993736,3.0290239240837735e-05,-1.1929623955353463e-11,2.38549999999996
3.0171372416426534e-07,4.862796242066647e-09,0.04351650825285912,0.04372894403037448,3.122706393354768e-05,-1.1930401111470701e-11,2.38599999999996
3.20202863356156e-07,7.972992821514424e-10,0.04351394693350896,0.04372435800904296,3.322582519282857e-05,-1.193123377873917e-11,2.38649999999996
3.647529886394163e-07,4.3161776236422256e-10,0.04351140254066368,0.04371981569775408,3.3566271159135574e-05,-1.1932788090973645e-11,2.38699999999996
2.248770455196003e-07,2.2160294363415822e-09,0.04350888247364568,0.0437153224470444,3.254745884961885e-05,-1.1932788090973645e-11,2.38749999999996
2.4208303727596414e-07,3.9848424004951255e-09,0.04350627518828072,0.04371092707047,3.2987578150400765e-05,-1.1933620758242114e-11,2.38799999999996
3.683552685582181e-07,1.3558443187622338e-09,0.04350380770557128,0.043706660532688,3.2125720896836185e-05,-1.1934397914359351e-11,2.38849999999996
4.818780589624372e-07,1.346772082744252e-09,0.04350144429891992,0.04370243300182432,3.100180010562337e-05,-1.1936007737745058e-11,2.38899999999997
1.136797855988414e-07,1.3169864782058838e-09,0.04349907653361056,0.04369825397830648,3.066111729044252e-05,-1.1937617561130764e-11,2.38949999999997
2.925663512010068e-07,2.5686051202677973e-09,0.04349648508899544,0.04369413371369416,3.078674657519542e-05,-1.1938394717248002e-11,2.38999999999997
2.585411250435876e-07,1.4566605560650814e-09,0.04349415125131672,0.04369002393176088,2.9649853444002616e-05,-1.1939227384516471e-11,2.39049999999997
2.518549828828265e-07,3.4402424797796982e-09,0.04349169772224656,0.04368601164872168,3.0721406620748404e-05,-1.1940004540633709e-11,2.39099999999997
2.0807035119863038e-07,4.099319765582532e-09,0.04348931387487128,0.04368209641559256,3.134665491433264e-05,-1.1941614364019415e-11,2.39149999999997
1.0060110783999265e-07,5.980825557028169e-10,0.04348687041046448,0.04367826153620512,3.055928712003553e-05,-1.1943224187405121e-11,2.39199999999997
2.7207933463863077e-07,3.0977380799379617e-09,0.043484376721,0.04367435182385888,3.064094005034157e-05,-1.1942391520136653e-11,2.39249999999997
1.671722208024251e-07,1.2476976743447388e-09,0.04348215611054448,0.04367054858352504,2.979571668160208e-05,-1.1942391520136653e-11,2.39299999999997
1.6800892231605413e-07,1.3342554422424158e-09,0.0434798550783372,0.04366669097291344,3.0511074461614385e-05,-1.1944834010790828e-11,2.39349999999997
9.877558104082196e-08,4.055596559970898e-09,0.04347751084876512,0.0436629821894168,2.9487514952797333e-05,-1.1945611166908066e-11,2.39399999999997
2.442332427202154e-07,1.2073644792276461e-09,0.04347513157038808,0.04365930935318208,2.9572405445543737e-05,-1.1944001343522359e-11,2.39449999999997
9.554013456064547e-08,2.9268333659460133e-09,0.04347288714100632,0.043655613213728,2.9464391614442142e-05,-1.1945611166908066e-11,2.39499999999997
1.758391495187972e-07,1.2728277598572646e-09,0.04347058408151872,0.04365194520043224,2.9694206354347052e-05,-1.1947220990293772e-11,2.39549999999997
2.664433787977205e-07,2.7253281575934096e-09,0.04346830769411816,0.0436482509288068,3.053495363358749e-05,-1.1947220990293772e-11,2.39599999999997
2.4386119144154117e-07,9.047773641412959e-10,0.04346625790880128,0.04364477041201568,3.007145942879319e-05,-1.194799814641101e-11,2.39649999999997
3.702963983220897e-07,1.8579593627499058e-09,0.0434641591711124,0.04364122373463736,3.146048691438086e-05,-1.1949607969796716e-11,2.39699999999997
2.785331618404552e-07,6.211896066976585e-10,0.04346203801619416,0.04363773887399568,3.225696828956792e-05,-1.1950440637065185e-11,2.39749999999997
5.456824001617844e-07,4.326347197158853e-10,0.04345988588685,0.04363429770167944,3.233098866239903e-05,-1.195199494929966e-11,2.39799999999997
2.9669567359891236e-07,3.399867359865638e-09,0.0434579766849524,0.0436307974103556,3.210540620557367e-05,-1.1953604772685367e-11,2.39849999999997
1.78867792320625e-07,1.044956961238075e-09,0.04345581670547296,0.04362752672298536,3.1585003201550776e-05,-1.195599175218831e-11,2.39899999999997
5.477513354418262e-07,1.1062766397396118e-09,0.04345365101439032,0.0436241850226776,3.2435525257556996e-05,-1.1957601575574017e-11,2.39949999999997
2.5354685279782574e-07,2.563596834814774e-10,0.04345175178136632,0.04362084679351192,3.263645840156926e-05,-1.1957601575574017e-11,2.39999999999997
1.2117654703963643e-07,6.063899243846649e-10,0.04344962538277576,0.04361757500682432,3.219330120873831e-05,-1.1958434242842486e-11,2.40049999999997
2.912075503999634e-07,1.1389792026195167e-09,0.04344744416214624,0.04361431797019816,3.202689117354218e-05,-1.1957601575574017e-11,2.40099999999997
1.7784007007998204e-07,2.293841686040743e-09,0.0434454072829788,0.0436111110961916,3.1290224223212704e-05,-1.1957601575574017e-11,2.40149999999997
1.6204330303970504e-07,3.6431120759017332e-09,0.04344342185446176,0.0436079509222564,3.0484796098351197e-05,-1.1957601575574017e-11,2.40199999999997
4.402454435170622e-07,2.2095252016907097e-09,0.04344132513887816,0.04360486481215368,3.0478398753586156e-05,-1.1955214596071073e-11,2.40249999999997
1.861826885649065e-07,2.9756226441191025e-09,0.04343941931562072,0.04360172240245984,3.127890939114142e-05,-1.1955214596071073e-11,2.40299999999997
1.9069332800325522e-07,5.012837596407582e-09,0.04343741381836104,0.04359851850382408,3.139902295279384e-05,-1.1953604772685367e-11,2.40349999999997
3.2823488751998475e-07,4.189329279313814e-09,0.04343539730443408,0.04359550709235352,3.1805760535186245e-05,-1.1952827616568129e-11,2.40399999999997
2.302441391988097e-07,3.0659487240680683e-09,0.04343346048333656,0.04359250554074496,3.0217599058413036e-05,-1.1952827616568129e-11,2.40449999999997
2.365478267984944e-07,1.7573530408654392e-09,0.04343149646152808,0.04358956455314624,2.9277646708014693e-05,-1.1950440637065185e-11,2.40499999999997
2.698626480820976e-07,4.869840558585636e-09,0.04342973321142832,0.04358652370122744,2.84082749495429e-05,-1.1948830813679479e-11,2.40549999999997
1.2836095840407236e-07,4.77390663805588e-09,0.04342792449244544,0.04358358043145224,2.8603760272027934e-05,-1.194799814641101e-11,2.40599999999997
1.2853098535492435e-07,1.5758468002724513e-09,0.04342594764072352,0.04358056220091616,2.93944876551544e-05,-1.1949607969796716e-11,2.40649999999997
2.1456384424051178e-07,4.919855842167031e-09,0.0434239919925276,0.0435774921832796,2.9208290328042175e-05,-1.1950440637065185e-11,2.40699999999997
2.6878219375886525e-07,8.254322433898231e-10,0.04342217824113064,0.0435743932459488,2.9269685250410404e-05,-1.1951217793182423e-11,2.40749999999997
1.7202303271429686e-07,1.4622483987536405e-09,0.04342030569137664,0.0435714289095264,2.9310435620821806e-05,-1.1951217793182423e-11,2.40799999999997
2.773172144004965e-07,3.795898796676855e-09,0.04341826958000216,0.04356853282154368,2.851545092719121e-05,-1.195199494929966e-11,2.40849999999997
1.7282104775723228e-07,3.250472078997202e-09,0.0434163295134452,0.04356555044564208,2.9874818376018908e-05,-1.1953604772685367e-11,2.40899999999997
3.2189209855926215e-07,3.29011283495273e-10,0.04341441228764936,0.04356256063669384,2.918409079433193e-05,-1.195599175218831e-11,2.40949999999997
2.100225024448399e-08,4.3498437560240966e-09,0.0434125471944992,0.0435596843587432,2.928720153683173e-05,-1.195682441945678e-11,2.40999999999997
3.761068271199153e-07,6.292685837683276e-09,0.04341052415485456,0.04355698918487992,2.9369632269626855e-05,-1.195599175218831e-11,2.41049999999997
2.90183399198618e-07,2.4469200832211158e-09,0.04340873580167384,0.04355423177842968,3.0107795559231043e-05,-1.1959211398959724e-11,2.41099999999997
8.188357783489586e-08,4.468717354488838e-09,0.0434068260041648,0.0435512738566004,3.1136950612742353e-05,-1.1957601575574017e-11,2.41149999999997
4.543940322412898e-07,2.1439869601902473e-09,0.04340479524316864,0.04354857647987552,3.129897100317969e-05,-1.1959988555076961e-11,2.41199999999997
2.415967029559263e-07,9.450856069959102e-11,0.0434029930689348,0.0435458678589024,3.259628215601662e-05,-1.1961598378462668e-11,2.41249999999997
2.0239003831884483e-07,2.9814333571409612e-09,0.04340106966188832,0.04354311637164496,3.2686105096768614e-05,-1.196082122234543e-11,2.41299999999997
2.9249193768399184e-07,2.530621039109615e-09,0.04339916451176368,0.0435403245576172,3.21414194848213e-05,-1.1962431045731137e-11,2.41349999999997
3.1917156199934293e-07,2.6447054407574555e-09,0.04339740468955336,0.0435376902990752,3.073499511763167e-05,-1.1963208201848374e-11,2.41399999999997
1.544401038444665e-07,8.687572813914635e-10,0.04339568319367584,0.04353500385748968,2.99411854032261e-05,-1.1965595181351318e-11,2.41449999999997
1.706788184049901e-07,1.906187437061835e-09,0.04339393749577616,0.04353223958689072,2.991349175274216e-05,-1.1967205004737025e-11,2.41499999999997
1.344682618378834e-07,8.510308013853773e-10,0.0433922174289924,0.043529492236702,2.9778791643231273e-05,-1.1969591984239969e-11,2.41549999999997
1.5595368112186758e-07,4.096013195287185e-09,0.04339052563786424,0.04352684606506056,3.0048590187181645e-05,-1.1972811631011382e-11,2.41599999999997
4.419311988024255e-07,2.0187315152853103e-09,0.04338875607964792,0.04352419800005584,3.0034245608767662e-05,-1.1975198610514326e-11,2.41649999999997
2.2850347008301908e-07,3.8402672014603567e-10,0.04338718682186848,0.04352154081688256,3.1618996648830056e-05,-1.1976031277782795e-11,2.41699999999997
1.446929793619267e-07,3.246990315508569e-09,0.04338542573880728,0.04351901705743416,3.2247795120010636e-05,-1.1978418257285739e-11,2.41749999999997
2.939765408813133e-07,1.4919288027215316e-09,0.04338360034486184,0.0435164926890632,3.289331724398714e-05,-1.1979195413402977e-11,2.41799999999997
1.6676786639829855e-07,5.613803762127834e-09,0.04338197724897752,0.04351391607876664,3.104599434400335e-05,-1.1979195413402977e-11,2.41849999999998
2.0590409991610992e-07,5.327024793500001e-10,0.04338016026725872,0.04351129132897992,3.0017032404794364e-05,-1.1978418257285739e-11,2.41899999999998
2.2583470431908337e-07,3.0579451193446516e-09,0.0433785612256336,0.04350869713179136,2.9460829223948437e-05,-1.197758559001727e-11,2.41949999999998
2.875060149606923e-07,3.6188474439313723e-09,0.04337693059500848,0.04350615086860952,3.0709685229557415e-05,-1.197758559001727e-11,2.41999999999998
1.5645016447629612e-07,1.5702768252356947e-10,0.0433753085440128,0.04350371067851224,2.95813813088186e-05,-1.197758559001727e-11,2.42049999999998
4.599264984764262e-07,1.3045175148440613e-09,0.04337365911666256,0.04350125255183032,3.073090068961282e-05,-1.1980805236788683e-11,2.42099999999998
3.2296610791987534e-07,2.9139316862214493e-09,0.04337219726038832,0.04349875813866488,3.101386281922913e-05,-1.1981637904057152e-11,2.42149999999998
3.031787489601867e-07,3.1271186334835832e-09,0.04337054476637056,0.04349629804768208,3.035490235359095e-05,-1.198241506017439e-11,2.42199999999998
4.277717221626287e-07,1.9813231194598657e-09,0.0433690870120496,0.04349396971709408,3.01134519319346e-05,-1.1978418257285739e-11,2.42249999999998
2.954945491212557e-07,2.3050092806675693e-09,0.04336754722001576,0.04349146161262968,3.0383302036751658e-05,-1.197358878712862e-11,2.42299999999998
1.9710644295900526e-07,1.4931617539626352e-09,0.04336588570111704,0.04348909079311528,2.98092132255956e-05,-1.1972034474894144e-11,2.42349999999998
3.6738574320238637e-07,2.0906856038060972e-09,0.04336423893061016,0.0434866505175728,2.9368409754426672e-05,-1.1971201807625675e-11,2.42399999999998
2.0738709296391766e-07,3.3190012752037923e-09,0.04336274879521504,0.04348426076448864,3.0275933711187974e-05,-1.1970424651508438e-11,2.42449999999998
1.1344357415954409e-07,1.4034287204589546e-09,0.04336118243375536,0.0434819707317932,3.071050743441717e-05,-1.1971201807625675e-11,2.42499999999998
3.813878903941026e-07,1.2883014446907204e-09,0.04335953976873656,0.04347969079665288,3.058004112244106e-05,-1.1968814828122731e-11,2.42549999999998
3.1546273104171574e-07,2.6773562394888373e-09,0.0433580766753228,0.04347732341342952,3.1322396816801934e-05,-1.1968814828122731e-11,2.42599999999998
2.169774854440809e-07,1.3783852809146069e-09,0.0433565596724088,0.04347498837616744,3.187424020001384e-05,-1.1968037672005494e-11,2.42649999999998
2.839351241554211e-07,1.5160534355684874e-09,0.04335498334596608,0.04347266316170832,3.259181796322341e-05,-1.1969591984239969e-11,2.42699999999998
4.0074448103694094e-07,1.3933795159348783e-09,0.04335345432466992,0.04347036747758568,3.097165673837665e-05,-1.1969591984239969e-11,2.42749999999998
2.583136557571253e-07,2.445769677061893e-09,0.04335201515377584,0.04346811837572592,3.056979022475481e-05,-1.1968814828122731e-11,2.42799999999998
1.9947620504001673e-07,7.369618387764731e-10,0.04335040917327936,0.0434659219205368,3.0517362207937992e-05,-1.1969591984239969e-11,2.42849999999998
1.4248310655634588e-07,1.159150560259281e-09,0.04334879698055976,0.04346377548017296,2.9701508261537057e-05,-1.1968814828122731e-11,2.42899999999998
3.6522494399615635e-07,1.2363120804881333e-09,0.0433472687261712,0.04346158464780392,3.061657135994267e-05,-1.1969591984239969e-11,2.42949999999998
2.0877018599985142e-07,7.732587972708593e-10,0.0433459108013868,0.04345944773115672,2.854616726721826e-05,-1.1971201807625675e-11,2.42999999999998
3.7192051664108883e-07,1.7143658437301923e-09,0.04334428827751336,0.04345735483614336,2.988809600723563e-05,-1.1969591984239969e-11,2.43049999999998
2.1736091824348103e-07,1.5935783942433446e-10,0.0433428970472112,0.04345521161260664,3.148684340403829e-05,-1.1968037672005494e-11,2.43099999999998
9.43733468802832e-08,3.0084334398661206e-09,0.04334141523647328,0.0434531201659392,3.05604829031747e-05,-1.1966427848619787e-11,2.43149999999998
2.3388291375825432e-07,7.825603984268348e-10,0.04333982963758544,0.0434510316382312,3.0346981908735415e-05,-1.196481802523408e-11,2.43199999999998
1.797827422420073e-07,4.080017920737866e-09,0.04333844340225264,0.04344892939194184,2.9709562339941264e-05,-1.1965595181351318e-11,2.43249999999998
2.6315226912126954e-07,3.1541863981798812e-09,0.04333696452162728,0.04344691040211136,2.994698719438471e-05,-1.1967205004737025e-11,2.43299999999998
1.5224884082620793e-08,3.1709945572111486e-09,0.04333567697006912,0.04344486165849528,3.0761478567953304e-05,-1.1968814828122731e-11,2.43349999999998
1.0332949832575489e-07,3.383605520768107e-09,0.04333415151023064,0.04344285659003968,3.081757662160012e-05,-1.1969591984239969e-11,2.43399999999998
1.9766210287985864e-07,5.377806394646356e-10,0.04333269370212352,0.0434407874714172,3.089295443836626e-05,-1.1968814828122731e-11,2.43449999999998
1.8096053255867162e-07,2.5768884803767378e-09,0.04333140601335648,0.04343872888567176,3.103895640399479e-05,-1.1968814828122731e-11,2.43499999999998
1.7682505727700804e-07,4.38206346209391e-11,0.04332998682731384,0.04343677667893688,3.0106243331218252e-05,-1.1968814828122731e-11,2.43549999999998
3.034309147137426e-07,2.0461111971403767e-10,0.04332867042476608,0.0434348144198096,3.02021910936201e-05,-1.1968037672005494e-11,2.43599999999998
2.2238716471806308e-07,2.279498319268658e-09,0.04332740564192152,0.04343275133287712,3.1647814543234176e-05,-1.1968037672005494e-11,2.43649999999998
2.1521171184035737e-07,2.5160029615278745e-09,0.04332610956869168,0.04343091212800096,3.1715919056818365e-05,-1.196481802523408e-11,2.43699999999998
1.4456095016185389e-07,4.689053041684321e-09,0.04332478290145968,0.04342913020695792,3.094687964955156e-05,-1.1965595181351318e-11,2.43749999999998
1.565661878408231e-07,1.3345816118892628e-10,0.0433234127914332,0.0434272958859392,3.1188127018411116e-05,-1.1965595181351318e-11,2.43799999999998
2.157521947973584e-07,5.765797679579965e-09,0.04332211887264984,0.04342526321076272,3.132318163678871e-05,-1.1965595181351318e-11,2.43849999999998
3.9016381232076514e-07,1.9309726387306547e-09,0.04332089472920128,0.04342336729592672,3.1805346498381404e-05,-1.1966427848619787e-11,2.43899999999998
2.2334435639814743e-07,1.1366397614787083e-09,0.04331976948662624,0.04342152705346328,3.009815873522559e-05,-1.196481802523408e-11,2.43949999999998
3.76327358081463e-07,2.2732523224933132e-09,0.0433185379649408,0.04341958008545152,3.174536864314348e-05,-1.1965595181351318e-11,2.43999999999998
1.226531461603897e-07,1.8646145599765518e-09,0.04331730741063984,0.04341748566282456,3.2094345663202795e-05,-1.196481802523408e-11,2.44049999999998
1.8335695263493879e-07,3.8576120076072584e-10,0.04331592305936136,0.04341555857925696,3.176790375913896e-05,-1.1965595181351318e-11,2.44099999999998
2.2488151519423072e-07,5.086259191600107e-10,0.04331471926500696,0.04341365527738496,3.260180028319404e-05,-1.1967205004737025e-11,2.44149999999998
2.3716367160420138e-07,1.3018482403204246e-09,0.04331357138404632,0.0434117002385792,3.181861519918616e-05,-1.1967205004737025e-11,2.44199999999998
2.6006712584153435e-07,1.2902790363922279e-09,0.04331244992591552,0.04340976770269488,3.268889778562656e-05,-1.1968037672005494e-11,2.44249999999998
2.61923964559041e-07,1.8152167199914082e-09,0.0433113879355212,0.04340786155140544,3.257015295443644e-05,-1.1968037672005494e-11,2.44299999999998
2.9313375519979257e-07,7.227507203833028e-10,0.04331030228905792,0.0434058951594308,3.101852334164157e-05,-1.1967205004737025e-11,2.44349999999998
3.5288507320430096e-07,2.8154812023450937e-09,0.04330911217100296,0.04340392533510152,2.9037578165636013e-05,-1.1968037672005494e-11,2.44399999999998
1.7506257256327817e-07,5.118919246815956e-10,0.04330796643679512,0.04340195418200952,2.88353738607805e-05,-1.1969591984239969e-11,2.44449999999998
8.230594383817902e-08,4.5436879952953646e-10,0.04330684754358296,0.04340005815513352,2.8461994892814424e-05,-1.1971201807625675e-11,2.44499999999998
9.063620936416994e-08,2.7312975978133203e-09,0.04330563816307208,0.0433982026151612,2.845346870394838e-05,-1.1972811631011382e-11,2.44549999999998
1.6305007224243218e-07,6.450508245603448e-09,0.04330444231384064,0.04339643415744648,2.83627674423359e-05,-1.1974421454397088e-11,2.44599999999998
2.595517499190403e-07,3.7936494362567075e-09,0.043303256902168,0.0433947901260516,2.837113621356746e-05,-1.1975198610514326e-11,2.44649999999998
1.1359561224305592e-07,4.012334645087101e-09,0.04330221586806256,0.04339304534496784,2.9313410032760778e-05,-1.1976031277782795e-11,2.44699999999998
1.5826620183845286e-07,3.446932635153832e-09,0.04330116380126328,0.04339133683512592,2.9492470083214428e-05,-1.1975198610514326e-11,2.44749999999998
2.6790264760073734e-07,1.1344532743762237e-09,0.0433000279217124,0.0433896994366304,2.9627379025565226e-05,-1.1975198610514326e-11,2.44799999999998
1.368421608805015e-07,3.3710723171265222e-09,0.04329896439698608,0.04338792239187584,2.9239271107983633e-05,-1.1976808433900032e-11,2.44849999999999
2.718432921614e-07,5.410135256456172e-10,0.043297802168932,0.04338614140242784,2.950443266713787e-05,-1.197758559001727e-11,2.44899999999999
1.2545320256240888e-07,3.6208087916822507e-10,0.04329671156285032,0.04338437652645472,2.9375665408837293e-05,-1.197758559001727e-11,2.44949999999999
2.5437959832314005e-07,8.418468838700122e-10,0.0432955235435384,0.04338262014361296,2.9708113168824823e-05,-1.1978418257285739e-11,2.44999999999999
1.3869007320366222e-07,1.710671881927084e-11,0.04329447610574168,0.0433809113089596,3.076139247037979e-05,-1.1980028080671445e-11,2.45049999999999
2.5034141895585726e-07,1.263633683801224e-09,0.04329332324441208,0.04337919388486464,3.0543275175931583e-05,-1.1978418257285739e-11,2.45099999999999
3.5091986128055197e-07,6.18855863776524e-09,0.04329227813419192,0.04337753373566728,2.955508897362069e-05,-1.197758559001727e-11,2.45149999999999
2.815169899209047e-07,2.082189844154758e-09,0.04329130725588328,0.04337596060553024,2.961551897762149e-05,-1.1978418257285739e-11,2.45199999999999
1.8878096000318756e-07,1.901388400893378e-09,0.04329022729700336,0.04337423106141208,2.9643303688819955e-05,-1.1979195413402977e-11,2.45249999999999
2.537033606392347e-07,1.201617555457446e-10,0.04328913179979816,0.04337255885903712,3.0397424799155637e-05,-1.197758559001727e-11,2.45299999999999
4.3550836839600926e-07,2.3262533566104082e-09,0.04328795186899848,0.04337096935837888,3.189024152638886e-05,-1.1976031277782795e-11,2.45349999999999
6.691419807830501e-08,6.387744881652946e-09,0.04328697185854728,0.04336932609113552,3.116038233363927e-05,-1.1976808433900032e-11,2.45399999999999
1.4350104359656113e-07,1.549261281763581e-09,0.0432857066397428,0.04336775315310184,3.1222194883939736e-05,-1.197758559001727e-11,2.45449999999999
2.952721048776752e-07,3.061369595325214e-09,0.04328463675535272,0.04336615614693672,3.129727508399682e-05,-1.1979195413402977e-11,2.45499999999999
1.1328713751812547e-07,2.5125686392568625e-09,0.04328362244335872,0.04336451084568552,3.0358184803236377e-05,-1.1980028080671445e-11,2.45549999999999
2.2649616736314382e-07,1.8827120001896347e-09,0.04328250039130216,0.04336290832392736,3.0479423246410065e-05,-1.1976808433900032e-11,2.45599999999999
8.448130376509377e-08,3.0623220834136156e-09,0.04328151175288528,0.04336134166453032,2.9695304587962212e-05,-1.1974421454397088e-11,2.45649999999999
8.819543736299229e-08,1.039928157475778e-09,0.04328050729862832,0.04335986683967416,2.9697600440803384e-05,-1.1974421454397088e-11,2.45699999999999
2.8717035464170815e-07,3.3280590366890905e-09,0.0432794468180212,0.04335829829290336,2.946081221677499e-05,-1.1971201807625675e-11,2.45749999999999
8.464515183909116e-08,7.080231539946524e-11,0.04327848468097232,0.04335672628788976,2.8571483795203356e-05,-1.1971201807625675e-11,2.45799999999999
6.181752543882313e-08,7.1400038659241716e-12,0.04327744282206488,0.04335514707857496,2.840955090321895e-05,-1.1969591984239969e-11,2.45849999999999
6.168453144106412e-08,5.7573614348216395e-09,0.04327634420269656,0.04335356470925376,2.8491718584766623e-05,-1.1970424651508438e-11,2.45899999999999
1.228283118409612e-07,3.1839245615006284e-09,0.0432752482479652,0.04335201888648448,2.8574396892744325e-05,-1.1971201807625675e-11,2.45949999999999
2.4280498472223355e-07,1.9084984287376372e-10,0.0432742532275256,0.04335038939940808,2.947010421439078e-05,-1.1970424651508438e-11,2.45999999999999
1.977815639181424e-07,7.675981655852482e-10,0.04327315619125368,0.04334872123481168,3.140240200161237e-05,-1.1970424651508438e-11,2.46049999999999
3.9522224759558355e-07,3.750986236894516e-09,0.0432721095702048,0.0433472495321656,3.0363473626393578e-05,-1.1969591984239969e-11,2.46099999999999
1.9331230160374302e-07,4.1210168610916753e-10,0.0432710932240424,0.04334586626991432,3.056685973124029e-05,-1.1968814828122731e-11,2.46149999999999
1.1991021144075464e-07,2.261448403539923e-09,0.04326992357403688,0.04334432304517776,3.005215338003353e-05,-1.1968814828122731e-11,2.46199999999999
1.2527997207689712e-07,3.0667023157016082e-09,0.04326891715367456,0.04334275339760448,3.0039009319970944e-05,-1.1966427848619787e-11,2.46249999999999
6.288344967658732e-08,2.4878872781353145e-09,0.04326787354921032,0.04334140407538616,2.9713391567987024e-05,-1.1965595181351318e-11,2.46299999999999
1.4730257792000545e-07,5.0574434362626874e-09,0.04326685832325152,0.04333992143855928,2.963131304234423e-05,-1.196481802523408e-11,2.46349999999999
2.656897362396382e-07,6.208815919728217e-09,0.04326588950870792,0.04333850629986536,2.9543114307140073e-05,-1.196481802523408e-11,2.46399999999999
4.5503186961448616e-08,4.528997760155917e-09,0.04326499000137968,0.04333693192554104,3.0537306912825635e-05,-1.1963208201848374e-11,2.46449999999999
7.69505369563328e-08,2.194499360008706e-09,0.0432638789815664,0.04333562819900584,3.0472255300839635e-05,-1.1963985357965612e-11,2.46499999999999
2.2913405848395962e-07,1.9246766402858384e-09,0.0432628608210044,0.04333421899662928,3.0500592758442302e-05,-1.1963208201848374e-11,2.46549999999999
6.490942560527513e-08,4.183654318812291e-09,0.0432620044676256,0.04333276606705984,2.9532918811137066e-05,-1.1962431045731137e-11,2.46599999999999
1.505737508844529e-07,4.669136077772862e-09,0.04326089905794952,0.04333142544145768,2.9618185491964155e-05,-1.196481802523408e-11,2.46649999999999
3.0886789160328165e-07,2.991169124888504e-09,0.0432599448469184,0.04333005347594072,3.0770199612839555e-05,-1.1963208201848374e-11,2.46699999999999
4.11370541519851e-07,1.298023515061697e-09,0.04325910562646752,0.04332866325861032,3.249826549200918e-05,-1.1963208201848374e-11,2.46749999999999
2.392518167956825e-07,5.607409279961839e-09,0.0432582605449648,0.04332728885451568,2.946815413917836e-05,-1.1962431045731137e-11,2.46799999999999
3.4223886927892133e-07,1.106139999040856e-09,0.043257294631974,0.04332606384828456,2.9599977538374844e-05,-1.1961598378462668e-11,2.46849999999999
1.0461511016496283e-07,5.3448580006332236e-09,0.04325638342960968,0.04332471182934664,3.0612855074441114e-05,-1.1961598378462668e-11,2.46899999999999
2.835913448864802e-07,3.3547791211674394e-09,0.04325535424971896,0.04332347816207976,3.0527450762374286e-05,-1.1959211398959724e-11,2.46949999999999
2.7749121448567005e-07,1.3452126357282879e-09,0.04325449800955208,0.04332215260230064,3.233827507120868e-05,-1.1957601575574017e-11,2.46999999999999
1.5811870175685971e-07,1.890695919271046e-09,0.04325360443618032,0.04332088829958184,3.2002752811233215e-05,-1.1957601575574017e-11,2.47049999999999
2.8331301200196224e-07,4.725941596395167e-09,0.04325280026514704,0.0433196358936132,3.181547608155366e-05,-1.195682441945678e-11,2.47099999999999
3.005606351996759e-07,5.089099759658655e-09,0.0432519751638208,0.04331831475581528,3.0321812143241367e-05,-1.1957601575574017e-11,2.47149999999999
8.372711887694173e-08,2.7954351958237034e-09,0.04325118690459944,0.04331697835647384,3.098256696643098e-05,-1.195682441945678e-11,2.47199999999999
2.9442396248108293e-07,1.8848436839080662e-09,0.04325028829723336,0.04331574812207656,3.098480633600964e-05,-1.195682441945678e-11,2.47249999999999
1.4164984840636663e-07,4.840104879388907e-09,0.04324939268452568,0.04331456450217856,3.07921460239724e-05,-1.195682441945678e-11,2.47299999999999
2.933631015958338e-07,4.242215606575783e-11,0.04324848272000968,0.04331334310142392,3.07189867088109e-05,-1.1955214596071073e-11,2.47349999999999
1.5212110632267795e-07,5.767716880489271e-09,0.04324761901989952,0.04331228430251584,3.028665248394624e-05,-1.1951217793182423e-11,2.47399999999999
1.026977384799288e-07,2.327028479631732e-09,0.04324681768440928,0.04331120460106816,2.957182622154164e-05,-1.195199494929966e-11,2.47449999999999
4.520156236045847e-07,2.9801485584846077e-09,0.0432459466376132,0.0433100529302428,2.9657555341566777e-05,-1.1951217793182423e-11,2.47499999999999
9.331466255951826e-08,1.2125582413147207e-09,0.0432452805274376,0.04330879905156104,3.08017102720326e-05,-1.1946388323025303e-11,2.47549999999999
1.244636350372641e-07,4.098631677107445e-09,0.0432443855366496,0.04330759396591896,3.100876411044062e-05,-1.1945611166908066e-11,2.47599999999999
1.662202752800157e-07,3.927677440229704e-09,0.04324348763446328,0.04330650033287624,3.052017170801502e-05,-1.1944834010790828e-11,2.47649999999999
2.637177480835362e-07,2.2585290443410955e-09,0.04324257797299048,0.04330550676793392,2.961886132157865e-05,-1.194799814641101e-11,2.47699999999999
1.8504102199806693e-07,5.1515643972877e-09,0.0432418033338828,0.04330433678482616,3.045658721756439e-05,-1.1953604772685367e-11,2.47749999999999
2.4504851296042185e-07,2.9526341649432908e-09,0.0432409409377848,0.0433030967160772,3.204584145122258e-05,-1.1955214596071073e-11,2.47799999999999
2.167321004817313e-07,3.3653834372038283e-09,0.04324016308430944,0.04330207438300456,3.0980744163966456e-05,-1.1954437439953836e-11,2.4785
1.341893720793741e-07,4.498175845690788e-09,0.04323941133507856,0.04330099258152888,3.033462877921611e-05,-1.1955214596071073e-11,2.479
1.501626537628309e-07,1.8010372013210763e-09,0.04323856820901312,0.04329986921107768,2.9553426234341096e-05,-1.1955214596071073e-11,2.4795
2.6718434800038215e-07,2.1398908825465135e-09,0.0432376992446004,0.04329867149800928,3.056409807677962e-05,-1.1954437439953836e-11,2.48
2.982525466391217e-07,1.691053040653312e-09,0.04323695915157656,0.0432975258412208,3.155091784234898e-05,-1.195599175218831e-11,2.4805
3.8197838200110246e-07,2.801252715900482e-09,0.04323628449264944,0.04329640635861368,3.306881809439499e-05,-1.195599175218831e-11,2.481
3.6767782544272487e-07,2.073379759548466e-09,0.04323553555968768,0.04329531335514296,3.360804892638125e-05,-1.1955214596071073e-11,2.4815
2.2370927207915337e-07,3.857290001296754e-09,0.0432347711652488,0.04329416403979232,3.0732117982434914e-05,-1.1955214596071073e-11,2.482
1.602077543197411e-07,1.7976374416805996e-09,0.04323396946394808,0.04329304560448584,2.9468071111149463e-05,-1.1954437439953836e-11,2.4825
2.908486858438364e-07,9.226991254385197e-10,0.04323307623525824,0.04329203093969312,2.9438611799936787e-05,-1.195599175218831e-11,2.483
2.4398001136072267e-07,3.5846966367492072e-09,0.04323231874636264,0.04329092557744424,3.086010913755377e-05,-1.195682441945678e-11,2.4835
2.2782745191796128e-07,3.396336559213786e-09,0.04323156271069016,0.04328977339524248,3.1545119184794856e-05,-1.1958434242842486e-11,2.484
2.2229735839596199e-07,6.27498879246513e-10,0.04323092134118208,0.0432887309382196,3.0370257850353966e-05,-1.1957601575574017e-11,2.4845
2.473681352810342e-07,1.394597437531786e-09,0.043230206236374,0.04328752711384136,3.135875117121767e-05,-1.1958434242842486e-11,2.485
4.4711190864271666e-07,2.1992759696720654e-10,0.04322937222075664,0.04328643604026152,3.041079360321941e-05,-1.1958434242842486e-11,2.4855
2.88965207838332e-07,1.958210080199585e-09,0.04322861879429912,0.04328524814156128,3.3929970608026494e-05,-1.195599175218831e-11,2.486
3.329796711970534e-07,2.6999750352141305e-09,0.04322797306676576,0.04328424604180896,3.3207781995225893e-05,-1.1954437439953836e-11,2.4865
3.762329017567567e-07,2.7748020756113156e-09,0.043227269751994,0.0432831274633872,3.3628375181615766e-05,-1.195199494929966e-11,2.487
2.1350766496452955e-07,2.150392558464276e-09,0.04322656210154128,0.04328208885316216,3.066817581198755e-05,-1.1949607969796716e-11,2.4875
1.5793649008055688e-07,2.7102224006703146e-09,0.04322571776286432,0.04328110933556712,2.98477071983827e-05,-1.194799814641101e-11,2.488
1.0644517215580018e-07,2.4840634410550066e-09,0.043224854617536,0.04328017601069632,2.9213345716039285e-05,-1.1945611166908066e-11,2.4885
7.850183111890452e-08,2.67508848406095e-09,0.04322416747857712,0.0432791026067512,2.9131578356822452e-05,-1.1943224187405121e-11,2.489
2.132823503989134e-07,3.1613471979108354e-09,0.0432233460054252,0.04327804199069784,2.9439144317633392e-05,-1.1942391520136653e-11,2.4895
1.205794128780746e-07,2.5670387204801415e-09,0.04322262359601872,0.04327704054663032,2.99890914063905e-05,-1.1942391520136653e-11,2.49
8.57308788820843e-08,1.741399038857061e-09,0.04322189875856712,0.0432760082704504,3.0130270995187836e-05,-1.1944001343522359e-11,2.4905
6.425561247663802e-08,6.679312034019169e-10,0.04322114562660896,0.04327496621967576,3.0131801521560142e-05,-1.1942391520136653e-11,2.491
1.4678469215795298e-07,2.268115362191736e-09,0.04322033696512296,0.0432738926335784,3.0213715344840075e-05,-1.1941614364019415e-11,2.4915
2.9969531223361656e-07,8.750023205994495e-10,0.043219528965582,0.04327272425115928,2.906546675118804e-05,-1.1941614364019415e-11,2.492
1.2012668384325798e-07,7.057183198933004e-09,0.04321889845256872,0.0432716012081488,2.8907150784740487e-05,-1.1940004540633709e-11,2.4925
1.2675314279425587e-07,7.415771954843997e-10,0.043218109066884,0.04327044576150192,2.893277310878073e-05,-1.1942391520136653e-11,2.493
1.0510422168014122e-07,4.874027043078044e-09,0.04321738940967712,0.04326930706825904,2.8934966761595682e-05,-1.1941614364019415e-11,2.4935
3.765078751549744e-08,2.664629759896453e-09,0.04321669736576032,0.0432683920036396,2.8850590861551062e-05,-1.1942391520136653e-11,2.494
2.9466342488237984e-07,1.6988982443066902e-09,0.0432158751006416,0.04326734526259816,2.882508203283507e-05,-1.1942391520136653e-11,2.4945
1.8206715648311222e-07,5.263165035740425e-09,0.04321530979181184,0.0432663497130488,2.899017817281635e-05,-1.1941614364019415e-11,2.495
1.271321243209722e-07,1.6089647184025502e-09,0.04321467568595176,0.04326544625144432,2.9099613590433115e-05,-1.1940837207902177e-11,2.4955
2.5272965336470277e-07,3.216085203705532e-09,0.0432139522457096,0.0432644459859904,3.017430027196788e-05,-1.1940837207902177e-11,2.496
2.7165175767868144e-07,1.989319757533803e-09,0.04321338901300368,0.04326348297000656,2.9189346679947548e-05,-1.1940837207902177e-11,2.4965
1.7881979319511743e-07,6.791455245402922e-10,0.04321268858426376,0.04326247976693392,3.1129905888827025e-05,-1.1940004540633709e-11,2.497
1.264220613611533e-07,2.8457388737135325e-09,0.04321190722513456,0.04326148781277504,3.0264774700805575e-05,-1.1940004540633709e-11,2.4975
2.0773278119889937e-07,3.703809522970225e-09,0.04321124157465952,0.04326047280617952,3.0098310940029904e-05,-1.1940004540633709e-11,2.498
1.567972622365521e-07,2.9159162376335424e-09,0.043210673592852,0.04325944651172784,2.9947648994332887e-05,-1.1940004540633709e-11,2.4985
2.022254298392201e-07,2.98126896086659e-09,0.04320998359994664,0.04325849366870312,2.920288984320507e-05,-1.1940837207902177e-11,2.499
3.180844848835185e-07,5.0469919146700626e-09,0.04320931382808304,0.04325754112619504,3.0494999063157557e-05,-1.1940004540633709e-11,2.4995
8.420533944425435e-08,8.256356778812979e-10,0.0432087203431892,0.04325654477642136,2.8536756538355412e-05,-1.1932010934856407e-11,2.5
4.315904112567326e-08,1.4127156805487928e-09,0.0432079973662224,0.04325558898853456,2.8704438020832335e-05,-1.1928791288084994e-11,2.5005
2.2321810327907698e-07,2.0948838427847782e-09,0.04320732987058344,0.04325464881379688,2.8872703407234468e-05,-1.1924794485196344e-11,2.501
1.121795119990443e-07,1.0334520808563674e-09,0.0432068100452448,0.04325376582465688,2.8000200423150545e-05,-1.19224075056934e-11,2.5015
1.272609805591518e-07,4.695732323811708e-09,0.04320609931526112,0.04325293574997128,2.9051213152775368e-05,-1.1921630349576162e-11,2.502
1.25828854162513e-07,4.45640431501193e-09,0.04320546067631192,0.04325218767901592,2.921677633760389e-05,-1.1920020526190456e-11,2.5025
6.736099399801132e-08,3.574533197214791e-09,0.0432048910376308,0.04325124575969936,2.8885825552826816e-05,-1.1920020526190456e-11,2.503
1.9838963119522823e-07,1.9755943964083755e-09,0.04320427904534768,0.04325047696215712,2.9152256392772635e-05,-1.1919187858921987e-11,2.5035
1.3234306383419492e-07,8.781047972084011e-10,0.04320381052130928,0.04324958287447376,2.9150316462334125e-05,-1.191841070280475e-11,2.504
8.449045151709411e-08,8.714560809086613e-10,0.04320327185840144,0.04324863789725464,2.9672041099937374e-05,-1.1920797682307693e-11,2.5045
1.25689880003943e-07,2.9881144780752322e-09,0.04320281463388208,0.04324770131048944,2.9838717704788742e-05,-1.1921630349576162e-11,2.505
1.8828205104043372e-07,4.285874433129777e-10,0.04320232415708032,0.04324689901569408,2.950667184475897e-05,-1.1923240172961869e-11,2.5055
2.3251958672365625e-07,3.3482794384309678e-09,0.04320182423934592,0.04324607766555344,3.052222014154893e-05,-1.1925627152464813e-11,2.506
7.807306112023182e-08,1.1117024800721964e-09,0.043201392874158,0.04324530232425424,2.9970485222352572e-05,-1.192640430858205e-11,2.5065
8.41367556805861e-08,2.2790205556066923e-09,0.04320078727214856,0.04324447120678272,2.966255015035557e-05,-1.192723697585052e-11,2.507
1.2626165295931413e-07,1.256799199433889e-09,0.04320029458817528,0.04324365733121,2.9663084899933523e-05,-1.192723697585052e-11,2.5075
1.6185997287615494e-07,2.0092263963711332e-10,0.0431998182047228,0.04324271317653016,2.9333239225604046e-05,-1.192640430858205e-11,2.508
6.399041888038859e-08,2.2403328775455478e-09,0.04319941241540864,0.04324185556540496,2.9305685477543086e-05,-1.192640430858205e-11,2.50850000000001
5.769242863995494e-08,4.558488801709171e-09,0.04319886110600424,0.04324104706455816,2.938632865034929e-05,-1.1924017329079106e-11,2.50900000000001
1.9419433528594654e-07,4.00357792057493e-09,0.04319835469293504,0.0432401193599164,2.915980859918843e-05,-1.1924017329079106e-11,2.50950000000001
6.373978368029443e-08,7.133296037187264e-10,0.04319789075005608,0.04323940967137912,3.0367479962434274e-05,-1.192640430858205e-11,2.51000000000001
1.2028549992160187e-07,3.907498720423508e-09,0.04319739528200216,0.04323863250228536,3.0116693342407963e-05,-1.1923240172961869e-11,2.51050000000001
1.4068324599714188e-07,4.898724079160921e-09,0.04319690817802528,0.04323775354500584,3.00882610951847e-05,-1.1924794485196344e-11,2.51100000000001
1.8743836616152976e-07,5.766537441997954e-09,0.0431964637144208,0.04323694798477768,2.9865267291206976e-05,-1.1923240172961869e-11,2.51150000000001
6.801758239971534e-08,3.879062245026876e-09,0.04319605140248856,0.04323609830126728,2.9189463773615643e-05,-1.1924017329079106e-11,2.51200000000001
1.1918183055736886e-07,3.6748903226024865e-09,0.04319558061742224,0.04323524989942816,2.9087128434412968e-05,-1.19224075056934e-11,2.51250000000001
1.2647600503706835e-07,6.94198856038275e-09,0.04319516088069016,0.04323455231205296,2.906140858394135e-05,-1.19224075056934e-11,2.51300000000001
2.1184938164831024e-08,2.384746879136035e-09,0.04319472478985144,0.04323376752707104,2.9225960071932455e-05,-1.1921630349576162e-11,2.51350000000001
3.138399005606085e-07,2.6065469643787864e-09,0.04319414992467648,0.04323295383882256,2.9308240094394478e-05,-1.1921630349576162e-11,2.51400000000001
6.305712767912253e-08,3.3432261611898717e-09,0.04319395994394648,0.04323217387749768,3.0370873271956533e-05,-1.19224075056934e-11,2.51450000000001
7.916113232281363e-08,2.8272876817503345e-09,0.04319340896195608,0.0432314140326348,3.0288331018368808e-05,-1.1921630349576162e-11,2.51500000000001
1.2935217080095596e-07,1.4073904749944965e-09,0.04319305050480784,0.04323074219418808,3.042928864316341e-05,-1.1920797682307693e-11,2.51550000000001
1.2440568696037158e-07,1.0754658413825169e-09,0.04319255755618816,0.04323001558365928,3.0085317613615103e-05,-1.1921630349576162e-11,2.51600000000001
1.864485987199127e-07,2.098007760575893e-09,0.04319226677597456,0.04322913243288552,3.0264856825557018e-05,-1.1921630349576162e-11,2.51650000000001
1.230754250458599e-07,2.3506392804462095e-09,0.04319184350678976,0.04322830865122096,2.9257693274331587e-05,-1.1923240172961869e-11,2.51700000000001
1.2380748264095853e-07,1.3838261647691752e-09,0.04319143864364088,0.04322756439885408,2.9412286973617974e-05,-1.1924794485196344e-11,2.51750000000001
1.5180113464158262e-07,3.1441939260523633e-09,0.04319101555477608,0.04322678915772232,2.9565729802394358e-05,-1.1924794485196344e-11,2.51800000000001
1.1401899920049363e-07,1.369354421520974e-10,0.04319053741878432,0.04322602987628976,3.043724451279317e-05,-1.1924017329079106e-11,2.51850000000001
1.3536816424047915e-07,2.550263923650764e-09,0.04319013567438504,0.0432253468446156,3.0434704944792834e-05,-1.1924017329079106e-11,2.51900000000001
1.0694502831920527e-07,3.390946565207109e-09,0.04318970496525336,0.04322452915610032,3.0231145543235804e-05,-1.1924017329079106e-11,2.51950000000001
1.723417359239532e-07,1.5364815669771659e-10,0.04318937315589288,0.04322389642762872,3.0148720953637742e-05,-1.1923240172961869e-11,2.52000000000001
1.3765317503910968e-07,3.6952146412194686e-09,0.04318900948417192,0.04322310681314112,2.999269996473153e-05,-1.1923240172961869e-11,2.52050000000001
1.249886088794394e-07,4.084421675876193e-09,0.0431886799145116,0.04322235996757792,3.0086732663137106e-05,-1.1924017329079106e-11,2.52100000000001
2.155965216840694e-07,4.553021681896752e-09,0.04318817895081568,0.04322165206103112,2.9112849770362992e-05,-1.19224075056934e-11,2.52150000000001
5.714689919888993e-08,1.062820720321156e-09,0.04318780565261448,0.0432209596355488,2.9901053399949973e-05,-1.1920797682307693e-11,2.52200000000001
1.6225047855950026e-07,4.109332804591581e-10,0.043187347288042,0.04322018481113488,2.995868360000653e-05,-1.1921630349576162e-11,2.52250000000001
8.576908455681931e-08,3.4843255988792343e-09,0.043186904466964,0.04321928991682168,2.9486307204784623e-05,-1.1921630349576162e-11,2.52300000000001
4.2695729514374836e-08,3.1337907199779913e-09,0.04318630587242672,0.04321852384508648,2.9652009839176152e-05,-1.1923240172961869e-11,2.52350000000001
9.901269375917066e-08,4.463232242124526e-09,0.04318573199196024,0.04321788510819384,2.965116461994821e-05,-1.1925627152464813e-11,2.52400000000001
1.1313419951558545e-07,2.369922161293836e-09,0.0431852479662536,0.0432172456574816,2.9543193559966596e-05,-1.192723697585052e-11,2.52450000000001
2.5630550999633517e-07,9.766800007637855e-10,0.0431849748594596,0.04321646346339472,2.986814327676779e-05,-1.192640430858205e-11,2.52500000000001
1.502995213634173e-07,1.8122063988323944e-09,0.0431845395475116,0.04321573636463736,2.9844117157562522e-05,-1.192640430858205e-11,2.52550000000001
1.211847758392226e-07,2.7421558426721226e-09,0.0431841013517472,0.04321503971119032,3.01061990135576e-05,-1.192723697585052e-11,2.52600000000001
1.5189634520323958e-07,2.829825609951264e-10,0.0431835644507092,0.04321441736066512,3.029785968322596e-05,-1.1925627152464813e-11,2.52650000000001
8.529171800081281e-08,1.1701000793284955e-09,0.04318308367036688,0.04321368478194168,3.0150204854417773e-05,-1.1924794485196344e-11,2.52700000000001
1.1630901023546025e-07,1.920885998873967e-09,0.043182516573664,0.04321309827586352,3.015013180163173e-05,-1.1925627152464813e-11,2.52750000000001
2.721741065581096e-07,9.771647241363368e-10,0.04318219368445824,0.04321234780243568,2.9860108627932647e-05,-1.1924794485196344e-11,2.52800000000001
9.01601143951658e-08,4.417850960058978e-09,0.04318185809099064,0.04321160205366832,3.070469623833727e-05,-1.1924794485196344e-11,2.52850000000001
1.402136063227699e-07,4.995551833308909e-09,0.04318128292428384,0.043210994699594,2.9750966223152098e-05,-1.1925627152464813e-11,2.52900000000001
1.30116441524053e-07,3.877361279269742e-09,0.04318090032507096,0.04321040348957296,2.9813586541638237e-05,-1.192640430858205e-11,2.52950000000001
1.1410740624606674e-07,1.6814193579128833e-09,0.0431804789458964,0.04320966593602536,2.9823321497590705e-05,-1.192640430858205e-11,2.53000000000001
2.1004282575731725e-07,1.1430607155249461e-09,0.04318003983990176,0.04320895093535824,3.0154613572030975e-05,-1.1928014131967757e-11,2.53050000000001
7.847552527945334e-08,3.776580478898062e-09,0.0431797139356776,0.04320830177676096,3.091460866477824e-05,-1.1928791288084994e-11,2.53100000000001
9.958503392054618e-08,2.119397844724258e-09,0.04317931713310296,0.04320770714169152,3.077462783762641e-05,-1.1929623955353463e-11,2.53150000000001
2.903754739158604e-07,9.3753111524153e-10,0.043178915156896,0.0432071201085396,3.0833207168012855e-05,-1.193123377873917e-11,2.53200000000001
1.6861518688238153e-07,1.8819296815353326e-09,0.0431786322535244,0.04320651121175896,2.972515631116668e-05,-1.1929623955353463e-11,2.53250000000001
9.318203927910496e-08,3.3805920840457304e-09,0.0431782206323608,0.04320577619091224,3.098929241363013e-05,-1.1929623955353463e-11,2.53300000000001
1.2950467479649896e-07,3.5997961556066826e-09,0.043177843936676,0.04320518595427968,3.073992806001957e-05,-1.1928791288084994e-11,2.53350000000001
3.672883575750463e-08,2.875246797595654e-09,0.04317741591094376,0.04320467139038832,3.091277822797611e-05,-1.1929623955353463e-11,2.53400000000001
2.5698474783591996e-07,4.733272634949159e-09,0.04317706404077736,0.04320413601531496,3.07723479839872e-05,-1.1929623955353463e-11,2.53450000000001
1.0038895999903152e-07,2.1123353552421342e-09,0.04317678291601912,0.0432036799072168,3.046661943995055e-05,-1.1930401111470701e-11,2.53500000000001
1.5633785143548407e-07,2.681884721245087e-09,0.04317624967392848,0.04320308838013424,3.040731499437399e-05,-1.193123377873917e-11,2.53550000000001
2.1789009360673184e-08,3.0661613595328596e-09,0.04317582672748656,0.0432026003837868,3.111044024717291e-05,-1.1930401111470701e-11,2.53600000000001
2.4479911712310676e-07,1.6354870374657438e-09,0.0431753626501604,0.043202115270556,3.1194358723229954e-05,-1.193123377873917e-11,2.53650000000001
2.399310527201326e-07,5.853849627257546e-10,0.04317507929778056,0.04320163314934368,3.1113310006380956e-05,-1.1930401111470701e-11,2.53700000000001
2.1781816482435712e-08,1.6855156020900708e-09,0.04317464768260968,0.04320107635614952,3.314400283593866e-05,-1.1928791288084994e-11,2.53750000000001
1.496290793628896e-07,3.3388280751278643e-09,0.04317413665379976,0.04320051848079384,3.306008557035778e-05,-1.1928791288084994e-11,2.53800000000001
4.342656823724811e-08,3.6985673620981707e-09,0.04317361746287976,0.043200079626438,3.233181474393554e-05,-1.1929623955353463e-11,2.53850000000002
5.928250183806494e-08,3.1229957578315926e-09,0.04317315133786656,0.04319962600116056,3.21631240536302e-05,-1.1928791288084994e-11,2.53900000000002
1.3601002528396133e-07,2.684662082919065e-09,0.04317267856652464,0.04319917057368672,3.222827896476321e-05,-1.1928791288084994e-11,2.53950000000002
2.428929955985981e-07,2.2903845625643626e-09,0.0431722397680512,0.04319870245988688,3.125439394802143e-05,-1.1928791288084994e-11,2.54000000000002
9.461529520277123e-08,7.8729832375668e-10,0.04317196955952888,0.04319816087579288,2.9255724420806928e-05,-1.1928014131967757e-11,2.54050000000002
1.6791829279827475e-07,2.496979838173541e-09,0.0431715069074416,0.0431976210079648,2.9292754236021068e-05,-1.1929623955353463e-11,2.54100000000002
2.172928832006038e-08,3.793975446308995e-09,0.04317100777580576,0.0431971660836904,2.795361909435634e-05,-1.1930401111470701e-11,2.54150000000002
8.547442263695526e-08,2.4399531978192e-09,0.04317046649777368,0.04319671323580944,2.7869439037542243e-05,-1.1929623955353463e-11,2.54200000000002
9.586276976392138e-08,7.94507439005887e-10,0.04317004355232976,0.04319620848382208,2.7869502275956748e-05,-1.1928791288084994e-11,2.54250000000002
2.2338246960518227e-08,2.9132202414294817e-09,0.04316962394674368,0.0431957696029364,2.6868682605596383e-05,-1.1928014131967757e-11,2.54300000000002
6.385307312062327e-08,2.6150836773819464e-09,0.04316919781527856,0.04319537347715576,2.6954159643155506e-05,-1.1928791288084994e-11,2.54350000000002
7.504038376099365e-08,3.4867216752720864e-09,0.04316874787346632,0.0431949313515804,2.6869969827147955e-05,-1.1928014131967757e-11,2.54400000000002
1.1648760048221796e-07,7.016034420104234e-10,0.04316825251200072,0.04319447616772408,2.6992036747164327e-05,-1.1929623955353463e-11,2.54450000000002
2.1186082584112587e-07,5.426931279362002e-09,0.04316780612547064,0.043193973047092,2.6076675598396548e-05,-1.1929623955353463e-11,2.54500000000002
2.198497983663117e-08,3.5149647220622526e-09,0.04316741326148144,0.04319362909907456,2.7589238750347356e-05,-1.1928014131967757e-11,2.54550000000002
1.8138811552076417e-07,1.903770321942666e-09,0.0431669809350152,0.04319327810870064,2.7673400570416007e-05,-1.1929623955353463e-11,2.54600000000002
2.2102056004835724e-08,5.401618798084318e-09,0.04316660443666936,0.04319277428059784,2.8677583601588452e-05,-1.1930401111470701e-11,2.54650000000002
6.439107951700107e-08,3.22190304297143e-09,0.04316600801010544,0.04319237527202216,2.8594440662388365e-05,-1.193123377873917e-11,2.54700000000002
9.464818352677984e-08,4.219080015910315e-10,0.04316567757830456,0.04319206767195688,2.884718363682648e-05,-1.1932010934856407e-11,2.54750000000002
1.594249705583195e-07,3.9663980017090594e-09,0.04316519618435048,0.04319158186387008,2.7851987768001685e-05,-1.193123377873917e-11,2.54800000000002
2.2086778003749252e-08,2.412951227714899e-10,0.0431648235488184,0.04319125077455648,2.876735327361768e-05,-1.1930401111470701e-11,2.54850000000002
8.559399480162488e-08,1.4308350407277182e-09,0.04316443870832344,0.0431907067439544,2.8852777750332237e-05,-1.1930401111470701e-11,2.54900000000002
4.390154464267715e-08,3.928857281176867e-09,0.0431639631710116,0.04319019418345872,2.88527635423641e-05,-1.193123377873917e-11,2.54950000000002
1.1664485111834155e-07,3.567358082545713e-09,0.04316358919914192,0.0431898660038388,2.88527451863807e-05,-1.1930401111470701e-11,2.55000000000002
1.5824262064589867e-07,4.951662954666425e-09,0.04316320889629208,0.0431894858529988,2.993480595203657e-05,-1.1934397914359351e-11,2.55050000000002
2.2218001279050714e-08,4.759073440885331e-09,0.04316286176047288,0.04318907593844312,2.902736166077169e-05,-1.193523058162782e-11,2.55100000000002
1.0735931255806408e-07,3.426546074658532e-09,0.04316229576269944,0.04318876311694216,2.9111474885601396e-05,-1.1936840405013527e-11,2.55150000000002
1.1636075495508047e-07,2.350725759880934e-09,0.04316194979315832,0.04318841167000696,2.9027325104014068e-05,-1.1936007737745058e-11,2.55200000000002
8.904768584311329e-08,2.992049441541411e-09,0.04316148002997144,0.04318784917303648,3.010948317760942e-05,-1.1936007737745058e-11,2.55250000000002
1.3800467343894063e-07,2.3769938378714883e-09,0.043161203955614,0.04318743715403392,3.029369758400513e-05,-1.1934397914359351e-11,2.55300000000002
8.809616064420212e-08,4.961916155732382e-09,0.04316067904513752,0.043187014153992,2.929603640877687e-05,-1.1936007737745058e-11,2.55350000000002
8.264967528426315e-08,3.1016976764774995e-09,0.04316023394070224,0.04318654452845448,2.9476078415968665e-05,-1.1934397914359351e-11,2.55400000000002
1.379989499963874e-07,2.0172709613852646e-09,0.04315976517777528,0.04318599515374288,2.9633289843178368e-05,-1.1934397914359351e-11,2.55450000000002
1.2302909151856722e-07,4.411377436952524e-09,0.0431592857842188,0.04318547986640072,3.0460333371951087e-05,-1.1933620758242114e-11,2.55500000000002
4.2962063441509546e-08,3.499234374482185e-10,0.04315887300646016,0.0431850306484556,3.034497423037852e-05,-1.1932010934856407e-11,2.55550000000002
1.8254985040266902e-07,9.481900750674122e-10,0.04315839731481904,0.04318466589971368,3.0346030399974744e-05,-1.1932788090973645e-11,2.55600000000002
2.0191404927899503e-07,3.601382879414583e-09,0.04315800892510096,0.04318417944144264,2.9004222363182564e-05,-1.193123377873917e-11,2.55650000000002
2.1362851758410795e-08,4.427458955014174e-09,0.04315760942353608,0.0431837522076708,2.9948419891234757e-05,-1.1928791288084994e-11,2.55700000000002
8.070023183731623e-08,3.551823599123871e-09,0.04315714640989688,0.04318325643260344,2.986519140002475e-05,-1.1925627152464813e-11,2.55750000000002
4.2738956082533086e-08,3.276760481008001e-09,0.04315678250426608,0.04318276791483688,2.9844603465556396e-05,-1.1925627152464813e-11,2.55800000000002
7.685870744011947e-08,2.627275119682082e-09,0.0431563774753156,0.04318219839183464,2.9845403591188813e-05,-1.1925627152464813e-11,2.55850000000002
3.418166992785743e-07,3.6025948821349907e-09,0.04315602694242896,0.043181868185628,3.0149450609640027e-05,-1.1924794485196344e-11,2.55900000000002
2.133992824115971e-08,5.80852865805781e-11,0.043155863694068,0.04318144295012696,3.042303267353219e-05,-1.1920020526190456e-11,2.55950000000002
8.488340871859457e-08,3.870447358444995e-09,0.04315542872011504,0.04318095332171208,3.050625096800985e-05,-1.1919187858921987e-11,2.56000000000002
4.748629455625375e-08,3.661680639255316e-09,0.04315513381024624,0.04318056458742712,3.0504869426351e-05,-1.191841070280475e-11,2.56050000000002
1.5808021695817853e-07,8.320056796295994e-10,0.043154810569636,0.04318013518327608,3.0524903526396585e-05,-1.191841070280475e-11,2.56100000000002
1.1520834879846786e-07,2.7701213545228143e-09,0.04315453844246584,0.04317973685522272,3.1435370382415506e-05,-1.1919187858921987e-11,2.56150000000002
4.273420071976286e-08,3.842255916208792e-09,0.04315419413571808,0.04317938001928944,3.052466253516961e-05,-1.1919187858921987e-11,2.56200000000002
4.2377917439107016e-08,4.694240135494354e-11,0.04315385056323992,0.04317899466230712,3.052323582874994e-05,-1.1920020526190456e-11,2.56250000000002
1.6179836975771522e-07,2.918181356281746e-09,0.04315350501658944,0.043178563618122,3.052329359276573e-05,-1.1920020526190456e-11,2.56300000000002
6.348991271609705e-08,2.0325548744093425e-09,0.04315325362468608,0.04317824143313136,3.1249846731973285e-05,-1.1921630349576162e-11,2.56350000000002
1.4046145783985775e-07,3.807079998474627e-09,0.04315293737880872,0.04317789876728032,3.133376751762729e-05,-1.1920797682307693e-11,2.56400000000002
1.7192522607650806e-07,2.934458800951667e-09,0.04315264713351416,0.04317747409940728,3.0156533190384138e-05,-1.1920020526190456e-11,2.56450000000002
6.360822711604097e-08,7.045265620897467e-10,0.043152365264856,0.0431770978219052,3.101235216318443e-05,-1.1920020526190456e-11,2.56500000000002
1.1615971199502306e-07,1.9610743584586032e-10,0.04315203912741712,0.04317677790063512,3.092920918956743e-05,-1.191841070280475e-11,2.56550000000002
1.6242206743455334e-07,1.9724119559860753e-10,0.0431517268556396,0.04317629744093872,3.201118803275449e-05,-1.1921630349576162e-11,2.56600000000002
1.1664008264106185e-07,1.7924582443318293e-09,0.04315146994165088,0.04317576932376688,3.1080485711987293e-05,-1.1924794485196344e-11,2.56650000000002
1.4279156319851882e-07,1.3093294365384978e-09,0.0431511205099336,0.0431754052035188,3.1996202942363716e-05,-1.1928791288084994e-11,2.56700000000002
3.8955824935987815e-07,4.309129282564772e-09,0.04315082221812016,0.04317502868140656,3.318404219676552e-05,-1.1933620758242114e-11,2.56750000000002
4.2290250482079905e-08,7.802177584559367e-10,0.0431505906384164,0.04317454024562056,3.386305771679865e-05,-1.1934397914359351e-11,2.56800000000002
2.9468821591965844e-07,1.747162796383872e-09,0.0431501949463708,0.04317407460971656,3.386233003599415e-05,-1.1933620758242114e-11,2.56850000000003
4.267681456143757e-08,1.7816138356274713e-09,0.04314995258888256,0.0431737198933852,3.1215180663179964e-05,-1.1932788090973645e-11,2.56900000000003
2.1942342727510056e-07,2.7552943190900514e-09,0.04314953142712848,0.04317310487985312,3.121444427678366e-05,-1.1932788090973645e-11,2.56950000000003
2.5439876352034707e-07,1.4771987175143941e-09,0.0431492505003948,0.04317278155464336,2.9083782716821105e-05,-1.1932010934856407e-11,2.57000000000003
2.609178428869541e-10,3.0744327916831793e-10,0.0431489679979004,0.04317225486921328,2.712932795034817e-05,-1.193123377873917e-11,2.57050000000003
1.973366051191694e-07,1.7886479797279975e-10,0.04314852541625024,0.04317191109072152,2.712932795123635e-05,-1.1928791288084994e-11,2.57100000000003
1.5544661984001618e-07,1.9713383980768384e-09,0.04314828441063216,0.04317147946294752,2.631708933842347e-05,-1.1928014131967757e-11,2.57150000000003
8.512914424080309e-08,4.2091791857545857e-10,0.0431479228939936,0.04317094546399592,2.7790714983155773e-05,-1.192640430858205e-11,2.57200000000003
1.0028581480525656e-07,1.8127170389736769e-09,0.04314757895429536,0.04317046833897592,2.7790695359963813e-05,-1.1925627152464813e-11,2.57250000000003
1.4196404687916164e-07,7.830019202459404e-10,0.04314723122216744,0.04317005848853696,2.882685889593617e-05,-1.1924794485196344e-11,2.57300000000003
1.422763357544765e-07,1.1686841633329337e-09,0.04314684711418056,0.0431695994777052,2.7964605106345353e-05,-1.1924017329079106e-11,2.57350000000003
4.2933168874215166e-08,1.5979301562496495e-09,0.04314651146143576,0.04316923496938768,2.9000412811952536e-05,-1.1921630349576162e-11,2.57400000000003
4.227209464413573e-08,1.972454082010966e-09,0.04314615800980184,0.04316878251015112,2.9000450979976833e-05,-1.191841070280475e-11,2.57450000000003
2.1938722440106861e-07,2.323419040495267e-09,0.0431458417401484,0.04316827304312208,2.9000437876014473e-05,-1.1916800879419043e-11,2.57500000000003
4.242645967877934e-08,5.668692078242277e-09,0.0431456156788756,0.04316782977093992,2.90881649224195e-05,-1.1916023723301805e-11,2.57550000000003
8.549785687761435e-08,1.7127413584616669e-09,0.04314524958930864,0.04316736111628064,2.9088185617531792e-05,-1.1914413899916099e-11,2.57600000000003
1.5155765648033892e-07,9.429860781118293e-10,0.04314491037896024,0.04316690030930648,2.908816038638129e-05,-1.1914413899916099e-11,2.57650000000003
1.410400472037776e-07,1.4634926465140197e-09,0.04314462047603448,0.04316655598302312,3.008406801674468e-05,-1.1912026920413155e-11,2.57700000000003
1.3371362928005226e-07,3.164625998752779e-09,0.04314435925984688,0.04316604896808696,2.905438446243469e-05,-1.1908030117524504e-11,2.57750000000003
1.6937362727620364e-07,2.6190272797710357e-09,0.04314411395854576,0.04316568012449032,2.8863262699241332e-05,-1.190963994091021e-11,2.57800000000003
1.0288075447811851e-07,9.627528774203142e-10,0.04314390452368496,0.04316517960225864,3.0171402307987982e-05,-1.1908807273641742e-11,2.57850000000003
6.342377423945722e-08,1.8600740045449093e-09,0.04314365822035528,0.04316475254766296,3.0076095629549826e-05,-1.1908807273641742e-11,2.57900000000003
1.41048869119198e-07,2.7517003189925227e-09,0.04314342906061856,0.04316440560824472,2.9994128038390855e-05,-1.190963994091021e-11,2.57950000000003
1.994499528798488e-07,1.7556176026833903e-09,0.04314317142316144,0.04316398757377568,2.8801098902353495e-05,-1.1908030117524504e-11,2.58000000000003
1.2758479576296944e-07,8.193830405844871e-10,0.043142988284348,0.0431635762215136,2.9868477610439648e-05,-1.190963994091021e-11,2.58050000000003
6.99378195981315e-08,8.049063984771898e-10,0.04314276893533136,0.04316321368080376,2.9534698292033035e-05,-1.190963994091021e-11,2.58100000000003
2.1944950552577058e-07,2.2694564005831808e-09,0.04314254676480048,0.04316281483434136,2.9809807782332776e-05,-1.190963994091021e-11,2.58150000000003
4.5517690477892e-08,1.2151842379570788e-09,0.04314230133949008,0.04316227415428248,2.972929660793877e-05,-1.1910417097027448e-11,2.58200000000003
6.365497520061103e-08,3.6039800310749825e-10,0.04314200684968104,0.04316191827902824,2.990836352323445e-05,-1.1910417097027448e-11,2.58250000000003
1.2072001935592436e-07,1.0779092757262632e-09,0.0431417839921472,0.04316144888521072,2.9825293603957803e-05,-1.1910417097027448e-11,2.58300000000003
2.1875158352085977e-07,3.59343951816804e-09,0.04314151230429088,0.04316116081978704,3.09388768784391e-05,-1.1910417097027448e-11,2.58350000000003
5.231158744373188e-08,5.650827167302808e-10,0.0431413611933816,0.0431606421518988,2.9771722890425956e-05,-1.1910417097027448e-11,2.58400000000003
3.6875458815643913e-07,2.8602347990069887e-09,0.04314109017427616,0.0431602071659692,2.9732867784737493e-05,-1.1911194253144686e-11,2.58450000000003
4.24890861591698e-08,1.5658814384034159e-09,0.04314096322882408,0.04315978159984968,2.8826256082359336e-05,-1.1911194253144686e-11,2.58500000000003
3.7154925408566797e-07,2.5206016857071134e-09,0.04314063792405352,0.04315923450903648,2.8993195869575494e-05,-1.1912026920413155e-11,2.58550000000003
9.485296704331292e-08,3.226385360266537e-09,0.04314050578634376,0.04315886994597856,2.7826922771145846e-05,-1.1911194253144686e-11,2.58600000000003
1.6296229463780287e-07,2.309399838029691e-09,0.04314018543705904,0.04315840408024664,2.7620974239139784e-05,-1.1912026920413155e-11,2.58650000000003
3.8194329671920046e-07,2.930685437385616e-09,0.04313997394548104,0.0431579745101092,2.8568196827172265e-05,-1.1911194253144686e-11,2.58700000000003
4.513253520008198e-07,2.0084660809494004e-09,0.0431398024154548,0.0431574881002724,2.7817805868024514e-05,-1.1912026920413155e-11,2.58750000000003
3.423649167985654e-07,1.420545438224341e-09,0.0431396930396156,0.04315710107879928,3.023909775756728e-05,-1.1912804076530392e-11,2.58800000000003
2.727916499217775e-07,1.8564343187699173e-09,0.04313938738464448,0.0431567637117728,3.130451021038372e-05,-1.1912026920413155e-11,2.58850000000003
1.9814388151767615e-07,3.98431015957712e-09,0.04313910444189,0.04315641575608168,3.122489619833413e-05,-1.1912026920413155e-11,2.58900000000003
3.156829527159455e-07,4.299967999721321e-09,0.0431387741006084,0.04315605659846176,2.9975547946370362e-05,-1.1910417097027448e-11,2.58950000000003
3.129042775995572e-07,1.1180927225740156e-09,0.04313859538862312,0.04315567973274224,2.9736388216794474e-05,-1.1912026920413155e-11,2.59000000000003
3.038998876783716e-07,1.3157964856569393e-09,0.04313834467138104,0.04315537912821336,2.7696680949595986e-05,-1.1912026920413155e-11,2.59050000000003
1.6984322991769885e-07,1.5580544840410049e-09,0.04313802340472632,0.0431550476635164,2.7743196420737526e-05,-1.1911194253144686e-11,2.59100000000003
4.254557744304277e-08,2.250956879223942e-09,0.04313775177574248,0.04315476277916608,2.774011451123215e-05,-1.1911194253144686e-11,2.59150000000003
4.462357236778569e-07,1.5680315171295867e-09,0.04313741677495448,0.0431543779740104,2.7740124237563002e-05,-1.1912804076530392e-11,2.59200000000003
2.8072334440354396e-07,2.3964198403447767e-09,0.04313739543090528,0.04315409439574256,2.7899710224765784e-05,-1.1912026920413155e-11,2.59250000000003
2.750435168022425e-07,1.3410974414318488e-09,0.04313720959495192,0.04315373145903528,2.6603941835179334e-05,-1.1911194253144686e-11,2.59300000000003
3.880683177651112e-07,6.530563173567927e-10,0.0431370344680496,0.04315339599539568,2.7670424747938682e-05,-1.1912026920413155e-11,2.59350000000003
3.082759226433196e-07,2.6416989637456645e-09,0.04313686273160064,0.04315307753833568,2.5179001116759636e-05,-1.1911194253144686e-11,2.59400000000003
2.7823924111936016e-07,5.284534879135272e-09,0.04313666878882032,0.04315284116523224,2.4306552518393865e-05,-1.1911194253144686e-11,2.59450000000003
4.157819811986818e-07,1.0544128001277464e-09,0.0431364171343908,0.0431524358342248,2.476573300880247e-05,-1.1911194253144686e-11,2.59500000000003
2.8669804968267654e-07,3.456192963768867e-09,0.04313630429251928,0.04315215108829928,2.4238844166357687e-05,-1.1912026920413155e-11,2.59550000000003
5.234189085559504e-07,2.9027652781454805e-09,0.04313613348207288,0.04315193107874152,2.5746705687224036e-05,-1.1912804076530392e-11,2.59600000000003
3.8465161904255307e-07,1.3219155145516304e-09,0.04313601447970616,0.04315157903033032,2.3827501001605356e-05,-1.1914413899916099e-11,2.59650000000003
5.455485128785797e-07,2.673429040644937e-09,0.04313581674491456,0.04315126183925024,2.6394713405597514e-05,-1.1913636743798861e-11,2.59700000000003
3.1474069799725113e-07,5.940583233665642e-10,0.04313566615504216,0.0431509093524216,2.7352239659217403e-05,-1.1915191056033336e-11,2.59750000000003
3.856689852824169e-07,7.734263923753204e-09,0.04313543841321344,0.043150611162434,2.72655135735711e-05,-1.1915191056033336e-11,2.59800000000003
2.128077517607463e-07,2.3684684005709222e-09,0.04313524040677672,0.04315023923571608,2.827422260642809e-05,-1.1915191056033336e-11,2.59850000000004
5.14906435843121e-07,5.384487231085977e-10,0.04313493143608384,0.04314988547625,2.9257184153586024e-05,-1.1916023723301805e-11,2.59900000000004
3.3454597272303266e-07,1.263173995957878e-09,0.04313479761515024,0.04314960680452408,2.968233417999233e-05,-1.1917633546687512e-11,2.59950000000004
3.7004458423861575e-07,5.7874141590197326e-09,0.0431345128346784,0.04314930622477056,2.9654294128822478e-05,-1.1917633546687512e-11,2.60000000000004
5.294945243997096e-07,3.5300670372939713e-09,0.04313435193393488,0.04314889695962136,3.2079364758352824e-05,-1.1917633546687512e-11,2.60050000000004
5.915840931985938e-07,1.3015111904879362e-10,0.04313428068871704,0.0431485741499916,3.173922218002723e-05,-1.1917633546687512e-11,2.60100000000004
3.7808207503653435e-07,5.324829605024561e-10,0.04313411341860016,0.04314827443246792,3.6275166039212436e-05,-1.1916023723301805e-11,2.60150000000004
1.9095849079775462e-07,2.841203522452318e-09,0.04313380283188424,0.0431479970111208,3.475357410243074e-05,-1.1916023723301805e-11,2.60200000000004
2.979216356807646e-07,9.27331038347301e-10,0.04313340767364744,0.0431476289154228,3.5826343142364436e-05,-1.1916023723301805e-11,2.60250000000004
7.576888428825757e-07,1.0888596829738972e-09,0.04313316698596736,0.04314730430202728,3.389450874002886e-05,-1.1916023723301805e-11,2.60300000000004
1.0235106071704303e-07,2.381934718909129e-09,0.04313307699897792,0.04314698432536128,3.120755625918292e-05,-1.1916800879419043e-11,2.60350000000004
2.0089342440271496e-07,1.5587049637111328e-09,0.04313267023952696,0.04314656591845544,3.1443947692832985e-05,-1.1917633546687512e-11,2.60400000000004
3.8153226240150717e-07,1.6058327168000375e-09,0.04313234317987424,0.04314620245220816,3.1279576239162665e-05,-1.1917633546687512e-11,2.60450000000004
2.499564339952798e-07,1.5577112794096237e-09,0.04313212448178232,0.0431459656278504,3.1326465762426814e-05,-1.1917633546687512e-11,2.60500000000004
3.6120180688103964e-07,3.0364075975786164e-09,0.0431318260877832,0.043145633185894,3.250911388319455e-05,-1.191841070280475e-11,2.60550000000004
2.507117099204148e-07,2.2650396003243145e-09,0.0431316628945044,0.04314531199886312,3.2261820640755445e-05,-1.1917633546687512e-11,2.60600000000004
1.824638035247128e-07,1.5992343976867218e-09,0.04313126364457392,0.04314500539903832,3.236020943753193e-05,-1.1916800879419043e-11,2.60650000000004
4.5115170775600344e-07,9.83607681415144e-10,0.04313097425764832,0.04314469114342232,3.289588675758903e-05,-1.1916023723301805e-11,2.60700000000004
2.289895256815666e-07,5.613089645861713e-10,0.04313083690441384,0.04314438337753552,3.3681191988765846e-05,-1.1917633546687512e-11,2.60750000000004
5.716981355194384e-07,6.664222368391037e-10,0.04313053004350984,0.04314413762125496,3.29227566255863e-05,-1.1916023723301805e-11,2.60800000000004
3.1079901784136776e-07,1.6228197605161476e-09,0.04313028395146472,0.04314388378460224,3.806251985360998e-05,-1.1916023723301805e-11,2.60850000000004
3.954470235226215e-07,1.203991038811747e-09,0.0431297657503888,0.04314367639677528,3.716312531276689e-05,-1.1915191056033336e-11,2.60900000000004
3.593496800749496e-07,1.3443912025290494e-09,0.043129426117316,0.04314345094433904,3.987751089518099e-05,-1.1915191056033336e-11,2.60950000000004
7.122402127801575e-08,4.1330246378090685e-09,0.04312911092980968,0.04314319962090376,3.663106047924192e-05,-1.1912804076530392e-11,2.61000000000004
2.869580422379392e-07,2.2557540835244083e-09,0.04312863039082528,0.04314289386837688,3.635523030554033e-05,-1.1912804076530392e-11,2.61050000000004
9.8708273839343e-08,4.151495279491879e-09,0.04312835620016192,0.04314271381452648,3.356320820158132e-05,-1.1912026920413155e-11,2.61100000000004
1.6584849800438395e-07,2.4768442366540633e-09,0.04312797211457808,0.0431425384563352,3.2697297665640335e-05,-1.1911194253144686e-11,2.61150000000004
1.653212643171198e-09,1.8132935222792135e-09,0.04312766474956424,0.04314227634632768,3.118377029842634e-05,-1.1912026920413155e-11,2.61200000000004
1.710613518890458e-09,1.3491116834796202e-09,0.04312709260445976,0.04314200613694328,3.1183770299203495e-05,-1.1911194253144686e-11,2.61250000000004
1.6412309566948835e-09,1.2620249567607544e-09,0.04312651030323928,0.04314176144235032,3.118377029998065e-05,-1.1908030117524504e-11,2.61300000000004
0.0,1.0874587202946984e-09,0.04312594416097968,0.04314150540678472,3.118377030075781e-05,-1.190963994091021e-11,2.61350000000004
5.667749602977779e-10,9.511073595369623e-10,0.04312561887277304,0.0431413011064324,3.118377030075781e-05,-1.1908807273641742e-11,2.61400000000004
4.314766391400049e-10,4.768208813898944e-10,0.0431252739423388,0.04314104090167784,3.118377030075781e-05,-1.1908807273641742e-11,2.61450000000004
8.149991237438314e-10,1.5120145621660974e-09,0.04312495693826448,0.04314081609923024,3.118377029998065e-05,-1.1910417097027448e-11,2.61500000000004
2.8353919906409786e-10,1.2444635183461727e-09,0.04312459222730624,0.04314059444696152,3.118377029998065e-05,-1.190963994091021e-11,2.61550000000004
5.715505638215213e-10,4.002855526208382e-09,0.04312429345481872,0.0431403618607424,3.118377029998065e-05,-1.1912804076530392e-11,2.61600000000004
0.0,1.2494392812034683e-09,0.04312397283381376,0.04314006159190224,3.118377029998065e-05,-1.1912026920413155e-11,2.61650000000004
1.100843520507322e-09,3.988068243698795e-09,0.04312372612531728,0.04313982131374936,3.1183770299203495e-05,-1.1913636743798861e-11,2.61700000000004
5.716623216467376e-10,7.43542336034686e-09,0.04312335044134232,0.04313954030976392,3.1183770299203495e-05,-1.1913636743798861e-11,2.61750000000004
1.1451689596597703e-09,2.2540914412783053e-09,0.0431230285268076,0.04313922173047184,3.1183770299203495e-05,-1.1913636743798861e-11,2.61800000000004
9.980968759815134e-10,7.569132640106169e-09,0.0431226376831256,0.04313899238763384,3.118377029998065e-05,-1.1913636743798861e-11,2.61850000000004
6.740339258959338e-10,3.3605338373154936e-09,0.04312224897893704,0.04313866083138032,3.118377029998065e-05,-1.1915191056033336e-11,2.61900000000004
5.715617562573883e-10,3.1864690400174034e-09,0.04312190489122608,0.04313847716269288,3.118377029998065e-05,-1.1916800879419043e-11,2.61950000000004
2.880739188859671e-10,6.5916785918496146e-12,0.04312158736521072,0.04313825702991856,3.1183770299203495e-05,-1.1916800879419043e-11,2.62000000000004
8.143267171689672e-10,6.896081518326103e-09,0.043121315207748,0.04313798820550032,3.118377029998065e-05,-1.191841070280475e-11,2.62050000000004
7.189611198055168e-10,2.578601283886872e-09,0.0431209834777924,0.043137629312122,3.1183770299203495e-05,-1.1917633546687512e-11,2.62100000000004
0.0,9.124450361941427e-10,0.0431206530677268,0.04313737397611976,3.118377029842634e-05,-1.1916800879419043e-11,2.62150000000004
6.777671202051749e-10,3.934331839483551e-09,0.04312042203845872,0.04313717388743048,3.118377029753816e-05,-1.1919187858921987e-11,2.62200000000004
7.247765582141241e-10,1.982125200084006e-09,0.04312012203628488,0.04313705766962496,3.118377029753816e-05,-1.1920020526190456e-11,2.62250000000004
9.47321679434232e-10,1.432689120117736e-09,0.04311981356107624,0.0431368610693404,3.1183770296761004e-05,-1.1921630349576162e-11,2.62300000000004
7.011667982337322e-10,8.016141569977542e-10,0.04311946577254312,0.04313670835087776,3.118377029598385e-05,-1.1924794485196344e-11,2.62350000000004
5.6507157598917335e-08,4.386627242003449e-10,0.04311914107376856,0.04313648399588032,3.1183770296761004e-05,-1.1928014131967757e-11,2.62400000000004
3.87135107998704e-08,4.852123217102822e-10,0.04311897294664328,0.04313621657500936,3.096097999433223e-05,-1.1928014131967757e-11,2.62450000000004
2.8765376192119163e-10,2.364988239966781e-09,0.04311869599019312,0.04313605010198936,3.0811915565531756e-05,-1.192723697585052e-11,2.62500000000004
3.899914104155133e-08,2.434179038890427e-09,0.04311844275198024,0.04313596714736816,3.0811915566419934e-05,-1.192640430858205e-11,2.62550000000004
5.911160241844904e-09,5.165881278301754e-09,0.04311813102671952,0.04313567295365448,3.066285056563256e-05,-1.192723697585052e-11,2.62600000000004
5.2948480155912137e-08,5.855149629030443e-10,0.043117826269476,0.04313543000814416,3.064171098721147e-05,-1.191841070280475e-11,2.62650000000004
8.654840802369002e-10,3.6259055480325486e-10,0.04311753873704048,0.0431352288881512,3.0435961047237114e-05,-1.191841070280475e-11,2.62700000000004
2.2207114085126545e-08,3.403713519367635e-09,0.04311720257580848,0.04313502567168384,3.043596104801427e-05,-1.1917633546687512e-11,2.62750000000004
5.795561600074883e-10,2.933480715283654e-09,0.04311693318687192,0.04313476614687216,3.0350429796821565e-05,-1.1917633546687512e-11,2.62800000000004
4.75763664783968e-08,3.0324133620807103e-09,0.04311665087021056,0.04313456411945904,3.0350429795933387e-05,-1.1920020526190456e-11,2.62850000000005
1.3106071991564328e-09,1.2522461539932195e-09,0.043116387122716,0.043134335716932,3.0165977718432657e-05,-1.1913636743798861e-11,2.62900000000005
1.283769228005438e-07,4.375473122708584e-09,0.04311600500036888,0.0431341331036788,3.0165977718432657e-05,-1.1910417097027448e-11,2.62950000000005
6.38507787198428e-08,2.319185357646525e-09,0.04311590982787096,0.0431338732424392,3.0501356280798753e-05,-1.1904810470753091e-11,2.63000000000005
8.485632200377902e-08,4.897578238793887e-09,0.04311566616450416,0.0431336545939336,3.074948204562222e-05,-1.1905587626870329e-11,2.63050000000005
3.860188919901919e-08,8.504518797525229e-09,0.04311550902357208,0.04313343260515776,3.071412131117057e-05,-1.1905587626870329e-11,2.63100000000005
6.1616217614246516e-09,1.3424399994410585e-09,0.04311526529600744,0.04313308061941736,3.08632370448203e-05,-1.1906420294138798e-11,2.63150000000005
1.1570003688454733e-07,2.3660491205168555e-09,0.04311494696896752,0.0431328966754868,3.088416869678756e-05,-1.1904033314635853e-11,2.63200000000005
4.4352088640620124e-08,2.8535169574461783e-09,0.04311474798419832,0.04313270545529944,3.096889671116987e-05,-1.190081366786444e-11,2.63250000000005
6.0152876013575e-09,4.762636562904987e-09,0.04311442535253064,0.0431324128792672,3.113906499196961e-05,-1.1900036511747203e-11,2.63300000000005
1.4524909727753332e-07,6.125904880582844e-09,0.04311410815263336,0.0431321465860056,3.115998432001721e-05,-1.1899203844478734e-11,2.63350000000005
5.429156083036624e-09,3.5030693554261028e-09,0.04311383438430344,0.04313182021016208,3.13581477048297e-05,-1.1899203844478734e-11,2.63400000000005
1.1952292768013795e-07,2.4245188010030283e-09,0.04311358140653216,0.04313158729603072,3.1379085367211346e-05,-1.1899203844478734e-11,2.63450000000005
1.1460581824523919e-07,1.382241515690552e-09,0.04311337594011352,0.0431313347667068,3.1675900576733085e-05,-1.1899203844478734e-11,2.63500000000005
1.0552261631852078e-07,2.262248562090452e-09,0.0431130827436924,0.04313108352661376,3.212182704803723e-05,-1.1899203844478734e-11,2.63550000000005
2.9699456088883025e-10,2.1729072013920714e-09,0.04311266447356104,0.04313073812470624,3.216063446642714e-05,-1.1899203844478734e-11,2.63600000000005
5.3453699036531965e-08,3.5432963993442534e-09,0.0431123796410132,0.04313049105821648,3.2160634467204297e-05,-1.1900036511747203e-11,2.63650000000005
5.125497519464783e-09,4.9566496046482555e-09,0.0431120182562452,0.04313019409952632,3.1997140277573166e-05,-1.1900036511747203e-11,2.63700000000005
4.892751528234873e-08,4.362693283022079e-09,0.043111806732452,0.04312984429498632,3.201804759600524e-05,-1.190081366786444e-11,2.63750000000005
3.8879591282570125e-08,6.9453408857445e-09,0.0431113626721368,0.04312953965288512,3.18336543383424e-05,-1.190081366786444e-11,2.63800000000005
6.488486536254667e-08,1.2398781584765928e-09,0.04311101692388904,0.04312906001289736,3.168461933833466e-05,-1.1900036511747203e-11,2.63850000000005
3.212834375626583e-08,3.5181723992416813e-09,0.04311059312165432,0.04312881168969008,3.1436580686383664e-05,-1.1902423491250147e-11,2.63900000000005
6.507489359874885e-09,1.732418958289017e-09,0.04311030578017256,0.04312839084131328,3.13123205504251e-05,-1.190963994091021e-11,2.63950000000005
6.006252960266689e-09,4.724378083187375e-09,0.04310991412377416,0.04312803672526128,3.129126241441238e-05,-1.190963994091021e-11,2.64000000000005
6.608059599511051e-09,4.064235357981172e-09,0.04310959379735736,0.04312773250244168,3.1270391601556646e-05,-1.1908807273641742e-11,2.64050000000005
5.949492010159929e-10,2.3483061606377476e-09,0.04310918083869008,0.04312739605143664,3.124952478883447e-05,-1.1906420294138798e-11,2.64100000000005
1.0494655977577594e-09,2.089041044317508e-09,0.04310888570114088,0.04312683889757712,3.124952478961163e-05,-1.1905587626870329e-11,2.64150000000005
8.932940012695845e-10,4.2529463978313586e-10,0.04310853180776992,0.04312624379828472,3.124952478961163e-05,-1.1904810470753091e-11,2.64200000000005
1.348015837843164e-09,1.416344749816112e-10,0.04310821415245016,0.04312587613590752,3.124952478883447e-05,-1.1904810470753091e-11,2.64250000000005
3.004841583886808e-10,0.0,0.04310781566801168,0.04312559084545856,3.124952478961163e-05,-1.1904810470753091e-11,2.64300000000005
1.0487908042033922e-09,5.681638354237961e-10,0.04310755562257096,0.04312534663976152,3.124952478961163e-05,-1.1904810470753091e-11,2.64350000000005
1.0473111197728535e-09,6.761600793159239e-10,0.04310721741135128,0.04312504123484344,3.124952479038878e-05,-1.1904810470753091e-11,2.64400000000005
9.041936782638871e-10,5.720898407779451e-10,0.04310686702404016,0.04312471497755152,3.124952479038878e-05,-1.1905587626870329e-11,2.64450000000005
3.006580054365493e-10,5.670852815109484e-10,0.04310651498603488,0.04312439637971416,3.124952479038878e-05,-1.1905587626870329e-11,2.64500000000005
3.0055791883087934e-10,2.87983518976187e-10,0.04310626630777472,0.04312408050862672,3.124952479038878e-05,-1.1905587626870329e-11,2.64550000000005
6.017848025452466e-10,5.288463209018879e-10,0.04310603989895008,0.0431238033323624,3.124952479038878e-05,-1.1906420294138798e-11,2.64600000000005
0.0,8.559149569653535e-10,0.04310576656278744,0.04312350132157608,3.124952479116594e-05,-1.1906420294138798e-11,2.64650000000005
0.0,8.608681545396735e-10,0.04310558919680328,0.04312315653121424,3.124952479116594e-05,-1.1906420294138798e-11,2.64700000000005
0.0,1.4276807236424105e-09,0.04310543246889096,0.04312280844717352,3.1249524791943095e-05,-1.1906420294138798e-11,2.64750000000005
0.0,2.879275151634886e-10,0.04310528352183336,0.04312237599153104,3.1249524792831274e-05,-1.1905587626870329e-11,2.64800000000005
0.0,5.289016793974533e-10,0.043105138761902,0.04312208003118824,3.124952479516274e-05,-1.1904810470753091e-11,2.64850000000005
0.0,7.202814386597645e-10,0.04310499685942144,0.043121777102762,3.124952479516274e-05,-1.1905587626870329e-11,2.64900000000005
0.0,2.847596811128561e-10,0.04310485723400448,0.0431214548408572,3.12495247959399e-05,-1.1905587626870329e-11,2.64950000000005
0.0,9.600896050399044e-10,0.04310471960205248,0.04312118712433072,3.124952479760523e-05,-1.1906420294138798e-11,2.65000000000005
0.0,4.307103215750452e-10,0.0431045838110592,0.0431208411012328,3.1249524799159545e-05,-1.1907197450256035e-11,2.65050000000005
0.0,2.88468485210025e-10,0.04310444977045656,0.0431205484771652,3.12495247999367e-05,-1.1907197450256035e-11,2.65100000000005
0.0,3.890289618224685e-10,0.04310431742031464,0.04312029025461056,3.12495247999367e-05,-1.1907197450256035e-11,2.65150000000005
0.0,8.71623197229443e-10,0.04310418671647104,0.04312002550682456,3.1249524801602035e-05,-1.1907197450256035e-11,2.65200000000005
0.0,8.209220039856469e-10,0.04310405762325696,0.04311970733524328,3.124952480237919e-05,-1.1907197450256035e-11,2.65250000000005
3.1483045441482727e-08,4.371444803363822e-10,0.04310393010986816,0.0431193780401672,3.124952480315635e-05,-1.1907197450256035e-11,2.65300000000005
6.30988747224448e-08,1.957419441811492e-09,0.04310383486602456,0.04311909953723944,3.112559143514382e-05,-1.1908030117524504e-11,2.65350000000005
0.0,1.4032013606612992e-09,0.04310377153882336,0.04311883356750432,3.087721151995293e-05,-1.1908807273641742e-11,2.65400000000005
6.307582207931706e-08,1.0160659189017984e-09,0.04310364719460056,0.04311857824141112,3.087721152084111e-05,-1.1908807273641742e-11,2.65450000000005
0.0,1.9837878353912153e-09,0.04310358663425768,0.04311824946512864,3.0628876238392166e-05,-1.1908807273641742e-11,2.65500000000005
4.306864088282625e-08,8.140639967679775e-10,0.04310346505143216,0.04311790968778728,3.0628876238392166e-05,-1.1907197450256035e-11,2.65550000000005
5.154077283020531e-09,2.518791120120767e-09,0.0431033928082044,0.04311762405208856,3.0458702669600157e-05,-1.1902423491250147e-11,2.65600000000005
4.687219471583015e-08,2.9161264375465734e-10,0.04310328525727832,0.04311730462057592,3.0437728124832475e-05,-1.1900036511747203e-11,2.65650000000005
5.158795196580357e-09,5.801276820038836e-10,0.0431032178232828,0.0431170542418656,3.0252836112798498e-05,-1.190081366786444e-11,2.65700000000005
4.6820240885703246e-08,1.5601861608205425e-09,0.04310311276232032,0.04311678157508752,3.0231842484740312e-05,-1.1900036511747203e-11,2.65750000000005
1.5732862616163468e-07,1.312815439691306e-09,0.04310304791933616,0.04311656008110496,3.004715447518791e-05,-1.1899203844478734e-11,2.65800000000005
1.3510037240316297e-07,3.8998374460308405e-09,0.04310308894335776,0.04311620734104184,3.066684017039023e-05,-1.1899203844478734e-11,2.65850000000006
6.310253143626543e-08,1.7052511208648369e-09,0.04310310932892664,0.04311596734554928,3.0829700800039106e-05,-1.1897594021093028e-11,2.65900000000006
1.3508666184269824e-07,2.5354687238632323e-09,0.04310305772177888,0.04311578117496024,3.1078082390334494e-05,-1.1896039708858552e-11,2.65950000000006
6.309479424343456e-08,1.2645408817291148e-09,0.04310308056913008,0.04311558842815272,3.1240887764738545e-05,-1.1894429885472846e-11,2.66000000000006
1.5648370439713677e-07,2.6364715202675804e-09,0.04310303114823976,0.04311538200751728,3.148923876394871e-05,-1.189198739481867e-11,2.66050000000006
1.676793859248238e-07,1.2594916776187404e-09,0.04310307964440552,0.04311512864200792,3.180755414078362e-05,-1.1889600415315726e-11,2.66100000000006
5.205204191977009e-08,3.955850480519274e-09,0.04310314453449952,0.04311481836286648,3.246939463041887e-05,-1.1887213435812782e-11,2.66150000000006
1.0294519604825414e-08,2.5346945584092673e-09,0.04310309501339968,0.04311460093281824,3.226346187035212e-05,-1.1885603612427076e-11,2.66200000000006
7.711790103726024e-08,2.147095279347866e-09,0.04310300989394624,0.04311427022260456,3.230534947440411e-05,-1.1883216632924132e-11,2.66250000000006
0.0,3.1259444061015884e-09,0.04310299032306296,0.04311391983620624,3.2042572093549104e-05,-1.1879996986152719e-11,2.66300000000006
9.712087607749442e-08,2.384359522322743e-09,0.04310288811278936,0.043113714257422,3.2042572093549104e-05,-1.1876000183264068e-11,2.66350000000006
8.193245600029986e-08,3.7443653594371185e-09,0.04310288405707656,0.04311349259296064,3.165973205754291e-05,-1.1872836047643887e-11,2.66400000000006
0.0,4.036184643452234e-09,0.04310286265236296,0.04311335723972104,3.133708247193834e-05,-1.187122622425818e-11,2.66450000000006
0.0,1.2750010353057561e-09,0.04310276143721664,0.04311288934561224,3.133708247193834e-05,-1.1869616400872474e-11,2.66500000000006
5.150330717462737e-09,2.6952494402987526e-09,0.0431026624024996,0.0431125245425084,3.133708247116118e-05,-1.1868006577486767e-11,2.66550000000006
0.0,5.981710404778795e-10,0.04310257507334608,0.04311218559887352,3.131613675355638e-05,-1.186639675410106e-11,2.66600000000006
0.0,3.05674583561677e-09,0.04310247970437784,0.04311189406137248,3.131613675277922e-05,-1.186639675410106e-11,2.66650000000006
0.0,8.95975280079675e-10,0.04310238499109968,0.04311147315627472,3.1316136752002066e-05,-1.1864786930715354e-11,2.66700000000006
0.0,3.9450842384547435e-09,0.0431022912894768,0.0431111188252332,3.131613675122491e-05,-1.1865619597983823e-11,2.66750000000006
0.0,1.5704791217485692e-09,0.0431021986564916,0.04311065661752632,3.131613675033673e-05,-1.1864009774598117e-11,2.66800000000006
0.0,2.044109437271402e-09,0.04310210709843592,0.04311034258678392,3.1316136749559575e-05,-1.1863232618480879e-11,2.66850000000006
0.0,1.1912023936688776e-09,0.0431020166097208,0.04311007510034744,3.1316136749559575e-05,-1.1860790127826704e-11,2.66900000000006
0.0,1.27771616204031e-09,0.04310192718135216,0.04310972412870736,3.131613674800526e-05,-1.1860790127826704e-11,2.66950000000006
0.0,1.5777112810644311e-09,0.04310183880319984,0.043109380907074,3.131613674633993e-05,-1.1860012971709466e-11,2.67000000000006
0.0,7.486086403551973e-10,0.04310175146471424,0.0431090005689368,3.131613674556277e-05,-1.185840314832376e-11,2.67050000000006
0.0,1.1941557603867281e-09,0.0431016651551948,0.04310868010833632,3.131613674400846e-05,-1.185840314832376e-11,2.67100000000006
0.0,1.047208479654227e-09,0.04310157986390784,0.0431083195977784,3.1316136742343126e-05,-1.185840314832376e-11,2.67150000000006
0.0,6.011999995059192e-10,0.04310149558014776,0.0431079613959668,3.131613674156597e-05,-1.185840314832376e-11,2.67200000000006
0.0,7.472363214300337e-10,0.04310141229327064,0.04310766022596272,3.1316136740788814e-05,-1.1857625992206522e-11,2.67250000000006
0.0,1.0496503180523753e-09,0.0431013299927156,0.04310736288063096,3.13161367392345e-05,-1.1857625992206522e-11,2.67300000000006
0.0,1.0499736011193583e-09,0.04310124866801744,0.0431070144341608,3.131613673756917e-05,-1.1856793324938053e-11,2.67350000000006
0.0,4.516717624913902e-10,0.04310116830881488,0.04310665034069896,3.131613673679201e-05,-1.1857625992206522e-11,2.67400000000006
0.0,0.0,0.04310108890485576,0.0431063750318104,3.1316136736014855e-05,-1.1857625992206522e-11,2.67450000000006
0.0,4.521419211256372e-10,0.04310101044599952,0.0431061913649796,3.131613673434952e-05,-1.185840314832376e-11,2.67500000000006
0.0,6.022760831725371e-10,0.04310093292221872,0.04310595671765536,3.1316136733572364e-05,-1.185840314832376e-11,2.67550000000006
0.0,0.0,0.04310085632359912,0.0431056846722288,3.1316136733572364e-05,-1.1857625992206522e-11,2.67600000000006
0.0,0.0,0.04310078064033928,0.04310550906131504,3.131613673201805e-05,-1.1856793324938053e-11,2.67650000000006
0.0,0.0,0.04310070586274968,0.0431053538721252,3.1316136731240896e-05,-1.1856016168820815e-11,2.67700000000006
0.0,0.0,0.04310062933089992,0.04310520627845344,3.1316136731240896e-05,-1.1855239012703578e-11,2.67750000000006
1.0717127359866074e-07,0.0,0.0431005556523612,0.0431050627496352,3.131613673035272e-05,-1.1854406345435109e-11,2.67800000000006
3.8014277357889537e-08,0.0,0.04310059107365144,0.04310492199692664,3.089433981440237e-05,-1.1853629189317871e-11,2.67850000000006
0.0,0.0,0.04310055601526368,0.04310478346345312,3.074491854238026e-05,-1.1852796522049402e-11,2.67900000000006
6.32046051954327e-08,0.0,0.043100481720682,0.04310464687903872,3.074491854238026e-05,-1.1851186698663696e-11,2.67950000000006
0.0,0.0,0.04310047538070592,0.04310451209915008,3.0496281071212827e-05,-1.1850409542546458e-11,2.68000000000006
6.841951104286093e-08,0.0,0.04310040300672616,0.04310437903828984,3.0496281071212827e-05,-1.184963238642922e-11,2.68050000000006
5.1723313618246e-09,0.0,0.04310040846548016,0.04310424764003176,3.0226486307238787e-05,-1.1848022563043514e-11,2.68100000000006
3.799773128088102e-08,0.0,0.0431003486564224,0.04310411786283976,3.020548487919772e-05,-1.1848022563043514e-11,2.68150000000006
1.8804553447715477e-07,0.0,0.04310032165666,0.0431039896731504,3.0056093144770202e-05,-1.1846412739657808e-11,2.68200000000006
2.614847207996207e-07,0.0,0.04310044534247336,0.04310386304192896,3.075477172154173e-05,-1.184563558354057e-11,2.68250000000006
1.9447097063945984e-07,1.929588482052491e-09,0.04310063689087744,0.04310373794292296,3.121539570394294e-05,-1.1844802916272101e-11,2.68300000000006
2.4612299936305204e-07,8.415931979088853e-10,0.0431007630472908,0.04310367133396528,3.1939250533574715e-05,-1.1843193092886395e-11,2.68350000000006
3.801868839886646e-08,8.43890957114013e-10,0.04310093556705344,0.04310358723342536,3.2609021305640695e-05,-1.184163878065192e-11,2.68400000000006
6.362438555174155e-09,0.0,0.04310090240120224,0.0431035022237208,3.245958125197568e-05,-1.1839196289997744e-11,2.68450000000006
7.420847127764807e-08,1.0811180006786714e-09,0.043100960278796,0.04310339157788872,3.248059178795337e-05,-1.1839196289997744e-11,2.68500000000006
7.409515247885912e-08,2.3784624270106747e-10,0.04310098591132344,0.04310331179834112,3.223180727840447e-05,-1.1838419133880507e-11,2.68550000000006
1.078060153578142e-07,1.1437859201435252e-09,0.04310102388787232,0.0431032121215672,3.198300277673649e-05,-1.18368093104948e-11,2.68600000000006
5.502735600515507e-09,2.4149712091192654e-10,0.04310108807147312,0.0431031366023856,3.156070417442702e-05,-1.18368093104948e-11,2.68650000000006
4.686958390842655e-10,5.496533193871667e-09,0.04310107416293008,0.04310304004830368,3.153973030556312e-05,-1.1835199487109094e-11,2.68700000000006
5.629449364996653e-09,2.047295999396681e-09,0.04310103824633096,0.04310309467288016,3.153973030800561e-05,-1.1835199487109094e-11,2.68750000000006
5.634502961426868e-09,2.5891992785909146e-09,0.04310101059358616,0.04310307962727664,3.151876179519064e-05,-1.1833589663723387e-11,2.68800000000007
0.0,2.0456346408459503e-09,0.04310098374118856,0.0431030725990664,3.1497773807176443e-05,-1.1830425528103206e-11,2.68850000000007
4.675849638036134e-10,3.1290814453410754e-09,0.0431009145390856,0.04310305007489008,3.1497773807176443e-05,-1.1829592860834737e-11,2.68900000000007
0.0,5.303200878437053e-09,0.04310088354780256,0.0431030603833416,3.149777380884178e-05,-1.1828038548600261e-11,2.68950000000007
4.682784854326272e-10,1.3217100816587113e-09,0.043100817134504,0.0431031389309292,3.14977738079536e-05,-1.1827205881331793e-11,2.69000000000007
3.626888879504353e-09,6.675718380866336e-10,0.04310078808031472,0.04310311834345296,3.1497773809618934e-05,-1.1825596057946086e-11,2.69050000000007
9.708338369329716e-10,1.3218679970061764e-09,0.04310099252687216,0.04310305872292016,3.1497773809618934e-05,-1.1824818901828849e-11,2.69100000000007
1.0890617574421668e-09,0.0,0.04310096775311352,0.04310301208504976,3.1497773811173246e-05,-1.182398623456038e-11,2.69150000000007
9.577675250116435e-10,1.9924998387321757e-09,0.04310092831595984,0.04310292397347192,3.149777381039609e-05,-1.1824818901828849e-11,2.69200000000007
1.3140512011844407e-09,0.0,0.04310090839467032,0.04310288907337192,3.149777381039609e-05,-1.1823209078443142e-11,2.69250000000007
8.874916773704555e-10,1.4402521605894059e-09,0.0431009591837456,0.04310280353065416,3.149777381039609e-05,-1.1822431922325904e-11,2.69300000000007
8.472954421412382e-10,2.5324265601200935e-09,0.04310085720835104,0.04310275358446936,3.149777380884178e-05,-1.1821599255057436e-11,2.69350000000007
2.671168772283572e-10,2.4270208065502175e-10,0.04310087114766496,0.04310274135494016,3.1497773809618934e-05,-1.1819212275554491e-11,2.69400000000007
0.0,0.0,0.04310076019999904,0.04310267159059344,3.149777380884178e-05,-1.1816825296051547e-11,2.69450000000007
0.0,2.415741565120477e-10,0.04310068636109984,0.04310258370148824,3.1497773809618934e-05,-1.1815992628783079e-11,2.69500000000007
0.0,0.0,0.04310062470862744,0.04310250028338624,3.1497773811173246e-05,-1.1813605649280134e-11,2.69550000000007
0.0,0.0,0.04310056753916232,0.04310240933599376,3.14977738119504e-05,-1.1814438316548603e-11,2.69600000000007
0.0,0.0,0.04310051255971336,0.04310231746799392,3.149777381283858e-05,-1.1814438316548603e-11,2.69650000000007
0.0,0.0,0.04310045890285016,0.04310222590748016,3.149777381361574e-05,-1.1815215472665841e-11,2.69700000000007
0.0,0.0,0.04310040619652696,0.04310213504293616,3.149777381439289e-05,-1.1815992628783079e-11,2.69750000000007
1.3248466047832697e-07,0.0,0.04310035427032112,0.04310204502861984,3.149777381439289e-05,-1.1815992628783079e-11,2.69800000000007
3.804476496338527e-08,0.0,0.04310043546522472,0.04310195593232064,3.09766184032334e-05,-1.1817602452168785e-11,2.69850000000007
3.804911071630945e-08,0.0,0.04310042080073184,0.04310186778464176,3.0827160605539916e-05,-1.1817602452168785e-11,2.69900000000007
3.805155680131067e-08,0.0,0.04310040689940488,0.04310178059867304,3.0677679133561675e-05,-1.1819212275554491e-11,2.69950000000007
3.805748759883043e-08,0.0,0.0431003936611764,0.04310169437872328,3.0528191807932537e-05,-1.1819989431671729e-11,2.70000000000007
5.2284617607645245e-09,0.0,0.04310038102042256,0.04310160912445776,3.037869299282736e-05,-1.1820822098940198e-11,2.70050000000007
6.85005042411202e-08,0.0,0.04310033968627824,0.04310152483294696,3.03574971279863e-05,-1.1822431922325904e-11,2.70100000000007
4.6599472647984586e-07,0.0,0.04310036591176904,0.043101441499718,3.0087565443204234e-05,-1.1822431922325904e-11,2.70150000000007
4.029599866423039e-07,0.0,0.04310078280550072,0.04310135911931528,3.187861782882884e-05,-1.1824818901828849e-11,2.70200000000007
5.1805379153169184e-09,0.0,0.04310113097976624,0.04310127768561408,3.292453800718409e-05,-1.1825596057946086e-11,2.70250000000007
8.850412967775778e-08,0.0,0.04310108329865632,0.04310119719200592,3.2903533060735235e-05,-1.1826428725214555e-11,2.70300000000007
5.179420482781527e-09,0.0,0.04310112117249016,0.04310111763151608,3.255554220238377e-05,-1.1828038548600261e-11,2.70350000000007
1.1892703384586145e-07,0.0,0.04310107966553776,0.043101038996884,3.253454110563325e-05,-1.1828038548600261e-11,2.70400000000007
8.737005791764618e-08,0.0,0.04310115593898712,0.04310096128062176,3.210829080235733e-05,-1.1829592860834737e-11,2.70450000000007
0.0,0.0,0.0431011996683032,0.04310088447505904,3.1764077750406905e-05,-1.1830425528103206e-11,2.70500000000007
5.182980156170913e-09,0.0,0.04310115057775536,0.04310080857237952,3.1764077750406905e-05,-1.1831202684220443e-11,2.70550000000007
0.0,0.0,0.04310111394277824,0.04310073356465088,3.1743066403189246e-05,-1.1832035351488912e-11,2.70600000000007
5.180025519635478e-09,0.0,0.0431010689597464,0.04310065678364888,3.1743066403189246e-05,-1.1832035351488912e-11,2.70650000000007
0.0,0.0,0.0431010344671332,0.04310058285547872,3.1722061460737194e-05,-1.1832035351488912e-11,2.70700000000007
0.0,1.9403260803629863e-09,0.04310099101590552,0.04310051025180712,3.172206146162537e-05,-1.1832035351488912e-11,2.70750000000007
0.0,1.4487510358041078e-09,0.04310094754932864,0.04310049889896944,3.172206146240253e-05,-1.1829592860834737e-11,2.70800000000007
0.0,0.0,0.04310090448859504,0.04310048505266808,3.1722061463179685e-05,-1.1828038548600261e-11,2.70850000000007
0.0,1.446214481504171e-09,0.04310086191929232,0.04310042564927488,3.172206146395684e-05,-1.1828815704717499e-11,2.70900000000007
0.0,0.0,0.04310081986320048,0.04310040757248928,3.1722061464734e-05,-1.1826428725214555e-11,2.70950000000007
0.0,1.6905855257376423e-09,0.04310077832466472,0.04310034817413624,3.1722061465622176e-05,-1.1826428725214555e-11,2.71000000000007
0.0,2.435230420094747e-10,0.04310073730206976,0.04310033706114408,3.172206146639933e-05,-1.1824818901828849e-11,2.71050000000007
0.0,7.03897808096432e-09,0.04310069679143664,0.0431002911013136,3.172206146717649e-05,-1.1822431922325904e-11,2.71100000000007
0.0,5.3364000787703425e-09,0.04310065678776528,0.04310044236875376,3.172206146717649e-05,-1.1824818901828849e-11,2.71150000000007
0.0,9.159228799016095e-09,0.04310061728560664,0.04310058167990168,3.172206146884182e-05,-1.1823209078443142e-11,2.71200000000007
0.0,2.4254399877410293e-10,0.04310057827933088,0.04310083481609552,3.172206146884182e-05,-1.1823209078443142e-11,2.71250000000007
0.0,8.455533564988293e-10,0.04310053976326152,0.04310084791813176,3.1722061470396135e-05,-1.1820822098940198e-11,2.71300000000007
0.0,2.42455680532494e-10,0.04310050173174512,0.04310083723104536,3.1722061470396135e-05,-1.1819212275554491e-11,2.71350000000007
0.0,1.999999360569049e-09,0.04310046417918792,0.0431007992409256,3.172206147117329e-05,-1.1817602452168785e-11,2.71400000000007
0.0,2.2774244851087033e-09,0.04310042710007576,0.04310080718915184,3.172206147195045e-05,-1.1815215472665841e-11,2.71450000000007
0.0,1.46431264336222e-09,0.04310039048898304,0.04310091464305408,3.1722061472838625e-05,-1.1818435119437254e-11,2.71500000000007
0.0,3.639561443891104e-09,0.0431003543405772,0.04310090154333664,3.172206147361578e-05,-1.1814438316548603e-11,2.71550000000007
1.07456616639523e-07,7.208863159191559e-10,0.04310031864961944,0.04310096344654872,3.172206147361578e-05,-1.1810386002508722e-11,2.71600000000007
6.338975008096659e-08,3.385167146596757e-10,0.04310039094454152,0.04310095569392512,3.129965349513153e-05,-1.1805612043502833e-11,2.71650000000007
3.8111636881110744e-08,9.525798344567349e-10,0.04310041754286592,0.043100945704256,3.1050638994334356e-05,-1.1804834887385596e-11,2.71700000000007
3.811812984005902e-08,4.68099198291938e-10,0.0431004192329528,0.04310093340758992,3.090100987757083e-05,-1.180322506399989e-11,2.71750000000007
3.811986543783563e-08,4.669693590142465e-10,0.04310042153918672,0.04310090348877456,3.075135277919028e-05,-1.1801615240614183e-11,2.71800000000008
4.332173223625668e-08,2.1714557651986155e-09,0.0431004243107308,0.0431008701929696,3.0601692306397865e-05,-1.1800838084496945e-11,2.71850000000008
5.245520323660102e-09,1.578281602632181e-09,0.0431004378103596,0.04310098140702176,3.043098514077247e-05,-1.1800005417228476e-11,2.71900000000008
8.776339954427725e-07,1.4471307208108186e-09,0.0431004133260888,0.04310098044143544,3.040976094637049e-05,-1.1799228261111239e-11,2.71950000000008
4.335555695705873e-08,8.402922385686296e-10,0.0431012542767564,0.04310098814574984,3.33201855423626e-05,-1.1799228261111239e-11,2.72000000000008
4.3363421763087384e-08,1.442718638999807e-09,0.04310125716882264,0.04310098522364224,3.314933487041927e-05,-1.1799228261111239e-11,2.72050000000008
6.859385728169576e-08,1.089575596413539e-09,0.0431012664581932,0.0431010028537288,3.297845639760322e-05,-1.1800005417228476e-11,2.72100000000008
1.5818567959680063e-07,1.3135300000466366e-09,0.04310130373712728,0.043100967719288,3.270838726554537e-05,-1.1800838084496945e-11,2.72150000000008
5.240996157895861e-09,2.6694631921619916e-10,0.04310142548642272,0.0431010152292376,3.2086642173578817e-05,-1.1801615240614183e-11,2.72200000000008
5.240623601743266e-09,4.716162391171785e-10,0.04310139818889496,0.04310089995936656,3.20654314719393e-05,-1.1800838084496945e-11,2.72250000000008
5.1922039237539686e-09,2.6512351342100615e-10,0.0431013745356132,0.04310087309599912,3.204422339275759e-05,-1.1800005417228476e-11,2.72300000000008
5.198252883698018e-09,0.0,0.04310135242473256,0.04310076634690408,3.202320340955911e-05,-1.1800005417228476e-11,2.72350000000008
0.0,0.0,0.04310133118889952,0.04310069513981544,3.2002162837607706e-05,-1.1799228261111239e-11,2.72400000000008
0.0,0.0,0.0431013002372252,0.04310063472141576,3.2002162837607706e-05,-1.179839559384277e-11,2.72450000000008
0.0,0.0,0.04310126898292528,0.04310057814795056,3.200216283916202e-05,-1.1797618437725532e-11,2.72500000000008
0.0,0.0,0.04310123794104744,0.04310052346513432,3.200216283838486e-05,-1.1796785770457063e-11,2.72550000000008
0.0,0.0,0.04310120722637856,0.04310046995612024,3.200216283916202e-05,-1.1796785770457063e-11,2.72600000000008
0.0,0.0,0.04310117687276608,0.04310041731954352,3.2002162839939174e-05,-1.1796008614339826e-11,2.72650000000008
0.0,7.326617645908584e-10,0.04310114689087576,0.04310036541945544,3.2002162839939174e-05,-1.1795231458222588e-11,2.72700000000008
0.0,2.074402316587509e-09,0.0431011172831112,0.04310033650165352,3.200216284082735e-05,-1.1793621634836882e-11,2.72750000000008
0.0,1.4632678402293209e-09,0.04310108804845056,0.04310035304258608,3.200216284082735e-05,-1.1791234655333938e-11,2.72800000000008
0.0,0.0,0.04310105918430048,0.0431003620011412,3.200216284160451e-05,-1.1789624831948231e-11,2.72850000000008
0.0,1.459625760535932e-09,0.04310103068730456,0.0431003263630976,3.200216284160451e-05,-1.1788792164679762e-11,2.72900000000008
0.0,1.0969198396826307e-09,0.04310100255372928,0.04310032718283136,3.200216284160451e-05,-1.1786405185176818e-11,2.72950000000008
0.0,2.4419615635151715e-10,0.0431009747796616,0.04310032562447448,3.2002162842381665e-05,-1.1784795361791112e-11,2.73000000000008
0.0,2.1311206799268234e-08,0.04310094736111544,0.04310029758214072,3.200216284315882e-05,-1.1782408382288168e-11,2.73050000000008
0.0,2.3992936110106555e-10,0.04310092029409104,0.04310088268910272,3.200216284315882e-05,-1.1783185538405405e-11,2.73100000000008
0.0,1.460023199562066e-09,0.04310089357460896,0.04310097060424664,3.200216284393598e-05,-1.178163122617093e-11,2.73150000000008
8.22790822418984e-08,2.441987237422616e-10,0.04310086719872936,0.04310101218429504,3.200216284393598e-05,-1.1780798558902461e-11,2.73200000000008
8.876900312038138e-08,1.461288402782035e-09,0.04310092369631832,0.043101001247084,3.167893190403337e-05,-1.1780021402785223e-11,2.73250000000008
3.8156641443687356e-08,1.7057146389776179e-09,0.04310098503626552,0.04310101303621504,3.133031183844004e-05,-1.1778411579399517e-11,2.73300000000008
6.34690368803148e-08,8.538580745232061e-10,0.04310099569591064,0.04310103592974832,3.1180585782442094e-05,-1.177680175601381e-11,2.73350000000008
0.0,2.8142999181079986e-09,0.04310103202419984,0.0431010346482824,3.093139327836614e-05,-1.1775191932628104e-11,2.73400000000008
8.875099816174625e-08,2.447066368982398e-10,0.04310100438080688,0.0431010864025168,3.093139328003147e-05,-1.1774414776510866e-11,2.73450000000008
3.405858937585715e-07,0.0,0.04310106753504536,0.04310107254146232,3.058280938483815e-05,-1.177280495312516e-11,2.73500000000008
5.567741019202321e-07,4.854224799899498e-10,0.04310138397742104,0.0431010382454128,3.187948907035221e-05,-1.1772027797007922e-11,2.73550000000008
4.3627199117213245e-08,0.0,0.04310182406085984,0.04310101596171696,3.332539298483983e-05,-1.1771195129739453e-11,2.73600000000008
9.42591155961292e-08,0.0,0.04310178304634856,0.0431009783711948,3.315460989594676e-05,-1.1770417973622216e-11,2.73650000000008
1.3304748543857547e-07,0.0,0.04310180172557168,0.04310093797657248,3.2784878583158594e-05,-1.1769585306353747e-11,2.73700000000008
5.474776881841947e-09,0.0,0.04310189293124976,0.0431008969084788,3.226220397678503e-05,-1.176880815023651e-11,2.73750000000008
5.474016802342607e-09,0.0,0.04310183322730512,0.04310085580134296,3.224113196798051e-05,-1.176880815023651e-11,2.73800000000008
1.0505084566125866e-08,0.0,0.0431017710468032,0.04310081490156824,3.226220160235105e-05,-1.1767198326850803e-11,2.73850000000008
2.6419615800632457e-10,0.0,0.04310175453794672,0.043100774319824,3.221974133593708e-05,-1.1766421170733565e-11,2.73900000000008
6.2648531987119505e-09,0.0,0.04310169100414816,0.04310073411043336,3.2219741335159924e-05,-1.1765588503465096e-11,2.73950000000008
5.285924822850951e-10,0.0,0.0431015260417732,0.04310069430175136,3.219868096238088e-05,-1.1764811347347859e-11,2.74000000000008
5.283665588384778e-10,0.0,0.04310139608204216,0.0431006549092828,3.219868096238088e-05,-1.1764034191230621e-11,2.74050000000008
3.9650512040356745e-10,0.0,0.04310127210192832,0.04310061594178976,3.219868096160372e-05,-1.1764034191230621e-11,2.74100000000008
5.286116822045273e-10,0.0,0.04310116780504208,0.0431005774042812,3.219868096238088e-05,-1.1763201523962152e-11,2.74150000000008
5.285796036980095e-10,0.0,0.0431010495328468,0.04310053929953512,3.219868096160372e-05,-1.1762424367844915e-11,2.74200000000008
6.609280830960351e-10,0.0,0.04310092894263896,0.04310050162890216,3.219868096160372e-05,-1.1761591700576446e-11,2.74250000000008
5.286564866424648e-10,0.0,0.04310078953340744,0.04310046439275112,3.219868096160372e-05,-1.1760814544459208e-11,2.74300000000008
9.259875990985655e-10,0.0,0.043100664406742,0.04310042759072888,3.2198680960826565e-05,-1.176003738834197e-11,2.74350000000008
7.938966428699956e-10,0.0,0.04310048706028632,0.0431003912219232,3.2198680960826565e-05,-1.176003738834197e-11,2.74400000000008
0.0,0.0,0.0431003080506836,0.04310035528497192,3.2198680959938386e-05,-1.1759204721073502e-11,2.74450000000008
0.0,0.0,0.04310024541767592,0.0431003197781416,3.2198680960826565e-05,-1.1758427564956264e-11,2.74500000000008
0.0,3.1858327989575663e-09,0.04310020771970944,0.04310028469938736,3.2198680960826565e-05,-1.1757594897687795e-11,2.74550000000008
1.3306372423360635e-07,8.546713545221074e-10,0.04310017811539384,0.04310034422157048,3.219868096160372e-05,-1.1756817741570558e-11,2.74600000000008
6.354829319710209e-08,1.4657228000758415e-09,0.04310028476377512,0.04310035618634128,3.167611038323859e-05,-1.1755207918184851e-11,2.74650000000008
6.354866032010076e-08,0.0,0.04310032174739168,0.04310037913998744,3.142672545042302e-05,-1.1754430762067614e-11,2.74700000000008
3.8209853996107324e-08,1.46084640217925e-09,0.04310035965319992,0.04310035908831672,3.1177341869637054e-05,-1.1752820938681907e-11,2.74750000000008
3.8215092083848656e-08,1.4704071682469788e-08,0.04310037213241904,0.04310037590462816,3.10274845399805e-05,-1.1751988271413438e-11,2.74800000000009
2.9800003287921983e-07,6.7361368774609964e-09,0.04310038607754472,0.04310079139130792,3.087760077513657e-05,-1.17512111152962e-11,2.74850000000009
3.3506042936004565e-07,2.4485855704137194e-10,0.043100659269236,0.04310105280429248,3.174799548555374e-05,-1.1749601291910494e-11,2.74900000000009
3.286907970384556e-07,1.4652403179660212e-09,0.0431009704507212,0.0431010987112616,3.25232401440223e-05,-1.1748824135793257e-11,2.74950000000009
6.88159200804006e-08,1.7015143183307657e-09,0.04310127382219032,0.04310113881240832,3.327362457994365e-05,-1.1747991468524788e-11,2.75000000000009
1.3846512280507595e-07,1.3377284835414116e-09,0.04310131839443024,0.04310118141207304,3.300297891040138e-05,-1.1745604489021844e-11,2.75050000000009
5.2630420022126145e-09,3.5473967235910564e-09,0.04310143527648872,0.0431012135908284,3.245863660883419e-05,-1.1741607686133193e-11,2.75100000000009
1.0437337598367957e-08,0.0,0.04310141965034944,0.0431013063517276,3.243738346081493e-05,-1.1739220706630249e-11,2.75150000000009
1.043875936385108e-08,2.4479999971571687e-10,0.0431014172206904,0.04310130339966224,3.243740993597033e-05,-1.173838803936178e-11,2.75200000000009
5.215471284014672e-09,6.718545580985946e-10,0.04310141691427176,0.04310129119614272,3.243743682879163e-05,-1.1735223903741598e-11,2.75250000000009
5.219698319403054e-09,2.436798401950213e-10,0.04310140717436472,0.04310128871041672,3.2416373210386595e-05,-1.1732004256970185e-11,2.75300000000009
0.0,0.0,0.04310139719859584,0.04310127410749632,3.239529005361064e-05,-1.1728840121350004e-11,2.75350000000009
0.0,0.0,0.04310137700822976,0.04310124854467832,3.239529005361064e-05,-1.1728007454081535e-11,2.75400000000009
0.0,0.0,0.04310135626243216,0.04310122059864864,3.239529005438779e-05,-1.1728007454081535e-11,2.75450000000009
0.0,0.0,0.04310133554898344,0.04310119195993584,3.239529005438779e-05,-1.1728007454081535e-11,2.75500000000009
0.0,0.0,0.04310131501226352,0.04310116317258232,3.239529005438779e-05,-1.1726397630695828e-11,2.75550000000009
0.0,0.0,0.043101294699372,0.04310113445788944,3.239529005438779e-05,-1.1726397630695828e-11,2.75600000000009
0.0,0.0,0.04310127462726584,0.0431011059188404,3.239529005438779e-05,-1.1726397630695828e-11,2.75650000000009
0.0,0.0,0.04310125480150768,0.04310107760790112,3.239529005516495e-05,-1.1726397630695828e-11,2.75700000000009
1.3315917096051733e-07,0.0,0.04310123522280448,0.04310104955380896,3.239529005516495e-05,-1.172562047457859e-11,2.75750000000009
6.359189456267567e-08,0.0,0.04310134886514368,0.04310102177337016,3.1872555596001995e-05,-1.1724787807310122e-11,2.75800000000009
6.35896736794761e-08,0.0,0.0431013913266044,0.043100994277024,3.162309657833706e-05,-1.1724010651192884e-11,2.75850000000009
6.359402823785665e-08,0.0,0.0431014339343388,0.04310096707159336,3.137364299443668e-05,-1.1724010651192884e-11,2.75900000000009
3.8237965363507875e-08,0.0,0.04310147670004904,0.04310094016169768,3.112418241113524e-05,-1.1723233495075647e-11,2.75950000000009
3.742497406422629e-07,0.0,0.0431014936613712,0.04310091355050856,3.097427679921161e-05,-1.1724010651192884e-11,2.76000000000009
3.099523538385718e-07,0.0,0.04310184620080656,0.043100887240174,3.2143581173538216e-05,-1.1722400827807178e-11,2.76050000000009
3.0356773319389907e-07,0.0,0.0431021352643856,0.0431008612320712,3.2819511678439106e-05,-1.1722400827807178e-11,2.76100000000009
1.6390184415931985e-07,2.595042646047485e-09,0.04310241741092696,0.04310083552696808,3.3271410656787737e-05,-1.1722400827807178e-11,2.76150000000009
5.275253837921934e-09,2.0951574433714093e-09,0.04310256024399728,0.0431008867611436,3.26274695839901e-05,-1.1720013848304234e-11,2.76200000000009
5.273665275307149e-09,8.624450389960181e-10,0.04310254619092464,0.04310094049921984,3.260619884637439e-05,-1.171679420153282e-11,2.76250000000009
1.045795055415466e-08,8.651672017689904e-10,0.04310253555048672,0.04310096083977632,3.258493143198926e-05,-1.171279739864417e-11,2.76300000000009
5.231571918729028e-09,9.641626157186334e-09,0.04310253690983032,0.0431009753515948,3.258495845437359e-05,-1.1713630065912639e-11,2.76350000000009
1.0459450319744157e-08,1.1738966160246278e-08,0.04310252946985392,0.043101246737394,3.256385434480258e-05,-1.1712020242526933e-11,2.76400000000009
0.0,8.653562380556146e-10,0.04310253236308344,0.04310163165441552,3.256385604555323e-05,-1.1710410419141226e-11,2.76450000000009
0.0,1.1058037610589544e-09,0.04310251540984776,0.04310172410826232,3.256385604555323e-05,-1.1709633263023989e-11,2.76500000000009
0.0,2.6223431967564714e-09,0.04310249729004704,0.04310177268955488,3.2563856044776074e-05,-1.1710410419141226e-11,2.76550000000009
0.0,2.2254179193881285e-09,0.04310247901044816,0.04310174816768472,3.256385604399892e-05,-1.1709633263023989e-11,2.76600000000009
1.079190387193174e-07,3.7132475150247757e-09,0.04310246080531088,0.0431017547083116,3.256385604233358e-05,-1.1707190772369813e-11,2.76650000000009
8.90467565586861e-08,1.2979517599598367e-09,0.04310255067214592,0.04310180601550888,3.214040004717589e-05,-1.1706413616252576e-11,2.76700000000009
6.366157864062805e-08,7.741594379440109e-10,0.04310262010229616,0.0431016660104132,3.179113349593976e-05,-1.1705636460135338e-11,2.76750000000009
6.366260751899944e-08,7.736455157059119e-10,0.04310266388115568,0.04310155598742672,3.154150210715745e-05,-1.1702416813363925e-11,2.76800000000009
3.827811040357787e-08,5.088112015050328e-10,0.04310270787190688,0.04310144788783088,3.129187201755812e-05,-1.1701639657246687e-11,2.76850000000009
4.000196390380184e-07,5.285294424339781e-10,0.04310272610317888,0.04310137593939808,3.1141866997597134e-05,-1.1699197166592512e-11,2.76900000000009
2.542627203228065e-07,6.606400843045535e-10,0.04310310562982856,0.04310126604239416,3.221230637517891e-05,-1.1699197166592512e-11,2.76950000000009
3.5467108703418626e-07,2.642636803829035e-10,0.0431033351709872,0.04310113075810216,3.271051483122456e-05,-1.1699197166592512e-11,2.77000000000009
1.3867460944144705e-07,5.286344764710016e-10,0.04310366933918704,0.04310104423213152,3.336195784797713e-05,-1.1698420010475274e-11,2.77050000000009
5.232026957513458e-09,5.291140026120189e-10,0.04310378774643192,0.0431009305676328,3.281724432957489e-05,-1.1698420010475274e-11,2.77100000000009
1.0557190961713037e-08,9.260329586480154e-10,0.0431037749907564,0.04310081213320984,3.2796147244829044e-05,-1.1699197166592512e-11,2.77150000000009
0.0,2.643089566656265e-10,0.043103775959498,0.04310063293341032,3.2753605223145854e-05,-1.1699197166592512e-11,2.77200000000009
1.0468643757421958e-08,2.642642424333097e-10,0.04310375831394192,0.04310053665944992,3.27536052223687e-05,-1.1699197166592512e-11,2.77250000000009
9.30366645598979e-08,2.6428087496199737e-10,0.04310376093934584,0.0431004562988704,3.275363129118247e-05,-1.1700029833860981e-11,2.77300000000009
1.1970654920090418e-07,2.643622404319146e-10,0.04310384805653448,0.04310038082425304,3.242981821682811e-05,-1.1700029833860981e-11,2.77350000000009
6.368586359661865e-08,3.969068823606037e-10,0.04310395571928864,0.04310030733987752,3.1959819023152924e-05,-1.1700806989978219e-11,2.77400000000009
3.828907648578683e-08,0.0,0.04310400081271232,0.04310021199027808,3.171019097680805e-05,-1.1700806989978219e-11,2.77450000000009
6.368438671550125e-08,7.384710343227852e-10,0.0431040193028352,0.04310017093219824,3.156019534233945e-05,-1.1700806989978219e-11,2.77500000000009
4.0014290344364545e-07,2.7078397579760605e-09,0.04310406438783824,0.04310016447890904,3.131055761917967e-05,-1.169603303097233e-11,2.77550000000009
2.543511405592169e-07,1.472516240885735e-09,0.04310444402223744,0.0431002255587264,3.2380999759218376e-05,-1.1693590540318155e-11,2.77600000000009
3.8019868287691994e-07,1.4730182421041071e-09,0.04310467389909688,0.04310026559310208,3.287921091121859e-05,-1.1691203560815211e-11,2.77650000000009
1.7052990303884075e-07,1.0237841518989654e-08,0.04310503397829168,0.04310030375946384,3.343102552877397e-05,-1.168803942519503e-11,2.77700000000009
1.505187202377467e-07,7.276352000096242e-09,0.04310518390306424,0.04310060117123008,3.276173139277194e-05,-1.168720675792656e-11,2.77750000000009
0.0,4.311518718436158e-09,0.0431053208852488,0.04310086417861328,3.2170546055976246e-05,-1.1685596934540854e-11,2.7780000000001
1.4514624608469306e-07,1.7210119232502485e-09,0.04310529887132616,0.04310103942086928,3.2170546055976246e-05,-1.1685596934540854e-11,2.7785000000001
1.0482529677613428e-08,1.7184443174000918e-09,0.04310542859010912,0.04310112238407656,3.160091836162948e-05,-1.1682432798920672e-11,2.7790000000001
4.362408822372599e-07,2.9479518409702976e-09,0.0431054282963988,0.04310118534981776,3.160094157361737e-05,-1.167921315214926e-11,2.7795000000001
3.2659756911412874e-07,1.8368047985384273e-09,0.04310585512242832,0.04310127788319336,3.2372655631163205e-05,-1.1679990308266497e-11,2.7800000000001
4.6322092480538535e-07,4.848482379471442e-10,0.04310616582791488,0.04310134298046296,3.258749721524179e-05,-1.1676826172646315e-11,2.7805000000001
1.582956292781046e-07,2.453836023263989e-10,0.04310660505007664,0.04310136187664264,3.301440678082912e-05,-1.1672829369757665e-11,2.7810000000001
4.477075088438198e-08,2.4518623936709005e-10,0.04310674072243584,0.04310136221008144,3.239319132153362e-05,-1.1669609722986252e-11,2.7815000000001
1.4399156968158966e-07,2.444006386159714e-10,0.04310676124870176,0.04310135751756776,3.221757809357406e-05,-1.1665612920097601e-11,2.7820000000001
2.0203922231759597e-07,2.4435439782699575e-10,0.04310689064667464,0.0431013509596412,3.238896085833165e-05,-1.1662393273326188e-11,2.7825000000001
1.251303437602158e-07,0.0,0.04310708220191672,0.04310134363981552,3.271822430883642e-05,-1.1659229137706006e-11,2.7830000000001
3.6322632639834707e-07,0.0,0.04310718927216136,0.04310132733455816,3.320927374794724e-05,-1.1659229137706006e-11,2.7835000000001
9.241857203134973e-09,0.0,0.0431075599178688,0.04310130919797848,3.312332052474165e-05,-1.1658396470437538e-11,2.7840000000001
9.237802953143692e-09,0.0,0.04310755447951568,0.04310129051741096,3.312897087603961e-05,-1.1658396470437538e-11,2.7845000000001
3.897141519215719e-09,0.0,0.0431075500817736,0.04310127168905472,3.309173940313492e-05,-1.1658396470437538e-11,2.7850000000001
1.1781204241334553e-08,0.0,0.04310753702081784,0.04310125287137168,3.307594471035902e-05,-1.1658396470437538e-11,2.7855000000001
1.1753211119625018e-08,0.0,0.04310753873301776,0.0431012341382568,3.3059836564763856e-05,-1.16576193143203e-11,2.7860000000001
1.1754318240964068e-08,1.9866339198704175e-09,0.04310754170348504,0.04310121552802072,3.307584864242763e-05,-1.1658396470437538e-11,2.7865000000001
0.0,2.1055975157890927e-09,0.04310754519710024,0.04310125612481328,3.30918593127727e-05,-1.1654399667548887e-11,2.7870000000001
0.0,1.4848539967027286e-09,0.04310752681417464,0.04310131355640096,3.30918593127727e-05,-1.1652012688045943e-11,2.7875000000001
0.0,9.059926239785021e-09,0.04310750710911744,0.04310135783107696,3.30918593127727e-05,-1.1648015885157292e-11,2.7880000000001
0.0,5.457371124450994e-09,0.04310748717792112,0.04310162409565744,3.30918593127727e-05,-1.1647238729040055e-11,2.7885000000001
0.0,8.439396077808414e-09,0.04310746728301096,0.04310182985757936,3.309185931199554e-05,-1.1645628905654348e-11,2.7890000000001
0.0,1.1106389627424385e-09,0.04310744751115528,0.04310211564581496,3.309185931199554e-05,-1.164479623838588e-11,2.7895000000001
0.0,1.7312788008760904e-09,0.04310742789601904,0.04310220273246472,3.309185931199554e-05,-1.1644019082268642e-11,2.7900000000001
0.0,2.9728388015182183e-09,0.0431074084514768,0.04310227125318536,3.309185931199554e-05,-1.1642409258882935e-11,2.7905000000001
0.0,2.468441361036522e-09,0.04310738918300392,0.04310236831751472,3.30918593127727e-05,-1.1640022279379991e-11,2.7910000000001
0.0,4.908251999280466e-10,0.04310737009221704,0.04310245538372688,3.309185931199554e-05,-1.1638412455994285e-11,2.7915000000001
0.0,2.411828792237003e-10,0.04310735117887848,0.04310248128277624,3.309185931199554e-05,-1.1636802632608578e-11,2.7920000000001
0.0,2.460403200621464e-10,0.04310733244184336,0.04310248584580672,3.309185931199554e-05,-1.163602547649134e-11,2.7925000000001
0.0,2.4510968255064824e-10,0.04310731387952608,0.0431024845221268,3.309185931199554e-05,-1.1635192809222872e-11,2.7930000000001
0.0,2.449487140898654e-10,0.04310729549013672,0.04310248095417368,3.309185931199554e-05,-1.1633638496988397e-11,2.7935000000001
0.0,0.0,0.0431072772718036,0.04310247641836072,3.309185931199554e-05,-1.163202867360269e-11,2.7940000000001
0.0,0.0,0.04310725922263784,0.04310246273010512,3.309185931199554e-05,-1.1632805829719928e-11,2.7945000000001
0.0,0.0,0.04310724134076712,0.0431024471051404,3.309185931199554e-05,-1.1633638496988397e-11,2.7950000000001
0.0,2.6013965565008235e-09,0.04310722362435312,0.04310243085285832,3.309185931199554e-05,-1.1634415653105634e-11,2.7955000000001
0.0,2.099997280236021e-09,0.04310720607160096,0.04310249180998448,3.309185931199554e-05,-1.1631196006334221e-11,2.7960000000001
0.0,5.319909124334998e-09,0.04310718868076216,0.04310255490403304,3.309185931199554e-05,-1.162719920344557e-11,2.7965000000001
0.0,6.676306001096588e-09,0.043107171450136,0.04310271605227336,3.309185931199554e-05,-1.1624035067825389e-11,2.7970000000001
0.0,5.441727117527773e-09,0.04310715437806896,0.04310293981730464,3.309185931199554e-05,-1.1621592577171214e-11,2.7975000000001
0.0,6.5567188831106016e-09,0.04310713746295256,0.04310314082039176,3.309185931199554e-05,-1.1620038264936738e-11,2.7980000000001
0.0,1.7234776036878507e-09,0.04310712070322168,0.04310337333279136,3.3091859311218386e-05,-1.161920559766827e-11,2.7985000000001
0.0,1.7238058411250812e-09,0.04310710409735176,0.04310346913746784,3.3091859311218386e-05,-1.1615985950896857e-11,2.7990000000001
0.0,4.325645834579728e-09,0.04310708764385656,0.04310353921992104,3.3091859311218386e-05,-1.1613598971393913e-11,2.7995000000001
0.0,4.852078391848202e-10,0.04310707134128544,0.04310367811893056,3.3091859311218386e-05,-1.1611211991890968e-11,2.8000000000001
0.0,4.901024031056522e-10,0.04310705518822104,0.04310371522275408,3.309185931199554e-05,-1.1610434835773731e-11,2.8005000000001
4.239019968377278e-10,2.4537360338028336e-10,0.04310703918327696,0.04310373295091312,3.309185931199554e-05,-1.1609602168505262e-11,2.8010000000001
1.5606248862654049e-09,2.4560464079170785e-10,0.04310705964541928,0.04310373581360528,3.3091859311218386e-05,-1.1607992345119555e-11,2.8015000000001
1.1249362413812136e-09,3.4792973641062375e-09,0.0431071512207036,0.04310373448018072,3.309185931199554e-05,-1.1607992345119555e-11,2.8020000000001
6.999826412945609e-10,2.1101065617035175e-09,0.04310718314336632,0.0431038273147556,3.309185931199554e-05,-1.1607215189002318e-11,2.8025000000001
5.634492802886193e-10,8.456857762684233e-09,0.04310716173246576,0.04310389829297528,3.3091859311218386e-05,-1.1605605365616611e-11,2.8030000000001
5.634424801725935e-10,5.463554240969781e-09,0.0431071587829712,0.04310415514029984,3.3091859311218386e-05,-1.1605605365616611e-11,2.8035000000001
5.634230373918747e-10,7.3352857538067084e-09,0.04310716047364288,0.04310436209226488,3.3091859311218386e-05,-1.1603218386113667e-11,2.8040000000001
2.1322983170812826e-09,2.854078640091018e-09,0.04310716375658808,0.043104618755984,3.309185931044123e-05,-1.1601608562727961e-11,2.8045000000001
1.7015516773355444e-09,1.7295109649984042e-09,0.043107263373016,0.0431047523497356,3.309185930955305e-05,-1.1600831406610723e-11,2.8050000000001
1.701906400530806e-09,3.5991993621586893e-09,0.04310731615073832,0.04310483092885712,3.309185931044123e-05,-1.1599221583225017e-11,2.8055000000001
1.7025823251248795e-09,6.284478000495586e-09,0.0431073636253152,0.04310495067770624,3.309185931044123e-05,-1.1598388915956548e-11,2.8060000000001
1.703437842170974e-09,5.774153037652052e-09,0.04310740919923648,0.04310515897805392,3.309185931044123e-05,-1.1596001936453604e-11,2.8065000000001
2.1302887232010903e-09,6.510367842049725e-09,0.04310745372701256,0.04310537086680704,3.309185930955305e-05,-1.1595224780336366e-11,2.8070000000001
1.5614830400911828e-09,6.2676934406424856e-09,0.04310756344603448,0.04310560868481456,3.309185930955305e-05,-1.1591227977447716e-11,2.8075000000001
0.0,6.763173757140528e-09,0.0431075286991812,0.04310584370284976,3.309185930799874e-05,-1.1589618154062009e-11,2.80800000000011
0.0,5.29051288195026e-09,0.04310747239340336,0.04310609274062656,3.309185930722158e-05,-1.1588008330676303e-11,2.80850000000011
0.0,5.742215918036475e-09,0.04310743812874512,0.043106295310728,3.3091859308775895e-05,-1.1585621351173359e-11,2.80900000000011
0.0,9.358199118403299e-09,0.04310741313420904,0.0431065010602936,3.309185930799874e-05,-1.158478868390489e-11,2.80950000000011
0.0,3.977324483650513e-09,0.04310739207818664,0.04310681297190368,3.309185930799874e-05,-1.1581624548284708e-11,2.81000000000011
0.0,5.51816903976432e-09,0.0431073728563136,0.04310698658501504,3.309185930722158e-05,-1.1576017922010351e-11,2.81050000000011
0.0,2.540265761630245e-09,0.043107354565328,0.04310717948618712,3.3091859306333404e-05,-1.1574408098624644e-11,2.81100000000011
0.0,1.3751405569806252e-09,0.04310733679327832,0.04310729021481288,3.3091859306333404e-05,-1.1573630942507407e-11,2.81150000000011
0.0,3.4891883202159413e-09,0.043107319346754,0.04310734893940688,3.3091859306333404e-05,-1.15720211191217e-11,2.81200000000011
0.0,8.506043994160883e-10,0.04310730213441552,0.04310745743462792,3.3091859306333404e-05,-1.1569634139618756e-11,2.81250000000011
0.0,4.728605562664967e-10,0.04310728511353336,0.04310749749054752,3.3091859306333404e-05,-1.156802431623305e-11,2.81300000000011
0.0,3.16721440740686e-10,0.04310726826448432,0.04310751467729032,3.309185930555625e-05,-1.1564804669461637e-11,2.81350000000011
0.0,1.5753343768354355e-10,0.04310725157841424,0.04310751946145328,3.309185930555625e-05,-1.1560807866572986e-11,2.81400000000011
0.0,1.5783247625522634e-10,0.04310723505128776,0.04310751444296376,3.309185930555625e-05,-1.1558420887070042e-11,2.81450000000011
0.0,0.0,0.0431072186810664,0.04310750667463648,3.309185930477909e-05,-1.155520124029863e-11,2.81500000000011
0.0,0.0,0.04310720246641656,0.043107491639548,3.309185930477909e-05,-1.1556033907567098e-11,2.81550000000011
0.0,0.0,0.04310718640615248,0.04310747484014848,3.309185930477909e-05,-1.155520124029863e-11,2.81600000000011
0.0,0.0,0.0431071704990256,0.04310745736513848,3.309185930477909e-05,-1.1556033907567098e-11,2.81650000000011
0.0,0.0,0.04310715474366896,0.04310743958478496,3.3091859304001936e-05,-1.1556033907567098e-11,2.81700000000011
0.0,0.0,0.04310713913860584,0.04310742166173552,3.309185930477909e-05,-1.1556033907567098e-11,2.81750000000011
0.0,0.0,0.04310712368227968,0.04310740367954768,3.3091859304001936e-05,-1.1556033907567098e-11,2.81800000000011
0.0,0.0,0.04310710837308688,0.04310738568654928,3.3091859304001936e-05,-1.1556033907567098e-11,2.81850000000011
0.0,0.0,0.04310709320940576,0.04310736771367512,3.309185930322478e-05,-1.1556033907567098e-11,2.81900000000011
0.0,0.0,0.04310707818961904,0.04310734978253424,3.309185930322478e-05,-1.1556033907567098e-11,2.81950000000011
0.0,0.0,0.04310706331212976,0.04310733190932224,3.309185930322478e-05,-1.1556033907567098e-11,2.82000000000011
0.0,0.0,0.04310704857537248,0.04310731410682256,3.30918593023366e-05,-1.1556033907567098e-11,2.82050000000011
0.0,0.0,0.04310703397782,0.04310729638548456,3.309185930322478e-05,-1.1556811063684336e-11,2.82100000000011
0.0,0.0,0.04310701951798704,0.04310727875403872,3.3091859301559445e-05,-1.1556033907567098e-11,2.82150000000011
0.0,0.0,0.0431070051944312,0.04310726121987288,3.30918593023366e-05,-1.1556033907567098e-11,2.82200000000011
0.0,0.0,0.04310699100575328,0.04310724378928056,3.30918593023366e-05,-1.1556033907567098e-11,2.82250000000011
0.0,0.0,0.04310697695059528,0.04310722646763608,3.30918593023366e-05,-1.1556033907567098e-11,2.82300000000011
0.0,0.0,0.04310696302763912,0.04310720925952872,3.3091859301559445e-05,-1.1556033907567098e-11,2.82350000000011
0.0,0.0,0.0431069492356036,0.04310719216886816,3.3091859301559445e-05,-1.1556033907567098e-11,2.82400000000011
0.0,0.0,0.04310693557324224,0.04310717519897224,3.309185930078229e-05,-1.1556811063684336e-11,2.82450000000011
0.0,0.0,0.04310692203934056,0.04310715835264056,3.309185930078229e-05,-1.1556033907567098e-11,2.82500000000011
0.0,0.0,0.04310690863271344,0.0431071416322176,3.309185930078229e-05,-1.1556811063684336e-11,2.82550000000011
0.0,0.0,0.04310689535220288,0.04310712503964808,3.309185930078229e-05,-1.1556033907567098e-11,2.82600000000011
0.0,0.0,0.04310688219667544,0.04310710857652408,3.309185930078229e-05,-1.1556033907567098e-11,2.82650000000011
0.0,0.0,0.04310686916502024,0.04310709224412728,3.309185930078229e-05,-1.1556033907567098e-11,2.82700000000011
0.0,0.0,0.04310685625614744,0.04310707604346544,3.309185930078229e-05,-1.1556033907567098e-11,2.82750000000011
0.0,0.0,0.04310684346898568,0.04310705997530504,3.309185930078229e-05,-1.1556811063684336e-11,2.82800000000011
0.0,0.0,0.04310683080248136,0.0431070440401992,3.309185930078229e-05,-1.1556033907567098e-11,2.82850000000011
0.0,0.0,0.04310681825559664,0.04310702823851344,3.309185930000513e-05,-1.1556033907567098e-11,2.82900000000011
0.0,0.0,0.04310680582730864,0.04310701257044744,3.309185929922798e-05,-1.1556033907567098e-11,2.82950000000011
0.0,0.0,0.04310679351660784,0.04310699703605488,3.309185930000513e-05,-1.155520124029863e-11,2.83000000000011
0.0,3.559103282924081e-09,0.04310678132249768,0.0431069816352608,3.309185929922798e-05,-1.155520124029863e-11,2.83050000000011
0.0,2.115872164976107e-09,0.04310676924399328,0.04310720666511424,3.309185929922798e-05,-1.155520124029863e-11,2.83100000000011
0.0,1.4019286426192323e-09,0.04310675728012088,0.04310730631889808,3.309185929922798e-05,-1.1554424084181392e-11,2.83150000000011
0.0,1.1289570389649839e-09,0.04310674542991712,0.04310728333977984,3.309185929922798e-05,-1.1554424084181392e-11,2.83200000000011
0.0,1.1291932805468363e-09,0.04310673369242848,0.0431072944526884,3.309185929922798e-05,-1.155520124029863e-11,2.83250000000011
0.0,1.1295291230117854e-09,0.04310672206671088,0.04310731390018536,3.30918592983398e-05,-1.1554424084181392e-11,2.83300000000011
0.0,1.55586584588141e-09,0.04310671055182904,0.04310733602379552,3.30918592983398e-05,-1.1556033907567098e-11,2.83350000000011
0.0,1.6934124033585185e-09,0.04310669914685624,0.043107407607376,3.309185929922798e-05,-1.155520124029863e-11,2.83400000000011
2.6968207528232924e-10,1.9886979979455432e-09,0.04310668785087384,0.04310745965120928,3.30918592983398e-05,-1.1556033907567098e-11,2.83450000000011
6.741315214386923e-10,9.915980814234615e-10,0.04310664465729088,0.04310748180283064,3.30918592983398e-05,-1.1556811063684336e-11,2.83500000000011
2.6946168213415334e-10,1.1288527196340326e-09,0.0431065345321048,0.04310750736229792,3.309185929756264e-05,-1.1556811063684336e-11,2.83550000000011
4.0437328485687374e-10,2.7623928144926424e-10,0.04310646498473104,0.043107544703734,3.30918592983398e-05,-1.1556033907567098e-11,2.83600000000011
2.694410389247892e-10,0.0,0.0431063835818812,0.0431074649136448,3.309185929756264e-05,-1.1556033907567098e-11,2.83650000000011
2.694511211376316e-10,0.0,0.04310631845709024,0.04310742774264072,3.309185929756264e-05,-1.1556811063684336e-11,2.83700000000011
8.089941563871328e-10,0.0,0.04310625651318952,0.04310740248249152,3.309185929756264e-05,-1.1556811063684336e-11,2.83750000000011
8.088230432634624e-10,0.0,0.04310612632527096,0.04310738150460928,3.30918592983398e-05,-1.1557588219801573e-11,2.83800000000012
6.739271987687978e-10,0.0,0.0431059773225696,0.04310736239123248,3.30918592983398e-05,-1.1558420887070042e-11,2.83850000000012
6.739555996615465e-10,0.0,0.04310584118608608,0.04310734419909656,3.309185929756264e-05,-1.155919804318728e-11,2.83900000000012
5.391005628019307e-10,0.0,0.04310570666435368,0.0431073265175928,3.309185929756264e-05,-1.155919804318728e-11,2.83950000000012
1.213872877214861e-09,0.0,0.04310559079153784,0.04310730915816512,3.3091859296785486e-05,-1.1560807866572986e-11,2.84000000000012
2.695799208862759e-10,0.0,0.04310538178592632,0.04310729203243304,3.3091859296785486e-05,-1.1560807866572986e-11,2.84050000000012
5.39516403774698e-10,0.0,0.04310528747131752,0.0431072750988984,3.3091859296785486e-05,-1.1561640533841455e-11,2.84100000000012
5.39531280763228e-10,0.0,0.04310517809720584,0.04310725833819768,3.309185929756264e-05,-1.1561640533841455e-11,2.84150000000012
4.0473416285102815e-10,0.0,0.04310506758197448,0.04310724174129776,3.30918592983398e-05,-1.1561640533841455e-11,2.84200000000012
0.0,0.0,0.04310497093675496,0.0431072253038352,3.309185930000513e-05,-1.1562417689958693e-11,2.84250000000012
0.0,0.0,0.04310493710391952,0.04310720902343256,3.309185930000513e-05,-1.156319484607593e-11,2.84300000000012
0.0,0.0,0.04310491713032104,0.04310719289846208,3.309185929922798e-05,-1.15640275133444e-11,2.84350000000012
0.0,0.0,0.04310490183046,0.0431071769275044,3.309185930000513e-05,-1.156319484607593e-11,2.84400000000012
0.0,0.0,0.0431048885581776,0.04310716110913664,3.309185929922798e-05,-1.156319484607593e-11,2.84450000000012
0.0,0.0,0.04310487631916968,0.04310714544186768,3.30918592983398e-05,-1.15640275133444e-11,2.84500000000012
0.0,0.0,0.04310486468038832,0.04310712992413704,3.309185929922798e-05,-1.1564804669461637e-11,2.84550000000012
0.0,0.0,0.04310485343545248,0.0431071145543352,3.30918592983398e-05,-1.1564804669461637e-11,2.84600000000012
0.0,0.0,0.0431048424793532,0.04310709933082888,3.30918592983398e-05,-1.1564804669461637e-11,2.84650000000012
0.0,0.0,0.04310483175528384,0.04310708425198312,3.309185929756264e-05,-1.1564804669461637e-11,2.84700000000012
0.0,0.0,0.04310482123029464,0.04310706931617944,3.309185929756264e-05,-1.1564804669461637e-11,2.84750000000012
0.0,0.0,0.04310481088363688,0.04310705452182752,3.309185929756264e-05,-1.1565637336730106e-11,2.84800000000012
0.0,0.0,0.04310480070103024,0.04310703986737408,3.3091859296785486e-05,-1.1565637336730106e-11,2.84850000000012
0.0,0.0,0.04310479067179192,0.0431070253513072,3.3091859296785486e-05,-1.1566414492847343e-11,2.84900000000012
0.0,0.0,0.04310478078737272,0.04310701097215856,3.3091859296785486e-05,-1.1567191648964581e-11,2.84950000000012
0.0,0.0,0.04310477104059368,0.04310699672850384,3.309185929600833e-05,-1.1567191648964581e-11,2.85000000000012
0.0,0.0,0.04310476142523456,0.04310698261896168,3.3091859295231174e-05,-1.1567191648964581e-11,2.85050000000012
0.0,0.0,0.0431047519358004,0.04310696864219168,3.309185929600833e-05,-1.156802431623305e-11,2.85100000000012
0.0,0.0,0.04310474256737928,0.04310695479689264,3.3091859295231174e-05,-1.156802431623305e-11,2.85150000000012
0.0,0.0,0.04310473331554888,0.04310694108179936,3.3091859295231174e-05,-1.156802431623305e-11,2.85200000000012
0.0,0.0,0.0431047241763088,0.04310692749568032,3.3091859294342996e-05,-1.156802431623305e-11,2.85250000000012
0.0,0.0,0.04310471514602824,0.04310691403733504,3.3091859295231174e-05,-1.156802431623305e-11,2.85300000000012
0.0,0.0,0.04310470622140312,0.04310690070559144,3.3091859294342996e-05,-1.1568801472350287e-11,2.85350000000012
0.0,0.0,0.04310469739941944,0.04310688749930352,3.3091859294342996e-05,-1.1568801472350287e-11,2.85400000000012
0.0,0.0,0.04310468867732184,0.04310687441734904,3.3091859294342996e-05,-1.1568801472350287e-11,2.85450000000012
0.0,0.0,0.04310468005258544,0.04310686145862768,3.309185929356584e-05,-1.1569634139618756e-11,2.85500000000012
0.0,0.0,0.0431046715228912,0.0431068486220588,3.309185929356584e-05,-1.1569634139618756e-11,2.85550000000012
0.0,0.0,0.043104663086104,0.04310683590658032,3.3091859292788683e-05,-1.1569634139618756e-11,2.85600000000012
0.0,0.0,0.04310465474025288,0.04310682331114664,3.309185929201153e-05,-1.1569634139618756e-11,2.85650000000012
0.0,0.0,0.04310464648351344,0.04310681083472784,3.3091859292788683e-05,-1.1569634139618756e-11,2.85700000000012
0.0,0.0,0.04310463831419248,0.04310679847630808,3.309185929201153e-05,-1.1569634139618756e-11,2.85750000000012
0.0,0.0,0.04310463023071408,0.04310678623488488,3.309185929201153e-05,-1.1570411295735994e-11,2.85800000000012
0.0,0.0,0.04310462223160688,0.04310677410946784,3.309185929123437e-05,-1.1571188451853232e-11,2.85850000000012
0.0,0.0,0.0431046143154936,0.04310676209907832,3.309185929123437e-05,-1.1570411295735994e-11,2.85900000000012
0.0,0.0,0.04310460648108048,0.04310675020274832,3.309185929123437e-05,-1.1571188451853232e-11,2.85950000000012
0.0,0.0,0.04310459872714912,0.04310673841951984,3.309185929034619e-05,-1.1571188451853232e-11,2.86000000000012
0.0,0.0,0.04310459105254848,0.0431067267484448,3.309185929034619e-05,-1.15720211191217e-11,2.86050000000012
0.0,0.0,0.04310458345618768,0.043106715188584,3.309185928956904e-05,-1.15720211191217e-11,2.86100000000012
0.0,0.0,0.04310457593703024,0.04310670373900712,3.309185929034619e-05,-1.15720211191217e-11,2.86150000000012
0.0,0.0,0.04310456849408816,0.04310669239879208,3.309185928956904e-05,-1.15720211191217e-11,2.86200000000012
0.0,0.0,0.0431045611264176,0.04310668116702504,3.309185928879188e-05,-1.15720211191217e-11,2.86250000000012
0.0,0.0,0.04310455383311368,0.0431066700427996,3.309185928956904e-05,-1.1572798275238938e-11,2.86300000000012
0.0,6.743384045604373e-10,0.04310454661330744,0.04310665902521728,3.309185928879188e-05,-1.15720211191217e-11,2.86350000000012
0.0,1.348606157303145e-09,0.04310453946616192,0.0431065607147732,3.309185928879188e-05,-1.1571188451853232e-11,2.86400000000012
0.0,5.389408780365201e-10,0.04310453239086912,0.04310635151655208,3.309185928879188e-05,-1.15720211191217e-11,2.86450000000012
0.0,6.739354352358617e-10,0.04310452538664736,0.04310622300895448,3.3091859288014724e-05,-1.1572798275238938e-11,2.86500000000012
0.0,6.739031208069513e-10,0.04310451845273896,0.04310608942962272,3.3091859288014724e-05,-1.1572798275238938e-11,2.86550000000012
0.0,5.389748022888163e-10,0.04310451158840784,0.04310595541222928,3.309185928723757e-05,-1.1573630942507407e-11,2.86600000000012
0.0,5.390124804827146e-10,0.04310450479293776,0.04310583971812376,3.309185928723757e-05,-1.15720211191217e-11,2.86650000000012
0.0,5.390567991980788e-10,0.0431044980656304,0.0431057277808996,3.309185928723757e-05,-1.1571188451853232e-11,2.86700000000012
0.0,8.089759209739533e-10,0.04310449140580424,0.0431056170070256,3.309185928634939e-05,-1.1571188451853232e-11,2.86750000000012
0.0,1.0788791179883184e-09,0.04310448481279272,0.04310546973520328,3.309185928723757e-05,-1.1570411295735994e-11,2.86800000000013
0.0,2.6954656562327983e-10,0.04310447828594328,0.04310527331873096,3.309185928634939e-05,-1.1570411295735994e-11,2.86850000000013
0.0,4.0454999766792454e-10,0.04310447182461648,0.0431051810864748,3.309185928634939e-05,-1.1569634139618756e-11,2.86900000000013
0.0,5.396399993529144e-10,0.0431044654281844,0.04310509070110464,3.3091859285572234e-05,-1.1570411295735994e-11,2.86950000000013
0.0,0.0,0.04310445909603056,0.04310497957583336,3.3091859285572234e-05,-1.1571188451853232e-11,2.87000000000013
0.0,0.0,0.04310445282754864,0.04310494305068088,3.3091859285572234e-05,-1.1571188451853232e-11,2.87050000000013
0.0,0.0,0.04310444662214184,0.04310492223974328,3.309185928479508e-05,-1.1571188451853232e-11,2.87100000000013
0.0,0.0,0.04310444047922256,0.04310490657808776,3.309185928479508e-05,-1.15720211191217e-11,2.87150000000013
0.0,0.0,0.0431044343982116,0.04310489311027968,3.309185928479508e-05,-1.15720211191217e-11,2.87200000000013
0.0,0.0,0.0431044283785376,0.04310488074560768,3.309185928479508e-05,-1.15720211191217e-11,2.87250000000013
0.0,0.0,0.04310442241963696,0.04310486901419672,3.309185928401792e-05,-1.1572798275238938e-11,2.87300000000013
0.0,0.0,0.04310441652095304,0.04310485769370928,3.309185928401792e-05,-1.1572798275238938e-11,2.87350000000013
0.0,0.0,0.04310441068193616,0.04310484667165224,3.3091859283240765e-05,-1.1572798275238938e-11,2.87400000000013
0.0,0.0,0.04310440490204304,0.04310483588751352,3.3091859283240765e-05,-1.1572798275238938e-11,2.87450000000013
0.0,0.0,0.04310439918073648,0.04310482530642344,3.3091859283240765e-05,-1.1573630942507407e-11,2.87500000000013
0.0,0.0,0.04310439351748544,0.043104814906588,3.3091859283240765e-05,-1.1573630942507407e-11,2.87550000000013
0.0,0.0,0.04310438791176456,0.04310480467312144,3.309185928235259e-05,-1.1574408098624644e-11,2.87600000000013
0.0,0.0,0.04310438236305392,0.04310479459496224,3.3091859283240765e-05,-1.1574408098624644e-11,2.87650000000013
0.0,0.0,0.04310437687083888,0.04310478466330312,3.309185928235259e-05,-1.1574408098624644e-11,2.87700000000013
0.0,0.0,0.04310437143461016,0.0431047748707744,3.309185928235259e-05,-1.1574408098624644e-11,2.87750000000013
0.0,0.0,0.0431043660538632,0.04310476521100544,3.309185928157543e-05,-1.1575185254741882e-11,2.87800000000013
0.0,0.0,0.04310436072809856,0.04310475567837624,3.309185928157543e-05,-1.1576017922010351e-11,2.87850000000013
0.0,0.0,0.04310435545682144,0.04310474626786816,3.309185928157543e-05,-1.1576017922010351e-11,2.87900000000013
0.0,0.0,0.0431043502395416,0.04310473697496584,3.309185928157543e-05,-1.1576017922010351e-11,2.87950000000013
0.0,0.0,0.04310434507577352,0.04310472779558696,3.3091859280798275e-05,-1.1576795078127589e-11,2.88000000000013
0.0,0.0,0.04310433996503584,0.04310471872602776,3.3091859280798275e-05,-1.1576795078127589e-11,2.88050000000013
0.0,0.0,0.04310433490685176,0.04310470976291944,3.3091859280798275e-05,-1.1576795078127589e-11,2.88100000000013
0.0,0.0,0.04310432990074864,0.04310470090319032,3.3091859280798275e-05,-1.1577627745396057e-11,2.88150000000013
0.0,0.0,0.04310432494625792,0.0431046921440332,3.3091859280798275e-05,-1.1577627745396057e-11,2.88200000000013
0.0,0.0,0.04310432004291536,0.0431046834828772,3.309185928002112e-05,-1.1577627745396057e-11,2.88250000000013
0.0,0.0,0.04310431519026064,0.043104674917362,3.309185928002112e-05,-1.1577627745396057e-11,2.88300000000013
0.0,0.0,0.04310431038783736,0.04310466644531552,3.309185927913294e-05,-1.1579237568781764e-11,2.88350000000013
0.0,0.0,0.0431043056351932,0.04310465806473368,3.309185927913294e-05,-1.1578404901513295e-11,2.88400000000013
0.0,0.0,0.0431043009318796,0.04310464977376248,3.309185927913294e-05,-1.1579237568781764e-11,2.88450000000013
0.0,0.0,0.04310429627745192,0.04310464157068216,3.309185927913294e-05,-1.1579237568781764e-11,2.88500000000013
0.0,0.0,0.0431042916714692,0.04310463345389288,3.309185927913294e-05,-1.1580014724899002e-11,2.88550000000013
0.0,0.0,0.04310428711349416,0.04310462542190208,3.309185927913294e-05,-1.1580014724899002e-11,2.88600000000013
0.0,0.0,0.04310428260309344,0.04310461747331296,3.3091859278355784e-05,-1.1580014724899002e-11,2.88650000000013
0.0,0.0,0.0431042781398372,0.04310460960681464,3.3091859278355784e-05,-1.1580791881016239e-11,2.88700000000013
0.0,0.0,0.04310427372329904,0.04310460182117296,3.3091859278355784e-05,-1.1580791881016239e-11,2.88750000000013
0.0,0.0,0.0431042693530564,0.04310459411522272,3.3091859278355784e-05,-1.1580791881016239e-11,2.88800000000013
0.0,0.0,0.04310426502869016,0.04310458648786048,3.3091859278355784e-05,-1.1581624548284708e-11,2.88850000000013
0.0,0.0,0.04310426074978464,0.04310457893803824,3.309185927757863e-05,-1.1581624548284708e-11,2.88900000000013
0.0,0.0,0.04310425651592768,0.04310457146475752,3.309185927757863e-05,-1.1581624548284708e-11,2.88950000000013
0.0,0.0,0.04310425232671064,0.04310456406706472,3.309185927757863e-05,-1.1582401704401946e-11,2.89000000000013
0.0,0.0,0.04310424818172816,0.04310455674404672,3.309185927757863e-05,-1.1581624548284708e-11,2.89050000000013
0.0,0.0,0.04310424408057832,0.04310454949482648,3.309185927680147e-05,-1.1582401704401946e-11,2.89100000000013
0.0,0.0,0.04310424002286248,0.04310454231855976,3.309185927680147e-05,-1.1583234371670414e-11,2.89150000000013
2.2909193639342185e-09,0.0,0.04310423600818536,0.043104535214432,3.309185927680147e-05,-1.1583234371670414e-11,2.89200000000013
1.0642896772217192e-09,0.0,0.0431043555035176,0.04310452818165544,3.309185927757863e-05,-1.1584011527787652e-11,2.89250000000013
1.2021241641013702e-09,0.0,0.04310441100902296,0.0431045212194668,3.3091859278355784e-05,-1.1583234371670414e-11,2.89300000000013
7.403831991936727e-10,0.0,0.04310444893173392,0.04310451432712488,3.309185927757863e-05,-1.1584011527787652e-11,2.89350000000013
6.022397580629502e-10,0.0,0.04310443586517072,0.04310450750390848,3.3091859278355784e-05,-1.1584011527787652e-11,2.89400000000013
6.023995954840267e-10,0.0,0.04310444206356928,0.04310450074911504,3.309185927757863e-05,-1.1584011527787652e-11,2.89450000000013
6.025668783382621e-10,0.0,0.04310445316226112,0.04310449406205864,3.309185927757863e-05,-1.158478868390489e-11,2.89500000000013
2.896276406205711e-09,0.0,0.04310446592508008,0.04310448744206896,3.3091859278355784e-05,-1.158478868390489e-11,2.89550000000013
1.6688717630053418e-09,0.0,0.04310460263348536,0.04310448088848976,3.309185927680147e-05,-1.1585621351173359e-11,2.89600000000013
2.269494800422045e-09,0.0,0.04310467562097272,0.04310447440067808,3.3091859278355784e-05,-1.158478868390489e-11,2.89650000000013
1.4833671166392115e-09,0.0,0.04310479650030712,0.04310446797800296,3.3091859278355784e-05,-1.1585621351173359e-11,2.89700000000013
1.2038057634056187e-09,0.0,0.04310477664801192,0.04310446161984464,3.309185927913294e-05,-1.1585621351173359e-11,2.89750000000013
1.204212722594189e-09,0.0,0.0431047937614248,0.04310445532559392,3.309185927757863e-05,-1.1586398507290596e-11,2.89800000000014
1.3534348780597227e-09,0.0,0.043104819658266,0.04310444909465136,3.309185927680147e-05,-1.1586398507290596e-11,2.89850000000014
1.3969664314217312e-10,0.0,0.0431048469609988,0.04310444292642648,3.3091859276024316e-05,-1.1587231174559065e-11,2.89900000000014
0.0,0.0,0.04310479153528296,0.04310443682033768,3.3091859276024316e-05,-1.1586398507290596e-11,2.89950000000014
0.0,0.0,0.04310476765002048,0.04310443077581112,3.3091859276024316e-05,-1.1587231174559065e-11,2.90000000000014
0.0,0.0,0.04310475372067696,0.04310442479228072,3.3091859276024316e-05,-1.1587231174559065e-11,2.90050000000014
0.0,0.0,0.0431047435717924,0.04310441886918776,3.3091859276024316e-05,-1.1587231174559065e-11,2.90100000000014
0.0,0.0,0.04310473509487376,0.04310441300598024,3.309185927680147e-05,-1.1587231174559065e-11,2.90150000000014
0.0,0.0,0.0431047274390148,0.04310440720211264,3.309185927757863e-05,-1.1588008330676303e-11,2.90200000000014
0.0,0.0,0.04310472022665936,0.04310440145704592,3.309185927757863e-05,-1.1588008330676303e-11,2.90250000000014
0.0,0.0,0.04310471328159096,0.04310439577024688,3.309185927757863e-05,-1.158878548679354e-11,2.90300000000014
0.0,0.0,0.04310470651933208,0.04310439014118816,3.309185927757863e-05,-1.1588008330676303e-11,2.90350000000014
0.0,0.0,0.04310469989857384,0.043104384569348,3.309185927680147e-05,-1.158878548679354e-11,2.90400000000014
0.0,0.0,0.04310469339849616,0.04310437905420984,3.309185927680147e-05,-1.1589618154062009e-11,2.90450000000014
0.0,0.0,0.04310468700793904,0.0431043735952624,3.3091859276024316e-05,-1.158878548679354e-11,2.90500000000014
0.0,0.0,0.04310468072021792,0.04310436819199968,3.3091859276024316e-05,-1.1589618154062009e-11,2.90550000000014
0.0,0.0,0.04310467453067376,0.04310436284392008,3.3091859276024316e-05,-1.1589618154062009e-11,2.90600000000014
0.0,0.0,0.04310466843554592,0.0431043575505272,3.309185927513614e-05,-1.1589618154062009e-11,2.90650000000014
0.0,0.0,0.04310466243147832,0.0431043523113292,3.309185927513614e-05,-1.1589618154062009e-11,2.90700000000014
0.0,0.0,0.043104656515322,0.04310434712583856,3.3091859273581825e-05,-1.1590395310179247e-11,2.90750000000014
0.0,0.0,0.04310465068406864,0.04310434199357248,3.3091859273581825e-05,-1.1590395310179247e-11,2.90800000000014
0.0,0.0,0.04310464493483984,0.04310433691405248,3.309185927280467e-05,-1.1590395310179247e-11,2.90850000000014
0.0,0.0,0.04310463926489368,0.04310433188680424,3.309185927280467e-05,-1.1591227977447716e-11,2.90900000000014
0.0,0.0,0.04310463367163552,0.04310432691135768,3.309185927202751e-05,-1.1591227977447716e-11,2.90950000000014
0.0,0.0,0.04310462815262512,0.04310432198724696,3.3091859271139334e-05,-1.1591227977447716e-11,2.91000000000014
0.0,0.0,0.04310462270558024,0.04310431711401,3.309185927036218e-05,-1.1591227977447716e-11,2.91050000000014
0.0,0.0,0.04310461732837512,0.04310431229118912,3.309185926958502e-05,-1.1592005133564953e-11,2.91100000000014
0.0,0.0,0.0431046120190364,0.04310430751833024,3.3091859268807866e-05,-1.1592005133564953e-11,2.91150000000014
0.0,0.0,0.043104606775736,0.04310430279498344,3.309185926803071e-05,-1.1592837800833422e-11,2.91200000000014
0.0,0.0,0.04310460159678264,0.0431042981207024,3.309185926714253e-05,-1.1592005133564953e-11,2.91250000000014
0.0,0.0,0.04310459648061272,0.04310429349504488,3.3091859266365375e-05,-1.1592005133564953e-11,2.91300000000014
0.0,0.0,0.04310459142578008,0.043104288917572,3.309185926558822e-05,-1.1592837800833422e-11,2.91350000000014
0.0,0.0,0.04310458643094648,0.04310428438784896,3.309185926481106e-05,-1.1592837800833422e-11,2.91400000000014
0.0,0.0,0.04310458149487216,0.0431042799054444,3.309185926403391e-05,-1.1592837800833422e-11,2.91450000000014
0.0,0.0,0.04310457661640632,0.04310427546993056,3.309185926403391e-05,-1.1592837800833422e-11,2.91500000000014
0.0,0.0,0.04310457179447896,0.04310427108088352,3.309185926236857e-05,-1.1592837800833422e-11,2.91550000000014
0.0,0.0,0.0431045670280928,0.04310426673788256,3.3091859261591416e-05,-1.159361495695066e-11,2.91600000000014
0.0,0.0,0.04310456231631584,0.04310426244051072,3.309185926081426e-05,-1.159361495695066e-11,2.91650000000014
0.0,0.0,0.04310455765827504,0.04310425818835456,3.3091859260037104e-05,-1.159361495695066e-11,2.91700000000014
8.170076004621052e-10,0.0,0.04310455305314976,0.04310425398100384,3.3091859260037104e-05,-1.159361495695066e-11,2.91750000000014
5.443854395048575e-10,0.0,0.04310444193857776,0.04310424981805184,3.3091859259148926e-05,-1.159361495695066e-11,2.91800000000014
4.081946447520579e-10,0.0,0.04310434080737856,0.04310424569909544,3.309185925837177e-05,-1.1594392113067897e-11,2.91850000000014
2.720411187984162e-10,0.0,0.04310425768270792,0.04310424162373464,3.309185925837177e-05,-1.1594392113067897e-11,2.91900000000014
4.082372773162035e-10,0.0,0.04310419616001232,0.04310423759157272,3.3091859257594614e-05,-1.1594392113067897e-11,2.91950000000014
5.443423975459716e-10,0.0,0.04310412069534216,0.04310423360221656,3.3091859257594614e-05,-1.1594392113067897e-11,2.92000000000014
1.3612598409595833e-09,1.5318835158706356e-09,0.04310402890123808,0.043104229655276,3.3091859257594614e-05,-1.1595224780336366e-11,2.92050000000014
8.164669565435823e-10,1.2031376797616566e-09,0.04310381744753272,0.04310433865834496,3.3091859257594614e-05,-1.1595224780336366e-11,2.92100000000014
1.2251263198370665e-09,2.7354281617597564e-09,0.0431036545973616,0.04310438490873256,3.3091859257594614e-05,-1.1596834603722073e-11,2.92150000000014
4.0824695707319947e-10,1.9443587156997566e-09,0.0431034383901844,0.04310453586010808,3.3091859257594614e-05,-1.1596834603722073e-11,2.92200000000014
4.082580037922945e-10,1.8056428782720069e-09,0.04310332693495256,0.04310457343950136,3.3091859257594614e-05,-1.1595224780336366e-11,2.92250000000014
5.44461441209787e-10,1.3436280005274526e-09,0.04310323595806776,0.04310462202011024,3.309185925837177e-05,-1.1595224780336366e-11,2.92300000000014
9.530604777596707e-10,1.2055616019357451e-09,0.04310313268283488,0.04310462469658128,3.309185925837177e-05,-1.1595224780336366e-11,2.92350000000014
0.0,1.2058957582494756e-09,0.0431029676244556,0.0431046480181204,3.3091859259148926e-05,-1.1596001936453604e-11,2.92400000000014
0.0,1.6687073597920765e-09,0.04310292411547424,0.04310467665396872,3.309185925837177e-05,-1.1596834603722073e-11,2.92450000000014
0.0,2.2696963197788023e-09,0.0431029047639,0.04310475508072128,3.3091859257594614e-05,-1.1596834603722073e-11,2.92500000000014
0.0,1.4836517639449376e-09,0.04310289297889288,0.043104879193286,3.3091859257594614e-05,-1.159761175983931e-11,2.92550000000014
0.0,8.915088806071836e-10,0.0431028842699668,0.04310486026810752,3.30918592560403e-05,-1.1596834603722073e-11,2.92600000000014
0.0,0.0,0.043102877023104,0.04310482327025976,3.30918592560403e-05,-1.1596001936453604e-11,2.92650000000014
0.0,0.0,0.04310287055679936,0.0431047875160408,3.309185925515212e-05,-1.1595224780336366e-11,2.92700000000014
0.0,0.0,0.04310286455400064,0.04310476817870016,3.309185925437497e-05,-1.159361495695066e-11,2.92750000000014
0.0,0.0,0.04310285885716,0.04310475561418104,3.309185925359781e-05,-1.159361495695066e-11,2.92800000000015
0.0,0.0,0.0431028533834724,0.04310474595774848,3.309185925359781e-05,-1.159361495695066e-11,2.92850000000015
0.0,0.0,0.0431028480866916,0.04310473766754568,3.3091859252820655e-05,-1.159361495695066e-11,2.92900000000015
0.0,0.0,0.04310284293903128,0.04310473007409864,3.3091859251932476e-05,-1.1594392113067897e-11,2.92950000000015
0.0,0.0,0.04310283792232584,0.04310472286931056,3.309185925115532e-05,-1.1595224780336366e-11,2.93000000000015
0.0,0.0,0.04310283302362928,0.04310471590686384,3.3091859250378164e-05,-1.1596001936453604e-11,2.93050000000015
0.0,0.0,0.0431028282329892,0.04310470911606528,3.3091859250378164e-05,-1.1596834603722073e-11,2.93100000000015
0.0,0.0,0.04310282354229928,0.04310470246217104,3.309185924960101e-05,-1.159761175983931e-11,2.93150000000015
0.0,0.0,0.04310281894469096,0.04310469592750768,3.309185924960101e-05,-1.1598388915956548e-11,2.93200000000015
0.0,0.0,0.0431028144341984,0.0431046895023964,3.309185924793567e-05,-1.1598388915956548e-11,2.93250000000015
0.0,0.0,0.04310281000556104,0.043104683180816,3.309185924793567e-05,-1.1599221583225017e-11,2.93300000000015
0.0,0.0,0.04310280565409944,0.0431046769583696,3.309185924638136e-05,-1.1599998739342254e-11,2.93350000000015
0.0,0.0,0.04310280137562864,0.0431046708313652,3.309185924638136e-05,-1.1600831406610723e-11,2.93400000000015
0.0,0.0,0.04310279716639368,0.04310466479642584,3.3091859245604205e-05,-1.1600831406610723e-11,2.93450000000015
0.0,0.0,0.043102793023018,0.04310465885034256,3.3091859245604205e-05,-1.1602385718845198e-11,2.93500000000015
0.0,0.0,0.04310278894246008,0.04310465299003416,3.309185924482705e-05,-1.1602385718845198e-11,2.93550000000015
0.0,0.0,0.04310278492197616,0.04310464721254728,3.3091859243161714e-05,-1.1603218386113667e-11,2.93600000000015
0.0,0.0,0.04310278095908784,0.04310464151506936,3.3091859243161714e-05,-1.1603218386113667e-11,2.93650000000015
0.0,0.0,0.04310277705155312,0.04310463589494096,3.309185924238456e-05,-1.1604828209499374e-11,2.93700000000015
0.0,0.0,0.04310277319734048,0.04310463034966376,3.30918592416074e-05,-1.1604828209499374e-11,2.93750000000015
0.0,0.0,0.04310276939460656,0.04310462487690368,3.3091859240830246e-05,-1.1605605365616611e-11,2.93800000000015
0.0,0.0,0.04310276564167552,0.04310461947448952,3.309185923994207e-05,-1.1607215189002318e-11,2.93850000000015
0.0,0.0,0.04310276193702096,0.0431046141404076,3.309185923994207e-05,-1.1607215189002318e-11,2.93900000000015
0.0,0.0,0.04310275827924984,0.04310460887279456,3.309185923916491e-05,-1.1607992345119555e-11,2.93950000000015
0.0,0.0,0.04310275466708768,0.04310460366992816,3.3091859238387755e-05,-1.1608825012388024e-11,2.94000000000015
0.0,0.0,0.04310275109936648,0.04310459853021728,3.30918592376106e-05,-1.1610434835773731e-11,2.94050000000015
0.0,0.0,0.0431027475750124,0.043104593452192,3.309185923683344e-05,-1.1610434835773731e-11,2.94100000000015
0.0,0.0,0.04310274409303624,0.0431045884344928,3.309185923683344e-05,-1.1611211991890968e-11,2.94150000000015
0.0,0.0,0.04310274065252392,0.04310458347586136,3.3091859235945265e-05,-1.1611989148008206e-11,2.94200000000015
0.0,0.0,0.04310273725262872,0.04310457857513056,3.309185923516811e-05,-1.1612821815276675e-11,2.94250000000015
0.0,0.0,0.04310273389256392,0.04310457373121584,3.309185923439095e-05,-1.1613598971393913e-11,2.94300000000015
0.0,0.0,0.0431027305715964,0.0431045689431072,3.309185923439095e-05,-1.1615208794779619e-11,2.94350000000015
0.0,0.0,0.04310272728904112,0.04310456420986128,3.3091859233613796e-05,-1.1615208794779619e-11,2.94400000000015
0.0,0.0,0.04310272404425576,0.04310455953059496,3.309185923283664e-05,-1.1616818618165325e-11,2.94450000000015
0.0,0.0,0.04310272083663648,0.04310455490447864,3.309185923194846e-05,-1.1616818618165325e-11,2.94500000000015
0.0,0.0,0.04310271766561376,0.04310455033073096,3.309185923194846e-05,-1.1618428441551032e-11,2.94550000000015
0.0,8.170335172308363e-10,0.04310271453064912,0.04310454580861376,3.3091859231171306e-05,-1.1618428441551032e-11,2.94600000000015
0.0,6.805316796199001e-10,0.04310271143123144,0.04310443477179904,3.309185922961699e-05,-1.1618428441551032e-11,2.94650000000015
0.0,1.3611860805173848e-09,0.04310270836687464,0.0431043197796196,3.309185922961699e-05,-1.1617595774282563e-11,2.94700000000015
0.0,6.802249596926657e-10,0.04310270533711496,0.04310410391336936,3.309185922883984e-05,-1.1617595774282563e-11,2.94750000000015
0.0,6.802819974005558e-10,0.04310270234150872,0.04310395853313096,3.309185922795166e-05,-1.1618428441551032e-11,2.94800000000015
0.0,6.802908028569199e-10,0.04310269937963024,0.04310382490269272,3.309185922795166e-05,-1.1618428441551032e-11,2.94850000000015
0.0,6.803156024637325e-10,0.0431026964510704,0.04310369426333248,3.30918592271745e-05,-1.1618428441551032e-11,2.94900000000015
0.0,8.165314396846313e-10,0.0431026935554348,0.04310356456295184,3.3091859226397347e-05,-1.1617595774282563e-11,2.94950000000015
0.0,1.089027437672918e-09,0.04310269069234248,0.04310341660010232,3.309185922562019e-05,-1.1617595774282563e-11,2.95000000000015
0.0,5.444835207701892e-10,0.04310268786142448,0.04310322301997072,3.309185922562019e-05,-1.1616818618165325e-11,2.95050000000015
0.0,6.807612043524536e-10,0.0431026850623232,0.04310309823958976,3.309185922473201e-05,-1.1618428441551032e-11,2.95100000000015
0.0,0.0,0.0431026822946908,0.04310296330080464,3.309185922473201e-05,-1.1618428441551032e-11,2.95150000000015
0.0,0.0,0.0431026795581888,0.04310292469187776,3.30918592231777e-05,-1.161920559766827e-11,2.95200000000015
0.0,0.0,0.0431026768524872,0.04310290651995712,3.3091859223954856e-05,-1.161920559766827e-11,2.95250000000015
0.0,0.0,0.04310267417726352,0.04310289507737552,3.3091859222400544e-05,-1.1620038264936738e-11,2.95300000000015
0.0,0.0,0.04310267153220248,0.04310288646263632,3.309185922162339e-05,-1.1621592577171214e-11,2.95350000000015
0.0,0.0,0.04310266891699544,0.0431028792228056,3.309185922073521e-05,-1.1622425244439683e-11,2.95400000000015
0.0,0.0,0.04310266633133976,0.04310287273010856,3.309185922073521e-05,-1.1622425244439683e-11,2.95450000000015
0.0,0.0,0.04310266377493832,0.04310286668811472,3.309185922073521e-05,-1.162320240055692e-11,2.95500000000015
0.0,0.0,0.04310266124749944,0.04310286094793944,3.309185921995805e-05,-1.1624035067825389e-11,2.95550000000015
0.0,0.0,0.04310265874873608,0.04310285543057152,3.30918592191809e-05,-1.1624812223942627e-11,2.95600000000015
0.0,0.0,0.04310265627836608,0.04310285009141032,3.309185921840374e-05,-1.1624812223942627e-11,2.95650000000015
0.0,0.0,0.04310265383611112,0.043102844903324,3.309185921840374e-05,-1.1625589380059864e-11,2.95700000000015
0.0,0.0,0.04310265142169736,0.04310283984833688,3.3091859217626585e-05,-1.1626422047328333e-11,2.95750000000016
0.0,0.0,0.04310264903485456,0.04310283491347872,3.3091859216738406e-05,-1.162719920344557e-11,2.95800000000016
0.0,0.0,0.04310264667531616,0.04310283008867872,3.3091859216738406e-05,-1.162719920344557e-11,2.95850000000016
0.0,0.0,0.04310264434281896,0.04310282536567624,3.309185921596125e-05,-1.1628809026831277e-11,2.95900000000016
0.0,0.0,0.04310264203710304,0.04310282073744112,3.3091859215184094e-05,-1.1628809026831277e-11,2.95950000000016
0.0,0.0,0.04310263975791176,0.04310281619785088,3.3091859215184094e-05,-1.1629586182948515e-11,2.96000000000016
0.0,0.0,0.04310263750499136,0.04310281174149912,3.309185921440694e-05,-1.1630418850216984e-11,2.96050000000016
0.0,0.0,0.04310263527809096,0.04310280736357312,3.309185921362978e-05,-1.1630418850216984e-11,2.96100000000016
0.0,0.0,0.0431026330769624,0.04310280305976752,3.309185921362978e-05,-1.1631196006334221e-11,2.96150000000016
0.0,0.0,0.0431026309013604,0.04310279882621928,3.30918592127416e-05,-1.163202867360269e-11,2.96200000000016
0.0,0.0,0.043102628751042,0.04310279465945488,3.30918592127416e-05,-1.1632805829719928e-11,2.96250000000016
0.0,0.0,0.04310262662576704,0.0431027905563464,3.309185921196445e-05,-1.1633638496988397e-11,2.96300000000016
0.0,0.0,0.04310262452529752,0.0431027865140728,3.309185921118729e-05,-1.1635192809222872e-11,2.96350000000016
0.0,0.0,0.04310262244939808,0.04310278253008696,3.309185921118729e-05,-1.1634415653105634e-11,2.96400000000016
0.0,0.0,0.04310262039783544,0.04310277860208504,3.3091859210410135e-05,-1.163602547649134e-11,2.96450000000016
0.0,0.0,0.0431026183703788,0.0431027747279812,3.309185920963298e-05,-1.163602547649134e-11,2.96500000000016
2.3900859208447756e-09,0.0,0.04310261636679928,0.04310277090588304,3.309185920963298e-05,-1.1637635299877047e-11,2.96550000000016
1.113338719826995e-09,0.0,0.04310273614913808,0.04310276713407128,3.3091859210410135e-05,-1.1636802632608578e-11,2.96600000000016
1.2524433573579685e-09,0.0,0.04310279175807896,0.04310276341098056,3.309185921118729e-05,-1.1638412455994285e-11,2.96650000000016
1.2519410369504769e-09,0.0,0.04310282984931808,0.04310275973518328,3.3091859210410135e-05,-1.1639189612111522e-11,2.96700000000016
7.664134465956707e-10,0.0,0.04310286506589368,0.04310275610537424,3.30918592087448e-05,-1.1640022279379991e-11,2.96750000000016
6.273284808289148e-10,0.0,0.04310285156454512,0.04310275252035752,3.309185920963298e-05,-1.1640022279379991e-11,2.96800000000016
1.1133039976019e-09,0.0,0.04310285816142536,0.04310274897903496,3.309185920963298e-05,-1.1640799435497229e-11,2.96850000000016
3.6443519174644834e-09,0.0,0.04310291765318592,0.0431027454803952,3.3091859210410135e-05,-1.1641632102765698e-11,2.96900000000016
1.3957825659161038e-09,0.0,0.04310309732604008,0.04310274202350464,3.309185921118729e-05,-1.1642409258882935e-11,2.96950000000016
1.25336552248001e-09,0.0,0.04310309131603344,0.0431027386074988,3.3091859210410135e-05,-1.1643186415000173e-11,2.97000000000016
1.2530372017760527e-09,0.0,0.04310311029405472,0.04310273523157528,3.309185921118729e-05,-1.1643186415000173e-11,2.97050000000016
1.252949521912683e-09,0.0,0.04310313724608328,0.04310273189498696,3.309185921118729e-05,-1.1644019082268642e-11,2.97100000000016
1.2532114374019798e-09,0.0,0.04310316695324528,0.043102728597036,3.3091859210410135e-05,-1.164479623838588e-11,2.97150000000016
1.2535977603200799e-09,0.0,0.04310319765833984,0.0431027253370688,3.309185920963298e-05,-1.1645628905654348e-11,2.97200000000016
2.8171528304588023e-10,0.0,0.04310324605078104,0.04310272211447136,3.30918592087448e-05,-1.1645628905654348e-11,2.97250000000016
0.0,0.0,0.04310317782406816,0.04310271892866512,3.30918592087448e-05,-1.1646406061771586e-11,2.97300000000016
0.0,0.0,0.04310315367617552,0.04310271577910304,3.30918592087448e-05,-1.1647238729040055e-11,2.97350000000016
0.0,0.0,0.04310314128041672,0.04310271266526688,3.3091859207967644e-05,-1.1648015885157292e-11,2.97400000000016
0.0,0.0,0.04310313305715664,0.0431027095866636,3.3091859207967644e-05,-1.1648015885157292e-11,2.97450000000016
0.0,0.0,0.04310312659457848,0.04310270654282344,3.3091859207967644e-05,-1.164879304127453e-11,2.97500000000016
0.0,0.0,0.04310312095502712,0.0431027035332972,3.3091859207967644e-05,-1.1649625708542999e-11,2.97550000000016
0.0,0.0,0.04310311573249728,0.0431027005576544,3.3091859207967644e-05,-1.1650402864660236e-11,2.97600000000016
0.0,0.0,0.04310311074157072,0.04310269761548104,3.3091859207967644e-05,-1.1651235531928705e-11,2.97650000000016
0.0,0.0,0.04310310589578872,0.0431026947063788,3.309185920719049e-05,-1.1651235531928705e-11,2.97700000000016
0.0,0.0,0.04310310115472552,0.04310269182996296,3.309185920641333e-05,-1.1652012688045943e-11,2.97750000000016
0.0,0.0,0.0431030964995392,0.04310268898586096,3.3091859204748e-05,-1.165278984416318e-11,2.97800000000016
0.0,0.0,0.0431030919213728,0.043102686173712,3.3091859204748e-05,-1.165278984416318e-11,2.97850000000016
0.0,0.0,0.04310308741583048,0.04310268339316536,3.3091859203193685e-05,-1.1654399667548887e-11,2.97900000000016
0.0,0.0,0.04310308298038232,0.04310268064387992,3.309185920163937e-05,-1.1654399667548887e-11,2.97950000000016
0.0,0.0,0.04310307861318544,0.04310267792552312,3.309185920163937e-05,-1.1655232334817356e-11,2.98000000000016
0.0,0.0,0.04310307431258144,0.04310267523777008,3.309185919997404e-05,-1.1656009490934593e-11,2.98050000000016
0.0,0.0,0.0431030700769096,0.04310267258030352,3.309185919919688e-05,-1.1656009490934593e-11,2.98100000000016
0.0,0.0,0.04310306590446008,0.04310266995281256,3.309185919753155e-05,-1.1656786647051831e-11,2.98150000000016
0.0,0.0,0.04310306179348416,0.0431026673549928,3.309185919753155e-05,-1.16576193143203e-11,2.98200000000016
0.0,0.0,0.04310305774222232,0.04310266478654544,3.309185919675439e-05,-1.16576193143203e-11,2.98250000000016
4.1131552330764265e-10,0.0,0.04310305374893416,0.0431026622471768,3.309185919520008e-05,-1.1658396470437538e-11,2.98300000000016
9.59678399248265e-10,0.0,0.04310299873264504,0.04310265973659864,3.309185919520008e-05,-1.1659229137706006e-11,2.98350000000016
4.1107112158655923e-10,0.0,0.04310285371652632,0.04310265725452696,3.3091859194422923e-05,-1.1659229137706006e-11,2.98400000000016
4.111044768495553e-10,0.0,0.04310276306674688,0.04310265480068224,3.3091859193534745e-05,-1.1660006293823244e-11,2.98450000000016
4.1110864018589766e-10,0.0,0.04310268110018336,0.0431026523747892,3.3091859194422923e-05,-1.1660838961091713e-11,2.98500000000016
4.1111519744063685e-10,0.0,0.04310260125456048,0.04310264997657616,3.3091859193534745e-05,-1.1660838961091713e-11,2.98550000000016
1.6453562401430588e-09,0.0,0.0431025220601752,0.04310264760577552,3.3091859193534745e-05,-1.166161611720895e-11,2.98600000000016
1.3708425575242877e-09,0.0,0.04310228008186128,0.04310264526212272,3.3091859193534745e-05,-1.1663225940594657e-11,2.98650000000016
5.482205592266531e-10,0.0,0.04310203183439584,0.0431026429453568,3.3091859193534745e-05,-1.1663225940594657e-11,2.98700000000016
4.110848814131707e-10,0.0,0.04310189458368552,0.04310264065521992,3.309185919275759e-05,-1.1663225940594657e-11,2.98750000000017
5.48244401266107e-10,0.0,0.04310179750526168,0.0431026383914572,3.3091859193534745e-05,-1.1664003096711895e-11,2.98800000000017
8.224866412942511e-10,0.0,0.04310169216467528,0.04310263615381672,3.3091859193534745e-05,-1.1664835763980363e-11,2.98850000000017
4.112148815904604e-10,0.0,0.043101549395794,0.04310263394204944,3.3091859194422923e-05,-1.1664835763980363e-11,2.98900000000017
0.0,0.0,0.04310145030067936,0.04310263175590888,3.309185919520008e-05,-1.1665612920097601e-11,2.98950000000017
0.0,0.0,0.04310142000908824,0.0431026295951512,3.3091859194422923e-05,-1.1665612920097601e-11,2.99000000000017
0.0,0.0,0.04310140506828472,0.0431026274595352,3.3091859194422923e-05,-1.1666390076214839e-11,2.99050000000017
0.0,0.0,0.043101395342144,0.04310262534882216,3.3091859194422923e-05,-1.1666390076214839e-11,2.99100000000017
0.0,0.0,0.04310138785394656,0.04310262326277552,3.3091859193534745e-05,-1.1667999899600545e-11,2.99150000000017
0.0,0.0,0.04310138147423072,0.04310262120116144,3.3091859193534745e-05,-1.1667999899600545e-11,2.99200000000017
0.0,0.0,0.04310137570899592,0.04310261916374784,3.3091859193534745e-05,-1.1668832566869014e-11,2.99250000000017
0.0,0.0,0.0431013703226824,0.04310261715030536,3.3091859193534745e-05,-1.1668832566869014e-11,2.99300000000017
0.0,0.0,0.04310136519575432,0.04310261516060664,3.3091859193534745e-05,-1.1669609722986252e-11,2.99350000000017
0.0,1.7549680805806211e-09,0.0431013602639444,0.04310261319442632,3.3091859193534745e-05,-1.1669609722986252e-11,2.99400000000017
0.0,1.2633651208515673e-09,0.04310135549035032,0.0431027041485884,3.3091859193534745e-05,-1.1671219546371958e-11,2.99450000000017
0.0,2.083398162322503e-09,0.04310135085205224,0.04310274675163056,3.3091859193534745e-05,-1.1671996702489196e-11,2.99500000000017
0.0,2.6556693649704144e-09,0.04310134633352752,0.04310288544116272,3.3091859193534745e-05,-1.1672829369757665e-11,2.99550000000017
0.0,1.8803598400563004e-09,0.04310134192335104,0.04310296000464616,3.3091859193534745e-05,-1.1671996702489196e-11,2.99600000000017
0.0,1.880353525662848e-09,0.04310133761251464,0.04310300598129824,3.3091859193534745e-05,-1.1671219546371958e-11,2.99650000000017
0.0,1.880190399206061e-09,0.0431013333935512,0.04310305482200072,3.3091859193534745e-05,-1.1672829369757665e-11,2.99700000000017
0.0,2.3662025602777526e-09,0.04310132926006464,0.04310310480194096,3.3091859193534745e-05,-1.1672829369757665e-11,2.99750000000017
0.0,1.6845755138050755e-09,0.0431013252064636,0.04310320271425416,3.3091859193534745e-05,-1.1672829369757665e-11,2.99800000000017
0.0,1.113625761051118e-09,0.0431013212278008,0.0431031783051756,3.3091859193534745e-05,-1.1673606525874902e-11,2.99850000000017
0.0,1.253207523865818e-09,0.04310131731966808,0.04310321030604536,3.3091859193534745e-05,-1.1672829369757665e-11,2.99900000000017
0.0,2.8166024373943443e-10,0.04310131347812024,0.04310325611172456,3.3091859193534745e-05,-1.1672829369757665e-11,2.99950000000017


==> Data/MMS/Error_linear.txt <==
Level L2_Error Inj_Error
5	0.000184962	0.00023177
6	5.53E-05	7.35E-05
7	1.79E-05	2.68E-05
8	5.31E-06	7.63E-06



==> Data/MMS/Error_quad.txt <==
Level L2_Error Inj_Error
5 7.06E-07	7.04E-07
6 1.13E-07	1.13E-07
7 2.09E-08	2.10E-08
